Model-Free Online Learning in Unknown Sequential Decision Making Problems and Games

Regret minimization has proved to be a versatile tool for tree-form sequential decision making and extensive-form games. In large two-player zero-sum imperfect-information games, modern extensions of counterfactual regret minimization (CFR) are currently the practical state of the art for computing a Nash equilibrium. Most regret-minimization algorithms for tree-form sequential decision making, including CFR, require (i) an exact model of the player's decision nodes, observation nodes, and how they are linked, and (ii) full knowledge, at all times t, about the payoffs -- even in parts of the decision space that are not encountered at time t. Recently, there has been growing interest towards relaxing some of those restrictions and making regret minimization applicable to settings for which reinforcement learning methods have traditionally been used -- for example, those in which only black-box access to the environment is available. We give the first, to our knowledge, regret-minimization algorithm that guarantees sublinear regret with high probability even when requirement (i) -- and thus also (ii) -- is dropped. We formalize an online learning setting in which the strategy space is not known to the agent and gets revealed incrementally whenever the agent encounters new decision points. We give an efficient algorithm that achieves $O(T^{3/4})$ regret with high probability for that setting, even when the agent faces an adversarial environment. Our experiments show it significantly outperforms the prior algorithms for the problem, which do not have such guarantees. It can be used in any application for which regret minimization is useful: approximating Nash equilibrium or quantal response equilibrium, approximating coarse correlated equilibrium in multi-player games, learning a best response, learning safe opponent exploitation, and online play against an unknown opponent/environment.

==> plots/backup/ib__41_k10_bal_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1119, "exploitability": 1.01329},
    {"iteration": 20001, "current_time_ms": 2610, "exploitability": 0.84277},
    {"iteration": 30001, "current_time_ms": 3612, "exploitability": 0.771788},
    {"iteration": 40001, "current_time_ms": 4786, "exploitability": 0.700608},
    {"iteration": 50001, "current_time_ms": 5765, "exploitability": 0.642841},
    {"iteration": 60001, "current_time_ms": 6964, "exploitability": 0.609939},
    {"iteration": 70001, "current_time_ms": 8436, "exploitability": 0.588024},
    {"iteration": 80001, "current_time_ms": 10393, "exploitability": 0.574455},
    {"iteration": 90001, "current_time_ms": 12070, "exploitability": 0.555071},
    {"iteration": 100001, "current_time_ms": 13716, "exploitability": 0.537548},
    {"iteration": 110001, "current_time_ms": 15223, "exploitability": 0.522896},
    {"iteration": 120001, "current_time_ms": 16857, "exploitability": 0.508488},
    {"iteration": 130001, "current_time_ms": 18224, "exploitability": 0.498475},
    {"iteration": 140001, "current_time_ms": 19541, "exploitability": 0.488767},
    {"iteration": 150001, "current_time_ms": 20856, "exploitability": 0.480312},
    {"iteration": 160001, "current_time_ms": 22700, "exploitability": 0.471772},
    {"iteration": 170001, "current_time_ms": 24258, "exploitability": 0.464374},
    {"iteration": 180001, "current_time_ms": 25844, "exploitability": 0.455843},
    {"iteration": 190001, "current_time_ms": 27753, "exploitability": 0.447601},
    {"iteration": 200001, "current_time_ms": 29661, "exploitability": 0.441568},
    {"iteration": 210001, "current_time_ms": 31625, "exploitability": 0.435224},
    {"iteration": 220001, "current_time_ms": 33862, "exploitability": 0.432161},
    {"iteration": 230001, "current_time_ms": 35510, "exploitability": 0.428905},
    {"iteration": 240001, "current_time_ms": 36929, "exploitability": 0.425189},
    {"iteration": 250001, "current_time_ms": 38303, "exploitability": 0.419554},
    {"iteration": 260001, "current_time_ms": 39606, "exploitability": 0.412028},
    {"iteration": 270001, "current_time_ms": 41227, "exploitability": 0.40386},
    {"iteration": 280001, "current_time_ms": 42613, "exploitability": 0.397739},
    {"iteration": 290001, "current_time_ms": 43827, "exploitability": 0.391077},
    {"iteration": 300001, "current_time_ms": 46129, "exploitability": 0.386351},
    {"iteration": 310001, "current_time_ms": 47841, "exploitability": 0.382905},
    {"iteration": 320001, "current_time_ms": 49975, "exploitability": 0.379314},
    {"iteration": 330001, "current_time_ms": 51266, "exploitability": 0.374728},
    {"iteration": 340001, "current_time_ms": 52676, "exploitability": 0.371214},
    {"iteration": 350001, "current_time_ms": 53807, "exploitability": 0.367679},
    {"iteration": 360001, "current_time_ms": 54891, "exploitability": 0.364466},
    {"iteration": 370001, "current_time_ms": 55956, "exploitability": 0.361683},
    {"iteration": 380001, "current_time_ms": 57004, "exploitability": 0.358506},
    {"iteration": 390001, "current_time_ms": 58003, "exploitability": 0.355077},
    {"iteration": 400001, "current_time_ms": 59133, "exploitability": 0.352111},
    {"iteration": 410001, "current_time_ms": 60253, "exploitability": 0.350071},
    {"iteration": 420001, "current_time_ms": 61643, "exploitability": 0.347719},
    {"iteration": 430001, "current_time_ms": 63962, "exploitability": 0.34535},
    {"iteration": 440001, "current_time_ms": 65360, "exploitability": 0.343358},
    {"iteration": 450001, "current_time_ms": 66606, "exploitability": 0.341477},
    {"iteration": 460001, "current_time_ms": 67662, "exploitability": 0.339699},
    {"iteration": 470001, "current_time_ms": 68704, "exploitability": 0.337929},
    {"iteration": 480001, "current_time_ms": 69760, "exploitability": 0.335667},
    {"iteration": 490001, "current_time_ms": 70804, "exploitability": 0.333697},
    {"iteration": 500001, "current_time_ms": 71880, "exploitability": 0.331772},
    {"iteration": 510001, "current_time_ms": 73097, "exploitability": 0.32971},
    {"iteration": 520001, "current_time_ms": 74267, "exploitability": 0.32725},
    {"iteration": 530001, "current_time_ms": 75281, "exploitability": 0.323988},
    {"iteration": 540001, "current_time_ms": 76563, "exploitability": 0.320759},
    {"iteration": 550001, "current_time_ms": 77650, "exploitability": 0.317867},
    {"iteration": 560001, "current_time_ms": 78797, "exploitability": 0.314569},
    {"iteration": 570001, "current_time_ms": 79934, "exploitability": 0.311286},
    {"iteration": 580001, "current_time_ms": 80971, "exploitability": 0.308633},
    {"iteration": 590001, "current_time_ms": 82247, "exploitability": 0.306195},
    {"iteration": 600001, "current_time_ms": 83888, "exploitability": 0.303762},
    {"iteration": 610001, "current_time_ms": 85089, "exploitability": 0.301844},
    {"iteration": 620001, "current_time_ms": 86182, "exploitability": 0.300704},
    {"iteration": 630001, "current_time_ms": 87292, "exploitability": 0.300143},
    {"iteration": 640001, "current_time_ms": 88389, "exploitability": 0.299228},
    {"iteration": 650001, "current_time_ms": 89516, "exploitability": 0.297934},
    {"iteration": 660001, "current_time_ms": 90602, "exploitability": 0.296555},
    {"iteration": 670001, "current_time_ms": 91646, "exploitability": 0.29554},
    {"iteration": 680001, "current_time_ms": 92721, "exploitability": 0.294482},
    {"iteration": 690001, "current_time_ms": 93802, "exploitability": 0.292865},
    {"iteration": 700001, "current_time_ms": 94847, "exploitability": 0.291508},
    {"iteration": 710001, "current_time_ms": 95869, "exploitability": 0.290547},
    {"iteration": 720001, "current_time_ms": 96881, "exploitability": 0.289182},
    {"iteration": 730001, "current_time_ms": 97882, "exploitability": 0.287689},
    {"iteration": 740001, "current_time_ms": 98887, "exploitability": 0.286112},
    {"iteration": 750001, "current_time_ms": 99894, "exploitability": 0.28473},
    {"iteration": 760001, "current_time_ms": 100923, "exploitability": 0.283587},
    {"iteration": 770001, "current_time_ms": 101928, "exploitability": 0.282112},
    {"iteration": 780001, "current_time_ms": 102951, "exploitability": 0.280421},
    {"iteration": 790001, "current_time_ms": 103966, "exploitability": 0.278371},
    {"iteration": 800001, "current_time_ms": 104979, "exploitability": 0.276079},
    {"iteration": 810001, "current_time_ms": 106012, "exploitability": 0.273588},
    {"iteration": 820001, "current_time_ms": 107079, "exploitability": 0.271338},
    {"iteration": 830001, "current_time_ms": 108157, "exploitability": 0.269163},
    {"iteration": 840001, "current_time_ms": 109233, "exploitability": 0.267038},
    {"iteration": 850001, "current_time_ms": 110279, "exploitability": 0.265479},
    {"iteration": 860001, "current_time_ms": 111422, "exploitability": 0.264194},
    {"iteration": 870001, "current_time_ms": 112474, "exploitability": 0.263582},
    {"iteration": 880001, "current_time_ms": 113572, "exploitability": 0.263502},
    {"iteration": 890001, "current_time_ms": 114661, "exploitability": 0.263385},
    {"iteration": 900001, "current_time_ms": 115711, "exploitability": 0.263455},
    {"iteration": 910001, "current_time_ms": 116780, "exploitability": 0.263382},
    {"iteration": 920001, "current_time_ms": 117832, "exploitability": 0.263322},
    {"iteration": 930001, "current_time_ms": 118874, "exploitability": 0.263275},
    {"iteration": 940001, "current_time_ms": 119911, "exploitability": 0.263456},
    {"iteration": 950001, "current_time_ms": 120939, "exploitability": 0.263775},
    {"iteration": 960001, "current_time_ms": 121967, "exploitability": 0.263611},
    {"iteration": 970001, "current_time_ms": 123028, "exploitability": 0.263287},
    {"iteration": 980001, "current_time_ms": 124081, "exploitability": 0.2629},
    {"iteration": 990001, "current_time_ms": 125103, "exploitability": 0.262183},
    {"iteration": 1000001, "current_time_ms": 126125, "exploitability": 0.261385},
    {"iteration": 1010001, "current_time_ms": 127116, "exploitability": 0.260468},
    {"iteration": 1020001, "current_time_ms": 128139, "exploitability": 0.259634},
    {"iteration": 1030001, "current_time_ms": 129166, "exploitability": 0.258993},
    {"iteration": 1040001, "current_time_ms": 130188, "exploitability": 0.258197},
    {"iteration": 1050001, "current_time_ms": 131198, "exploitability": 0.25728},
    {"iteration": 1060001, "current_time_ms": 132214, "exploitability": 0.25637},
    {"iteration": 1070001, "current_time_ms": 133224, "exploitability": 0.255486},
    {"iteration": 1080001, "current_time_ms": 134227, "exploitability": 0.254731},
    {"iteration": 1090001, "current_time_ms": 135245, "exploitability": 0.253849},
    {"iteration": 1100001, "current_time_ms": 136236, "exploitability": 0.252955},
    {"iteration": 1110001, "current_time_ms": 137263, "exploitability": 0.252356},
    {"iteration": 1120001, "current_time_ms": 138365, "exploitability": 0.251812},
    {"iteration": 1130001, "current_time_ms": 139457, "exploitability": 0.251446},
    {"iteration": 1140001, "current_time_ms": 140432, "exploitability": 0.250935},
    {"iteration": 1150001, "current_time_ms": 141437, "exploitability": 0.250321},
    {"iteration": 1160001, "current_time_ms": 142459, "exploitability": 0.249498},
    {"iteration": 1170001, "current_time_ms": 143480, "exploitability": 0.248805},
    {"iteration": 1180001, "current_time_ms": 144503, "exploitability": 0.248191},
    {"iteration": 1190001, "current_time_ms": 145519, "exploitability": 0.247492},
    {"iteration": 1200001, "current_time_ms": 146542, "exploitability": 0.246682},
    {"iteration": 1210001, "current_time_ms": 147539, "exploitability": 0.24611},
    {"iteration": 1220001, "current_time_ms": 148626, "exploitability": 0.245568},
    {"iteration": 1230001, "current_time_ms": 149648, "exploitability": 0.244943},
    {"iteration": 1240001, "current_time_ms": 150676, "exploitability": 0.244128},
    {"iteration": 1250001, "current_time_ms": 151684, "exploitability": 0.243357},
    {"iteration": 1260001, "current_time_ms": 152710, "exploitability": 0.242594},
    {"iteration": 1270001, "current_time_ms": 153920, "exploitability": 0.241591},
    {"iteration": 1280001, "current_time_ms": 155490, "exploitability": 0.240478},
    {"iteration": 1290001, "current_time_ms": 156783, "exploitability": 0.23946},
    {"iteration": 1300001, "current_time_ms": 157923, "exploitability": 0.238583},
    {"iteration": 1310001, "current_time_ms": 158976, "exploitability": 0.237759},
    {"iteration": 1320001, "current_time_ms": 160065, "exploitability": 0.237077},
    {"iteration": 1330001, "current_time_ms": 161136, "exploitability": 0.236351},
    {"iteration": 1340001, "current_time_ms": 162214, "exploitability": 0.235466},
    {"iteration": 1350001, "current_time_ms": 163275, "exploitability": 0.2348},
    {"iteration": 1360001, "current_time_ms": 164320, "exploitability": 0.23407},
    {"iteration": 1370001, "current_time_ms": 165501, "exploitability": 0.233292},
    {"iteration": 1380001, "current_time_ms": 166628, "exploitability": 0.232518},
    {"iteration": 1390001, "current_time_ms": 167651, "exploitability": 0.231725},
    {"iteration": 1400001, "current_time_ms": 168696, "exploitability": 0.230905},
    {"iteration": 1410001, "current_time_ms": 169724, "exploitability": 0.230124},
    {"iteration": 1420001, "current_time_ms": 170762, "exploitability": 0.22971},
    {"iteration": 1430001, "current_time_ms": 171811, "exploitability": 0.229393},
    {"iteration": 1440001, "current_time_ms": 172896, "exploitability": 0.229103},
    {"iteration": 1450001, "current_time_ms": 173941, "exploitability": 0.22865},
    {"iteration": 1460001, "current_time_ms": 174973, "exploitability": 0.227957},
    {"iteration": 1470001, "current_time_ms": 175940, "exploitability": 0.227292},
    {"iteration": 1480001, "current_time_ms": 176781, "exploitability": 0.226655},
    {"iteration": 1490001, "current_time_ms": 177570, "exploitability": 0.225934},
    {"iteration": 1500001, "current_time_ms": 178344, "exploitability": 0.225114},
    {"iteration": 1510001, "current_time_ms": 179171, "exploitability": 0.224373},
    {"iteration": 1520001, "current_time_ms": 180182, "exploitability": 0.223854},
    {"iteration": 1530001, "current_time_ms": 181751, "exploitability": 0.22329},
    {"iteration": 1540001, "current_time_ms": 183072, "exploitability": 0.222652},
    {"iteration": 1550001, "current_time_ms": 184192, "exploitability": 0.222004},
    {"iteration": 1560001, "current_time_ms": 185301, "exploitability": 0.221514},
    {"iteration": 1570001, "current_time_ms": 186368, "exploitability": 0.221134},
    {"iteration": 1580001, "current_time_ms": 187487, "exploitability": 0.220829},
    {"iteration": 1590001, "current_time_ms": 188537, "exploitability": 0.220495},
    {"iteration": 1600001, "current_time_ms": 189564, "exploitability": 0.22009},
    {"iteration": 1610001, "current_time_ms": 190727, "exploitability": 0.219623},
    {"iteration": 1620001, "current_time_ms": 191812, "exploitability": 0.219112},
    {"iteration": 1630001, "current_time_ms": 192772, "exploitability": 0.218629},
    {"iteration": 1640001, "current_time_ms": 193905, "exploitability": 0.218288},
    {"iteration": 1650001, "current_time_ms": 195013, "exploitability": 0.217994},
    {"iteration": 1660001, "current_time_ms": 196011, "exploitability": 0.217613},
    {"iteration": 1670001, "current_time_ms": 197053, "exploitability": 0.217172},
    {"iteration": 1680001, "current_time_ms": 197880, "exploitability": 0.216803},
    {"iteration": 1690001, "current_time_ms": 198672, "exploitability": 0.21651},
    {"iteration": 1700001, "current_time_ms": 199640, "exploitability": 0.216221},
    {"iteration": 1710001, "current_time_ms": 200522, "exploitability": 0.215807},
    {"iteration": 1720001, "current_time_ms": 201307, "exploitability": 0.2152},
    {"iteration": 1730001, "current_time_ms": 202291, "exploitability": 0.214574},
    {"iteration": 1740001, "current_time_ms": 203834, "exploitability": 0.213917},
    {"iteration": 1750001, "current_time_ms": 205061, "exploitability": 0.213232},
    {"iteration": 1760001, "current_time_ms": 206159, "exploitability": 0.21263},
    {"iteration": 1770001, "current_time_ms": 207292, "exploitability": 0.212042},
    {"iteration": 1780001, "current_time_ms": 208370, "exploitability": 0.211428},
    {"iteration": 1790001, "current_time_ms": 209428, "exploitability": 0.210792},
    {"iteration": 1800001, "current_time_ms": 210465, "exploitability": 0.21011},
    {"iteration": 1810001, "current_time_ms": 211520, "exploitability": 0.209382},
    {"iteration": 1820001, "current_time_ms": 212547, "exploitability": 0.20893},
    {"iteration": 1830001, "current_time_ms": 213376, "exploitability": 0.208532},
    {"iteration": 1840001, "current_time_ms": 214220, "exploitability": 0.208106},
    {"iteration": 1850001, "current_time_ms": 215017, "exploitability": 0.207578},
    {"iteration": 1860001, "current_time_ms": 215922, "exploitability": 0.206982},
    {"iteration": 1870001, "current_time_ms": 216823, "exploitability": 0.206289},
    {"iteration": 1880001, "current_time_ms": 217686, "exploitability": 0.205646},
    {"iteration": 1890001, "current_time_ms": 218489, "exploitability": 0.20507},
    {"iteration": 1900001, "current_time_ms": 219274, "exploitability": 0.204594},
    {"iteration": 1910001, "current_time_ms": 220054, "exploitability": 0.204041},
    {"iteration": 1920001, "current_time_ms": 220902, "exploitability": 0.203499},
    {"iteration": 1930001, "current_time_ms": 221780, "exploitability": 0.202951},
    {"iteration": 1940001, "current_time_ms": 222619, "exploitability": 0.202454},
    {"iteration": 1950001, "current_time_ms": 223403, "exploitability": 0.201967},
    {"iteration": 1960001, "current_time_ms": 224210, "exploitability": 0.201554},
    {"iteration": 1970001, "current_time_ms": 225161, "exploitability": 0.20106},
    {"iteration": 1980001, "current_time_ms": 226010, "exploitability": 0.200574},
    {"iteration": 1990001, "current_time_ms": 226794, "exploitability": 0.200117},
    {"iteration": 2000001, "current_time_ms": 227635, "exploitability": 0.199768},
    {"iteration": 2010001, "current_time_ms": 228525, "exploitability": 0.199404},
    {"iteration": 2020001, "current_time_ms": 229404, "exploitability": 0.19917},
    {"iteration": 2030001, "current_time_ms": 230292, "exploitability": 0.198818},
    {"iteration": 2040001, "current_time_ms": 231183, "exploitability": 0.198373},
    {"iteration": 2050001, "current_time_ms": 232065, "exploitability": 0.198079},
    {"iteration": 2060001, "current_time_ms": 233188, "exploitability": 0.197715},
    {"iteration": 2070001, "current_time_ms": 234254, "exploitability": 0.197371},
    {"iteration": 2080001, "current_time_ms": 235304, "exploitability": 0.197079},
    {"iteration": 2090001, "current_time_ms": 236246, "exploitability": 0.196779},
    {"iteration": 2100001, "current_time_ms": 237081, "exploitability": 0.196375},
    {"iteration": 2110001, "current_time_ms": 237954, "exploitability": 0.195905},
    {"iteration": 2120001, "current_time_ms": 238837, "exploitability": 0.195428},
    {"iteration": 2130001, "current_time_ms": 239809, "exploitability": 0.194918},
    {"iteration": 2140001, "current_time_ms": 240789, "exploitability": 0.194519},
    {"iteration": 2150001, "current_time_ms": 241754, "exploitability": 0.194136},
    {"iteration": 2160001, "current_time_ms": 242812, "exploitability": 0.193684},
    {"iteration": 2170001, "current_time_ms": 243757, "exploitability": 0.193081},
    {"iteration": 2180001, "current_time_ms": 244686, "exploitability": 0.192459},
    {"iteration": 2190001, "current_time_ms": 245630, "exploitability": 0.191941},
    {"iteration": 2200001, "current_time_ms": 246541, "exploitability": 0.191372},
    {"iteration": 2210001, "current_time_ms": 247480, "exploitability": 0.190798},
    {"iteration": 2220001, "current_time_ms": 248398, "exploitability": 0.19022},
    {"iteration": 2230001, "current_time_ms": 249312, "exploitability": 0.18962},
    {"iteration": 2240001, "current_time_ms": 250281, "exploitability": 0.189147},
    {"iteration": 2250001, "current_time_ms": 251210, "exploitability": 0.188629},
    {"iteration": 2260001, "current_time_ms": 252143, "exploitability": 0.188111},
    {"iteration": 2270001, "current_time_ms": 253091, "exploitability": 0.187678},
    {"iteration": 2280001, "current_time_ms": 254005, "exploitability": 0.187296},
    {"iteration": 2290001, "current_time_ms": 254993, "exploitability": 0.186883},
    {"iteration": 2300001, "current_time_ms": 255948, "exploitability": 0.186396},
    {"iteration": 2310001, "current_time_ms": 256844, "exploitability": 0.185869},
    {"iteration": 2320001, "current_time_ms": 257741, "exploitability": 0.185362},
    {"iteration": 2330001, "current_time_ms": 258741, "exploitability": 0.184893},
    {"iteration": 2340001, "current_time_ms": 259785, "exploitability": 0.184349},
    {"iteration": 2350001, "current_time_ms": 260730, "exploitability": 0.183741},
    {"iteration": 2360001, "current_time_ms": 261620, "exploitability": 0.183176},
    {"iteration": 2370001, "current_time_ms": 262506, "exploitability": 0.182748},
    {"iteration": 2380001, "current_time_ms": 263389, "exploitability": 0.182459},
    {"iteration": 2390001, "current_time_ms": 264283, "exploitability": 0.182157},
    {"iteration": 2400001, "current_time_ms": 265127, "exploitability": 0.181893},
    {"iteration": 2410001, "current_time_ms": 266014, "exploitability": 0.1817},
    {"iteration": 2420001, "current_time_ms": 266910, "exploitability": 0.181483},
    {"iteration": 2430001, "current_time_ms": 267784, "exploitability": 0.181279},
    {"iteration": 2440001, "current_time_ms": 268642, "exploitability": 0.181035},
    {"iteration": 2450001, "current_time_ms": 269501, "exploitability": 0.180875},
    {"iteration": 2460001, "current_time_ms": 270372, "exploitability": 0.180842},
    {"iteration": 2470001, "current_time_ms": 271261, "exploitability": 0.180792},
    {"iteration": 2480001, "current_time_ms": 272129, "exploitability": 0.180806},
    {"iteration": 2490001, "current_time_ms": 273022, "exploitability": 0.18083},
    {"iteration": 2500001, "current_time_ms": 273923, "exploitability": 0.180926},
    {"iteration": 2510001, "current_time_ms": 274829, "exploitability": 0.181057},
    {"iteration": 2520001, "current_time_ms": 275721, "exploitability": 0.181122},
    {"iteration": 2530001, "current_time_ms": 276607, "exploitability": 0.181125},
    {"iteration": 2540001, "current_time_ms": 277474, "exploitability": 0.181162},
    {"iteration": 2550001, "current_time_ms": 278354, "exploitability": 0.181165},
    {"iteration": 2560001, "current_time_ms": 279224, "exploitability": 0.181102},
    {"iteration": 2570001, "current_time_ms": 280083, "exploitability": 0.180991},
    {"iteration": 2580001, "current_time_ms": 280982, "exploitability": 0.180831},
    {"iteration": 2590001, "current_time_ms": 281885, "exploitability": 0.180611},
    {"iteration": 2600001, "current_time_ms": 282825, "exploitability": 0.180381},
    {"iteration": 2610001, "current_time_ms": 283730, "exploitability": 0.179994},
    {"iteration": 2620001, "current_time_ms": 284607, "exploitability": 0.179551},
    {"iteration": 2630001, "current_time_ms": 285510, "exploitability": 0.17915},
    {"iteration": 2640001, "current_time_ms": 286409, "exploitability": 0.178859},
    {"iteration": 2650001, "current_time_ms": 287277, "exploitability": 0.17855},
    {"iteration": 2660001, "current_time_ms": 288169, "exploitability": 0.178254},
    {"iteration": 2670001, "current_time_ms": 289053, "exploitability": 0.177923},
    {"iteration": 2680001, "current_time_ms": 289943, "exploitability": 0.177683},
    {"iteration": 2690001, "current_time_ms": 290823, "exploitability": 0.177592},
    {"iteration": 2700001, "current_time_ms": 291707, "exploitability": 0.177459},
    {"iteration": 2710001, "current_time_ms": 292593, "exploitability": 0.177265},
    {"iteration": 2720001, "current_time_ms": 293482, "exploitability": 0.177043},
    {"iteration": 2730001, "current_time_ms": 294388, "exploitability": 0.176815},
    {"iteration": 2740001, "current_time_ms": 295256, "exploitability": 0.176575},
    {"iteration": 2750001, "current_time_ms": 296113, "exploitability": 0.176326},
    {"iteration": 2760001, "current_time_ms": 297035, "exploitability": 0.176062},
    {"iteration": 2770001, "current_time_ms": 297999, "exploitability": 0.175765},
    {"iteration": 2780001, "current_time_ms": 298879, "exploitability": 0.175461},
    {"iteration": 2790001, "current_time_ms": 299777, "exploitability": 0.17519},
    {"iteration": 2800001, "current_time_ms": 300687, "exploitability": 0.174874},
    {"iteration": 2810001, "current_time_ms": 301659, "exploitability": 0.174529},
    {"iteration": 2820001, "current_time_ms": 302610, "exploitability": 0.174164},
    {"iteration": 2830001, "current_time_ms": 303546, "exploitability": 0.173879},
    {"iteration": 2840001, "current_time_ms": 304518, "exploitability": 0.173586},
    {"iteration": 2850001, "current_time_ms": 305687, "exploitability": 0.173245},
    {"iteration": 2860001, "current_time_ms": 306712, "exploitability": 0.172883},
    {"iteration": 2870001, "current_time_ms": 307533, "exploitability": 0.172544},
    {"iteration": 2880001, "current_time_ms": 308437, "exploitability": 0.172186},
    {"iteration": 2890001, "current_time_ms": 309504, "exploitability": 0.171881},
    {"iteration": 2900001, "current_time_ms": 310519, "exploitability": 0.171604},
    {"iteration": 2910001, "current_time_ms": 311671, "exploitability": 0.171302},
    {"iteration": 2920001, "current_time_ms": 312950, "exploitability": 0.171024},
    {"iteration": 2930001, "current_time_ms": 314046, "exploitability": 0.170828},
    {"iteration": 2940001, "current_time_ms": 315401, "exploitability": 0.170593},
    {"iteration": 2950001, "current_time_ms": 316516, "exploitability": 0.170355},
    {"iteration": 2960001, "current_time_ms": 317460, "exploitability": 0.170125},
    {"iteration": 2970001, "current_time_ms": 318307, "exploitability": 0.169915},
    {"iteration": 2980001, "current_time_ms": 319176, "exploitability": 0.169825},
    {"iteration": 2990001, "current_time_ms": 320144, "exploitability": 0.169753},
    {"iteration": 3000001, "current_time_ms": 321089, "exploitability": 0.169662},
    {"iteration": 3010001, "current_time_ms": 322049, "exploitability": 0.16953},
    {"iteration": 3020001, "current_time_ms": 323008, "exploitability": 0.169339},
    {"iteration": 3030001, "current_time_ms": 324575, "exploitability": 0.169137},
    {"iteration": 3040001, "current_time_ms": 326006, "exploitability": 0.168951},
    {"iteration": 3050001, "current_time_ms": 327059, "exploitability": 0.168777},
    {"iteration": 3060001, "current_time_ms": 328125, "exploitability": 0.168642},
    {"iteration": 3070001, "current_time_ms": 329225, "exploitability": 0.168553},
    {"iteration": 3080001, "current_time_ms": 330260, "exploitability": 0.168484},
    {"iteration": 3090001, "current_time_ms": 331311, "exploitability": 0.16843},
    {"iteration": 3100001, "current_time_ms": 332366, "exploitability": 0.168343},
    {"iteration": 3110001, "current_time_ms": 333452, "exploitability": 0.168242},
    {"iteration": 3120001, "current_time_ms": 334629, "exploitability": 0.168152},
    {"iteration": 3130001, "current_time_ms": 335715, "exploitability": 0.168096},
    {"iteration": 3140001, "current_time_ms": 336751, "exploitability": 0.168005},
    {"iteration": 3150001, "current_time_ms": 337630, "exploitability": 0.167953},
    {"iteration": 3160001, "current_time_ms": 338513, "exploitability": 0.167895},
    {"iteration": 3170001, "current_time_ms": 339444, "exploitability": 0.167793},
    {"iteration": 3180001, "current_time_ms": 340376, "exploitability": 0.167668},
    {"iteration": 3190001, "current_time_ms": 341256, "exploitability": 0.167596},
    {"iteration": 3200001, "current_time_ms": 342131, "exploitability": 0.167592},
    {"iteration": 3210001, "current_time_ms": 343040, "exploitability": 0.167629},
    {"iteration": 3220001, "current_time_ms": 343925, "exploitability": 0.167575},
    {"iteration": 3230001, "current_time_ms": 344815, "exploitability": 0.167504},
    {"iteration": 3240001, "current_time_ms": 345707, "exploitability": 0.167523},
    {"iteration": 3250001, "current_time_ms": 346625, "exploitability": 0.167562},
    {"iteration": 3260001, "current_time_ms": 347492, "exploitability": 0.16754},
    {"iteration": 3270001, "current_time_ms": 348374, "exploitability": 0.167492},
    {"iteration": 3280001, "current_time_ms": 349270, "exploitability": 0.167401},
    {"iteration": 3290001, "current_time_ms": 350127, "exploitability": 0.167221},
    {"iteration": 3300001, "current_time_ms": 350995, "exploitability": 0.167082},
    {"iteration": 3310001, "current_time_ms": 351886, "exploitability": 0.166904},
    {"iteration": 3320001, "current_time_ms": 352853, "exploitability": 0.166738},
    {"iteration": 3330001, "current_time_ms": 353750, "exploitability": 0.166661},
    {"iteration": 3340001, "current_time_ms": 354663, "exploitability": 0.166576},
    {"iteration": 3350001, "current_time_ms": 355852, "exploitability": 0.16645},
    {"iteration": 3360001, "current_time_ms": 356905, "exploitability": 0.166331},
    {"iteration": 3370001, "current_time_ms": 357941, "exploitability": 0.166218},
    {"iteration": 3380001, "current_time_ms": 358844, "exploitability": 0.166121},
    {"iteration": 3390001, "current_time_ms": 359719, "exploitability": 0.165991},
    {"iteration": 3400001, "current_time_ms": 360588, "exploitability": 0.165894},
    {"iteration": 3410001, "current_time_ms": 361457, "exploitability": 0.165766},
    {"iteration": 3420001, "current_time_ms": 362348, "exploitability": 0.165627},
    {"iteration": 3430001, "current_time_ms": 363289, "exploitability": 0.16546},
    {"iteration": 3440001, "current_time_ms": 364155, "exploitability": 0.165311},
    {"iteration": 3450001, "current_time_ms": 365035, "exploitability": 0.16518},
    {"iteration": 3460001, "current_time_ms": 365931, "exploitability": 0.165009},
    {"iteration": 3470001, "current_time_ms": 366820, "exploitability": 0.164838},
    {"iteration": 3480001, "current_time_ms": 368245, "exploitability": 0.164694},
    {"iteration": 3490001, "current_time_ms": 369628, "exploitability": 0.164571},
    {"iteration": 3500001, "current_time_ms": 370707, "exploitability": 0.164442},
    {"iteration": 3510001, "current_time_ms": 371812, "exploitability": 0.164329},
    {"iteration": 3520001, "current_time_ms": 372881, "exploitability": 0.164163},
    {"iteration": 3530001, "current_time_ms": 373973, "exploitability": 0.163947},
    {"iteration": 3540001, "current_time_ms": 375037, "exploitability": 0.163705},
    {"iteration": 3550001, "current_time_ms": 376839, "exploitability": 0.163488},
    {"iteration": 3560001, "current_time_ms": 378183, "exploitability": 0.163318},
    {"iteration": 3570001, "current_time_ms": 379542, "exploitability": 0.163103},
    {"iteration": 3580001, "current_time_ms": 380672, "exploitability": 0.162866},
    {"iteration": 3590001, "current_time_ms": 381881, "exploitability": 0.162654},
    {"iteration": 3600001, "current_time_ms": 383341, "exploitability": 0.162453},
    {"iteration": 3610001, "current_time_ms": 384797, "exploitability": 0.16227},
    {"iteration": 3620001, "current_time_ms": 386266, "exploitability": 0.162165},
    {"iteration": 3630001, "current_time_ms": 387360, "exploitability": 0.162017},
    {"iteration": 3640001, "current_time_ms": 388408, "exploitability": 0.161841},
    {"iteration": 3650001, "current_time_ms": 389488, "exploitability": 0.161651},
    {"iteration": 3660001, "current_time_ms": 390547, "exploitability": 0.161509},
    {"iteration": 3670001, "current_time_ms": 391587, "exploitability": 0.161428},
    {"iteration": 3680001, "current_time_ms": 392677, "exploitability": 0.161381},
    {"iteration": 3690001, "current_time_ms": 393717, "exploitability": 0.161334},
    {"iteration": 3700001, "current_time_ms": 394782, "exploitability": 0.161286},
    {"iteration": 3710001, "current_time_ms": 396007, "exploitability": 0.161215},
    {"iteration": 3720001, "current_time_ms": 397106, "exploitability": 0.161147},
    {"iteration": 3730001, "current_time_ms": 398111, "exploitability": 0.161073},
    {"iteration": 3740001, "current_time_ms": 399179, "exploitability": 0.161063},
    {"iteration": 3750001, "current_time_ms": 400231, "exploitability": 0.161057},
    {"iteration": 3760001, "current_time_ms": 401304, "exploitability": 0.160985},
    {"iteration": 3770001, "current_time_ms": 402332, "exploitability": 0.160881},
    {"iteration": 3780001, "current_time_ms": 403346, "exploitability": 0.160779},
    {"iteration": 3790001, "current_time_ms": 404412, "exploitability": 0.160669},
    {"iteration": 3800001, "current_time_ms": 405583, "exploitability": 0.160557},
    {"iteration": 3810001, "current_time_ms": 406640, "exploitability": 0.160467},
    {"iteration": 3820001, "current_time_ms": 407640, "exploitability": 0.160376},
    {"iteration": 3830001, "current_time_ms": 408714, "exploitability": 0.160283},
    {"iteration": 3840001, "current_time_ms": 409790, "exploitability": 0.160199},
    {"iteration": 3850001, "current_time_ms": 410801, "exploitability": 0.160099},
    {"iteration": 3860001, "current_time_ms": 411868, "exploitability": 0.159998},
    {"iteration": 3870001, "current_time_ms": 412912, "exploitability": 0.159961},
    {"iteration": 3880001, "current_time_ms": 413953, "exploitability": 0.159985},
    {"iteration": 3890001, "current_time_ms": 415224, "exploitability": 0.16005},
    {"iteration": 3900001, "current_time_ms": 416835, "exploitability": 0.160102},
    {"iteration": 3910001, "current_time_ms": 417973, "exploitability": 0.160131},
    {"iteration": 3920001, "current_time_ms": 419046, "exploitability": 0.160129},
    {"iteration": 3930001, "current_time_ms": 420144, "exploitability": 0.160126},
    {"iteration": 3940001, "current_time_ms": 421228, "exploitability": 0.16012},
    {"iteration": 3950001, "current_time_ms": 422283, "exploitability": 0.160071},
    {"iteration": 3960001, "current_time_ms": 423342, "exploitability": 0.160002},
    {"iteration": 3970001, "current_time_ms": 424388, "exploitability": 0.159915},
    {"iteration": 3980001, "current_time_ms": 425461, "exploitability": 0.15983},
    {"iteration": 3990001, "current_time_ms": 426512, "exploitability": 0.159716},
    {"iteration": 4000001, "current_time_ms": 427565, "exploitability": 0.159577},
    {"iteration": 4010001, "current_time_ms": 428484, "exploitability": 0.15942},
    {"iteration": 4020001, "current_time_ms": 429387, "exploitability": 0.159255},
    {"iteration": 4030001, "current_time_ms": 430251, "exploitability": 0.159066},
    {"iteration": 4040001, "current_time_ms": 431146, "exploitability": 0.158896},
    {"iteration": 4050001, "current_time_ms": 432102, "exploitability": 0.158704},
    {"iteration": 4060001, "current_time_ms": 432978, "exploitability": 0.158478},
    {"iteration": 4070001, "current_time_ms": 433885, "exploitability": 0.158235},
    {"iteration": 4080001, "current_time_ms": 434750, "exploitability": 0.157979},
    {"iteration": 4090001, "current_time_ms": 435747, "exploitability": 0.157751},
    {"iteration": 4100001, "current_time_ms": 436713, "exploitability": 0.157543},
    {"iteration": 4110001, "current_time_ms": 437575, "exploitability": 0.157352},
    {"iteration": 4120001, "current_time_ms": 438417, "exploitability": 0.157197},
    {"iteration": 4130001, "current_time_ms": 439293, "exploitability": 0.157033},
    {"iteration": 4140001, "current_time_ms": 440196, "exploitability": 0.156849},
    {"iteration": 4150001, "current_time_ms": 441171, "exploitability": 0.156662},
    {"iteration": 4160001, "current_time_ms": 442156, "exploitability": 0.156456},
    {"iteration": 4170001, "current_time_ms": 442977, "exploitability": 0.156271},
    {"iteration": 4180001, "current_time_ms": 443810, "exploitability": 0.156087},
    {"iteration": 4190001, "current_time_ms": 444709, "exploitability": 0.155929},
    {"iteration": 4200001, "current_time_ms": 445578, "exploitability": 0.155757},
    {"iteration": 4210001, "current_time_ms": 446576, "exploitability": 0.155615},
    {"iteration": 4220001, "current_time_ms": 447714, "exploitability": 0.155525},
    {"iteration": 4230001, "current_time_ms": 448777, "exploitability": 0.155468},
    {"iteration": 4240001, "current_time_ms": 449791, "exploitability": 0.155408},
    {"iteration": 4250001, "current_time_ms": 450692, "exploitability": 0.155301},
    {"iteration": 4260001, "current_time_ms": 451557, "exploitability": 0.155174},
    {"iteration": 4270001, "current_time_ms": 452424, "exploitability": 0.155027},
    {"iteration": 4280001, "current_time_ms": 453315, "exploitability": 0.154848},
    {"iteration": 4290001, "current_time_ms": 454176, "exploitability": 0.154687},
    {"iteration": 4300001, "current_time_ms": 455063, "exploitability": 0.154536},
    {"iteration": 4310001, "current_time_ms": 455941, "exploitability": 0.154373},
    {"iteration": 4320001, "current_time_ms": 456817, "exploitability": 0.154185},
    {"iteration": 4330001, "current_time_ms": 457703, "exploitability": 0.154025},
    {"iteration": 4340001, "current_time_ms": 458576, "exploitability": 0.153848},
    {"iteration": 4350001, "current_time_ms": 459469, "exploitability": 0.153729},
    {"iteration": 4360001, "current_time_ms": 460360, "exploitability": 0.153613},
    {"iteration": 4370001, "current_time_ms": 461250, "exploitability": 0.153493},
    {"iteration": 4380001, "current_time_ms": 462112, "exploitability": 0.153367},
    {"iteration": 4390001, "current_time_ms": 463064, "exploitability": 0.153227},
    {"iteration": 4400001, "current_time_ms": 463949, "exploitability": 0.153091},
    {"iteration": 4410001, "current_time_ms": 464831, "exploitability": 0.152958},
    {"iteration": 4420001, "current_time_ms": 465741, "exploitability": 0.152807},
    {"iteration": 4430001, "current_time_ms": 466651, "exploitability": 0.152628},
    {"iteration": 4440001, "current_time_ms": 467544, "exploitability": 0.152428},
    {"iteration": 4450001, "current_time_ms": 468505, "exploitability": 0.152233},
    {"iteration": 4460001, "current_time_ms": 469693, "exploitability": 0.152054},
    {"iteration": 4470001, "current_time_ms": 470685, "exploitability": 0.151875},
    {"iteration": 4480001, "current_time_ms": 471652, "exploitability": 0.151699},
    {"iteration": 4490001, "current_time_ms": 472469, "exploitability": 0.15151},
    {"iteration": 4500001, "current_time_ms": 473416, "exploitability": 0.151339},
    {"iteration": 4510001, "current_time_ms": 474332, "exploitability": 0.151174},
    {"iteration": 4520001, "current_time_ms": 475242, "exploitability": 0.151088},
    {"iteration": 4530001, "current_time_ms": 476124, "exploitability": 0.151008},
    {"iteration": 4540001, "current_time_ms": 477006, "exploitability": 0.150962},
    {"iteration": 4550001, "current_time_ms": 477914, "exploitability": 0.150894},
    {"iteration": 4560001, "current_time_ms": 478807, "exploitability": 0.15083},
    {"iteration": 4570001, "current_time_ms": 479666, "exploitability": 0.150771},
    {"iteration": 4580001, "current_time_ms": 480512, "exploitability": 0.150671},
    {"iteration": 4590001, "current_time_ms": 481395, "exploitability": 0.150572},
    {"iteration": 4600001, "current_time_ms": 482270, "exploitability": 0.150489},
    {"iteration": 4610001, "current_time_ms": 483122, "exploitability": 0.150429},
    {"iteration": 4620001, "current_time_ms": 484023, "exploitability": 0.150344},
    {"iteration": 4630001, "current_time_ms": 484889, "exploitability": 0.150269},
    {"iteration": 4640001, "current_time_ms": 485764, "exploitability": 0.150189},
    {"iteration": 4650001, "current_time_ms": 486644, "exploitability": 0.150125},
    {"iteration": 4660001, "current_time_ms": 487544, "exploitability": 0.150058},
    {"iteration": 4670001, "current_time_ms": 488412, "exploitability": 0.149986},
    {"iteration": 4680001, "current_time_ms": 489441, "exploitability": 0.149861},
    {"iteration": 4690001, "current_time_ms": 490538, "exploitability": 0.149719},
    {"iteration": 4700001, "current_time_ms": 491660, "exploitability": 0.149562},
    {"iteration": 4710001, "current_time_ms": 492725, "exploitability": 0.149414},
    {"iteration": 4720001, "current_time_ms": 493808, "exploitability": 0.149277},
    {"iteration": 4730001, "current_time_ms": 494847, "exploitability": 0.149121},
    {"iteration": 4740001, "current_time_ms": 495937, "exploitability": 0.148938},
    {"iteration": 4750001, "current_time_ms": 497059, "exploitability": 0.148718},
    {"iteration": 4760001, "current_time_ms": 498881, "exploitability": 0.148483},
    {"iteration": 4770001, "current_time_ms": 500240, "exploitability": 0.148264},
    {"iteration": 4780001, "current_time_ms": 501392, "exploitability": 0.14802},
    {"iteration": 4790001, "current_time_ms": 502456, "exploitability": 0.147755},
    {"iteration": 4800001, "current_time_ms": 503568, "exploitability": 0.147511},
    {"iteration": 4810001, "current_time_ms": 504625, "exploitability": 0.14732},
    {"iteration": 4820001, "current_time_ms": 505701, "exploitability": 0.147142},
    {"iteration": 4830001, "current_time_ms": 506764, "exploitability": 0.146972},
    {"iteration": 4840001, "current_time_ms": 507810, "exploitability": 0.146791},
    {"iteration": 4850001, "current_time_ms": 508855, "exploitability": 0.146599},
    {"iteration": 4860001, "current_time_ms": 509895, "exploitability": 0.146417},
    {"iteration": 4870001, "current_time_ms": 510944, "exploitability": 0.146257},
    {"iteration": 4880001, "current_time_ms": 512013, "exploitability": 0.146182},
    {"iteration": 4890001, "current_time_ms": 513038, "exploitability": 0.146117},
    {"iteration": 4900001, "current_time_ms": 514060, "exploitability": 0.146062},
    {"iteration": 4910001, "current_time_ms": 515002, "exploitability": 0.145952},
    {"iteration": 4920001, "current_time_ms": 515904, "exploitability": 0.145833},
    {"iteration": 4930001, "current_time_ms": 516782, "exploitability": 0.145699},
    {"iteration": 4940001, "current_time_ms": 517680, "exploitability": 0.145557},
    {"iteration": 4950001, "current_time_ms": 518566, "exploitability": 0.145404},
    {"iteration": 4960001, "current_time_ms": 519458, "exploitability": 0.145261},
    {"iteration": 4970001, "current_time_ms": 520325, "exploitability": 0.145146},
    {"iteration": 4980001, "current_time_ms": 521194, "exploitability": 0.145102},
    {"iteration": 4990001, "current_time_ms": 522101, "exploitability": 0.14507},
    {"iteration": 5000001, "current_time_ms": 522974, "exploitability": 0.145034},
    {"iteration": 5010001, "current_time_ms": 523828, "exploitability": 0.144976},
    {"iteration": 5020001, "current_time_ms": 524700, "exploitability": 0.144923},
    {"iteration": 5030001, "current_time_ms": 525562, "exploitability": 0.144916},
    {"iteration": 5040001, "current_time_ms": 526463, "exploitability": 0.144941},
    {"iteration": 5050001, "current_time_ms": 527356, "exploitability": 0.144979},
    {"iteration": 5060001, "current_time_ms": 528380, "exploitability": 0.145019},
    {"iteration": 5070001, "current_time_ms": 529457, "exploitability": 0.14505},
    {"iteration": 5080001, "current_time_ms": 530484, "exploitability": 0.145104},
    {"iteration": 5090001, "current_time_ms": 531482, "exploitability": 0.145147},
    {"iteration": 5100001, "current_time_ms": 532338, "exploitability": 0.145162},
    {"iteration": 5110001, "current_time_ms": 533201, "exploitability": 0.145172},
    {"iteration": 5120001, "current_time_ms": 534067, "exploitability": 0.145193},
    {"iteration": 5130001, "current_time_ms": 534995, "exploitability": 0.145215},
    {"iteration": 5140001, "current_time_ms": 535867, "exploitability": 0.145236},
    {"iteration": 5150001, "current_time_ms": 536736, "exploitability": 0.145257},
    {"iteration": 5160001, "current_time_ms": 537601, "exploitability": 0.145287},
    {"iteration": 5170001, "current_time_ms": 538451, "exploitability": 0.145323},
    {"iteration": 5180001, "current_time_ms": 539349, "exploitability": 0.145337},
    {"iteration": 5190001, "current_time_ms": 540187, "exploitability": 0.145351},
    {"iteration": 5200001, "current_time_ms": 541047, "exploitability": 0.145363},
    {"iteration": 5210001, "current_time_ms": 541907, "exploitability": 0.145355},
    {"iteration": 5220001, "current_time_ms": 542787, "exploitability": 0.145344},
    {"iteration": 5230001, "current_time_ms": 543643, "exploitability": 0.145312},
    {"iteration": 5240001, "current_time_ms": 544512, "exploitability": 0.145264},
    {"iteration": 5250001, "current_time_ms": 545399, "exploitability": 0.145224},
    {"iteration": 5260001, "current_time_ms": 546381, "exploitability": 0.145205},
    {"iteration": 5270001, "current_time_ms": 547233, "exploitability": 0.145183},
    {"iteration": 5280001, "current_time_ms": 548104, "exploitability": 0.14517},
    {"iteration": 5290001, "current_time_ms": 548978, "exploitability": 0.145168},
    {"iteration": 5300001, "current_time_ms": 549885, "exploitability": 0.145161},
    {"iteration": 5310001, "current_time_ms": 551208, "exploitability": 0.145139},
    {"iteration": 5320001, "current_time_ms": 552577, "exploitability": 0.145113},
    {"iteration": 5330001, "current_time_ms": 553621, "exploitability": 0.145069},
    {"iteration": 5340001, "current_time_ms": 554680, "exploitability": 0.145039},
    {"iteration": 5350001, "current_time_ms": 555753, "exploitability": 0.145011},
    {"iteration": 5360001, "current_time_ms": 556981, "exploitability": 0.144991},
    {"iteration": 5370001, "current_time_ms": 558056, "exploitability": 0.144975},
    {"iteration": 5380001, "current_time_ms": 559068, "exploitability": 0.144955},
    {"iteration": 5390001, "current_time_ms": 560108, "exploitability": 0.14495},
    {"iteration": 5400001, "current_time_ms": 561180, "exploitability": 0.144923},
    {"iteration": 5410001, "current_time_ms": 562278, "exploitability": 0.144896},
    {"iteration": 5420001, "current_time_ms": 563203, "exploitability": 0.144865},
    {"iteration": 5430001, "current_time_ms": 564060, "exploitability": 0.144841},
    {"iteration": 5440001, "current_time_ms": 564941, "exploitability": 0.14481},
    {"iteration": 5450001, "current_time_ms": 565838, "exploitability": 0.144791},
    {"iteration": 5460001, "current_time_ms": 566732, "exploitability": 0.144771},
    {"iteration": 5470001, "current_time_ms": 567611, "exploitability": 0.144738},
    {"iteration": 5480001, "current_time_ms": 568530, "exploitability": 0.144713},
    {"iteration": 5490001, "current_time_ms": 569421, "exploitability": 0.144686},
    {"iteration": 5500001, "current_time_ms": 570441, "exploitability": 0.144646},
    {"iteration": 5510001, "current_time_ms": 572036, "exploitability": 0.144629},
    {"iteration": 5520001, "current_time_ms": 573273, "exploitability": 0.144611},
    {"iteration": 5530001, "current_time_ms": 574506, "exploitability": 0.144576},
    {"iteration": 5540001, "current_time_ms": 575965, "exploitability": 0.144543},
    {"iteration": 5550001, "current_time_ms": 577441, "exploitability": 0.144519},
    {"iteration": 5560001, "current_time_ms": 579081, "exploitability": 0.144476},
    {"iteration": 5570001, "current_time_ms": 580607, "exploitability": 0.144447},
    {"iteration": 5580001, "current_time_ms": 582290, "exploitability": 0.144424},
    {"iteration": 5590001, "current_time_ms": 583787, "exploitability": 0.144378},
    {"iteration": 5600001, "current_time_ms": 585387, "exploitability": 0.14433},
    {"iteration": 5610001, "current_time_ms": 586707, "exploitability": 0.144262},
    {"iteration": 5620001, "current_time_ms": 588424, "exploitability": 0.144191},
    {"iteration": 5630001, "current_time_ms": 589869, "exploitability": 0.144113},
    {"iteration": 5640001, "current_time_ms": 591070, "exploitability": 0.144011},
    {"iteration": 5650001, "current_time_ms": 592493, "exploitability": 0.14389},
    {"iteration": 5660001, "current_time_ms": 593673, "exploitability": 0.143769},
    {"iteration": 5670001, "current_time_ms": 594867, "exploitability": 0.143676},
    {"iteration": 5680001, "current_time_ms": 596080, "exploitability": 0.143585},
    {"iteration": 5690001, "current_time_ms": 597105, "exploitability": 0.143482},
    {"iteration": 5700001, "current_time_ms": 598181, "exploitability": 0.14336},
    {"iteration": 5710001, "current_time_ms": 599284, "exploitability": 0.143222},
    {"iteration": 5720001, "current_time_ms": 600361, "exploitability": 0.143038},
    {"iteration": 5730001, "current_time_ms": 601443, "exploitability": 0.142844},
    {"iteration": 5740001, "current_time_ms": 602506, "exploitability": 0.142651},
    {"iteration": 5750001, "current_time_ms": 603549, "exploitability": 0.142439},
    {"iteration": 5760001, "current_time_ms": 604616, "exploitability": 0.142201},
    {"iteration": 5770001, "current_time_ms": 605675, "exploitability": 0.141973},
    {"iteration": 5780001, "current_time_ms": 606749, "exploitability": 0.141734},
    {"iteration": 5790001, "current_time_ms": 607820, "exploitability": 0.141527},
    {"iteration": 5800001, "current_time_ms": 608849, "exploitability": 0.141328},
    {"iteration": 5810001, "current_time_ms": 609883, "exploitability": 0.141131},
    {"iteration": 5820001, "current_time_ms": 610926, "exploitability": 0.140972},
    {"iteration": 5830001, "current_time_ms": 612140, "exploitability": 0.140839},
    {"iteration": 5840001, "current_time_ms": 613255, "exploitability": 0.140716},
    {"iteration": 5850001, "current_time_ms": 614345, "exploitability": 0.140609},
    {"iteration": 5860001, "current_time_ms": 615353, "exploitability": 0.140519},
    {"iteration": 5870001, "current_time_ms": 616408, "exploitability": 0.140441},
    {"iteration": 5880001, "current_time_ms": 617456, "exploitability": 0.140378},
    {"iteration": 5890001, "current_time_ms": 618459, "exploitability": 0.140337},
    {"iteration": 5900001, "current_time_ms": 619606, "exploitability": 0.140288},
    {"iteration": 5910001, "current_time_ms": 620695, "exploitability": 0.140241},
    {"iteration": 5920001, "current_time_ms": 621721, "exploitability": 0.140165},
    {"iteration": 5930001, "current_time_ms": 622753, "exploitability": 0.140105},
    {"iteration": 5940001, "current_time_ms": 623784, "exploitability": 0.14006},
    {"iteration": 5950001, "current_time_ms": 624810, "exploitability": 0.140012},
    {"iteration": 5960001, "current_time_ms": 625846, "exploitability": 0.139957},
    {"iteration": 5970001, "current_time_ms": 626908, "exploitability": 0.139907},
    {"iteration": 5980001, "current_time_ms": 627935, "exploitability": 0.139853},
    {"iteration": 5990001, "current_time_ms": 628948, "exploitability": 0.139887},
    {"iteration": 6000001, "current_time_ms": 629967, "exploitability": 0.139944},
    {"iteration": 6010001, "current_time_ms": 630966, "exploitability": 0.13996},
    {"iteration": 6020001, "current_time_ms": 632023, "exploitability": 0.139982},
    {"iteration": 6030001, "current_time_ms": 633046, "exploitability": 0.139992},
    {"iteration": 6040001, "current_time_ms": 634088, "exploitability": 0.139945},
    {"iteration": 6050001, "current_time_ms": 635103, "exploitability": 0.139912},
    {"iteration": 6060001, "current_time_ms": 636145, "exploitability": 0.139864},
    {"iteration": 6070001, "current_time_ms": 637217, "exploitability": 0.13981},
    {"iteration": 6080001, "current_time_ms": 638223, "exploitability": 0.139747},
    {"iteration": 6090001, "current_time_ms": 639235, "exploitability": 0.13967},
    {"iteration": 6100001, "current_time_ms": 640247, "exploitability": 0.139572},
    {"iteration": 6110001, "current_time_ms": 641269, "exploitability": 0.139467},
    {"iteration": 6120001, "current_time_ms": 642295, "exploitability": 0.13936},
    {"iteration": 6130001, "current_time_ms": 643361, "exploitability": 0.13924},
    {"iteration": 6140001, "current_time_ms": 644377, "exploitability": 0.139098},
    {"iteration": 6150001, "current_time_ms": 645377, "exploitability": 0.138972},
    {"iteration": 6160001, "current_time_ms": 646395, "exploitability": 0.138828},
    {"iteration": 6170001, "current_time_ms": 647455, "exploitability": 0.138685},
    {"iteration": 6180001, "current_time_ms": 648455, "exploitability": 0.138546},
    {"iteration": 6190001, "current_time_ms": 649498, "exploitability": 0.138406},
    {"iteration": 6200001, "current_time_ms": 650535, "exploitability": 0.138274},
    {"iteration": 6210001, "current_time_ms": 651592, "exploitability": 0.138127},
    {"iteration": 6220001, "current_time_ms": 652641, "exploitability": 0.137988},
    {"iteration": 6230001, "current_time_ms": 653730, "exploitability": 0.137848},
    {"iteration": 6240001, "current_time_ms": 654713, "exploitability": 0.137698},
    {"iteration": 6250001, "current_time_ms": 655615, "exploitability": 0.137557},
    {"iteration": 6260001, "current_time_ms": 656464, "exploitability": 0.137405},
    {"iteration": 6270001, "current_time_ms": 657363, "exploitability": 0.137249},
    {"iteration": 6280001, "current_time_ms": 658304, "exploitability": 0.137147},
    {"iteration": 6290001, "current_time_ms": 659815, "exploitability": 0.13706},
    {"iteration": 6300001, "current_time_ms": 661097, "exploitability": 0.136964},
    {"iteration": 6310001, "current_time_ms": 662282, "exploitability": 0.136849},
    {"iteration": 6320001, "current_time_ms": 663691, "exploitability": 0.13672},
    {"iteration": 6330001, "current_time_ms": 665035, "exploitability": 0.136595},
    {"iteration": 6340001, "current_time_ms": 666228, "exploitability": 0.13645},
    {"iteration": 6350001, "current_time_ms": 667313, "exploitability": 0.136304},
    {"iteration": 6360001, "current_time_ms": 668651, "exploitability": 0.136129},
    {"iteration": 6370001, "current_time_ms": 669819, "exploitability": 0.135934},
    {"iteration": 6380001, "current_time_ms": 670850, "exploitability": 0.135741},
    {"iteration": 6390001, "current_time_ms": 671936, "exploitability": 0.135544},
    {"iteration": 6400001, "current_time_ms": 673005, "exploitability": 0.135368},
    {"iteration": 6410001, "current_time_ms": 674088, "exploitability": 0.135186},
    {"iteration": 6420001, "current_time_ms": 675114, "exploitability": 0.134993},
    {"iteration": 6430001, "current_time_ms": 676183, "exploitability": 0.134816},
    {"iteration": 6440001, "current_time_ms": 677319, "exploitability": 0.134665},
    {"iteration": 6450001, "current_time_ms": 678452, "exploitability": 0.134533},
    {"iteration": 6460001, "current_time_ms": 679643, "exploitability": 0.134398},
    {"iteration": 6470001, "current_time_ms": 680910, "exploitability": 0.13426},
    {"iteration": 6480001, "current_time_ms": 681995, "exploitability": 0.134126},
    {"iteration": 6490001, "current_time_ms": 683281, "exploitability": 0.133988},
    {"iteration": 6500001, "current_time_ms": 684431, "exploitability": 0.133859},
    {"iteration": 6510001, "current_time_ms": 685439, "exploitability": 0.133738},
    {"iteration": 6520001, "current_time_ms": 686489, "exploitability": 0.133626},
    {"iteration": 6530001, "current_time_ms": 687532, "exploitability": 0.133521},
    {"iteration": 6540001, "current_time_ms": 688608, "exploitability": 0.133409},
    {"iteration": 6550001, "current_time_ms": 689687, "exploitability": 0.133272},
    {"iteration": 6560001, "current_time_ms": 690887, "exploitability": 0.133136},
    {"iteration": 6570001, "current_time_ms": 691982, "exploitability": 0.133019},
    {"iteration": 6580001, "current_time_ms": 693141, "exploitability": 0.132921},
    {"iteration": 6590001, "current_time_ms": 694693, "exploitability": 0.132818},
    {"iteration": 6600001, "current_time_ms": 695893, "exploitability": 0.132708},
    {"iteration": 6610001, "current_time_ms": 696946, "exploitability": 0.132642},
    {"iteration": 6620001, "current_time_ms": 698282, "exploitability": 0.132538},
    {"iteration": 6630001, "current_time_ms": 699657, "exploitability": 0.132423},
    {"iteration": 6640001, "current_time_ms": 701258, "exploitability": 0.132294},
    {"iteration": 6650001, "current_time_ms": 702674, "exploitability": 0.132167},
    {"iteration": 6660001, "current_time_ms": 704047, "exploitability": 0.132058},
    {"iteration": 6670001, "current_time_ms": 705812, "exploitability": 0.131959},
    {"iteration": 6680001, "current_time_ms": 707342, "exploitability": 0.131915},
    {"iteration": 6690001, "current_time_ms": 708846, "exploitability": 0.131886},
    {"iteration": 6700001, "current_time_ms": 710142, "exploitability": 0.131852},
    {"iteration": 6710001, "current_time_ms": 711487, "exploitability": 0.131835},
    {"iteration": 6720001, "current_time_ms": 713140, "exploitability": 0.131846},
    {"iteration": 6730001, "current_time_ms": 714647, "exploitability": 0.131868},
    {"iteration": 6740001, "current_time_ms": 715775, "exploitability": 0.131881},
    {"iteration": 6750001, "current_time_ms": 717154, "exploitability": 0.131901},
    {"iteration": 6760001, "current_time_ms": 718336, "exploitability": 0.131922},
    {"iteration": 6770001, "current_time_ms": 719369, "exploitability": 0.131929},
    {"iteration": 6780001, "current_time_ms": 720451, "exploitability": 0.131946},
    {"iteration": 6790001, "current_time_ms": 721744, "exploitability": 0.131955},
    {"iteration": 6800001, "current_time_ms": 722899, "exploitability": 0.131956},
    {"iteration": 6810001, "current_time_ms": 723943, "exploitability": 0.13195},
    {"iteration": 6820001, "current_time_ms": 725016, "exploitability": 0.131919},
    {"iteration": 6830001, "current_time_ms": 726076, "exploitability": 0.131862},
    {"iteration": 6840001, "current_time_ms": 727109, "exploitability": 0.131799},
    {"iteration": 6850001, "current_time_ms": 728247, "exploitability": 0.131733},
    {"iteration": 6860001, "current_time_ms": 729253, "exploitability": 0.131669},
    {"iteration": 6870001, "current_time_ms": 730244, "exploitability": 0.131601},
    {"iteration": 6880001, "current_time_ms": 731237, "exploitability": 0.131525},
    {"iteration": 6890001, "current_time_ms": 732323, "exploitability": 0.131447},
    {"iteration": 6900001, "current_time_ms": 733329, "exploitability": 0.131369},
    {"iteration": 6910001, "current_time_ms": 734359, "exploitability": 0.131281},
    {"iteration": 6920001, "current_time_ms": 735393, "exploitability": 0.131177},
    {"iteration": 6930001, "current_time_ms": 736452, "exploitability": 0.131077},
    {"iteration": 6940001, "current_time_ms": 737513, "exploitability": 0.130982},
    {"iteration": 6950001, "current_time_ms": 738589, "exploitability": 0.130889},
    {"iteration": 6960001, "current_time_ms": 740015, "exploitability": 0.130765},
    {"iteration": 6970001, "current_time_ms": 741273, "exploitability": 0.130648},
    {"iteration": 6980001, "current_time_ms": 742291, "exploitability": 0.130561},
    {"iteration": 6990001, "current_time_ms": 743318, "exploitability": 0.130482},
    {"iteration": 7000001, "current_time_ms": 744675, "exploitability": 0.130407},
    {"iteration": 7010001, "current_time_ms": 745769, "exploitability": 0.130304},
    {"iteration": 7020001, "current_time_ms": 746872, "exploitability": 0.130212},
    {"iteration": 7030001, "current_time_ms": 747980, "exploitability": 0.130116},
    {"iteration": 7040001, "current_time_ms": 749262, "exploitability": 0.13001},
    {"iteration": 7050001, "current_time_ms": 750580, "exploitability": 0.1299},
    {"iteration": 7060001, "current_time_ms": 751938, "exploitability": 0.129787},
    {"iteration": 7070001, "current_time_ms": 753101, "exploitability": 0.129667},
    {"iteration": 7080001, "current_time_ms": 754334, "exploitability": 0.129547},
    {"iteration": 7090001, "current_time_ms": 756005, "exploitability": 0.129436},
    {"iteration": 7100001, "current_time_ms": 757996, "exploitability": 0.129312},
    {"iteration": 7110001, "current_time_ms": 759720, "exploitability": 0.129181},
    {"iteration": 7120001, "current_time_ms": 761598, "exploitability": 0.129071},
    {"iteration": 7130001, "current_time_ms": 763793, "exploitability": 0.128967},
    {"iteration": 7140001, "current_time_ms": 765590, "exploitability": 0.128861},
    {"iteration": 7150001, "current_time_ms": 767303, "exploitability": 0.12876},
    {"iteration": 7160001, "current_time_ms": 768658, "exploitability": 0.128674},
    {"iteration": 7170001, "current_time_ms": 770195, "exploitability": 0.128583},
    {"iteration": 7180001, "current_time_ms": 771632, "exploitability": 0.12849},
    {"iteration": 7190001, "current_time_ms": 772998, "exploitability": 0.128407},
    {"iteration": 7200001, "current_time_ms": 774504, "exploitability": 0.128337},
    {"iteration": 7210001, "current_time_ms": 775540, "exploitability": 0.128287},
    {"iteration": 7220001, "current_time_ms": 776653, "exploitability": 0.12828},
    {"iteration": 7230001, "current_time_ms": 777736, "exploitability": 0.128274},
    {"iteration": 7240001, "current_time_ms": 778849, "exploitability": 0.128254},
    {"iteration": 7250001, "current_time_ms": 780249, "exploitability": 0.128231},
    {"iteration": 7260001, "current_time_ms": 782406, "exploitability": 0.128217},
    {"iteration": 7270001, "current_time_ms": 784090, "exploitability": 0.128208},
    {"iteration": 7280001, "current_time_ms": 785763, "exploitability": 0.128187},
    {"iteration": 7290001, "current_time_ms": 787251, "exploitability": 0.128168},
    {"iteration": 7300001, "current_time_ms": 788476, "exploitability": 0.128143},
    {"iteration": 7310001, "current_time_ms": 790067, "exploitability": 0.128113},
    {"iteration": 7320001, "current_time_ms": 791532, "exploitability": 0.128111},
    {"iteration": 7330001, "current_time_ms": 793493, "exploitability": 0.128144},
    {"iteration": 7340001, "current_time_ms": 795524, "exploitability": 0.128165},
    {"iteration": 7350001, "current_time_ms": 797338, "exploitability": 0.128185},
    {"iteration": 7360001, "current_time_ms": 798883, "exploitability": 0.128203},
    {"iteration": 7370001, "current_time_ms": 800515, "exploitability": 0.128205},
    {"iteration": 7380001, "current_time_ms": 801876, "exploitability": 0.128198},
    {"iteration": 7390001, "current_time_ms": 803511, "exploitability": 0.128172},
    {"iteration": 7400001, "current_time_ms": 805021, "exploitability": 0.128139},
    {"iteration": 7410001, "current_time_ms": 806268, "exploitability": 0.128124},
    {"iteration": 7420001, "current_time_ms": 807611, "exploitability": 0.128099},
    {"iteration": 7430001, "current_time_ms": 808841, "exploitability": 0.128069},
    {"iteration": 7440001, "current_time_ms": 810064, "exploitability": 0.128039},
    {"iteration": 7450001, "current_time_ms": 811311, "exploitability": 0.128012},
    {"iteration": 7460001, "current_time_ms": 812527, "exploitability": 0.127983},
    {"iteration": 7470001, "current_time_ms": 813576, "exploitability": 0.127951},
    {"iteration": 7480001, "current_time_ms": 814629, "exploitability": 0.127917},
    {"iteration": 7490001, "current_time_ms": 815657, "exploitability": 0.127885},
    {"iteration": 7500001, "current_time_ms": 816681, "exploitability": 0.127851},
    {"iteration": 7510001, "current_time_ms": 817705, "exploitability": 0.127813},
    {"iteration": 7520001, "current_time_ms": 818722, "exploitability": 0.12777},
    {"iteration": 7530001, "current_time_ms": 819772, "exploitability": 0.127721},
    {"iteration": 7540001, "current_time_ms": 820918, "exploitability": 0.12768},
    {"iteration": 7550001, "current_time_ms": 822274, "exploitability": 0.127635},
    {"iteration": 7560001, "current_time_ms": 823466, "exploitability": 0.12759},
    {"iteration": 7570001, "current_time_ms": 824568, "exploitability": 0.127557},
    {"iteration": 7580001, "current_time_ms": 825732, "exploitability": 0.127519},
    {"iteration": 7590001, "current_time_ms": 826859, "exploitability": 0.127479},
    {"iteration": 7600001, "current_time_ms": 827911, "exploitability": 0.127444},
    {"iteration": 7610001, "current_time_ms": 829012, "exploitability": 0.127435},
    {"iteration": 7620001, "current_time_ms": 830101, "exploitability": 0.127428},
    {"iteration": 7630001, "current_time_ms": 831168, "exploitability": 0.127436},
    {"iteration": 7640001, "current_time_ms": 832263, "exploitability": 0.127435},
    {"iteration": 7650001, "current_time_ms": 833352, "exploitability": 0.127417},
    {"iteration": 7660001, "current_time_ms": 834443, "exploitability": 0.127412},
    {"iteration": 7670001, "current_time_ms": 835537, "exploitability": 0.127418},
    {"iteration": 7680001, "current_time_ms": 836605, "exploitability": 0.127424},
    {"iteration": 7690001, "current_time_ms": 837677, "exploitability": 0.127413},
    {"iteration": 7700001, "current_time_ms": 838756, "exploitability": 0.127386},
    {"iteration": 7710001, "current_time_ms": 839837, "exploitability": 0.127346},
    {"iteration": 7720001, "current_time_ms": 840917, "exploitability": 0.127302},
    {"iteration": 7730001, "current_time_ms": 842006, "exploitability": 0.127248},
    {"iteration": 7740001, "current_time_ms": 843063, "exploitability": 0.127202},
    {"iteration": 7750001, "current_time_ms": 844143, "exploitability": 0.127145},
    {"iteration": 7760001, "current_time_ms": 845278, "exploitability": 0.127084},
    {"iteration": 7770001, "current_time_ms": 846338, "exploitability": 0.127043},
    {"iteration": 7780001, "current_time_ms": 847471, "exploitability": 0.127011},
    {"iteration": 7790001, "current_time_ms": 848704, "exploitability": 0.126979},
    {"iteration": 7800001, "current_time_ms": 849806, "exploitability": 0.12696},
    {"iteration": 7810001, "current_time_ms": 850902, "exploitability": 0.126926},
    {"iteration": 7820001, "current_time_ms": 851963, "exploitability": 0.126883},
    {"iteration": 7830001, "current_time_ms": 853029, "exploitability": 0.126853},
    {"iteration": 7840001, "current_time_ms": 854110, "exploitability": 0.126832},
    {"iteration": 7850001, "current_time_ms": 855388, "exploitability": 0.126812},
    {"iteration": 7860001, "current_time_ms": 856729, "exploitability": 0.126794},
    {"iteration": 7870001, "current_time_ms": 857907, "exploitability": 0.126779},
    {"iteration": 7880001, "current_time_ms": 859009, "exploitability": 0.126758},
    {"iteration": 7890001, "current_time_ms": 860149, "exploitability": 0.126737},
    {"iteration": 7900001, "current_time_ms": 861236, "exploitability": 0.126716},
    {"iteration": 7910001, "current_time_ms": 862315, "exploitability": 0.126692},
    {"iteration": 7920001, "current_time_ms": 863496, "exploitability": 0.126673},
    {"iteration": 7930001, "current_time_ms": 864793, "exploitability": 0.126639},
    {"iteration": 7940001, "current_time_ms": 865837, "exploitability": 0.126603},
    {"iteration": 7950001, "current_time_ms": 866892, "exploitability": 0.126573},
    {"iteration": 7960001, "current_time_ms": 867959, "exploitability": 0.126539},
    {"iteration": 7970001, "current_time_ms": 869032, "exploitability": 0.126497},
    {"iteration": 7980001, "current_time_ms": 870139, "exploitability": 0.126467},
    {"iteration": 7990001, "current_time_ms": 871248, "exploitability": 0.12645},
    {"iteration": 8000001, "current_time_ms": 872314, "exploitability": 0.126421},
    {"iteration": 8010001, "current_time_ms": 873383, "exploitability": 0.126387},
    {"iteration": 8020001, "current_time_ms": 874483, "exploitability": 0.126362},
    {"iteration": 8030001, "current_time_ms": 875572, "exploitability": 0.126339},
    {"iteration": 8040001, "current_time_ms": 876640, "exploitability": 0.126321},
    {"iteration": 8050001, "current_time_ms": 877698, "exploitability": 0.126293},
    {"iteration": 8060001, "current_time_ms": 878754, "exploitability": 0.126265},
    {"iteration": 8070001, "current_time_ms": 879781, "exploitability": 0.12625},
    {"iteration": 8080001, "current_time_ms": 880822, "exploitability": 0.126239},
    {"iteration": 8090001, "current_time_ms": 882007, "exploitability": 0.126226},
    {"iteration": 8100001, "current_time_ms": 883447, "exploitability": 0.126224},
    {"iteration": 8110001, "current_time_ms": 884539, "exploitability": 0.126212},
    {"iteration": 8120001, "current_time_ms": 885630, "exploitability": 0.126207},
    {"iteration": 8130001, "current_time_ms": 886917, "exploitability": 0.126208},
    {"iteration": 8140001, "current_time_ms": 887990, "exploitability": 0.126196},
    {"iteration": 8150001, "current_time_ms": 889130, "exploitability": 0.126169},
    {"iteration": 8160001, "current_time_ms": 890428, "exploitability": 0.126134},
    {"iteration": 8170001, "current_time_ms": 891791, "exploitability": 0.126104},
    {"iteration": 8180001, "current_time_ms": 892883, "exploitability": 0.126061},
    {"iteration": 8190001, "current_time_ms": 893931, "exploitability": 0.126014},
    {"iteration": 8200001, "current_time_ms": 895266, "exploitability": 0.125964},
    {"iteration": 8210001, "current_time_ms": 896634, "exploitability": 0.125909},
    {"iteration": 8220001, "current_time_ms": 897889, "exploitability": 0.125865},
    {"iteration": 8230001, "current_time_ms": 899270, "exploitability": 0.125838},
    {"iteration": 8240001, "current_time_ms": 900766, "exploitability": 0.125825},
    {"iteration": 8250001, "current_time_ms": 902223, "exploitability": 0.12582},
    {"iteration": 8260001, "current_time_ms": 903677, "exploitability": 0.125813},
    {"iteration": 8270001, "current_time_ms": 905161, "exploitability": 0.125787},
    {"iteration": 8280001, "current_time_ms": 906804, "exploitability": 0.125762},
    {"iteration": 8290001, "current_time_ms": 908365, "exploitability": 0.125739},
    {"iteration": 8300001, "current_time_ms": 909824, "exploitability": 0.125721},
    {"iteration": 8310001, "current_time_ms": 911119, "exploitability": 0.125704},
    {"iteration": 8320001, "current_time_ms": 912229, "exploitability": 0.125675},
    {"iteration": 8330001, "current_time_ms": 913437, "exploitability": 0.125638},
    {"iteration": 8340001, "current_time_ms": 914852, "exploitability": 0.125593},
    {"iteration": 8350001, "current_time_ms": 916452, "exploitability": 0.125558},
    {"iteration": 8360001, "current_time_ms": 917869, "exploitability": 0.125515},
    {"iteration": 8370001, "current_time_ms": 919380, "exploitability": 0.125463},
    {"iteration": 8380001, "current_time_ms": 920852, "exploitability": 0.125416},
    {"iteration": 8390001, "current_time_ms": 922436, "exploitability": 0.125362},
    {"iteration": 8400001, "current_time_ms": 923880, "exploitability": 0.125307},
    {"iteration": 8410001, "current_time_ms": 925476, "exploitability": 0.125247},
    {"iteration": 8420001, "current_time_ms": 927090, "exploitability": 0.125171},
    {"iteration": 8430001, "current_time_ms": 928452, "exploitability": 0.125076},
    {"iteration": 8440001, "current_time_ms": 930117, "exploitability": 0.124976},
    {"iteration": 8450001, "current_time_ms": 931662, "exploitability": 0.124895},
    {"iteration": 8460001, "current_time_ms": 933186, "exploitability": 0.124803},
    {"iteration": 8470001, "current_time_ms": 934497, "exploitability": 0.124719},
    {"iteration": 8480001, "current_time_ms": 935717, "exploitability": 0.124632},
    {"iteration": 8490001, "current_time_ms": 937047, "exploitability": 0.124537},
    {"iteration": 8500001, "current_time_ms": 938526, "exploitability": 0.124425},
    {"iteration": 8510001, "current_time_ms": 939746, "exploitability": 0.124299},
    {"iteration": 8520001, "current_time_ms": 940894, "exploitability": 0.124179},
    {"iteration": 8530001, "current_time_ms": 942086, "exploitability": 0.124052},
    {"iteration": 8540001, "current_time_ms": 943136, "exploitability": 0.123929},
    {"iteration": 8550001, "current_time_ms": 944169, "exploitability": 0.123837},
    {"iteration": 8560001, "current_time_ms": 945185, "exploitability": 0.123734},
    {"iteration": 8570001, "current_time_ms": 946218, "exploitability": 0.123619},
    {"iteration": 8580001, "current_time_ms": 947288, "exploitability": 0.123504},
    {"iteration": 8590001, "current_time_ms": 948428, "exploitability": 0.123386},
    {"iteration": 8600001, "current_time_ms": 949741, "exploitability": 0.123279},
    {"iteration": 8610001, "current_time_ms": 951016, "exploitability": 0.123166},
    {"iteration": 8620001, "current_time_ms": 952348, "exploitability": 0.123037},
    {"iteration": 8630001, "current_time_ms": 953713, "exploitability": 0.122887},
    {"iteration": 8640001, "current_time_ms": 955032, "exploitability": 0.122714},
    {"iteration": 8650001, "current_time_ms": 956396, "exploitability": 0.122541},
    {"iteration": 8660001, "current_time_ms": 957573, "exploitability": 0.122387},
    {"iteration": 8670001, "current_time_ms": 958980, "exploitability": 0.122235},
    {"iteration": 8680001, "current_time_ms": 960533, "exploitability": 0.122078},
    {"iteration": 8690001, "current_time_ms": 962009, "exploitability": 0.121926},
    {"iteration": 8700001, "current_time_ms": 963581, "exploitability": 0.121777},
    {"iteration": 8710001, "current_time_ms": 965204, "exploitability": 0.121627},
    {"iteration": 8720001, "current_time_ms": 966927, "exploitability": 0.121506},
    {"iteration": 8730001, "current_time_ms": 968301, "exploitability": 0.121409},
    {"iteration": 8740001, "current_time_ms": 969431, "exploitability": 0.121311},
    {"iteration": 8750001, "current_time_ms": 971050, "exploitability": 0.121209},
    {"iteration": 8760001, "current_time_ms": 972562, "exploitability": 0.121097},
    {"iteration": 8770001, "current_time_ms": 973974, "exploitability": 0.120983},
    {"iteration": 8780001, "current_time_ms": 975146, "exploitability": 0.120888},
    {"iteration": 8790001, "current_time_ms": 976415, "exploitability": 0.120798},
    {"iteration": 8800001, "current_time_ms": 977599, "exploitability": 0.12072},
    {"iteration": 8810001, "current_time_ms": 978717, "exploitability": 0.120629},
    {"iteration": 8820001, "current_time_ms": 979752, "exploitability": 0.120528},
    {"iteration": 8830001, "current_time_ms": 980848, "exploitability": 0.120448},
    {"iteration": 8840001, "current_time_ms": 981981, "exploitability": 0.120403},
    {"iteration": 8850001, "current_time_ms": 982991, "exploitability": 0.120347},
    {"iteration": 8860001, "current_time_ms": 984087, "exploitability": 0.120301},
    {"iteration": 8870001, "current_time_ms": 985270, "exploitability": 0.12024},
    {"iteration": 8880001, "current_time_ms": 986684, "exploitability": 0.120178},
    {"iteration": 8890001, "current_time_ms": 988164, "exploitability": 0.120122},
    {"iteration": 8900001, "current_time_ms": 989284, "exploitability": 0.120062},
    {"iteration": 8910001, "current_time_ms": 990380, "exploitability": 0.119998},
    {"iteration": 8920001, "current_time_ms": 991758, "exploitability": 0.119937},
    {"iteration": 8930001, "current_time_ms": 993086, "exploitability": 0.119871},
    {"iteration": 8940001, "current_time_ms": 994464, "exploitability": 0.119806},
    {"iteration": 8950001, "current_time_ms": 996085, "exploitability": 0.119731},
    {"iteration": 8960001, "current_time_ms": 997815, "exploitability": 0.119668},
    {"iteration": 8970001, "current_time_ms": 999488, "exploitability": 0.119606},
    {"iteration": 8980001, "current_time_ms": 1000971, "exploitability": 0.119553},
    {"iteration": 8990001, "current_time_ms": 1002413, "exploitability": 0.1195},
    {"iteration": 9000001, "current_time_ms": 1004091, "exploitability": 0.119479},
    {"iteration": 9010001, "current_time_ms": 1005535, "exploitability": 0.119482},
    {"iteration": 9020001, "current_time_ms": 1006937, "exploitability": 0.119488},
    {"iteration": 9030001, "current_time_ms": 1008061, "exploitability": 0.119485},
    {"iteration": 9040001, "current_time_ms": 1009224, "exploitability": 0.119485},
    {"iteration": 9050001, "current_time_ms": 1010362, "exploitability": 0.119492},
    {"iteration": 9060001, "current_time_ms": 1011466, "exploitability": 0.119505},
    {"iteration": 9070001, "current_time_ms": 1012516, "exploitability": 0.119506},
    {"iteration": 9080001, "current_time_ms": 1013740, "exploitability": 0.119492},
    {"iteration": 9090001, "current_time_ms": 1014855, "exploitability": 0.119478},
    {"iteration": 9100001, "current_time_ms": 1015872, "exploitability": 0.119467},
    {"iteration": 9110001, "current_time_ms": 1016956, "exploitability": 0.119451},
    {"iteration": 9120001, "current_time_ms": 1017989, "exploitability": 0.119426},
    {"iteration": 9130001, "current_time_ms": 1019010, "exploitability": 0.119398},
    {"iteration": 9140001, "current_time_ms": 1020059, "exploitability": 0.119366},
    {"iteration": 9150001, "current_time_ms": 1021097, "exploitability": 0.119334},
    {"iteration": 9160001, "current_time_ms": 1022125, "exploitability": 0.119299},
    {"iteration": 9170001, "current_time_ms": 1023174, "exploitability": 0.119257},
    {"iteration": 9180001, "current_time_ms": 1024189, "exploitability": 0.119213},
    {"iteration": 9190001, "current_time_ms": 1025236, "exploitability": 0.119152},
    {"iteration": 9200001, "current_time_ms": 1026236, "exploitability": 0.119082},
    {"iteration": 9210001, "current_time_ms": 1027250, "exploitability": 0.119003},
    {"iteration": 9220001, "current_time_ms": 1028234, "exploitability": 0.118913},
    {"iteration": 9230001, "current_time_ms": 1029268, "exploitability": 0.118796},
    {"iteration": 9240001, "current_time_ms": 1030311, "exploitability": 0.118674},
    {"iteration": 9250001, "current_time_ms": 1031314, "exploitability": 0.118552},
    {"iteration": 9260001, "current_time_ms": 1032379, "exploitability": 0.118425},
    {"iteration": 9270001, "current_time_ms": 1033416, "exploitability": 0.118281},
    {"iteration": 9280001, "current_time_ms": 1034534, "exploitability": 0.118149},
    {"iteration": 9290001, "current_time_ms": 1035653, "exploitability": 0.118025},
    {"iteration": 9300001, "current_time_ms": 1036722, "exploitability": 0.117884},
    {"iteration": 9310001, "current_time_ms": 1037693, "exploitability": 0.117739},
    {"iteration": 9320001, "current_time_ms": 1038666, "exploitability": 0.117678},
    {"iteration": 9330001, "current_time_ms": 1039809, "exploitability": 0.117629},
    {"iteration": 9340001, "current_time_ms": 1040943, "exploitability": 0.117607},
    {"iteration": 9350001, "current_time_ms": 1041975, "exploitability": 0.117598},
    {"iteration": 9360001, "current_time_ms": 1043059, "exploitability": 0.117592},
    {"iteration": 9370001, "current_time_ms": 1044118, "exploitability": 0.117605},
    {"iteration": 9380001, "current_time_ms": 1045260, "exploitability": 0.117607},
    {"iteration": 9390001, "current_time_ms": 1046373, "exploitability": 0.117613},
    {"iteration": 9400001, "current_time_ms": 1047420, "exploitability": 0.11763},
    {"iteration": 9410001, "current_time_ms": 1048421, "exploitability": 0.117651},
    {"iteration": 9420001, "current_time_ms": 1049474, "exploitability": 0.117669},
    {"iteration": 9430001, "current_time_ms": 1050476, "exploitability": 0.117686},
    {"iteration": 9440001, "current_time_ms": 1051538, "exploitability": 0.117689},
    {"iteration": 9450001, "current_time_ms": 1052608, "exploitability": 0.11769},
    {"iteration": 9460001, "current_time_ms": 1053697, "exploitability": 0.117665},
    {"iteration": 9470001, "current_time_ms": 1054899, "exploitability": 0.117636},
    {"iteration": 9480001, "current_time_ms": 1056042, "exploitability": 0.117599},
    {"iteration": 9490001, "current_time_ms": 1057046, "exploitability": 0.117557},
    {"iteration": 9500001, "current_time_ms": 1058147, "exploitability": 0.117516},
    {"iteration": 9510001, "current_time_ms": 1059242, "exploitability": 0.117459},
    {"iteration": 9520001, "current_time_ms": 1060302, "exploitability": 0.117399},
    {"iteration": 9530001, "current_time_ms": 1061361, "exploitability": 0.117338},
    {"iteration": 9540001, "current_time_ms": 1062405, "exploitability": 0.117293},
    {"iteration": 9550001, "current_time_ms": 1063460, "exploitability": 0.117255},
    {"iteration": 9560001, "current_time_ms": 1064692, "exploitability": 0.117219},
    {"iteration": 9570001, "current_time_ms": 1065864, "exploitability": 0.117174},
    {"iteration": 9580001, "current_time_ms": 1066907, "exploitability": 0.11712},
    {"iteration": 9590001, "current_time_ms": 1068014, "exploitability": 0.117073},
    {"iteration": 9600001, "current_time_ms": 1069100, "exploitability": 0.11701},
    {"iteration": 9610001, "current_time_ms": 1070226, "exploitability": 0.11695},
    {"iteration": 9620001, "current_time_ms": 1071260, "exploitability": 0.116896},
    {"iteration": 9630001, "current_time_ms": 1072227, "exploitability": 0.116845},
    {"iteration": 9640001, "current_time_ms": 1073277, "exploitability": 0.116791},
    {"iteration": 9650001, "current_time_ms": 1074328, "exploitability": 0.116736},
    {"iteration": 9660001, "current_time_ms": 1075390, "exploitability": 0.116685},
    {"iteration": 9670001, "current_time_ms": 1076461, "exploitability": 0.116633},
    {"iteration": 9680001, "current_time_ms": 1077561, "exploitability": 0.116581},
    {"iteration": 9690001, "current_time_ms": 1078597, "exploitability": 0.116534},
    {"iteration": 9700001, "current_time_ms": 1079639, "exploitability": 0.116496},
    {"iteration": 9710001, "current_time_ms": 1080714, "exploitability": 0.116458},
    {"iteration": 9720001, "current_time_ms": 1081761, "exploitability": 0.116418},
    {"iteration": 9730001, "current_time_ms": 1082881, "exploitability": 0.116378},
    {"iteration": 9740001, "current_time_ms": 1084098, "exploitability": 0.116345},
    {"iteration": 9750001, "current_time_ms": 1085207, "exploitability": 0.116312},
    {"iteration": 9760001, "current_time_ms": 1086221, "exploitability": 0.116284},
    {"iteration": 9770001, "current_time_ms": 1087224, "exploitability": 0.11626},
    {"iteration": 9780001, "current_time_ms": 1088231, "exploitability": 0.11623},
    {"iteration": 9790001, "current_time_ms": 1089311, "exploitability": 0.116203},
    {"iteration": 9800001, "current_time_ms": 1090369, "exploitability": 0.116178},
    {"iteration": 9810001, "current_time_ms": 1091500, "exploitability": 0.116149},
    {"iteration": 9820001, "current_time_ms": 1092538, "exploitability": 0.116117},
    {"iteration": 9830001, "current_time_ms": 1093599, "exploitability": 0.116089},
    {"iteration": 9840001, "current_time_ms": 1094623, "exploitability": 0.116063},
    {"iteration": 9850001, "current_time_ms": 1095669, "exploitability": 0.116042},
    {"iteration": 9860001, "current_time_ms": 1096783, "exploitability": 0.116016},
    {"iteration": 9870001, "current_time_ms": 1097897, "exploitability": 0.115973},
    {"iteration": 9880001, "current_time_ms": 1098942, "exploitability": 0.115919},
    {"iteration": 9890001, "current_time_ms": 1099974, "exploitability": 0.115867},
    {"iteration": 9900001, "current_time_ms": 1101114, "exploitability": 0.115815},
    {"iteration": 9910001, "current_time_ms": 1102433, "exploitability": 0.115762},
    {"iteration": 9920001, "current_time_ms": 1103498, "exploitability": 0.115725},
    {"iteration": 9930001, "current_time_ms": 1104569, "exploitability": 0.115681},
    {"iteration": 9940001, "current_time_ms": 1105667, "exploitability": 0.115623},
    {"iteration": 9950001, "current_time_ms": 1106782, "exploitability": 0.115571},
    {"iteration": 9960001, "current_time_ms": 1107974, "exploitability": 0.115527},
    {"iteration": 9970001, "current_time_ms": 1109084, "exploitability": 0.11549},
    {"iteration": 9980001, "current_time_ms": 1110204, "exploitability": 0.115469},
    {"iteration": 9990001, "current_time_ms": 1111226, "exploitability": 0.115447},
    {"iteration": 10000001, "current_time_ms": 1112201, "exploitability": 0.115432},
  ]
}


==> plots/backup/ib__41_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 135, "exploitability": 0.0700526},
    {"iteration": 20001, "current_time_ms": 315, "exploitability": 0.0656629},
    {"iteration": 30001, "current_time_ms": 490, "exploitability": 0.051371},
    {"iteration": 40001, "current_time_ms": 672, "exploitability": 0.0454534},
    {"iteration": 50001, "current_time_ms": 857, "exploitability": 0.0391511},
    {"iteration": 60001, "current_time_ms": 1039, "exploitability": 0.035802},
    {"iteration": 70001, "current_time_ms": 1273, "exploitability": 0.0355106},
    {"iteration": 80001, "current_time_ms": 1469, "exploitability": 0.0323209},
    {"iteration": 90001, "current_time_ms": 1669, "exploitability": 0.0338683},
    {"iteration": 100001, "current_time_ms": 1866, "exploitability": 0.0315057},
    {"iteration": 110001, "current_time_ms": 2105, "exploitability": 0.0299414},
    {"iteration": 120001, "current_time_ms": 2296, "exploitability": 0.0282256},
    {"iteration": 130001, "current_time_ms": 2487, "exploitability": 0.028752},
    {"iteration": 140001, "current_time_ms": 2669, "exploitability": 0.0283304},
    {"iteration": 150001, "current_time_ms": 2849, "exploitability": 0.0280283},
    {"iteration": 160001, "current_time_ms": 3036, "exploitability": 0.0259529},
    {"iteration": 170001, "current_time_ms": 3219, "exploitability": 0.027707},
    {"iteration": 180001, "current_time_ms": 3410, "exploitability": 0.0271492},
    {"iteration": 190001, "current_time_ms": 3611, "exploitability": 0.0261825},
    {"iteration": 200001, "current_time_ms": 3832, "exploitability": 0.0265522},
    {"iteration": 210001, "current_time_ms": 4025, "exploitability": 0.0246319},
    {"iteration": 220001, "current_time_ms": 4207, "exploitability": 0.0254764},
    {"iteration": 230001, "current_time_ms": 4393, "exploitability": 0.0243376},
    {"iteration": 240001, "current_time_ms": 4569, "exploitability": 0.0253587},
    {"iteration": 250001, "current_time_ms": 4756, "exploitability": 0.0244196},
    {"iteration": 260001, "current_time_ms": 4935, "exploitability": 0.0243437},
    {"iteration": 270001, "current_time_ms": 5116, "exploitability": 0.0236064},
    {"iteration": 280001, "current_time_ms": 5308, "exploitability": 0.024076},
    {"iteration": 290001, "current_time_ms": 5495, "exploitability": 0.0241904},
    {"iteration": 300001, "current_time_ms": 5682, "exploitability": 0.023472},
    {"iteration": 310001, "current_time_ms": 5859, "exploitability": 0.0232606},
    {"iteration": 320001, "current_time_ms": 6042, "exploitability": 0.0232782},
    {"iteration": 330001, "current_time_ms": 6226, "exploitability": 0.0229349},
    {"iteration": 340001, "current_time_ms": 6426, "exploitability": 0.0227641},
    {"iteration": 350001, "current_time_ms": 6612, "exploitability": 0.0226854},
    {"iteration": 360001, "current_time_ms": 6791, "exploitability": 0.0216444},
    {"iteration": 370001, "current_time_ms": 6982, "exploitability": 0.0218811},
    {"iteration": 380001, "current_time_ms": 7168, "exploitability": 0.020999},
    {"iteration": 390001, "current_time_ms": 7567, "exploitability": 0.0211024},
    {"iteration": 400001, "current_time_ms": 7961, "exploitability": 0.0204329},
    {"iteration": 410001, "current_time_ms": 8385, "exploitability": 0.0207257},
    {"iteration": 420001, "current_time_ms": 8763, "exploitability": 0.0198989},
    {"iteration": 430001, "current_time_ms": 9119, "exploitability": 0.019829},
    {"iteration": 440001, "current_time_ms": 9549, "exploitability": 0.0200427},
    {"iteration": 450001, "current_time_ms": 9916, "exploitability": 0.0196822},
    {"iteration": 460001, "current_time_ms": 10296, "exploitability": 0.0195934},
    {"iteration": 470001, "current_time_ms": 10604, "exploitability": 0.0197465},
    {"iteration": 480001, "current_time_ms": 10927, "exploitability": 0.0195614},
    {"iteration": 490001, "current_time_ms": 11246, "exploitability": 0.019235},
    {"iteration": 500001, "current_time_ms": 11612, "exploitability": 0.019169},
    {"iteration": 510001, "current_time_ms": 11958, "exploitability": 0.0188292},
    {"iteration": 520001, "current_time_ms": 12320, "exploitability": 0.0187184},
    {"iteration": 530001, "current_time_ms": 12695, "exploitability": 0.0188044},
    {"iteration": 540001, "current_time_ms": 13010, "exploitability": 0.0183645},
    {"iteration": 550001, "current_time_ms": 13352, "exploitability": 0.0184122},
    {"iteration": 560001, "current_time_ms": 13700, "exploitability": 0.018308},
    {"iteration": 570001, "current_time_ms": 14051, "exploitability": 0.0181337},
    {"iteration": 580001, "current_time_ms": 14394, "exploitability": 0.0178765},
    {"iteration": 590001, "current_time_ms": 14740, "exploitability": 0.0176308},
    {"iteration": 600001, "current_time_ms": 15092, "exploitability": 0.0178361},
    {"iteration": 610001, "current_time_ms": 15416, "exploitability": 0.0175409},
    {"iteration": 620001, "current_time_ms": 15774, "exploitability": 0.0173815},
    {"iteration": 630001, "current_time_ms": 16095, "exploitability": 0.0178636},
    {"iteration": 640001, "current_time_ms": 16437, "exploitability": 0.0173652},
    {"iteration": 650001, "current_time_ms": 16732, "exploitability": 0.0166613},
    {"iteration": 660001, "current_time_ms": 16914, "exploitability": 0.0173078},
    {"iteration": 670001, "current_time_ms": 17092, "exploitability": 0.0170837},
    {"iteration": 680001, "current_time_ms": 17270, "exploitability": 0.0163847},
    {"iteration": 690001, "current_time_ms": 17454, "exploitability": 0.0169483},
    {"iteration": 700001, "current_time_ms": 17632, "exploitability": 0.0167002},
    {"iteration": 710001, "current_time_ms": 17812, "exploitability": 0.0161186},
    {"iteration": 720001, "current_time_ms": 17989, "exploitability": 0.0165879},
    {"iteration": 730001, "current_time_ms": 18168, "exploitability": 0.0165278},
    {"iteration": 740001, "current_time_ms": 18353, "exploitability": 0.0161709},
    {"iteration": 750001, "current_time_ms": 18532, "exploitability": 0.0163115},
    {"iteration": 760001, "current_time_ms": 18705, "exploitability": 0.0162139},
    {"iteration": 770001, "current_time_ms": 19000, "exploitability": 0.0156116},
    {"iteration": 780001, "current_time_ms": 19414, "exploitability": 0.0158403},
    {"iteration": 790001, "current_time_ms": 19776, "exploitability": 0.0160253},
    {"iteration": 800001, "current_time_ms": 20104, "exploitability": 0.0155031},
    {"iteration": 810001, "current_time_ms": 20478, "exploitability": 0.0155811},
    {"iteration": 820001, "current_time_ms": 20846, "exploitability": 0.0157161},
    {"iteration": 830001, "current_time_ms": 21168, "exploitability": 0.0154215},
    {"iteration": 840001, "current_time_ms": 21492, "exploitability": 0.0153504},
    {"iteration": 850001, "current_time_ms": 21796, "exploitability": 0.0154533},
    {"iteration": 860001, "current_time_ms": 22133, "exploitability": 0.0151999},
    {"iteration": 870001, "current_time_ms": 22461, "exploitability": 0.0149389},
    {"iteration": 880001, "current_time_ms": 22821, "exploitability": 0.0151519},
    {"iteration": 890001, "current_time_ms": 23167, "exploitability": 0.015168},
    {"iteration": 900001, "current_time_ms": 23522, "exploitability": 0.0147288},
    {"iteration": 910001, "current_time_ms": 23859, "exploitability": 0.0150117},
    {"iteration": 920001, "current_time_ms": 24223, "exploitability": 0.0152717},
    {"iteration": 930001, "current_time_ms": 24569, "exploitability": 0.0149757},
    {"iteration": 940001, "current_time_ms": 24920, "exploitability": 0.0149249},
    {"iteration": 950001, "current_time_ms": 25367, "exploitability": 0.0149942},
    {"iteration": 960001, "current_time_ms": 25736, "exploitability": 0.0148409},
    {"iteration": 970001, "current_time_ms": 26059, "exploitability": 0.0146912},
    {"iteration": 980001, "current_time_ms": 26611, "exploitability": 0.014723},
    {"iteration": 990001, "current_time_ms": 27028, "exploitability": 0.0146553},
    {"iteration": 1000001, "current_time_ms": 27395, "exploitability": 0.0149006},
    {"iteration": 1010001, "current_time_ms": 27733, "exploitability": 0.0149428},
    {"iteration": 1020001, "current_time_ms": 28036, "exploitability": 0.0145108},
    {"iteration": 1030001, "current_time_ms": 28380, "exploitability": 0.0143584},
    {"iteration": 1040001, "current_time_ms": 28711, "exploitability": 0.0146488},
    {"iteration": 1050001, "current_time_ms": 29080, "exploitability": 0.014498},
    {"iteration": 1060001, "current_time_ms": 29431, "exploitability": 0.0142722},
    {"iteration": 1070001, "current_time_ms": 29765, "exploitability": 0.014156},
    {"iteration": 1080001, "current_time_ms": 30196, "exploitability": 0.0143016},
    {"iteration": 1090001, "current_time_ms": 30496, "exploitability": 0.0143203},
    {"iteration": 1100001, "current_time_ms": 30680, "exploitability": 0.01402},
    {"iteration": 1110001, "current_time_ms": 30857, "exploitability": 0.0138588},
    {"iteration": 1120001, "current_time_ms": 31037, "exploitability": 0.0139485},
    {"iteration": 1130001, "current_time_ms": 31230, "exploitability": 0.0139034},
    {"iteration": 1140001, "current_time_ms": 31460, "exploitability": 0.0135332},
    {"iteration": 1150001, "current_time_ms": 31667, "exploitability": 0.0134816},
    {"iteration": 1160001, "current_time_ms": 31857, "exploitability": 0.0136811},
    {"iteration": 1170001, "current_time_ms": 32060, "exploitability": 0.0136199},
    {"iteration": 1180001, "current_time_ms": 32314, "exploitability": 0.0134992},
    {"iteration": 1190001, "current_time_ms": 32523, "exploitability": 0.0138966},
    {"iteration": 1200001, "current_time_ms": 32705, "exploitability": 0.0138326},
    {"iteration": 1210001, "current_time_ms": 32897, "exploitability": 0.0132668},
    {"iteration": 1220001, "current_time_ms": 33081, "exploitability": 0.0132074},
    {"iteration": 1230001, "current_time_ms": 33287, "exploitability": 0.0135916},
    {"iteration": 1240001, "current_time_ms": 33481, "exploitability": 0.0134574},
    {"iteration": 1250001, "current_time_ms": 33667, "exploitability": 0.0131869},
    {"iteration": 1260001, "current_time_ms": 33857, "exploitability": 0.0130582},
    {"iteration": 1270001, "current_time_ms": 34043, "exploitability": 0.0131354},
    {"iteration": 1280001, "current_time_ms": 34226, "exploitability": 0.0130633},
    {"iteration": 1290001, "current_time_ms": 34400, "exploitability": 0.0127805},
    {"iteration": 1300001, "current_time_ms": 34580, "exploitability": 0.0125327},
    {"iteration": 1310001, "current_time_ms": 34759, "exploitability": 0.012727},
    {"iteration": 1320001, "current_time_ms": 34932, "exploitability": 0.0131017},
    {"iteration": 1330001, "current_time_ms": 35111, "exploitability": 0.0128341},
    {"iteration": 1340001, "current_time_ms": 35291, "exploitability": 0.0123826},
    {"iteration": 1350001, "current_time_ms": 35466, "exploitability": 0.0124468},
    {"iteration": 1360001, "current_time_ms": 35640, "exploitability": 0.0127942},
    {"iteration": 1370001, "current_time_ms": 35818, "exploitability": 0.0127718},
    {"iteration": 1380001, "current_time_ms": 36025, "exploitability": 0.012374},
    {"iteration": 1390001, "current_time_ms": 36253, "exploitability": 0.0121027},
    {"iteration": 1400001, "current_time_ms": 36453, "exploitability": 0.0123616},
    {"iteration": 1410001, "current_time_ms": 36641, "exploitability": 0.0125955},
    {"iteration": 1420001, "current_time_ms": 36820, "exploitability": 0.0123768},
    {"iteration": 1430001, "current_time_ms": 36998, "exploitability": 0.0120637},
    {"iteration": 1440001, "current_time_ms": 37175, "exploitability": 0.0120193},
    {"iteration": 1450001, "current_time_ms": 37346, "exploitability": 0.0122805},
    {"iteration": 1460001, "current_time_ms": 37520, "exploitability": 0.0123822},
    {"iteration": 1470001, "current_time_ms": 37694, "exploitability": 0.0122409},
    {"iteration": 1480001, "current_time_ms": 37867, "exploitability": 0.0119575},
    {"iteration": 1490001, "current_time_ms": 38041, "exploitability": 0.0119221},
    {"iteration": 1500001, "current_time_ms": 38206, "exploitability": 0.0121405},
    {"iteration": 1510001, "current_time_ms": 38367, "exploitability": 0.0122141},
    {"iteration": 1520001, "current_time_ms": 38533, "exploitability": 0.0119897},
    {"iteration": 1530001, "current_time_ms": 38869, "exploitability": 0.011722},
    {"iteration": 1540001, "current_time_ms": 39357, "exploitability": 0.0118226},
    {"iteration": 1550001, "current_time_ms": 39715, "exploitability": 0.0121627},
    {"iteration": 1560001, "current_time_ms": 40080, "exploitability": 0.0121244},
    {"iteration": 1570001, "current_time_ms": 40391, "exploitability": 0.0118538},
    {"iteration": 1580001, "current_time_ms": 40758, "exploitability": 0.01163},
    {"iteration": 1590001, "current_time_ms": 41090, "exploitability": 0.0116397},
    {"iteration": 1600001, "current_time_ms": 41444, "exploitability": 0.0118674},
    {"iteration": 1610001, "current_time_ms": 41795, "exploitability": 0.012044},
    {"iteration": 1620001, "current_time_ms": 42108, "exploitability": 0.0119561},
    {"iteration": 1630001, "current_time_ms": 42464, "exploitability": 0.011779},
    {"iteration": 1640001, "current_time_ms": 42807, "exploitability": 0.0117782},
    {"iteration": 1650001, "current_time_ms": 43180, "exploitability": 0.0119298},
    {"iteration": 1660001, "current_time_ms": 43551, "exploitability": 0.0119134},
    {"iteration": 1670001, "current_time_ms": 43873, "exploitability": 0.011763},
    {"iteration": 1680001, "current_time_ms": 44223, "exploitability": 0.011752},
    {"iteration": 1690001, "current_time_ms": 44542, "exploitability": 0.0118787},
    {"iteration": 1700001, "current_time_ms": 44909, "exploitability": 0.0119331},
    {"iteration": 1710001, "current_time_ms": 45287, "exploitability": 0.0118944},
    {"iteration": 1720001, "current_time_ms": 45616, "exploitability": 0.0117191},
    {"iteration": 1730001, "current_time_ms": 45994, "exploitability": 0.0117002},
    {"iteration": 1740001, "current_time_ms": 46385, "exploitability": 0.0118108},
    {"iteration": 1750001, "current_time_ms": 46711, "exploitability": 0.0118336},
    {"iteration": 1760001, "current_time_ms": 47059, "exploitability": 0.0116771},
    {"iteration": 1770001, "current_time_ms": 47417, "exploitability": 0.0114084},
    {"iteration": 1780001, "current_time_ms": 47823, "exploitability": 0.0113076},
    {"iteration": 1790001, "current_time_ms": 48211, "exploitability": 0.01146},
    {"iteration": 1800001, "current_time_ms": 48656, "exploitability": 0.011592},
    {"iteration": 1810001, "current_time_ms": 49029, "exploitability": 0.0115329},
    {"iteration": 1820001, "current_time_ms": 49408, "exploitability": 0.0113458},
    {"iteration": 1830001, "current_time_ms": 49627, "exploitability": 0.0112093},
    {"iteration": 1840001, "current_time_ms": 49819, "exploitability": 0.0111688},
    {"iteration": 1850001, "current_time_ms": 50005, "exploitability": 0.0113342},
    {"iteration": 1860001, "current_time_ms": 50187, "exploitability": 0.0114455},
    {"iteration": 1870001, "current_time_ms": 50424, "exploitability": 0.0113718},
    {"iteration": 1880001, "current_time_ms": 50636, "exploitability": 0.0111623},
    {"iteration": 1890001, "current_time_ms": 50831, "exploitability": 0.0111014},
    {"iteration": 1900001, "current_time_ms": 51044, "exploitability": 0.0111853},
    {"iteration": 1910001, "current_time_ms": 51226, "exploitability": 0.0113549},
    {"iteration": 1920001, "current_time_ms": 51409, "exploitability": 0.011253},
    {"iteration": 1930001, "current_time_ms": 51602, "exploitability": 0.0109476},
    {"iteration": 1940001, "current_time_ms": 51799, "exploitability": 0.0107736},
    {"iteration": 1950001, "current_time_ms": 51981, "exploitability": 0.0109039},
    {"iteration": 1960001, "current_time_ms": 52160, "exploitability": 0.0110996},
    {"iteration": 1970001, "current_time_ms": 52347, "exploitability": 0.0112295},
    {"iteration": 1980001, "current_time_ms": 52534, "exploitability": 0.0111616},
    {"iteration": 1990001, "current_time_ms": 52717, "exploitability": 0.0110115},
    {"iteration": 2000001, "current_time_ms": 52904, "exploitability": 0.0108454},
    {"iteration": 2010001, "current_time_ms": 53088, "exploitability": 0.0109097},
    {"iteration": 2020001, "current_time_ms": 53274, "exploitability": 0.0110859},
    {"iteration": 2030001, "current_time_ms": 53458, "exploitability": 0.011074},
    {"iteration": 2040001, "current_time_ms": 53642, "exploitability": 0.0109086},
    {"iteration": 2050001, "current_time_ms": 53824, "exploitability": 0.010697},
    {"iteration": 2060001, "current_time_ms": 54013, "exploitability": 0.0106327},
    {"iteration": 2070001, "current_time_ms": 54197, "exploitability": 0.0107572},
    {"iteration": 2080001, "current_time_ms": 54377, "exploitability": 0.0108865},
    {"iteration": 2090001, "current_time_ms": 54561, "exploitability": 0.0108569},
    {"iteration": 2100001, "current_time_ms": 54748, "exploitability": 0.0105802},
    {"iteration": 2110001, "current_time_ms": 54928, "exploitability": 0.0103496},
    {"iteration": 2120001, "current_time_ms": 55117, "exploitability": 0.010399},
    {"iteration": 2130001, "current_time_ms": 55298, "exploitability": 0.0106382},
    {"iteration": 2140001, "current_time_ms": 55476, "exploitability": 0.0107141},
    {"iteration": 2150001, "current_time_ms": 55842, "exploitability": 0.0105952},
    {"iteration": 2160001, "current_time_ms": 56159, "exploitability": 0.010454},
    {"iteration": 2170001, "current_time_ms": 56512, "exploitability": 0.0103756},
    {"iteration": 2180001, "current_time_ms": 56937, "exploitability": 0.0103971},
    {"iteration": 2190001, "current_time_ms": 57315, "exploitability": 0.0104704},
    {"iteration": 2200001, "current_time_ms": 57692, "exploitability": 0.0105242},
    {"iteration": 2210001, "current_time_ms": 58097, "exploitability": 0.010515},
    {"iteration": 2220001, "current_time_ms": 58457, "exploitability": 0.0104321},
    {"iteration": 2230001, "current_time_ms": 58833, "exploitability": 0.0103748},
    {"iteration": 2240001, "current_time_ms": 59208, "exploitability": 0.0103607},
    {"iteration": 2250001, "current_time_ms": 59598, "exploitability": 0.0103885},
    {"iteration": 2260001, "current_time_ms": 59983, "exploitability": 0.0104204},
    {"iteration": 2270001, "current_time_ms": 60335, "exploitability": 0.0103241},
    {"iteration": 2280001, "current_time_ms": 60730, "exploitability": 0.0102142},
    {"iteration": 2290001, "current_time_ms": 61180, "exploitability": 0.0101837},
    {"iteration": 2300001, "current_time_ms": 61658, "exploitability": 0.0102165},
    {"iteration": 2310001, "current_time_ms": 62042, "exploitability": 0.0102661},
    {"iteration": 2320001, "current_time_ms": 62413, "exploitability": 0.0102725},
    {"iteration": 2330001, "current_time_ms": 62790, "exploitability": 0.0102115},
    {"iteration": 2340001, "current_time_ms": 63172, "exploitability": 0.0101173},
    {"iteration": 2350001, "current_time_ms": 63342, "exploitability": 0.0100663},
    {"iteration": 2360001, "current_time_ms": 63545, "exploitability": 0.0101346},
    {"iteration": 2370001, "current_time_ms": 63905, "exploitability": 0.010164},
    {"iteration": 2380001, "current_time_ms": 64250, "exploitability": 0.0100801},
    {"iteration": 2390001, "current_time_ms": 64628, "exploitability": 0.00994017},
    {"iteration": 2400001, "current_time_ms": 64979, "exploitability": 0.00981661},
    {"iteration": 2410001, "current_time_ms": 65316, "exploitability": 0.00981683},
    {"iteration": 2420001, "current_time_ms": 65683, "exploitability": 0.00990552},
    {"iteration": 2430001, "current_time_ms": 66088, "exploitability": 0.0099139},
    {"iteration": 2440001, "current_time_ms": 66292, "exploitability": 0.00982078},
    {"iteration": 2450001, "current_time_ms": 66493, "exploitability": 0.00970027},
    {"iteration": 2460001, "current_time_ms": 66692, "exploitability": 0.00969092},
    {"iteration": 2470001, "current_time_ms": 66932, "exploitability": 0.00981026},
    {"iteration": 2480001, "current_time_ms": 67317, "exploitability": 0.00986696},
    {"iteration": 2490001, "current_time_ms": 67683, "exploitability": 0.00982226},
    {"iteration": 2500001, "current_time_ms": 68024, "exploitability": 0.00968172},
    {"iteration": 2510001, "current_time_ms": 68345, "exploitability": 0.00957033},
    {"iteration": 2520001, "current_time_ms": 68699, "exploitability": 0.00956481},
    {"iteration": 2530001, "current_time_ms": 69034, "exploitability": 0.00968791},
    {"iteration": 2540001, "current_time_ms": 69396, "exploitability": 0.00976786},
    {"iteration": 2550001, "current_time_ms": 69762, "exploitability": 0.00966873},
    {"iteration": 2560001, "current_time_ms": 70089, "exploitability": 0.00949702},
    {"iteration": 2570001, "current_time_ms": 70444, "exploitability": 0.0093841},
    {"iteration": 2580001, "current_time_ms": 70812, "exploitability": 0.00939543},
    {"iteration": 2590001, "current_time_ms": 71143, "exploitability": 0.00951287},
    {"iteration": 2600001, "current_time_ms": 71497, "exploitability": 0.009627},
    {"iteration": 2610001, "current_time_ms": 71832, "exploitability": 0.00962865},
    {"iteration": 2620001, "current_time_ms": 72178, "exploitability": 0.00953562},
    {"iteration": 2630001, "current_time_ms": 72531, "exploitability": 0.00939737},
    {"iteration": 2640001, "current_time_ms": 72860, "exploitability": 0.00935082},
    {"iteration": 2650001, "current_time_ms": 73215, "exploitability": 0.00943953},
    {"iteration": 2660001, "current_time_ms": 73578, "exploitability": 0.00954139},
    {"iteration": 2670001, "current_time_ms": 73907, "exploitability": 0.00953395},
    {"iteration": 2680001, "current_time_ms": 74298, "exploitability": 0.00946048},
    {"iteration": 2690001, "current_time_ms": 74650, "exploitability": 0.00938676},
    {"iteration": 2700001, "current_time_ms": 74983, "exploitability": 0.00940309},
    {"iteration": 2710001, "current_time_ms": 75398, "exploitability": 0.00950355},
    {"iteration": 2720001, "current_time_ms": 75725, "exploitability": 0.00951544},
    {"iteration": 2730001, "current_time_ms": 76076, "exploitability": 0.00941063},
    {"iteration": 2740001, "current_time_ms": 76423, "exploitability": 0.0092836},
    {"iteration": 2750001, "current_time_ms": 76785, "exploitability": 0.00921398},
    {"iteration": 2760001, "current_time_ms": 77122, "exploitability": 0.00924618},
    {"iteration": 2770001, "current_time_ms": 77442, "exploitability": 0.00938015},
    {"iteration": 2780001, "current_time_ms": 77798, "exploitability": 0.00947649},
    {"iteration": 2790001, "current_time_ms": 78138, "exploitability": 0.00948666},
    {"iteration": 2800001, "current_time_ms": 78489, "exploitability": 0.00941129},
    {"iteration": 2810001, "current_time_ms": 78824, "exploitability": 0.00925856},
    {"iteration": 2820001, "current_time_ms": 79176, "exploitability": 0.00917811},
    {"iteration": 2830001, "current_time_ms": 79508, "exploitability": 0.00917782},
    {"iteration": 2840001, "current_time_ms": 79864, "exploitability": 0.00921454},
    {"iteration": 2850001, "current_time_ms": 80236, "exploitability": 0.00921736},
    {"iteration": 2860001, "current_time_ms": 80588, "exploitability": 0.00920872},
    {"iteration": 2870001, "current_time_ms": 80925, "exploitability": 0.00920839},
    {"iteration": 2880001, "current_time_ms": 81255, "exploitability": 0.00919836},
    {"iteration": 2890001, "current_time_ms": 81610, "exploitability": 0.00923245},
    {"iteration": 2900001, "current_time_ms": 81939, "exploitability": 0.00921797},
    {"iteration": 2910001, "current_time_ms": 82324, "exploitability": 0.00913267},
    {"iteration": 2920001, "current_time_ms": 82691, "exploitability": 0.00901255},
    {"iteration": 2930001, "current_time_ms": 83023, "exploitability": 0.00895039},
    {"iteration": 2940001, "current_time_ms": 83371, "exploitability": 0.00900734},
    {"iteration": 2950001, "current_time_ms": 83705, "exploitability": 0.00912563},
    {"iteration": 2960001, "current_time_ms": 84064, "exploitability": 0.00917389},
    {"iteration": 2970001, "current_time_ms": 84374, "exploitability": 0.00907546},
    {"iteration": 2980001, "current_time_ms": 84757, "exploitability": 0.00893041},
    {"iteration": 2990001, "current_time_ms": 85174, "exploitability": 0.00882843},
    {"iteration": 3000001, "current_time_ms": 85529, "exploitability": 0.00882989},
    {"iteration": 3010001, "current_time_ms": 85908, "exploitability": 0.00892846},
    {"iteration": 3020001, "current_time_ms": 86288, "exploitability": 0.00898736},
    {"iteration": 3030001, "current_time_ms": 86640, "exploitability": 0.00895905},
    {"iteration": 3040001, "current_time_ms": 86978, "exploitability": 0.00888193},
    {"iteration": 3050001, "current_time_ms": 87341, "exploitability": 0.00881719},
    {"iteration": 3060001, "current_time_ms": 87666, "exploitability": 0.00880382},
    {"iteration": 3070001, "current_time_ms": 88026, "exploitability": 0.00886359},
    {"iteration": 3080001, "current_time_ms": 88379, "exploitability": 0.00891055},
    {"iteration": 3090001, "current_time_ms": 88709, "exploitability": 0.00889194},
    {"iteration": 3100001, "current_time_ms": 89059, "exploitability": 0.0088744},
    {"iteration": 3110001, "current_time_ms": 89407, "exploitability": 0.00887512},
    {"iteration": 3120001, "current_time_ms": 89753, "exploitability": 0.00887541},
    {"iteration": 3130001, "current_time_ms": 90110, "exploitability": 0.0088842},
    {"iteration": 3140001, "current_time_ms": 90381, "exploitability": 0.00884824},
    {"iteration": 3150001, "current_time_ms": 90609, "exploitability": 0.00876556},
    {"iteration": 3160001, "current_time_ms": 90958, "exploitability": 0.00875349},
    {"iteration": 3170001, "current_time_ms": 91312, "exploitability": 0.00882615},
    {"iteration": 3180001, "current_time_ms": 91691, "exploitability": 0.00885892},
    {"iteration": 3190001, "current_time_ms": 92025, "exploitability": 0.00890692},
    {"iteration": 3200001, "current_time_ms": 92385, "exploitability": 0.00895993},
    {"iteration": 3210001, "current_time_ms": 92720, "exploitability": 0.00889107},
    {"iteration": 3220001, "current_time_ms": 93067, "exploitability": 0.00879657},
    {"iteration": 3230001, "current_time_ms": 93429, "exploitability": 0.008738},
    {"iteration": 3240001, "current_time_ms": 93761, "exploitability": 0.00877399},
    {"iteration": 3250001, "current_time_ms": 94140, "exploitability": 0.00884459},
    {"iteration": 3260001, "current_time_ms": 94601, "exploitability": 0.00895113},
    {"iteration": 3270001, "current_time_ms": 95018, "exploitability": 0.00895489},
    {"iteration": 3280001, "current_time_ms": 95410, "exploitability": 0.00880826},
    {"iteration": 3290001, "current_time_ms": 95829, "exploitability": 0.00861819},
    {"iteration": 3300001, "current_time_ms": 96241, "exploitability": 0.0085871},
    {"iteration": 3310001, "current_time_ms": 96567, "exploitability": 0.00868654},
    {"iteration": 3320001, "current_time_ms": 96910, "exploitability": 0.00873234},
    {"iteration": 3330001, "current_time_ms": 97242, "exploitability": 0.00887088},
    {"iteration": 3340001, "current_time_ms": 97597, "exploitability": 0.00886381},
    {"iteration": 3350001, "current_time_ms": 97925, "exploitability": 0.00874313},
    {"iteration": 3360001, "current_time_ms": 98284, "exploitability": 0.00861258},
    {"iteration": 3370001, "current_time_ms": 98636, "exploitability": 0.00856402},
    {"iteration": 3380001, "current_time_ms": 98976, "exploitability": 0.00859465},
    {"iteration": 3390001, "current_time_ms": 99315, "exploitability": 0.00867342},
    {"iteration": 3400001, "current_time_ms": 99606, "exploitability": 0.00877029},
    {"iteration": 3410001, "current_time_ms": 99904, "exploitability": 0.00876211},
    {"iteration": 3420001, "current_time_ms": 100246, "exploitability": 0.00867311},
    {"iteration": 3430001, "current_time_ms": 100585, "exploitability": 0.00858014},
    {"iteration": 3440001, "current_time_ms": 100952, "exploitability": 0.0085095},
    {"iteration": 3450001, "current_time_ms": 101308, "exploitability": 0.00850607},
    {"iteration": 3460001, "current_time_ms": 101651, "exploitability": 0.00857046},
    {"iteration": 3470001, "current_time_ms": 101983, "exploitability": 0.00864883},
    {"iteration": 3480001, "current_time_ms": 102317, "exploitability": 0.00866441},
    {"iteration": 3490001, "current_time_ms": 102680, "exploitability": 0.00859921},
    {"iteration": 3500001, "current_time_ms": 103027, "exploitability": 0.0085297},
    {"iteration": 3510001, "current_time_ms": 103360, "exploitability": 0.00852889},
    {"iteration": 3520001, "current_time_ms": 103720, "exploitability": 0.00855697},
    {"iteration": 3530001, "current_time_ms": 104062, "exploitability": 0.00856231},
    {"iteration": 3540001, "current_time_ms": 104526, "exploitability": 0.00854888},
    {"iteration": 3550001, "current_time_ms": 104910, "exploitability": 0.00851501},
    {"iteration": 3560001, "current_time_ms": 105298, "exploitability": 0.00849667},
    {"iteration": 3570001, "current_time_ms": 105699, "exploitability": 0.00847654},
    {"iteration": 3580001, "current_time_ms": 106117, "exploitability": 0.00846921},
    {"iteration": 3590001, "current_time_ms": 106446, "exploitability": 0.00848797},
    {"iteration": 3600001, "current_time_ms": 106745, "exploitability": 0.00849733},
    {"iteration": 3610001, "current_time_ms": 107063, "exploitability": 0.00847665},
    {"iteration": 3620001, "current_time_ms": 107429, "exploitability": 0.0084072},
    {"iteration": 3630001, "current_time_ms": 107774, "exploitability": 0.00834272},
    {"iteration": 3640001, "current_time_ms": 108146, "exploitability": 0.00834513},
    {"iteration": 3650001, "current_time_ms": 108561, "exploitability": 0.00833783},
    {"iteration": 3660001, "current_time_ms": 108912, "exploitability": 0.00836914},
    {"iteration": 3670001, "current_time_ms": 109254, "exploitability": 0.0083948},
    {"iteration": 3680001, "current_time_ms": 109614, "exploitability": 0.00836946},
    {"iteration": 3690001, "current_time_ms": 109939, "exploitability": 0.00830182},
    {"iteration": 3700001, "current_time_ms": 110308, "exploitability": 0.00820695},
    {"iteration": 3710001, "current_time_ms": 110663, "exploitability": 0.00823253},
    {"iteration": 3720001, "current_time_ms": 110985, "exploitability": 0.00826298},
    {"iteration": 3730001, "current_time_ms": 111348, "exploitability": 0.0083384},
    {"iteration": 3740001, "current_time_ms": 111673, "exploitability": 0.00839798},
    {"iteration": 3750001, "current_time_ms": 112024, "exploitability": 0.00837807},
    {"iteration": 3760001, "current_time_ms": 112351, "exploitability": 0.0082855},
    {"iteration": 3770001, "current_time_ms": 112697, "exploitability": 0.00817281},
    {"iteration": 3780001, "current_time_ms": 113052, "exploitability": 0.0081445},
    {"iteration": 3790001, "current_time_ms": 113396, "exploitability": 0.00813802},
    {"iteration": 3800001, "current_time_ms": 113755, "exploitability": 0.00819062},
    {"iteration": 3810001, "current_time_ms": 114079, "exploitability": 0.00822003},
    {"iteration": 3820001, "current_time_ms": 114430, "exploitability": 0.00822273},
    {"iteration": 3830001, "current_time_ms": 114793, "exploitability": 0.00818134},
    {"iteration": 3840001, "current_time_ms": 115119, "exploitability": 0.00810356},
    {"iteration": 3850001, "current_time_ms": 115495, "exploitability": 0.00805287},
    {"iteration": 3860001, "current_time_ms": 115839, "exploitability": 0.00802232},
    {"iteration": 3870001, "current_time_ms": 116187, "exploitability": 0.00804465},
    {"iteration": 3880001, "current_time_ms": 116516, "exploitability": 0.00807133},
    {"iteration": 3890001, "current_time_ms": 116906, "exploitability": 0.00806474},
    {"iteration": 3900001, "current_time_ms": 117261, "exploitability": 0.008057},
    {"iteration": 3910001, "current_time_ms": 117579, "exploitability": 0.00814147},
    {"iteration": 3920001, "current_time_ms": 117920, "exploitability": 0.0081349},
    {"iteration": 3930001, "current_time_ms": 118101, "exploitability": 0.0080644},
    {"iteration": 3940001, "current_time_ms": 118283, "exploitability": 0.00807608},
    {"iteration": 3950001, "current_time_ms": 118466, "exploitability": 0.00804989},
    {"iteration": 3960001, "current_time_ms": 118652, "exploitability": 0.0080227},
    {"iteration": 3970001, "current_time_ms": 118838, "exploitability": 0.00800662},
    {"iteration": 3980001, "current_time_ms": 119067, "exploitability": 0.00806658},
    {"iteration": 3990001, "current_time_ms": 119448, "exploitability": 0.00813651},
    {"iteration": 4000001, "current_time_ms": 119711, "exploitability": 0.00811464},
    {"iteration": 4010001, "current_time_ms": 119896, "exploitability": 0.00803561},
    {"iteration": 4020001, "current_time_ms": 120075, "exploitability": 0.00801414},
    {"iteration": 4030001, "current_time_ms": 120258, "exploitability": 0.00797797},
    {"iteration": 4040001, "current_time_ms": 120444, "exploitability": 0.00795648},
    {"iteration": 4050001, "current_time_ms": 120623, "exploitability": 0.00794873},
    {"iteration": 4060001, "current_time_ms": 120815, "exploitability": 0.00799917},
    {"iteration": 4070001, "current_time_ms": 121001, "exploitability": 0.0080485},
    {"iteration": 4080001, "current_time_ms": 121190, "exploitability": 0.00804173},
    {"iteration": 4090001, "current_time_ms": 121369, "exploitability": 0.00798867},
    {"iteration": 4100001, "current_time_ms": 121552, "exploitability": 0.00794311},
    {"iteration": 4110001, "current_time_ms": 121742, "exploitability": 0.00792121},
    {"iteration": 4120001, "current_time_ms": 121928, "exploitability": 0.00792564},
    {"iteration": 4130001, "current_time_ms": 122116, "exploitability": 0.00792067},
    {"iteration": 4140001, "current_time_ms": 122298, "exploitability": 0.00790023},
    {"iteration": 4150001, "current_time_ms": 122555, "exploitability": 0.00789333},
    {"iteration": 4160001, "current_time_ms": 122913, "exploitability": 0.00789383},
    {"iteration": 4170001, "current_time_ms": 123237, "exploitability": 0.00792248},
    {"iteration": 4180001, "current_time_ms": 123598, "exploitability": 0.0079181},
    {"iteration": 4190001, "current_time_ms": 123943, "exploitability": 0.00787355},
    {"iteration": 4200001, "current_time_ms": 124305, "exploitability": 0.00784265},
    {"iteration": 4210001, "current_time_ms": 124661, "exploitability": 0.00786519},
    {"iteration": 4220001, "current_time_ms": 124986, "exploitability": 0.0079063},
    {"iteration": 4230001, "current_time_ms": 125346, "exploitability": 0.00790851},
    {"iteration": 4240001, "current_time_ms": 125681, "exploitability": 0.00786897},
    {"iteration": 4250001, "current_time_ms": 126030, "exploitability": 0.00783667},
    {"iteration": 4260001, "current_time_ms": 126367, "exploitability": 0.00784395},
    {"iteration": 4270001, "current_time_ms": 126593, "exploitability": 0.0078159},
    {"iteration": 4280001, "current_time_ms": 126781, "exploitability": 0.00777564},
    {"iteration": 4290001, "current_time_ms": 126962, "exploitability": 0.00780645},
    {"iteration": 4300001, "current_time_ms": 127148, "exploitability": 0.007878},
    {"iteration": 4310001, "current_time_ms": 127324, "exploitability": 0.0079082},
    {"iteration": 4320001, "current_time_ms": 127522, "exploitability": 0.00788211},
    {"iteration": 4330001, "current_time_ms": 127695, "exploitability": 0.00782377},
    {"iteration": 4340001, "current_time_ms": 127879, "exploitability": 0.00779758},
    {"iteration": 4350001, "current_time_ms": 128109, "exploitability": 0.00777465},
    {"iteration": 4360001, "current_time_ms": 128431, "exploitability": 0.0077488},
    {"iteration": 4370001, "current_time_ms": 128808, "exploitability": 0.00774799},
    {"iteration": 4380001, "current_time_ms": 129176, "exploitability": 0.00774282},
    {"iteration": 4390001, "current_time_ms": 129498, "exploitability": 0.00773718},
    {"iteration": 4400001, "current_time_ms": 129854, "exploitability": 0.00774869},
    {"iteration": 4410001, "current_time_ms": 130299, "exploitability": 0.00776415},
    {"iteration": 4420001, "current_time_ms": 130658, "exploitability": 0.00777063},
    {"iteration": 4430001, "current_time_ms": 131009, "exploitability": 0.00776184},
    {"iteration": 4440001, "current_time_ms": 131349, "exploitability": 0.00773194},
    {"iteration": 4450001, "current_time_ms": 131699, "exploitability": 0.00771957},
    {"iteration": 4460001, "current_time_ms": 132049, "exploitability": 0.00766251},
    {"iteration": 4470001, "current_time_ms": 132392, "exploitability": 0.00763824},
    {"iteration": 4480001, "current_time_ms": 132766, "exploitability": 0.00762997},
    {"iteration": 4490001, "current_time_ms": 133117, "exploitability": 0.00763702},
    {"iteration": 4500001, "current_time_ms": 133459, "exploitability": 0.00764954},
    {"iteration": 4510001, "current_time_ms": 133806, "exploitability": 0.00765052},
    {"iteration": 4520001, "current_time_ms": 134146, "exploitability": 0.00764536},
    {"iteration": 4530001, "current_time_ms": 134515, "exploitability": 0.00766111},
    {"iteration": 4540001, "current_time_ms": 134857, "exploitability": 0.00761241},
    {"iteration": 4550001, "current_time_ms": 135184, "exploitability": 0.00760228},
    {"iteration": 4560001, "current_time_ms": 135523, "exploitability": 0.00760495},
    {"iteration": 4570001, "current_time_ms": 135886, "exploitability": 0.00762041},
    {"iteration": 4580001, "current_time_ms": 136172, "exploitability": 0.007629},
    {"iteration": 4590001, "current_time_ms": 136347, "exploitability": 0.00760608},
    {"iteration": 4600001, "current_time_ms": 136532, "exploitability": 0.00762973},
    {"iteration": 4610001, "current_time_ms": 136709, "exploitability": 0.00761444},
    {"iteration": 4620001, "current_time_ms": 136894, "exploitability": 0.00753133},
    {"iteration": 4630001, "current_time_ms": 137071, "exploitability": 0.00750214},
    {"iteration": 4640001, "current_time_ms": 137258, "exploitability": 0.00755765},
    {"iteration": 4650001, "current_time_ms": 137441, "exploitability": 0.00763021},
    {"iteration": 4660001, "current_time_ms": 137628, "exploitability": 0.00763786},
    {"iteration": 4670001, "current_time_ms": 137816, "exploitability": 0.00760736},
    {"iteration": 4680001, "current_time_ms": 137998, "exploitability": 0.00760784},
    {"iteration": 4690001, "current_time_ms": 138183, "exploitability": 0.00754394},
    {"iteration": 4700001, "current_time_ms": 138365, "exploitability": 0.00747954},
    {"iteration": 4710001, "current_time_ms": 138551, "exploitability": 0.00750808},
    {"iteration": 4720001, "current_time_ms": 138731, "exploitability": 0.00754202},
    {"iteration": 4730001, "current_time_ms": 138912, "exploitability": 0.00757595},
    {"iteration": 4740001, "current_time_ms": 139097, "exploitability": 0.0075925},
    {"iteration": 4750001, "current_time_ms": 139282, "exploitability": 0.00760725},
    {"iteration": 4760001, "current_time_ms": 139469, "exploitability": 0.00761713},
    {"iteration": 4770001, "current_time_ms": 139644, "exploitability": 0.0075369},
    {"iteration": 4780001, "current_time_ms": 139827, "exploitability": 0.00746243},
    {"iteration": 4790001, "current_time_ms": 140008, "exploitability": 0.00748153},
    {"iteration": 4800001, "current_time_ms": 140220, "exploitability": 0.00752713},
    {"iteration": 4810001, "current_time_ms": 140442, "exploitability": 0.00759191},
    {"iteration": 4820001, "current_time_ms": 140655, "exploitability": 0.00761485},
    {"iteration": 4830001, "current_time_ms": 140857, "exploitability": 0.00759153},
    {"iteration": 4840001, "current_time_ms": 141053, "exploitability": 0.00756397},
    {"iteration": 4850001, "current_time_ms": 141269, "exploitability": 0.00747629},
    {"iteration": 4860001, "current_time_ms": 141465, "exploitability": 0.00741356},
    {"iteration": 4870001, "current_time_ms": 141656, "exploitability": 0.00737267},
    {"iteration": 4880001, "current_time_ms": 141849, "exploitability": 0.00736866},
    {"iteration": 4890001, "current_time_ms": 142049, "exploitability": 0.00739425},
    {"iteration": 4900001, "current_time_ms": 142243, "exploitability": 0.00744185},
    {"iteration": 4910001, "current_time_ms": 142416, "exploitability": 0.00748706},
    {"iteration": 4920001, "current_time_ms": 142691, "exploitability": 0.00752362},
    {"iteration": 4930001, "current_time_ms": 143010, "exploitability": 0.00754685},
    {"iteration": 4940001, "current_time_ms": 143356, "exploitability": 0.00755836},
    {"iteration": 4950001, "current_time_ms": 143705, "exploitability": 0.00756255},
    {"iteration": 4960001, "current_time_ms": 144062, "exploitability": 0.00754681},
    {"iteration": 4970001, "current_time_ms": 144394, "exploitability": 0.00751091},
    {"iteration": 4980001, "current_time_ms": 144753, "exploitability": 0.00747609},
    {"iteration": 4990001, "current_time_ms": 145090, "exploitability": 0.00746688},
    {"iteration": 5000001, "current_time_ms": 145441, "exploitability": 0.00748013},
    {"iteration": 5010001, "current_time_ms": 145797, "exploitability": 0.00750445},
    {"iteration": 5020001, "current_time_ms": 146208, "exploitability": 0.00752879},
    {"iteration": 5030001, "current_time_ms": 146620, "exploitability": 0.00754977},
    {"iteration": 5040001, "current_time_ms": 147027, "exploitability": 0.00755151},
    {"iteration": 5050001, "current_time_ms": 147460, "exploitability": 0.00752373},
    {"iteration": 5060001, "current_time_ms": 147859, "exploitability": 0.00747628},
    {"iteration": 5070001, "current_time_ms": 148218, "exploitability": 0.00744406},
    {"iteration": 5080001, "current_time_ms": 148547, "exploitability": 0.0074312},
    {"iteration": 5090001, "current_time_ms": 148870, "exploitability": 0.00743436},
    {"iteration": 5100001, "current_time_ms": 149054, "exploitability": 0.00744389},
    {"iteration": 5110001, "current_time_ms": 149235, "exploitability": 0.00745788},
    {"iteration": 5120001, "current_time_ms": 149417, "exploitability": 0.00745782},
    {"iteration": 5130001, "current_time_ms": 149623, "exploitability": 0.0074536},
    {"iteration": 5140001, "current_time_ms": 149804, "exploitability": 0.00744841},
    {"iteration": 5150001, "current_time_ms": 149995, "exploitability": 0.00743405},
    {"iteration": 5160001, "current_time_ms": 150174, "exploitability": 0.00741854},
    {"iteration": 5170001, "current_time_ms": 150361, "exploitability": 0.00739221},
    {"iteration": 5180001, "current_time_ms": 150544, "exploitability": 0.00737451},
    {"iteration": 5190001, "current_time_ms": 150723, "exploitability": 0.00736494},
    {"iteration": 5200001, "current_time_ms": 150914, "exploitability": 0.00736328},
    {"iteration": 5210001, "current_time_ms": 151088, "exploitability": 0.00736335},
    {"iteration": 5220001, "current_time_ms": 151273, "exploitability": 0.00736533},
    {"iteration": 5230001, "current_time_ms": 151459, "exploitability": 0.00737158},
    {"iteration": 5240001, "current_time_ms": 151644, "exploitability": 0.00735486},
    {"iteration": 5250001, "current_time_ms": 151836, "exploitability": 0.00732298},
    {"iteration": 5260001, "current_time_ms": 152022, "exploitability": 0.00728461},
    {"iteration": 5270001, "current_time_ms": 152211, "exploitability": 0.0072651},
    {"iteration": 5280001, "current_time_ms": 152411, "exploitability": 0.00728945},
    {"iteration": 5290001, "current_time_ms": 152591, "exploitability": 0.00729957},
    {"iteration": 5300001, "current_time_ms": 152783, "exploitability": 0.00728258},
    {"iteration": 5310001, "current_time_ms": 152971, "exploitability": 0.00728275},
    {"iteration": 5320001, "current_time_ms": 153161, "exploitability": 0.00729236},
    {"iteration": 5330001, "current_time_ms": 153347, "exploitability": 0.00729661},
    {"iteration": 5340001, "current_time_ms": 153531, "exploitability": 0.00728552},
    {"iteration": 5350001, "current_time_ms": 153710, "exploitability": 0.00725121},
    {"iteration": 5360001, "current_time_ms": 153889, "exploitability": 0.00727554},
    {"iteration": 5370001, "current_time_ms": 154075, "exploitability": 0.00727154},
    {"iteration": 5380001, "current_time_ms": 154254, "exploitability": 0.00720728},
    {"iteration": 5390001, "current_time_ms": 154444, "exploitability": 0.00716281},
    {"iteration": 5400001, "current_time_ms": 154633, "exploitability": 0.00720837},
    {"iteration": 5410001, "current_time_ms": 154823, "exploitability": 0.00727484},
    {"iteration": 5420001, "current_time_ms": 155004, "exploitability": 0.00732132},
    {"iteration": 5430001, "current_time_ms": 155191, "exploitability": 0.00731599},
    {"iteration": 5440001, "current_time_ms": 155391, "exploitability": 0.00726344},
    {"iteration": 5450001, "current_time_ms": 155595, "exploitability": 0.00725856},
    {"iteration": 5460001, "current_time_ms": 155787, "exploitability": 0.00719988},
    {"iteration": 5470001, "current_time_ms": 155970, "exploitability": 0.00711602},
    {"iteration": 5480001, "current_time_ms": 156161, "exploitability": 0.00713623},
    {"iteration": 5490001, "current_time_ms": 156349, "exploitability": 0.00718084},
    {"iteration": 5500001, "current_time_ms": 156536, "exploitability": 0.00722646},
    {"iteration": 5510001, "current_time_ms": 156714, "exploitability": 0.00723302},
    {"iteration": 5520001, "current_time_ms": 156896, "exploitability": 0.00721916},
    {"iteration": 5530001, "current_time_ms": 157091, "exploitability": 0.00723373},
    {"iteration": 5540001, "current_time_ms": 157276, "exploitability": 0.00719536},
    {"iteration": 5550001, "current_time_ms": 157463, "exploitability": 0.00713073},
    {"iteration": 5560001, "current_time_ms": 157646, "exploitability": 0.00709848},
    {"iteration": 5570001, "current_time_ms": 157841, "exploitability": 0.00711048},
    {"iteration": 5580001, "current_time_ms": 158023, "exploitability": 0.00714385},
    {"iteration": 5590001, "current_time_ms": 158203, "exploitability": 0.00717852},
    {"iteration": 5600001, "current_time_ms": 158384, "exploitability": 0.00718579},
    {"iteration": 5610001, "current_time_ms": 158566, "exploitability": 0.00721794},
    {"iteration": 5620001, "current_time_ms": 158756, "exploitability": 0.00721683},
    {"iteration": 5630001, "current_time_ms": 158938, "exploitability": 0.00714888},
    {"iteration": 5640001, "current_time_ms": 159123, "exploitability": 0.00707971},
    {"iteration": 5650001, "current_time_ms": 159308, "exploitability": 0.00707601},
    {"iteration": 5660001, "current_time_ms": 159490, "exploitability": 0.00707874},
    {"iteration": 5670001, "current_time_ms": 159678, "exploitability": 0.00706911},
    {"iteration": 5680001, "current_time_ms": 159854, "exploitability": 0.00705925},
    {"iteration": 5690001, "current_time_ms": 160034, "exploitability": 0.00712331},
    {"iteration": 5700001, "current_time_ms": 160212, "exploitability": 0.00712499},
    {"iteration": 5710001, "current_time_ms": 160400, "exploitability": 0.00706533},
    {"iteration": 5720001, "current_time_ms": 160586, "exploitability": 0.00701551},
    {"iteration": 5730001, "current_time_ms": 160771, "exploitability": 0.00705774},
    {"iteration": 5740001, "current_time_ms": 160959, "exploitability": 0.00709628},
    {"iteration": 5750001, "current_time_ms": 161139, "exploitability": 0.00709886},
    {"iteration": 5760001, "current_time_ms": 161317, "exploitability": 0.00714045},
    {"iteration": 5770001, "current_time_ms": 161492, "exploitability": 0.00714516},
    {"iteration": 5780001, "current_time_ms": 161708, "exploitability": 0.00709842},
    {"iteration": 5790001, "current_time_ms": 161901, "exploitability": 0.00703196},
    {"iteration": 5800001, "current_time_ms": 162093, "exploitability": 0.00696349},
    {"iteration": 5810001, "current_time_ms": 162299, "exploitability": 0.0069358},
    {"iteration": 5820001, "current_time_ms": 162554, "exploitability": 0.00695702},
    {"iteration": 5830001, "current_time_ms": 162910, "exploitability": 0.00698526},
    {"iteration": 5840001, "current_time_ms": 163259, "exploitability": 0.00701422},
    {"iteration": 5850001, "current_time_ms": 163566, "exploitability": 0.00703131},
    {"iteration": 5860001, "current_time_ms": 163931, "exploitability": 0.00702407},
    {"iteration": 5870001, "current_time_ms": 164273, "exploitability": 0.00701344},
    {"iteration": 5880001, "current_time_ms": 164599, "exploitability": 0.0069691},
    {"iteration": 5890001, "current_time_ms": 164956, "exploitability": 0.0069159},
    {"iteration": 5900001, "current_time_ms": 165278, "exploitability": 0.00688754},
    {"iteration": 5910001, "current_time_ms": 165551, "exploitability": 0.00688037},
    {"iteration": 5920001, "current_time_ms": 165891, "exploitability": 0.0068882},
    {"iteration": 5930001, "current_time_ms": 166265, "exploitability": 0.00689585},
    {"iteration": 5940001, "current_time_ms": 166583, "exploitability": 0.00691583},
    {"iteration": 5950001, "current_time_ms": 166948, "exploitability": 0.00694594},
    {"iteration": 5960001, "current_time_ms": 167267, "exploitability": 0.00695043},
    {"iteration": 5970001, "current_time_ms": 167623, "exploitability": 0.0069176},
    {"iteration": 5980001, "current_time_ms": 167976, "exploitability": 0.00688924},
    {"iteration": 5990001, "current_time_ms": 168325, "exploitability": 0.00687296},
    {"iteration": 6000001, "current_time_ms": 168672, "exploitability": 0.00687107},
    {"iteration": 6010001, "current_time_ms": 168988, "exploitability": 0.00687634},
    {"iteration": 6020001, "current_time_ms": 169362, "exploitability": 0.0068701},
    {"iteration": 6030001, "current_time_ms": 169703, "exploitability": 0.00687517},
    {"iteration": 6040001, "current_time_ms": 170052, "exploitability": 0.00691575},
    {"iteration": 6050001, "current_time_ms": 170425, "exploitability": 0.00690808},
    {"iteration": 6060001, "current_time_ms": 170748, "exploitability": 0.00686177},
    {"iteration": 6070001, "current_time_ms": 171109, "exploitability": 0.00685162},
    {"iteration": 6080001, "current_time_ms": 171447, "exploitability": 0.00685507},
    {"iteration": 6090001, "current_time_ms": 171824, "exploitability": 0.00685356},
    {"iteration": 6100001, "current_time_ms": 172200, "exploitability": 0.00682896},
    {"iteration": 6110001, "current_time_ms": 172547, "exploitability": 0.00682177},
    {"iteration": 6120001, "current_time_ms": 172872, "exploitability": 0.00684405},
    {"iteration": 6130001, "current_time_ms": 173276, "exploitability": 0.00684384},
    {"iteration": 6140001, "current_time_ms": 173460, "exploitability": 0.00681026},
    {"iteration": 6150001, "current_time_ms": 173681, "exploitability": 0.0067662},
    {"iteration": 6160001, "current_time_ms": 174007, "exploitability": 0.00673502},
    {"iteration": 6170001, "current_time_ms": 174367, "exploitability": 0.00676924},
    {"iteration": 6180001, "current_time_ms": 174609, "exploitability": 0.00678998},
    {"iteration": 6190001, "current_time_ms": 174803, "exploitability": 0.00679599},
    {"iteration": 6200001, "current_time_ms": 175014, "exploitability": 0.00678192},
    {"iteration": 6210001, "current_time_ms": 175234, "exploitability": 0.00680325},
    {"iteration": 6220001, "current_time_ms": 175440, "exploitability": 0.00681119},
    {"iteration": 6230001, "current_time_ms": 175646, "exploitability": 0.00676634},
    {"iteration": 6240001, "current_time_ms": 175844, "exploitability": 0.00668493},
    {"iteration": 6250001, "current_time_ms": 176039, "exploitability": 0.00662989},
    {"iteration": 6260001, "current_time_ms": 176258, "exploitability": 0.00665814},
    {"iteration": 6270001, "current_time_ms": 176463, "exploitability": 0.00669277},
    {"iteration": 6280001, "current_time_ms": 176658, "exploitability": 0.00669912},
    {"iteration": 6290001, "current_time_ms": 176865, "exploitability": 0.0067291},
    {"iteration": 6300001, "current_time_ms": 177055, "exploitability": 0.00674642},
    {"iteration": 6310001, "current_time_ms": 177231, "exploitability": 0.00669759},
    {"iteration": 6320001, "current_time_ms": 177402, "exploitability": 0.00660535},
    {"iteration": 6330001, "current_time_ms": 177577, "exploitability": 0.0065999},
    {"iteration": 6340001, "current_time_ms": 177755, "exploitability": 0.0066557},
    {"iteration": 6350001, "current_time_ms": 177941, "exploitability": 0.00672415},
    {"iteration": 6360001, "current_time_ms": 178130, "exploitability": 0.00676452},
    {"iteration": 6370001, "current_time_ms": 178317, "exploitability": 0.00675323},
    {"iteration": 6380001, "current_time_ms": 178508, "exploitability": 0.00671011},
    {"iteration": 6390001, "current_time_ms": 178691, "exploitability": 0.00670045},
    {"iteration": 6400001, "current_time_ms": 178874, "exploitability": 0.00666309},
    {"iteration": 6410001, "current_time_ms": 179058, "exploitability": 0.00661801},
    {"iteration": 6420001, "current_time_ms": 179247, "exploitability": 0.00657072},
    {"iteration": 6430001, "current_time_ms": 179430, "exploitability": 0.00655752},
    {"iteration": 6440001, "current_time_ms": 179638, "exploitability": 0.00659373},
    {"iteration": 6450001, "current_time_ms": 179904, "exploitability": 0.00665314},
    {"iteration": 6460001, "current_time_ms": 180121, "exploitability": 0.00670097},
    {"iteration": 6470001, "current_time_ms": 180330, "exploitability": 0.00673688},
    {"iteration": 6480001, "current_time_ms": 180533, "exploitability": 0.00674083},
    {"iteration": 6490001, "current_time_ms": 180731, "exploitability": 0.00670031},
    {"iteration": 6500001, "current_time_ms": 180923, "exploitability": 0.00665174},
    {"iteration": 6510001, "current_time_ms": 181117, "exploitability": 0.00662018},
    {"iteration": 6520001, "current_time_ms": 181316, "exploitability": 0.00659209},
    {"iteration": 6530001, "current_time_ms": 181515, "exploitability": 0.00657752},
    {"iteration": 6540001, "current_time_ms": 181706, "exploitability": 0.00658476},
    {"iteration": 6550001, "current_time_ms": 181891, "exploitability": 0.00660665},
    {"iteration": 6560001, "current_time_ms": 182073, "exploitability": 0.00663087},
    {"iteration": 6570001, "current_time_ms": 182249, "exploitability": 0.00664629},
    {"iteration": 6580001, "current_time_ms": 182590, "exploitability": 0.006648},
    {"iteration": 6590001, "current_time_ms": 182901, "exploitability": 0.00664223},
    {"iteration": 6600001, "current_time_ms": 183233, "exploitability": 0.00662085},
    {"iteration": 6610001, "current_time_ms": 183559, "exploitability": 0.0065915},
    {"iteration": 6620001, "current_time_ms": 183869, "exploitability": 0.00657207},
    {"iteration": 6630001, "current_time_ms": 184206, "exploitability": 0.00654041},
    {"iteration": 6640001, "current_time_ms": 184621, "exploitability": 0.00652057},
    {"iteration": 6650001, "current_time_ms": 184895, "exploitability": 0.00653107},
    {"iteration": 6660001, "current_time_ms": 185087, "exploitability": 0.00655639},
    {"iteration": 6670001, "current_time_ms": 185277, "exploitability": 0.00659356},
    {"iteration": 6680001, "current_time_ms": 185457, "exploitability": 0.00663618},
    {"iteration": 6690001, "current_time_ms": 185648, "exploitability": 0.00666082},
    {"iteration": 6700001, "current_time_ms": 185838, "exploitability": 0.00665201},
    {"iteration": 6710001, "current_time_ms": 186046, "exploitability": 0.00662171},
    {"iteration": 6720001, "current_time_ms": 186222, "exploitability": 0.00660395},
    {"iteration": 6730001, "current_time_ms": 186404, "exploitability": 0.00655723},
    {"iteration": 6740001, "current_time_ms": 186588, "exploitability": 0.00649431},
    {"iteration": 6750001, "current_time_ms": 186769, "exploitability": 0.00645315},
    {"iteration": 6760001, "current_time_ms": 186951, "exploitability": 0.00649024},
    {"iteration": 6770001, "current_time_ms": 187132, "exploitability": 0.00654974},
    {"iteration": 6780001, "current_time_ms": 187310, "exploitability": 0.0066221},
    {"iteration": 6790001, "current_time_ms": 187497, "exploitability": 0.00667387},
    {"iteration": 6800001, "current_time_ms": 187670, "exploitability": 0.00666726},
    {"iteration": 6810001, "current_time_ms": 187845, "exploitability": 0.00663248},
    {"iteration": 6820001, "current_time_ms": 188015, "exploitability": 0.00659553},
    {"iteration": 6830001, "current_time_ms": 188191, "exploitability": 0.00656585},
    {"iteration": 6840001, "current_time_ms": 188357, "exploitability": 0.00652791},
    {"iteration": 6850001, "current_time_ms": 188524, "exploitability": 0.00650845},
    {"iteration": 6860001, "current_time_ms": 188693, "exploitability": 0.00650534},
    {"iteration": 6870001, "current_time_ms": 188874, "exploitability": 0.00651984},
    {"iteration": 6880001, "current_time_ms": 189055, "exploitability": 0.0065419},
    {"iteration": 6890001, "current_time_ms": 189275, "exploitability": 0.00656931},
    {"iteration": 6900001, "current_time_ms": 189520, "exploitability": 0.00658906},
    {"iteration": 6910001, "current_time_ms": 189745, "exploitability": 0.0065959},
    {"iteration": 6920001, "current_time_ms": 190043, "exploitability": 0.00659235},
    {"iteration": 6930001, "current_time_ms": 190272, "exploitability": 0.0065724},
    {"iteration": 6940001, "current_time_ms": 190474, "exploitability": 0.00653158},
    {"iteration": 6950001, "current_time_ms": 190782, "exploitability": 0.00649208},
    {"iteration": 6960001, "current_time_ms": 191113, "exploitability": 0.00646362},
    {"iteration": 6970001, "current_time_ms": 191474, "exploitability": 0.00645121},
    {"iteration": 6980001, "current_time_ms": 191790, "exploitability": 0.00645077},
    {"iteration": 6990001, "current_time_ms": 192168, "exploitability": 0.00645783},
    {"iteration": 7000001, "current_time_ms": 192500, "exploitability": 0.00647852},
    {"iteration": 7010001, "current_time_ms": 192857, "exploitability": 0.00650779},
    {"iteration": 7020001, "current_time_ms": 193185, "exploitability": 0.00653783},
    {"iteration": 7030001, "current_time_ms": 193542, "exploitability": 0.00654875},
    {"iteration": 7040001, "current_time_ms": 193877, "exploitability": 0.00652878},
    {"iteration": 7050001, "current_time_ms": 194243, "exploitability": 0.00648988},
    {"iteration": 7060001, "current_time_ms": 194562, "exploitability": 0.0064486},
    {"iteration": 7070001, "current_time_ms": 194921, "exploitability": 0.00640656},
    {"iteration": 7080001, "current_time_ms": 195236, "exploitability": 0.00638661},
    {"iteration": 7090001, "current_time_ms": 195607, "exploitability": 0.00639414},
    {"iteration": 7100001, "current_time_ms": 195942, "exploitability": 0.00642447},
    {"iteration": 7110001, "current_time_ms": 196282, "exploitability": 0.00647114},
    {"iteration": 7120001, "current_time_ms": 196616, "exploitability": 0.00652619},
    {"iteration": 7130001, "current_time_ms": 196985, "exploitability": 0.00655707},
    {"iteration": 7140001, "current_time_ms": 197298, "exploitability": 0.00656238},
    {"iteration": 7150001, "current_time_ms": 197652, "exploitability": 0.00654206},
    {"iteration": 7160001, "current_time_ms": 197970, "exploitability": 0.00649915},
    {"iteration": 7170001, "current_time_ms": 198311, "exploitability": 0.00646654},
    {"iteration": 7180001, "current_time_ms": 198633, "exploitability": 0.00643805},
    {"iteration": 7190001, "current_time_ms": 198997, "exploitability": 0.00639338},
    {"iteration": 7200001, "current_time_ms": 199313, "exploitability": 0.00637638},
    {"iteration": 7210001, "current_time_ms": 199618, "exploitability": 0.00639424},
    {"iteration": 7220001, "current_time_ms": 199798, "exploitability": 0.00643384},
    {"iteration": 7230001, "current_time_ms": 199987, "exploitability": 0.00648039},
    {"iteration": 7240001, "current_time_ms": 200173, "exploitability": 0.00651419},
    {"iteration": 7250001, "current_time_ms": 200350, "exploitability": 0.00651047},
    {"iteration": 7260001, "current_time_ms": 200525, "exploitability": 0.00647279},
    {"iteration": 7270001, "current_time_ms": 200749, "exploitability": 0.00643951},
    {"iteration": 7280001, "current_time_ms": 201122, "exploitability": 0.00636929},
    {"iteration": 7290001, "current_time_ms": 201459, "exploitability": 0.00629379},
    {"iteration": 7300001, "current_time_ms": 201825, "exploitability": 0.00628376},
    {"iteration": 7310001, "current_time_ms": 202189, "exploitability": 0.00630724},
    {"iteration": 7320001, "current_time_ms": 202499, "exploitability": 0.00635521},
    {"iteration": 7330001, "current_time_ms": 202847, "exploitability": 0.00641306},
    {"iteration": 7340001, "current_time_ms": 203183, "exploitability": 0.00645636},
    {"iteration": 7350001, "current_time_ms": 203554, "exploitability": 0.00646735},
    {"iteration": 7360001, "current_time_ms": 203898, "exploitability": 0.00645402},
    {"iteration": 7370001, "current_time_ms": 204288, "exploitability": 0.00641382},
    {"iteration": 7380001, "current_time_ms": 204647, "exploitability": 0.00636646},
    {"iteration": 7390001, "current_time_ms": 204952, "exploitability": 0.00632911},
    {"iteration": 7400001, "current_time_ms": 205313, "exploitability": 0.0063079},
    {"iteration": 7410001, "current_time_ms": 205650, "exploitability": 0.00631034},
    {"iteration": 7420001, "current_time_ms": 206009, "exploitability": 0.00633627},
    {"iteration": 7430001, "current_time_ms": 206335, "exploitability": 0.00637368},
    {"iteration": 7440001, "current_time_ms": 206688, "exploitability": 0.0064077},
    {"iteration": 7450001, "current_time_ms": 207031, "exploitability": 0.00643086},
    {"iteration": 7460001, "current_time_ms": 207401, "exploitability": 0.00643837},
    {"iteration": 7470001, "current_time_ms": 207752, "exploitability": 0.00642953},
    {"iteration": 7480001, "current_time_ms": 208099, "exploitability": 0.00641476},
    {"iteration": 7490001, "current_time_ms": 208481, "exploitability": 0.00639407},
    {"iteration": 7500001, "current_time_ms": 208837, "exploitability": 0.00638066},
    {"iteration": 7510001, "current_time_ms": 209197, "exploitability": 0.00637381},
    {"iteration": 7520001, "current_time_ms": 209516, "exploitability": 0.00636961},
    {"iteration": 7530001, "current_time_ms": 209892, "exploitability": 0.00636534},
    {"iteration": 7540001, "current_time_ms": 210228, "exploitability": 0.0063615},
    {"iteration": 7550001, "current_time_ms": 210586, "exploitability": 0.00635201},
    {"iteration": 7560001, "current_time_ms": 210761, "exploitability": 0.00635046},
    {"iteration": 7570001, "current_time_ms": 210941, "exploitability": 0.00635393},
    {"iteration": 7580001, "current_time_ms": 211117, "exploitability": 0.00635816},
    {"iteration": 7590001, "current_time_ms": 211292, "exploitability": 0.00636762},
    {"iteration": 7600001, "current_time_ms": 211475, "exploitability": 0.00637879},
    {"iteration": 7610001, "current_time_ms": 211652, "exploitability": 0.00638949},
    {"iteration": 7620001, "current_time_ms": 211840, "exploitability": 0.00639781},
    {"iteration": 7630001, "current_time_ms": 212014, "exploitability": 0.0063926},
    {"iteration": 7640001, "current_time_ms": 212189, "exploitability": 0.00638008},
    {"iteration": 7650001, "current_time_ms": 212389, "exploitability": 0.00636683},
    {"iteration": 7660001, "current_time_ms": 212565, "exploitability": 0.00634558},
    {"iteration": 7670001, "current_time_ms": 212744, "exploitability": 0.00632732},
    {"iteration": 7680001, "current_time_ms": 212908, "exploitability": 0.00631261},
    {"iteration": 7690001, "current_time_ms": 213075, "exploitability": 0.00630849},
    {"iteration": 7700001, "current_time_ms": 213243, "exploitability": 0.00630954},
    {"iteration": 7710001, "current_time_ms": 213411, "exploitability": 0.00630967},
    {"iteration": 7720001, "current_time_ms": 213588, "exploitability": 0.00630764},
    {"iteration": 7730001, "current_time_ms": 213760, "exploitability": 0.00630437},
    {"iteration": 7740001, "current_time_ms": 213953, "exploitability": 0.00628851},
    {"iteration": 7750001, "current_time_ms": 214127, "exploitability": 0.00626742},
    {"iteration": 7760001, "current_time_ms": 214324, "exploitability": 0.00625659},
    {"iteration": 7770001, "current_time_ms": 214664, "exploitability": 0.00625175},
    {"iteration": 7780001, "current_time_ms": 215017, "exploitability": 0.00624249},
    {"iteration": 7790001, "current_time_ms": 215328, "exploitability": 0.00624491},
    {"iteration": 7800001, "current_time_ms": 215678, "exploitability": 0.00625445},
    {"iteration": 7810001, "current_time_ms": 216021, "exploitability": 0.00626916},
    {"iteration": 7820001, "current_time_ms": 216354, "exploitability": 0.00628221},
    {"iteration": 7830001, "current_time_ms": 216759, "exploitability": 0.00627745},
    {"iteration": 7840001, "current_time_ms": 217071, "exploitability": 0.00624092},
    {"iteration": 7850001, "current_time_ms": 217383, "exploitability": 0.00624729},
    {"iteration": 7860001, "current_time_ms": 217762, "exploitability": 0.00623274},
    {"iteration": 7870001, "current_time_ms": 218075, "exploitability": 0.00619629},
    {"iteration": 7880001, "current_time_ms": 218472, "exploitability": 0.00615789},
    {"iteration": 7890001, "current_time_ms": 218795, "exploitability": 0.00615994},
    {"iteration": 7900001, "current_time_ms": 219048, "exploitability": 0.00619783},
    {"iteration": 7910001, "current_time_ms": 219223, "exploitability": 0.00624576},
    {"iteration": 7920001, "current_time_ms": 219406, "exploitability": 0.00628918},
    {"iteration": 7930001, "current_time_ms": 219580, "exploitability": 0.00630394},
    {"iteration": 7940001, "current_time_ms": 219753, "exploitability": 0.00628314},
    {"iteration": 7950001, "current_time_ms": 219930, "exploitability": 0.00623302},
    {"iteration": 7960001, "current_time_ms": 220107, "exploitability": 0.00619751},
    {"iteration": 7970001, "current_time_ms": 220281, "exploitability": 0.0061699},
    {"iteration": 7980001, "current_time_ms": 220457, "exploitability": 0.00613282},
    {"iteration": 7990001, "current_time_ms": 220638, "exploitability": 0.00609527},
    {"iteration": 8000001, "current_time_ms": 220813, "exploitability": 0.00610536},
    {"iteration": 8010001, "current_time_ms": 220989, "exploitability": 0.00613646},
    {"iteration": 8020001, "current_time_ms": 221167, "exploitability": 0.00618022},
    {"iteration": 8030001, "current_time_ms": 221427, "exploitability": 0.00622652},
    {"iteration": 8040001, "current_time_ms": 221769, "exploitability": 0.00625579},
    {"iteration": 8050001, "current_time_ms": 222086, "exploitability": 0.00626783},
    {"iteration": 8060001, "current_time_ms": 222437, "exploitability": 0.00625939},
    {"iteration": 8070001, "current_time_ms": 222744, "exploitability": 0.00623116},
    {"iteration": 8080001, "current_time_ms": 223113, "exploitability": 0.00618743},
    {"iteration": 8090001, "current_time_ms": 223427, "exploitability": 0.00614312},
    {"iteration": 8100001, "current_time_ms": 223805, "exploitability": 0.00611368},
    {"iteration": 8110001, "current_time_ms": 224130, "exploitability": 0.00609589},
    {"iteration": 8120001, "current_time_ms": 224476, "exploitability": 0.00609697},
    {"iteration": 8130001, "current_time_ms": 224803, "exploitability": 0.00611979},
    {"iteration": 8140001, "current_time_ms": 225158, "exploitability": 0.00615499},
    {"iteration": 8150001, "current_time_ms": 225473, "exploitability": 0.00619384},
    {"iteration": 8160001, "current_time_ms": 225821, "exploitability": 0.00622784},
    {"iteration": 8170001, "current_time_ms": 226136, "exploitability": 0.00624045},
    {"iteration": 8180001, "current_time_ms": 226469, "exploitability": 0.00623273},
    {"iteration": 8190001, "current_time_ms": 226796, "exploitability": 0.00620144},
    {"iteration": 8200001, "current_time_ms": 227126, "exploitability": 0.00615899},
    {"iteration": 8210001, "current_time_ms": 227447, "exploitability": 0.00611584},
    {"iteration": 8220001, "current_time_ms": 227764, "exploitability": 0.00609365},
    {"iteration": 8230001, "current_time_ms": 228104, "exploitability": 0.00607501},
    {"iteration": 8240001, "current_time_ms": 228487, "exploitability": 0.00605826},
    {"iteration": 8250001, "current_time_ms": 228856, "exploitability": 0.00607054},
    {"iteration": 8260001, "current_time_ms": 229179, "exploitability": 0.00610429},
    {"iteration": 8270001, "current_time_ms": 229358, "exploitability": 0.00614072},
    {"iteration": 8280001, "current_time_ms": 229535, "exploitability": 0.00616398},
    {"iteration": 8290001, "current_time_ms": 229723, "exploitability": 0.00616871},
    {"iteration": 8300001, "current_time_ms": 229969, "exploitability": 0.00615699},
    {"iteration": 8310001, "current_time_ms": 230290, "exploitability": 0.00612387},
    {"iteration": 8320001, "current_time_ms": 230635, "exploitability": 0.00608651},
    {"iteration": 8330001, "current_time_ms": 230931, "exploitability": 0.00605447},
    {"iteration": 8340001, "current_time_ms": 231402, "exploitability": 0.00604167},
    {"iteration": 8350001, "current_time_ms": 231570, "exploitability": 0.0060317},
    {"iteration": 8360001, "current_time_ms": 231744, "exploitability": 0.00602436},
    {"iteration": 8370001, "current_time_ms": 231930, "exploitability": 0.00603853},
    {"iteration": 8380001, "current_time_ms": 232111, "exploitability": 0.00606448},
    {"iteration": 8390001, "current_time_ms": 232288, "exploitability": 0.00609743},
    {"iteration": 8400001, "current_time_ms": 232466, "exploitability": 0.00612037},
    {"iteration": 8410001, "current_time_ms": 232643, "exploitability": 0.0061307},
    {"iteration": 8420001, "current_time_ms": 232825, "exploitability": 0.00612551},
    {"iteration": 8430001, "current_time_ms": 233006, "exploitability": 0.00610146},
    {"iteration": 8440001, "current_time_ms": 233183, "exploitability": 0.00606051},
    {"iteration": 8450001, "current_time_ms": 233365, "exploitability": 0.00603854},
    {"iteration": 8460001, "current_time_ms": 233541, "exploitability": 0.00603252},
    {"iteration": 8470001, "current_time_ms": 233717, "exploitability": 0.00601978},
    {"iteration": 8480001, "current_time_ms": 233905, "exploitability": 0.00599886},
    {"iteration": 8490001, "current_time_ms": 234091, "exploitability": 0.00600156},
    {"iteration": 8500001, "current_time_ms": 234277, "exploitability": 0.0060339},
    {"iteration": 8510001, "current_time_ms": 234466, "exploitability": 0.0060742},
    {"iteration": 8520001, "current_time_ms": 234653, "exploitability": 0.00611236},
    {"iteration": 8530001, "current_time_ms": 234841, "exploitability": 0.00612774},
    {"iteration": 8540001, "current_time_ms": 235029, "exploitability": 0.00610237},
    {"iteration": 8550001, "current_time_ms": 235217, "exploitability": 0.00611419},
    {"iteration": 8560001, "current_time_ms": 235402, "exploitability": 0.00610151},
    {"iteration": 8570001, "current_time_ms": 235580, "exploitability": 0.00606612},
    {"iteration": 8580001, "current_time_ms": 235747, "exploitability": 0.00602257},
    {"iteration": 8590001, "current_time_ms": 235925, "exploitability": 0.00598413},
    {"iteration": 8600001, "current_time_ms": 236110, "exploitability": 0.00596142},
    {"iteration": 8610001, "current_time_ms": 236294, "exploitability": 0.00596464},
    {"iteration": 8620001, "current_time_ms": 236622, "exploitability": 0.00598913},
    {"iteration": 8630001, "current_time_ms": 237016, "exploitability": 0.00601716},
    {"iteration": 8640001, "current_time_ms": 237394, "exploitability": 0.00604102},
    {"iteration": 8650001, "current_time_ms": 237766, "exploitability": 0.00605271},
    {"iteration": 8660001, "current_time_ms": 238121, "exploitability": 0.00605319},
    {"iteration": 8670001, "current_time_ms": 238440, "exploitability": 0.00605278},
    {"iteration": 8680001, "current_time_ms": 238798, "exploitability": 0.0060295},
    {"iteration": 8690001, "current_time_ms": 239125, "exploitability": 0.0059856},
    {"iteration": 8700001, "current_time_ms": 239470, "exploitability": 0.00594815},
    {"iteration": 8710001, "current_time_ms": 239787, "exploitability": 0.0059218},
    {"iteration": 8720001, "current_time_ms": 240154, "exploitability": 0.00592356},
    {"iteration": 8730001, "current_time_ms": 240536, "exploitability": 0.00593996},
    {"iteration": 8740001, "current_time_ms": 240852, "exploitability": 0.0059622},
    {"iteration": 8750001, "current_time_ms": 241208, "exploitability": 0.00598062},
    {"iteration": 8760001, "current_time_ms": 241571, "exploitability": 0.00599935},
    {"iteration": 8770001, "current_time_ms": 241945, "exploitability": 0.00603929},
    {"iteration": 8780001, "current_time_ms": 242267, "exploitability": 0.00605487},
    {"iteration": 8790001, "current_time_ms": 242622, "exploitability": 0.00603521},
    {"iteration": 8800001, "current_time_ms": 242971, "exploitability": 0.00600204},
    {"iteration": 8810001, "current_time_ms": 243159, "exploitability": 0.00595497},
    {"iteration": 8820001, "current_time_ms": 243343, "exploitability": 0.00591542},
    {"iteration": 8830001, "current_time_ms": 243531, "exploitability": 0.00590041},
    {"iteration": 8840001, "current_time_ms": 243721, "exploitability": 0.00591162},
    {"iteration": 8850001, "current_time_ms": 243899, "exploitability": 0.00593267},
    {"iteration": 8860001, "current_time_ms": 244082, "exploitability": 0.00595546},
    {"iteration": 8870001, "current_time_ms": 244264, "exploitability": 0.00597159},
    {"iteration": 8880001, "current_time_ms": 244452, "exploitability": 0.0060078},
    {"iteration": 8890001, "current_time_ms": 244729, "exploitability": 0.00605231},
    {"iteration": 8900001, "current_time_ms": 245095, "exploitability": 0.00607192},
    {"iteration": 8910001, "current_time_ms": 245472, "exploitability": 0.006059},
    {"iteration": 8920001, "current_time_ms": 245784, "exploitability": 0.00601776},
    {"iteration": 8930001, "current_time_ms": 246122, "exploitability": 0.00596725},
    {"iteration": 8940001, "current_time_ms": 246301, "exploitability": 0.00592324},
    {"iteration": 8950001, "current_time_ms": 246468, "exploitability": 0.00589632},
    {"iteration": 8960001, "current_time_ms": 246647, "exploitability": 0.00590003},
    {"iteration": 8970001, "current_time_ms": 246821, "exploitability": 0.00590842},
    {"iteration": 8980001, "current_time_ms": 247011, "exploitability": 0.0059243},
    {"iteration": 8990001, "current_time_ms": 247215, "exploitability": 0.00595578},
    {"iteration": 9000001, "current_time_ms": 247403, "exploitability": 0.00599028},
    {"iteration": 9010001, "current_time_ms": 247585, "exploitability": 0.00601375},
    {"iteration": 9020001, "current_time_ms": 247766, "exploitability": 0.00601575},
    {"iteration": 9030001, "current_time_ms": 247952, "exploitability": 0.00599293},
    {"iteration": 9040001, "current_time_ms": 248141, "exploitability": 0.0059447},
    {"iteration": 9050001, "current_time_ms": 248322, "exploitability": 0.00591791},
    {"iteration": 9060001, "current_time_ms": 248510, "exploitability": 0.0059045},
    {"iteration": 9070001, "current_time_ms": 248689, "exploitability": 0.00589654},
    {"iteration": 9080001, "current_time_ms": 248869, "exploitability": 0.00589534},
    {"iteration": 9090001, "current_time_ms": 249057, "exploitability": 0.00589748},
    {"iteration": 9100001, "current_time_ms": 249230, "exploitability": 0.0059003},
    {"iteration": 9110001, "current_time_ms": 249414, "exploitability": 0.00591413},
    {"iteration": 9120001, "current_time_ms": 249597, "exploitability": 0.0059329},
    {"iteration": 9130001, "current_time_ms": 249782, "exploitability": 0.00594029},
    {"iteration": 9140001, "current_time_ms": 249967, "exploitability": 0.00595147},
    {"iteration": 9150001, "current_time_ms": 250148, "exploitability": 0.00595168},
    {"iteration": 9160001, "current_time_ms": 250334, "exploitability": 0.00594451},
    {"iteration": 9170001, "current_time_ms": 250510, "exploitability": 0.00594414},
    {"iteration": 9180001, "current_time_ms": 250695, "exploitability": 0.00594521},
    {"iteration": 9190001, "current_time_ms": 250881, "exploitability": 0.00593975},
    {"iteration": 9200001, "current_time_ms": 251066, "exploitability": 0.00592804},
    {"iteration": 9210001, "current_time_ms": 251250, "exploitability": 0.00591734},
    {"iteration": 9220001, "current_time_ms": 251429, "exploitability": 0.00591353},
    {"iteration": 9230001, "current_time_ms": 251621, "exploitability": 0.00592201},
    {"iteration": 9240001, "current_time_ms": 251806, "exploitability": 0.0059361},
    {"iteration": 9250001, "current_time_ms": 251998, "exploitability": 0.00594901},
    {"iteration": 9260001, "current_time_ms": 252180, "exploitability": 0.00595839},
    {"iteration": 9270001, "current_time_ms": 252506, "exploitability": 0.00596245},
    {"iteration": 9280001, "current_time_ms": 252856, "exploitability": 0.0059513},
    {"iteration": 9290001, "current_time_ms": 253181, "exploitability": 0.0059319},
    {"iteration": 9300001, "current_time_ms": 253543, "exploitability": 0.00590313},
    {"iteration": 9310001, "current_time_ms": 253854, "exploitability": 0.00587046},
    {"iteration": 9320001, "current_time_ms": 254193, "exploitability": 0.00585603},
    {"iteration": 9330001, "current_time_ms": 254530, "exploitability": 0.00585951},
    {"iteration": 9340001, "current_time_ms": 254716, "exploitability": 0.00585508},
    {"iteration": 9350001, "current_time_ms": 254939, "exploitability": 0.00584871},
    {"iteration": 9360001, "current_time_ms": 255125, "exploitability": 0.00588185},
    {"iteration": 9370001, "current_time_ms": 255318, "exploitability": 0.00591535},
    {"iteration": 9380001, "current_time_ms": 255514, "exploitability": 0.00593763},
    {"iteration": 9390001, "current_time_ms": 255701, "exploitability": 0.00594414},
    {"iteration": 9400001, "current_time_ms": 255900, "exploitability": 0.00592827},
    {"iteration": 9410001, "current_time_ms": 256091, "exploitability": 0.0058982},
    {"iteration": 9420001, "current_time_ms": 256308, "exploitability": 0.0058587},
    {"iteration": 9430001, "current_time_ms": 256495, "exploitability": 0.00583282},
    {"iteration": 9440001, "current_time_ms": 256692, "exploitability": 0.00582403},
    {"iteration": 9450001, "current_time_ms": 256880, "exploitability": 0.00580509},
    {"iteration": 9460001, "current_time_ms": 257079, "exploitability": 0.00578692},
    {"iteration": 9470001, "current_time_ms": 257282, "exploitability": 0.00579804},
    {"iteration": 9480001, "current_time_ms": 257475, "exploitability": 0.0058273},
    {"iteration": 9490001, "current_time_ms": 257659, "exploitability": 0.00586441},
    {"iteration": 9500001, "current_time_ms": 257847, "exploitability": 0.00589313},
    {"iteration": 9510001, "current_time_ms": 258035, "exploitability": 0.00591013},
    {"iteration": 9520001, "current_time_ms": 258226, "exploitability": 0.00591029},
    {"iteration": 9530001, "current_time_ms": 258415, "exploitability": 0.00588918},
    {"iteration": 9540001, "current_time_ms": 258611, "exploitability": 0.00585063},
    {"iteration": 9550001, "current_time_ms": 258800, "exploitability": 0.00584368},
    {"iteration": 9560001, "current_time_ms": 258990, "exploitability": 0.00582462},
    {"iteration": 9570001, "current_time_ms": 259195, "exploitability": 0.00579276},
    {"iteration": 9580001, "current_time_ms": 259379, "exploitability": 0.0057616},
    {"iteration": 9590001, "current_time_ms": 259562, "exploitability": 0.00576226},
    {"iteration": 9600001, "current_time_ms": 259753, "exploitability": 0.00578696},
    {"iteration": 9610001, "current_time_ms": 259952, "exploitability": 0.00582233},
    {"iteration": 9620001, "current_time_ms": 260145, "exploitability": 0.00585552},
    {"iteration": 9630001, "current_time_ms": 260333, "exploitability": 0.00588097},
    {"iteration": 9640001, "current_time_ms": 260524, "exploitability": 0.00588562},
    {"iteration": 9650001, "current_time_ms": 260714, "exploitability": 0.00586339},
    {"iteration": 9660001, "current_time_ms": 260905, "exploitability": 0.00584914},
    {"iteration": 9670001, "current_time_ms": 261103, "exploitability": 0.00583023},
    {"iteration": 9680001, "current_time_ms": 261337, "exploitability": 0.00580075},
    {"iteration": 9690001, "current_time_ms": 261591, "exploitability": 0.00577128},
    {"iteration": 9700001, "current_time_ms": 261815, "exploitability": 0.00577457},
    {"iteration": 9710001, "current_time_ms": 262033, "exploitability": 0.00578995},
    {"iteration": 9720001, "current_time_ms": 262255, "exploitability": 0.00581325},
    {"iteration": 9730001, "current_time_ms": 262488, "exploitability": 0.00583983},
    {"iteration": 9740001, "current_time_ms": 262709, "exploitability": 0.00585549},
    {"iteration": 9750001, "current_time_ms": 262926, "exploitability": 0.00585864},
    {"iteration": 9760001, "current_time_ms": 263151, "exploitability": 0.00584773},
    {"iteration": 9770001, "current_time_ms": 263380, "exploitability": 0.00582927},
    {"iteration": 9780001, "current_time_ms": 263593, "exploitability": 0.00580633},
    {"iteration": 9790001, "current_time_ms": 263819, "exploitability": 0.00578438},
    {"iteration": 9800001, "current_time_ms": 264085, "exploitability": 0.00576584},
    {"iteration": 9810001, "current_time_ms": 264340, "exploitability": 0.00575043},
    {"iteration": 9820001, "current_time_ms": 264594, "exploitability": 0.00574414},
    {"iteration": 9830001, "current_time_ms": 264834, "exploitability": 0.00574806},
    {"iteration": 9840001, "current_time_ms": 265106, "exploitability": 0.0057617},
    {"iteration": 9850001, "current_time_ms": 265342, "exploitability": 0.00578106},
    {"iteration": 9860001, "current_time_ms": 265551, "exploitability": 0.00580198},
    {"iteration": 9870001, "current_time_ms": 265753, "exploitability": 0.00581682},
    {"iteration": 9880001, "current_time_ms": 265956, "exploitability": 0.00582099},
    {"iteration": 9890001, "current_time_ms": 266171, "exploitability": 0.00581341},
    {"iteration": 9900001, "current_time_ms": 266381, "exploitability": 0.00580292},
    {"iteration": 9910001, "current_time_ms": 266609, "exploitability": 0.00579161},
    {"iteration": 9920001, "current_time_ms": 266825, "exploitability": 0.00577858},
    {"iteration": 9930001, "current_time_ms": 267059, "exploitability": 0.00576478},
    {"iteration": 9940001, "current_time_ms": 267346, "exploitability": 0.00575196},
    {"iteration": 9950001, "current_time_ms": 267641, "exploitability": 0.00574508},
    {"iteration": 9960001, "current_time_ms": 267909, "exploitability": 0.00574168},
    {"iteration": 9970001, "current_time_ms": 268154, "exploitability": 0.00574092},
    {"iteration": 9980001, "current_time_ms": 268406, "exploitability": 0.00574209},
    {"iteration": 9990001, "current_time_ms": 268669, "exploitability": 0.0057398},
    {"iteration": 10000001, "current_time_ms": 268956, "exploitability": 0.00574723},
  ]
}


==> plots/backup/ib__41_k10_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1517, "exploitability": 1.31005},
    {"iteration": 20001, "current_time_ms": 2977, "exploitability": 1.02589},
    {"iteration": 30001, "current_time_ms": 4069, "exploitability": 0.827752},
    {"iteration": 40001, "current_time_ms": 5057, "exploitability": 0.724615},
    {"iteration": 50001, "current_time_ms": 6040, "exploitability": 0.66468},
    {"iteration": 60001, "current_time_ms": 7083, "exploitability": 0.620813},
    {"iteration": 70001, "current_time_ms": 8130, "exploitability": 0.591779},
    {"iteration": 80001, "current_time_ms": 9234, "exploitability": 0.578253},
    {"iteration": 90001, "current_time_ms": 10566, "exploitability": 0.5688},
    {"iteration": 100001, "current_time_ms": 12332, "exploitability": 0.557127},
    {"iteration": 110001, "current_time_ms": 13631, "exploitability": 0.546456},
    {"iteration": 120001, "current_time_ms": 14740, "exploitability": 0.533378},
    {"iteration": 130001, "current_time_ms": 15903, "exploitability": 0.520881},
    {"iteration": 140001, "current_time_ms": 17087, "exploitability": 0.506193},
    {"iteration": 150001, "current_time_ms": 18193, "exploitability": 0.4896},
    {"iteration": 160001, "current_time_ms": 19348, "exploitability": 0.479318},
    {"iteration": 170001, "current_time_ms": 20477, "exploitability": 0.468433},
    {"iteration": 180001, "current_time_ms": 21568, "exploitability": 0.460327},
    {"iteration": 190001, "current_time_ms": 22639, "exploitability": 0.45204},
    {"iteration": 200001, "current_time_ms": 23733, "exploitability": 0.443943},
    {"iteration": 210001, "current_time_ms": 24730, "exploitability": 0.436217},
    {"iteration": 220001, "current_time_ms": 26382, "exploitability": 0.427951},
    {"iteration": 230001, "current_time_ms": 28147, "exploitability": 0.420914},
    {"iteration": 240001, "current_time_ms": 29886, "exploitability": 0.41352},
    {"iteration": 250001, "current_time_ms": 31366, "exploitability": 0.405313},
    {"iteration": 260001, "current_time_ms": 33005, "exploitability": 0.39937},
    {"iteration": 270001, "current_time_ms": 34888, "exploitability": 0.39482},
    {"iteration": 280001, "current_time_ms": 36553, "exploitability": 0.388125},
    {"iteration": 290001, "current_time_ms": 38505, "exploitability": 0.381367},
    {"iteration": 300001, "current_time_ms": 40249, "exploitability": 0.374964},
    {"iteration": 310001, "current_time_ms": 41810, "exploitability": 0.371317},
    {"iteration": 320001, "current_time_ms": 43298, "exploitability": 0.369144},
    {"iteration": 330001, "current_time_ms": 44780, "exploitability": 0.365281},
    {"iteration": 340001, "current_time_ms": 46149, "exploitability": 0.363224},
    {"iteration": 350001, "current_time_ms": 47454, "exploitability": 0.362076},
    {"iteration": 360001, "current_time_ms": 48696, "exploitability": 0.359838},
    {"iteration": 370001, "current_time_ms": 49884, "exploitability": 0.358358},
    {"iteration": 380001, "current_time_ms": 51092, "exploitability": 0.356695},
    {"iteration": 390001, "current_time_ms": 52391, "exploitability": 0.353932},
    {"iteration": 400001, "current_time_ms": 54236, "exploitability": 0.350979},
    {"iteration": 410001, "current_time_ms": 55799, "exploitability": 0.347357},
    {"iteration": 420001, "current_time_ms": 57117, "exploitability": 0.34363},
    {"iteration": 430001, "current_time_ms": 58385, "exploitability": 0.340525},
    {"iteration": 440001, "current_time_ms": 59995, "exploitability": 0.338363},
    {"iteration": 450001, "current_time_ms": 61722, "exploitability": 0.335636},
    {"iteration": 460001, "current_time_ms": 63657, "exploitability": 0.333811},
    {"iteration": 470001, "current_time_ms": 65362, "exploitability": 0.332563},
    {"iteration": 480001, "current_time_ms": 66757, "exploitability": 0.331069},
    {"iteration": 490001, "current_time_ms": 68100, "exploitability": 0.329354},
    {"iteration": 500001, "current_time_ms": 69377, "exploitability": 0.328408},
    {"iteration": 510001, "current_time_ms": 70537, "exploitability": 0.326501},
    {"iteration": 520001, "current_time_ms": 71658, "exploitability": 0.324216},
    {"iteration": 530001, "current_time_ms": 72805, "exploitability": 0.322043},
    {"iteration": 540001, "current_time_ms": 73902, "exploitability": 0.320468},
    {"iteration": 550001, "current_time_ms": 75171, "exploitability": 0.318491},
    {"iteration": 560001, "current_time_ms": 76361, "exploitability": 0.316243},
    {"iteration": 570001, "current_time_ms": 77656, "exploitability": 0.312824},
    {"iteration": 580001, "current_time_ms": 78758, "exploitability": 0.30966},
    {"iteration": 590001, "current_time_ms": 79873, "exploitability": 0.306775},
    {"iteration": 600001, "current_time_ms": 80955, "exploitability": 0.303991},
    {"iteration": 610001, "current_time_ms": 82138, "exploitability": 0.301588},
    {"iteration": 620001, "current_time_ms": 83361, "exploitability": 0.299367},
    {"iteration": 630001, "current_time_ms": 84456, "exploitability": 0.297628},
    {"iteration": 640001, "current_time_ms": 85533, "exploitability": 0.296302},
    {"iteration": 650001, "current_time_ms": 86632, "exploitability": 0.29474},
    {"iteration": 660001, "current_time_ms": 87893, "exploitability": 0.293537},
    {"iteration": 670001, "current_time_ms": 89215, "exploitability": 0.292835},
    {"iteration": 680001, "current_time_ms": 90275, "exploitability": 0.291764},
    {"iteration": 690001, "current_time_ms": 91416, "exploitability": 0.290824},
    {"iteration": 700001, "current_time_ms": 92486, "exploitability": 0.290286},
    {"iteration": 710001, "current_time_ms": 93607, "exploitability": 0.289606},
    {"iteration": 720001, "current_time_ms": 94695, "exploitability": 0.288874},
    {"iteration": 730001, "current_time_ms": 95843, "exploitability": 0.287912},
    {"iteration": 740001, "current_time_ms": 96933, "exploitability": 0.286633},
    {"iteration": 750001, "current_time_ms": 98067, "exploitability": 0.285575},
    {"iteration": 760001, "current_time_ms": 99138, "exploitability": 0.284755},
    {"iteration": 770001, "current_time_ms": 100243, "exploitability": 0.283825},
    {"iteration": 780001, "current_time_ms": 101291, "exploitability": 0.282707},
    {"iteration": 790001, "current_time_ms": 102724, "exploitability": 0.281601},
    {"iteration": 800001, "current_time_ms": 104461, "exploitability": 0.280164},
    {"iteration": 810001, "current_time_ms": 106174, "exploitability": 0.278844},
    {"iteration": 820001, "current_time_ms": 107637, "exploitability": 0.277596},
    {"iteration": 830001, "current_time_ms": 109061, "exploitability": 0.276352},
    {"iteration": 840001, "current_time_ms": 110295, "exploitability": 0.275536},
    {"iteration": 850001, "current_time_ms": 111417, "exploitability": 0.274617},
    {"iteration": 860001, "current_time_ms": 112556, "exploitability": 0.27418},
    {"iteration": 870001, "current_time_ms": 113690, "exploitability": 0.273731},
    {"iteration": 880001, "current_time_ms": 114836, "exploitability": 0.273664},
    {"iteration": 890001, "current_time_ms": 115937, "exploitability": 0.273669},
    {"iteration": 900001, "current_time_ms": 117048, "exploitability": 0.27305},
    {"iteration": 910001, "current_time_ms": 118165, "exploitability": 0.272096},
    {"iteration": 920001, "current_time_ms": 119233, "exploitability": 0.270821},
    {"iteration": 930001, "current_time_ms": 120336, "exploitability": 0.269133},
    {"iteration": 940001, "current_time_ms": 121477, "exploitability": 0.267476},
    {"iteration": 950001, "current_time_ms": 122554, "exploitability": 0.26566},
    {"iteration": 960001, "current_time_ms": 123668, "exploitability": 0.263832},
    {"iteration": 970001, "current_time_ms": 124824, "exploitability": 0.262293},
    {"iteration": 980001, "current_time_ms": 125904, "exploitability": 0.260707},
    {"iteration": 990001, "current_time_ms": 127060, "exploitability": 0.259564},
    {"iteration": 1000001, "current_time_ms": 128174, "exploitability": 0.258331},
    {"iteration": 1010001, "current_time_ms": 129269, "exploitability": 0.256894},
    {"iteration": 1020001, "current_time_ms": 130387, "exploitability": 0.255354},
    {"iteration": 1030001, "current_time_ms": 131726, "exploitability": 0.253993},
    {"iteration": 1040001, "current_time_ms": 133361, "exploitability": 0.252697},
    {"iteration": 1050001, "current_time_ms": 134591, "exploitability": 0.251463},
    {"iteration": 1060001, "current_time_ms": 135738, "exploitability": 0.250403},
    {"iteration": 1070001, "current_time_ms": 136808, "exploitability": 0.249619},
    {"iteration": 1080001, "current_time_ms": 137923, "exploitability": 0.249227},
    {"iteration": 1090001, "current_time_ms": 139033, "exploitability": 0.248999},
    {"iteration": 1100001, "current_time_ms": 140157, "exploitability": 0.248713},
    {"iteration": 1110001, "current_time_ms": 141322, "exploitability": 0.248313},
    {"iteration": 1120001, "current_time_ms": 143088, "exploitability": 0.247713},
    {"iteration": 1130001, "current_time_ms": 145110, "exploitability": 0.246849},
    {"iteration": 1140001, "current_time_ms": 146335, "exploitability": 0.246089},
    {"iteration": 1150001, "current_time_ms": 147607, "exploitability": 0.245259},
    {"iteration": 1160001, "current_time_ms": 148925, "exploitability": 0.244453},
    {"iteration": 1170001, "current_time_ms": 150492, "exploitability": 0.243414},
    {"iteration": 1180001, "current_time_ms": 151790, "exploitability": 0.242447},
    {"iteration": 1190001, "current_time_ms": 153463, "exploitability": 0.241314},
    {"iteration": 1200001, "current_time_ms": 155293, "exploitability": 0.240117},
    {"iteration": 1210001, "current_time_ms": 156836, "exploitability": 0.238888},
    {"iteration": 1220001, "current_time_ms": 158577, "exploitability": 0.237947},
    {"iteration": 1230001, "current_time_ms": 160193, "exploitability": 0.23705},
    {"iteration": 1240001, "current_time_ms": 162007, "exploitability": 0.236152},
    {"iteration": 1250001, "current_time_ms": 163432, "exploitability": 0.23509},
    {"iteration": 1260001, "current_time_ms": 164754, "exploitability": 0.233988},
    {"iteration": 1270001, "current_time_ms": 166388, "exploitability": 0.232678},
    {"iteration": 1280001, "current_time_ms": 167852, "exploitability": 0.231359},
    {"iteration": 1290001, "current_time_ms": 169491, "exploitability": 0.230036},
    {"iteration": 1300001, "current_time_ms": 171254, "exploitability": 0.228826},
    {"iteration": 1310001, "current_time_ms": 172850, "exploitability": 0.228213},
    {"iteration": 1320001, "current_time_ms": 174180, "exploitability": 0.227819},
    {"iteration": 1330001, "current_time_ms": 175863, "exploitability": 0.227556},
    {"iteration": 1340001, "current_time_ms": 177325, "exploitability": 0.227052},
    {"iteration": 1350001, "current_time_ms": 179146, "exploitability": 0.2267},
    {"iteration": 1360001, "current_time_ms": 180880, "exploitability": 0.22634},
    {"iteration": 1370001, "current_time_ms": 182590, "exploitability": 0.225778},
    {"iteration": 1380001, "current_time_ms": 184113, "exploitability": 0.225337},
    {"iteration": 1390001, "current_time_ms": 185678, "exploitability": 0.224835},
    {"iteration": 1400001, "current_time_ms": 187547, "exploitability": 0.224317},
    {"iteration": 1410001, "current_time_ms": 189209, "exploitability": 0.223716},
    {"iteration": 1420001, "current_time_ms": 190748, "exploitability": 0.223113},
    {"iteration": 1430001, "current_time_ms": 192138, "exploitability": 0.222788},
    {"iteration": 1440001, "current_time_ms": 193578, "exploitability": 0.222405},
    {"iteration": 1450001, "current_time_ms": 195173, "exploitability": 0.222041},
    {"iteration": 1460001, "current_time_ms": 196556, "exploitability": 0.221626},
    {"iteration": 1470001, "current_time_ms": 197924, "exploitability": 0.221202},
    {"iteration": 1480001, "current_time_ms": 199048, "exploitability": 0.220886},
    {"iteration": 1490001, "current_time_ms": 200599, "exploitability": 0.220637},
    {"iteration": 1500001, "current_time_ms": 202132, "exploitability": 0.220501},
    {"iteration": 1510001, "current_time_ms": 203678, "exploitability": 0.220516},
    {"iteration": 1520001, "current_time_ms": 204941, "exploitability": 0.220402},
    {"iteration": 1530001, "current_time_ms": 206541, "exploitability": 0.220262},
    {"iteration": 1540001, "current_time_ms": 208076, "exploitability": 0.220061},
    {"iteration": 1550001, "current_time_ms": 209926, "exploitability": 0.219736},
    {"iteration": 1560001, "current_time_ms": 211460, "exploitability": 0.219355},
    {"iteration": 1570001, "current_time_ms": 213244, "exploitability": 0.219037},
    {"iteration": 1580001, "current_time_ms": 214911, "exploitability": 0.218594},
    {"iteration": 1590001, "current_time_ms": 216824, "exploitability": 0.218109},
    {"iteration": 1600001, "current_time_ms": 218312, "exploitability": 0.217577},
    {"iteration": 1610001, "current_time_ms": 219774, "exploitability": 0.217212},
    {"iteration": 1620001, "current_time_ms": 221098, "exploitability": 0.216834},
    {"iteration": 1630001, "current_time_ms": 222266, "exploitability": 0.216394},
    {"iteration": 1640001, "current_time_ms": 223859, "exploitability": 0.215904},
    {"iteration": 1650001, "current_time_ms": 225278, "exploitability": 0.215427},
    {"iteration": 1660001, "current_time_ms": 226501, "exploitability": 0.215028},
    {"iteration": 1670001, "current_time_ms": 227688, "exploitability": 0.214608},
    {"iteration": 1680001, "current_time_ms": 228860, "exploitability": 0.21418},
    {"iteration": 1690001, "current_time_ms": 230009, "exploitability": 0.213736},
    {"iteration": 1700001, "current_time_ms": 231179, "exploitability": 0.21333},
    {"iteration": 1710001, "current_time_ms": 232388, "exploitability": 0.212866},
    {"iteration": 1720001, "current_time_ms": 233576, "exploitability": 0.212399},
    {"iteration": 1730001, "current_time_ms": 234730, "exploitability": 0.211913},
    {"iteration": 1740001, "current_time_ms": 235946, "exploitability": 0.21139},
    {"iteration": 1750001, "current_time_ms": 237100, "exploitability": 0.21079},
    {"iteration": 1760001, "current_time_ms": 238199, "exploitability": 0.210161},
    {"iteration": 1770001, "current_time_ms": 239293, "exploitability": 0.209555},
    {"iteration": 1780001, "current_time_ms": 240688, "exploitability": 0.208895},
    {"iteration": 1790001, "current_time_ms": 241851, "exploitability": 0.208313},
    {"iteration": 1800001, "current_time_ms": 243046, "exploitability": 0.20782},
    {"iteration": 1810001, "current_time_ms": 244448, "exploitability": 0.207407},
    {"iteration": 1820001, "current_time_ms": 245620, "exploitability": 0.206918},
    {"iteration": 1830001, "current_time_ms": 246969, "exploitability": 0.206399},
    {"iteration": 1840001, "current_time_ms": 248970, "exploitability": 0.205751},
    {"iteration": 1850001, "current_time_ms": 250301, "exploitability": 0.205353},
    {"iteration": 1860001, "current_time_ms": 251562, "exploitability": 0.204869},
    {"iteration": 1870001, "current_time_ms": 252734, "exploitability": 0.204292},
    {"iteration": 1880001, "current_time_ms": 253882, "exploitability": 0.203765},
    {"iteration": 1890001, "current_time_ms": 255021, "exploitability": 0.203314},
    {"iteration": 1900001, "current_time_ms": 256185, "exploitability": 0.202909},
    {"iteration": 1910001, "current_time_ms": 257348, "exploitability": 0.202605},
    {"iteration": 1920001, "current_time_ms": 258444, "exploitability": 0.202342},
    {"iteration": 1930001, "current_time_ms": 259569, "exploitability": 0.201999},
    {"iteration": 1940001, "current_time_ms": 260690, "exploitability": 0.201697},
    {"iteration": 1950001, "current_time_ms": 261846, "exploitability": 0.201446},
    {"iteration": 1960001, "current_time_ms": 262952, "exploitability": 0.201227},
    {"iteration": 1970001, "current_time_ms": 264052, "exploitability": 0.200838},
    {"iteration": 1980001, "current_time_ms": 265222, "exploitability": 0.200388},
    {"iteration": 1990001, "current_time_ms": 266722, "exploitability": 0.199946},
    {"iteration": 2000001, "current_time_ms": 268199, "exploitability": 0.199573},
    {"iteration": 2010001, "current_time_ms": 269352, "exploitability": 0.19919},
    {"iteration": 2020001, "current_time_ms": 270465, "exploitability": 0.198913},
    {"iteration": 2030001, "current_time_ms": 272048, "exploitability": 0.198694},
    {"iteration": 2040001, "current_time_ms": 273705, "exploitability": 0.198532},
    {"iteration": 2050001, "current_time_ms": 275340, "exploitability": 0.198317},
    {"iteration": 2060001, "current_time_ms": 277141, "exploitability": 0.198103},
    {"iteration": 2070001, "current_time_ms": 278866, "exploitability": 0.197896},
    {"iteration": 2080001, "current_time_ms": 280539, "exploitability": 0.197512},
    {"iteration": 2090001, "current_time_ms": 281807, "exploitability": 0.197144},
    {"iteration": 2100001, "current_time_ms": 283565, "exploitability": 0.196849},
    {"iteration": 2110001, "current_time_ms": 285238, "exploitability": 0.196553},
    {"iteration": 2120001, "current_time_ms": 286621, "exploitability": 0.196265},
    {"iteration": 2130001, "current_time_ms": 288073, "exploitability": 0.19609},
    {"iteration": 2140001, "current_time_ms": 289321, "exploitability": 0.195893},
    {"iteration": 2150001, "current_time_ms": 290596, "exploitability": 0.195683},
    {"iteration": 2160001, "current_time_ms": 291807, "exploitability": 0.195389},
    {"iteration": 2170001, "current_time_ms": 292975, "exploitability": 0.19522},
    {"iteration": 2180001, "current_time_ms": 294045, "exploitability": 0.19509},
    {"iteration": 2190001, "current_time_ms": 295159, "exploitability": 0.194993},
    {"iteration": 2200001, "current_time_ms": 296273, "exploitability": 0.194947},
    {"iteration": 2210001, "current_time_ms": 297403, "exploitability": 0.19494},
    {"iteration": 2220001, "current_time_ms": 298480, "exploitability": 0.194931},
    {"iteration": 2230001, "current_time_ms": 299588, "exploitability": 0.194827},
    {"iteration": 2240001, "current_time_ms": 300651, "exploitability": 0.194758},
    {"iteration": 2250001, "current_time_ms": 301735, "exploitability": 0.194629},
    {"iteration": 2260001, "current_time_ms": 302852, "exploitability": 0.194431},
    {"iteration": 2270001, "current_time_ms": 303974, "exploitability": 0.194239},
    {"iteration": 2280001, "current_time_ms": 305084, "exploitability": 0.194102},
    {"iteration": 2290001, "current_time_ms": 306191, "exploitability": 0.193925},
    {"iteration": 2300001, "current_time_ms": 307254, "exploitability": 0.193676},
    {"iteration": 2310001, "current_time_ms": 308373, "exploitability": 0.193477},
    {"iteration": 2320001, "current_time_ms": 309740, "exploitability": 0.193226},
    {"iteration": 2330001, "current_time_ms": 310982, "exploitability": 0.193003},
    {"iteration": 2340001, "current_time_ms": 312186, "exploitability": 0.19291},
    {"iteration": 2350001, "current_time_ms": 313360, "exploitability": 0.192792},
    {"iteration": 2360001, "current_time_ms": 314729, "exploitability": 0.192679},
    {"iteration": 2370001, "current_time_ms": 316443, "exploitability": 0.192574},
    {"iteration": 2380001, "current_time_ms": 318050, "exploitability": 0.192494},
    {"iteration": 2390001, "current_time_ms": 319384, "exploitability": 0.192465},
    {"iteration": 2400001, "current_time_ms": 320688, "exploitability": 0.192462},
    {"iteration": 2410001, "current_time_ms": 321757, "exploitability": 0.192462},
    {"iteration": 2420001, "current_time_ms": 322863, "exploitability": 0.192398},
    {"iteration": 2430001, "current_time_ms": 324044, "exploitability": 0.192328},
    {"iteration": 2440001, "current_time_ms": 325266, "exploitability": 0.192193},
    {"iteration": 2450001, "current_time_ms": 326661, "exploitability": 0.192049},
    {"iteration": 2460001, "current_time_ms": 328527, "exploitability": 0.191834},
    {"iteration": 2470001, "current_time_ms": 330311, "exploitability": 0.191643},
    {"iteration": 2480001, "current_time_ms": 332061, "exploitability": 0.191465},
    {"iteration": 2490001, "current_time_ms": 334045, "exploitability": 0.191275},
    {"iteration": 2500001, "current_time_ms": 335621, "exploitability": 0.191121},
    {"iteration": 2510001, "current_time_ms": 337146, "exploitability": 0.190989},
    {"iteration": 2520001, "current_time_ms": 338395, "exploitability": 0.19082},
    {"iteration": 2530001, "current_time_ms": 340010, "exploitability": 0.19064},
    {"iteration": 2540001, "current_time_ms": 341260, "exploitability": 0.190421},
    {"iteration": 2550001, "current_time_ms": 342512, "exploitability": 0.190178},
    {"iteration": 2560001, "current_time_ms": 343644, "exploitability": 0.189921},
    {"iteration": 2570001, "current_time_ms": 344758, "exploitability": 0.189696},
    {"iteration": 2580001, "current_time_ms": 345937, "exploitability": 0.189411},
    {"iteration": 2590001, "current_time_ms": 347058, "exploitability": 0.189293},
    {"iteration": 2600001, "current_time_ms": 348173, "exploitability": 0.189126},
    {"iteration": 2610001, "current_time_ms": 349318, "exploitability": 0.189012},
    {"iteration": 2620001, "current_time_ms": 350405, "exploitability": 0.188853},
    {"iteration": 2630001, "current_time_ms": 351478, "exploitability": 0.188693},
    {"iteration": 2640001, "current_time_ms": 352577, "exploitability": 0.188567},
    {"iteration": 2650001, "current_time_ms": 353698, "exploitability": 0.18837},
    {"iteration": 2660001, "current_time_ms": 354810, "exploitability": 0.188096},
    {"iteration": 2670001, "current_time_ms": 355923, "exploitability": 0.187749},
    {"iteration": 2680001, "current_time_ms": 357026, "exploitability": 0.187329},
    {"iteration": 2690001, "current_time_ms": 358087, "exploitability": 0.186928},
    {"iteration": 2700001, "current_time_ms": 359220, "exploitability": 0.186464},
    {"iteration": 2710001, "current_time_ms": 360289, "exploitability": 0.186055},
    {"iteration": 2720001, "current_time_ms": 361361, "exploitability": 0.185595},
    {"iteration": 2730001, "current_time_ms": 362461, "exploitability": 0.184995},
    {"iteration": 2740001, "current_time_ms": 363546, "exploitability": 0.184467},
    {"iteration": 2750001, "current_time_ms": 364657, "exploitability": 0.183982},
    {"iteration": 2760001, "current_time_ms": 365805, "exploitability": 0.183455},
    {"iteration": 2770001, "current_time_ms": 366862, "exploitability": 0.182899},
    {"iteration": 2780001, "current_time_ms": 367920, "exploitability": 0.182434},
    {"iteration": 2790001, "current_time_ms": 369121, "exploitability": 0.181923},
    {"iteration": 2800001, "current_time_ms": 370687, "exploitability": 0.181444},
    {"iteration": 2810001, "current_time_ms": 372178, "exploitability": 0.180969},
    {"iteration": 2820001, "current_time_ms": 373324, "exploitability": 0.180516},
    {"iteration": 2830001, "current_time_ms": 374417, "exploitability": 0.180029},
    {"iteration": 2840001, "current_time_ms": 375756, "exploitability": 0.179629},
    {"iteration": 2850001, "current_time_ms": 377441, "exploitability": 0.179211},
    {"iteration": 2860001, "current_time_ms": 378863, "exploitability": 0.178758},
    {"iteration": 2870001, "current_time_ms": 380220, "exploitability": 0.178319},
    {"iteration": 2880001, "current_time_ms": 382131, "exploitability": 0.177888},
    {"iteration": 2890001, "current_time_ms": 383763, "exploitability": 0.177474},
    {"iteration": 2900001, "current_time_ms": 385558, "exploitability": 0.177126},
    {"iteration": 2910001, "current_time_ms": 387257, "exploitability": 0.17682},
    {"iteration": 2920001, "current_time_ms": 389016, "exploitability": 0.176532},
    {"iteration": 2930001, "current_time_ms": 390727, "exploitability": 0.176405},
    {"iteration": 2940001, "current_time_ms": 392469, "exploitability": 0.176414},
    {"iteration": 2950001, "current_time_ms": 393969, "exploitability": 0.17642},
    {"iteration": 2960001, "current_time_ms": 395648, "exploitability": 0.176417},
    {"iteration": 2970001, "current_time_ms": 397112, "exploitability": 0.176407},
    {"iteration": 2980001, "current_time_ms": 398385, "exploitability": 0.176447},
    {"iteration": 2990001, "current_time_ms": 399602, "exploitability": 0.176546},
    {"iteration": 3000001, "current_time_ms": 400784, "exploitability": 0.176622},
    {"iteration": 3010001, "current_time_ms": 401772, "exploitability": 0.176621},
    {"iteration": 3020001, "current_time_ms": 402805, "exploitability": 0.176552},
    {"iteration": 3030001, "current_time_ms": 403865, "exploitability": 0.1764},
    {"iteration": 3040001, "current_time_ms": 404932, "exploitability": 0.176148},
    {"iteration": 3050001, "current_time_ms": 406014, "exploitability": 0.175848},
    {"iteration": 3060001, "current_time_ms": 407108, "exploitability": 0.175514},
    {"iteration": 3070001, "current_time_ms": 408145, "exploitability": 0.175139},
    {"iteration": 3080001, "current_time_ms": 409209, "exploitability": 0.17477},
    {"iteration": 3090001, "current_time_ms": 410247, "exploitability": 0.174478},
    {"iteration": 3100001, "current_time_ms": 411345, "exploitability": 0.174271},
    {"iteration": 3110001, "current_time_ms": 412464, "exploitability": 0.174051},
    {"iteration": 3120001, "current_time_ms": 413568, "exploitability": 0.17393},
    {"iteration": 3130001, "current_time_ms": 414630, "exploitability": 0.173794},
    {"iteration": 3140001, "current_time_ms": 415702, "exploitability": 0.173626},
    {"iteration": 3150001, "current_time_ms": 416774, "exploitability": 0.17344},
    {"iteration": 3160001, "current_time_ms": 417865, "exploitability": 0.173241},
    {"iteration": 3170001, "current_time_ms": 418944, "exploitability": 0.173055},
    {"iteration": 3180001, "current_time_ms": 420003, "exploitability": 0.172929},
    {"iteration": 3190001, "current_time_ms": 421062, "exploitability": 0.172968},
    {"iteration": 3200001, "current_time_ms": 422116, "exploitability": 0.173024},
    {"iteration": 3210001, "current_time_ms": 423143, "exploitability": 0.173138},
    {"iteration": 3220001, "current_time_ms": 424199, "exploitability": 0.173203},
    {"iteration": 3230001, "current_time_ms": 425268, "exploitability": 0.173221},
    {"iteration": 3240001, "current_time_ms": 426394, "exploitability": 0.17315},
    {"iteration": 3250001, "current_time_ms": 427495, "exploitability": 0.173067},
    {"iteration": 3260001, "current_time_ms": 428722, "exploitability": 0.173},
    {"iteration": 3270001, "current_time_ms": 429975, "exploitability": 0.172961},
    {"iteration": 3280001, "current_time_ms": 431210, "exploitability": 0.172841},
    {"iteration": 3290001, "current_time_ms": 432453, "exploitability": 0.172707},
    {"iteration": 3300001, "current_time_ms": 433527, "exploitability": 0.172587},
    {"iteration": 3310001, "current_time_ms": 434621, "exploitability": 0.172393},
    {"iteration": 3320001, "current_time_ms": 435752, "exploitability": 0.172313},
    {"iteration": 3330001, "current_time_ms": 436814, "exploitability": 0.172156},
    {"iteration": 3340001, "current_time_ms": 437886, "exploitability": 0.171972},
    {"iteration": 3350001, "current_time_ms": 438983, "exploitability": 0.17178},
    {"iteration": 3360001, "current_time_ms": 440087, "exploitability": 0.171553},
    {"iteration": 3370001, "current_time_ms": 441139, "exploitability": 0.171329},
    {"iteration": 3380001, "current_time_ms": 442280, "exploitability": 0.171044},
    {"iteration": 3390001, "current_time_ms": 443335, "exploitability": 0.170732},
    {"iteration": 3400001, "current_time_ms": 444536, "exploitability": 0.170441},
    {"iteration": 3410001, "current_time_ms": 445907, "exploitability": 0.170224},
    {"iteration": 3420001, "current_time_ms": 447034, "exploitability": 0.170014},
    {"iteration": 3430001, "current_time_ms": 448098, "exploitability": 0.169778},
    {"iteration": 3440001, "current_time_ms": 449169, "exploitability": 0.169523},
    {"iteration": 3450001, "current_time_ms": 450333, "exploitability": 0.169238},
    {"iteration": 3460001, "current_time_ms": 451544, "exploitability": 0.168998},
    {"iteration": 3470001, "current_time_ms": 452576, "exploitability": 0.168807},
    {"iteration": 3480001, "current_time_ms": 453623, "exploitability": 0.168596},
    {"iteration": 3490001, "current_time_ms": 454654, "exploitability": 0.168436},
    {"iteration": 3500001, "current_time_ms": 455720, "exploitability": 0.168334},
    {"iteration": 3510001, "current_time_ms": 456807, "exploitability": 0.168293},
    {"iteration": 3520001, "current_time_ms": 457899, "exploitability": 0.168294},
    {"iteration": 3530001, "current_time_ms": 459097, "exploitability": 0.168259},
    {"iteration": 3540001, "current_time_ms": 460313, "exploitability": 0.168178},
    {"iteration": 3550001, "current_time_ms": 461447, "exploitability": 0.168056},
    {"iteration": 3560001, "current_time_ms": 462515, "exploitability": 0.167984},
    {"iteration": 3570001, "current_time_ms": 463585, "exploitability": 0.167883},
    {"iteration": 3580001, "current_time_ms": 464671, "exploitability": 0.167767},
    {"iteration": 3590001, "current_time_ms": 465793, "exploitability": 0.167648},
    {"iteration": 3600001, "current_time_ms": 466847, "exploitability": 0.167568},
    {"iteration": 3610001, "current_time_ms": 467911, "exploitability": 0.167473},
    {"iteration": 3620001, "current_time_ms": 468985, "exploitability": 0.167373},
    {"iteration": 3630001, "current_time_ms": 470510, "exploitability": 0.16728},
    {"iteration": 3640001, "current_time_ms": 471961, "exploitability": 0.167189},
    {"iteration": 3650001, "current_time_ms": 473045, "exploitability": 0.167147},
    {"iteration": 3660001, "current_time_ms": 474107, "exploitability": 0.167103},
    {"iteration": 3670001, "current_time_ms": 475202, "exploitability": 0.167112},
    {"iteration": 3680001, "current_time_ms": 476282, "exploitability": 0.167122},
    {"iteration": 3690001, "current_time_ms": 477368, "exploitability": 0.167094},
    {"iteration": 3700001, "current_time_ms": 478411, "exploitability": 0.167109},
    {"iteration": 3710001, "current_time_ms": 479458, "exploitability": 0.167151},
    {"iteration": 3720001, "current_time_ms": 480527, "exploitability": 0.167188},
    {"iteration": 3730001, "current_time_ms": 481603, "exploitability": 0.167151},
    {"iteration": 3740001, "current_time_ms": 482653, "exploitability": 0.167087},
    {"iteration": 3750001, "current_time_ms": 483797, "exploitability": 0.167006},
    {"iteration": 3760001, "current_time_ms": 485030, "exploitability": 0.167019},
    {"iteration": 3770001, "current_time_ms": 486677, "exploitability": 0.167037},
    {"iteration": 3780001, "current_time_ms": 488023, "exploitability": 0.167071},
    {"iteration": 3790001, "current_time_ms": 489116, "exploitability": 0.167016},
    {"iteration": 3800001, "current_time_ms": 490221, "exploitability": 0.166898},
    {"iteration": 3810001, "current_time_ms": 491306, "exploitability": 0.166756},
    {"iteration": 3820001, "current_time_ms": 492442, "exploitability": 0.166729},
    {"iteration": 3830001, "current_time_ms": 493575, "exploitability": 0.166714},
    {"iteration": 3840001, "current_time_ms": 494690, "exploitability": 0.166732},
    {"iteration": 3850001, "current_time_ms": 495758, "exploitability": 0.166729},
    {"iteration": 3860001, "current_time_ms": 496872, "exploitability": 0.166699},
    {"iteration": 3870001, "current_time_ms": 498083, "exploitability": 0.166637},
    {"iteration": 3880001, "current_time_ms": 499646, "exploitability": 0.166577},
    {"iteration": 3890001, "current_time_ms": 500942, "exploitability": 0.166503},
    {"iteration": 3900001, "current_time_ms": 502097, "exploitability": 0.166459},
    {"iteration": 3910001, "current_time_ms": 503282, "exploitability": 0.166406},
    {"iteration": 3920001, "current_time_ms": 504365, "exploitability": 0.166359},
    {"iteration": 3930001, "current_time_ms": 505501, "exploitability": 0.166292},
    {"iteration": 3940001, "current_time_ms": 506621, "exploitability": 0.166255},
    {"iteration": 3950001, "current_time_ms": 507745, "exploitability": 0.166266},
    {"iteration": 3960001, "current_time_ms": 508883, "exploitability": 0.166307},
    {"iteration": 3970001, "current_time_ms": 510078, "exploitability": 0.166353},
    {"iteration": 3980001, "current_time_ms": 511225, "exploitability": 0.166396},
    {"iteration": 3990001, "current_time_ms": 512897, "exploitability": 0.166427},
    {"iteration": 4000001, "current_time_ms": 514351, "exploitability": 0.16643},
    {"iteration": 4010001, "current_time_ms": 515674, "exploitability": 0.166389},
    {"iteration": 4020001, "current_time_ms": 516829, "exploitability": 0.166357},
    {"iteration": 4030001, "current_time_ms": 517893, "exploitability": 0.166333},
    {"iteration": 4040001, "current_time_ms": 519045, "exploitability": 0.16629},
    {"iteration": 4050001, "current_time_ms": 520177, "exploitability": 0.166229},
    {"iteration": 4060001, "current_time_ms": 521293, "exploitability": 0.166142},
    {"iteration": 4070001, "current_time_ms": 522621, "exploitability": 0.16606},
    {"iteration": 4080001, "current_time_ms": 523894, "exploitability": 0.165977},
    {"iteration": 4090001, "current_time_ms": 525010, "exploitability": 0.165862},
    {"iteration": 4100001, "current_time_ms": 526084, "exploitability": 0.165673},
    {"iteration": 4110001, "current_time_ms": 527357, "exploitability": 0.165525},
    {"iteration": 4120001, "current_time_ms": 528997, "exploitability": 0.165335},
    {"iteration": 4130001, "current_time_ms": 530581, "exploitability": 0.165074},
    {"iteration": 4140001, "current_time_ms": 532068, "exploitability": 0.164752},
    {"iteration": 4150001, "current_time_ms": 533169, "exploitability": 0.164444},
    {"iteration": 4160001, "current_time_ms": 534250, "exploitability": 0.164214},
    {"iteration": 4170001, "current_time_ms": 535375, "exploitability": 0.164004},
    {"iteration": 4180001, "current_time_ms": 536489, "exploitability": 0.163814},
    {"iteration": 4190001, "current_time_ms": 537655, "exploitability": 0.163612},
    {"iteration": 4200001, "current_time_ms": 538778, "exploitability": 0.163426},
    {"iteration": 4210001, "current_time_ms": 539898, "exploitability": 0.163229},
    {"iteration": 4220001, "current_time_ms": 540984, "exploitability": 0.162996},
    {"iteration": 4230001, "current_time_ms": 542106, "exploitability": 0.162717},
    {"iteration": 4240001, "current_time_ms": 543211, "exploitability": 0.16243},
    {"iteration": 4250001, "current_time_ms": 544306, "exploitability": 0.162125},
    {"iteration": 4260001, "current_time_ms": 545396, "exploitability": 0.161811},
    {"iteration": 4270001, "current_time_ms": 546569, "exploitability": 0.161514},
    {"iteration": 4280001, "current_time_ms": 547688, "exploitability": 0.161191},
    {"iteration": 4290001, "current_time_ms": 548820, "exploitability": 0.160843},
    {"iteration": 4300001, "current_time_ms": 549905, "exploitability": 0.16048},
    {"iteration": 4310001, "current_time_ms": 551014, "exploitability": 0.16014},
    {"iteration": 4320001, "current_time_ms": 552066, "exploitability": 0.159928},
    {"iteration": 4330001, "current_time_ms": 553155, "exploitability": 0.159764},
    {"iteration": 4340001, "current_time_ms": 554246, "exploitability": 0.159672},
    {"iteration": 4350001, "current_time_ms": 555337, "exploitability": 0.159648},
    {"iteration": 4360001, "current_time_ms": 556483, "exploitability": 0.159591},
    {"iteration": 4370001, "current_time_ms": 557581, "exploitability": 0.159546},
    {"iteration": 4380001, "current_time_ms": 558633, "exploitability": 0.159488},
    {"iteration": 4390001, "current_time_ms": 559753, "exploitability": 0.159412},
    {"iteration": 4400001, "current_time_ms": 561093, "exploitability": 0.159319},
    {"iteration": 4410001, "current_time_ms": 562543, "exploitability": 0.15924},
    {"iteration": 4420001, "current_time_ms": 564060, "exploitability": 0.159145},
    {"iteration": 4430001, "current_time_ms": 565226, "exploitability": 0.159057},
    {"iteration": 4440001, "current_time_ms": 566415, "exploitability": 0.158962},
    {"iteration": 4450001, "current_time_ms": 567794, "exploitability": 0.158886},
    {"iteration": 4460001, "current_time_ms": 569447, "exploitability": 0.158772},
    {"iteration": 4470001, "current_time_ms": 570966, "exploitability": 0.158686},
    {"iteration": 4480001, "current_time_ms": 572465, "exploitability": 0.158613},
    {"iteration": 4490001, "current_time_ms": 574270, "exploitability": 0.158555},
    {"iteration": 4500001, "current_time_ms": 575921, "exploitability": 0.158461},
    {"iteration": 4510001, "current_time_ms": 577699, "exploitability": 0.158344},
    {"iteration": 4520001, "current_time_ms": 579053, "exploitability": 0.158223},
    {"iteration": 4530001, "current_time_ms": 580553, "exploitability": 0.158103},
    {"iteration": 4540001, "current_time_ms": 581827, "exploitability": 0.157984},
    {"iteration": 4550001, "current_time_ms": 583083, "exploitability": 0.157844},
    {"iteration": 4560001, "current_time_ms": 584299, "exploitability": 0.157685},
    {"iteration": 4570001, "current_time_ms": 585375, "exploitability": 0.15753},
    {"iteration": 4580001, "current_time_ms": 586466, "exploitability": 0.157364},
    {"iteration": 4590001, "current_time_ms": 587589, "exploitability": 0.157273},
    {"iteration": 4600001, "current_time_ms": 588702, "exploitability": 0.157176},
    {"iteration": 4610001, "current_time_ms": 589845, "exploitability": 0.157062},
    {"iteration": 4620001, "current_time_ms": 590986, "exploitability": 0.156942},
    {"iteration": 4630001, "current_time_ms": 592105, "exploitability": 0.15681},
    {"iteration": 4640001, "current_time_ms": 593214, "exploitability": 0.156695},
    {"iteration": 4650001, "current_time_ms": 594284, "exploitability": 0.156607},
    {"iteration": 4660001, "current_time_ms": 595408, "exploitability": 0.156486},
    {"iteration": 4670001, "current_time_ms": 596509, "exploitability": 0.156344},
    {"iteration": 4680001, "current_time_ms": 597668, "exploitability": 0.156222},
    {"iteration": 4690001, "current_time_ms": 598776, "exploitability": 0.156136},
    {"iteration": 4700001, "current_time_ms": 599886, "exploitability": 0.156067},
    {"iteration": 4710001, "current_time_ms": 600990, "exploitability": 0.155998},
    {"iteration": 4720001, "current_time_ms": 602095, "exploitability": 0.15591},
    {"iteration": 4730001, "current_time_ms": 603183, "exploitability": 0.155822},
    {"iteration": 4740001, "current_time_ms": 604337, "exploitability": 0.15584},
    {"iteration": 4750001, "current_time_ms": 605431, "exploitability": 0.15584},
    {"iteration": 4760001, "current_time_ms": 606528, "exploitability": 0.155838},
    {"iteration": 4770001, "current_time_ms": 607600, "exploitability": 0.155876},
    {"iteration": 4780001, "current_time_ms": 608699, "exploitability": 0.15587},
    {"iteration": 4790001, "current_time_ms": 609798, "exploitability": 0.155848},
    {"iteration": 4800001, "current_time_ms": 610893, "exploitability": 0.155827},
    {"iteration": 4810001, "current_time_ms": 611974, "exploitability": 0.155814},
    {"iteration": 4820001, "current_time_ms": 613070, "exploitability": 0.155772},
    {"iteration": 4830001, "current_time_ms": 614170, "exploitability": 0.155721},
    {"iteration": 4840001, "current_time_ms": 615267, "exploitability": 0.15565},
    {"iteration": 4850001, "current_time_ms": 616341, "exploitability": 0.155609},
    {"iteration": 4860001, "current_time_ms": 617443, "exploitability": 0.155572},
    {"iteration": 4870001, "current_time_ms": 618525, "exploitability": 0.15553},
    {"iteration": 4880001, "current_time_ms": 619594, "exploitability": 0.155453},
    {"iteration": 4890001, "current_time_ms": 620731, "exploitability": 0.15536},
    {"iteration": 4900001, "current_time_ms": 621835, "exploitability": 0.155258},
    {"iteration": 4910001, "current_time_ms": 622918, "exploitability": 0.155133},
    {"iteration": 4920001, "current_time_ms": 624049, "exploitability": 0.155026},
    {"iteration": 4930001, "current_time_ms": 625178, "exploitability": 0.154903},
    {"iteration": 4940001, "current_time_ms": 626313, "exploitability": 0.154754},
    {"iteration": 4950001, "current_time_ms": 627422, "exploitability": 0.154621},
    {"iteration": 4960001, "current_time_ms": 628564, "exploitability": 0.154469},
    {"iteration": 4970001, "current_time_ms": 629643, "exploitability": 0.154357},
    {"iteration": 4980001, "current_time_ms": 630780, "exploitability": 0.154245},
    {"iteration": 4990001, "current_time_ms": 631826, "exploitability": 0.154127},
    {"iteration": 5000001, "current_time_ms": 632904, "exploitability": 0.154011},
    {"iteration": 5010001, "current_time_ms": 633944, "exploitability": 0.153906},
    {"iteration": 5020001, "current_time_ms": 634999, "exploitability": 0.153807},
    {"iteration": 5030001, "current_time_ms": 636244, "exploitability": 0.153715},
    {"iteration": 5040001, "current_time_ms": 637322, "exploitability": 0.153605},
    {"iteration": 5050001, "current_time_ms": 638424, "exploitability": 0.153498},
    {"iteration": 5060001, "current_time_ms": 639745, "exploitability": 0.153394},
    {"iteration": 5070001, "current_time_ms": 641196, "exploitability": 0.153278},
    {"iteration": 5080001, "current_time_ms": 642322, "exploitability": 0.153159},
    {"iteration": 5090001, "current_time_ms": 643387, "exploitability": 0.153031},
    {"iteration": 5100001, "current_time_ms": 644486, "exploitability": 0.152901},
    {"iteration": 5110001, "current_time_ms": 645585, "exploitability": 0.152761},
    {"iteration": 5120001, "current_time_ms": 646754, "exploitability": 0.152601},
    {"iteration": 5130001, "current_time_ms": 647838, "exploitability": 0.152472},
    {"iteration": 5140001, "current_time_ms": 648917, "exploitability": 0.152363},
    {"iteration": 5150001, "current_time_ms": 649997, "exploitability": 0.152226},
    {"iteration": 5160001, "current_time_ms": 651049, "exploitability": 0.152073},
    {"iteration": 5170001, "current_time_ms": 652116, "exploitability": 0.151906},
    {"iteration": 5180001, "current_time_ms": 653135, "exploitability": 0.151756},
    {"iteration": 5190001, "current_time_ms": 654251, "exploitability": 0.15159},
    {"iteration": 5200001, "current_time_ms": 655330, "exploitability": 0.151437},
    {"iteration": 5210001, "current_time_ms": 656465, "exploitability": 0.151275},
    {"iteration": 5220001, "current_time_ms": 657635, "exploitability": 0.151113},
    {"iteration": 5230001, "current_time_ms": 658753, "exploitability": 0.150954},
    {"iteration": 5240001, "current_time_ms": 660307, "exploitability": 0.15078},
    {"iteration": 5250001, "current_time_ms": 661747, "exploitability": 0.15061},
    {"iteration": 5260001, "current_time_ms": 662951, "exploitability": 0.150471},
    {"iteration": 5270001, "current_time_ms": 664059, "exploitability": 0.150315},
    {"iteration": 5280001, "current_time_ms": 665165, "exploitability": 0.150166},
    {"iteration": 5290001, "current_time_ms": 666288, "exploitability": 0.150014},
    {"iteration": 5300001, "current_time_ms": 667446, "exploitability": 0.14984},
    {"iteration": 5310001, "current_time_ms": 668554, "exploitability": 0.14966},
    {"iteration": 5320001, "current_time_ms": 669651, "exploitability": 0.149495},
    {"iteration": 5330001, "current_time_ms": 670760, "exploitability": 0.149316},
    {"iteration": 5340001, "current_time_ms": 671955, "exploitability": 0.14916},
    {"iteration": 5350001, "current_time_ms": 673558, "exploitability": 0.149029},
    {"iteration": 5360001, "current_time_ms": 674913, "exploitability": 0.148917},
    {"iteration": 5370001, "current_time_ms": 676250, "exploitability": 0.148812},
    {"iteration": 5380001, "current_time_ms": 677866, "exploitability": 0.14872},
    {"iteration": 5390001, "current_time_ms": 679059, "exploitability": 0.148597},
    {"iteration": 5400001, "current_time_ms": 680125, "exploitability": 0.148493},
    {"iteration": 5410001, "current_time_ms": 681161, "exploitability": 0.148383},
    {"iteration": 5420001, "current_time_ms": 682223, "exploitability": 0.148274},
    {"iteration": 5430001, "current_time_ms": 683267, "exploitability": 0.148151},
    {"iteration": 5440001, "current_time_ms": 684343, "exploitability": 0.148036},
    {"iteration": 5450001, "current_time_ms": 685421, "exploitability": 0.147887},
    {"iteration": 5460001, "current_time_ms": 686608, "exploitability": 0.147704},
    {"iteration": 5470001, "current_time_ms": 687726, "exploitability": 0.147502},
    {"iteration": 5480001, "current_time_ms": 688813, "exploitability": 0.147313},
    {"iteration": 5490001, "current_time_ms": 689827, "exploitability": 0.147132},
    {"iteration": 5500001, "current_time_ms": 690889, "exploitability": 0.146935},
    {"iteration": 5510001, "current_time_ms": 692135, "exploitability": 0.146724},
    {"iteration": 5520001, "current_time_ms": 693693, "exploitability": 0.14652},
    {"iteration": 5530001, "current_time_ms": 694906, "exploitability": 0.146301},
    {"iteration": 5540001, "current_time_ms": 696019, "exploitability": 0.146104},
    {"iteration": 5550001, "current_time_ms": 697134, "exploitability": 0.145919},
    {"iteration": 5560001, "current_time_ms": 698184, "exploitability": 0.145728},
    {"iteration": 5570001, "current_time_ms": 699237, "exploitability": 0.145538},
    {"iteration": 5580001, "current_time_ms": 700317, "exploitability": 0.145345},
    {"iteration": 5590001, "current_time_ms": 701339, "exploitability": 0.145157},
    {"iteration": 5600001, "current_time_ms": 702422, "exploitability": 0.144963},
    {"iteration": 5610001, "current_time_ms": 703483, "exploitability": 0.144748},
    {"iteration": 5620001, "current_time_ms": 704614, "exploitability": 0.144542},
    {"iteration": 5630001, "current_time_ms": 706031, "exploitability": 0.14441},
    {"iteration": 5640001, "current_time_ms": 707505, "exploitability": 0.144418},
    {"iteration": 5650001, "current_time_ms": 708937, "exploitability": 0.144452},
    {"iteration": 5660001, "current_time_ms": 709993, "exploitability": 0.144463},
    {"iteration": 5670001, "current_time_ms": 711039, "exploitability": 0.144458},
    {"iteration": 5680001, "current_time_ms": 712544, "exploitability": 0.144444},
    {"iteration": 5690001, "current_time_ms": 714119, "exploitability": 0.144411},
    {"iteration": 5700001, "current_time_ms": 715642, "exploitability": 0.144386},
    {"iteration": 5710001, "current_time_ms": 717410, "exploitability": 0.14438},
    {"iteration": 5720001, "current_time_ms": 719228, "exploitability": 0.144357},
    {"iteration": 5730001, "current_time_ms": 721160, "exploitability": 0.144308},
    {"iteration": 5740001, "current_time_ms": 723033, "exploitability": 0.144255},
    {"iteration": 5750001, "current_time_ms": 724864, "exploitability": 0.144175},
    {"iteration": 5760001, "current_time_ms": 726733, "exploitability": 0.144056},
    {"iteration": 5770001, "current_time_ms": 728530, "exploitability": 0.143909},
    {"iteration": 5780001, "current_time_ms": 729993, "exploitability": 0.143731},
    {"iteration": 5790001, "current_time_ms": 731450, "exploitability": 0.143543},
    {"iteration": 5800001, "current_time_ms": 732818, "exploitability": 0.143362},
    {"iteration": 5810001, "current_time_ms": 734369, "exploitability": 0.143137},
    {"iteration": 5820001, "current_time_ms": 735762, "exploitability": 0.142915},
    {"iteration": 5830001, "current_time_ms": 737129, "exploitability": 0.142728},
    {"iteration": 5840001, "current_time_ms": 738318, "exploitability": 0.142554},
    {"iteration": 5850001, "current_time_ms": 739776, "exploitability": 0.142354},
    {"iteration": 5860001, "current_time_ms": 741315, "exploitability": 0.142135},
    {"iteration": 5870001, "current_time_ms": 742863, "exploitability": 0.141928},
    {"iteration": 5880001, "current_time_ms": 744122, "exploitability": 0.141728},
    {"iteration": 5890001, "current_time_ms": 745265, "exploitability": 0.14156},
    {"iteration": 5900001, "current_time_ms": 746490, "exploitability": 0.141381},
    {"iteration": 5910001, "current_time_ms": 747696, "exploitability": 0.14121},
    {"iteration": 5920001, "current_time_ms": 748810, "exploitability": 0.141055},
    {"iteration": 5930001, "current_time_ms": 749943, "exploitability": 0.140868},
    {"iteration": 5940001, "current_time_ms": 751029, "exploitability": 0.140674},
    {"iteration": 5950001, "current_time_ms": 752141, "exploitability": 0.140508},
    {"iteration": 5960001, "current_time_ms": 753263, "exploitability": 0.140348},
    {"iteration": 5970001, "current_time_ms": 754340, "exploitability": 0.140196},
    {"iteration": 5980001, "current_time_ms": 755469, "exploitability": 0.140032},
    {"iteration": 5990001, "current_time_ms": 756749, "exploitability": 0.139924},
    {"iteration": 6000001, "current_time_ms": 757993, "exploitability": 0.139804},
    {"iteration": 6010001, "current_time_ms": 759043, "exploitability": 0.139679},
    {"iteration": 6020001, "current_time_ms": 760210, "exploitability": 0.139582},
    {"iteration": 6030001, "current_time_ms": 761315, "exploitability": 0.13949},
    {"iteration": 6040001, "current_time_ms": 762398, "exploitability": 0.139415},
    {"iteration": 6050001, "current_time_ms": 763505, "exploitability": 0.13935},
    {"iteration": 6060001, "current_time_ms": 764600, "exploitability": 0.139308},
    {"iteration": 6070001, "current_time_ms": 765653, "exploitability": 0.139272},
    {"iteration": 6080001, "current_time_ms": 766962, "exploitability": 0.139177},
    {"iteration": 6090001, "current_time_ms": 768715, "exploitability": 0.139123},
    {"iteration": 6100001, "current_time_ms": 769960, "exploitability": 0.139092},
    {"iteration": 6110001, "current_time_ms": 771162, "exploitability": 0.139059},
    {"iteration": 6120001, "current_time_ms": 772465, "exploitability": 0.138995},
    {"iteration": 6130001, "current_time_ms": 773730, "exploitability": 0.138922},
    {"iteration": 6140001, "current_time_ms": 774839, "exploitability": 0.138861},
    {"iteration": 6150001, "current_time_ms": 775917, "exploitability": 0.138798},
    {"iteration": 6160001, "current_time_ms": 777042, "exploitability": 0.138789},
    {"iteration": 6170001, "current_time_ms": 778178, "exploitability": 0.138791},
    {"iteration": 6180001, "current_time_ms": 779312, "exploitability": 0.138785},
    {"iteration": 6190001, "current_time_ms": 780515, "exploitability": 0.138771},
    {"iteration": 6200001, "current_time_ms": 781780, "exploitability": 0.138753},
    {"iteration": 6210001, "current_time_ms": 782848, "exploitability": 0.138713},
    {"iteration": 6220001, "current_time_ms": 783907, "exploitability": 0.138648},
    {"iteration": 6230001, "current_time_ms": 784999, "exploitability": 0.138614},
    {"iteration": 6240001, "current_time_ms": 786109, "exploitability": 0.138586},
    {"iteration": 6250001, "current_time_ms": 787216, "exploitability": 0.13855},
    {"iteration": 6260001, "current_time_ms": 788300, "exploitability": 0.138503},
    {"iteration": 6270001, "current_time_ms": 789461, "exploitability": 0.138419},
    {"iteration": 6280001, "current_time_ms": 790664, "exploitability": 0.138327},
    {"iteration": 6290001, "current_time_ms": 791909, "exploitability": 0.138209},
    {"iteration": 6300001, "current_time_ms": 792984, "exploitability": 0.138084},
    {"iteration": 6310001, "current_time_ms": 794032, "exploitability": 0.138004},
    {"iteration": 6320001, "current_time_ms": 795097, "exploitability": 0.137921},
    {"iteration": 6330001, "current_time_ms": 796206, "exploitability": 0.137823},
    {"iteration": 6340001, "current_time_ms": 797309, "exploitability": 0.13772},
    {"iteration": 6350001, "current_time_ms": 798404, "exploitability": 0.137618},
    {"iteration": 6360001, "current_time_ms": 799494, "exploitability": 0.13755},
    {"iteration": 6370001, "current_time_ms": 800622, "exploitability": 0.137482},
    {"iteration": 6380001, "current_time_ms": 802018, "exploitability": 0.137401},
    {"iteration": 6390001, "current_time_ms": 803616, "exploitability": 0.137301},
    {"iteration": 6400001, "current_time_ms": 804776, "exploitability": 0.137202},
    {"iteration": 6410001, "current_time_ms": 805879, "exploitability": 0.137118},
    {"iteration": 6420001, "current_time_ms": 807080, "exploitability": 0.137031},
    {"iteration": 6430001, "current_time_ms": 808699, "exploitability": 0.136957},
    {"iteration": 6440001, "current_time_ms": 810290, "exploitability": 0.136868},
    {"iteration": 6450001, "current_time_ms": 811499, "exploitability": 0.136762},
    {"iteration": 6460001, "current_time_ms": 812778, "exploitability": 0.136653},
    {"iteration": 6470001, "current_time_ms": 814160, "exploitability": 0.136542},
    {"iteration": 6480001, "current_time_ms": 815284, "exploitability": 0.136412},
    {"iteration": 6490001, "current_time_ms": 816371, "exploitability": 0.13626},
    {"iteration": 6500001, "current_time_ms": 817521, "exploitability": 0.136135},
    {"iteration": 6510001, "current_time_ms": 818652, "exploitability": 0.136026},
    {"iteration": 6520001, "current_time_ms": 819740, "exploitability": 0.135914},
    {"iteration": 6530001, "current_time_ms": 820892, "exploitability": 0.135812},
    {"iteration": 6540001, "current_time_ms": 822064, "exploitability": 0.135705},
    {"iteration": 6550001, "current_time_ms": 823596, "exploitability": 0.135634},
    {"iteration": 6560001, "current_time_ms": 825218, "exploitability": 0.135556},
    {"iteration": 6570001, "current_time_ms": 826505, "exploitability": 0.135477},
    {"iteration": 6580001, "current_time_ms": 827630, "exploitability": 0.135424},
    {"iteration": 6590001, "current_time_ms": 828816, "exploitability": 0.135374},
    {"iteration": 6600001, "current_time_ms": 829972, "exploitability": 0.13532},
    {"iteration": 6610001, "current_time_ms": 831114, "exploitability": 0.135286},
    {"iteration": 6620001, "current_time_ms": 832331, "exploitability": 0.135253},
    {"iteration": 6630001, "current_time_ms": 833685, "exploitability": 0.135206},
    {"iteration": 6640001, "current_time_ms": 834814, "exploitability": 0.135165},
    {"iteration": 6650001, "current_time_ms": 835918, "exploitability": 0.13515},
    {"iteration": 6660001, "current_time_ms": 837189, "exploitability": 0.135135},
    {"iteration": 6670001, "current_time_ms": 838446, "exploitability": 0.135122},
    {"iteration": 6680001, "current_time_ms": 839776, "exploitability": 0.1351},
    {"iteration": 6690001, "current_time_ms": 841746, "exploitability": 0.135083},
    {"iteration": 6700001, "current_time_ms": 844127, "exploitability": 0.135066},
    {"iteration": 6710001, "current_time_ms": 846197, "exploitability": 0.135042},
    {"iteration": 6720001, "current_time_ms": 847719, "exploitability": 0.135016},
    {"iteration": 6730001, "current_time_ms": 849847, "exploitability": 0.134994},
    {"iteration": 6740001, "current_time_ms": 851955, "exploitability": 0.134984},
    {"iteration": 6750001, "current_time_ms": 853939, "exploitability": 0.134963},
    {"iteration": 6760001, "current_time_ms": 855295, "exploitability": 0.134922},
    {"iteration": 6770001, "current_time_ms": 856423, "exploitability": 0.134889},
    {"iteration": 6780001, "current_time_ms": 857497, "exploitability": 0.134875},
    {"iteration": 6790001, "current_time_ms": 859250, "exploitability": 0.134837},
    {"iteration": 6800001, "current_time_ms": 860808, "exploitability": 0.134768},
    {"iteration": 6810001, "current_time_ms": 862127, "exploitability": 0.134677},
    {"iteration": 6820001, "current_time_ms": 863627, "exploitability": 0.134599},
    {"iteration": 6830001, "current_time_ms": 865916, "exploitability": 0.134512},
    {"iteration": 6840001, "current_time_ms": 867615, "exploitability": 0.134406},
    {"iteration": 6850001, "current_time_ms": 869245, "exploitability": 0.134297},
    {"iteration": 6860001, "current_time_ms": 870834, "exploitability": 0.134179},
    {"iteration": 6870001, "current_time_ms": 872901, "exploitability": 0.134053},
    {"iteration": 6880001, "current_time_ms": 874849, "exploitability": 0.133927},
    {"iteration": 6890001, "current_time_ms": 876846, "exploitability": 0.133781},
    {"iteration": 6900001, "current_time_ms": 878837, "exploitability": 0.133647},
    {"iteration": 6910001, "current_time_ms": 880959, "exploitability": 0.133527},
    {"iteration": 6920001, "current_time_ms": 882419, "exploitability": 0.133421},
    {"iteration": 6930001, "current_time_ms": 883806, "exploitability": 0.133302},
    {"iteration": 6940001, "current_time_ms": 885202, "exploitability": 0.133154},
    {"iteration": 6950001, "current_time_ms": 886724, "exploitability": 0.133009},
    {"iteration": 6960001, "current_time_ms": 888111, "exploitability": 0.132832},
    {"iteration": 6970001, "current_time_ms": 889402, "exploitability": 0.132658},
    {"iteration": 6980001, "current_time_ms": 890635, "exploitability": 0.13252},
    {"iteration": 6990001, "current_time_ms": 891876, "exploitability": 0.132391},
    {"iteration": 7000001, "current_time_ms": 893007, "exploitability": 0.132239},
    {"iteration": 7010001, "current_time_ms": 894096, "exploitability": 0.132084},
    {"iteration": 7020001, "current_time_ms": 895197, "exploitability": 0.131921},
    {"iteration": 7030001, "current_time_ms": 896268, "exploitability": 0.131779},
    {"iteration": 7040001, "current_time_ms": 897342, "exploitability": 0.13164},
    {"iteration": 7050001, "current_time_ms": 898382, "exploitability": 0.131506},
    {"iteration": 7060001, "current_time_ms": 899487, "exploitability": 0.131391},
    {"iteration": 7070001, "current_time_ms": 900516, "exploitability": 0.131272},
    {"iteration": 7080001, "current_time_ms": 901556, "exploitability": 0.131152},
    {"iteration": 7090001, "current_time_ms": 902631, "exploitability": 0.131033},
    {"iteration": 7100001, "current_time_ms": 903681, "exploitability": 0.130914},
    {"iteration": 7110001, "current_time_ms": 904732, "exploitability": 0.130784},
    {"iteration": 7120001, "current_time_ms": 905811, "exploitability": 0.130653},
    {"iteration": 7130001, "current_time_ms": 906852, "exploitability": 0.130544},
    {"iteration": 7140001, "current_time_ms": 907910, "exploitability": 0.130449},
    {"iteration": 7150001, "current_time_ms": 909048, "exploitability": 0.130356},
    {"iteration": 7160001, "current_time_ms": 910277, "exploitability": 0.130254},
    {"iteration": 7170001, "current_time_ms": 911343, "exploitability": 0.130153},
    {"iteration": 7180001, "current_time_ms": 912396, "exploitability": 0.130078},
    {"iteration": 7190001, "current_time_ms": 913484, "exploitability": 0.129991},
    {"iteration": 7200001, "current_time_ms": 914592, "exploitability": 0.129899},
    {"iteration": 7210001, "current_time_ms": 915738, "exploitability": 0.129829},
    {"iteration": 7220001, "current_time_ms": 917196, "exploitability": 0.129767},
    {"iteration": 7230001, "current_time_ms": 918518, "exploitability": 0.129719},
    {"iteration": 7240001, "current_time_ms": 919747, "exploitability": 0.129695},
    {"iteration": 7250001, "current_time_ms": 920813, "exploitability": 0.12968},
    {"iteration": 7260001, "current_time_ms": 921890, "exploitability": 0.129669},
    {"iteration": 7270001, "current_time_ms": 922976, "exploitability": 0.129657},
    {"iteration": 7280001, "current_time_ms": 924093, "exploitability": 0.129633},
    {"iteration": 7290001, "current_time_ms": 925204, "exploitability": 0.129607},
    {"iteration": 7300001, "current_time_ms": 926776, "exploitability": 0.129568},
    {"iteration": 7310001, "current_time_ms": 928292, "exploitability": 0.129532},
    {"iteration": 7320001, "current_time_ms": 929725, "exploitability": 0.129498},
    {"iteration": 7330001, "current_time_ms": 930928, "exploitability": 0.129503},
    {"iteration": 7340001, "current_time_ms": 932047, "exploitability": 0.129517},
    {"iteration": 7350001, "current_time_ms": 933148, "exploitability": 0.129533},
    {"iteration": 7360001, "current_time_ms": 934439, "exploitability": 0.12956},
    {"iteration": 7370001, "current_time_ms": 935622, "exploitability": 0.129596},
    {"iteration": 7380001, "current_time_ms": 936789, "exploitability": 0.129647},
    {"iteration": 7390001, "current_time_ms": 937816, "exploitability": 0.129679},
    {"iteration": 7400001, "current_time_ms": 939024, "exploitability": 0.129687},
    {"iteration": 7410001, "current_time_ms": 940207, "exploitability": 0.129692},
    {"iteration": 7420001, "current_time_ms": 941300, "exploitability": 0.129685},
    {"iteration": 7430001, "current_time_ms": 942375, "exploitability": 0.12966},
    {"iteration": 7440001, "current_time_ms": 943431, "exploitability": 0.129624},
    {"iteration": 7450001, "current_time_ms": 944522, "exploitability": 0.129587},
    {"iteration": 7460001, "current_time_ms": 945660, "exploitability": 0.129551},
    {"iteration": 7470001, "current_time_ms": 946758, "exploitability": 0.129513},
    {"iteration": 7480001, "current_time_ms": 948007, "exploitability": 0.129456},
    {"iteration": 7490001, "current_time_ms": 949157, "exploitability": 0.129396},
    {"iteration": 7500001, "current_time_ms": 950192, "exploitability": 0.129325},
    {"iteration": 7510001, "current_time_ms": 951250, "exploitability": 0.129246},
    {"iteration": 7520001, "current_time_ms": 952306, "exploitability": 0.129182},
    {"iteration": 7530001, "current_time_ms": 953368, "exploitability": 0.129113},
    {"iteration": 7540001, "current_time_ms": 954455, "exploitability": 0.129029},
    {"iteration": 7550001, "current_time_ms": 955572, "exploitability": 0.128939},
    {"iteration": 7560001, "current_time_ms": 956643, "exploitability": 0.128867},
    {"iteration": 7570001, "current_time_ms": 957774, "exploitability": 0.128798},
    {"iteration": 7580001, "current_time_ms": 958864, "exploitability": 0.128737},
    {"iteration": 7590001, "current_time_ms": 959908, "exploitability": 0.128707},
    {"iteration": 7600001, "current_time_ms": 960996, "exploitability": 0.128669},
    {"iteration": 7610001, "current_time_ms": 962097, "exploitability": 0.128642},
    {"iteration": 7620001, "current_time_ms": 963206, "exploitability": 0.128668},
    {"iteration": 7630001, "current_time_ms": 964329, "exploitability": 0.128712},
    {"iteration": 7640001, "current_time_ms": 965439, "exploitability": 0.128766},
    {"iteration": 7650001, "current_time_ms": 966598, "exploitability": 0.128815},
    {"iteration": 7660001, "current_time_ms": 967745, "exploitability": 0.128857},
    {"iteration": 7670001, "current_time_ms": 968930, "exploitability": 0.128902},
    {"iteration": 7680001, "current_time_ms": 970100, "exploitability": 0.128949},
    {"iteration": 7690001, "current_time_ms": 971202, "exploitability": 0.128986},
    {"iteration": 7700001, "current_time_ms": 972267, "exploitability": 0.129019},
    {"iteration": 7710001, "current_time_ms": 973373, "exploitability": 0.129031},
    {"iteration": 7720001, "current_time_ms": 974496, "exploitability": 0.129028},
    {"iteration": 7730001, "current_time_ms": 975583, "exploitability": 0.129022},
    {"iteration": 7740001, "current_time_ms": 976629, "exploitability": 0.129005},
    {"iteration": 7750001, "current_time_ms": 977731, "exploitability": 0.12897},
    {"iteration": 7760001, "current_time_ms": 978794, "exploitability": 0.128922},
    {"iteration": 7770001, "current_time_ms": 979834, "exploitability": 0.128873},
    {"iteration": 7780001, "current_time_ms": 980944, "exploitability": 0.128818},
    {"iteration": 7790001, "current_time_ms": 982060, "exploitability": 0.128773},
    {"iteration": 7800001, "current_time_ms": 983135, "exploitability": 0.128737},
    {"iteration": 7810001, "current_time_ms": 984213, "exploitability": 0.128705},
    {"iteration": 7820001, "current_time_ms": 985263, "exploitability": 0.128662},
    {"iteration": 7830001, "current_time_ms": 986322, "exploitability": 0.128611},
    {"iteration": 7840001, "current_time_ms": 987402, "exploitability": 0.128563},
    {"iteration": 7850001, "current_time_ms": 988540, "exploitability": 0.128527},
    {"iteration": 7860001, "current_time_ms": 989901, "exploitability": 0.128486},
    {"iteration": 7870001, "current_time_ms": 991325, "exploitability": 0.128437},
    {"iteration": 7880001, "current_time_ms": 992612, "exploitability": 0.128385},
    {"iteration": 7890001, "current_time_ms": 993663, "exploitability": 0.128307},
    {"iteration": 7900001, "current_time_ms": 994731, "exploitability": 0.128227},
    {"iteration": 7910001, "current_time_ms": 995991, "exploitability": 0.128143},
    {"iteration": 7920001, "current_time_ms": 997115, "exploitability": 0.128037},
    {"iteration": 7930001, "current_time_ms": 998343, "exploitability": 0.127927},
    {"iteration": 7940001, "current_time_ms": 1000057, "exploitability": 0.127817},
    {"iteration": 7950001, "current_time_ms": 1001358, "exploitability": 0.127714},
    {"iteration": 7960001, "current_time_ms": 1002546, "exploitability": 0.127606},
    {"iteration": 7970001, "current_time_ms": 1003662, "exploitability": 0.127488},
    {"iteration": 7980001, "current_time_ms": 1004662, "exploitability": 0.127376},
    {"iteration": 7990001, "current_time_ms": 1005737, "exploitability": 0.127249},
    {"iteration": 8000001, "current_time_ms": 1006801, "exploitability": 0.127134},
    {"iteration": 8010001, "current_time_ms": 1007864, "exploitability": 0.127018},
    {"iteration": 8020001, "current_time_ms": 1008904, "exploitability": 0.126896},
    {"iteration": 8030001, "current_time_ms": 1010010, "exploitability": 0.126773},
    {"iteration": 8040001, "current_time_ms": 1011059, "exploitability": 0.12665},
    {"iteration": 8050001, "current_time_ms": 1012140, "exploitability": 0.126539},
    {"iteration": 8060001, "current_time_ms": 1013182, "exploitability": 0.126414},
    {"iteration": 8070001, "current_time_ms": 1014257, "exploitability": 0.126282},
    {"iteration": 8080001, "current_time_ms": 1015317, "exploitability": 0.126139},
    {"iteration": 8090001, "current_time_ms": 1016397, "exploitability": 0.126016},
    {"iteration": 8100001, "current_time_ms": 1017451, "exploitability": 0.125948},
    {"iteration": 8110001, "current_time_ms": 1018533, "exploitability": 0.12591},
    {"iteration": 8120001, "current_time_ms": 1019602, "exploitability": 0.125872},
    {"iteration": 8130001, "current_time_ms": 1020677, "exploitability": 0.125839},
    {"iteration": 8140001, "current_time_ms": 1021738, "exploitability": 0.125809},
    {"iteration": 8150001, "current_time_ms": 1022801, "exploitability": 0.125784},
    {"iteration": 8160001, "current_time_ms": 1023880, "exploitability": 0.125783},
    {"iteration": 8170001, "current_time_ms": 1024947, "exploitability": 0.125807},
    {"iteration": 8180001, "current_time_ms": 1026020, "exploitability": 0.125835},
    {"iteration": 8190001, "current_time_ms": 1027079, "exploitability": 0.125881},
    {"iteration": 8200001, "current_time_ms": 1028146, "exploitability": 0.12593},
    {"iteration": 8210001, "current_time_ms": 1029305, "exploitability": 0.12598},
    {"iteration": 8220001, "current_time_ms": 1030423, "exploitability": 0.126021},
    {"iteration": 8230001, "current_time_ms": 1031528, "exploitability": 0.12603},
    {"iteration": 8240001, "current_time_ms": 1032616, "exploitability": 0.12605},
    {"iteration": 8250001, "current_time_ms": 1033799, "exploitability": 0.12608},
    {"iteration": 8260001, "current_time_ms": 1034969, "exploitability": 0.126116},
    {"iteration": 8270001, "current_time_ms": 1036161, "exploitability": 0.126121},
    {"iteration": 8280001, "current_time_ms": 1037321, "exploitability": 0.126117},
    {"iteration": 8290001, "current_time_ms": 1038419, "exploitability": 0.126108},
    {"iteration": 8300001, "current_time_ms": 1039587, "exploitability": 0.126091},
    {"iteration": 8310001, "current_time_ms": 1040722, "exploitability": 0.126069},
    {"iteration": 8320001, "current_time_ms": 1041877, "exploitability": 0.126049},
    {"iteration": 8330001, "current_time_ms": 1043013, "exploitability": 0.126012},
    {"iteration": 8340001, "current_time_ms": 1044204, "exploitability": 0.12597},
    {"iteration": 8350001, "current_time_ms": 1045476, "exploitability": 0.125929},
    {"iteration": 8360001, "current_time_ms": 1046714, "exploitability": 0.125905},
    {"iteration": 8370001, "current_time_ms": 1047902, "exploitability": 0.125881},
    {"iteration": 8380001, "current_time_ms": 1049136, "exploitability": 0.125865},
    {"iteration": 8390001, "current_time_ms": 1050429, "exploitability": 0.12585},
    {"iteration": 8400001, "current_time_ms": 1051570, "exploitability": 0.125839},
    {"iteration": 8410001, "current_time_ms": 1052696, "exploitability": 0.125827},
    {"iteration": 8420001, "current_time_ms": 1054070, "exploitability": 0.125827},
    {"iteration": 8430001, "current_time_ms": 1055391, "exploitability": 0.125831},
    {"iteration": 8440001, "current_time_ms": 1056562, "exploitability": 0.125829},
    {"iteration": 8450001, "current_time_ms": 1057665, "exploitability": 0.125827},
    {"iteration": 8460001, "current_time_ms": 1058906, "exploitability": 0.125835},
    {"iteration": 8470001, "current_time_ms": 1060122, "exploitability": 0.125842},
    {"iteration": 8480001, "current_time_ms": 1061226, "exploitability": 0.125847},
    {"iteration": 8490001, "current_time_ms": 1062345, "exploitability": 0.125857},
    {"iteration": 8500001, "current_time_ms": 1063502, "exploitability": 0.12586},
    {"iteration": 8510001, "current_time_ms": 1064644, "exploitability": 0.125857},
    {"iteration": 8520001, "current_time_ms": 1065935, "exploitability": 0.125854},
    {"iteration": 8530001, "current_time_ms": 1067114, "exploitability": 0.125858},
    {"iteration": 8540001, "current_time_ms": 1068238, "exploitability": 0.125852},
    {"iteration": 8550001, "current_time_ms": 1069407, "exploitability": 0.12585},
    {"iteration": 8560001, "current_time_ms": 1070621, "exploitability": 0.125861},
    {"iteration": 8570001, "current_time_ms": 1071825, "exploitability": 0.12586},
    {"iteration": 8580001, "current_time_ms": 1073020, "exploitability": 0.125843},
    {"iteration": 8590001, "current_time_ms": 1074149, "exploitability": 0.125812},
    {"iteration": 8600001, "current_time_ms": 1075224, "exploitability": 0.125797},
    {"iteration": 8610001, "current_time_ms": 1076326, "exploitability": 0.125779},
    {"iteration": 8620001, "current_time_ms": 1077481, "exploitability": 0.125784},
    {"iteration": 8630001, "current_time_ms": 1078635, "exploitability": 0.125775},
    {"iteration": 8640001, "current_time_ms": 1079783, "exploitability": 0.125759},
    {"iteration": 8650001, "current_time_ms": 1080887, "exploitability": 0.125735},
    {"iteration": 8660001, "current_time_ms": 1081991, "exploitability": 0.125707},
    {"iteration": 8670001, "current_time_ms": 1083065, "exploitability": 0.125675},
    {"iteration": 8680001, "current_time_ms": 1084162, "exploitability": 0.125629},
    {"iteration": 8690001, "current_time_ms": 1085261, "exploitability": 0.125581},
    {"iteration": 8700001, "current_time_ms": 1086334, "exploitability": 0.125537},
    {"iteration": 8710001, "current_time_ms": 1087436, "exploitability": 0.125511},
    {"iteration": 8720001, "current_time_ms": 1088696, "exploitability": 0.125493},
    {"iteration": 8730001, "current_time_ms": 1089908, "exploitability": 0.125483},
    {"iteration": 8740001, "current_time_ms": 1090977, "exploitability": 0.125462},
    {"iteration": 8750001, "current_time_ms": 1092027, "exploitability": 0.125451},
    {"iteration": 8760001, "current_time_ms": 1093059, "exploitability": 0.125449},
    {"iteration": 8770001, "current_time_ms": 1094124, "exploitability": 0.125452},
    {"iteration": 8780001, "current_time_ms": 1095189, "exploitability": 0.125462},
    {"iteration": 8790001, "current_time_ms": 1096251, "exploitability": 0.125474},
    {"iteration": 8800001, "current_time_ms": 1097317, "exploitability": 0.125493},
    {"iteration": 8810001, "current_time_ms": 1098416, "exploitability": 0.125559},
    {"iteration": 8820001, "current_time_ms": 1099494, "exploitability": 0.125623},
    {"iteration": 8830001, "current_time_ms": 1100581, "exploitability": 0.125679},
    {"iteration": 8840001, "current_time_ms": 1101564, "exploitability": 0.125743},
    {"iteration": 8850001, "current_time_ms": 1102640, "exploitability": 0.125805},
    {"iteration": 8860001, "current_time_ms": 1103686, "exploitability": 0.125867},
    {"iteration": 8870001, "current_time_ms": 1104766, "exploitability": 0.125932},
    {"iteration": 8880001, "current_time_ms": 1105900, "exploitability": 0.126006},
    {"iteration": 8890001, "current_time_ms": 1107162, "exploitability": 0.126075},
    {"iteration": 8900001, "current_time_ms": 1108800, "exploitability": 0.126134},
    {"iteration": 8910001, "current_time_ms": 1110322, "exploitability": 0.126185},
    {"iteration": 8920001, "current_time_ms": 1111717, "exploitability": 0.126242},
    {"iteration": 8930001, "current_time_ms": 1113463, "exploitability": 0.126306},
    {"iteration": 8940001, "current_time_ms": 1115259, "exploitability": 0.126383},
    {"iteration": 8950001, "current_time_ms": 1117062, "exploitability": 0.126458},
    {"iteration": 8960001, "current_time_ms": 1118659, "exploitability": 0.126534},
    {"iteration": 8970001, "current_time_ms": 1120451, "exploitability": 0.126613},
    {"iteration": 8980001, "current_time_ms": 1122171, "exploitability": 0.126692},
    {"iteration": 8990001, "current_time_ms": 1123713, "exploitability": 0.12677},
    {"iteration": 9000001, "current_time_ms": 1125388, "exploitability": 0.126848},
    {"iteration": 9010001, "current_time_ms": 1126856, "exploitability": 0.126896},
    {"iteration": 9020001, "current_time_ms": 1128147, "exploitability": 0.126935},
    {"iteration": 9030001, "current_time_ms": 1129641, "exploitability": 0.126974},
    {"iteration": 9040001, "current_time_ms": 1130915, "exploitability": 0.127011},
    {"iteration": 9050001, "current_time_ms": 1132304, "exploitability": 0.127048},
    {"iteration": 9060001, "current_time_ms": 1133552, "exploitability": 0.127086},
    {"iteration": 9070001, "current_time_ms": 1134610, "exploitability": 0.127118},
    {"iteration": 9080001, "current_time_ms": 1135699, "exploitability": 0.12716},
    {"iteration": 9090001, "current_time_ms": 1136730, "exploitability": 0.127192},
    {"iteration": 9100001, "current_time_ms": 1137892, "exploitability": 0.12722},
    {"iteration": 9110001, "current_time_ms": 1138924, "exploitability": 0.127247},
    {"iteration": 9120001, "current_time_ms": 1139979, "exploitability": 0.127268},
    {"iteration": 9130001, "current_time_ms": 1141052, "exploitability": 0.127301},
    {"iteration": 9140001, "current_time_ms": 1142118, "exploitability": 0.127351},
    {"iteration": 9150001, "current_time_ms": 1143153, "exploitability": 0.127399},
    {"iteration": 9160001, "current_time_ms": 1144193, "exploitability": 0.12743},
    {"iteration": 9170001, "current_time_ms": 1145274, "exploitability": 0.12746},
    {"iteration": 9180001, "current_time_ms": 1146300, "exploitability": 0.127481},
    {"iteration": 9190001, "current_time_ms": 1147328, "exploitability": 0.127487},
    {"iteration": 9200001, "current_time_ms": 1148363, "exploitability": 0.127477},
    {"iteration": 9210001, "current_time_ms": 1149414, "exploitability": 0.127461},
    {"iteration": 9220001, "current_time_ms": 1150477, "exploitability": 0.127441},
    {"iteration": 9230001, "current_time_ms": 1151495, "exploitability": 0.127415},
    {"iteration": 9240001, "current_time_ms": 1152544, "exploitability": 0.127382},
    {"iteration": 9250001, "current_time_ms": 1153610, "exploitability": 0.127355},
    {"iteration": 9260001, "current_time_ms": 1154660, "exploitability": 0.12733},
    {"iteration": 9270001, "current_time_ms": 1155682, "exploitability": 0.127291},
    {"iteration": 9280001, "current_time_ms": 1156744, "exploitability": 0.12725},
    {"iteration": 9290001, "current_time_ms": 1157791, "exploitability": 0.127216},
    {"iteration": 9300001, "current_time_ms": 1158821, "exploitability": 0.127189},
    {"iteration": 9310001, "current_time_ms": 1159975, "exploitability": 0.127167},
    {"iteration": 9320001, "current_time_ms": 1161021, "exploitability": 0.127138},
    {"iteration": 9330001, "current_time_ms": 1162040, "exploitability": 0.127107},
    {"iteration": 9340001, "current_time_ms": 1163091, "exploitability": 0.127064},
    {"iteration": 9350001, "current_time_ms": 1164122, "exploitability": 0.127025},
    {"iteration": 9360001, "current_time_ms": 1165182, "exploitability": 0.126977},
    {"iteration": 9370001, "current_time_ms": 1166406, "exploitability": 0.126917},
    {"iteration": 9380001, "current_time_ms": 1167545, "exploitability": 0.126858},
    {"iteration": 9390001, "current_time_ms": 1168658, "exploitability": 0.126798},
    {"iteration": 9400001, "current_time_ms": 1169826, "exploitability": 0.126745},
    {"iteration": 9410001, "current_time_ms": 1171038, "exploitability": 0.126684},
    {"iteration": 9420001, "current_time_ms": 1172121, "exploitability": 0.126619},
    {"iteration": 9430001, "current_time_ms": 1173156, "exploitability": 0.126551},
    {"iteration": 9440001, "current_time_ms": 1174182, "exploitability": 0.126483},
    {"iteration": 9450001, "current_time_ms": 1175323, "exploitability": 0.126479},
    {"iteration": 9460001, "current_time_ms": 1176512, "exploitability": 0.126498},
    {"iteration": 9470001, "current_time_ms": 1177581, "exploitability": 0.12651},
    {"iteration": 9480001, "current_time_ms": 1178618, "exploitability": 0.126513},
    {"iteration": 9490001, "current_time_ms": 1179663, "exploitability": 0.126521},
    {"iteration": 9500001, "current_time_ms": 1180764, "exploitability": 0.126522},
    {"iteration": 9510001, "current_time_ms": 1181824, "exploitability": 0.126511},
    {"iteration": 9520001, "current_time_ms": 1182896, "exploitability": 0.126486},
    {"iteration": 9530001, "current_time_ms": 1183955, "exploitability": 0.126457},
    {"iteration": 9540001, "current_time_ms": 1185063, "exploitability": 0.126437},
    {"iteration": 9550001, "current_time_ms": 1186110, "exploitability": 0.126402},
    {"iteration": 9560001, "current_time_ms": 1187194, "exploitability": 0.126359},
    {"iteration": 9570001, "current_time_ms": 1188265, "exploitability": 0.126318},
    {"iteration": 9580001, "current_time_ms": 1189314, "exploitability": 0.126267},
    {"iteration": 9590001, "current_time_ms": 1190407, "exploitability": 0.126203},
    {"iteration": 9600001, "current_time_ms": 1191509, "exploitability": 0.126127},
    {"iteration": 9610001, "current_time_ms": 1192566, "exploitability": 0.126049},
    {"iteration": 9620001, "current_time_ms": 1193702, "exploitability": 0.12597},
    {"iteration": 9630001, "current_time_ms": 1194821, "exploitability": 0.125888},
    {"iteration": 9640001, "current_time_ms": 1195926, "exploitability": 0.125805},
    {"iteration": 9650001, "current_time_ms": 1197013, "exploitability": 0.125712},
    {"iteration": 9660001, "current_time_ms": 1198078, "exploitability": 0.125622},
    {"iteration": 9670001, "current_time_ms": 1199209, "exploitability": 0.125537},
    {"iteration": 9680001, "current_time_ms": 1200297, "exploitability": 0.12544},
    {"iteration": 9690001, "current_time_ms": 1201365, "exploitability": 0.125345},
    {"iteration": 9700001, "current_time_ms": 1202481, "exploitability": 0.125245},
    {"iteration": 9710001, "current_time_ms": 1203547, "exploitability": 0.125148},
    {"iteration": 9720001, "current_time_ms": 1204607, "exploitability": 0.12508},
    {"iteration": 9730001, "current_time_ms": 1205667, "exploitability": 0.125018},
    {"iteration": 9740001, "current_time_ms": 1206734, "exploitability": 0.124971},
    {"iteration": 9750001, "current_time_ms": 1207781, "exploitability": 0.124941},
    {"iteration": 9760001, "current_time_ms": 1208856, "exploitability": 0.124942},
    {"iteration": 9770001, "current_time_ms": 1209893, "exploitability": 0.124943},
    {"iteration": 9780001, "current_time_ms": 1210975, "exploitability": 0.124942},
    {"iteration": 9790001, "current_time_ms": 1212176, "exploitability": 0.124918},
    {"iteration": 9800001, "current_time_ms": 1213262, "exploitability": 0.124884},
    {"iteration": 9810001, "current_time_ms": 1214245, "exploitability": 0.12485},
    {"iteration": 9820001, "current_time_ms": 1215322, "exploitability": 0.124818},
    {"iteration": 9830001, "current_time_ms": 1216356, "exploitability": 0.124783},
    {"iteration": 9840001, "current_time_ms": 1217427, "exploitability": 0.12474},
    {"iteration": 9850001, "current_time_ms": 1218495, "exploitability": 0.12469},
    {"iteration": 9860001, "current_time_ms": 1219548, "exploitability": 0.124637},
    {"iteration": 9870001, "current_time_ms": 1220682, "exploitability": 0.124587},
    {"iteration": 9880001, "current_time_ms": 1221767, "exploitability": 0.124545},
    {"iteration": 9890001, "current_time_ms": 1222914, "exploitability": 0.124515},
    {"iteration": 9900001, "current_time_ms": 1224279, "exploitability": 0.12449},
    {"iteration": 9910001, "current_time_ms": 1225795, "exploitability": 0.12445},
    {"iteration": 9920001, "current_time_ms": 1226953, "exploitability": 0.124408},
    {"iteration": 9930001, "current_time_ms": 1228044, "exploitability": 0.124374},
    {"iteration": 9940001, "current_time_ms": 1229149, "exploitability": 0.12435},
    {"iteration": 9950001, "current_time_ms": 1230262, "exploitability": 0.124333},
    {"iteration": 9960001, "current_time_ms": 1231314, "exploitability": 0.124306},
    {"iteration": 9970001, "current_time_ms": 1232402, "exploitability": 0.124272},
    {"iteration": 9980001, "current_time_ms": 1233483, "exploitability": 0.124233},
    {"iteration": 9990001, "current_time_ms": 1234505, "exploitability": 0.124192},
    {"iteration": 10000001, "current_time_ms": 1235316, "exploitability": 0.124153},
  ]
}


==> plots/backup/ib__41_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 898, "exploitability": 1.35319},
    {"iteration": 20001, "current_time_ms": 1759, "exploitability": 1.04182},
    {"iteration": 30001, "current_time_ms": 2539, "exploitability": 0.906857},
    {"iteration": 40001, "current_time_ms": 3266, "exploitability": 0.806802},
    {"iteration": 50001, "current_time_ms": 4032, "exploitability": 0.735064},
    {"iteration": 60001, "current_time_ms": 4822, "exploitability": 0.686158},
    {"iteration": 70001, "current_time_ms": 5648, "exploitability": 0.63794},
    {"iteration": 80001, "current_time_ms": 6546, "exploitability": 0.595608},
    {"iteration": 90001, "current_time_ms": 7479, "exploitability": 0.566948},
    {"iteration": 100001, "current_time_ms": 8372, "exploitability": 0.549407},
    {"iteration": 110001, "current_time_ms": 9143, "exploitability": 0.527671},
    {"iteration": 120001, "current_time_ms": 9890, "exploitability": 0.506469},
    {"iteration": 130001, "current_time_ms": 10729, "exploitability": 0.491627},
    {"iteration": 140001, "current_time_ms": 11467, "exploitability": 0.477806},
    {"iteration": 150001, "current_time_ms": 12199, "exploitability": 0.466833},
    {"iteration": 160001, "current_time_ms": 12930, "exploitability": 0.460121},
    {"iteration": 170001, "current_time_ms": 13731, "exploitability": 0.453423},
    {"iteration": 180001, "current_time_ms": 14665, "exploitability": 0.452896},
    {"iteration": 190001, "current_time_ms": 15463, "exploitability": 0.456541},
    {"iteration": 200001, "current_time_ms": 16238, "exploitability": 0.456794},
    {"iteration": 210001, "current_time_ms": 17010, "exploitability": 0.453095},
    {"iteration": 220001, "current_time_ms": 17914, "exploitability": 0.448251},
    {"iteration": 230001, "current_time_ms": 18953, "exploitability": 0.443704},
    {"iteration": 240001, "current_time_ms": 19986, "exploitability": 0.437765},
    {"iteration": 250001, "current_time_ms": 21057, "exploitability": 0.429983},
    {"iteration": 260001, "current_time_ms": 22025, "exploitability": 0.422511},
    {"iteration": 270001, "current_time_ms": 22968, "exploitability": 0.415352},
    {"iteration": 280001, "current_time_ms": 23903, "exploitability": 0.408746},
    {"iteration": 290001, "current_time_ms": 24878, "exploitability": 0.402682},
    {"iteration": 300001, "current_time_ms": 25776, "exploitability": 0.395708},
    {"iteration": 310001, "current_time_ms": 26713, "exploitability": 0.390951},
    {"iteration": 320001, "current_time_ms": 27774, "exploitability": 0.385548},
    {"iteration": 330001, "current_time_ms": 28833, "exploitability": 0.380626},
    {"iteration": 340001, "current_time_ms": 29649, "exploitability": 0.376502},
    {"iteration": 350001, "current_time_ms": 30298, "exploitability": 0.372165},
    {"iteration": 360001, "current_time_ms": 31450, "exploitability": 0.366608},
    {"iteration": 370001, "current_time_ms": 32672, "exploitability": 0.360948},
    {"iteration": 380001, "current_time_ms": 34140, "exploitability": 0.355755},
    {"iteration": 390001, "current_time_ms": 35397, "exploitability": 0.350864},
    {"iteration": 400001, "current_time_ms": 37111, "exploitability": 0.347016},
    {"iteration": 410001, "current_time_ms": 38279, "exploitability": 0.34309},
    {"iteration": 420001, "current_time_ms": 39245, "exploitability": 0.339274},
    {"iteration": 430001, "current_time_ms": 40478, "exploitability": 0.335921},
    {"iteration": 440001, "current_time_ms": 41737, "exploitability": 0.333433},
    {"iteration": 450001, "current_time_ms": 42942, "exploitability": 0.331176},
    {"iteration": 460001, "current_time_ms": 44056, "exploitability": 0.329081},
    {"iteration": 470001, "current_time_ms": 45191, "exploitability": 0.326663},
    {"iteration": 480001, "current_time_ms": 46386, "exploitability": 0.324051},
    {"iteration": 490001, "current_time_ms": 47569, "exploitability": 0.321529},
    {"iteration": 500001, "current_time_ms": 48685, "exploitability": 0.318838},
    {"iteration": 510001, "current_time_ms": 49841, "exploitability": 0.316671},
    {"iteration": 520001, "current_time_ms": 50913, "exploitability": 0.315086},
    {"iteration": 530001, "current_time_ms": 51946, "exploitability": 0.314157},
    {"iteration": 540001, "current_time_ms": 52944, "exploitability": 0.31292},
    {"iteration": 550001, "current_time_ms": 54085, "exploitability": 0.311453},
    {"iteration": 560001, "current_time_ms": 54773, "exploitability": 0.309911},
    {"iteration": 570001, "current_time_ms": 55470, "exploitability": 0.308717},
    {"iteration": 580001, "current_time_ms": 56181, "exploitability": 0.307654},
    {"iteration": 590001, "current_time_ms": 57026, "exploitability": 0.306501},
    {"iteration": 600001, "current_time_ms": 57792, "exploitability": 0.30574},
    {"iteration": 610001, "current_time_ms": 58654, "exploitability": 0.30485},
    {"iteration": 620001, "current_time_ms": 59809, "exploitability": 0.304099},
    {"iteration": 630001, "current_time_ms": 60916, "exploitability": 0.302742},
    {"iteration": 640001, "current_time_ms": 61917, "exploitability": 0.300717},
    {"iteration": 650001, "current_time_ms": 62936, "exploitability": 0.298442},
    {"iteration": 660001, "current_time_ms": 63936, "exploitability": 0.296753},
    {"iteration": 670001, "current_time_ms": 64827, "exploitability": 0.295401},
    {"iteration": 680001, "current_time_ms": 65910, "exploitability": 0.293942},
    {"iteration": 690001, "current_time_ms": 67035, "exploitability": 0.292069},
    {"iteration": 700001, "current_time_ms": 67987, "exploitability": 0.29089},
    {"iteration": 710001, "current_time_ms": 69082, "exploitability": 0.289818},
    {"iteration": 720001, "current_time_ms": 70040, "exploitability": 0.289049},
    {"iteration": 730001, "current_time_ms": 70989, "exploitability": 0.288424},
    {"iteration": 740001, "current_time_ms": 71958, "exploitability": 0.287154},
    {"iteration": 750001, "current_time_ms": 73118, "exploitability": 0.285281},
    {"iteration": 760001, "current_time_ms": 74148, "exploitability": 0.283414},
    {"iteration": 770001, "current_time_ms": 75034, "exploitability": 0.281558},
    {"iteration": 780001, "current_time_ms": 75793, "exploitability": 0.279685},
    {"iteration": 790001, "current_time_ms": 76525, "exploitability": 0.27783},
    {"iteration": 800001, "current_time_ms": 77281, "exploitability": 0.275637},
    {"iteration": 810001, "current_time_ms": 78067, "exploitability": 0.273552},
    {"iteration": 820001, "current_time_ms": 78778, "exploitability": 0.271621},
    {"iteration": 830001, "current_time_ms": 79440, "exploitability": 0.269705},
    {"iteration": 840001, "current_time_ms": 80153, "exploitability": 0.26804},
    {"iteration": 850001, "current_time_ms": 80896, "exploitability": 0.266332},
    {"iteration": 860001, "current_time_ms": 81586, "exploitability": 0.264664},
    {"iteration": 870001, "current_time_ms": 82289, "exploitability": 0.262863},
    {"iteration": 880001, "current_time_ms": 82993, "exploitability": 0.261261},
    {"iteration": 890001, "current_time_ms": 83854, "exploitability": 0.259433},
    {"iteration": 900001, "current_time_ms": 84814, "exploitability": 0.25769},
    {"iteration": 910001, "current_time_ms": 85670, "exploitability": 0.25622},
    {"iteration": 920001, "current_time_ms": 86401, "exploitability": 0.25494},
    {"iteration": 930001, "current_time_ms": 87164, "exploitability": 0.253837},
    {"iteration": 940001, "current_time_ms": 87796, "exploitability": 0.2529},
    {"iteration": 950001, "current_time_ms": 88466, "exploitability": 0.251587},
    {"iteration": 960001, "current_time_ms": 89240, "exploitability": 0.250243},
    {"iteration": 970001, "current_time_ms": 90358, "exploitability": 0.249166},
    {"iteration": 980001, "current_time_ms": 91749, "exploitability": 0.247977},
    {"iteration": 990001, "current_time_ms": 93857, "exploitability": 0.246938},
    {"iteration": 1000001, "current_time_ms": 95475, "exploitability": 0.245827},
    {"iteration": 1010001, "current_time_ms": 96801, "exploitability": 0.244517},
    {"iteration": 1020001, "current_time_ms": 97939, "exploitability": 0.24339},
    {"iteration": 1030001, "current_time_ms": 99190, "exploitability": 0.242517},
    {"iteration": 1040001, "current_time_ms": 100359, "exploitability": 0.241574},
    {"iteration": 1050001, "current_time_ms": 101752, "exploitability": 0.240347},
    {"iteration": 1060001, "current_time_ms": 103060, "exploitability": 0.239199},
    {"iteration": 1070001, "current_time_ms": 104391, "exploitability": 0.238183},
    {"iteration": 1080001, "current_time_ms": 105654, "exploitability": 0.237265},
    {"iteration": 1090001, "current_time_ms": 106652, "exploitability": 0.236464},
    {"iteration": 1100001, "current_time_ms": 107708, "exploitability": 0.235555},
    {"iteration": 1110001, "current_time_ms": 108736, "exploitability": 0.234657},
    {"iteration": 1120001, "current_time_ms": 109711, "exploitability": 0.233872},
    {"iteration": 1130001, "current_time_ms": 110681, "exploitability": 0.23286},
    {"iteration": 1140001, "current_time_ms": 111704, "exploitability": 0.231836},
    {"iteration": 1150001, "current_time_ms": 112813, "exploitability": 0.230823},
    {"iteration": 1160001, "current_time_ms": 113801, "exploitability": 0.229822},
    {"iteration": 1170001, "current_time_ms": 114804, "exploitability": 0.228874},
    {"iteration": 1180001, "current_time_ms": 115744, "exploitability": 0.227858},
    {"iteration": 1190001, "current_time_ms": 116820, "exploitability": 0.226962},
    {"iteration": 1200001, "current_time_ms": 117897, "exploitability": 0.226105},
    {"iteration": 1210001, "current_time_ms": 118992, "exploitability": 0.225348},
    {"iteration": 1220001, "current_time_ms": 119948, "exploitability": 0.224712},
    {"iteration": 1230001, "current_time_ms": 120868, "exploitability": 0.224044},
    {"iteration": 1240001, "current_time_ms": 121760, "exploitability": 0.2235},
    {"iteration": 1250001, "current_time_ms": 122699, "exploitability": 0.222921},
    {"iteration": 1260001, "current_time_ms": 123670, "exploitability": 0.22219},
    {"iteration": 1270001, "current_time_ms": 124743, "exploitability": 0.221515},
    {"iteration": 1280001, "current_time_ms": 125721, "exploitability": 0.221125},
    {"iteration": 1290001, "current_time_ms": 126842, "exploitability": 0.220792},
    {"iteration": 1300001, "current_time_ms": 127799, "exploitability": 0.22048},
    {"iteration": 1310001, "current_time_ms": 128765, "exploitability": 0.220229},
    {"iteration": 1320001, "current_time_ms": 129795, "exploitability": 0.219876},
    {"iteration": 1330001, "current_time_ms": 130809, "exploitability": 0.219586},
    {"iteration": 1340001, "current_time_ms": 131796, "exploitability": 0.219271},
    {"iteration": 1350001, "current_time_ms": 132931, "exploitability": 0.219015},
    {"iteration": 1360001, "current_time_ms": 134083, "exploitability": 0.218875},
    {"iteration": 1370001, "current_time_ms": 135236, "exploitability": 0.218792},
    {"iteration": 1380001, "current_time_ms": 136096, "exploitability": 0.218605},
    {"iteration": 1390001, "current_time_ms": 137006, "exploitability": 0.218402},
    {"iteration": 1400001, "current_time_ms": 137887, "exploitability": 0.218318},
    {"iteration": 1410001, "current_time_ms": 138776, "exploitability": 0.218196},
    {"iteration": 1420001, "current_time_ms": 139663, "exploitability": 0.218008},
    {"iteration": 1430001, "current_time_ms": 140585, "exploitability": 0.217707},
    {"iteration": 1440001, "current_time_ms": 141448, "exploitability": 0.217308},
    {"iteration": 1450001, "current_time_ms": 142486, "exploitability": 0.216847},
    {"iteration": 1460001, "current_time_ms": 143575, "exploitability": 0.216329},
    {"iteration": 1470001, "current_time_ms": 144472, "exploitability": 0.215901},
    {"iteration": 1480001, "current_time_ms": 145374, "exploitability": 0.215422},
    {"iteration": 1490001, "current_time_ms": 146323, "exploitability": 0.214804},
    {"iteration": 1500001, "current_time_ms": 147234, "exploitability": 0.214213},
    {"iteration": 1510001, "current_time_ms": 148226, "exploitability": 0.213749},
    {"iteration": 1520001, "current_time_ms": 149178, "exploitability": 0.213447},
    {"iteration": 1530001, "current_time_ms": 150082, "exploitability": 0.213089},
    {"iteration": 1540001, "current_time_ms": 150923, "exploitability": 0.212611},
    {"iteration": 1550001, "current_time_ms": 151855, "exploitability": 0.212125},
    {"iteration": 1560001, "current_time_ms": 152782, "exploitability": 0.211388},
    {"iteration": 1570001, "current_time_ms": 153696, "exploitability": 0.210557},
    {"iteration": 1580001, "current_time_ms": 154599, "exploitability": 0.209763},
    {"iteration": 1590001, "current_time_ms": 155497, "exploitability": 0.209002},
    {"iteration": 1600001, "current_time_ms": 156378, "exploitability": 0.208312},
    {"iteration": 1610001, "current_time_ms": 157260, "exploitability": 0.207866},
    {"iteration": 1620001, "current_time_ms": 157972, "exploitability": 0.207502},
    {"iteration": 1630001, "current_time_ms": 158643, "exploitability": 0.20735},
    {"iteration": 1640001, "current_time_ms": 159343, "exploitability": 0.20717},
    {"iteration": 1650001, "current_time_ms": 160149, "exploitability": 0.206816},
    {"iteration": 1660001, "current_time_ms": 161175, "exploitability": 0.206525},
    {"iteration": 1670001, "current_time_ms": 162326, "exploitability": 0.206431},
    {"iteration": 1680001, "current_time_ms": 163363, "exploitability": 0.206305},
    {"iteration": 1690001, "current_time_ms": 164399, "exploitability": 0.205977},
    {"iteration": 1700001, "current_time_ms": 165440, "exploitability": 0.205566},
    {"iteration": 1710001, "current_time_ms": 166363, "exploitability": 0.20517},
    {"iteration": 1720001, "current_time_ms": 167225, "exploitability": 0.204761},
    {"iteration": 1730001, "current_time_ms": 168015, "exploitability": 0.204232},
    {"iteration": 1740001, "current_time_ms": 169638, "exploitability": 0.203806},
    {"iteration": 1750001, "current_time_ms": 170847, "exploitability": 0.203503},
    {"iteration": 1760001, "current_time_ms": 171739, "exploitability": 0.203216},
    {"iteration": 1770001, "current_time_ms": 172777, "exploitability": 0.202968},
    {"iteration": 1780001, "current_time_ms": 173729, "exploitability": 0.202684},
    {"iteration": 1790001, "current_time_ms": 174662, "exploitability": 0.202368},
    {"iteration": 1800001, "current_time_ms": 175670, "exploitability": 0.202046},
    {"iteration": 1810001, "current_time_ms": 176584, "exploitability": 0.201698},
    {"iteration": 1820001, "current_time_ms": 177668, "exploitability": 0.201177},
    {"iteration": 1830001, "current_time_ms": 178782, "exploitability": 0.200647},
    {"iteration": 1840001, "current_time_ms": 180300, "exploitability": 0.200089},
    {"iteration": 1850001, "current_time_ms": 181641, "exploitability": 0.199377},
    {"iteration": 1860001, "current_time_ms": 182789, "exploitability": 0.198573},
    {"iteration": 1870001, "current_time_ms": 183902, "exploitability": 0.197583},
    {"iteration": 1880001, "current_time_ms": 184979, "exploitability": 0.196701},
    {"iteration": 1890001, "current_time_ms": 186077, "exploitability": 0.196036},
    {"iteration": 1900001, "current_time_ms": 187468, "exploitability": 0.195459},
    {"iteration": 1910001, "current_time_ms": 188845, "exploitability": 0.194674},
    {"iteration": 1920001, "current_time_ms": 189848, "exploitability": 0.194124},
    {"iteration": 1930001, "current_time_ms": 190715, "exploitability": 0.19374},
    {"iteration": 1940001, "current_time_ms": 191692, "exploitability": 0.193503},
    {"iteration": 1950001, "current_time_ms": 192693, "exploitability": 0.193325},
    {"iteration": 1960001, "current_time_ms": 194118, "exploitability": 0.193188},
    {"iteration": 1970001, "current_time_ms": 195114, "exploitability": 0.193058},
    {"iteration": 1980001, "current_time_ms": 195938, "exploitability": 0.193033},
    {"iteration": 1990001, "current_time_ms": 196840, "exploitability": 0.19297},
    {"iteration": 2000001, "current_time_ms": 197748, "exploitability": 0.193041},
    {"iteration": 2010001, "current_time_ms": 198639, "exploitability": 0.193197},
    {"iteration": 2020001, "current_time_ms": 199512, "exploitability": 0.193465},
    {"iteration": 2030001, "current_time_ms": 200396, "exploitability": 0.193632},
    {"iteration": 2040001, "current_time_ms": 201294, "exploitability": 0.19375},
    {"iteration": 2050001, "current_time_ms": 202245, "exploitability": 0.1935},
    {"iteration": 2060001, "current_time_ms": 203240, "exploitability": 0.193102},
    {"iteration": 2070001, "current_time_ms": 204082, "exploitability": 0.192666},
    {"iteration": 2080001, "current_time_ms": 205034, "exploitability": 0.192134},
    {"iteration": 2090001, "current_time_ms": 206134, "exploitability": 0.191807},
    {"iteration": 2100001, "current_time_ms": 207249, "exploitability": 0.191435},
    {"iteration": 2110001, "current_time_ms": 208189, "exploitability": 0.191086},
    {"iteration": 2120001, "current_time_ms": 209110, "exploitability": 0.190802},
    {"iteration": 2130001, "current_time_ms": 209925, "exploitability": 0.190528},
    {"iteration": 2140001, "current_time_ms": 211173, "exploitability": 0.190257},
    {"iteration": 2150001, "current_time_ms": 212506, "exploitability": 0.189952},
    {"iteration": 2160001, "current_time_ms": 214251, "exploitability": 0.18949},
    {"iteration": 2170001, "current_time_ms": 215649, "exploitability": 0.189108},
    {"iteration": 2180001, "current_time_ms": 216928, "exploitability": 0.188662},
    {"iteration": 2190001, "current_time_ms": 217869, "exploitability": 0.188307},
    {"iteration": 2200001, "current_time_ms": 218859, "exploitability": 0.188169},
    {"iteration": 2210001, "current_time_ms": 219771, "exploitability": 0.188139},
    {"iteration": 2220001, "current_time_ms": 220665, "exploitability": 0.188256},
    {"iteration": 2230001, "current_time_ms": 221674, "exploitability": 0.188254},
    {"iteration": 2240001, "current_time_ms": 222599, "exploitability": 0.188283},
    {"iteration": 2250001, "current_time_ms": 223480, "exploitability": 0.188393},
    {"iteration": 2260001, "current_time_ms": 224315, "exploitability": 0.188451},
    {"iteration": 2270001, "current_time_ms": 225251, "exploitability": 0.188326},
    {"iteration": 2280001, "current_time_ms": 226270, "exploitability": 0.188171},
    {"iteration": 2290001, "current_time_ms": 227776, "exploitability": 0.187962},
    {"iteration": 2300001, "current_time_ms": 228898, "exploitability": 0.187822},
    {"iteration": 2310001, "current_time_ms": 229992, "exploitability": 0.1876},
    {"iteration": 2320001, "current_time_ms": 231110, "exploitability": 0.187417},
    {"iteration": 2330001, "current_time_ms": 232196, "exploitability": 0.187302},
    {"iteration": 2340001, "current_time_ms": 233222, "exploitability": 0.187174},
    {"iteration": 2350001, "current_time_ms": 234313, "exploitability": 0.187116},
    {"iteration": 2360001, "current_time_ms": 235541, "exploitability": 0.187148},
    {"iteration": 2370001, "current_time_ms": 236648, "exploitability": 0.187245},
    {"iteration": 2380001, "current_time_ms": 237855, "exploitability": 0.187381},
    {"iteration": 2390001, "current_time_ms": 238749, "exploitability": 0.187471},
    {"iteration": 2400001, "current_time_ms": 239764, "exploitability": 0.187574},
    {"iteration": 2410001, "current_time_ms": 240686, "exploitability": 0.187696},
    {"iteration": 2420001, "current_time_ms": 241584, "exploitability": 0.187814},
    {"iteration": 2430001, "current_time_ms": 242463, "exploitability": 0.187901},
    {"iteration": 2440001, "current_time_ms": 243346, "exploitability": 0.187954},
    {"iteration": 2450001, "current_time_ms": 244210, "exploitability": 0.187988},
    {"iteration": 2460001, "current_time_ms": 244927, "exploitability": 0.187987},
    {"iteration": 2470001, "current_time_ms": 245787, "exploitability": 0.187968},
    {"iteration": 2480001, "current_time_ms": 246946, "exploitability": 0.187955},
    {"iteration": 2490001, "current_time_ms": 247860, "exploitability": 0.187871},
    {"iteration": 2500001, "current_time_ms": 248993, "exploitability": 0.187835},
    {"iteration": 2510001, "current_time_ms": 249960, "exploitability": 0.187792},
    {"iteration": 2520001, "current_time_ms": 250925, "exploitability": 0.187847},
    {"iteration": 2530001, "current_time_ms": 251880, "exploitability": 0.187854},
    {"iteration": 2540001, "current_time_ms": 252896, "exploitability": 0.187872},
    {"iteration": 2550001, "current_time_ms": 253837, "exploitability": 0.187764},
    {"iteration": 2560001, "current_time_ms": 254858, "exploitability": 0.187571},
    {"iteration": 2570001, "current_time_ms": 256133, "exploitability": 0.187342},
    {"iteration": 2580001, "current_time_ms": 257276, "exploitability": 0.187233},
    {"iteration": 2590001, "current_time_ms": 258174, "exploitability": 0.187158},
    {"iteration": 2600001, "current_time_ms": 259171, "exploitability": 0.186965},
    {"iteration": 2610001, "current_time_ms": 260350, "exploitability": 0.186707},
    {"iteration": 2620001, "current_time_ms": 261587, "exploitability": 0.186367},
    {"iteration": 2630001, "current_time_ms": 262939, "exploitability": 0.186098},
    {"iteration": 2640001, "current_time_ms": 264147, "exploitability": 0.185966},
    {"iteration": 2650001, "current_time_ms": 265223, "exploitability": 0.1858},
    {"iteration": 2660001, "current_time_ms": 266283, "exploitability": 0.185518},
    {"iteration": 2670001, "current_time_ms": 267320, "exploitability": 0.185256},
    {"iteration": 2680001, "current_time_ms": 268546, "exploitability": 0.185054},
    {"iteration": 2690001, "current_time_ms": 269904, "exploitability": 0.184846},
    {"iteration": 2700001, "current_time_ms": 271174, "exploitability": 0.184572},
    {"iteration": 2710001, "current_time_ms": 272142, "exploitability": 0.184298},
    {"iteration": 2720001, "current_time_ms": 273044, "exploitability": 0.184024},
    {"iteration": 2730001, "current_time_ms": 273982, "exploitability": 0.183754},
    {"iteration": 2740001, "current_time_ms": 275075, "exploitability": 0.183467},
    {"iteration": 2750001, "current_time_ms": 275954, "exploitability": 0.183246},
    {"iteration": 2760001, "current_time_ms": 276835, "exploitability": 0.182949},
    {"iteration": 2770001, "current_time_ms": 277832, "exploitability": 0.182691},
    {"iteration": 2780001, "current_time_ms": 278784, "exploitability": 0.182515},
    {"iteration": 2790001, "current_time_ms": 279768, "exploitability": 0.182224},
    {"iteration": 2800001, "current_time_ms": 280617, "exploitability": 0.181868},
    {"iteration": 2810001, "current_time_ms": 281440, "exploitability": 0.181558},
    {"iteration": 2820001, "current_time_ms": 282352, "exploitability": 0.18127},
    {"iteration": 2830001, "current_time_ms": 283217, "exploitability": 0.180913},
    {"iteration": 2840001, "current_time_ms": 284344, "exploitability": 0.180591},
    {"iteration": 2850001, "current_time_ms": 285375, "exploitability": 0.180287},
    {"iteration": 2860001, "current_time_ms": 286255, "exploitability": 0.179992},
    {"iteration": 2870001, "current_time_ms": 287184, "exploitability": 0.179685},
    {"iteration": 2880001, "current_time_ms": 288245, "exploitability": 0.179367},
    {"iteration": 2890001, "current_time_ms": 289318, "exploitability": 0.179024},
    {"iteration": 2900001, "current_time_ms": 290255, "exploitability": 0.178702},
    {"iteration": 2910001, "current_time_ms": 291400, "exploitability": 0.178358},
    {"iteration": 2920001, "current_time_ms": 292341, "exploitability": 0.178032},
    {"iteration": 2930001, "current_time_ms": 293257, "exploitability": 0.177757},
    {"iteration": 2940001, "current_time_ms": 294132, "exploitability": 0.177481},
    {"iteration": 2950001, "current_time_ms": 295024, "exploitability": 0.177113},
    {"iteration": 2960001, "current_time_ms": 295900, "exploitability": 0.176757},
    {"iteration": 2970001, "current_time_ms": 296783, "exploitability": 0.176404},
    {"iteration": 2980001, "current_time_ms": 297731, "exploitability": 0.176092},
    {"iteration": 2990001, "current_time_ms": 298735, "exploitability": 0.175746},
    {"iteration": 3000001, "current_time_ms": 299689, "exploitability": 0.175396},
    {"iteration": 3010001, "current_time_ms": 300579, "exploitability": 0.175013},
    {"iteration": 3020001, "current_time_ms": 301264, "exploitability": 0.174659},
    {"iteration": 3030001, "current_time_ms": 301995, "exploitability": 0.174287},
    {"iteration": 3040001, "current_time_ms": 302779, "exploitability": 0.173877},
    {"iteration": 3050001, "current_time_ms": 303571, "exploitability": 0.173458},
    {"iteration": 3060001, "current_time_ms": 304352, "exploitability": 0.173033},
    {"iteration": 3070001, "current_time_ms": 305198, "exploitability": 0.17253},
    {"iteration": 3080001, "current_time_ms": 306262, "exploitability": 0.172091},
    {"iteration": 3090001, "current_time_ms": 307259, "exploitability": 0.171721},
    {"iteration": 3100001, "current_time_ms": 308248, "exploitability": 0.171322},
    {"iteration": 3110001, "current_time_ms": 309215, "exploitability": 0.170872},
    {"iteration": 3120001, "current_time_ms": 310048, "exploitability": 0.170398},
    {"iteration": 3130001, "current_time_ms": 311143, "exploitability": 0.17},
    {"iteration": 3140001, "current_time_ms": 312970, "exploitability": 0.1696},
    {"iteration": 3150001, "current_time_ms": 314122, "exploitability": 0.16912},
    {"iteration": 3160001, "current_time_ms": 315047, "exploitability": 0.168686},
    {"iteration": 3170001, "current_time_ms": 315962, "exploitability": 0.16828},
    {"iteration": 3180001, "current_time_ms": 316934, "exploitability": 0.167919},
    {"iteration": 3190001, "current_time_ms": 318140, "exploitability": 0.167573},
    {"iteration": 3200001, "current_time_ms": 319206, "exploitability": 0.167217},
    {"iteration": 3210001, "current_time_ms": 320303, "exploitability": 0.166836},
    {"iteration": 3220001, "current_time_ms": 321440, "exploitability": 0.166477},
    {"iteration": 3230001, "current_time_ms": 322464, "exploitability": 0.166118},
    {"iteration": 3240001, "current_time_ms": 323450, "exploitability": 0.165748},
    {"iteration": 3250001, "current_time_ms": 324457, "exploitability": 0.165478},
    {"iteration": 3260001, "current_time_ms": 325663, "exploitability": 0.165179},
    {"iteration": 3270001, "current_time_ms": 326652, "exploitability": 0.164865},
    {"iteration": 3280001, "current_time_ms": 327667, "exploitability": 0.164547},
    {"iteration": 3290001, "current_time_ms": 328797, "exploitability": 0.164277},
    {"iteration": 3300001, "current_time_ms": 329731, "exploitability": 0.163989},
    {"iteration": 3310001, "current_time_ms": 330718, "exploitability": 0.163687},
    {"iteration": 3320001, "current_time_ms": 331746, "exploitability": 0.163443},
    {"iteration": 3330001, "current_time_ms": 333222, "exploitability": 0.163232},
    {"iteration": 3340001, "current_time_ms": 334709, "exploitability": 0.163011},
    {"iteration": 3350001, "current_time_ms": 336014, "exploitability": 0.16275},
    {"iteration": 3360001, "current_time_ms": 337225, "exploitability": 0.162433},
    {"iteration": 3370001, "current_time_ms": 338341, "exploitability": 0.16212},
    {"iteration": 3380001, "current_time_ms": 339400, "exploitability": 0.161849},
    {"iteration": 3390001, "current_time_ms": 340653, "exploitability": 0.161704},
    {"iteration": 3400001, "current_time_ms": 341755, "exploitability": 0.161595},
    {"iteration": 3410001, "current_time_ms": 342847, "exploitability": 0.161472},
    {"iteration": 3420001, "current_time_ms": 343765, "exploitability": 0.161351},
    {"iteration": 3430001, "current_time_ms": 344677, "exploitability": 0.161256},
    {"iteration": 3440001, "current_time_ms": 345590, "exploitability": 0.161123},
    {"iteration": 3450001, "current_time_ms": 346534, "exploitability": 0.161033},
    {"iteration": 3460001, "current_time_ms": 347576, "exploitability": 0.160963},
    {"iteration": 3470001, "current_time_ms": 348559, "exploitability": 0.160871},
    {"iteration": 3480001, "current_time_ms": 349462, "exploitability": 0.16082},
    {"iteration": 3490001, "current_time_ms": 350362, "exploitability": 0.160729},
    {"iteration": 3500001, "current_time_ms": 351237, "exploitability": 0.160591},
    {"iteration": 3510001, "current_time_ms": 352139, "exploitability": 0.160468},
    {"iteration": 3520001, "current_time_ms": 353132, "exploitability": 0.16039},
    {"iteration": 3530001, "current_time_ms": 354157, "exploitability": 0.160352},
    {"iteration": 3540001, "current_time_ms": 355059, "exploitability": 0.160299},
    {"iteration": 3550001, "current_time_ms": 355956, "exploitability": 0.16021},
    {"iteration": 3560001, "current_time_ms": 356849, "exploitability": 0.160114},
    {"iteration": 3570001, "current_time_ms": 357743, "exploitability": 0.160027},
    {"iteration": 3580001, "current_time_ms": 358631, "exploitability": 0.159928},
    {"iteration": 3590001, "current_time_ms": 359502, "exploitability": 0.15975},
    {"iteration": 3600001, "current_time_ms": 360385, "exploitability": 0.159604},
    {"iteration": 3610001, "current_time_ms": 361327, "exploitability": 0.159449},
    {"iteration": 3620001, "current_time_ms": 362473, "exploitability": 0.159382},
    {"iteration": 3630001, "current_time_ms": 363411, "exploitability": 0.159318},
    {"iteration": 3640001, "current_time_ms": 364610, "exploitability": 0.159304},
    {"iteration": 3650001, "current_time_ms": 365555, "exploitability": 0.159264},
    {"iteration": 3660001, "current_time_ms": 366595, "exploitability": 0.159192},
    {"iteration": 3670001, "current_time_ms": 367553, "exploitability": 0.159095},
    {"iteration": 3680001, "current_time_ms": 368424, "exploitability": 0.158967},
    {"iteration": 3690001, "current_time_ms": 369992, "exploitability": 0.158741},
    {"iteration": 3700001, "current_time_ms": 371008, "exploitability": 0.158532},
    {"iteration": 3710001, "current_time_ms": 372333, "exploitability": 0.158323},
    {"iteration": 3720001, "current_time_ms": 373462, "exploitability": 0.158146},
    {"iteration": 3730001, "current_time_ms": 374349, "exploitability": 0.157954},
    {"iteration": 3740001, "current_time_ms": 375266, "exploitability": 0.157767},
    {"iteration": 3750001, "current_time_ms": 376252, "exploitability": 0.157603},
    {"iteration": 3760001, "current_time_ms": 377206, "exploitability": 0.157389},
    {"iteration": 3770001, "current_time_ms": 378158, "exploitability": 0.157145},
    {"iteration": 3780001, "current_time_ms": 379174, "exploitability": 0.156921},
    {"iteration": 3790001, "current_time_ms": 380169, "exploitability": 0.156703},
    {"iteration": 3800001, "current_time_ms": 381539, "exploitability": 0.156531},
    {"iteration": 3810001, "current_time_ms": 382567, "exploitability": 0.156348},
    {"iteration": 3820001, "current_time_ms": 383687, "exploitability": 0.156162},
    {"iteration": 3830001, "current_time_ms": 384697, "exploitability": 0.155993},
    {"iteration": 3840001, "current_time_ms": 385710, "exploitability": 0.155855},
    {"iteration": 3850001, "current_time_ms": 386784, "exploitability": 0.155744},
    {"iteration": 3860001, "current_time_ms": 388551, "exploitability": 0.155654},
    {"iteration": 3870001, "current_time_ms": 389779, "exploitability": 0.155575},
    {"iteration": 3880001, "current_time_ms": 391003, "exploitability": 0.155461},
    {"iteration": 3890001, "current_time_ms": 392521, "exploitability": 0.155362},
    {"iteration": 3900001, "current_time_ms": 393829, "exploitability": 0.155335},
    {"iteration": 3910001, "current_time_ms": 395244, "exploitability": 0.155317},
    {"iteration": 3920001, "current_time_ms": 396402, "exploitability": 0.15531},
    {"iteration": 3930001, "current_time_ms": 397457, "exploitability": 0.155327},
    {"iteration": 3940001, "current_time_ms": 398544, "exploitability": 0.155401},
    {"iteration": 3950001, "current_time_ms": 399838, "exploitability": 0.155492},
    {"iteration": 3960001, "current_time_ms": 400918, "exploitability": 0.155531},
    {"iteration": 3970001, "current_time_ms": 401931, "exploitability": 0.155565},
    {"iteration": 3980001, "current_time_ms": 402963, "exploitability": 0.155643},
    {"iteration": 3990001, "current_time_ms": 403897, "exploitability": 0.155669},
    {"iteration": 4000001, "current_time_ms": 404868, "exploitability": 0.155629},
    {"iteration": 4010001, "current_time_ms": 405812, "exploitability": 0.155525},
    {"iteration": 4020001, "current_time_ms": 406748, "exploitability": 0.155434},
    {"iteration": 4030001, "current_time_ms": 407671, "exploitability": 0.155369},
    {"iteration": 4040001, "current_time_ms": 408635, "exploitability": 0.155347},
    {"iteration": 4050001, "current_time_ms": 409595, "exploitability": 0.155346},
    {"iteration": 4060001, "current_time_ms": 410571, "exploitability": 0.155323},
    {"iteration": 4070001, "current_time_ms": 411486, "exploitability": 0.155279},
    {"iteration": 4080001, "current_time_ms": 412398, "exploitability": 0.155142},
    {"iteration": 4090001, "current_time_ms": 413299, "exploitability": 0.15501},
    {"iteration": 4100001, "current_time_ms": 414190, "exploitability": 0.154923},
    {"iteration": 4110001, "current_time_ms": 415080, "exploitability": 0.154809},
    {"iteration": 4120001, "current_time_ms": 415973, "exploitability": 0.154631},
    {"iteration": 4130001, "current_time_ms": 416852, "exploitability": 0.154425},
    {"iteration": 4140001, "current_time_ms": 417721, "exploitability": 0.154166},
    {"iteration": 4150001, "current_time_ms": 418729, "exploitability": 0.153896},
    {"iteration": 4160001, "current_time_ms": 419683, "exploitability": 0.153635},
    {"iteration": 4170001, "current_time_ms": 420641, "exploitability": 0.153406},
    {"iteration": 4180001, "current_time_ms": 421526, "exploitability": 0.153188},
    {"iteration": 4190001, "current_time_ms": 422452, "exploitability": 0.152935},
    {"iteration": 4200001, "current_time_ms": 423314, "exploitability": 0.152699},
    {"iteration": 4210001, "current_time_ms": 424168, "exploitability": 0.152417},
    {"iteration": 4220001, "current_time_ms": 425043, "exploitability": 0.152066},
    {"iteration": 4230001, "current_time_ms": 426015, "exploitability": 0.15175},
    {"iteration": 4240001, "current_time_ms": 426941, "exploitability": 0.151456},
    {"iteration": 4250001, "current_time_ms": 427896, "exploitability": 0.151177},
    {"iteration": 4260001, "current_time_ms": 428812, "exploitability": 0.150943},
    {"iteration": 4270001, "current_time_ms": 429848, "exploitability": 0.15069},
    {"iteration": 4280001, "current_time_ms": 430781, "exploitability": 0.150384},
    {"iteration": 4290001, "current_time_ms": 431622, "exploitability": 0.150079},
    {"iteration": 4300001, "current_time_ms": 432434, "exploitability": 0.14978},
    {"iteration": 4310001, "current_time_ms": 433182, "exploitability": 0.149521},
    {"iteration": 4320001, "current_time_ms": 434024, "exploitability": 0.149268},
    {"iteration": 4330001, "current_time_ms": 434859, "exploitability": 0.149075},
    {"iteration": 4340001, "current_time_ms": 435553, "exploitability": 0.148913},
    {"iteration": 4350001, "current_time_ms": 436287, "exploitability": 0.148757},
    {"iteration": 4360001, "current_time_ms": 436989, "exploitability": 0.148576},
    {"iteration": 4370001, "current_time_ms": 437670, "exploitability": 0.148398},
    {"iteration": 4380001, "current_time_ms": 438441, "exploitability": 0.148192},
    {"iteration": 4390001, "current_time_ms": 439175, "exploitability": 0.147987},
    {"iteration": 4400001, "current_time_ms": 439895, "exploitability": 0.14778},
    {"iteration": 4410001, "current_time_ms": 440616, "exploitability": 0.14753},
    {"iteration": 4420001, "current_time_ms": 441325, "exploitability": 0.147289},
    {"iteration": 4430001, "current_time_ms": 442020, "exploitability": 0.147047},
    {"iteration": 4440001, "current_time_ms": 442719, "exploitability": 0.146827},
    {"iteration": 4450001, "current_time_ms": 443421, "exploitability": 0.14658},
    {"iteration": 4460001, "current_time_ms": 444127, "exploitability": 0.14632},
    {"iteration": 4470001, "current_time_ms": 444842, "exploitability": 0.146106},
    {"iteration": 4480001, "current_time_ms": 445542, "exploitability": 0.145908},
    {"iteration": 4490001, "current_time_ms": 446215, "exploitability": 0.145696},
    {"iteration": 4500001, "current_time_ms": 446890, "exploitability": 0.145462},
    {"iteration": 4510001, "current_time_ms": 447600, "exploitability": 0.145249},
    {"iteration": 4520001, "current_time_ms": 448303, "exploitability": 0.145049},
    {"iteration": 4530001, "current_time_ms": 449035, "exploitability": 0.144835},
    {"iteration": 4540001, "current_time_ms": 449801, "exploitability": 0.144638},
    {"iteration": 4550001, "current_time_ms": 450653, "exploitability": 0.14445},
    {"iteration": 4560001, "current_time_ms": 451573, "exploitability": 0.144294},
    {"iteration": 4570001, "current_time_ms": 452826, "exploitability": 0.144139},
    {"iteration": 4580001, "current_time_ms": 454201, "exploitability": 0.144001},
    {"iteration": 4590001, "current_time_ms": 455546, "exploitability": 0.143899},
    {"iteration": 4600001, "current_time_ms": 456636, "exploitability": 0.143828},
    {"iteration": 4610001, "current_time_ms": 457656, "exploitability": 0.143738},
    {"iteration": 4620001, "current_time_ms": 458616, "exploitability": 0.143634},
    {"iteration": 4630001, "current_time_ms": 459555, "exploitability": 0.14354},
    {"iteration": 4640001, "current_time_ms": 460461, "exploitability": 0.143461},
    {"iteration": 4650001, "current_time_ms": 461358, "exploitability": 0.143364},
    {"iteration": 4660001, "current_time_ms": 462232, "exploitability": 0.1433},
    {"iteration": 4670001, "current_time_ms": 463118, "exploitability": 0.143316},
    {"iteration": 4680001, "current_time_ms": 463983, "exploitability": 0.143359},
    {"iteration": 4690001, "current_time_ms": 464913, "exploitability": 0.143403},
    {"iteration": 4700001, "current_time_ms": 465859, "exploitability": 0.143414},
    {"iteration": 4710001, "current_time_ms": 466686, "exploitability": 0.143412},
    {"iteration": 4720001, "current_time_ms": 467403, "exploitability": 0.143392},
    {"iteration": 4730001, "current_time_ms": 468138, "exploitability": 0.143339},
    {"iteration": 4740001, "current_time_ms": 468856, "exploitability": 0.143278},
    {"iteration": 4750001, "current_time_ms": 469654, "exploitability": 0.14319},
    {"iteration": 4760001, "current_time_ms": 470478, "exploitability": 0.143078},
    {"iteration": 4770001, "current_time_ms": 471174, "exploitability": 0.142952},
    {"iteration": 4780001, "current_time_ms": 472055, "exploitability": 0.142808},
    {"iteration": 4790001, "current_time_ms": 472917, "exploitability": 0.142655},
    {"iteration": 4800001, "current_time_ms": 473749, "exploitability": 0.142439},
    {"iteration": 4810001, "current_time_ms": 474615, "exploitability": 0.142232},
    {"iteration": 4820001, "current_time_ms": 475366, "exploitability": 0.142069},
    {"iteration": 4830001, "current_time_ms": 476159, "exploitability": 0.141933},
    {"iteration": 4840001, "current_time_ms": 477048, "exploitability": 0.141818},
    {"iteration": 4850001, "current_time_ms": 477858, "exploitability": 0.141707},
    {"iteration": 4860001, "current_time_ms": 478836, "exploitability": 0.141598},
    {"iteration": 4870001, "current_time_ms": 479544, "exploitability": 0.141497},
    {"iteration": 4880001, "current_time_ms": 480313, "exploitability": 0.141426},
    {"iteration": 4890001, "current_time_ms": 481100, "exploitability": 0.141374},
    {"iteration": 4900001, "current_time_ms": 481910, "exploitability": 0.141351},
    {"iteration": 4910001, "current_time_ms": 482842, "exploitability": 0.141319},
    {"iteration": 4920001, "current_time_ms": 483916, "exploitability": 0.141268},
    {"iteration": 4930001, "current_time_ms": 485133, "exploitability": 0.14121},
    {"iteration": 4940001, "current_time_ms": 486417, "exploitability": 0.141163},
    {"iteration": 4950001, "current_time_ms": 487409, "exploitability": 0.141105},
    {"iteration": 4960001, "current_time_ms": 488405, "exploitability": 0.141066},
    {"iteration": 4970001, "current_time_ms": 489530, "exploitability": 0.141011},
    {"iteration": 4980001, "current_time_ms": 491287, "exploitability": 0.140924},
    {"iteration": 4990001, "current_time_ms": 492629, "exploitability": 0.140862},
    {"iteration": 5000001, "current_time_ms": 493667, "exploitability": 0.140784},
    {"iteration": 5010001, "current_time_ms": 494694, "exploitability": 0.140703},
    {"iteration": 5020001, "current_time_ms": 495706, "exploitability": 0.140602},
    {"iteration": 5030001, "current_time_ms": 496786, "exploitability": 0.140513},
    {"iteration": 5040001, "current_time_ms": 497873, "exploitability": 0.140422},
    {"iteration": 5050001, "current_time_ms": 498898, "exploitability": 0.140332},
    {"iteration": 5060001, "current_time_ms": 499921, "exploitability": 0.14023},
    {"iteration": 5070001, "current_time_ms": 501215, "exploitability": 0.14012},
    {"iteration": 5080001, "current_time_ms": 502343, "exploitability": 0.139998},
    {"iteration": 5090001, "current_time_ms": 503406, "exploitability": 0.139872},
    {"iteration": 5100001, "current_time_ms": 504748, "exploitability": 0.139752},
    {"iteration": 5110001, "current_time_ms": 505836, "exploitability": 0.139605},
    {"iteration": 5120001, "current_time_ms": 506901, "exploitability": 0.139461},
    {"iteration": 5130001, "current_time_ms": 507979, "exploitability": 0.13934},
    {"iteration": 5140001, "current_time_ms": 509108, "exploitability": 0.139225},
    {"iteration": 5150001, "current_time_ms": 510304, "exploitability": 0.139064},
    {"iteration": 5160001, "current_time_ms": 511565, "exploitability": 0.138895},
    {"iteration": 5170001, "current_time_ms": 512607, "exploitability": 0.138697},
    {"iteration": 5180001, "current_time_ms": 513588, "exploitability": 0.138521},
    {"iteration": 5190001, "current_time_ms": 514561, "exploitability": 0.138344},
    {"iteration": 5200001, "current_time_ms": 515725, "exploitability": 0.138186},
    {"iteration": 5210001, "current_time_ms": 516782, "exploitability": 0.138036},
    {"iteration": 5220001, "current_time_ms": 517731, "exploitability": 0.137877},
    {"iteration": 5230001, "current_time_ms": 518809, "exploitability": 0.137709},
    {"iteration": 5240001, "current_time_ms": 520053, "exploitability": 0.137545},
    {"iteration": 5250001, "current_time_ms": 521317, "exploitability": 0.137394},
    {"iteration": 5260001, "current_time_ms": 522497, "exploitability": 0.137258},
    {"iteration": 5270001, "current_time_ms": 524053, "exploitability": 0.137113},
    {"iteration": 5280001, "current_time_ms": 525296, "exploitability": 0.136953},
    {"iteration": 5290001, "current_time_ms": 526450, "exploitability": 0.136814},
    {"iteration": 5300001, "current_time_ms": 527952, "exploitability": 0.13672},
    {"iteration": 5310001, "current_time_ms": 528934, "exploitability": 0.136652},
    {"iteration": 5320001, "current_time_ms": 529846, "exploitability": 0.136553},
    {"iteration": 5330001, "current_time_ms": 530752, "exploitability": 0.136427},
    {"iteration": 5340001, "current_time_ms": 532042, "exploitability": 0.136299},
    {"iteration": 5350001, "current_time_ms": 533033, "exploitability": 0.136176},
    {"iteration": 5360001, "current_time_ms": 534316, "exploitability": 0.136055},
    {"iteration": 5370001, "current_time_ms": 535770, "exploitability": 0.135928},
    {"iteration": 5380001, "current_time_ms": 536959, "exploitability": 0.13581},
    {"iteration": 5390001, "current_time_ms": 538008, "exploitability": 0.135725},
    {"iteration": 5400001, "current_time_ms": 539057, "exploitability": 0.135657},
    {"iteration": 5410001, "current_time_ms": 540214, "exploitability": 0.135565},
    {"iteration": 5420001, "current_time_ms": 541289, "exploitability": 0.135454},
    {"iteration": 5430001, "current_time_ms": 542328, "exploitability": 0.135319},
    {"iteration": 5440001, "current_time_ms": 543665, "exploitability": 0.135202},
    {"iteration": 5450001, "current_time_ms": 544907, "exploitability": 0.135082},
    {"iteration": 5460001, "current_time_ms": 546163, "exploitability": 0.134949},
    {"iteration": 5470001, "current_time_ms": 547409, "exploitability": 0.134839},
    {"iteration": 5480001, "current_time_ms": 548766, "exploitability": 0.134738},
    {"iteration": 5490001, "current_time_ms": 549947, "exploitability": 0.134637},
    {"iteration": 5500001, "current_time_ms": 551059, "exploitability": 0.134543},
    {"iteration": 5510001, "current_time_ms": 552085, "exploitability": 0.134465},
    {"iteration": 5520001, "current_time_ms": 553383, "exploitability": 0.134365},
    {"iteration": 5530001, "current_time_ms": 554666, "exploitability": 0.134288},
    {"iteration": 5540001, "current_time_ms": 555900, "exploitability": 0.134229},
    {"iteration": 5550001, "current_time_ms": 557332, "exploitability": 0.134148},
    {"iteration": 5560001, "current_time_ms": 558535, "exploitability": 0.134089},
    {"iteration": 5570001, "current_time_ms": 559781, "exploitability": 0.134025},
    {"iteration": 5580001, "current_time_ms": 561208, "exploitability": 0.133945},
    {"iteration": 5590001, "current_time_ms": 562761, "exploitability": 0.133863},
    {"iteration": 5600001, "current_time_ms": 563885, "exploitability": 0.133781},
    {"iteration": 5610001, "current_time_ms": 564962, "exploitability": 0.133676},
    {"iteration": 5620001, "current_time_ms": 566617, "exploitability": 0.133594},
    {"iteration": 5630001, "current_time_ms": 568074, "exploitability": 0.133505},
    {"iteration": 5640001, "current_time_ms": 569894, "exploitability": 0.133409},
    {"iteration": 5650001, "current_time_ms": 571441, "exploitability": 0.13331},
    {"iteration": 5660001, "current_time_ms": 572700, "exploitability": 0.13319},
    {"iteration": 5670001, "current_time_ms": 574520, "exploitability": 0.133052},
    {"iteration": 5680001, "current_time_ms": 576381, "exploitability": 0.132905},
    {"iteration": 5690001, "current_time_ms": 577565, "exploitability": 0.132758},
    {"iteration": 5700001, "current_time_ms": 578424, "exploitability": 0.132601},
    {"iteration": 5710001, "current_time_ms": 579323, "exploitability": 0.132441},
    {"iteration": 5720001, "current_time_ms": 580253, "exploitability": 0.13229},
    {"iteration": 5730001, "current_time_ms": 581218, "exploitability": 0.132131},
    {"iteration": 5740001, "current_time_ms": 582317, "exploitability": 0.131973},
    {"iteration": 5750001, "current_time_ms": 583239, "exploitability": 0.131797},
    {"iteration": 5760001, "current_time_ms": 584263, "exploitability": 0.131622},
    {"iteration": 5770001, "current_time_ms": 585238, "exploitability": 0.131468},
    {"iteration": 5780001, "current_time_ms": 586279, "exploitability": 0.131284},
    {"iteration": 5790001, "current_time_ms": 587307, "exploitability": 0.1311},
    {"iteration": 5800001, "current_time_ms": 588268, "exploitability": 0.130917},
    {"iteration": 5810001, "current_time_ms": 589191, "exploitability": 0.130767},
    {"iteration": 5820001, "current_time_ms": 590269, "exploitability": 0.130644},
    {"iteration": 5830001, "current_time_ms": 591352, "exploitability": 0.130537},
    {"iteration": 5840001, "current_time_ms": 592446, "exploitability": 0.130444},
    {"iteration": 5850001, "current_time_ms": 593640, "exploitability": 0.130344},
    {"iteration": 5860001, "current_time_ms": 594840, "exploitability": 0.13027},
    {"iteration": 5870001, "current_time_ms": 596063, "exploitability": 0.13017},
    {"iteration": 5880001, "current_time_ms": 597075, "exploitability": 0.130059},
    {"iteration": 5890001, "current_time_ms": 598120, "exploitability": 0.12998},
    {"iteration": 5900001, "current_time_ms": 599153, "exploitability": 0.129893},
    {"iteration": 5910001, "current_time_ms": 600069, "exploitability": 0.129793},
    {"iteration": 5920001, "current_time_ms": 601029, "exploitability": 0.12968},
    {"iteration": 5930001, "current_time_ms": 601945, "exploitability": 0.129561},
    {"iteration": 5940001, "current_time_ms": 602940, "exploitability": 0.129462},
    {"iteration": 5950001, "current_time_ms": 603828, "exploitability": 0.129361},
    {"iteration": 5960001, "current_time_ms": 604767, "exploitability": 0.129291},
    {"iteration": 5970001, "current_time_ms": 605704, "exploitability": 0.129222},
    {"iteration": 5980001, "current_time_ms": 606648, "exploitability": 0.129185},
    {"iteration": 5990001, "current_time_ms": 607680, "exploitability": 0.129176},
    {"iteration": 6000001, "current_time_ms": 608807, "exploitability": 0.129126},
    {"iteration": 6010001, "current_time_ms": 609736, "exploitability": 0.129071},
    {"iteration": 6020001, "current_time_ms": 610748, "exploitability": 0.129006},
    {"iteration": 6030001, "current_time_ms": 611752, "exploitability": 0.128957},
    {"iteration": 6040001, "current_time_ms": 612720, "exploitability": 0.128931},
    {"iteration": 6050001, "current_time_ms": 613671, "exploitability": 0.128924},
    {"iteration": 6060001, "current_time_ms": 614587, "exploitability": 0.128932},
    {"iteration": 6070001, "current_time_ms": 615459, "exploitability": 0.128954},
    {"iteration": 6080001, "current_time_ms": 616574, "exploitability": 0.128991},
    {"iteration": 6090001, "current_time_ms": 618151, "exploitability": 0.129005},
    {"iteration": 6100001, "current_time_ms": 619095, "exploitability": 0.129008},
    {"iteration": 6110001, "current_time_ms": 620037, "exploitability": 0.129},
    {"iteration": 6120001, "current_time_ms": 621096, "exploitability": 0.12897},
    {"iteration": 6130001, "current_time_ms": 622425, "exploitability": 0.12892},
    {"iteration": 6140001, "current_time_ms": 623434, "exploitability": 0.128855},
    {"iteration": 6150001, "current_time_ms": 624343, "exploitability": 0.128818},
    {"iteration": 6160001, "current_time_ms": 625216, "exploitability": 0.12877},
    {"iteration": 6170001, "current_time_ms": 626119, "exploitability": 0.128683},
    {"iteration": 6180001, "current_time_ms": 627036, "exploitability": 0.128602},
    {"iteration": 6190001, "current_time_ms": 627953, "exploitability": 0.128564},
    {"iteration": 6200001, "current_time_ms": 628878, "exploitability": 0.128541},
    {"iteration": 6210001, "current_time_ms": 629747, "exploitability": 0.12852},
    {"iteration": 6220001, "current_time_ms": 630673, "exploitability": 0.128466},
    {"iteration": 6230001, "current_time_ms": 631900, "exploitability": 0.128409},
    {"iteration": 6240001, "current_time_ms": 632888, "exploitability": 0.128335},
    {"iteration": 6250001, "current_time_ms": 633792, "exploitability": 0.128242},
    {"iteration": 6260001, "current_time_ms": 635391, "exploitability": 0.12816},
    {"iteration": 6270001, "current_time_ms": 636501, "exploitability": 0.128057},
    {"iteration": 6280001, "current_time_ms": 637455, "exploitability": 0.127944},
    {"iteration": 6290001, "current_time_ms": 638456, "exploitability": 0.127828},
    {"iteration": 6300001, "current_time_ms": 639610, "exploitability": 0.12771},
    {"iteration": 6310001, "current_time_ms": 640559, "exploitability": 0.127591},
    {"iteration": 6320001, "current_time_ms": 641543, "exploitability": 0.127465},
    {"iteration": 6330001, "current_time_ms": 642435, "exploitability": 0.127351},
    {"iteration": 6340001, "current_time_ms": 643113, "exploitability": 0.127232},
    {"iteration": 6350001, "current_time_ms": 643843, "exploitability": 0.127114},
    {"iteration": 6360001, "current_time_ms": 644558, "exploitability": 0.126959},
    {"iteration": 6370001, "current_time_ms": 645236, "exploitability": 0.126793},
    {"iteration": 6380001, "current_time_ms": 645970, "exploitability": 0.126616},
    {"iteration": 6390001, "current_time_ms": 646763, "exploitability": 0.126423},
    {"iteration": 6400001, "current_time_ms": 647456, "exploitability": 0.12624},
    {"iteration": 6410001, "current_time_ms": 648134, "exploitability": 0.126081},
    {"iteration": 6420001, "current_time_ms": 648811, "exploitability": 0.125915},
    {"iteration": 6430001, "current_time_ms": 649493, "exploitability": 0.125774},
    {"iteration": 6440001, "current_time_ms": 650222, "exploitability": 0.125636},
    {"iteration": 6450001, "current_time_ms": 650910, "exploitability": 0.125502},
    {"iteration": 6460001, "current_time_ms": 651617, "exploitability": 0.125375},
    {"iteration": 6470001, "current_time_ms": 652315, "exploitability": 0.125263},
    {"iteration": 6480001, "current_time_ms": 653034, "exploitability": 0.125172},
    {"iteration": 6490001, "current_time_ms": 653737, "exploitability": 0.125059},
    {"iteration": 6500001, "current_time_ms": 654476, "exploitability": 0.124942},
    {"iteration": 6510001, "current_time_ms": 655175, "exploitability": 0.12484},
    {"iteration": 6520001, "current_time_ms": 655873, "exploitability": 0.124729},
    {"iteration": 6530001, "current_time_ms": 656591, "exploitability": 0.124622},
    {"iteration": 6540001, "current_time_ms": 657294, "exploitability": 0.124511},
    {"iteration": 6550001, "current_time_ms": 658025, "exploitability": 0.124381},
    {"iteration": 6560001, "current_time_ms": 658741, "exploitability": 0.124262},
    {"iteration": 6570001, "current_time_ms": 659724, "exploitability": 0.124144},
    {"iteration": 6580001, "current_time_ms": 661535, "exploitability": 0.124031},
    {"iteration": 6590001, "current_time_ms": 663936, "exploitability": 0.123904},
    {"iteration": 6600001, "current_time_ms": 665660, "exploitability": 0.123783},
    {"iteration": 6610001, "current_time_ms": 667315, "exploitability": 0.123653},
    {"iteration": 6620001, "current_time_ms": 668574, "exploitability": 0.123517},
    {"iteration": 6630001, "current_time_ms": 669770, "exploitability": 0.123387},
    {"iteration": 6640001, "current_time_ms": 670834, "exploitability": 0.12325},
    {"iteration": 6650001, "current_time_ms": 671790, "exploitability": 0.12312},
    {"iteration": 6660001, "current_time_ms": 672746, "exploitability": 0.123001},
    {"iteration": 6670001, "current_time_ms": 673887, "exploitability": 0.122882},
    {"iteration": 6680001, "current_time_ms": 674694, "exploitability": 0.12277},
    {"iteration": 6690001, "current_time_ms": 675627, "exploitability": 0.12267},
    {"iteration": 6700001, "current_time_ms": 676616, "exploitability": 0.122586},
    {"iteration": 6710001, "current_time_ms": 677638, "exploitability": 0.122511},
    {"iteration": 6720001, "current_time_ms": 678576, "exploitability": 0.122428},
    {"iteration": 6730001, "current_time_ms": 679446, "exploitability": 0.12235},
    {"iteration": 6740001, "current_time_ms": 680371, "exploitability": 0.122239},
    {"iteration": 6750001, "current_time_ms": 681278, "exploitability": 0.12212},
    {"iteration": 6760001, "current_time_ms": 682171, "exploitability": 0.122019},
    {"iteration": 6770001, "current_time_ms": 683055, "exploitability": 0.121926},
    {"iteration": 6780001, "current_time_ms": 683900, "exploitability": 0.121838},
    {"iteration": 6790001, "current_time_ms": 684761, "exploitability": 0.121752},
    {"iteration": 6800001, "current_time_ms": 685619, "exploitability": 0.1217},
    {"iteration": 6810001, "current_time_ms": 686471, "exploitability": 0.121647},
    {"iteration": 6820001, "current_time_ms": 687337, "exploitability": 0.121593},
    {"iteration": 6830001, "current_time_ms": 688209, "exploitability": 0.121536},
    {"iteration": 6840001, "current_time_ms": 689101, "exploitability": 0.121492},
    {"iteration": 6850001, "current_time_ms": 689974, "exploitability": 0.121451},
    {"iteration": 6860001, "current_time_ms": 690836, "exploitability": 0.121379},
    {"iteration": 6870001, "current_time_ms": 691806, "exploitability": 0.121301},
    {"iteration": 6880001, "current_time_ms": 692862, "exploitability": 0.121219},
    {"iteration": 6890001, "current_time_ms": 693941, "exploitability": 0.121115},
    {"iteration": 6900001, "current_time_ms": 694959, "exploitability": 0.120989},
    {"iteration": 6910001, "current_time_ms": 695903, "exploitability": 0.120862},
    {"iteration": 6920001, "current_time_ms": 696723, "exploitability": 0.120739},
    {"iteration": 6930001, "current_time_ms": 697571, "exploitability": 0.120613},
    {"iteration": 6940001, "current_time_ms": 698477, "exploitability": 0.120484},
    {"iteration": 6950001, "current_time_ms": 699426, "exploitability": 0.120365},
    {"iteration": 6960001, "current_time_ms": 700445, "exploitability": 0.120248},
    {"iteration": 6970001, "current_time_ms": 701537, "exploitability": 0.120142},
    {"iteration": 6980001, "current_time_ms": 702594, "exploitability": 0.120053},
    {"iteration": 6990001, "current_time_ms": 703499, "exploitability": 0.119978},
    {"iteration": 7000001, "current_time_ms": 704396, "exploitability": 0.11989},
    {"iteration": 7010001, "current_time_ms": 705283, "exploitability": 0.119814},
    {"iteration": 7020001, "current_time_ms": 706211, "exploitability": 0.119744},
    {"iteration": 7030001, "current_time_ms": 707147, "exploitability": 0.119683},
    {"iteration": 7040001, "current_time_ms": 708039, "exploitability": 0.119638},
    {"iteration": 7050001, "current_time_ms": 708905, "exploitability": 0.11962},
    {"iteration": 7060001, "current_time_ms": 709773, "exploitability": 0.119619},
    {"iteration": 7070001, "current_time_ms": 710516, "exploitability": 0.11964},
    {"iteration": 7080001, "current_time_ms": 711372, "exploitability": 0.119648},
    {"iteration": 7090001, "current_time_ms": 712160, "exploitability": 0.119645},
    {"iteration": 7100001, "current_time_ms": 713023, "exploitability": 0.119649},
    {"iteration": 7110001, "current_time_ms": 713846, "exploitability": 0.119671},
    {"iteration": 7120001, "current_time_ms": 714659, "exploitability": 0.119686},
    {"iteration": 7130001, "current_time_ms": 715327, "exploitability": 0.119697},
    {"iteration": 7140001, "current_time_ms": 715967, "exploitability": 0.119694},
    {"iteration": 7150001, "current_time_ms": 716635, "exploitability": 0.119687},
    {"iteration": 7160001, "current_time_ms": 717275, "exploitability": 0.11967},
    {"iteration": 7170001, "current_time_ms": 717946, "exploitability": 0.119631},
    {"iteration": 7180001, "current_time_ms": 718618, "exploitability": 0.1196},
    {"iteration": 7190001, "current_time_ms": 719337, "exploitability": 0.119561},
    {"iteration": 7200001, "current_time_ms": 720000, "exploitability": 0.119511},
    {"iteration": 7210001, "current_time_ms": 720675, "exploitability": 0.119468},
    {"iteration": 7220001, "current_time_ms": 721345, "exploitability": 0.119439},
    {"iteration": 7230001, "current_time_ms": 722015, "exploitability": 0.11941},
    {"iteration": 7240001, "current_time_ms": 722744, "exploitability": 0.119369},
    {"iteration": 7250001, "current_time_ms": 723390, "exploitability": 0.119319},
    {"iteration": 7260001, "current_time_ms": 724037, "exploitability": 0.119295},
    {"iteration": 7270001, "current_time_ms": 724697, "exploitability": 0.119245},
    {"iteration": 7280001, "current_time_ms": 725387, "exploitability": 0.119212},
    {"iteration": 7290001, "current_time_ms": 726073, "exploitability": 0.119196},
    {"iteration": 7300001, "current_time_ms": 726771, "exploitability": 0.119211},
    {"iteration": 7310001, "current_time_ms": 727496, "exploitability": 0.119221},
    {"iteration": 7320001, "current_time_ms": 728147, "exploitability": 0.119202},
    {"iteration": 7330001, "current_time_ms": 728866, "exploitability": 0.119172},
    {"iteration": 7340001, "current_time_ms": 729610, "exploitability": 0.119126},
    {"iteration": 7350001, "current_time_ms": 730364, "exploitability": 0.119084},
    {"iteration": 7360001, "current_time_ms": 731097, "exploitability": 0.119073},
    {"iteration": 7370001, "current_time_ms": 732007, "exploitability": 0.119041},
    {"iteration": 7380001, "current_time_ms": 732898, "exploitability": 0.118989},
    {"iteration": 7390001, "current_time_ms": 733660, "exploitability": 0.118953},
    {"iteration": 7400001, "current_time_ms": 734464, "exploitability": 0.118945},
    {"iteration": 7410001, "current_time_ms": 735380, "exploitability": 0.118896},
    {"iteration": 7420001, "current_time_ms": 736381, "exploitability": 0.118828},
    {"iteration": 7430001, "current_time_ms": 737530, "exploitability": 0.118756},
    {"iteration": 7440001, "current_time_ms": 738414, "exploitability": 0.11867},
    {"iteration": 7450001, "current_time_ms": 739252, "exploitability": 0.118592},
    {"iteration": 7460001, "current_time_ms": 740100, "exploitability": 0.118515},
    {"iteration": 7470001, "current_time_ms": 740905, "exploitability": 0.118475},
    {"iteration": 7480001, "current_time_ms": 741673, "exploitability": 0.118446},
    {"iteration": 7490001, "current_time_ms": 742447, "exploitability": 0.118387},
    {"iteration": 7500001, "current_time_ms": 743226, "exploitability": 0.11832},
    {"iteration": 7510001, "current_time_ms": 744080, "exploitability": 0.118227},
    {"iteration": 7520001, "current_time_ms": 745015, "exploitability": 0.118128},
    {"iteration": 7530001, "current_time_ms": 745829, "exploitability": 0.118023},
    {"iteration": 7540001, "current_time_ms": 746604, "exploitability": 0.117918},
    {"iteration": 7550001, "current_time_ms": 747378, "exploitability": 0.117798},
    {"iteration": 7560001, "current_time_ms": 748146, "exploitability": 0.117682},
    {"iteration": 7570001, "current_time_ms": 749086, "exploitability": 0.117594},
    {"iteration": 7580001, "current_time_ms": 750057, "exploitability": 0.117543},
    {"iteration": 7590001, "current_time_ms": 750850, "exploitability": 0.117497},
    {"iteration": 7600001, "current_time_ms": 751684, "exploitability": 0.117456},
    {"iteration": 7610001, "current_time_ms": 752730, "exploitability": 0.11743},
    {"iteration": 7620001, "current_time_ms": 753439, "exploitability": 0.117431},
    {"iteration": 7630001, "current_time_ms": 754328, "exploitability": 0.117437},
    {"iteration": 7640001, "current_time_ms": 755008, "exploitability": 0.11745},
    {"iteration": 7650001, "current_time_ms": 755665, "exploitability": 0.117464},
    {"iteration": 7660001, "current_time_ms": 756343, "exploitability": 0.117473},
    {"iteration": 7670001, "current_time_ms": 757039, "exploitability": 0.117507},
    {"iteration": 7680001, "current_time_ms": 757666, "exploitability": 0.117518},
    {"iteration": 7690001, "current_time_ms": 758348, "exploitability": 0.117524},
    {"iteration": 7700001, "current_time_ms": 759041, "exploitability": 0.117539},
    {"iteration": 7710001, "current_time_ms": 759811, "exploitability": 0.117567},
    {"iteration": 7720001, "current_time_ms": 760593, "exploitability": 0.117605},
    {"iteration": 7730001, "current_time_ms": 761277, "exploitability": 0.117643},
    {"iteration": 7740001, "current_time_ms": 762135, "exploitability": 0.117671},
    {"iteration": 7750001, "current_time_ms": 762882, "exploitability": 0.11768},
    {"iteration": 7760001, "current_time_ms": 763597, "exploitability": 0.117689},
    {"iteration": 7770001, "current_time_ms": 764290, "exploitability": 0.117688},
    {"iteration": 7780001, "current_time_ms": 765075, "exploitability": 0.117686},
    {"iteration": 7790001, "current_time_ms": 765870, "exploitability": 0.117691},
    {"iteration": 7800001, "current_time_ms": 766587, "exploitability": 0.117692},
    {"iteration": 7810001, "current_time_ms": 767349, "exploitability": 0.11768},
    {"iteration": 7820001, "current_time_ms": 768200, "exploitability": 0.11768},
    {"iteration": 7830001, "current_time_ms": 768954, "exploitability": 0.117664},
    {"iteration": 7840001, "current_time_ms": 769664, "exploitability": 0.11764},
    {"iteration": 7850001, "current_time_ms": 770350, "exploitability": 0.117593},
    {"iteration": 7860001, "current_time_ms": 771191, "exploitability": 0.117533},
    {"iteration": 7870001, "current_time_ms": 771941, "exploitability": 0.117471},
    {"iteration": 7880001, "current_time_ms": 772703, "exploitability": 0.117397},
    {"iteration": 7890001, "current_time_ms": 773465, "exploitability": 0.117318},
    {"iteration": 7900001, "current_time_ms": 774167, "exploitability": 0.117244},
    {"iteration": 7910001, "current_time_ms": 774928, "exploitability": 0.117152},
    {"iteration": 7920001, "current_time_ms": 775648, "exploitability": 0.117062},
    {"iteration": 7930001, "current_time_ms": 776387, "exploitability": 0.116996},
    {"iteration": 7940001, "current_time_ms": 777120, "exploitability": 0.116912},
    {"iteration": 7950001, "current_time_ms": 777937, "exploitability": 0.116806},
    {"iteration": 7960001, "current_time_ms": 778759, "exploitability": 0.116692},
    {"iteration": 7970001, "current_time_ms": 779547, "exploitability": 0.116617},
    {"iteration": 7980001, "current_time_ms": 780259, "exploitability": 0.116549},
    {"iteration": 7990001, "current_time_ms": 780950, "exploitability": 0.116487},
    {"iteration": 8000001, "current_time_ms": 781912, "exploitability": 0.116421},
    {"iteration": 8010001, "current_time_ms": 782696, "exploitability": 0.116349},
    {"iteration": 8020001, "current_time_ms": 783531, "exploitability": 0.116274},
    {"iteration": 8030001, "current_time_ms": 784372, "exploitability": 0.116204},
    {"iteration": 8040001, "current_time_ms": 785126, "exploitability": 0.116121},
    {"iteration": 8050001, "current_time_ms": 786128, "exploitability": 0.116042},
    {"iteration": 8060001, "current_time_ms": 787040, "exploitability": 0.115991},
    {"iteration": 8070001, "current_time_ms": 787783, "exploitability": 0.115949},
    {"iteration": 8080001, "current_time_ms": 788530, "exploitability": 0.115891},
    {"iteration": 8090001, "current_time_ms": 789172, "exploitability": 0.115844},
    {"iteration": 8100001, "current_time_ms": 789853, "exploitability": 0.115798},
    {"iteration": 8110001, "current_time_ms": 790542, "exploitability": 0.115756},
    {"iteration": 8120001, "current_time_ms": 791285, "exploitability": 0.115716},
    {"iteration": 8130001, "current_time_ms": 792226, "exploitability": 0.115679},
    {"iteration": 8140001, "current_time_ms": 793190, "exploitability": 0.115646},
    {"iteration": 8150001, "current_time_ms": 793920, "exploitability": 0.115634},
    {"iteration": 8160001, "current_time_ms": 794572, "exploitability": 0.115601},
    {"iteration": 8170001, "current_time_ms": 795200, "exploitability": 0.115562},
    {"iteration": 8180001, "current_time_ms": 795847, "exploitability": 0.115528},
    {"iteration": 8190001, "current_time_ms": 796612, "exploitability": 0.1155},
    {"iteration": 8200001, "current_time_ms": 797565, "exploitability": 0.115462},
    {"iteration": 8210001, "current_time_ms": 798384, "exploitability": 0.115405},
    {"iteration": 8220001, "current_time_ms": 799049, "exploitability": 0.115342},
    {"iteration": 8230001, "current_time_ms": 799754, "exploitability": 0.115306},
    {"iteration": 8240001, "current_time_ms": 800455, "exploitability": 0.1153},
    {"iteration": 8250001, "current_time_ms": 801248, "exploitability": 0.115311},
    {"iteration": 8260001, "current_time_ms": 802170, "exploitability": 0.115311},
    {"iteration": 8270001, "current_time_ms": 802982, "exploitability": 0.115313},
    {"iteration": 8280001, "current_time_ms": 803831, "exploitability": 0.115311},
    {"iteration": 8290001, "current_time_ms": 804613, "exploitability": 0.115301},
    {"iteration": 8300001, "current_time_ms": 805699, "exploitability": 0.115285},
    {"iteration": 8310001, "current_time_ms": 806604, "exploitability": 0.115289},
    {"iteration": 8320001, "current_time_ms": 807348, "exploitability": 0.115282},
    {"iteration": 8330001, "current_time_ms": 808096, "exploitability": 0.115265},
    {"iteration": 8340001, "current_time_ms": 808813, "exploitability": 0.115231},
    {"iteration": 8350001, "current_time_ms": 809514, "exploitability": 0.115213},
    {"iteration": 8360001, "current_time_ms": 810212, "exploitability": 0.115184},
    {"iteration": 8370001, "current_time_ms": 810872, "exploitability": 0.115142},
    {"iteration": 8380001, "current_time_ms": 811522, "exploitability": 0.115084},
    {"iteration": 8390001, "current_time_ms": 812208, "exploitability": 0.115027},
    {"iteration": 8400001, "current_time_ms": 812907, "exploitability": 0.11496},
    {"iteration": 8410001, "current_time_ms": 813657, "exploitability": 0.114882},
    {"iteration": 8420001, "current_time_ms": 814416, "exploitability": 0.114802},
    {"iteration": 8430001, "current_time_ms": 815147, "exploitability": 0.11473},
    {"iteration": 8440001, "current_time_ms": 815841, "exploitability": 0.114661},
    {"iteration": 8450001, "current_time_ms": 816521, "exploitability": 0.114581},
    {"iteration": 8460001, "current_time_ms": 817202, "exploitability": 0.114498},
    {"iteration": 8470001, "current_time_ms": 817954, "exploitability": 0.114428},
    {"iteration": 8480001, "current_time_ms": 819045, "exploitability": 0.11438},
    {"iteration": 8490001, "current_time_ms": 820015, "exploitability": 0.114346},
    {"iteration": 8500001, "current_time_ms": 820995, "exploitability": 0.114307},
    {"iteration": 8510001, "current_time_ms": 821884, "exploitability": 0.114256},
    {"iteration": 8520001, "current_time_ms": 822534, "exploitability": 0.114216},
    {"iteration": 8530001, "current_time_ms": 823226, "exploitability": 0.114152},
    {"iteration": 8540001, "current_time_ms": 823922, "exploitability": 0.114093},
    {"iteration": 8550001, "current_time_ms": 824680, "exploitability": 0.114036},
    {"iteration": 8560001, "current_time_ms": 825564, "exploitability": 0.113972},
    {"iteration": 8570001, "current_time_ms": 826293, "exploitability": 0.113892},
    {"iteration": 8580001, "current_time_ms": 827366, "exploitability": 0.1138},
    {"iteration": 8590001, "current_time_ms": 828182, "exploitability": 0.113713},
    {"iteration": 8600001, "current_time_ms": 828950, "exploitability": 0.113643},
    {"iteration": 8610001, "current_time_ms": 829731, "exploitability": 0.113605},
    {"iteration": 8620001, "current_time_ms": 830560, "exploitability": 0.113562},
    {"iteration": 8630001, "current_time_ms": 831599, "exploitability": 0.113523},
    {"iteration": 8640001, "current_time_ms": 832740, "exploitability": 0.113497},
    {"iteration": 8650001, "current_time_ms": 833605, "exploitability": 0.113481},
    {"iteration": 8660001, "current_time_ms": 834238, "exploitability": 0.113451},
    {"iteration": 8670001, "current_time_ms": 834973, "exploitability": 0.113411},
    {"iteration": 8680001, "current_time_ms": 836137, "exploitability": 0.113353},
    {"iteration": 8690001, "current_time_ms": 837159, "exploitability": 0.113282},
    {"iteration": 8700001, "current_time_ms": 837945, "exploitability": 0.113212},
    {"iteration": 8710001, "current_time_ms": 838799, "exploitability": 0.113154},
    {"iteration": 8720001, "current_time_ms": 839510, "exploitability": 0.1131},
    {"iteration": 8730001, "current_time_ms": 840260, "exploitability": 0.113035},
    {"iteration": 8740001, "current_time_ms": 841102, "exploitability": 0.112973},
    {"iteration": 8750001, "current_time_ms": 841826, "exploitability": 0.112929},
    {"iteration": 8760001, "current_time_ms": 842724, "exploitability": 0.112898},
    {"iteration": 8770001, "current_time_ms": 843577, "exploitability": 0.112874},
    {"iteration": 8780001, "current_time_ms": 844446, "exploitability": 0.112853},
    {"iteration": 8790001, "current_time_ms": 845148, "exploitability": 0.112833},
    {"iteration": 8800001, "current_time_ms": 845868, "exploitability": 0.112801},
    {"iteration": 8810001, "current_time_ms": 846549, "exploitability": 0.112758},
    {"iteration": 8820001, "current_time_ms": 847269, "exploitability": 0.112694},
    {"iteration": 8830001, "current_time_ms": 847974, "exploitability": 0.112622},
    {"iteration": 8840001, "current_time_ms": 848683, "exploitability": 0.112565},
    {"iteration": 8850001, "current_time_ms": 849378, "exploitability": 0.112517},
    {"iteration": 8860001, "current_time_ms": 850089, "exploitability": 0.112444},
    {"iteration": 8870001, "current_time_ms": 850767, "exploitability": 0.112372},
    {"iteration": 8880001, "current_time_ms": 851466, "exploitability": 0.11229},
    {"iteration": 8890001, "current_time_ms": 852170, "exploitability": 0.112206},
    {"iteration": 8900001, "current_time_ms": 852865, "exploitability": 0.11212},
    {"iteration": 8910001, "current_time_ms": 853569, "exploitability": 0.112027},
    {"iteration": 8920001, "current_time_ms": 854229, "exploitability": 0.111931},
    {"iteration": 8930001, "current_time_ms": 854920, "exploitability": 0.111853},
    {"iteration": 8940001, "current_time_ms": 855728, "exploitability": 0.111797},
    {"iteration": 8950001, "current_time_ms": 856405, "exploitability": 0.111771},
    {"iteration": 8960001, "current_time_ms": 857131, "exploitability": 0.111757},
    {"iteration": 8970001, "current_time_ms": 857812, "exploitability": 0.111737},
    {"iteration": 8980001, "current_time_ms": 858507, "exploitability": 0.111739},
    {"iteration": 8990001, "current_time_ms": 859179, "exploitability": 0.111741},
    {"iteration": 9000001, "current_time_ms": 860129, "exploitability": 0.111748},
    {"iteration": 9010001, "current_time_ms": 861907, "exploitability": 0.111747},
    {"iteration": 9020001, "current_time_ms": 863161, "exploitability": 0.111738},
    {"iteration": 9030001, "current_time_ms": 864396, "exploitability": 0.111736},
    {"iteration": 9040001, "current_time_ms": 865521, "exploitability": 0.111741},
    {"iteration": 9050001, "current_time_ms": 866531, "exploitability": 0.111759},
    {"iteration": 9060001, "current_time_ms": 867501, "exploitability": 0.11177},
    {"iteration": 9070001, "current_time_ms": 868394, "exploitability": 0.111773},
    {"iteration": 9080001, "current_time_ms": 869257, "exploitability": 0.111762},
    {"iteration": 9090001, "current_time_ms": 870111, "exploitability": 0.111735},
    {"iteration": 9100001, "current_time_ms": 871013, "exploitability": 0.111708},
    {"iteration": 9110001, "current_time_ms": 871982, "exploitability": 0.111697},
    {"iteration": 9120001, "current_time_ms": 872958, "exploitability": 0.111682},
    {"iteration": 9130001, "current_time_ms": 873850, "exploitability": 0.111669},
    {"iteration": 9140001, "current_time_ms": 874576, "exploitability": 0.111668},
    {"iteration": 9150001, "current_time_ms": 875287, "exploitability": 0.111639},
    {"iteration": 9160001, "current_time_ms": 876014, "exploitability": 0.111585},
    {"iteration": 9170001, "current_time_ms": 876686, "exploitability": 0.111528},
    {"iteration": 9180001, "current_time_ms": 877381, "exploitability": 0.111472},
    {"iteration": 9190001, "current_time_ms": 878092, "exploitability": 0.111436},
    {"iteration": 9200001, "current_time_ms": 878899, "exploitability": 0.111391},
    {"iteration": 9210001, "current_time_ms": 879646, "exploitability": 0.111336},
    {"iteration": 9220001, "current_time_ms": 880332, "exploitability": 0.111282},
    {"iteration": 9230001, "current_time_ms": 880998, "exploitability": 0.111234},
    {"iteration": 9240001, "current_time_ms": 881706, "exploitability": 0.111178},
    {"iteration": 9250001, "current_time_ms": 882422, "exploitability": 0.111131},
    {"iteration": 9260001, "current_time_ms": 883137, "exploitability": 0.111107},
    {"iteration": 9270001, "current_time_ms": 883864, "exploitability": 0.111093},
    {"iteration": 9280001, "current_time_ms": 884578, "exploitability": 0.11109},
    {"iteration": 9290001, "current_time_ms": 885299, "exploitability": 0.111067},
    {"iteration": 9300001, "current_time_ms": 886048, "exploitability": 0.111062},
    {"iteration": 9310001, "current_time_ms": 886738, "exploitability": 0.111071},
    {"iteration": 9320001, "current_time_ms": 887454, "exploitability": 0.111074},
    {"iteration": 9330001, "current_time_ms": 888242, "exploitability": 0.111104},
    {"iteration": 9340001, "current_time_ms": 888958, "exploitability": 0.111117},
    {"iteration": 9350001, "current_time_ms": 889699, "exploitability": 0.111134},
    {"iteration": 9360001, "current_time_ms": 890416, "exploitability": 0.111147},
    {"iteration": 9370001, "current_time_ms": 891124, "exploitability": 0.11116},
    {"iteration": 9380001, "current_time_ms": 891895, "exploitability": 0.111199},
    {"iteration": 9390001, "current_time_ms": 892611, "exploitability": 0.111231},
    {"iteration": 9400001, "current_time_ms": 893324, "exploitability": 0.111271},
    {"iteration": 9410001, "current_time_ms": 894009, "exploitability": 0.111316},
    {"iteration": 9420001, "current_time_ms": 894671, "exploitability": 0.11136},
    {"iteration": 9430001, "current_time_ms": 895472, "exploitability": 0.111386},
    {"iteration": 9440001, "current_time_ms": 896374, "exploitability": 0.111401},
    {"iteration": 9450001, "current_time_ms": 897245, "exploitability": 0.11139},
    {"iteration": 9460001, "current_time_ms": 897939, "exploitability": 0.111364},
    {"iteration": 9470001, "current_time_ms": 898692, "exploitability": 0.111326},
    {"iteration": 9480001, "current_time_ms": 899425, "exploitability": 0.111293},
    {"iteration": 9490001, "current_time_ms": 900263, "exploitability": 0.111264},
    {"iteration": 9500001, "current_time_ms": 901301, "exploitability": 0.111231},
    {"iteration": 9510001, "current_time_ms": 902302, "exploitability": 0.1112},
    {"iteration": 9520001, "current_time_ms": 903278, "exploitability": 0.111164},
    {"iteration": 9530001, "current_time_ms": 904129, "exploitability": 0.111117},
    {"iteration": 9540001, "current_time_ms": 905049, "exploitability": 0.111079},
    {"iteration": 9550001, "current_time_ms": 905803, "exploitability": 0.111036},
    {"iteration": 9560001, "current_time_ms": 906629, "exploitability": 0.110992},
    {"iteration": 9570001, "current_time_ms": 907373, "exploitability": 0.110966},
    {"iteration": 9580001, "current_time_ms": 908082, "exploitability": 0.11095},
    {"iteration": 9590001, "current_time_ms": 908769, "exploitability": 0.11094},
    {"iteration": 9600001, "current_time_ms": 909462, "exploitability": 0.110946},
    {"iteration": 9610001, "current_time_ms": 910189, "exploitability": 0.110955},
    {"iteration": 9620001, "current_time_ms": 910880, "exploitability": 0.110958},
    {"iteration": 9630001, "current_time_ms": 911569, "exploitability": 0.110946},
    {"iteration": 9640001, "current_time_ms": 912279, "exploitability": 0.110941},
    {"iteration": 9650001, "current_time_ms": 913032, "exploitability": 0.110927},
    {"iteration": 9660001, "current_time_ms": 913805, "exploitability": 0.110903},
    {"iteration": 9670001, "current_time_ms": 914583, "exploitability": 0.110862},
    {"iteration": 9680001, "current_time_ms": 915248, "exploitability": 0.110841},
    {"iteration": 9690001, "current_time_ms": 915911, "exploitability": 0.110816},
    {"iteration": 9700001, "current_time_ms": 916570, "exploitability": 0.110789},
    {"iteration": 9710001, "current_time_ms": 917253, "exploitability": 0.110771},
    {"iteration": 9720001, "current_time_ms": 918073, "exploitability": 0.110753},
    {"iteration": 9730001, "current_time_ms": 918856, "exploitability": 0.110726},
    {"iteration": 9740001, "current_time_ms": 919580, "exploitability": 0.110706},
    {"iteration": 9750001, "current_time_ms": 920454, "exploitability": 0.110695},
    {"iteration": 9760001, "current_time_ms": 921111, "exploitability": 0.110693},
    {"iteration": 9770001, "current_time_ms": 921800, "exploitability": 0.110687},
    {"iteration": 9780001, "current_time_ms": 922437, "exploitability": 0.11067},
    {"iteration": 9790001, "current_time_ms": 923096, "exploitability": 0.110652},
    {"iteration": 9800001, "current_time_ms": 923763, "exploitability": 0.110635},
    {"iteration": 9810001, "current_time_ms": 924456, "exploitability": 0.110631},
    {"iteration": 9820001, "current_time_ms": 925144, "exploitability": 0.110629},
    {"iteration": 9830001, "current_time_ms": 925798, "exploitability": 0.110648},
    {"iteration": 9840001, "current_time_ms": 926494, "exploitability": 0.110682},
    {"iteration": 9850001, "current_time_ms": 927252, "exploitability": 0.110718},
    {"iteration": 9860001, "current_time_ms": 928145, "exploitability": 0.110749},
    {"iteration": 9870001, "current_time_ms": 928994, "exploitability": 0.110779},
    {"iteration": 9880001, "current_time_ms": 929879, "exploitability": 0.11081},
    {"iteration": 9890001, "current_time_ms": 930609, "exploitability": 0.110825},
    {"iteration": 9900001, "current_time_ms": 931578, "exploitability": 0.110879},
    {"iteration": 9910001, "current_time_ms": 932450, "exploitability": 0.110955},
    {"iteration": 9920001, "current_time_ms": 933345, "exploitability": 0.111019},
    {"iteration": 9930001, "current_time_ms": 934047, "exploitability": 0.111089},
    {"iteration": 9940001, "current_time_ms": 934744, "exploitability": 0.111136},
    {"iteration": 9950001, "current_time_ms": 935461, "exploitability": 0.111171},
    {"iteration": 9960001, "current_time_ms": 936112, "exploitability": 0.111208},
    {"iteration": 9970001, "current_time_ms": 936804, "exploitability": 0.111244},
    {"iteration": 9980001, "current_time_ms": 937517, "exploitability": 0.111275},
    {"iteration": 9990001, "current_time_ms": 938171, "exploitability": 0.111313},
    {"iteration": 10000001, "current_time_ms": 938981, "exploitability": 0.111346},
  ]
}


==> plots/backup/ib__41_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 150, "exploitability": 0.0873415},
    {"iteration": 20001, "current_time_ms": 351, "exploitability": 0.0623629},
    {"iteration": 30001, "current_time_ms": 635, "exploitability": 0.0528134},
    {"iteration": 40001, "current_time_ms": 878, "exploitability": 0.0486647},
    {"iteration": 50001, "current_time_ms": 1082, "exploitability": 0.0442708},
    {"iteration": 60001, "current_time_ms": 1309, "exploitability": 0.0408704},
    {"iteration": 70001, "current_time_ms": 1494, "exploitability": 0.0382783},
    {"iteration": 80001, "current_time_ms": 1686, "exploitability": 0.0342325},
    {"iteration": 90001, "current_time_ms": 1875, "exploitability": 0.0359946},
    {"iteration": 100001, "current_time_ms": 2057, "exploitability": 0.0334488},
    {"iteration": 110001, "current_time_ms": 2255, "exploitability": 0.0318644},
    {"iteration": 120001, "current_time_ms": 2442, "exploitability": 0.0301083},
    {"iteration": 130001, "current_time_ms": 2635, "exploitability": 0.0306809},
    {"iteration": 140001, "current_time_ms": 2820, "exploitability": 0.0303072},
    {"iteration": 150001, "current_time_ms": 3007, "exploitability": 0.0299421},
    {"iteration": 160001, "current_time_ms": 3192, "exploitability": 0.0285407},
    {"iteration": 170001, "current_time_ms": 3382, "exploitability": 0.0294543},
    {"iteration": 180001, "current_time_ms": 3566, "exploitability": 0.0286036},
    {"iteration": 190001, "current_time_ms": 3754, "exploitability": 0.0278248},
    {"iteration": 200001, "current_time_ms": 3935, "exploitability": 0.02831},
    {"iteration": 210001, "current_time_ms": 4134, "exploitability": 0.0258845},
    {"iteration": 220001, "current_time_ms": 4320, "exploitability": 0.0275093},
    {"iteration": 230001, "current_time_ms": 4504, "exploitability": 0.0260509},
    {"iteration": 240001, "current_time_ms": 4682, "exploitability": 0.0270035},
    {"iteration": 250001, "current_time_ms": 4865, "exploitability": 0.0254542},
    {"iteration": 260001, "current_time_ms": 5049, "exploitability": 0.0250899},
    {"iteration": 270001, "current_time_ms": 5238, "exploitability": 0.0251262},
    {"iteration": 280001, "current_time_ms": 5428, "exploitability": 0.0247803},
    {"iteration": 290001, "current_time_ms": 5609, "exploitability": 0.0248904},
    {"iteration": 300001, "current_time_ms": 5797, "exploitability": 0.0244436},
    {"iteration": 310001, "current_time_ms": 5979, "exploitability": 0.0242431},
    {"iteration": 320001, "current_time_ms": 6157, "exploitability": 0.0241542},
    {"iteration": 330001, "current_time_ms": 6340, "exploitability": 0.0237926},
    {"iteration": 340001, "current_time_ms": 6526, "exploitability": 0.0236075},
    {"iteration": 350001, "current_time_ms": 6714, "exploitability": 0.0234483},
    {"iteration": 360001, "current_time_ms": 6894, "exploitability": 0.0230641},
    {"iteration": 370001, "current_time_ms": 7075, "exploitability": 0.022708},
    {"iteration": 380001, "current_time_ms": 7262, "exploitability": 0.0214933},
    {"iteration": 390001, "current_time_ms": 7452, "exploitability": 0.0216142},
    {"iteration": 400001, "current_time_ms": 7631, "exploitability": 0.0215989},
    {"iteration": 410001, "current_time_ms": 7811, "exploitability": 0.0213865},
    {"iteration": 420001, "current_time_ms": 7995, "exploitability": 0.0209942},
    {"iteration": 430001, "current_time_ms": 8177, "exploitability": 0.0206136},
    {"iteration": 440001, "current_time_ms": 8360, "exploitability": 0.020602},
    {"iteration": 450001, "current_time_ms": 8539, "exploitability": 0.0203546},
    {"iteration": 460001, "current_time_ms": 8717, "exploitability": 0.0199783},
    {"iteration": 470001, "current_time_ms": 8902, "exploitability": 0.0200778},
    {"iteration": 480001, "current_time_ms": 9206, "exploitability": 0.0201086},
    {"iteration": 490001, "current_time_ms": 9564, "exploitability": 0.0193761},
    {"iteration": 500001, "current_time_ms": 9890, "exploitability": 0.0198686},
    {"iteration": 510001, "current_time_ms": 10282, "exploitability": 0.019442},
    {"iteration": 520001, "current_time_ms": 10600, "exploitability": 0.0193294},
    {"iteration": 530001, "current_time_ms": 10972, "exploitability": 0.0193872},
    {"iteration": 540001, "current_time_ms": 11380, "exploitability": 0.0185091},
    {"iteration": 550001, "current_time_ms": 11715, "exploitability": 0.0188831},
    {"iteration": 560001, "current_time_ms": 12044, "exploitability": 0.0186505},
    {"iteration": 570001, "current_time_ms": 12414, "exploitability": 0.0183714},
    {"iteration": 580001, "current_time_ms": 12761, "exploitability": 0.0185035},
    {"iteration": 590001, "current_time_ms": 13080, "exploitability": 0.0178659},
    {"iteration": 600001, "current_time_ms": 13429, "exploitability": 0.018019},
    {"iteration": 610001, "current_time_ms": 13746, "exploitability": 0.0179379},
    {"iteration": 620001, "current_time_ms": 14091, "exploitability": 0.01754},
    {"iteration": 630001, "current_time_ms": 14407, "exploitability": 0.0179034},
    {"iteration": 640001, "current_time_ms": 14731, "exploitability": 0.017741},
    {"iteration": 650001, "current_time_ms": 15083, "exploitability": 0.0171097},
    {"iteration": 660001, "current_time_ms": 15409, "exploitability": 0.0176265},
    {"iteration": 670001, "current_time_ms": 15768, "exploitability": 0.0174316},
    {"iteration": 680001, "current_time_ms": 16091, "exploitability": 0.0167105},
    {"iteration": 690001, "current_time_ms": 16446, "exploitability": 0.0172693},
    {"iteration": 700001, "current_time_ms": 16776, "exploitability": 0.0170867},
    {"iteration": 710001, "current_time_ms": 17130, "exploitability": 0.0165342},
    {"iteration": 720001, "current_time_ms": 17464, "exploitability": 0.016999},
    {"iteration": 730001, "current_time_ms": 17828, "exploitability": 0.0171416},
    {"iteration": 740001, "current_time_ms": 18153, "exploitability": 0.0168693},
    {"iteration": 750001, "current_time_ms": 18514, "exploitability": 0.0163563},
    {"iteration": 760001, "current_time_ms": 18852, "exploitability": 0.0164794},
    {"iteration": 770001, "current_time_ms": 19209, "exploitability": 0.0164206},
    {"iteration": 780001, "current_time_ms": 19539, "exploitability": 0.01601},
    {"iteration": 790001, "current_time_ms": 19876, "exploitability": 0.0161207},
    {"iteration": 800001, "current_time_ms": 20251, "exploitability": 0.0159869},
    {"iteration": 810001, "current_time_ms": 20576, "exploitability": 0.0157927},
    {"iteration": 820001, "current_time_ms": 20934, "exploitability": 0.0159778},
    {"iteration": 830001, "current_time_ms": 21277, "exploitability": 0.0160524},
    {"iteration": 840001, "current_time_ms": 21629, "exploitability": 0.015864},
    {"iteration": 850001, "current_time_ms": 21949, "exploitability": 0.0155387},
    {"iteration": 860001, "current_time_ms": 22308, "exploitability": 0.0153103},
    {"iteration": 870001, "current_time_ms": 22635, "exploitability": 0.0153948},
    {"iteration": 880001, "current_time_ms": 22948, "exploitability": 0.0153821},
    {"iteration": 890001, "current_time_ms": 23349, "exploitability": 0.015227},
    {"iteration": 900001, "current_time_ms": 23653, "exploitability": 0.0152208},
    {"iteration": 910001, "current_time_ms": 23998, "exploitability": 0.0152565},
    {"iteration": 920001, "current_time_ms": 24343, "exploitability": 0.0153755},
    {"iteration": 930001, "current_time_ms": 24659, "exploitability": 0.0151341},
    {"iteration": 940001, "current_time_ms": 25006, "exploitability": 0.0150236},
    {"iteration": 950001, "current_time_ms": 25332, "exploitability": 0.015241},
    {"iteration": 960001, "current_time_ms": 25726, "exploitability": 0.0150903},
    {"iteration": 970001, "current_time_ms": 26126, "exploitability": 0.0148504},
    {"iteration": 980001, "current_time_ms": 26567, "exploitability": 0.0148201},
    {"iteration": 990001, "current_time_ms": 26947, "exploitability": 0.0149186},
    {"iteration": 1000001, "current_time_ms": 27329, "exploitability": 0.0151443},
    {"iteration": 1010001, "current_time_ms": 27692, "exploitability": 0.0148705},
    {"iteration": 1020001, "current_time_ms": 28053, "exploitability": 0.0145206},
    {"iteration": 1030001, "current_time_ms": 28418, "exploitability": 0.0147096},
    {"iteration": 1040001, "current_time_ms": 28757, "exploitability": 0.0147306},
    {"iteration": 1050001, "current_time_ms": 29112, "exploitability": 0.0144125},
    {"iteration": 1060001, "current_time_ms": 29408, "exploitability": 0.0144774},
    {"iteration": 1070001, "current_time_ms": 29726, "exploitability": 0.0145789},
    {"iteration": 1080001, "current_time_ms": 30077, "exploitability": 0.0143971},
    {"iteration": 1090001, "current_time_ms": 30413, "exploitability": 0.0141215},
    {"iteration": 1100001, "current_time_ms": 30758, "exploitability": 0.0139755},
    {"iteration": 1110001, "current_time_ms": 31081, "exploitability": 0.0140642},
    {"iteration": 1120001, "current_time_ms": 31454, "exploitability": 0.0140251},
    {"iteration": 1130001, "current_time_ms": 31781, "exploitability": 0.0138259},
    {"iteration": 1140001, "current_time_ms": 32132, "exploitability": 0.0137615},
    {"iteration": 1150001, "current_time_ms": 32464, "exploitability": 0.0137499},
    {"iteration": 1160001, "current_time_ms": 32812, "exploitability": 0.0136037},
    {"iteration": 1170001, "current_time_ms": 33140, "exploitability": 0.0134924},
    {"iteration": 1180001, "current_time_ms": 33493, "exploitability": 0.0136563},
    {"iteration": 1190001, "current_time_ms": 33802, "exploitability": 0.0138338},
    {"iteration": 1200001, "current_time_ms": 34165, "exploitability": 0.0134988},
    {"iteration": 1210001, "current_time_ms": 34514, "exploitability": 0.0129836},
    {"iteration": 1220001, "current_time_ms": 34904, "exploitability": 0.0130673},
    {"iteration": 1230001, "current_time_ms": 35226, "exploitability": 0.013442},
    {"iteration": 1240001, "current_time_ms": 35576, "exploitability": 0.0131933},
    {"iteration": 1250001, "current_time_ms": 35903, "exploitability": 0.0129783},
    {"iteration": 1260001, "current_time_ms": 36237, "exploitability": 0.0129622},
    {"iteration": 1270001, "current_time_ms": 36581, "exploitability": 0.0129699},
    {"iteration": 1280001, "current_time_ms": 36920, "exploitability": 0.0128},
    {"iteration": 1290001, "current_time_ms": 37255, "exploitability": 0.0125506},
    {"iteration": 1300001, "current_time_ms": 37577, "exploitability": 0.0123646},
    {"iteration": 1310001, "current_time_ms": 37920, "exploitability": 0.0125962},
    {"iteration": 1320001, "current_time_ms": 38238, "exploitability": 0.0128332},
    {"iteration": 1330001, "current_time_ms": 38581, "exploitability": 0.0127104},
    {"iteration": 1340001, "current_time_ms": 38900, "exploitability": 0.0124452},
    {"iteration": 1350001, "current_time_ms": 39231, "exploitability": 0.012342},
    {"iteration": 1360001, "current_time_ms": 39590, "exploitability": 0.0123972},
    {"iteration": 1370001, "current_time_ms": 39904, "exploitability": 0.0124647},
    {"iteration": 1380001, "current_time_ms": 40262, "exploitability": 0.0124333},
    {"iteration": 1390001, "current_time_ms": 40593, "exploitability": 0.0122291},
    {"iteration": 1400001, "current_time_ms": 40934, "exploitability": 0.0120901},
    {"iteration": 1410001, "current_time_ms": 41287, "exploitability": 0.012158},
    {"iteration": 1420001, "current_time_ms": 41636, "exploitability": 0.0123316},
    {"iteration": 1430001, "current_time_ms": 41952, "exploitability": 0.0121977},
    {"iteration": 1440001, "current_time_ms": 42289, "exploitability": 0.0118613},
    {"iteration": 1450001, "current_time_ms": 42596, "exploitability": 0.0117138},
    {"iteration": 1460001, "current_time_ms": 42932, "exploitability": 0.0119209},
    {"iteration": 1470001, "current_time_ms": 43246, "exploitability": 0.0121605},
    {"iteration": 1480001, "current_time_ms": 43558, "exploitability": 0.0120175},
    {"iteration": 1490001, "current_time_ms": 43886, "exploitability": 0.011714},
    {"iteration": 1500001, "current_time_ms": 44186, "exploitability": 0.0115144},
    {"iteration": 1510001, "current_time_ms": 44543, "exploitability": 0.0116668},
    {"iteration": 1520001, "current_time_ms": 44875, "exploitability": 0.0119044},
    {"iteration": 1530001, "current_time_ms": 45222, "exploitability": 0.0117781},
    {"iteration": 1540001, "current_time_ms": 45536, "exploitability": 0.0116149},
    {"iteration": 1550001, "current_time_ms": 45875, "exploitability": 0.0116387},
    {"iteration": 1560001, "current_time_ms": 46223, "exploitability": 0.0117319},
    {"iteration": 1570001, "current_time_ms": 46625, "exploitability": 0.011659},
    {"iteration": 1580001, "current_time_ms": 46935, "exploitability": 0.0114215},
    {"iteration": 1590001, "current_time_ms": 47265, "exploitability": 0.0113994},
    {"iteration": 1600001, "current_time_ms": 47581, "exploitability": 0.0115577},
    {"iteration": 1610001, "current_time_ms": 47900, "exploitability": 0.0116108},
    {"iteration": 1620001, "current_time_ms": 48257, "exploitability": 0.0114966},
    {"iteration": 1630001, "current_time_ms": 48570, "exploitability": 0.0114433},
    {"iteration": 1640001, "current_time_ms": 48913, "exploitability": 0.0115638},
    {"iteration": 1650001, "current_time_ms": 49224, "exploitability": 0.01153},
    {"iteration": 1660001, "current_time_ms": 49567, "exploitability": 0.0114015},
    {"iteration": 1670001, "current_time_ms": 49891, "exploitability": 0.0113834},
    {"iteration": 1680001, "current_time_ms": 50197, "exploitability": 0.0116409},
    {"iteration": 1690001, "current_time_ms": 50567, "exploitability": 0.0117898},
    {"iteration": 1700001, "current_time_ms": 50919, "exploitability": 0.0116112},
    {"iteration": 1710001, "current_time_ms": 51270, "exploitability": 0.0114713},
    {"iteration": 1720001, "current_time_ms": 51603, "exploitability": 0.0115043},
    {"iteration": 1730001, "current_time_ms": 51950, "exploitability": 0.0116421},
    {"iteration": 1740001, "current_time_ms": 52276, "exploitability": 0.0115196},
    {"iteration": 1750001, "current_time_ms": 52603, "exploitability": 0.0113432},
    {"iteration": 1760001, "current_time_ms": 52937, "exploitability": 0.0112921},
    {"iteration": 1770001, "current_time_ms": 53277, "exploitability": 0.0112794},
    {"iteration": 1780001, "current_time_ms": 53644, "exploitability": 0.0113251},
    {"iteration": 1790001, "current_time_ms": 53956, "exploitability": 0.0113395},
    {"iteration": 1800001, "current_time_ms": 54315, "exploitability": 0.0112806},
    {"iteration": 1810001, "current_time_ms": 54637, "exploitability": 0.0111988},
    {"iteration": 1820001, "current_time_ms": 54986, "exploitability": 0.0111663},
    {"iteration": 1830001, "current_time_ms": 55318, "exploitability": 0.0110986},
    {"iteration": 1840001, "current_time_ms": 55659, "exploitability": 0.0110346},
    {"iteration": 1850001, "current_time_ms": 56005, "exploitability": 0.0110913},
    {"iteration": 1860001, "current_time_ms": 56334, "exploitability": 0.0111381},
    {"iteration": 1870001, "current_time_ms": 56686, "exploitability": 0.011078},
    {"iteration": 1880001, "current_time_ms": 57083, "exploitability": 0.0109314},
    {"iteration": 1890001, "current_time_ms": 57403, "exploitability": 0.0109189},
    {"iteration": 1900001, "current_time_ms": 57717, "exploitability": 0.0110342},
    {"iteration": 1910001, "current_time_ms": 58092, "exploitability": 0.0111153},
    {"iteration": 1920001, "current_time_ms": 58420, "exploitability": 0.0108822},
    {"iteration": 1930001, "current_time_ms": 58804, "exploitability": 0.0105521},
    {"iteration": 1940001, "current_time_ms": 59119, "exploitability": 0.0105319},
    {"iteration": 1950001, "current_time_ms": 59471, "exploitability": 0.0107991},
    {"iteration": 1960001, "current_time_ms": 59796, "exploitability": 0.0108921},
    {"iteration": 1970001, "current_time_ms": 60144, "exploitability": 0.0108129},
    {"iteration": 1980001, "current_time_ms": 60493, "exploitability": 0.0107324},
    {"iteration": 1990001, "current_time_ms": 60848, "exploitability": 0.0107013},
    {"iteration": 2000001, "current_time_ms": 61163, "exploitability": 0.0107491},
    {"iteration": 2010001, "current_time_ms": 61466, "exploitability": 0.0108791},
    {"iteration": 2020001, "current_time_ms": 61825, "exploitability": 0.0109035},
    {"iteration": 2030001, "current_time_ms": 62150, "exploitability": 0.0107421},
    {"iteration": 2040001, "current_time_ms": 62498, "exploitability": 0.0105839},
    {"iteration": 2050001, "current_time_ms": 62825, "exploitability": 0.0105257},
    {"iteration": 2060001, "current_time_ms": 63192, "exploitability": 0.0105646},
    {"iteration": 2070001, "current_time_ms": 63500, "exploitability": 0.0106547},
    {"iteration": 2080001, "current_time_ms": 63881, "exploitability": 0.0106756},
    {"iteration": 2090001, "current_time_ms": 64217, "exploitability": 0.0106788},
    {"iteration": 2100001, "current_time_ms": 64529, "exploitability": 0.0105202},
    {"iteration": 2110001, "current_time_ms": 64889, "exploitability": 0.0103749},
    {"iteration": 2120001, "current_time_ms": 65259, "exploitability": 0.0103898},
    {"iteration": 2130001, "current_time_ms": 65509, "exploitability": 0.0105491},
    {"iteration": 2140001, "current_time_ms": 65717, "exploitability": 0.0105592},
    {"iteration": 2150001, "current_time_ms": 65939, "exploitability": 0.0104422},
    {"iteration": 2160001, "current_time_ms": 66156, "exploitability": 0.0103147},
    {"iteration": 2170001, "current_time_ms": 66360, "exploitability": 0.0102367},
    {"iteration": 2180001, "current_time_ms": 66564, "exploitability": 0.0102445},
    {"iteration": 2190001, "current_time_ms": 66764, "exploitability": 0.0103126},
    {"iteration": 2200001, "current_time_ms": 66968, "exploitability": 0.0103762},
    {"iteration": 2210001, "current_time_ms": 67166, "exploitability": 0.0103497},
    {"iteration": 2220001, "current_time_ms": 67354, "exploitability": 0.0102606},
    {"iteration": 2230001, "current_time_ms": 67545, "exploitability": 0.0102128},
    {"iteration": 2240001, "current_time_ms": 67736, "exploitability": 0.0101947},
    {"iteration": 2250001, "current_time_ms": 67922, "exploitability": 0.0101692},
    {"iteration": 2260001, "current_time_ms": 68097, "exploitability": 0.0101585},
    {"iteration": 2270001, "current_time_ms": 68271, "exploitability": 0.0101081},
    {"iteration": 2280001, "current_time_ms": 68450, "exploitability": 0.0100525},
    {"iteration": 2290001, "current_time_ms": 68634, "exploitability": 0.0100268},
    {"iteration": 2300001, "current_time_ms": 68820, "exploitability": 0.0100019},
    {"iteration": 2310001, "current_time_ms": 69004, "exploitability": 0.0099881},
    {"iteration": 2320001, "current_time_ms": 69234, "exploitability": 0.00998868},
    {"iteration": 2330001, "current_time_ms": 69451, "exploitability": 0.00997105},
    {"iteration": 2340001, "current_time_ms": 69656, "exploitability": 0.00995858},
    {"iteration": 2350001, "current_time_ms": 69857, "exploitability": 0.00995258},
    {"iteration": 2360001, "current_time_ms": 70058, "exploitability": 0.00993619},
    {"iteration": 2370001, "current_time_ms": 70265, "exploitability": 0.0098681},
    {"iteration": 2380001, "current_time_ms": 70468, "exploitability": 0.00977921},
    {"iteration": 2390001, "current_time_ms": 70668, "exploitability": 0.00971948},
    {"iteration": 2400001, "current_time_ms": 70860, "exploitability": 0.00966257},
    {"iteration": 2410001, "current_time_ms": 71064, "exploitability": 0.00973067},
    {"iteration": 2420001, "current_time_ms": 71258, "exploitability": 0.00972204},
    {"iteration": 2430001, "current_time_ms": 71446, "exploitability": 0.00962795},
    {"iteration": 2440001, "current_time_ms": 71618, "exploitability": 0.00955549},
    {"iteration": 2450001, "current_time_ms": 71785, "exploitability": 0.00956522},
    {"iteration": 2460001, "current_time_ms": 71960, "exploitability": 0.00968215},
    {"iteration": 2470001, "current_time_ms": 72138, "exploitability": 0.00975493},
    {"iteration": 2480001, "current_time_ms": 72323, "exploitability": 0.00965185},
    {"iteration": 2490001, "current_time_ms": 72506, "exploitability": 0.00952213},
    {"iteration": 2500001, "current_time_ms": 72691, "exploitability": 0.00946445},
    {"iteration": 2510001, "current_time_ms": 72876, "exploitability": 0.00953704},
    {"iteration": 2520001, "current_time_ms": 73087, "exploitability": 0.00965977},
    {"iteration": 2530001, "current_time_ms": 73301, "exploitability": 0.009667},
    {"iteration": 2540001, "current_time_ms": 73477, "exploitability": 0.00955241},
    {"iteration": 2550001, "current_time_ms": 73661, "exploitability": 0.00944493},
    {"iteration": 2560001, "current_time_ms": 73851, "exploitability": 0.00944307},
    {"iteration": 2570001, "current_time_ms": 74033, "exploitability": 0.00953502},
    {"iteration": 2580001, "current_time_ms": 74245, "exploitability": 0.00959733},
    {"iteration": 2590001, "current_time_ms": 74561, "exploitability": 0.00954236},
    {"iteration": 2600001, "current_time_ms": 74898, "exploitability": 0.00943947},
    {"iteration": 2610001, "current_time_ms": 75227, "exploitability": 0.00934636},
    {"iteration": 2620001, "current_time_ms": 75568, "exploitability": 0.00933985},
    {"iteration": 2630001, "current_time_ms": 75894, "exploitability": 0.00937508},
    {"iteration": 2640001, "current_time_ms": 76253, "exploitability": 0.00943509},
    {"iteration": 2650001, "current_time_ms": 76561, "exploitability": 0.00951553},
    {"iteration": 2660001, "current_time_ms": 76931, "exploitability": 0.00944293},
    {"iteration": 2670001, "current_time_ms": 77269, "exploitability": 0.0092727},
    {"iteration": 2680001, "current_time_ms": 77619, "exploitability": 0.00913299},
    {"iteration": 2690001, "current_time_ms": 77837, "exploitability": 0.00911726},
    {"iteration": 2700001, "current_time_ms": 78020, "exploitability": 0.00924768},
    {"iteration": 2710001, "current_time_ms": 78200, "exploitability": 0.00938074},
    {"iteration": 2720001, "current_time_ms": 78387, "exploitability": 0.00933074},
    {"iteration": 2730001, "current_time_ms": 78564, "exploitability": 0.00918549},
    {"iteration": 2740001, "current_time_ms": 78741, "exploitability": 0.00905633},
    {"iteration": 2750001, "current_time_ms": 78922, "exploitability": 0.0090307},
    {"iteration": 2760001, "current_time_ms": 79102, "exploitability": 0.00912646},
    {"iteration": 2770001, "current_time_ms": 79280, "exploitability": 0.0092444},
    {"iteration": 2780001, "current_time_ms": 79459, "exploitability": 0.00925054},
    {"iteration": 2790001, "current_time_ms": 79639, "exploitability": 0.00917668},
    {"iteration": 2800001, "current_time_ms": 79821, "exploitability": 0.00914371},
    {"iteration": 2810001, "current_time_ms": 80000, "exploitability": 0.00912848},
    {"iteration": 2820001, "current_time_ms": 80180, "exploitability": 0.00915547},
    {"iteration": 2830001, "current_time_ms": 80367, "exploitability": 0.00916819},
    {"iteration": 2840001, "current_time_ms": 80544, "exploitability": 0.00912586},
    {"iteration": 2850001, "current_time_ms": 80727, "exploitability": 0.00900387},
    {"iteration": 2860001, "current_time_ms": 80901, "exploitability": 0.00886823},
    {"iteration": 2870001, "current_time_ms": 81083, "exploitability": 0.0088482},
    {"iteration": 2880001, "current_time_ms": 81353, "exploitability": 0.00892789},
    {"iteration": 2890001, "current_time_ms": 81695, "exploitability": 0.0090907},
    {"iteration": 2900001, "current_time_ms": 82056, "exploitability": 0.00910472},
    {"iteration": 2910001, "current_time_ms": 82382, "exploitability": 0.00896486},
    {"iteration": 2920001, "current_time_ms": 82744, "exploitability": 0.00876952},
    {"iteration": 2930001, "current_time_ms": 83097, "exploitability": 0.0086724},
    {"iteration": 2940001, "current_time_ms": 83403, "exploitability": 0.00878567},
    {"iteration": 2950001, "current_time_ms": 83581, "exploitability": 0.00900647},
    {"iteration": 2960001, "current_time_ms": 83758, "exploitability": 0.00909126},
    {"iteration": 2970001, "current_time_ms": 83937, "exploitability": 0.0089664},
    {"iteration": 2980001, "current_time_ms": 84121, "exploitability": 0.0087604},
    {"iteration": 2990001, "current_time_ms": 84301, "exploitability": 0.00863687},
    {"iteration": 3000001, "current_time_ms": 84609, "exploitability": 0.00870036},
    {"iteration": 3010001, "current_time_ms": 84961, "exploitability": 0.00885448},
    {"iteration": 3020001, "current_time_ms": 85274, "exploitability": 0.00892914},
    {"iteration": 3030001, "current_time_ms": 85537, "exploitability": 0.00886505},
    {"iteration": 3040001, "current_time_ms": 85752, "exploitability": 0.00873829},
    {"iteration": 3050001, "current_time_ms": 85935, "exploitability": 0.00867357},
    {"iteration": 3060001, "current_time_ms": 86121, "exploitability": 0.00870229},
    {"iteration": 3070001, "current_time_ms": 86300, "exploitability": 0.00880823},
    {"iteration": 3080001, "current_time_ms": 86478, "exploitability": 0.00887211},
    {"iteration": 3090001, "current_time_ms": 86660, "exploitability": 0.00879584},
    {"iteration": 3100001, "current_time_ms": 86842, "exploitability": 0.00868612},
    {"iteration": 3110001, "current_time_ms": 87022, "exploitability": 0.00864265},
    {"iteration": 3120001, "current_time_ms": 87199, "exploitability": 0.00869193},
    {"iteration": 3130001, "current_time_ms": 87381, "exploitability": 0.00878368},
    {"iteration": 3140001, "current_time_ms": 87565, "exploitability": 0.00880297},
    {"iteration": 3150001, "current_time_ms": 87744, "exploitability": 0.00870956},
    {"iteration": 3160001, "current_time_ms": 87931, "exploitability": 0.00861805},
    {"iteration": 3170001, "current_time_ms": 88110, "exploitability": 0.0085525},
    {"iteration": 3180001, "current_time_ms": 88295, "exploitability": 0.00857269},
    {"iteration": 3190001, "current_time_ms": 88481, "exploitability": 0.00869893},
    {"iteration": 3200001, "current_time_ms": 88665, "exploitability": 0.00878456},
    {"iteration": 3210001, "current_time_ms": 88848, "exploitability": 0.00877266},
    {"iteration": 3220001, "current_time_ms": 89029, "exploitability": 0.00870792},
    {"iteration": 3230001, "current_time_ms": 89213, "exploitability": 0.00865358},
    {"iteration": 3240001, "current_time_ms": 89398, "exploitability": 0.0086515},
    {"iteration": 3250001, "current_time_ms": 89578, "exploitability": 0.00869605},
    {"iteration": 3260001, "current_time_ms": 89755, "exploitability": 0.00876394},
    {"iteration": 3270001, "current_time_ms": 89937, "exploitability": 0.00879355},
    {"iteration": 3280001, "current_time_ms": 90117, "exploitability": 0.00869122},
    {"iteration": 3290001, "current_time_ms": 90300, "exploitability": 0.00852106},
    {"iteration": 3300001, "current_time_ms": 90483, "exploitability": 0.00835517},
    {"iteration": 3310001, "current_time_ms": 90663, "exploitability": 0.00836128},
    {"iteration": 3320001, "current_time_ms": 90839, "exploitability": 0.00852477},
    {"iteration": 3330001, "current_time_ms": 91015, "exploitability": 0.00868193},
    {"iteration": 3340001, "current_time_ms": 91199, "exploitability": 0.00872544},
    {"iteration": 3350001, "current_time_ms": 91388, "exploitability": 0.00861218},
    {"iteration": 3360001, "current_time_ms": 91568, "exploitability": 0.0084738},
    {"iteration": 3370001, "current_time_ms": 91747, "exploitability": 0.00840104},
    {"iteration": 3380001, "current_time_ms": 91927, "exploitability": 0.00841608},
    {"iteration": 3390001, "current_time_ms": 92109, "exploitability": 0.00849695},
    {"iteration": 3400001, "current_time_ms": 92288, "exploitability": 0.00865172},
    {"iteration": 3410001, "current_time_ms": 92471, "exploitability": 0.00867501},
    {"iteration": 3420001, "current_time_ms": 92665, "exploitability": 0.00854708},
    {"iteration": 3430001, "current_time_ms": 92864, "exploitability": 0.00838705},
    {"iteration": 3440001, "current_time_ms": 93044, "exploitability": 0.0082891},
    {"iteration": 3450001, "current_time_ms": 93244, "exploitability": 0.00830837},
    {"iteration": 3460001, "current_time_ms": 93646, "exploitability": 0.00846539},
    {"iteration": 3470001, "current_time_ms": 93992, "exploitability": 0.00856308},
    {"iteration": 3480001, "current_time_ms": 94324, "exploitability": 0.00855819},
    {"iteration": 3490001, "current_time_ms": 94669, "exploitability": 0.00846079},
    {"iteration": 3500001, "current_time_ms": 94974, "exploitability": 0.00835679},
    {"iteration": 3510001, "current_time_ms": 95357, "exploitability": 0.00836937},
    {"iteration": 3520001, "current_time_ms": 95701, "exploitability": 0.00844706},
    {"iteration": 3530001, "current_time_ms": 96026, "exploitability": 0.00849445},
    {"iteration": 3540001, "current_time_ms": 96372, "exploitability": 0.00847713},
    {"iteration": 3550001, "current_time_ms": 96706, "exploitability": 0.00839795},
    {"iteration": 3560001, "current_time_ms": 97041, "exploitability": 0.00833492},
    {"iteration": 3570001, "current_time_ms": 97379, "exploitability": 0.00831413},
    {"iteration": 3580001, "current_time_ms": 97725, "exploitability": 0.00837198},
    {"iteration": 3590001, "current_time_ms": 98047, "exploitability": 0.00843431},
    {"iteration": 3600001, "current_time_ms": 98369, "exploitability": 0.00847082},
    {"iteration": 3610001, "current_time_ms": 98737, "exploitability": 0.00843064},
    {"iteration": 3620001, "current_time_ms": 99059, "exploitability": 0.00830489},
    {"iteration": 3630001, "current_time_ms": 99408, "exploitability": 0.00817619},
    {"iteration": 3640001, "current_time_ms": 99715, "exploitability": 0.00812296},
    {"iteration": 3650001, "current_time_ms": 100086, "exploitability": 0.00817141},
    {"iteration": 3660001, "current_time_ms": 100387, "exploitability": 0.00827162},
    {"iteration": 3670001, "current_time_ms": 100747, "exploitability": 0.0083422},
    {"iteration": 3680001, "current_time_ms": 101081, "exploitability": 0.00831222},
    {"iteration": 3690001, "current_time_ms": 101409, "exploitability": 0.00822709},
    {"iteration": 3700001, "current_time_ms": 101761, "exploitability": 0.00812016},
    {"iteration": 3710001, "current_time_ms": 102083, "exploitability": 0.00806667},
    {"iteration": 3720001, "current_time_ms": 102452, "exploitability": 0.00811645},
    {"iteration": 3730001, "current_time_ms": 102795, "exploitability": 0.00819882},
    {"iteration": 3740001, "current_time_ms": 103157, "exploitability": 0.00828143},
    {"iteration": 3750001, "current_time_ms": 103467, "exploitability": 0.00830122},
    {"iteration": 3760001, "current_time_ms": 103822, "exploitability": 0.00824837},
    {"iteration": 3770001, "current_time_ms": 104151, "exploitability": 0.00815357},
    {"iteration": 3780001, "current_time_ms": 104510, "exploitability": 0.00811866},
    {"iteration": 3790001, "current_time_ms": 104925, "exploitability": 0.00813595},
    {"iteration": 3800001, "current_time_ms": 105315, "exploitability": 0.00815626},
    {"iteration": 3810001, "current_time_ms": 105741, "exploitability": 0.00812411},
    {"iteration": 3820001, "current_time_ms": 106201, "exploitability": 0.00807644},
    {"iteration": 3830001, "current_time_ms": 106491, "exploitability": 0.0080313},
    {"iteration": 3840001, "current_time_ms": 106697, "exploitability": 0.00803335},
    {"iteration": 3850001, "current_time_ms": 106901, "exploitability": 0.00805876},
    {"iteration": 3860001, "current_time_ms": 107076, "exploitability": 0.00808505},
    {"iteration": 3870001, "current_time_ms": 107249, "exploitability": 0.00809421},
    {"iteration": 3880001, "current_time_ms": 107424, "exploitability": 0.0080458},
    {"iteration": 3890001, "current_time_ms": 107607, "exploitability": 0.00795564},
    {"iteration": 3900001, "current_time_ms": 107791, "exploitability": 0.00787197},
    {"iteration": 3910001, "current_time_ms": 107981, "exploitability": 0.00783913},
    {"iteration": 3920001, "current_time_ms": 108167, "exploitability": 0.00790916},
    {"iteration": 3930001, "current_time_ms": 108361, "exploitability": 0.0079927},
    {"iteration": 3940001, "current_time_ms": 108553, "exploitability": 0.00802588},
    {"iteration": 3950001, "current_time_ms": 108735, "exploitability": 0.00798687},
    {"iteration": 3960001, "current_time_ms": 108911, "exploitability": 0.0079387},
    {"iteration": 3970001, "current_time_ms": 109091, "exploitability": 0.0079039},
    {"iteration": 3980001, "current_time_ms": 109286, "exploitability": 0.00786704},
    {"iteration": 3990001, "current_time_ms": 109468, "exploitability": 0.0078652},
    {"iteration": 4000001, "current_time_ms": 109651, "exploitability": 0.00789446},
    {"iteration": 4010001, "current_time_ms": 109835, "exploitability": 0.00795036},
    {"iteration": 4020001, "current_time_ms": 110018, "exploitability": 0.00797708},
    {"iteration": 4030001, "current_time_ms": 110198, "exploitability": 0.00797499},
    {"iteration": 4040001, "current_time_ms": 110386, "exploitability": 0.00795688},
    {"iteration": 4050001, "current_time_ms": 110565, "exploitability": 0.00792878},
    {"iteration": 4060001, "current_time_ms": 110749, "exploitability": 0.00787217},
    {"iteration": 4070001, "current_time_ms": 110930, "exploitability": 0.00782017},
    {"iteration": 4080001, "current_time_ms": 111109, "exploitability": 0.00779144},
    {"iteration": 4090001, "current_time_ms": 111300, "exploitability": 0.00785851},
    {"iteration": 4100001, "current_time_ms": 111482, "exploitability": 0.0079232},
    {"iteration": 4110001, "current_time_ms": 111661, "exploitability": 0.00791458},
    {"iteration": 4120001, "current_time_ms": 111841, "exploitability": 0.00792984},
    {"iteration": 4130001, "current_time_ms": 112027, "exploitability": 0.00789157},
    {"iteration": 4140001, "current_time_ms": 112237, "exploitability": 0.0078367},
    {"iteration": 4150001, "current_time_ms": 112598, "exploitability": 0.00778997},
    {"iteration": 4160001, "current_time_ms": 112965, "exploitability": 0.00779819},
    {"iteration": 4170001, "current_time_ms": 113302, "exploitability": 0.00786048},
    {"iteration": 4180001, "current_time_ms": 113636, "exploitability": 0.00792723},
    {"iteration": 4190001, "current_time_ms": 113940, "exploitability": 0.007942},
    {"iteration": 4200001, "current_time_ms": 114291, "exploitability": 0.00791781},
    {"iteration": 4210001, "current_time_ms": 114598, "exploitability": 0.00788823},
    {"iteration": 4220001, "current_time_ms": 114936, "exploitability": 0.00786386},
    {"iteration": 4230001, "current_time_ms": 115233, "exploitability": 0.0078551},
    {"iteration": 4240001, "current_time_ms": 115556, "exploitability": 0.00785116},
    {"iteration": 4250001, "current_time_ms": 115881, "exploitability": 0.00786312},
    {"iteration": 4260001, "current_time_ms": 116212, "exploitability": 0.00788356},
    {"iteration": 4270001, "current_time_ms": 116541, "exploitability": 0.00787603},
    {"iteration": 4280001, "current_time_ms": 116824, "exploitability": 0.00784471},
    {"iteration": 4290001, "current_time_ms": 117159, "exploitability": 0.00782023},
    {"iteration": 4300001, "current_time_ms": 117467, "exploitability": 0.00782066},
    {"iteration": 4310001, "current_time_ms": 117768, "exploitability": 0.0078412},
    {"iteration": 4320001, "current_time_ms": 118056, "exploitability": 0.00784305},
    {"iteration": 4330001, "current_time_ms": 118358, "exploitability": 0.00780587},
    {"iteration": 4340001, "current_time_ms": 118655, "exploitability": 0.00776682},
    {"iteration": 4350001, "current_time_ms": 118938, "exploitability": 0.00776237},
    {"iteration": 4360001, "current_time_ms": 119240, "exploitability": 0.00776715},
    {"iteration": 4370001, "current_time_ms": 119507, "exploitability": 0.00779205},
    {"iteration": 4380001, "current_time_ms": 119787, "exploitability": 0.00779588},
    {"iteration": 4390001, "current_time_ms": 120094, "exploitability": 0.00777134},
    {"iteration": 4400001, "current_time_ms": 120401, "exploitability": 0.00771636},
    {"iteration": 4410001, "current_time_ms": 120717, "exploitability": 0.00767423},
    {"iteration": 4420001, "current_time_ms": 120987, "exploitability": 0.00766795},
    {"iteration": 4430001, "current_time_ms": 121294, "exploitability": 0.00769581},
    {"iteration": 4440001, "current_time_ms": 121575, "exploitability": 0.00773531},
    {"iteration": 4450001, "current_time_ms": 121870, "exploitability": 0.00773052},
    {"iteration": 4460001, "current_time_ms": 122144, "exploitability": 0.00769789},
    {"iteration": 4470001, "current_time_ms": 122533, "exploitability": 0.00763274},
    {"iteration": 4480001, "current_time_ms": 122913, "exploitability": 0.00755543},
    {"iteration": 4490001, "current_time_ms": 123264, "exploitability": 0.00754629},
    {"iteration": 4500001, "current_time_ms": 123596, "exploitability": 0.00755698},
    {"iteration": 4510001, "current_time_ms": 123933, "exploitability": 0.00764266},
    {"iteration": 4520001, "current_time_ms": 124332, "exploitability": 0.00769137},
    {"iteration": 4530001, "current_time_ms": 124619, "exploitability": 0.0076697},
    {"iteration": 4540001, "current_time_ms": 124931, "exploitability": 0.00760349},
    {"iteration": 4550001, "current_time_ms": 125245, "exploitability": 0.00751434},
    {"iteration": 4560001, "current_time_ms": 125526, "exploitability": 0.00752886},
    {"iteration": 4570001, "current_time_ms": 125813, "exploitability": 0.00754712},
    {"iteration": 4580001, "current_time_ms": 126123, "exploitability": 0.00754369},
    {"iteration": 4590001, "current_time_ms": 126396, "exploitability": 0.00759414},
    {"iteration": 4600001, "current_time_ms": 126688, "exploitability": 0.0076408},
    {"iteration": 4610001, "current_time_ms": 126926, "exploitability": 0.00761407},
    {"iteration": 4620001, "current_time_ms": 127127, "exploitability": 0.00754467},
    {"iteration": 4630001, "current_time_ms": 127327, "exploitability": 0.00748118},
    {"iteration": 4640001, "current_time_ms": 127528, "exploitability": 0.00753632},
    {"iteration": 4650001, "current_time_ms": 127740, "exploitability": 0.00758952},
    {"iteration": 4660001, "current_time_ms": 127935, "exploitability": 0.00764269},
    {"iteration": 4670001, "current_time_ms": 128128, "exploitability": 0.0076818},
    {"iteration": 4680001, "current_time_ms": 128319, "exploitability": 0.00761065},
    {"iteration": 4690001, "current_time_ms": 128534, "exploitability": 0.00748013},
    {"iteration": 4700001, "current_time_ms": 128764, "exploitability": 0.00736396},
    {"iteration": 4710001, "current_time_ms": 128972, "exploitability": 0.00743655},
    {"iteration": 4720001, "current_time_ms": 129169, "exploitability": 0.00751459},
    {"iteration": 4730001, "current_time_ms": 129364, "exploitability": 0.00755887},
    {"iteration": 4740001, "current_time_ms": 129569, "exploitability": 0.00761361},
    {"iteration": 4750001, "current_time_ms": 129777, "exploitability": 0.00764784},
    {"iteration": 4760001, "current_time_ms": 129976, "exploitability": 0.00760374},
    {"iteration": 4770001, "current_time_ms": 130166, "exploitability": 0.00750311},
    {"iteration": 4780001, "current_time_ms": 130370, "exploitability": 0.00740173},
    {"iteration": 4790001, "current_time_ms": 130563, "exploitability": 0.00740851},
    {"iteration": 4800001, "current_time_ms": 130781, "exploitability": 0.00746216},
    {"iteration": 4810001, "current_time_ms": 130989, "exploitability": 0.00753137},
    {"iteration": 4820001, "current_time_ms": 131203, "exploitability": 0.00756343},
    {"iteration": 4830001, "current_time_ms": 131414, "exploitability": 0.00758599},
    {"iteration": 4840001, "current_time_ms": 131651, "exploitability": 0.00758361},
    {"iteration": 4850001, "current_time_ms": 131852, "exploitability": 0.00749912},
    {"iteration": 4860001, "current_time_ms": 132057, "exploitability": 0.00741081},
    {"iteration": 4870001, "current_time_ms": 132273, "exploitability": 0.00737621},
    {"iteration": 4880001, "current_time_ms": 132475, "exploitability": 0.00737778},
    {"iteration": 4890001, "current_time_ms": 132678, "exploitability": 0.00739843},
    {"iteration": 4900001, "current_time_ms": 132855, "exploitability": 0.00743223},
    {"iteration": 4910001, "current_time_ms": 133054, "exploitability": 0.00746429},
    {"iteration": 4920001, "current_time_ms": 133262, "exploitability": 0.00748757},
    {"iteration": 4930001, "current_time_ms": 133476, "exploitability": 0.00750759},
    {"iteration": 4940001, "current_time_ms": 133677, "exploitability": 0.00751851},
    {"iteration": 4950001, "current_time_ms": 133887, "exploitability": 0.00752752},
    {"iteration": 4960001, "current_time_ms": 134096, "exploitability": 0.00753032},
    {"iteration": 4970001, "current_time_ms": 134276, "exploitability": 0.00751708},
    {"iteration": 4980001, "current_time_ms": 134485, "exploitability": 0.00749839},
    {"iteration": 4990001, "current_time_ms": 134668, "exploitability": 0.00749257},
    {"iteration": 5000001, "current_time_ms": 134846, "exploitability": 0.00749076},
  ]
}


==> plots/backup/ib__42_k0.5_bal_kuhn.json <==
{
  "game": "../efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 175, "exploitability": 0.0833798},
    {"iteration": 20001, "current_time_ms": 359, "exploitability": 0.0623933},
    {"iteration": 30001, "current_time_ms": 583, "exploitability": 0.0511553},
    {"iteration": 40001, "current_time_ms": 784, "exploitability": 0.0462559},
    {"iteration": 50001, "current_time_ms": 964, "exploitability": 0.0456408},
    {"iteration": 60001, "current_time_ms": 1169, "exploitability": 0.0445303},
    {"iteration": 70001, "current_time_ms": 1387, "exploitability": 0.0454184},
    {"iteration": 80001, "current_time_ms": 1582, "exploitability": 0.042297},
    {"iteration": 90001, "current_time_ms": 1772, "exploitability": 0.0405435},
    {"iteration": 100001, "current_time_ms": 1976, "exploitability": 0.03758},
    {"iteration": 110001, "current_time_ms": 2164, "exploitability": 0.0373582},
    {"iteration": 120001, "current_time_ms": 2363, "exploitability": 0.0363075},
    {"iteration": 130001, "current_time_ms": 2554, "exploitability": 0.0344196},
    {"iteration": 140001, "current_time_ms": 2756, "exploitability": 0.0341123},
    {"iteration": 150001, "current_time_ms": 2943, "exploitability": 0.0337655},
    {"iteration": 160001, "current_time_ms": 3142, "exploitability": 0.0333778},
    {"iteration": 170001, "current_time_ms": 3330, "exploitability": 0.0330555},
    {"iteration": 180001, "current_time_ms": 3521, "exploitability": 0.031463},
    {"iteration": 190001, "current_time_ms": 3712, "exploitability": 0.0312546},
    {"iteration": 200001, "current_time_ms": 3907, "exploitability": 0.0304968},
    {"iteration": 210001, "current_time_ms": 4091, "exploitability": 0.0306172},
    {"iteration": 220001, "current_time_ms": 4272, "exploitability": 0.0303447},
    {"iteration": 230001, "current_time_ms": 4462, "exploitability": 0.0301016},
    {"iteration": 240001, "current_time_ms": 4653, "exploitability": 0.029297},
    {"iteration": 250001, "current_time_ms": 4847, "exploitability": 0.03007},
    {"iteration": 260001, "current_time_ms": 5026, "exploitability": 0.0294662},
    {"iteration": 270001, "current_time_ms": 5272, "exploitability": 0.029138},
    {"iteration": 280001, "current_time_ms": 5497, "exploitability": 0.0283484},
    {"iteration": 290001, "current_time_ms": 5725, "exploitability": 0.0287367},
    {"iteration": 300001, "current_time_ms": 5949, "exploitability": 0.0288486},
    {"iteration": 310001, "current_time_ms": 6166, "exploitability": 0.0279469},
    {"iteration": 320001, "current_time_ms": 6391, "exploitability": 0.0280356},
    {"iteration": 330001, "current_time_ms": 6641, "exploitability": 0.0282241},
    {"iteration": 340001, "current_time_ms": 6850, "exploitability": 0.0278993},
    {"iteration": 350001, "current_time_ms": 7064, "exploitability": 0.0271798},
    {"iteration": 360001, "current_time_ms": 7266, "exploitability": 0.0269732},
    {"iteration": 370001, "current_time_ms": 7451, "exploitability": 0.0268925},
    {"iteration": 380001, "current_time_ms": 7639, "exploitability": 0.0267698},
    {"iteration": 390001, "current_time_ms": 7840, "exploitability": 0.0260876},
    {"iteration": 400001, "current_time_ms": 8032, "exploitability": 0.0259963},
    {"iteration": 410001, "current_time_ms": 8227, "exploitability": 0.0266298},
    {"iteration": 420001, "current_time_ms": 8409, "exploitability": 0.0260628},
    {"iteration": 430001, "current_time_ms": 8612, "exploitability": 0.0257936},
    {"iteration": 440001, "current_time_ms": 8803, "exploitability": 0.0263733},
    {"iteration": 450001, "current_time_ms": 8984, "exploitability": 0.025866},
    {"iteration": 460001, "current_time_ms": 9164, "exploitability": 0.0257219},
    {"iteration": 470001, "current_time_ms": 9348, "exploitability": 0.0255377},
    {"iteration": 480001, "current_time_ms": 9534, "exploitability": 0.0253087},
    {"iteration": 490001, "current_time_ms": 9713, "exploitability": 0.0251927},
    {"iteration": 500001, "current_time_ms": 9900, "exploitability": 0.0247749},
    {"iteration": 510001, "current_time_ms": 10089, "exploitability": 0.0251136},
    {"iteration": 520001, "current_time_ms": 10277, "exploitability": 0.0247108},
    {"iteration": 530001, "current_time_ms": 10456, "exploitability": 0.0243781},
    {"iteration": 540001, "current_time_ms": 10641, "exploitability": 0.0249988},
    {"iteration": 550001, "current_time_ms": 10837, "exploitability": 0.0244954},
    {"iteration": 560001, "current_time_ms": 11024, "exploitability": 0.0243923},
    {"iteration": 570001, "current_time_ms": 11208, "exploitability": 0.0247961},
    {"iteration": 580001, "current_time_ms": 11387, "exploitability": 0.0241443},
    {"iteration": 590001, "current_time_ms": 11584, "exploitability": 0.0234985},
    {"iteration": 600001, "current_time_ms": 11835, "exploitability": 0.0243552},
    {"iteration": 610001, "current_time_ms": 12064, "exploitability": 0.02414},
    {"iteration": 620001, "current_time_ms": 12279, "exploitability": 0.0234735},
    {"iteration": 630001, "current_time_ms": 12496, "exploitability": 0.0234308},
    {"iteration": 640001, "current_time_ms": 12674, "exploitability": 0.0234148},
    {"iteration": 650001, "current_time_ms": 12850, "exploitability": 0.0230953},
    {"iteration": 660001, "current_time_ms": 13045, "exploitability": 0.0228898},
    {"iteration": 670001, "current_time_ms": 13260, "exploitability": 0.0232643},
    {"iteration": 680001, "current_time_ms": 13602, "exploitability": 0.0233221},
    {"iteration": 690001, "current_time_ms": 13917, "exploitability": 0.0228117},
    {"iteration": 700001, "current_time_ms": 14176, "exploitability": 0.0226194},
    {"iteration": 710001, "current_time_ms": 14402, "exploitability": 0.0226647},
    {"iteration": 720001, "current_time_ms": 14627, "exploitability": 0.0230271},
    {"iteration": 730001, "current_time_ms": 14847, "exploitability": 0.0226551},
    {"iteration": 740001, "current_time_ms": 15077, "exploitability": 0.0226368},
    {"iteration": 750001, "current_time_ms": 15314, "exploitability": 0.0227746},
    {"iteration": 760001, "current_time_ms": 15516, "exploitability": 0.0223877},
    {"iteration": 770001, "current_time_ms": 15697, "exploitability": 0.0221003},
    {"iteration": 780001, "current_time_ms": 15871, "exploitability": 0.0224751},
    {"iteration": 790001, "current_time_ms": 16038, "exploitability": 0.0220432},
    {"iteration": 800001, "current_time_ms": 16217, "exploitability": 0.021528},
    {"iteration": 810001, "current_time_ms": 16413, "exploitability": 0.0219247},
    {"iteration": 820001, "current_time_ms": 16611, "exploitability": 0.0222199},
    {"iteration": 830001, "current_time_ms": 16794, "exploitability": 0.0218063},
    {"iteration": 840001, "current_time_ms": 16993, "exploitability": 0.0213585},
    {"iteration": 850001, "current_time_ms": 17206, "exploitability": 0.0214839},
    {"iteration": 860001, "current_time_ms": 17383, "exploitability": 0.021682},
    {"iteration": 870001, "current_time_ms": 17575, "exploitability": 0.0212387},
    {"iteration": 880001, "current_time_ms": 17756, "exploitability": 0.0209872},
    {"iteration": 890001, "current_time_ms": 17960, "exploitability": 0.0213064},
    {"iteration": 900001, "current_time_ms": 18155, "exploitability": 0.021377},
    {"iteration": 910001, "current_time_ms": 18346, "exploitability": 0.0207513},
    {"iteration": 920001, "current_time_ms": 18531, "exploitability": 0.0205033},
    {"iteration": 930001, "current_time_ms": 18736, "exploitability": 0.0208941},
    {"iteration": 940001, "current_time_ms": 18963, "exploitability": 0.0209928},
    {"iteration": 950001, "current_time_ms": 19197, "exploitability": 0.0204933},
    {"iteration": 960001, "current_time_ms": 19422, "exploitability": 0.0202556},
    {"iteration": 970001, "current_time_ms": 19650, "exploitability": 0.0204905},
    {"iteration": 980001, "current_time_ms": 19879, "exploitability": 0.0206528},
    {"iteration": 990001, "current_time_ms": 20152, "exploitability": 0.0202899},
    {"iteration": 1000001, "current_time_ms": 20373, "exploitability": 0.0201555},
    {"iteration": 1010001, "current_time_ms": 20585, "exploitability": 0.0199558},
    {"iteration": 1020001, "current_time_ms": 20813, "exploitability": 0.0197306},
    {"iteration": 1030001, "current_time_ms": 21016, "exploitability": 0.0198742},
    {"iteration": 1040001, "current_time_ms": 21218, "exploitability": 0.020001},
    {"iteration": 1050001, "current_time_ms": 21448, "exploitability": 0.0199045},
    {"iteration": 1060001, "current_time_ms": 21733, "exploitability": 0.0198992},
    {"iteration": 1070001, "current_time_ms": 21995, "exploitability": 0.0198427},
    {"iteration": 1080001, "current_time_ms": 22230, "exploitability": 0.0196186},
    {"iteration": 1090001, "current_time_ms": 22501, "exploitability": 0.0196137},
    {"iteration": 1100001, "current_time_ms": 22752, "exploitability": 0.0197162},
    {"iteration": 1110001, "current_time_ms": 23025, "exploitability": 0.0195761},
    {"iteration": 1120001, "current_time_ms": 23435, "exploitability": 0.0192692},
    {"iteration": 1130001, "current_time_ms": 23789, "exploitability": 0.0193094},
    {"iteration": 1140001, "current_time_ms": 23993, "exploitability": 0.0194019},
    {"iteration": 1150001, "current_time_ms": 24189, "exploitability": 0.019316},
    {"iteration": 1160001, "current_time_ms": 24386, "exploitability": 0.0192585},
    {"iteration": 1170001, "current_time_ms": 24590, "exploitability": 0.0192685},
    {"iteration": 1180001, "current_time_ms": 24806, "exploitability": 0.0193119},
    {"iteration": 1190001, "current_time_ms": 25052, "exploitability": 0.0193304},
    {"iteration": 1200001, "current_time_ms": 25315, "exploitability": 0.0190055},
    {"iteration": 1210001, "current_time_ms": 25582, "exploitability": 0.018684},
    {"iteration": 1220001, "current_time_ms": 25812, "exploitability": 0.0187799},
    {"iteration": 1230001, "current_time_ms": 26113, "exploitability": 0.0191267},
    {"iteration": 1240001, "current_time_ms": 26323, "exploitability": 0.0192844},
    {"iteration": 1250001, "current_time_ms": 26528, "exploitability": 0.0190984},
    {"iteration": 1260001, "current_time_ms": 26829, "exploitability": 0.0190379},
    {"iteration": 1270001, "current_time_ms": 27080, "exploitability": 0.0190445},
    {"iteration": 1280001, "current_time_ms": 27310, "exploitability": 0.0189672},
    {"iteration": 1290001, "current_time_ms": 27561, "exploitability": 0.0187703},
    {"iteration": 1300001, "current_time_ms": 27872, "exploitability": 0.0185526},
    {"iteration": 1310001, "current_time_ms": 28099, "exploitability": 0.0186122},
    {"iteration": 1320001, "current_time_ms": 28290, "exploitability": 0.0187839},
    {"iteration": 1330001, "current_time_ms": 28470, "exploitability": 0.0186268},
    {"iteration": 1340001, "current_time_ms": 28800, "exploitability": 0.0184205},
    {"iteration": 1350001, "current_time_ms": 29000, "exploitability": 0.0183513},
    {"iteration": 1360001, "current_time_ms": 29197, "exploitability": 0.0184845},
    {"iteration": 1370001, "current_time_ms": 29395, "exploitability": 0.0185997},
    {"iteration": 1380001, "current_time_ms": 29609, "exploitability": 0.0184574},
    {"iteration": 1390001, "current_time_ms": 29803, "exploitability": 0.0183628},
    {"iteration": 1400001, "current_time_ms": 30010, "exploitability": 0.0184976},
    {"iteration": 1410001, "current_time_ms": 30199, "exploitability": 0.0184854},
    {"iteration": 1420001, "current_time_ms": 30393, "exploitability": 0.0182655},
    {"iteration": 1430001, "current_time_ms": 30596, "exploitability": 0.018112},
    {"iteration": 1440001, "current_time_ms": 30815, "exploitability": 0.0181326},
    {"iteration": 1450001, "current_time_ms": 31040, "exploitability": 0.0182623},
    {"iteration": 1460001, "current_time_ms": 31315, "exploitability": 0.0183178},
    {"iteration": 1470001, "current_time_ms": 31552, "exploitability": 0.0183319},
    {"iteration": 1480001, "current_time_ms": 31772, "exploitability": 0.0182263},
    {"iteration": 1490001, "current_time_ms": 32006, "exploitability": 0.01798},
    {"iteration": 1500001, "current_time_ms": 32269, "exploitability": 0.0179158},
    {"iteration": 1510001, "current_time_ms": 32497, "exploitability": 0.0180082},
    {"iteration": 1520001, "current_time_ms": 32711, "exploitability": 0.0180219},
    {"iteration": 1530001, "current_time_ms": 32935, "exploitability": 0.0180435},
    {"iteration": 1540001, "current_time_ms": 33157, "exploitability": 0.017896},
    {"iteration": 1550001, "current_time_ms": 33355, "exploitability": 0.0177039},
    {"iteration": 1560001, "current_time_ms": 33546, "exploitability": 0.0175506},
    {"iteration": 1570001, "current_time_ms": 33736, "exploitability": 0.0177084},
    {"iteration": 1580001, "current_time_ms": 33919, "exploitability": 0.0178394},
    {"iteration": 1590001, "current_time_ms": 34111, "exploitability": 0.0177603},
    {"iteration": 1600001, "current_time_ms": 34300, "exploitability": 0.0175026},
    {"iteration": 1610001, "current_time_ms": 34487, "exploitability": 0.0173051},
    {"iteration": 1620001, "current_time_ms": 34680, "exploitability": 0.017351},
    {"iteration": 1630001, "current_time_ms": 34875, "exploitability": 0.0175397},
    {"iteration": 1640001, "current_time_ms": 35084, "exploitability": 0.0177354},
    {"iteration": 1650001, "current_time_ms": 35331, "exploitability": 0.0176745},
    {"iteration": 1660001, "current_time_ms": 35578, "exploitability": 0.0174481},
    {"iteration": 1670001, "current_time_ms": 35805, "exploitability": 0.0173517},
    {"iteration": 1680001, "current_time_ms": 36064, "exploitability": 0.017377},
    {"iteration": 1690001, "current_time_ms": 36299, "exploitability": 0.0173742},
    {"iteration": 1700001, "current_time_ms": 36526, "exploitability": 0.0173512},
    {"iteration": 1710001, "current_time_ms": 36764, "exploitability": 0.0173182},
    {"iteration": 1720001, "current_time_ms": 37008, "exploitability": 0.0172632},
    {"iteration": 1730001, "current_time_ms": 37237, "exploitability": 0.0171154},
    {"iteration": 1740001, "current_time_ms": 37445, "exploitability": 0.017008},
    {"iteration": 1750001, "current_time_ms": 37649, "exploitability": 0.017084},
    {"iteration": 1760001, "current_time_ms": 37869, "exploitability": 0.01717},
    {"iteration": 1770001, "current_time_ms": 38060, "exploitability": 0.0171272},
    {"iteration": 1780001, "current_time_ms": 38262, "exploitability": 0.0169608},
    {"iteration": 1790001, "current_time_ms": 38457, "exploitability": 0.016819},
    {"iteration": 1800001, "current_time_ms": 38652, "exploitability": 0.0167263},
    {"iteration": 1810001, "current_time_ms": 38850, "exploitability": 0.0166843},
    {"iteration": 1820001, "current_time_ms": 39042, "exploitability": 0.0167232},
    {"iteration": 1830001, "current_time_ms": 39251, "exploitability": 0.0167971},
    {"iteration": 1840001, "current_time_ms": 39450, "exploitability": 0.0166949},
    {"iteration": 1850001, "current_time_ms": 39648, "exploitability": 0.0164057},
    {"iteration": 1860001, "current_time_ms": 39838, "exploitability": 0.0162305},
    {"iteration": 1870001, "current_time_ms": 40028, "exploitability": 0.016475},
    {"iteration": 1880001, "current_time_ms": 40222, "exploitability": 0.01682},
    {"iteration": 1890001, "current_time_ms": 40415, "exploitability": 0.016805},
    {"iteration": 1900001, "current_time_ms": 40599, "exploitability": 0.0166296},
    {"iteration": 1910001, "current_time_ms": 40792, "exploitability": 0.0164916},
    {"iteration": 1920001, "current_time_ms": 40992, "exploitability": 0.0165104},
    {"iteration": 1930001, "current_time_ms": 41194, "exploitability": 0.0166157},
    {"iteration": 1940001, "current_time_ms": 41402, "exploitability": 0.0166642},
    {"iteration": 1950001, "current_time_ms": 41619, "exploitability": 0.0165141},
    {"iteration": 1960001, "current_time_ms": 41804, "exploitability": 0.0162815},
    {"iteration": 1970001, "current_time_ms": 42002, "exploitability": 0.0161868},
    {"iteration": 1980001, "current_time_ms": 42212, "exploitability": 0.0163178},
    {"iteration": 1990001, "current_time_ms": 42405, "exploitability": 0.0164892},
    {"iteration": 2000001, "current_time_ms": 42595, "exploitability": 0.0165142},
    {"iteration": 2010001, "current_time_ms": 42797, "exploitability": 0.0162556},
    {"iteration": 2020001, "current_time_ms": 42999, "exploitability": 0.016094},
    {"iteration": 2030001, "current_time_ms": 43184, "exploitability": 0.0160845},
    {"iteration": 2040001, "current_time_ms": 43377, "exploitability": 0.0161661},
    {"iteration": 2050001, "current_time_ms": 43603, "exploitability": 0.0162607},
    {"iteration": 2060001, "current_time_ms": 43802, "exploitability": 0.0162621},
    {"iteration": 2070001, "current_time_ms": 43988, "exploitability": 0.0161862},
    {"iteration": 2080001, "current_time_ms": 44182, "exploitability": 0.016052},
    {"iteration": 2090001, "current_time_ms": 44398, "exploitability": 0.0159055},
    {"iteration": 2100001, "current_time_ms": 44585, "exploitability": 0.0158609},
    {"iteration": 2110001, "current_time_ms": 44780, "exploitability": 0.0159419},
    {"iteration": 2120001, "current_time_ms": 44981, "exploitability": 0.016071},
    {"iteration": 2130001, "current_time_ms": 45158, "exploitability": 0.0160772},
    {"iteration": 2140001, "current_time_ms": 45344, "exploitability": 0.0159323},
    {"iteration": 2150001, "current_time_ms": 45537, "exploitability": 0.0158576},
    {"iteration": 2160001, "current_time_ms": 45728, "exploitability": 0.0159306},
    {"iteration": 2170001, "current_time_ms": 45922, "exploitability": 0.0160721},
    {"iteration": 2180001, "current_time_ms": 46122, "exploitability": 0.0161363},
    {"iteration": 2190001, "current_time_ms": 46305, "exploitability": 0.0161485},
    {"iteration": 2200001, "current_time_ms": 46503, "exploitability": 0.0160339},
    {"iteration": 2210001, "current_time_ms": 46713, "exploitability": 0.0158431},
    {"iteration": 2220001, "current_time_ms": 46914, "exploitability": 0.0156931},
    {"iteration": 2230001, "current_time_ms": 47113, "exploitability": 0.0157166},
    {"iteration": 2240001, "current_time_ms": 47323, "exploitability": 0.0158331},
    {"iteration": 2250001, "current_time_ms": 47514, "exploitability": 0.0159539},
    {"iteration": 2260001, "current_time_ms": 47706, "exploitability": 0.0158773},
    {"iteration": 2270001, "current_time_ms": 47904, "exploitability": 0.0157143},
    {"iteration": 2280001, "current_time_ms": 48085, "exploitability": 0.0155724},
    {"iteration": 2290001, "current_time_ms": 48268, "exploitability": 0.0156298},
    {"iteration": 2300001, "current_time_ms": 48453, "exploitability": 0.0157236},
    {"iteration": 2310001, "current_time_ms": 48645, "exploitability": 0.0156946},
    {"iteration": 2320001, "current_time_ms": 48833, "exploitability": 0.0156308},
    {"iteration": 2330001, "current_time_ms": 49018, "exploitability": 0.0155372},
    {"iteration": 2340001, "current_time_ms": 49207, "exploitability": 0.015361},
    {"iteration": 2350001, "current_time_ms": 49400, "exploitability": 0.0152636},
    {"iteration": 2360001, "current_time_ms": 49595, "exploitability": 0.0153326},
    {"iteration": 2370001, "current_time_ms": 49779, "exploitability": 0.0154577},
    {"iteration": 2380001, "current_time_ms": 49966, "exploitability": 0.015527},
    {"iteration": 2390001, "current_time_ms": 50146, "exploitability": 0.0154641},
    {"iteration": 2400001, "current_time_ms": 50323, "exploitability": 0.015387},
    {"iteration": 2410001, "current_time_ms": 50516, "exploitability": 0.0153215},
    {"iteration": 2420001, "current_time_ms": 50714, "exploitability": 0.0152946},
    {"iteration": 2430001, "current_time_ms": 50897, "exploitability": 0.0152657},
    {"iteration": 2440001, "current_time_ms": 51079, "exploitability": 0.0151877},
    {"iteration": 2450001, "current_time_ms": 51255, "exploitability": 0.0151555},
    {"iteration": 2460001, "current_time_ms": 51436, "exploitability": 0.0152007},
    {"iteration": 2470001, "current_time_ms": 51627, "exploitability": 0.0152291},
    {"iteration": 2480001, "current_time_ms": 51813, "exploitability": 0.015186},
    {"iteration": 2490001, "current_time_ms": 52001, "exploitability": 0.015181},
    {"iteration": 2500001, "current_time_ms": 52190, "exploitability": 0.0152111},
    {"iteration": 2510001, "current_time_ms": 52373, "exploitability": 0.0152993},
    {"iteration": 2520001, "current_time_ms": 52556, "exploitability": 0.0153356},
    {"iteration": 2530001, "current_time_ms": 52739, "exploitability": 0.0152392},
    {"iteration": 2540001, "current_time_ms": 52932, "exploitability": 0.0150591},
    {"iteration": 2550001, "current_time_ms": 53112, "exploitability": 0.0149562},
    {"iteration": 2560001, "current_time_ms": 53302, "exploitability": 0.0149041},
    {"iteration": 2570001, "current_time_ms": 53491, "exploitability": 0.0149319},
    {"iteration": 2580001, "current_time_ms": 53679, "exploitability": 0.0150608},
    {"iteration": 2590001, "current_time_ms": 53873, "exploitability": 0.0151432},
    {"iteration": 2600001, "current_time_ms": 54056, "exploitability": 0.0151256},
    {"iteration": 2610001, "current_time_ms": 54219, "exploitability": 0.0150585},
    {"iteration": 2620001, "current_time_ms": 54392, "exploitability": 0.0150085},
    {"iteration": 2630001, "current_time_ms": 54573, "exploitability": 0.0150076},
    {"iteration": 2640001, "current_time_ms": 54759, "exploitability": 0.01502},
    {"iteration": 2650001, "current_time_ms": 54939, "exploitability": 0.0150597},
    {"iteration": 2660001, "current_time_ms": 55117, "exploitability": 0.0150414},
    {"iteration": 2670001, "current_time_ms": 55300, "exploitability": 0.0149535},
    {"iteration": 2680001, "current_time_ms": 55477, "exploitability": 0.0148489},
    {"iteration": 2690001, "current_time_ms": 55658, "exploitability": 0.0147668},
    {"iteration": 2700001, "current_time_ms": 55836, "exploitability": 0.0148405},
    {"iteration": 2710001, "current_time_ms": 56020, "exploitability": 0.0149819},
    {"iteration": 2720001, "current_time_ms": 56205, "exploitability": 0.0150161},
    {"iteration": 2730001, "current_time_ms": 56384, "exploitability": 0.0148746},
    {"iteration": 2740001, "current_time_ms": 56570, "exploitability": 0.0147537},
    {"iteration": 2750001, "current_time_ms": 56752, "exploitability": 0.0147332},
    {"iteration": 2760001, "current_time_ms": 56937, "exploitability": 0.0147622},
    {"iteration": 2770001, "current_time_ms": 57125, "exploitability": 0.0147878},
    {"iteration": 2780001, "current_time_ms": 57319, "exploitability": 0.0147833},
    {"iteration": 2790001, "current_time_ms": 57507, "exploitability": 0.0147209},
    {"iteration": 2800001, "current_time_ms": 57698, "exploitability": 0.0146013},
    {"iteration": 2810001, "current_time_ms": 57894, "exploitability": 0.0144596},
    {"iteration": 2820001, "current_time_ms": 58074, "exploitability": 0.0143494},
    {"iteration": 2830001, "current_time_ms": 58259, "exploitability": 0.0143432},
    {"iteration": 2840001, "current_time_ms": 58435, "exploitability": 0.0144268},
    {"iteration": 2850001, "current_time_ms": 58621, "exploitability": 0.0145408},
    {"iteration": 2860001, "current_time_ms": 58799, "exploitability": 0.014533},
    {"iteration": 2870001, "current_time_ms": 58982, "exploitability": 0.0144437},
    {"iteration": 2880001, "current_time_ms": 59168, "exploitability": 0.0143301},
    {"iteration": 2890001, "current_time_ms": 59354, "exploitability": 0.0142742},
    {"iteration": 2900001, "current_time_ms": 59536, "exploitability": 0.0142792},
    {"iteration": 2910001, "current_time_ms": 59718, "exploitability": 0.0143787},
    {"iteration": 2920001, "current_time_ms": 59898, "exploitability": 0.0144695},
    {"iteration": 2930001, "current_time_ms": 60080, "exploitability": 0.0145078},
    {"iteration": 2940001, "current_time_ms": 60263, "exploitability": 0.0144499},
    {"iteration": 2950001, "current_time_ms": 60446, "exploitability": 0.0143323},
    {"iteration": 2960001, "current_time_ms": 60631, "exploitability": 0.0142303},
    {"iteration": 2970001, "current_time_ms": 60825, "exploitability": 0.0142199},
    {"iteration": 2980001, "current_time_ms": 61030, "exploitability": 0.0142843},
    {"iteration": 2990001, "current_time_ms": 61224, "exploitability": 0.0143204},
    {"iteration": 3000001, "current_time_ms": 61407, "exploitability": 0.0142811},
    {"iteration": 3010001, "current_time_ms": 61588, "exploitability": 0.0142542},
    {"iteration": 3020001, "current_time_ms": 61774, "exploitability": 0.014231},
    {"iteration": 3030001, "current_time_ms": 61961, "exploitability": 0.014158},
    {"iteration": 3040001, "current_time_ms": 62144, "exploitability": 0.0140853},
    {"iteration": 3050001, "current_time_ms": 62326, "exploitability": 0.0139993},
    {"iteration": 3060001, "current_time_ms": 62503, "exploitability": 0.0141013},
    {"iteration": 3070001, "current_time_ms": 62689, "exploitability": 0.0142233},
    {"iteration": 3080001, "current_time_ms": 62904, "exploitability": 0.0142684},
    {"iteration": 3090001, "current_time_ms": 63092, "exploitability": 0.0142396},
    {"iteration": 3100001, "current_time_ms": 63286, "exploitability": 0.0141789},
    {"iteration": 3110001, "current_time_ms": 63469, "exploitability": 0.0140759},
    {"iteration": 3120001, "current_time_ms": 63653, "exploitability": 0.0140224},
    {"iteration": 3130001, "current_time_ms": 63838, "exploitability": 0.0140955},
    {"iteration": 3140001, "current_time_ms": 64035, "exploitability": 0.014204},
    {"iteration": 3150001, "current_time_ms": 64231, "exploitability": 0.0143374},
    {"iteration": 3160001, "current_time_ms": 64408, "exploitability": 0.0143856},
    {"iteration": 3170001, "current_time_ms": 64602, "exploitability": 0.0142963},
    {"iteration": 3180001, "current_time_ms": 64794, "exploitability": 0.0141869},
    {"iteration": 3190001, "current_time_ms": 64974, "exploitability": 0.014113},
    {"iteration": 3200001, "current_time_ms": 65230, "exploitability": 0.0141008},
    {"iteration": 3210001, "current_time_ms": 65472, "exploitability": 0.0141268},
    {"iteration": 3220001, "current_time_ms": 65702, "exploitability": 0.0141286},
    {"iteration": 3230001, "current_time_ms": 65938, "exploitability": 0.0141311},
    {"iteration": 3240001, "current_time_ms": 66183, "exploitability": 0.0141296},
    {"iteration": 3250001, "current_time_ms": 66402, "exploitability": 0.0141008},
    {"iteration": 3260001, "current_time_ms": 66628, "exploitability": 0.0140636},
    {"iteration": 3270001, "current_time_ms": 66852, "exploitability": 0.0140267},
    {"iteration": 3280001, "current_time_ms": 67069, "exploitability": 0.0140137},
    {"iteration": 3290001, "current_time_ms": 67299, "exploitability": 0.0140522},
    {"iteration": 3300001, "current_time_ms": 67523, "exploitability": 0.014104},
    {"iteration": 3310001, "current_time_ms": 67744, "exploitability": 0.0141272},
    {"iteration": 3320001, "current_time_ms": 67962, "exploitability": 0.0141324},
    {"iteration": 3330001, "current_time_ms": 68166, "exploitability": 0.0141092},
    {"iteration": 3340001, "current_time_ms": 68396, "exploitability": 0.0140472},
    {"iteration": 3350001, "current_time_ms": 68580, "exploitability": 0.0140335},
    {"iteration": 3360001, "current_time_ms": 68771, "exploitability": 0.0140385},
    {"iteration": 3370001, "current_time_ms": 68953, "exploitability": 0.01402},
    {"iteration": 3380001, "current_time_ms": 69146, "exploitability": 0.0139846},
    {"iteration": 3390001, "current_time_ms": 69333, "exploitability": 0.0139651},
    {"iteration": 3400001, "current_time_ms": 69505, "exploitability": 0.0139905},
    {"iteration": 3410001, "current_time_ms": 69698, "exploitability": 0.0140735},
    {"iteration": 3420001, "current_time_ms": 69885, "exploitability": 0.0141029},
    {"iteration": 3430001, "current_time_ms": 70068, "exploitability": 0.014107},
    {"iteration": 3440001, "current_time_ms": 70243, "exploitability": 0.0140348},
    {"iteration": 3450001, "current_time_ms": 70415, "exploitability": 0.0138958},
    {"iteration": 3460001, "current_time_ms": 70604, "exploitability": 0.0138035},
    {"iteration": 3470001, "current_time_ms": 70855, "exploitability": 0.0138372},
    {"iteration": 3480001, "current_time_ms": 71097, "exploitability": 0.0139453},
    {"iteration": 3490001, "current_time_ms": 71338, "exploitability": 0.014016},
    {"iteration": 3500001, "current_time_ms": 71568, "exploitability": 0.0140334},
    {"iteration": 3510001, "current_time_ms": 71803, "exploitability": 0.0139939},
    {"iteration": 3520001, "current_time_ms": 72015, "exploitability": 0.0139042},
    {"iteration": 3530001, "current_time_ms": 72239, "exploitability": 0.0138012},
    {"iteration": 3540001, "current_time_ms": 72460, "exploitability": 0.0137433},
    {"iteration": 3550001, "current_time_ms": 72683, "exploitability": 0.0137624},
    {"iteration": 3560001, "current_time_ms": 72887, "exploitability": 0.0138323},
    {"iteration": 3570001, "current_time_ms": 73069, "exploitability": 0.0138957},
    {"iteration": 3580001, "current_time_ms": 73256, "exploitability": 0.0139245},
    {"iteration": 3590001, "current_time_ms": 73443, "exploitability": 0.0138974},
    {"iteration": 3600001, "current_time_ms": 73641, "exploitability": 0.013842},
    {"iteration": 3610001, "current_time_ms": 73832, "exploitability": 0.0137227},
    {"iteration": 3620001, "current_time_ms": 74020, "exploitability": 0.0136415},
    {"iteration": 3630001, "current_time_ms": 74204, "exploitability": 0.0135737},
    {"iteration": 3640001, "current_time_ms": 74390, "exploitability": 0.0135742},
    {"iteration": 3650001, "current_time_ms": 74568, "exploitability": 0.01365},
    {"iteration": 3660001, "current_time_ms": 74752, "exploitability": 0.0137374},
    {"iteration": 3670001, "current_time_ms": 74936, "exploitability": 0.0137649},
    {"iteration": 3680001, "current_time_ms": 75129, "exploitability": 0.0137069},
    {"iteration": 3690001, "current_time_ms": 75322, "exploitability": 0.0136064},
    {"iteration": 3700001, "current_time_ms": 75520, "exploitability": 0.0135529},
    {"iteration": 3710001, "current_time_ms": 75713, "exploitability": 0.0135614},
    {"iteration": 3720001, "current_time_ms": 75920, "exploitability": 0.0135948},
    {"iteration": 3730001, "current_time_ms": 76110, "exploitability": 0.0136233},
    {"iteration": 3740001, "current_time_ms": 76307, "exploitability": 0.0136222},
    {"iteration": 3750001, "current_time_ms": 76501, "exploitability": 0.0135706},
    {"iteration": 3760001, "current_time_ms": 76699, "exploitability": 0.0135213},
    {"iteration": 3770001, "current_time_ms": 76893, "exploitability": 0.013516},
    {"iteration": 3780001, "current_time_ms": 77089, "exploitability": 0.013541},
    {"iteration": 3790001, "current_time_ms": 77273, "exploitability": 0.0135404},
    {"iteration": 3800001, "current_time_ms": 77471, "exploitability": 0.0135222},
    {"iteration": 3810001, "current_time_ms": 77653, "exploitability": 0.0135451},
    {"iteration": 3820001, "current_time_ms": 77848, "exploitability": 0.0135715},
    {"iteration": 3830001, "current_time_ms": 78028, "exploitability": 0.013556},
    {"iteration": 3840001, "current_time_ms": 78213, "exploitability": 0.0135299},
    {"iteration": 3850001, "current_time_ms": 78385, "exploitability": 0.0134791},
    {"iteration": 3860001, "current_time_ms": 78571, "exploitability": 0.0134455},
    {"iteration": 3870001, "current_time_ms": 78769, "exploitability": 0.0134579},
    {"iteration": 3880001, "current_time_ms": 78954, "exploitability": 0.0134854},
    {"iteration": 3890001, "current_time_ms": 79147, "exploitability": 0.0135091},
    {"iteration": 3900001, "current_time_ms": 79331, "exploitability": 0.0135213},
    {"iteration": 3910001, "current_time_ms": 79509, "exploitability": 0.0135179},
    {"iteration": 3920001, "current_time_ms": 79700, "exploitability": 0.0135088},
    {"iteration": 3930001, "current_time_ms": 79884, "exploitability": 0.0135034},
    {"iteration": 3940001, "current_time_ms": 80064, "exploitability": 0.0134469},
    {"iteration": 3950001, "current_time_ms": 80242, "exploitability": 0.013358},
    {"iteration": 3960001, "current_time_ms": 80417, "exploitability": 0.0133196},
    {"iteration": 3970001, "current_time_ms": 80609, "exploitability": 0.0133538},
    {"iteration": 3980001, "current_time_ms": 80801, "exploitability": 0.0134177},
    {"iteration": 3990001, "current_time_ms": 80976, "exploitability": 0.013502},
    {"iteration": 4000001, "current_time_ms": 81160, "exploitability": 0.0135573},
    {"iteration": 4010001, "current_time_ms": 81331, "exploitability": 0.0135116},
    {"iteration": 4020001, "current_time_ms": 81528, "exploitability": 0.0134205},
    {"iteration": 4030001, "current_time_ms": 81720, "exploitability": 0.013323},
    {"iteration": 4040001, "current_time_ms": 81897, "exploitability": 0.0132683},
    {"iteration": 4050001, "current_time_ms": 82085, "exploitability": 0.013301},
    {"iteration": 4060001, "current_time_ms": 82286, "exploitability": 0.0133879},
    {"iteration": 4070001, "current_time_ms": 82473, "exploitability": 0.0134894},
    {"iteration": 4080001, "current_time_ms": 82656, "exploitability": 0.0135525},
    {"iteration": 4090001, "current_time_ms": 82851, "exploitability": 0.0135665},
    {"iteration": 4100001, "current_time_ms": 83037, "exploitability": 0.0135188},
    {"iteration": 4110001, "current_time_ms": 83221, "exploitability": 0.0134432},
    {"iteration": 4120001, "current_time_ms": 83401, "exploitability": 0.0133985},
    {"iteration": 4130001, "current_time_ms": 83580, "exploitability": 0.0133771},
    {"iteration": 4140001, "current_time_ms": 83761, "exploitability": 0.0133945},
    {"iteration": 4150001, "current_time_ms": 83948, "exploitability": 0.0134226},
    {"iteration": 4160001, "current_time_ms": 84139, "exploitability": 0.0134241},
    {"iteration": 4170001, "current_time_ms": 84326, "exploitability": 0.0133863},
    {"iteration": 4180001, "current_time_ms": 84515, "exploitability": 0.0133523},
    {"iteration": 4190001, "current_time_ms": 84707, "exploitability": 0.0133044},
    {"iteration": 4200001, "current_time_ms": 84899, "exploitability": 0.0132836},
    {"iteration": 4210001, "current_time_ms": 85074, "exploitability": 0.0132809},
    {"iteration": 4220001, "current_time_ms": 85261, "exploitability": 0.013272},
    {"iteration": 4230001, "current_time_ms": 85441, "exploitability": 0.0132551},
    {"iteration": 4240001, "current_time_ms": 85627, "exploitability": 0.0132751},
    {"iteration": 4250001, "current_time_ms": 85816, "exploitability": 0.0132989},
    {"iteration": 4260001, "current_time_ms": 86006, "exploitability": 0.0132906},
    {"iteration": 4270001, "current_time_ms": 86189, "exploitability": 0.013287},
    {"iteration": 4280001, "current_time_ms": 86374, "exploitability": 0.0132682},
    {"iteration": 4290001, "current_time_ms": 86554, "exploitability": 0.0132277},
    {"iteration": 4300001, "current_time_ms": 86741, "exploitability": 0.0132051},
    {"iteration": 4310001, "current_time_ms": 86919, "exploitability": 0.0131974},
    {"iteration": 4320001, "current_time_ms": 87104, "exploitability": 0.013181},
    {"iteration": 4330001, "current_time_ms": 87291, "exploitability": 0.013183},
    {"iteration": 4340001, "current_time_ms": 87485, "exploitability": 0.0131803},
    {"iteration": 4350001, "current_time_ms": 87685, "exploitability": 0.0131642},
    {"iteration": 4360001, "current_time_ms": 87868, "exploitability": 0.0131552},
    {"iteration": 4370001, "current_time_ms": 88054, "exploitability": 0.0131168},
    {"iteration": 4380001, "current_time_ms": 88234, "exploitability": 0.0130778},
    {"iteration": 4390001, "current_time_ms": 88421, "exploitability": 0.013031},
    {"iteration": 4400001, "current_time_ms": 88606, "exploitability": 0.0130251},
    {"iteration": 4410001, "current_time_ms": 88791, "exploitability": 0.0130342},
    {"iteration": 4420001, "current_time_ms": 88973, "exploitability": 0.0130476},
    {"iteration": 4430001, "current_time_ms": 89162, "exploitability": 0.0130936},
    {"iteration": 4440001, "current_time_ms": 89350, "exploitability": 0.0131154},
    {"iteration": 4450001, "current_time_ms": 89540, "exploitability": 0.0131008},
    {"iteration": 4460001, "current_time_ms": 89729, "exploitability": 0.013049},
    {"iteration": 4470001, "current_time_ms": 89902, "exploitability": 0.0129933},
    {"iteration": 4480001, "current_time_ms": 90091, "exploitability": 0.0129557},
    {"iteration": 4490001, "current_time_ms": 90285, "exploitability": 0.0129364},
    {"iteration": 4500001, "current_time_ms": 90468, "exploitability": 0.0129782},
    {"iteration": 4510001, "current_time_ms": 90650, "exploitability": 0.0130493},
    {"iteration": 4520001, "current_time_ms": 90843, "exploitability": 0.0130838},
    {"iteration": 4530001, "current_time_ms": 91033, "exploitability": 0.0130687},
    {"iteration": 4540001, "current_time_ms": 91225, "exploitability": 0.0130581},
    {"iteration": 4550001, "current_time_ms": 91405, "exploitability": 0.0130123},
    {"iteration": 4560001, "current_time_ms": 91590, "exploitability": 0.0129612},
    {"iteration": 4570001, "current_time_ms": 91774, "exploitability": 0.0129396},
    {"iteration": 4580001, "current_time_ms": 91973, "exploitability": 0.012958},
    {"iteration": 4590001, "current_time_ms": 92175, "exploitability": 0.0129502},
    {"iteration": 4600001, "current_time_ms": 92375, "exploitability": 0.0129785},
    {"iteration": 4610001, "current_time_ms": 92570, "exploitability": 0.0129844},
    {"iteration": 4620001, "current_time_ms": 92752, "exploitability": 0.0129841},
    {"iteration": 4630001, "current_time_ms": 92937, "exploitability": 0.0129814},
    {"iteration": 4640001, "current_time_ms": 93125, "exploitability": 0.0129541},
    {"iteration": 4650001, "current_time_ms": 93318, "exploitability": 0.0129138},
    {"iteration": 4660001, "current_time_ms": 93502, "exploitability": 0.0128924},
    {"iteration": 4670001, "current_time_ms": 93686, "exploitability": 0.0128922},
    {"iteration": 4680001, "current_time_ms": 93868, "exploitability": 0.0128968},
    {"iteration": 4690001, "current_time_ms": 94054, "exploitability": 0.0128991},
    {"iteration": 4700001, "current_time_ms": 94233, "exploitability": 0.0128955},
    {"iteration": 4710001, "current_time_ms": 94412, "exploitability": 0.0128838},
    {"iteration": 4720001, "current_time_ms": 94592, "exploitability": 0.0128661},
    {"iteration": 4730001, "current_time_ms": 94781, "exploitability": 0.0128507},
    {"iteration": 4740001, "current_time_ms": 94970, "exploitability": 0.012841},
    {"iteration": 4750001, "current_time_ms": 95195, "exploitability": 0.0128412},
    {"iteration": 4760001, "current_time_ms": 95445, "exploitability": 0.0128326},
    {"iteration": 4770001, "current_time_ms": 95670, "exploitability": 0.0128407},
    {"iteration": 4780001, "current_time_ms": 95907, "exploitability": 0.0128485},
    {"iteration": 4790001, "current_time_ms": 96141, "exploitability": 0.0128661},
    {"iteration": 4800001, "current_time_ms": 96371, "exploitability": 0.01287},
    {"iteration": 4810001, "current_time_ms": 96595, "exploitability": 0.0128468},
    {"iteration": 4820001, "current_time_ms": 96823, "exploitability": 0.012812},
    {"iteration": 4830001, "current_time_ms": 97052, "exploitability": 0.012779},
    {"iteration": 4840001, "current_time_ms": 97285, "exploitability": 0.0127647},
    {"iteration": 4850001, "current_time_ms": 97492, "exploitability": 0.0127678},
    {"iteration": 4860001, "current_time_ms": 97684, "exploitability": 0.0127708},
    {"iteration": 4870001, "current_time_ms": 97945, "exploitability": 0.0127547},
    {"iteration": 4880001, "current_time_ms": 98175, "exploitability": 0.0127326},
    {"iteration": 4890001, "current_time_ms": 98405, "exploitability": 0.0127248},
    {"iteration": 4900001, "current_time_ms": 98650, "exploitability": 0.0127466},
    {"iteration": 4910001, "current_time_ms": 98880, "exploitability": 0.0127782},
    {"iteration": 4920001, "current_time_ms": 99108, "exploitability": 0.0128395},
    {"iteration": 4930001, "current_time_ms": 99327, "exploitability": 0.0128917},
    {"iteration": 4940001, "current_time_ms": 99549, "exploitability": 0.0129241},
    {"iteration": 4950001, "current_time_ms": 99761, "exploitability": 0.0129048},
    {"iteration": 4960001, "current_time_ms": 99949, "exploitability": 0.0128604},
    {"iteration": 4970001, "current_time_ms": 100096, "exploitability": 0.0128338},
    {"iteration": 4980001, "current_time_ms": 100239, "exploitability": 0.0128079},
    {"iteration": 4990001, "current_time_ms": 100386, "exploitability": 0.0127993},
  ]
}


==> plots/backup/ib__42_k0.5_uni_kuhn.json <==
{
  "game": "../efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 164, "exploitability": 0.0897042},
    {"iteration": 20001, "current_time_ms": 335, "exploitability": 0.0679707},
    {"iteration": 30001, "current_time_ms": 528, "exploitability": 0.0598628},
    {"iteration": 40001, "current_time_ms": 727, "exploitability": 0.048913},
    {"iteration": 50001, "current_time_ms": 913, "exploitability": 0.0439985},
    {"iteration": 60001, "current_time_ms": 1111, "exploitability": 0.0444469},
    {"iteration": 70001, "current_time_ms": 1308, "exploitability": 0.042857},
    {"iteration": 80001, "current_time_ms": 1520, "exploitability": 0.0415735},
    {"iteration": 90001, "current_time_ms": 1715, "exploitability": 0.0400738},
    {"iteration": 100001, "current_time_ms": 1918, "exploitability": 0.0384776},
    {"iteration": 110001, "current_time_ms": 2111, "exploitability": 0.0372253},
    {"iteration": 120001, "current_time_ms": 2302, "exploitability": 0.0379665},
    {"iteration": 130001, "current_time_ms": 2500, "exploitability": 0.0371409},
    {"iteration": 140001, "current_time_ms": 2686, "exploitability": 0.0377552},
    {"iteration": 150001, "current_time_ms": 2885, "exploitability": 0.0363246},
    {"iteration": 160001, "current_time_ms": 3074, "exploitability": 0.0347997},
    {"iteration": 170001, "current_time_ms": 3267, "exploitability": 0.0337459},
    {"iteration": 180001, "current_time_ms": 3457, "exploitability": 0.033242},
    {"iteration": 190001, "current_time_ms": 3644, "exploitability": 0.0309986},
    {"iteration": 200001, "current_time_ms": 3831, "exploitability": 0.030181},
    {"iteration": 210001, "current_time_ms": 4026, "exploitability": 0.0287969},
    {"iteration": 220001, "current_time_ms": 4206, "exploitability": 0.0299167},
    {"iteration": 230001, "current_time_ms": 4402, "exploitability": 0.0290194},
    {"iteration": 240001, "current_time_ms": 4591, "exploitability": 0.0294331},
    {"iteration": 250001, "current_time_ms": 4781, "exploitability": 0.0301962},
    {"iteration": 260001, "current_time_ms": 4976, "exploitability": 0.0297987},
    {"iteration": 270001, "current_time_ms": 5202, "exploitability": 0.029621},
    {"iteration": 280001, "current_time_ms": 5423, "exploitability": 0.0283124},
    {"iteration": 290001, "current_time_ms": 5644, "exploitability": 0.0284169},
    {"iteration": 300001, "current_time_ms": 5866, "exploitability": 0.0281273},
    {"iteration": 310001, "current_time_ms": 6084, "exploitability": 0.0285427},
    {"iteration": 320001, "current_time_ms": 6293, "exploitability": 0.0278218},
    {"iteration": 330001, "current_time_ms": 6516, "exploitability": 0.0275995},
    {"iteration": 340001, "current_time_ms": 6759, "exploitability": 0.027205},
    {"iteration": 350001, "current_time_ms": 6984, "exploitability": 0.0257736},
    {"iteration": 360001, "current_time_ms": 7217, "exploitability": 0.0264679},
    {"iteration": 370001, "current_time_ms": 7404, "exploitability": 0.0262838},
    {"iteration": 380001, "current_time_ms": 7602, "exploitability": 0.0267425},
    {"iteration": 390001, "current_time_ms": 7794, "exploitability": 0.0263959},
    {"iteration": 400001, "current_time_ms": 7980, "exploitability": 0.0263147},
    {"iteration": 410001, "current_time_ms": 8170, "exploitability": 0.0262111},
    {"iteration": 420001, "current_time_ms": 8355, "exploitability": 0.0253445},
    {"iteration": 430001, "current_time_ms": 8541, "exploitability": 0.025267},
    {"iteration": 440001, "current_time_ms": 8731, "exploitability": 0.0258684},
    {"iteration": 450001, "current_time_ms": 8926, "exploitability": 0.0254451},
    {"iteration": 460001, "current_time_ms": 9106, "exploitability": 0.0250405},
    {"iteration": 470001, "current_time_ms": 9291, "exploitability": 0.024598},
    {"iteration": 480001, "current_time_ms": 9476, "exploitability": 0.0252991},
    {"iteration": 490001, "current_time_ms": 9657, "exploitability": 0.0245816},
    {"iteration": 500001, "current_time_ms": 9848, "exploitability": 0.0241274},
    {"iteration": 510001, "current_time_ms": 10044, "exploitability": 0.0250144},
    {"iteration": 520001, "current_time_ms": 10232, "exploitability": 0.0240317},
    {"iteration": 530001, "current_time_ms": 10424, "exploitability": 0.0238604},
    {"iteration": 540001, "current_time_ms": 10610, "exploitability": 0.0244742},
    {"iteration": 550001, "current_time_ms": 10795, "exploitability": 0.0234742},
    {"iteration": 560001, "current_time_ms": 10985, "exploitability": 0.0237995},
    {"iteration": 570001, "current_time_ms": 11180, "exploitability": 0.0246064},
    {"iteration": 580001, "current_time_ms": 11360, "exploitability": 0.0241341},
    {"iteration": 590001, "current_time_ms": 11545, "exploitability": 0.0238308},
    {"iteration": 600001, "current_time_ms": 11778, "exploitability": 0.0244514},
    {"iteration": 610001, "current_time_ms": 12001, "exploitability": 0.0241897},
    {"iteration": 620001, "current_time_ms": 12233, "exploitability": 0.0232811},
    {"iteration": 630001, "current_time_ms": 12542, "exploitability": 0.023885},
    {"iteration": 640001, "current_time_ms": 12737, "exploitability": 0.0239413},
    {"iteration": 650001, "current_time_ms": 12921, "exploitability": 0.0230961},
    {"iteration": 660001, "current_time_ms": 13119, "exploitability": 0.0231102},
    {"iteration": 670001, "current_time_ms": 13362, "exploitability": 0.0232873},
    {"iteration": 680001, "current_time_ms": 13739, "exploitability": 0.0235921},
    {"iteration": 690001, "current_time_ms": 14006, "exploitability": 0.0229877},
    {"iteration": 700001, "current_time_ms": 14249, "exploitability": 0.0224887},
    {"iteration": 710001, "current_time_ms": 14481, "exploitability": 0.0230087},
    {"iteration": 720001, "current_time_ms": 14699, "exploitability": 0.0231527},
    {"iteration": 730001, "current_time_ms": 14910, "exploitability": 0.0223589},
    {"iteration": 740001, "current_time_ms": 15144, "exploitability": 0.0222836},
    {"iteration": 750001, "current_time_ms": 15362, "exploitability": 0.0222982},
    {"iteration": 760001, "current_time_ms": 15548, "exploitability": 0.0215308},
    {"iteration": 770001, "current_time_ms": 15720, "exploitability": 0.0213444},
    {"iteration": 780001, "current_time_ms": 15898, "exploitability": 0.0215797},
    {"iteration": 790001, "current_time_ms": 16078, "exploitability": 0.0209606},
    {"iteration": 800001, "current_time_ms": 16247, "exploitability": 0.0205661},
    {"iteration": 810001, "current_time_ms": 16430, "exploitability": 0.0209059},
    {"iteration": 820001, "current_time_ms": 16615, "exploitability": 0.0209676},
    {"iteration": 830001, "current_time_ms": 16793, "exploitability": 0.0205858},
    {"iteration": 840001, "current_time_ms": 16969, "exploitability": 0.0203133},
    {"iteration": 850001, "current_time_ms": 17166, "exploitability": 0.0203488},
    {"iteration": 860001, "current_time_ms": 17382, "exploitability": 0.0201428},
    {"iteration": 870001, "current_time_ms": 17600, "exploitability": 0.0196429},
    {"iteration": 880001, "current_time_ms": 17788, "exploitability": 0.0194204},
    {"iteration": 890001, "current_time_ms": 17967, "exploitability": 0.0197463},
    {"iteration": 900001, "current_time_ms": 18161, "exploitability": 0.0199053},
    {"iteration": 910001, "current_time_ms": 18347, "exploitability": 0.019782},
    {"iteration": 920001, "current_time_ms": 18541, "exploitability": 0.0195743},
    {"iteration": 930001, "current_time_ms": 18767, "exploitability": 0.0192884},
    {"iteration": 940001, "current_time_ms": 19016, "exploitability": 0.0196383},
    {"iteration": 950001, "current_time_ms": 19251, "exploitability": 0.0199053},
    {"iteration": 960001, "current_time_ms": 19470, "exploitability": 0.0199857},
    {"iteration": 970001, "current_time_ms": 19705, "exploitability": 0.0202511},
    {"iteration": 980001, "current_time_ms": 19956, "exploitability": 0.0206205},
    {"iteration": 990001, "current_time_ms": 20245, "exploitability": 0.0208765},
    {"iteration": 1000001, "current_time_ms": 20465, "exploitability": 0.0207809},
    {"iteration": 1010001, "current_time_ms": 20688, "exploitability": 0.0206931},
    {"iteration": 1020001, "current_time_ms": 20914, "exploitability": 0.0208718},
    {"iteration": 1030001, "current_time_ms": 21115, "exploitability": 0.0210113},
    {"iteration": 1040001, "current_time_ms": 21306, "exploitability": 0.0208876},
    {"iteration": 1050001, "current_time_ms": 21547, "exploitability": 0.0206801},
    {"iteration": 1060001, "current_time_ms": 21794, "exploitability": 0.0206099},
    {"iteration": 1070001, "current_time_ms": 22053, "exploitability": 0.0206213},
    {"iteration": 1080001, "current_time_ms": 22289, "exploitability": 0.0203413},
    {"iteration": 1090001, "current_time_ms": 22546, "exploitability": 0.0200905},
    {"iteration": 1100001, "current_time_ms": 22792, "exploitability": 0.0200803},
    {"iteration": 1110001, "current_time_ms": 23026, "exploitability": 0.0204465},
    {"iteration": 1120001, "current_time_ms": 23346, "exploitability": 0.0203079},
    {"iteration": 1130001, "current_time_ms": 23698, "exploitability": 0.0197707},
    {"iteration": 1140001, "current_time_ms": 23903, "exploitability": 0.0197938},
    {"iteration": 1150001, "current_time_ms": 24084, "exploitability": 0.02},
    {"iteration": 1160001, "current_time_ms": 24268, "exploitability": 0.0199216},
    {"iteration": 1170001, "current_time_ms": 24471, "exploitability": 0.0197768},
    {"iteration": 1180001, "current_time_ms": 24662, "exploitability": 0.0195191},
    {"iteration": 1190001, "current_time_ms": 24877, "exploitability": 0.019553},
    {"iteration": 1200001, "current_time_ms": 25118, "exploitability": 0.0198088},
    {"iteration": 1210001, "current_time_ms": 25416, "exploitability": 0.0198782},
    {"iteration": 1220001, "current_time_ms": 25653, "exploitability": 0.019688},
    {"iteration": 1230001, "current_time_ms": 25859, "exploitability": 0.0196432},
    {"iteration": 1240001, "current_time_ms": 26154, "exploitability": 0.0196953},
    {"iteration": 1250001, "current_time_ms": 26359, "exploitability": 0.0198288},
    {"iteration": 1260001, "current_time_ms": 26570, "exploitability": 0.0198508},
    {"iteration": 1270001, "current_time_ms": 26839, "exploitability": 0.0195809},
    {"iteration": 1280001, "current_time_ms": 27100, "exploitability": 0.0193058},
    {"iteration": 1290001, "current_time_ms": 27330, "exploitability": 0.0191422},
    {"iteration": 1300001, "current_time_ms": 27746, "exploitability": 0.0192001},
    {"iteration": 1310001, "current_time_ms": 28075, "exploitability": 0.0193272},
    {"iteration": 1320001, "current_time_ms": 28263, "exploitability": 0.0194489},
    {"iteration": 1330001, "current_time_ms": 28436, "exploitability": 0.0192511},
    {"iteration": 1340001, "current_time_ms": 28694, "exploitability": 0.0190482},
    {"iteration": 1350001, "current_time_ms": 28936, "exploitability": 0.0190773},
    {"iteration": 1360001, "current_time_ms": 29136, "exploitability": 0.0193848},
    {"iteration": 1370001, "current_time_ms": 29340, "exploitability": 0.0195078},
    {"iteration": 1380001, "current_time_ms": 29534, "exploitability": 0.0192541},
    {"iteration": 1390001, "current_time_ms": 29728, "exploitability": 0.0190383},
    {"iteration": 1400001, "current_time_ms": 29922, "exploitability": 0.0190747},
    {"iteration": 1410001, "current_time_ms": 30128, "exploitability": 0.0190758},
    {"iteration": 1420001, "current_time_ms": 30340, "exploitability": 0.0188429},
    {"iteration": 1430001, "current_time_ms": 30537, "exploitability": 0.0186788},
    {"iteration": 1440001, "current_time_ms": 30723, "exploitability": 0.018724},
    {"iteration": 1450001, "current_time_ms": 30895, "exploitability": 0.018872},
    {"iteration": 1460001, "current_time_ms": 31074, "exploitability": 0.0188503},
    {"iteration": 1470001, "current_time_ms": 31347, "exploitability": 0.0186893},
    {"iteration": 1480001, "current_time_ms": 31589, "exploitability": 0.018552},
    {"iteration": 1490001, "current_time_ms": 31827, "exploitability": 0.0185002},
    {"iteration": 1500001, "current_time_ms": 32075, "exploitability": 0.0184909},
    {"iteration": 1510001, "current_time_ms": 32342, "exploitability": 0.0185364},
    {"iteration": 1520001, "current_time_ms": 32565, "exploitability": 0.0184564},
    {"iteration": 1530001, "current_time_ms": 32779, "exploitability": 0.018233},
    {"iteration": 1540001, "current_time_ms": 33005, "exploitability": 0.0180643},
    {"iteration": 1550001, "current_time_ms": 33229, "exploitability": 0.0181438},
    {"iteration": 1560001, "current_time_ms": 33431, "exploitability": 0.018329},
    {"iteration": 1570001, "current_time_ms": 33611, "exploitability": 0.0182693},
    {"iteration": 1580001, "current_time_ms": 33787, "exploitability": 0.0180024},
    {"iteration": 1590001, "current_time_ms": 33979, "exploitability": 0.0178303},
    {"iteration": 1600001, "current_time_ms": 34174, "exploitability": 0.0178892},
    {"iteration": 1610001, "current_time_ms": 34370, "exploitability": 0.0180201},
    {"iteration": 1620001, "current_time_ms": 34553, "exploitability": 0.0180034},
    {"iteration": 1630001, "current_time_ms": 34753, "exploitability": 0.0179568},
    {"iteration": 1640001, "current_time_ms": 34959, "exploitability": 0.0179307},
    {"iteration": 1650001, "current_time_ms": 35195, "exploitability": 0.0179883},
    {"iteration": 1660001, "current_time_ms": 35437, "exploitability": 0.0181144},
    {"iteration": 1670001, "current_time_ms": 35660, "exploitability": 0.018229},
    {"iteration": 1680001, "current_time_ms": 35883, "exploitability": 0.01808},
    {"iteration": 1690001, "current_time_ms": 36117, "exploitability": 0.0178234},
    {"iteration": 1700001, "current_time_ms": 36365, "exploitability": 0.017859},
    {"iteration": 1710001, "current_time_ms": 36594, "exploitability": 0.0179819},
    {"iteration": 1720001, "current_time_ms": 36832, "exploitability": 0.0180122},
    {"iteration": 1730001, "current_time_ms": 37098, "exploitability": 0.0177447},
    {"iteration": 1740001, "current_time_ms": 37316, "exploitability": 0.0174712},
    {"iteration": 1750001, "current_time_ms": 37512, "exploitability": 0.0175174},
    {"iteration": 1760001, "current_time_ms": 37718, "exploitability": 0.0176387},
    {"iteration": 1770001, "current_time_ms": 37953, "exploitability": 0.0175063},
    {"iteration": 1780001, "current_time_ms": 38158, "exploitability": 0.0173159},
    {"iteration": 1790001, "current_time_ms": 38372, "exploitability": 0.0172358},
    {"iteration": 1800001, "current_time_ms": 38572, "exploitability": 0.0172253},
    {"iteration": 1810001, "current_time_ms": 38769, "exploitability": 0.0172644},
    {"iteration": 1820001, "current_time_ms": 38958, "exploitability": 0.0173028},
    {"iteration": 1830001, "current_time_ms": 39138, "exploitability": 0.0173024},
    {"iteration": 1840001, "current_time_ms": 39340, "exploitability": 0.017209},
    {"iteration": 1850001, "current_time_ms": 39538, "exploitability": 0.0170941},
    {"iteration": 1860001, "current_time_ms": 39745, "exploitability": 0.0170728},
    {"iteration": 1870001, "current_time_ms": 39949, "exploitability": 0.0171764},
    {"iteration": 1880001, "current_time_ms": 40148, "exploitability": 0.0172874},
    {"iteration": 1890001, "current_time_ms": 40334, "exploitability": 0.0171778},
    {"iteration": 1900001, "current_time_ms": 40538, "exploitability": 0.0170552},
    {"iteration": 1910001, "current_time_ms": 40733, "exploitability": 0.0170237},
    {"iteration": 1920001, "current_time_ms": 40932, "exploitability": 0.0170794},
    {"iteration": 1930001, "current_time_ms": 41138, "exploitability": 0.0171409},
    {"iteration": 1940001, "current_time_ms": 41321, "exploitability": 0.0171831},
    {"iteration": 1950001, "current_time_ms": 41508, "exploitability": 0.0170553},
    {"iteration": 1960001, "current_time_ms": 41691, "exploitability": 0.0168938},
    {"iteration": 1970001, "current_time_ms": 41886, "exploitability": 0.0168028},
    {"iteration": 1980001, "current_time_ms": 42082, "exploitability": 0.0169136},
    {"iteration": 1990001, "current_time_ms": 42268, "exploitability": 0.0170407},
    {"iteration": 2000001, "current_time_ms": 42461, "exploitability": 0.0169956},
    {"iteration": 2010001, "current_time_ms": 42676, "exploitability": 0.0166657},
    {"iteration": 2020001, "current_time_ms": 42856, "exploitability": 0.0165373},
    {"iteration": 2030001, "current_time_ms": 43055, "exploitability": 0.0166017},
    {"iteration": 2040001, "current_time_ms": 43247, "exploitability": 0.0166406},
    {"iteration": 2050001, "current_time_ms": 43451, "exploitability": 0.0165418},
    {"iteration": 2060001, "current_time_ms": 43635, "exploitability": 0.0164369},
    {"iteration": 2070001, "current_time_ms": 43825, "exploitability": 0.0163248},
    {"iteration": 2080001, "current_time_ms": 44028, "exploitability": 0.016272},
    {"iteration": 2090001, "current_time_ms": 44217, "exploitability": 0.0162945},
    {"iteration": 2100001, "current_time_ms": 44405, "exploitability": 0.0163521},
    {"iteration": 2110001, "current_time_ms": 44600, "exploitability": 0.0163598},
    {"iteration": 2120001, "current_time_ms": 44789, "exploitability": 0.0162649},
    {"iteration": 2130001, "current_time_ms": 44980, "exploitability": 0.0162393},
    {"iteration": 2140001, "current_time_ms": 45161, "exploitability": 0.0162368},
    {"iteration": 2150001, "current_time_ms": 45345, "exploitability": 0.0162551},
    {"iteration": 2160001, "current_time_ms": 45526, "exploitability": 0.0162817},
    {"iteration": 2170001, "current_time_ms": 45742, "exploitability": 0.0162528},
    {"iteration": 2180001, "current_time_ms": 45925, "exploitability": 0.0161362},
    {"iteration": 2190001, "current_time_ms": 46124, "exploitability": 0.0160481},
    {"iteration": 2200001, "current_time_ms": 46314, "exploitability": 0.0160314},
    {"iteration": 2210001, "current_time_ms": 46506, "exploitability": 0.0160543},
    {"iteration": 2220001, "current_time_ms": 46696, "exploitability": 0.0160516},
    {"iteration": 2230001, "current_time_ms": 46906, "exploitability": 0.016073},
    {"iteration": 2240001, "current_time_ms": 47104, "exploitability": 0.0161124},
    {"iteration": 2250001, "current_time_ms": 47289, "exploitability": 0.0160716},
    {"iteration": 2260001, "current_time_ms": 47495, "exploitability": 0.0158881},
    {"iteration": 2270001, "current_time_ms": 47675, "exploitability": 0.0157935},
    {"iteration": 2280001, "current_time_ms": 47856, "exploitability": 0.0157896},
    {"iteration": 2290001, "current_time_ms": 48033, "exploitability": 0.0158931},
    {"iteration": 2300001, "current_time_ms": 48206, "exploitability": 0.0159211},
    {"iteration": 2310001, "current_time_ms": 48388, "exploitability": 0.0157262},
    {"iteration": 2320001, "current_time_ms": 48560, "exploitability": 0.015529},
    {"iteration": 2330001, "current_time_ms": 48730, "exploitability": 0.0155472},
    {"iteration": 2340001, "current_time_ms": 48915, "exploitability": 0.015705},
    {"iteration": 2350001, "current_time_ms": 49098, "exploitability": 0.0158007},
    {"iteration": 2360001, "current_time_ms": 49276, "exploitability": 0.0158502},
    {"iteration": 2370001, "current_time_ms": 49449, "exploitability": 0.0157713},
    {"iteration": 2380001, "current_time_ms": 49627, "exploitability": 0.0155899},
    {"iteration": 2390001, "current_time_ms": 49811, "exploitability": 0.0155392},
    {"iteration": 2400001, "current_time_ms": 49986, "exploitability": 0.0155867},
    {"iteration": 2410001, "current_time_ms": 50164, "exploitability": 0.0156883},
    {"iteration": 2420001, "current_time_ms": 50346, "exploitability": 0.0157645},
    {"iteration": 2430001, "current_time_ms": 50529, "exploitability": 0.0157314},
    {"iteration": 2440001, "current_time_ms": 50707, "exploitability": 0.015627},
    {"iteration": 2450001, "current_time_ms": 50900, "exploitability": 0.0155202},
    {"iteration": 2460001, "current_time_ms": 51087, "exploitability": 0.0155069},
    {"iteration": 2470001, "current_time_ms": 51278, "exploitability": 0.0155389},
    {"iteration": 2480001, "current_time_ms": 51457, "exploitability": 0.0155474},
    {"iteration": 2490001, "current_time_ms": 51654, "exploitability": 0.0155908},
    {"iteration": 2500001, "current_time_ms": 51840, "exploitability": 0.0156278},
    {"iteration": 2510001, "current_time_ms": 52034, "exploitability": 0.0156336},
    {"iteration": 2520001, "current_time_ms": 52218, "exploitability": 0.0155852},
    {"iteration": 2530001, "current_time_ms": 52406, "exploitability": 0.0155654},
    {"iteration": 2540001, "current_time_ms": 52595, "exploitability": 0.0155839},
    {"iteration": 2550001, "current_time_ms": 52773, "exploitability": 0.0156302},
    {"iteration": 2560001, "current_time_ms": 52958, "exploitability": 0.0156873},
    {"iteration": 2570001, "current_time_ms": 53140, "exploitability": 0.0156445},
    {"iteration": 2580001, "current_time_ms": 53321, "exploitability": 0.0155642},
    {"iteration": 2590001, "current_time_ms": 53495, "exploitability": 0.0154802},
    {"iteration": 2600001, "current_time_ms": 53670, "exploitability": 0.0154757},
    {"iteration": 2610001, "current_time_ms": 53851, "exploitability": 0.0155321},
    {"iteration": 2620001, "current_time_ms": 54033, "exploitability": 0.0156722},
    {"iteration": 2630001, "current_time_ms": 54208, "exploitability": 0.0157129},
    {"iteration": 2640001, "current_time_ms": 54390, "exploitability": 0.0155809},
    {"iteration": 2650001, "current_time_ms": 54574, "exploitability": 0.0154394},
    {"iteration": 2660001, "current_time_ms": 54757, "exploitability": 0.0153351},
    {"iteration": 2670001, "current_time_ms": 54944, "exploitability": 0.0153426},
    {"iteration": 2680001, "current_time_ms": 55125, "exploitability": 0.0153822},
    {"iteration": 2690001, "current_time_ms": 55312, "exploitability": 0.0153936},
    {"iteration": 2700001, "current_time_ms": 55496, "exploitability": 0.0153676},
    {"iteration": 2710001, "current_time_ms": 55684, "exploitability": 0.0152892},
    {"iteration": 2720001, "current_time_ms": 55872, "exploitability": 0.015072},
    {"iteration": 2730001, "current_time_ms": 56056, "exploitability": 0.0149726},
    {"iteration": 2740001, "current_time_ms": 56235, "exploitability": 0.0151248},
    {"iteration": 2750001, "current_time_ms": 56429, "exploitability": 0.0153546},
    {"iteration": 2760001, "current_time_ms": 56611, "exploitability": 0.0154485},
    {"iteration": 2770001, "current_time_ms": 56800, "exploitability": 0.0154037},
    {"iteration": 2780001, "current_time_ms": 56982, "exploitability": 0.015203},
    {"iteration": 2790001, "current_time_ms": 57156, "exploitability": 0.0150188},
    {"iteration": 2800001, "current_time_ms": 57337, "exploitability": 0.0149794},
    {"iteration": 2810001, "current_time_ms": 57519, "exploitability": 0.015031},
    {"iteration": 2820001, "current_time_ms": 57697, "exploitability": 0.0150926},
    {"iteration": 2830001, "current_time_ms": 57888, "exploitability": 0.0150921},
    {"iteration": 2840001, "current_time_ms": 58072, "exploitability": 0.014977},
    {"iteration": 2850001, "current_time_ms": 58264, "exploitability": 0.0148658},
    {"iteration": 2860001, "current_time_ms": 58446, "exploitability": 0.0148221},
    {"iteration": 2870001, "current_time_ms": 58621, "exploitability": 0.0148689},
    {"iteration": 2880001, "current_time_ms": 58802, "exploitability": 0.0149673},
    {"iteration": 2890001, "current_time_ms": 58989, "exploitability": 0.0149845},
    {"iteration": 2900001, "current_time_ms": 59166, "exploitability": 0.014867},
    {"iteration": 2910001, "current_time_ms": 59349, "exploitability": 0.0147408},
    {"iteration": 2920001, "current_time_ms": 59535, "exploitability": 0.0147194},
    {"iteration": 2930001, "current_time_ms": 59727, "exploitability": 0.0148209},
    {"iteration": 2940001, "current_time_ms": 59907, "exploitability": 0.0149534},
    {"iteration": 2950001, "current_time_ms": 60089, "exploitability": 0.0150143},
    {"iteration": 2960001, "current_time_ms": 60273, "exploitability": 0.0149539},
    {"iteration": 2970001, "current_time_ms": 60452, "exploitability": 0.0147984},
    {"iteration": 2980001, "current_time_ms": 60625, "exploitability": 0.0146953},
    {"iteration": 2990001, "current_time_ms": 60803, "exploitability": 0.0146746},
    {"iteration": 3000001, "current_time_ms": 60991, "exploitability": 0.0147839},
    {"iteration": 3010001, "current_time_ms": 61180, "exploitability": 0.0149477},
    {"iteration": 3020001, "current_time_ms": 61373, "exploitability": 0.014996},
    {"iteration": 3030001, "current_time_ms": 61568, "exploitability": 0.0148005},
    {"iteration": 3040001, "current_time_ms": 61750, "exploitability": 0.0145908},
    {"iteration": 3050001, "current_time_ms": 61945, "exploitability": 0.0144634},
    {"iteration": 3060001, "current_time_ms": 62128, "exploitability": 0.0144968},
    {"iteration": 3070001, "current_time_ms": 62317, "exploitability": 0.0146673},
    {"iteration": 3080001, "current_time_ms": 62490, "exploitability": 0.014805},
    {"iteration": 3090001, "current_time_ms": 62675, "exploitability": 0.0147618},
    {"iteration": 3100001, "current_time_ms": 62868, "exploitability": 0.0145873},
    {"iteration": 3110001, "current_time_ms": 63045, "exploitability": 0.0144252},
    {"iteration": 3120001, "current_time_ms": 63232, "exploitability": 0.0143629},
    {"iteration": 3130001, "current_time_ms": 63421, "exploitability": 0.0143899},
    {"iteration": 3140001, "current_time_ms": 63606, "exploitability": 0.0144904},
    {"iteration": 3150001, "current_time_ms": 63785, "exploitability": 0.0145886},
    {"iteration": 3160001, "current_time_ms": 63973, "exploitability": 0.0146245},
    {"iteration": 3170001, "current_time_ms": 64154, "exploitability": 0.0145922},
    {"iteration": 3180001, "current_time_ms": 64346, "exploitability": 0.0145689},
    {"iteration": 3190001, "current_time_ms": 64531, "exploitability": 0.0145088},
    {"iteration": 3200001, "current_time_ms": 64724, "exploitability": 0.0144734},
    {"iteration": 3210001, "current_time_ms": 64897, "exploitability": 0.0144976},
    {"iteration": 3220001, "current_time_ms": 65097, "exploitability": 0.0145517},
    {"iteration": 3230001, "current_time_ms": 65345, "exploitability": 0.0146012},
    {"iteration": 3240001, "current_time_ms": 65586, "exploitability": 0.0145986},
    {"iteration": 3250001, "current_time_ms": 65814, "exploitability": 0.0145065},
    {"iteration": 3260001, "current_time_ms": 66049, "exploitability": 0.0143967},
    {"iteration": 3270001, "current_time_ms": 66281, "exploitability": 0.0143331},
    {"iteration": 3280001, "current_time_ms": 66514, "exploitability": 0.014331},
    {"iteration": 3290001, "current_time_ms": 66740, "exploitability": 0.0144039},
    {"iteration": 3300001, "current_time_ms": 66952, "exploitability": 0.014488},
    {"iteration": 3310001, "current_time_ms": 67173, "exploitability": 0.014486},
    {"iteration": 3320001, "current_time_ms": 67403, "exploitability": 0.0143353},
    {"iteration": 3330001, "current_time_ms": 67615, "exploitability": 0.0142209},
    {"iteration": 3340001, "current_time_ms": 67834, "exploitability": 0.0141253},
    {"iteration": 3350001, "current_time_ms": 68045, "exploitability": 0.0140998},
    {"iteration": 3360001, "current_time_ms": 68255, "exploitability": 0.014148},
    {"iteration": 3370001, "current_time_ms": 68469, "exploitability": 0.0142108},
    {"iteration": 3380001, "current_time_ms": 68659, "exploitability": 0.0142483},
    {"iteration": 3390001, "current_time_ms": 68843, "exploitability": 0.0142463},
    {"iteration": 3400001, "current_time_ms": 69020, "exploitability": 0.0141716},
    {"iteration": 3410001, "current_time_ms": 69215, "exploitability": 0.0140696},
    {"iteration": 3420001, "current_time_ms": 69399, "exploitability": 0.0139922},
    {"iteration": 3430001, "current_time_ms": 69586, "exploitability": 0.0139794},
    {"iteration": 3440001, "current_time_ms": 69765, "exploitability": 0.0140082},
    {"iteration": 3450001, "current_time_ms": 69959, "exploitability": 0.0140378},
    {"iteration": 3460001, "current_time_ms": 70147, "exploitability": 0.0140284},
    {"iteration": 3470001, "current_time_ms": 70340, "exploitability": 0.0139987},
    {"iteration": 3480001, "current_time_ms": 70536, "exploitability": 0.0139761},
    {"iteration": 3490001, "current_time_ms": 70747, "exploitability": 0.0139722},
    {"iteration": 3500001, "current_time_ms": 70980, "exploitability": 0.0139721},
    {"iteration": 3510001, "current_time_ms": 71211, "exploitability": 0.013968},
    {"iteration": 3520001, "current_time_ms": 71433, "exploitability": 0.0139757},
    {"iteration": 3530001, "current_time_ms": 71650, "exploitability": 0.0140023},
    {"iteration": 3540001, "current_time_ms": 71864, "exploitability": 0.0140378},
    {"iteration": 3550001, "current_time_ms": 72092, "exploitability": 0.0140485},
    {"iteration": 3560001, "current_time_ms": 72325, "exploitability": 0.01401},
    {"iteration": 3570001, "current_time_ms": 72551, "exploitability": 0.0139231},
    {"iteration": 3580001, "current_time_ms": 72764, "exploitability": 0.0138381},
    {"iteration": 3590001, "current_time_ms": 72957, "exploitability": 0.0138439},
    {"iteration": 3600001, "current_time_ms": 73144, "exploitability": 0.0139095},
    {"iteration": 3610001, "current_time_ms": 73321, "exploitability": 0.013996},
    {"iteration": 3620001, "current_time_ms": 73502, "exploitability": 0.0140176},
    {"iteration": 3630001, "current_time_ms": 73677, "exploitability": 0.0139579},
    {"iteration": 3640001, "current_time_ms": 73859, "exploitability": 0.0138917},
    {"iteration": 3650001, "current_time_ms": 74034, "exploitability": 0.0138994},
    {"iteration": 3660001, "current_time_ms": 74232, "exploitability": 0.0139394},
    {"iteration": 3670001, "current_time_ms": 74431, "exploitability": 0.0139753},
    {"iteration": 3680001, "current_time_ms": 74626, "exploitability": 0.0139537},
    {"iteration": 3690001, "current_time_ms": 74818, "exploitability": 0.0138597},
    {"iteration": 3700001, "current_time_ms": 75011, "exploitability": 0.0137749},
    {"iteration": 3710001, "current_time_ms": 75202, "exploitability": 0.0137374},
    {"iteration": 3720001, "current_time_ms": 75394, "exploitability": 0.0138017},
    {"iteration": 3730001, "current_time_ms": 75581, "exploitability": 0.0138635},
    {"iteration": 3740001, "current_time_ms": 75775, "exploitability": 0.0138748},
    {"iteration": 3750001, "current_time_ms": 75960, "exploitability": 0.0138481},
    {"iteration": 3760001, "current_time_ms": 76147, "exploitability": 0.0137716},
    {"iteration": 3770001, "current_time_ms": 76339, "exploitability": 0.0137089},
    {"iteration": 3780001, "current_time_ms": 76527, "exploitability": 0.0136944},
    {"iteration": 3790001, "current_time_ms": 76713, "exploitability": 0.0137238},
    {"iteration": 3800001, "current_time_ms": 76894, "exploitability": 0.0137562},
    {"iteration": 3810001, "current_time_ms": 77083, "exploitability": 0.0137508},
    {"iteration": 3820001, "current_time_ms": 77264, "exploitability": 0.0137076},
    {"iteration": 3830001, "current_time_ms": 77440, "exploitability": 0.0136509},
    {"iteration": 3840001, "current_time_ms": 77624, "exploitability": 0.0135742},
    {"iteration": 3850001, "current_time_ms": 77809, "exploitability": 0.0135609},
    {"iteration": 3860001, "current_time_ms": 77998, "exploitability": 0.0135979},
    {"iteration": 3870001, "current_time_ms": 78177, "exploitability": 0.0136364},
    {"iteration": 3880001, "current_time_ms": 78350, "exploitability": 0.0136528},
    {"iteration": 3890001, "current_time_ms": 78527, "exploitability": 0.0136231},
    {"iteration": 3900001, "current_time_ms": 78712, "exploitability": 0.0135798},
    {"iteration": 3910001, "current_time_ms": 78899, "exploitability": 0.013556},
    {"iteration": 3920001, "current_time_ms": 79088, "exploitability": 0.0135763},
    {"iteration": 3930001, "current_time_ms": 79274, "exploitability": 0.0136494},
    {"iteration": 3940001, "current_time_ms": 79455, "exploitability": 0.013702},
    {"iteration": 3950001, "current_time_ms": 79635, "exploitability": 0.0136611},
    {"iteration": 3960001, "current_time_ms": 79815, "exploitability": 0.0135649},
    {"iteration": 3970001, "current_time_ms": 79996, "exploitability": 0.0135273},
    {"iteration": 3980001, "current_time_ms": 80179, "exploitability": 0.0135668},
    {"iteration": 3990001, "current_time_ms": 80362, "exploitability": 0.0136694},
    {"iteration": 4000001, "current_time_ms": 80554, "exploitability": 0.0137573},
    {"iteration": 4010001, "current_time_ms": 80740, "exploitability": 0.013791},
    {"iteration": 4020001, "current_time_ms": 80921, "exploitability": 0.0136999},
    {"iteration": 4030001, "current_time_ms": 81099, "exploitability": 0.0135667},
    {"iteration": 4040001, "current_time_ms": 81279, "exploitability": 0.0135093},
    {"iteration": 4050001, "current_time_ms": 81458, "exploitability": 0.0135397},
    {"iteration": 4060001, "current_time_ms": 81640, "exploitability": 0.0136267},
    {"iteration": 4070001, "current_time_ms": 81824, "exploitability": 0.0137156},
    {"iteration": 4080001, "current_time_ms": 82014, "exploitability": 0.0137813},
    {"iteration": 4090001, "current_time_ms": 82216, "exploitability": 0.0137932},
    {"iteration": 4100001, "current_time_ms": 82415, "exploitability": 0.0137909},
    {"iteration": 4110001, "current_time_ms": 82600, "exploitability": 0.0137419},
    {"iteration": 4120001, "current_time_ms": 82783, "exploitability": 0.0136686},
    {"iteration": 4130001, "current_time_ms": 82953, "exploitability": 0.0136453},
    {"iteration": 4140001, "current_time_ms": 83137, "exploitability": 0.0136778},
    {"iteration": 4150001, "current_time_ms": 83319, "exploitability": 0.0137498},
    {"iteration": 4160001, "current_time_ms": 83493, "exploitability": 0.0138077},
    {"iteration": 4170001, "current_time_ms": 83678, "exploitability": 0.0138187},
    {"iteration": 4180001, "current_time_ms": 83859, "exploitability": 0.0137811},
    {"iteration": 4190001, "current_time_ms": 84042, "exploitability": 0.0137025},
    {"iteration": 4200001, "current_time_ms": 84223, "exploitability": 0.0136226},
    {"iteration": 4210001, "current_time_ms": 84414, "exploitability": 0.0135603},
    {"iteration": 4220001, "current_time_ms": 84596, "exploitability": 0.0135504},
    {"iteration": 4230001, "current_time_ms": 84791, "exploitability": 0.013557},
    {"iteration": 4240001, "current_time_ms": 84979, "exploitability": 0.0136074},
    {"iteration": 4250001, "current_time_ms": 85160, "exploitability": 0.0136381},
    {"iteration": 4260001, "current_time_ms": 85337, "exploitability": 0.0136469},
    {"iteration": 4270001, "current_time_ms": 85523, "exploitability": 0.0136483},
    {"iteration": 4280001, "current_time_ms": 85708, "exploitability": 0.0136435},
    {"iteration": 4290001, "current_time_ms": 85889, "exploitability": 0.0135949},
    {"iteration": 4300001, "current_time_ms": 86067, "exploitability": 0.0135307},
    {"iteration": 4310001, "current_time_ms": 86243, "exploitability": 0.0134831},
    {"iteration": 4320001, "current_time_ms": 86418, "exploitability": 0.0134581},
    {"iteration": 4330001, "current_time_ms": 86592, "exploitability": 0.0134347},
    {"iteration": 4340001, "current_time_ms": 86774, "exploitability": 0.0134263},
    {"iteration": 4350001, "current_time_ms": 86953, "exploitability": 0.0134519},
    {"iteration": 4360001, "current_time_ms": 87124, "exploitability": 0.0134714},
    {"iteration": 4370001, "current_time_ms": 87307, "exploitability": 0.013463},
    {"iteration": 4380001, "current_time_ms": 87479, "exploitability": 0.0133835},
    {"iteration": 4390001, "current_time_ms": 87682, "exploitability": 0.0132902},
    {"iteration": 4400001, "current_time_ms": 87892, "exploitability": 0.0132267},
    {"iteration": 4410001, "current_time_ms": 88068, "exploitability": 0.0132193},
    {"iteration": 4420001, "current_time_ms": 88243, "exploitability": 0.0132451},
    {"iteration": 4430001, "current_time_ms": 88434, "exploitability": 0.0132957},
    {"iteration": 4440001, "current_time_ms": 88632, "exploitability": 0.0133207},
    {"iteration": 4450001, "current_time_ms": 88814, "exploitability": 0.0132988},
    {"iteration": 4460001, "current_time_ms": 89001, "exploitability": 0.0132348},
    {"iteration": 4470001, "current_time_ms": 89196, "exploitability": 0.0131794},
    {"iteration": 4480001, "current_time_ms": 89388, "exploitability": 0.013167},
    {"iteration": 4490001, "current_time_ms": 89573, "exploitability": 0.0131435},
    {"iteration": 4500001, "current_time_ms": 89763, "exploitability": 0.0131065},
    {"iteration": 4510001, "current_time_ms": 89946, "exploitability": 0.0131188},
    {"iteration": 4520001, "current_time_ms": 90144, "exploitability": 0.0131367},
    {"iteration": 4530001, "current_time_ms": 90335, "exploitability": 0.0131251},
    {"iteration": 4540001, "current_time_ms": 90519, "exploitability": 0.0131046},
    {"iteration": 4550001, "current_time_ms": 90706, "exploitability": 0.0131025},
    {"iteration": 4560001, "current_time_ms": 90909, "exploitability": 0.0130884},
    {"iteration": 4570001, "current_time_ms": 91089, "exploitability": 0.0130535},
    {"iteration": 4580001, "current_time_ms": 91258, "exploitability": 0.0129956},
    {"iteration": 4590001, "current_time_ms": 91431, "exploitability": 0.0129374},
    {"iteration": 4600001, "current_time_ms": 91609, "exploitability": 0.0128877},
    {"iteration": 4610001, "current_time_ms": 91785, "exploitability": 0.0128624},
    {"iteration": 4620001, "current_time_ms": 91972, "exploitability": 0.012861},
    {"iteration": 4630001, "current_time_ms": 92175, "exploitability": 0.012893},
    {"iteration": 4640001, "current_time_ms": 92363, "exploitability": 0.012928},
    {"iteration": 4650001, "current_time_ms": 92540, "exploitability": 0.0129641},
    {"iteration": 4660001, "current_time_ms": 92716, "exploitability": 0.0129977},
    {"iteration": 4670001, "current_time_ms": 92894, "exploitability": 0.0129857},
    {"iteration": 4680001, "current_time_ms": 93071, "exploitability": 0.0129688},
    {"iteration": 4690001, "current_time_ms": 93255, "exploitability": 0.012913},
    {"iteration": 4700001, "current_time_ms": 93441, "exploitability": 0.0128855},
    {"iteration": 4710001, "current_time_ms": 93628, "exploitability": 0.0128977},
    {"iteration": 4720001, "current_time_ms": 93820, "exploitability": 0.01292},
    {"iteration": 4730001, "current_time_ms": 94005, "exploitability": 0.012947},
    {"iteration": 4740001, "current_time_ms": 94192, "exploitability": 0.0129669},
    {"iteration": 4750001, "current_time_ms": 94382, "exploitability": 0.0129694},
    {"iteration": 4760001, "current_time_ms": 94570, "exploitability": 0.0129361},
    {"iteration": 4770001, "current_time_ms": 94750, "exploitability": 0.0128621},
    {"iteration": 4780001, "current_time_ms": 94933, "exploitability": 0.0128016},
    {"iteration": 4790001, "current_time_ms": 95135, "exploitability": 0.0127857},
    {"iteration": 4800001, "current_time_ms": 95375, "exploitability": 0.0128125},
    {"iteration": 4810001, "current_time_ms": 95606, "exploitability": 0.0128501},
    {"iteration": 4820001, "current_time_ms": 95828, "exploitability": 0.0128813},
    {"iteration": 4830001, "current_time_ms": 96052, "exploitability": 0.0128776},
    {"iteration": 4840001, "current_time_ms": 96274, "exploitability": 0.0128252},
    {"iteration": 4850001, "current_time_ms": 96487, "exploitability": 0.0127657},
    {"iteration": 4860001, "current_time_ms": 96726, "exploitability": 0.0127216},
    {"iteration": 4870001, "current_time_ms": 96963, "exploitability": 0.0126925},
    {"iteration": 4880001, "current_time_ms": 97177, "exploitability": 0.0126956},
    {"iteration": 4890001, "current_time_ms": 97386, "exploitability": 0.0127085},
    {"iteration": 4900001, "current_time_ms": 97566, "exploitability": 0.0127216},
    {"iteration": 4910001, "current_time_ms": 97776, "exploitability": 0.0127507},
    {"iteration": 4920001, "current_time_ms": 98023, "exploitability": 0.0127528},
    {"iteration": 4930001, "current_time_ms": 98269, "exploitability": 0.01279},
    {"iteration": 4940001, "current_time_ms": 98490, "exploitability": 0.0128148},
    {"iteration": 4950001, "current_time_ms": 98715, "exploitability": 0.0128038},
    {"iteration": 4960001, "current_time_ms": 98934, "exploitability": 0.0127544},
    {"iteration": 4970001, "current_time_ms": 99163, "exploitability": 0.0126875},
    {"iteration": 4980001, "current_time_ms": 99384, "exploitability": 0.0126643},
    {"iteration": 4990001, "current_time_ms": 99593, "exploitability": 0.0126795},
  ]
}


==> plots/backup/ib__42_k0_bal_kuhn.json <==
{
  "game": "../efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 180, "exploitability": 0.140111},
    {"iteration": 20001, "current_time_ms": 371, "exploitability": 0.11766},
    {"iteration": 30001, "current_time_ms": 585, "exploitability": 0.107111},
    {"iteration": 40001, "current_time_ms": 823, "exploitability": 0.102084},
    {"iteration": 50001, "current_time_ms": 1024, "exploitability": 0.0963902},
    {"iteration": 60001, "current_time_ms": 1227, "exploitability": 0.0926521},
    {"iteration": 70001, "current_time_ms": 1459, "exploitability": 0.0901804},
    {"iteration": 80001, "current_time_ms": 1656, "exploitability": 0.0896374},
    {"iteration": 90001, "current_time_ms": 1897, "exploitability": 0.087219},
    {"iteration": 100001, "current_time_ms": 2114, "exploitability": 0.0850473},
    {"iteration": 110001, "current_time_ms": 2347, "exploitability": 0.0845036},
    {"iteration": 120001, "current_time_ms": 2593, "exploitability": 0.0830131},
    {"iteration": 130001, "current_time_ms": 2835, "exploitability": 0.0819255},
    {"iteration": 140001, "current_time_ms": 3070, "exploitability": 0.0803492},
    {"iteration": 150001, "current_time_ms": 3307, "exploitability": 0.0809711},
    {"iteration": 160001, "current_time_ms": 3546, "exploitability": 0.0791575},
    {"iteration": 170001, "current_time_ms": 3766, "exploitability": 0.0791567},
    {"iteration": 180001, "current_time_ms": 4022, "exploitability": 0.0780349},
    {"iteration": 190001, "current_time_ms": 4256, "exploitability": 0.0779558},
    {"iteration": 200001, "current_time_ms": 4490, "exploitability": 0.0771864},
    {"iteration": 210001, "current_time_ms": 4751, "exploitability": 0.0778662},
    {"iteration": 220001, "current_time_ms": 4990, "exploitability": 0.0763835},
    {"iteration": 230001, "current_time_ms": 5258, "exploitability": 0.0755555},
    {"iteration": 240001, "current_time_ms": 5504, "exploitability": 0.0762822},
    {"iteration": 250001, "current_time_ms": 5795, "exploitability": 0.0755572},
    {"iteration": 260001, "current_time_ms": 6101, "exploitability": 0.0762331},
    {"iteration": 270001, "current_time_ms": 6355, "exploitability": 0.0765315},
    {"iteration": 280001, "current_time_ms": 6613, "exploitability": 0.0749905},
    {"iteration": 290001, "current_time_ms": 6877, "exploitability": 0.0752955},
    {"iteration": 300001, "current_time_ms": 7102, "exploitability": 0.07672},
    {"iteration": 310001, "current_time_ms": 7333, "exploitability": 0.0769868},
    {"iteration": 320001, "current_time_ms": 7554, "exploitability": 0.0762399},
    {"iteration": 330001, "current_time_ms": 7762, "exploitability": 0.0765422},
    {"iteration": 340001, "current_time_ms": 7989, "exploitability": 0.0767489},
    {"iteration": 350001, "current_time_ms": 8207, "exploitability": 0.0757841},
    {"iteration": 360001, "current_time_ms": 8432, "exploitability": 0.0758713},
    {"iteration": 370001, "current_time_ms": 8645, "exploitability": 0.0760082},
    {"iteration": 380001, "current_time_ms": 8849, "exploitability": 0.0757923},
    {"iteration": 390001, "current_time_ms": 9066, "exploitability": 0.0750166},
    {"iteration": 400001, "current_time_ms": 9263, "exploitability": 0.0748503},


==> plots/backup/ib__42_k0_uni_kuhn.json <==
{
  "game": "../efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 189, "exploitability": 0.140111},
    {"iteration": 20001, "current_time_ms": 364, "exploitability": 0.11766},
    {"iteration": 30001, "current_time_ms": 553, "exploitability": 0.107111},
    {"iteration": 40001, "current_time_ms": 745, "exploitability": 0.102084},
    {"iteration": 50001, "current_time_ms": 933, "exploitability": 0.0963902},
    {"iteration": 60001, "current_time_ms": 1180, "exploitability": 0.0926521},
    {"iteration": 70001, "current_time_ms": 1419, "exploitability": 0.0901804},
    {"iteration": 80001, "current_time_ms": 1626, "exploitability": 0.0896374},
    {"iteration": 90001, "current_time_ms": 1854, "exploitability": 0.087219},
    {"iteration": 100001, "current_time_ms": 2066, "exploitability": 0.0850473},
    {"iteration": 110001, "current_time_ms": 2292, "exploitability": 0.0845036},
    {"iteration": 120001, "current_time_ms": 2516, "exploitability": 0.0830131},
    {"iteration": 130001, "current_time_ms": 2757, "exploitability": 0.0819255},
    {"iteration": 140001, "current_time_ms": 2997, "exploitability": 0.0803492},
    {"iteration": 150001, "current_time_ms": 3221, "exploitability": 0.0809711},
    {"iteration": 160001, "current_time_ms": 3482, "exploitability": 0.0791575},
    {"iteration": 170001, "current_time_ms": 3697, "exploitability": 0.0791567},
    {"iteration": 180001, "current_time_ms": 3945, "exploitability": 0.0780349},
    {"iteration": 190001, "current_time_ms": 4180, "exploitability": 0.0779558},
    {"iteration": 200001, "current_time_ms": 4424, "exploitability": 0.0771864},
    {"iteration": 210001, "current_time_ms": 4643, "exploitability": 0.0778662},
    {"iteration": 220001, "current_time_ms": 4884, "exploitability": 0.0763835},
    {"iteration": 230001, "current_time_ms": 5114, "exploitability": 0.0755555},
    {"iteration": 240001, "current_time_ms": 5375, "exploitability": 0.0762822},
    {"iteration": 250001, "current_time_ms": 5619, "exploitability": 0.0755572},
    {"iteration": 260001, "current_time_ms": 5922, "exploitability": 0.0762331},
    {"iteration": 270001, "current_time_ms": 6154, "exploitability": 0.0765315},
    {"iteration": 280001, "current_time_ms": 6377, "exploitability": 0.0749905},
    {"iteration": 290001, "current_time_ms": 6596, "exploitability": 0.0752955},
    {"iteration": 300001, "current_time_ms": 6812, "exploitability": 0.07672},
    {"iteration": 310001, "current_time_ms": 6999, "exploitability": 0.0769868},
    {"iteration": 320001, "current_time_ms": 7221, "exploitability": 0.0762399},
    {"iteration": 330001, "current_time_ms": 7470, "exploitability": 0.0765422},
    {"iteration": 340001, "current_time_ms": 7684, "exploitability": 0.0767489},
    {"iteration": 350001, "current_time_ms": 7890, "exploitability": 0.0757841},
    {"iteration": 360001, "current_time_ms": 8111, "exploitability": 0.0758713},
    {"iteration": 370001, "current_time_ms": 8325, "exploitability": 0.0760082},
    {"iteration": 380001, "current_time_ms": 8539, "exploitability": 0.0757923},
    {"iteration": 390001, "current_time_ms": 8748, "exploitability": 0.0750166},
    {"iteration": 400001, "current_time_ms": 8954, "exploitability": 0.0748503},
    {"iteration": 410001, "current_time_ms": 9165, "exploitability": 0.0751691},
    {"iteration": 420001, "current_time_ms": 9380, "exploitability": 0.0745013},


==> plots/backup/ib__42_k10_bal_kuhn.json <==
{
  "game": "../efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 157, "exploitability": 0.0828457},
    {"iteration": 20001, "current_time_ms": 332, "exploitability": 0.0654776},
    {"iteration": 30001, "current_time_ms": 522, "exploitability": 0.0547748},
    {"iteration": 40001, "current_time_ms": 712, "exploitability": 0.0492221},
    {"iteration": 50001, "current_time_ms": 903, "exploitability": 0.0463889},
    {"iteration": 60001, "current_time_ms": 1097, "exploitability": 0.0436899},
    {"iteration": 70001, "current_time_ms": 1343, "exploitability": 0.0408046},
    {"iteration": 80001, "current_time_ms": 1528, "exploitability": 0.0375775},
    {"iteration": 90001, "current_time_ms": 1709, "exploitability": 0.0352452},
    {"iteration": 100001, "current_time_ms": 1894, "exploitability": 0.0339422},
    {"iteration": 110001, "current_time_ms": 2067, "exploitability": 0.0335004},
    {"iteration": 120001, "current_time_ms": 2254, "exploitability": 0.0321299},
    {"iteration": 130001, "current_time_ms": 2437, "exploitability": 0.0308022},
    {"iteration": 140001, "current_time_ms": 2612, "exploitability": 0.0297597},
    {"iteration": 150001, "current_time_ms": 2804, "exploitability": 0.0309356},
    {"iteration": 160001, "current_time_ms": 2985, "exploitability": 0.0285627},
    {"iteration": 170001, "current_time_ms": 3170, "exploitability": 0.0288405},
    {"iteration": 180001, "current_time_ms": 3354, "exploitability": 0.0275042},
    {"iteration": 190001, "current_time_ms": 3540, "exploitability": 0.0271465},
    {"iteration": 200001, "current_time_ms": 3720, "exploitability": 0.0257252},
    {"iteration": 210001, "current_time_ms": 3906, "exploitability": 0.0256204},
    {"iteration": 220001, "current_time_ms": 4085, "exploitability": 0.0259824},
    {"iteration": 230001, "current_time_ms": 4280, "exploitability": 0.0244452},
    {"iteration": 240001, "current_time_ms": 4462, "exploitability": 0.0241534},
    {"iteration": 250001, "current_time_ms": 4643, "exploitability": 0.0238407},
    {"iteration": 260001, "current_time_ms": 4823, "exploitability": 0.0228824},
    {"iteration": 270001, "current_time_ms": 5006, "exploitability": 0.0238248},
    {"iteration": 280001, "current_time_ms": 5254, "exploitability": 0.0231968},
    {"iteration": 290001, "current_time_ms": 5476, "exploitability": 0.0225363},
    {"iteration": 300001, "current_time_ms": 5691, "exploitability": 0.02276},
    {"iteration": 310001, "current_time_ms": 5905, "exploitability": 0.0221157},
    {"iteration": 320001, "current_time_ms": 6135, "exploitability": 0.0216533},
    {"iteration": 330001, "current_time_ms": 6350, "exploitability": 0.0214222},
    {"iteration": 340001, "current_time_ms": 6561, "exploitability": 0.0212257},
    {"iteration": 350001, "current_time_ms": 6774, "exploitability": 0.0211622},
    {"iteration": 360001, "current_time_ms": 6987, "exploitability": 0.0202132},
    {"iteration": 370001, "current_time_ms": 7191, "exploitability": 0.0208104},
    {"iteration": 380001, "current_time_ms": 7371, "exploitability": 0.020391},
    {"iteration": 390001, "current_time_ms": 7552, "exploitability": 0.0200424},
    {"iteration": 400001, "current_time_ms": 7737, "exploitability": 0.0193952},
    {"iteration": 410001, "current_time_ms": 7928, "exploitability": 0.019255},
    {"iteration": 420001, "current_time_ms": 8108, "exploitability": 0.0195702},
    {"iteration": 430001, "current_time_ms": 8304, "exploitability": 0.0184475},
    {"iteration": 440001, "current_time_ms": 8496, "exploitability": 0.0189095},
    {"iteration": 450001, "current_time_ms": 8730, "exploitability": 0.018517},
    {"iteration": 460001, "current_time_ms": 8948, "exploitability": 0.0183366},
    {"iteration": 470001, "current_time_ms": 9131, "exploitability": 0.0179399},
    {"iteration": 480001, "current_time_ms": 9320, "exploitability": 0.0175988},
    {"iteration": 490001, "current_time_ms": 9496, "exploitability": 0.0176073},
    {"iteration": 500001, "current_time_ms": 9683, "exploitability": 0.0173113},
    {"iteration": 510001, "current_time_ms": 9869, "exploitability": 0.0171298},
    {"iteration": 520001, "current_time_ms": 10055, "exploitability": 0.0171404},
    {"iteration": 530001, "current_time_ms": 10246, "exploitability": 0.016979},
    {"iteration": 540001, "current_time_ms": 10431, "exploitability": 0.0168667},
    {"iteration": 550001, "current_time_ms": 10612, "exploitability": 0.0167093},
    {"iteration": 560001, "current_time_ms": 10797, "exploitability": 0.0166071},
    {"iteration": 570001, "current_time_ms": 10982, "exploitability": 0.0166386},
    {"iteration": 580001, "current_time_ms": 11169, "exploitability": 0.0160574},
    {"iteration": 590001, "current_time_ms": 11350, "exploitability": 0.0163472},
    {"iteration": 600001, "current_time_ms": 11552, "exploitability": 0.0164644},
    {"iteration": 610001, "current_time_ms": 11775, "exploitability": 0.0159767},
    {"iteration": 620001, "current_time_ms": 12001, "exploitability": 0.0160506},
    {"iteration": 630001, "current_time_ms": 12227, "exploitability": 0.016413},
    {"iteration": 640001, "current_time_ms": 12440, "exploitability": 0.0157069},
    {"iteration": 650001, "current_time_ms": 12629, "exploitability": 0.0155695},
    {"iteration": 660001, "current_time_ms": 12815, "exploitability": 0.0159794},
    {"iteration": 670001, "current_time_ms": 13008, "exploitability": 0.0152034},
    {"iteration": 680001, "current_time_ms": 13213, "exploitability": 0.0151877},
    {"iteration": 690001, "current_time_ms": 13630, "exploitability": 0.0156428},
    {"iteration": 700001, "current_time_ms": 13914, "exploitability": 0.0151181},
    {"iteration": 710001, "current_time_ms": 14160, "exploitability": 0.0150676},
    {"iteration": 720001, "current_time_ms": 14401, "exploitability": 0.0151836},
    {"iteration": 730001, "current_time_ms": 14617, "exploitability": 0.0149394},
    {"iteration": 740001, "current_time_ms": 14827, "exploitability": 0.0144965},
    {"iteration": 750001, "current_time_ms": 15049, "exploitability": 0.0149509},
    {"iteration": 760001, "current_time_ms": 15277, "exploitability": 0.0147845},
    {"iteration": 770001, "current_time_ms": 15483, "exploitability": 0.0144724},
    {"iteration": 780001, "current_time_ms": 15670, "exploitability": 0.0144702},
    {"iteration": 790001, "current_time_ms": 15850, "exploitability": 0.0144386},
    {"iteration": 800001, "current_time_ms": 16031, "exploitability": 0.0140993},
    {"iteration": 810001, "current_time_ms": 16223, "exploitability": 0.0144386},
    {"iteration": 820001, "current_time_ms": 16420, "exploitability": 0.0142209},
    {"iteration": 830001, "current_time_ms": 16610, "exploitability": 0.0137386},
    {"iteration": 840001, "current_time_ms": 16794, "exploitability": 0.0139767},
    {"iteration": 850001, "current_time_ms": 16982, "exploitability": 0.014182},
    {"iteration": 860001, "current_time_ms": 17183, "exploitability": 0.0136628},
    {"iteration": 870001, "current_time_ms": 17383, "exploitability": 0.0137123},
    {"iteration": 880001, "current_time_ms": 17596, "exploitability": 0.0140228},
    {"iteration": 890001, "current_time_ms": 17773, "exploitability": 0.0137246},
    {"iteration": 900001, "current_time_ms": 17963, "exploitability": 0.0135956},
    {"iteration": 910001, "current_time_ms": 18154, "exploitability": 0.0140258},
    {"iteration": 920001, "current_time_ms": 18338, "exploitability": 0.0139934},
    {"iteration": 930001, "current_time_ms": 18521, "exploitability": 0.01348},
    {"iteration": 940001, "current_time_ms": 18719, "exploitability": 0.0135545},
    {"iteration": 950001, "current_time_ms": 18956, "exploitability": 0.0137642},
    {"iteration": 960001, "current_time_ms": 19188, "exploitability": 0.0134013},
    {"iteration": 970001, "current_time_ms": 19434, "exploitability": 0.0133405},
    {"iteration": 980001, "current_time_ms": 19665, "exploitability": 0.013297},
    {"iteration": 990001, "current_time_ms": 19915, "exploitability": 0.013286},
    {"iteration": 1000001, "current_time_ms": 20182, "exploitability": 0.0133454},
    {"iteration": 1010001, "current_time_ms": 20400, "exploitability": 0.0134606},
    {"iteration": 1020001, "current_time_ms": 20613, "exploitability": 0.0133328},
    {"iteration": 1030001, "current_time_ms": 20832, "exploitability": 0.0132035},
    {"iteration": 1040001, "current_time_ms": 21028, "exploitability": 0.013156},
    {"iteration": 1050001, "current_time_ms": 21226, "exploitability": 0.0132025},
    {"iteration": 1060001, "current_time_ms": 21488, "exploitability": 0.0132856},
    {"iteration": 1070001, "current_time_ms": 21797, "exploitability": 0.0131007},
    {"iteration": 1080001, "current_time_ms": 22044, "exploitability": 0.0129813},
    {"iteration": 1090001, "current_time_ms": 22289, "exploitability": 0.0129144},
    {"iteration": 1100001, "current_time_ms": 22550, "exploitability": 0.012948},
    {"iteration": 1110001, "current_time_ms": 22806, "exploitability": 0.012916},
    {"iteration": 1120001, "current_time_ms": 23069, "exploitability": 0.0126992},
    {"iteration": 1130001, "current_time_ms": 23505, "exploitability": 0.0126826},
    {"iteration": 1140001, "current_time_ms": 23785, "exploitability": 0.0127187},
    {"iteration": 1150001, "current_time_ms": 23991, "exploitability": 0.0128629},
    {"iteration": 1160001, "current_time_ms": 24199, "exploitability": 0.0126618},
    {"iteration": 1170001, "current_time_ms": 24419, "exploitability": 0.0121119},
    {"iteration": 1180001, "current_time_ms": 24640, "exploitability": 0.0122141},
    {"iteration": 1190001, "current_time_ms": 24899, "exploitability": 0.0125275},
    {"iteration": 1200001, "current_time_ms": 25188, "exploitability": 0.012269},
    {"iteration": 1210001, "current_time_ms": 25506, "exploitability": 0.012015},
    {"iteration": 1220001, "current_time_ms": 25729, "exploitability": 0.0119692},
    {"iteration": 1230001, "current_time_ms": 26096, "exploitability": 0.0122271},
    {"iteration": 1240001, "current_time_ms": 26354, "exploitability": 0.0121957},
    {"iteration": 1250001, "current_time_ms": 26580, "exploitability": 0.011824},
    {"iteration": 1260001, "current_time_ms": 26860, "exploitability": 0.0118408},
    {"iteration": 1270001, "current_time_ms": 27104, "exploitability": 0.0121749},
    {"iteration": 1280001, "current_time_ms": 27331, "exploitability": 0.0121573},
    {"iteration": 1290001, "current_time_ms": 27826, "exploitability": 0.0120362},
    {"iteration": 1300001, "current_time_ms": 28053, "exploitability": 0.0120067},
    {"iteration": 1310001, "current_time_ms": 28224, "exploitability": 0.0119138},
    {"iteration": 1320001, "current_time_ms": 28395, "exploitability": 0.0119918},
    {"iteration": 1330001, "current_time_ms": 28617, "exploitability": 0.0121076},
    {"iteration": 1340001, "current_time_ms": 28878, "exploitability": 0.0119591},
    {"iteration": 1350001, "current_time_ms": 29084, "exploitability": 0.0118112},
    {"iteration": 1360001, "current_time_ms": 29284, "exploitability": 0.011833},
    {"iteration": 1370001, "current_time_ms": 29505, "exploitability": 0.0119405},
    {"iteration": 1380001, "current_time_ms": 29713, "exploitability": 0.0117335},
    {"iteration": 1390001, "current_time_ms": 29910, "exploitability": 0.0114564},
    {"iteration": 1400001, "current_time_ms": 30117, "exploitability": 0.0114432},
    {"iteration": 1410001, "current_time_ms": 30326, "exploitability": 0.0116566},
    {"iteration": 1420001, "current_time_ms": 30509, "exploitability": 0.0116352},
    {"iteration": 1430001, "current_time_ms": 30697, "exploitability": 0.0113094},
    {"iteration": 1440001, "current_time_ms": 30873, "exploitability": 0.0110321},
    {"iteration": 1450001, "current_time_ms": 31065, "exploitability": 0.011129},
    {"iteration": 1460001, "current_time_ms": 31323, "exploitability": 0.0113378},
    {"iteration": 1470001, "current_time_ms": 31550, "exploitability": 0.0112357},
    {"iteration": 1480001, "current_time_ms": 31780, "exploitability": 0.0110653},
    {"iteration": 1490001, "current_time_ms": 32007, "exploitability": 0.0111557},
    {"iteration": 1500001, "current_time_ms": 32227, "exploitability": 0.0111106},
    {"iteration": 1510001, "current_time_ms": 32459, "exploitability": 0.0110954},
    {"iteration": 1520001, "current_time_ms": 32671, "exploitability": 0.0111023},
    {"iteration": 1530001, "current_time_ms": 32908, "exploitability": 0.0111192},
    {"iteration": 1540001, "current_time_ms": 33142, "exploitability": 0.0110908},
    {"iteration": 1550001, "current_time_ms": 33348, "exploitability": 0.0109649},
    {"iteration": 1560001, "current_time_ms": 33544, "exploitability": 0.0108155},
    {"iteration": 1570001, "current_time_ms": 33744, "exploitability": 0.0108144},
    {"iteration": 1580001, "current_time_ms": 33937, "exploitability": 0.0110204},
    {"iteration": 1590001, "current_time_ms": 34121, "exploitability": 0.0109355},
    {"iteration": 1600001, "current_time_ms": 34329, "exploitability": 0.0106415},
    {"iteration": 1610001, "current_time_ms": 34522, "exploitability": 0.0106429},
    {"iteration": 1620001, "current_time_ms": 34720, "exploitability": 0.0107263},
    {"iteration": 1630001, "current_time_ms": 34908, "exploitability": 0.0107197},
    {"iteration": 1640001, "current_time_ms": 35140, "exploitability": 0.0106143},
    {"iteration": 1650001, "current_time_ms": 35399, "exploitability": 0.0105642},
    {"iteration": 1660001, "current_time_ms": 35647, "exploitability": 0.0107277},
    {"iteration": 1670001, "current_time_ms": 35864, "exploitability": 0.0107313},
    {"iteration": 1680001, "current_time_ms": 36108, "exploitability": 0.0107443},
    {"iteration": 1690001, "current_time_ms": 36339, "exploitability": 0.010646},
    {"iteration": 1700001, "current_time_ms": 36574, "exploitability": 0.0104057},
    {"iteration": 1710001, "current_time_ms": 36817, "exploitability": 0.0104489},
    {"iteration": 1720001, "current_time_ms": 37044, "exploitability": 0.0105442},
    {"iteration": 1730001, "current_time_ms": 37281, "exploitability": 0.0107093},
    {"iteration": 1740001, "current_time_ms": 37515, "exploitability": 0.0105288},
    {"iteration": 1750001, "current_time_ms": 37714, "exploitability": 0.0103502},
    {"iteration": 1760001, "current_time_ms": 37926, "exploitability": 0.0103695},
    {"iteration": 1770001, "current_time_ms": 38120, "exploitability": 0.0105893},
    {"iteration": 1780001, "current_time_ms": 38313, "exploitability": 0.0105658},
    {"iteration": 1790001, "current_time_ms": 38498, "exploitability": 0.0104338},
    {"iteration": 1800001, "current_time_ms": 38701, "exploitability": 0.0104508},
    {"iteration": 1810001, "current_time_ms": 38911, "exploitability": 0.0105405},
    {"iteration": 1820001, "current_time_ms": 39108, "exploitability": 0.0104726},
    {"iteration": 1830001, "current_time_ms": 39320, "exploitability": 0.0103083},
    {"iteration": 1840001, "current_time_ms": 39517, "exploitability": 0.0103015},
    {"iteration": 1850001, "current_time_ms": 39698, "exploitability": 0.0104448},
    {"iteration": 1860001, "current_time_ms": 39894, "exploitability": 0.0105169},
    {"iteration": 1870001, "current_time_ms": 40084, "exploitability": 0.0103692},
    {"iteration": 1880001, "current_time_ms": 40281, "exploitability": 0.0101758},
    {"iteration": 1890001, "current_time_ms": 40484, "exploitability": 0.0101435},
    {"iteration": 1900001, "current_time_ms": 40685, "exploitability": 0.0102809},
    {"iteration": 1910001, "current_time_ms": 40883, "exploitability": 0.0104078},
    {"iteration": 1920001, "current_time_ms": 41076, "exploitability": 0.0103671},
    {"iteration": 1930001, "current_time_ms": 41280, "exploitability": 0.0101994},
    {"iteration": 1940001, "current_time_ms": 41487, "exploitability": 0.0101708},
    {"iteration": 1950001, "current_time_ms": 41679, "exploitability": 0.0103645},
    {"iteration": 1960001, "current_time_ms": 41877, "exploitability": 0.0104374},
    {"iteration": 1970001, "current_time_ms": 42087, "exploitability": 0.010273},
    {"iteration": 1980001, "current_time_ms": 42278, "exploitability": 0.0100637},
    {"iteration": 1990001, "current_time_ms": 42478, "exploitability": 0.0100278},
    {"iteration": 2000001, "current_time_ms": 42688, "exploitability": 0.0101805},
    {"iteration": 2010001, "current_time_ms": 42899, "exploitability": 0.0103908},
    {"iteration": 2020001, "current_time_ms": 43091, "exploitability": 0.0102942},
    {"iteration": 2030001, "current_time_ms": 43282, "exploitability": 0.0100674},
    {"iteration": 2040001, "current_time_ms": 43484, "exploitability": 0.00996209},
    {"iteration": 2050001, "current_time_ms": 43683, "exploitability": 0.0100304},
    {"iteration": 2060001, "current_time_ms": 43874, "exploitability": 0.0101301},
    {"iteration": 2070001, "current_time_ms": 44070, "exploitability": 0.0101171},
    {"iteration": 2080001, "current_time_ms": 44260, "exploitability": 0.00997921},
    {"iteration": 2090001, "current_time_ms": 44450, "exploitability": 0.00985868},
    {"iteration": 2100001, "current_time_ms": 44644, "exploitability": 0.0097875},
    {"iteration": 2110001, "current_time_ms": 44841, "exploitability": 0.00983438},
    {"iteration": 2120001, "current_time_ms": 45042, "exploitability": 0.00996849},
    {"iteration": 2130001, "current_time_ms": 45237, "exploitability": 0.00999946},
    {"iteration": 2140001, "current_time_ms": 45445, "exploitability": 0.00992546},
    {"iteration": 2150001, "current_time_ms": 45639, "exploitability": 0.00980515},
    {"iteration": 2160001, "current_time_ms": 45836, "exploitability": 0.00978413},
    {"iteration": 2170001, "current_time_ms": 46043, "exploitability": 0.00983022},
    {"iteration": 2180001, "current_time_ms": 46232, "exploitability": 0.0098717},
    {"iteration": 2190001, "current_time_ms": 46423, "exploitability": 0.00988402},
    {"iteration": 2200001, "current_time_ms": 46624, "exploitability": 0.009855},
    {"iteration": 2210001, "current_time_ms": 46833, "exploitability": 0.00991236},
    {"iteration": 2220001, "current_time_ms": 47040, "exploitability": 0.00984316},
    {"iteration": 2230001, "current_time_ms": 47235, "exploitability": 0.00965918},
    {"iteration": 2240001, "current_time_ms": 47423, "exploitability": 0.00952804},
    {"iteration": 2250001, "current_time_ms": 47629, "exploitability": 0.00959968},
    {"iteration": 2260001, "current_time_ms": 47822, "exploitability": 0.009774},
    {"iteration": 2270001, "current_time_ms": 48009, "exploitability": 0.00987792},
    {"iteration": 2280001, "current_time_ms": 48201, "exploitability": 0.00976914},
    {"iteration": 2290001, "current_time_ms": 48392, "exploitability": 0.0095989},
    {"iteration": 2300001, "current_time_ms": 48581, "exploitability": 0.00952611},
    {"iteration": 2310001, "current_time_ms": 48768, "exploitability": 0.00965374},
    {"iteration": 2320001, "current_time_ms": 48955, "exploitability": 0.00985506},
    {"iteration": 2330001, "current_time_ms": 49143, "exploitability": 0.00981868},
    {"iteration": 2340001, "current_time_ms": 49334, "exploitability": 0.00961359},
    {"iteration": 2350001, "current_time_ms": 49525, "exploitability": 0.00945341},
    {"iteration": 2360001, "current_time_ms": 49714, "exploitability": 0.00945662},
    {"iteration": 2370001, "current_time_ms": 49902, "exploitability": 0.00964063},
    {"iteration": 2380001, "current_time_ms": 50082, "exploitability": 0.00979064},
    {"iteration": 2390001, "current_time_ms": 50261, "exploitability": 0.00972498},
    {"iteration": 2400001, "current_time_ms": 50450, "exploitability": 0.00958397},
    {"iteration": 2410001, "current_time_ms": 50642, "exploitability": 0.00949193},
    {"iteration": 2420001, "current_time_ms": 50816, "exploitability": 0.00958326},
    {"iteration": 2430001, "current_time_ms": 50992, "exploitability": 0.00975739},
    {"iteration": 2440001, "current_time_ms": 51175, "exploitability": 0.00980854},
    {"iteration": 2450001, "current_time_ms": 51356, "exploitability": 0.00959329},
    {"iteration": 2460001, "current_time_ms": 51545, "exploitability": 0.00936213},
    {"iteration": 2470001, "current_time_ms": 51724, "exploitability": 0.00930622},
    {"iteration": 2480001, "current_time_ms": 51914, "exploitability": 0.00950787},
    {"iteration": 2490001, "current_time_ms": 52105, "exploitability": 0.00966547},
    {"iteration": 2500001, "current_time_ms": 52291, "exploitability": 0.00961857},
    {"iteration": 2510001, "current_time_ms": 52479, "exploitability": 0.00939856},
    {"iteration": 2520001, "current_time_ms": 52660, "exploitability": 0.00923253},
    {"iteration": 2530001, "current_time_ms": 52844, "exploitability": 0.00924455},
    {"iteration": 2540001, "current_time_ms": 53036, "exploitability": 0.00938591},
    {"iteration": 2550001, "current_time_ms": 53224, "exploitability": 0.00954153},
    {"iteration": 2560001, "current_time_ms": 53412, "exploitability": 0.00953433},
    {"iteration": 2570001, "current_time_ms": 53596, "exploitability": 0.00944545},
    {"iteration": 2580001, "current_time_ms": 53791, "exploitability": 0.00935711},
    {"iteration": 2590001, "current_time_ms": 53978, "exploitability": 0.00931565},
    {"iteration": 2600001, "current_time_ms": 54161, "exploitability": 0.00932744},
    {"iteration": 2610001, "current_time_ms": 54346, "exploitability": 0.00935499},
    {"iteration": 2620001, "current_time_ms": 54538, "exploitability": 0.00939457},
    {"iteration": 2630001, "current_time_ms": 54724, "exploitability": 0.00939522},
    {"iteration": 2640001, "current_time_ms": 54908, "exploitability": 0.00935842},
    {"iteration": 2650001, "current_time_ms": 55102, "exploitability": 0.00932719},
    {"iteration": 2660001, "current_time_ms": 55283, "exploitability": 0.00930744},
    {"iteration": 2670001, "current_time_ms": 55460, "exploitability": 0.0092892},
    {"iteration": 2680001, "current_time_ms": 55650, "exploitability": 0.00928254},
    {"iteration": 2690001, "current_time_ms": 55835, "exploitability": 0.00925591},
    {"iteration": 2700001, "current_time_ms": 56026, "exploitability": 0.00922256},
    {"iteration": 2710001, "current_time_ms": 56212, "exploitability": 0.0091913},
    {"iteration": 2720001, "current_time_ms": 56399, "exploitability": 0.00919317},
    {"iteration": 2730001, "current_time_ms": 56584, "exploitability": 0.00921799},
    {"iteration": 2740001, "current_time_ms": 56771, "exploitability": 0.00918703},
    {"iteration": 2750001, "current_time_ms": 56965, "exploitability": 0.00910303},
    {"iteration": 2760001, "current_time_ms": 57153, "exploitability": 0.00902517},
    {"iteration": 2770001, "current_time_ms": 57336, "exploitability": 0.00900036},
    {"iteration": 2780001, "current_time_ms": 57508, "exploitability": 0.00905425},
    {"iteration": 2790001, "current_time_ms": 57694, "exploitability": 0.00912946},
    {"iteration": 2800001, "current_time_ms": 57890, "exploitability": 0.00918513},
    {"iteration": 2810001, "current_time_ms": 58066, "exploitability": 0.00916046},
    {"iteration": 2820001, "current_time_ms": 58246, "exploitability": 0.00907413},
    {"iteration": 2830001, "current_time_ms": 58425, "exploitability": 0.00899047},
    {"iteration": 2840001, "current_time_ms": 58621, "exploitability": 0.00897619},
    {"iteration": 2850001, "current_time_ms": 58805, "exploitability": 0.00902965},
    {"iteration": 2860001, "current_time_ms": 58987, "exploitability": 0.00908468},
    {"iteration": 2870001, "current_time_ms": 59167, "exploitability": 0.00912201},
    {"iteration": 2880001, "current_time_ms": 59360, "exploitability": 0.00908197},
    {"iteration": 2890001, "current_time_ms": 59548, "exploitability": 0.00902205},
    {"iteration": 2900001, "current_time_ms": 59732, "exploitability": 0.00898854},
    {"iteration": 2910001, "current_time_ms": 59924, "exploitability": 0.00901444},
    {"iteration": 2920001, "current_time_ms": 60103, "exploitability": 0.00904291},
    {"iteration": 2930001, "current_time_ms": 60298, "exploitability": 0.0090381},
    {"iteration": 2940001, "current_time_ms": 60495, "exploitability": 0.00899288},
    {"iteration": 2950001, "current_time_ms": 60688, "exploitability": 0.00899663},
    {"iteration": 2960001, "current_time_ms": 60871, "exploitability": 0.00899752},
    {"iteration": 2970001, "current_time_ms": 61056, "exploitability": 0.00896591},
    {"iteration": 2980001, "current_time_ms": 61239, "exploitability": 0.00891745},
    {"iteration": 2990001, "current_time_ms": 61419, "exploitability": 0.0088901},
    {"iteration": 3000001, "current_time_ms": 61599, "exploitability": 0.00892055},
    {"iteration": 3010001, "current_time_ms": 61782, "exploitability": 0.00899032},
    {"iteration": 3020001, "current_time_ms": 61961, "exploitability": 0.00901342},
    {"iteration": 3030001, "current_time_ms": 62146, "exploitability": 0.00895058},
    {"iteration": 3040001, "current_time_ms": 62335, "exploitability": 0.00886669},
    {"iteration": 3050001, "current_time_ms": 62523, "exploitability": 0.00879389},
    {"iteration": 3060001, "current_time_ms": 62707, "exploitability": 0.00878984},
    {"iteration": 3070001, "current_time_ms": 62925, "exploitability": 0.00885802},
    {"iteration": 3080001, "current_time_ms": 63122, "exploitability": 0.00889929},
    {"iteration": 3090001, "current_time_ms": 63312, "exploitability": 0.008912},
    {"iteration": 3100001, "current_time_ms": 63502, "exploitability": 0.00887413},
    {"iteration": 3110001, "current_time_ms": 63694, "exploitability": 0.00879703},
    {"iteration": 3120001, "current_time_ms": 63880, "exploitability": 0.00875134},
    {"iteration": 3130001, "current_time_ms": 64066, "exploitability": 0.00873693},
    {"iteration": 3140001, "current_time_ms": 64255, "exploitability": 0.00875873},
    {"iteration": 3150001, "current_time_ms": 64438, "exploitability": 0.00877051},
    {"iteration": 3160001, "current_time_ms": 64633, "exploitability": 0.00874452},
    {"iteration": 3170001, "current_time_ms": 64827, "exploitability": 0.00864818},
    {"iteration": 3180001, "current_time_ms": 65026, "exploitability": 0.00858265},
    {"iteration": 3190001, "current_time_ms": 65273, "exploitability": 0.0085969},
    {"iteration": 3200001, "current_time_ms": 65504, "exploitability": 0.00869737},
    {"iteration": 3210001, "current_time_ms": 65724, "exploitability": 0.00877213},
    {"iteration": 3220001, "current_time_ms": 65948, "exploitability": 0.00873756},
    {"iteration": 3230001, "current_time_ms": 66179, "exploitability": 0.00858605},
    {"iteration": 3240001, "current_time_ms": 66406, "exploitability": 0.00844507},
    {"iteration": 3250001, "current_time_ms": 66628, "exploitability": 0.008422},
    {"iteration": 3260001, "current_time_ms": 66863, "exploitability": 0.00849193},
    {"iteration": 3270001, "current_time_ms": 67100, "exploitability": 0.00858111},
    {"iteration": 3280001, "current_time_ms": 67325, "exploitability": 0.0086172},
    {"iteration": 3290001, "current_time_ms": 67545, "exploitability": 0.00855071},
    {"iteration": 3300001, "current_time_ms": 67762, "exploitability": 0.00842816},
    {"iteration": 3310001, "current_time_ms": 67972, "exploitability": 0.00832992},
    {"iteration": 3320001, "current_time_ms": 68181, "exploitability": 0.00831048},
    {"iteration": 3330001, "current_time_ms": 68386, "exploitability": 0.00838905},
    {"iteration": 3340001, "current_time_ms": 68574, "exploitability": 0.00849521},
    {"iteration": 3350001, "current_time_ms": 68753, "exploitability": 0.00854056},
    {"iteration": 3360001, "current_time_ms": 68941, "exploitability": 0.00843596},
    {"iteration": 3370001, "current_time_ms": 69142, "exploitability": 0.00828885},
    {"iteration": 3380001, "current_time_ms": 69342, "exploitability": 0.00819544},
    {"iteration": 3390001, "current_time_ms": 69532, "exploitability": 0.0081963},
    {"iteration": 3400001, "current_time_ms": 69717, "exploitability": 0.00829085},
    {"iteration": 3410001, "current_time_ms": 69910, "exploitability": 0.00843048},
    {"iteration": 3420001, "current_time_ms": 70089, "exploitability": 0.0084713},
    {"iteration": 3430001, "current_time_ms": 70269, "exploitability": 0.00838116},
    {"iteration": 3440001, "current_time_ms": 70457, "exploitability": 0.00824856},
    {"iteration": 3450001, "current_time_ms": 70663, "exploitability": 0.00819487},
    {"iteration": 3460001, "current_time_ms": 70904, "exploitability": 0.00824491},
    {"iteration": 3470001, "current_time_ms": 71119, "exploitability": 0.00832509},
    {"iteration": 3480001, "current_time_ms": 71349, "exploitability": 0.00835794},
    {"iteration": 3490001, "current_time_ms": 71576, "exploitability": 0.00835303},
    {"iteration": 3500001, "current_time_ms": 71784, "exploitability": 0.00830147},
    {"iteration": 3510001, "current_time_ms": 71986, "exploitability": 0.00823648},
    {"iteration": 3520001, "current_time_ms": 72195, "exploitability": 0.00823259},
    {"iteration": 3530001, "current_time_ms": 72412, "exploitability": 0.00825733},
    {"iteration": 3540001, "current_time_ms": 72628, "exploitability": 0.00822298},
    {"iteration": 3550001, "current_time_ms": 72830, "exploitability": 0.00812692},
    {"iteration": 3560001, "current_time_ms": 73024, "exploitability": 0.00806094},
    {"iteration": 3570001, "current_time_ms": 73208, "exploitability": 0.00809698},
    {"iteration": 3580001, "current_time_ms": 73400, "exploitability": 0.00822367},
    {"iteration": 3590001, "current_time_ms": 73602, "exploitability": 0.00828153},
    {"iteration": 3600001, "current_time_ms": 73787, "exploitability": 0.00823208},
    {"iteration": 3610001, "current_time_ms": 73974, "exploitability": 0.00812096},
    {"iteration": 3620001, "current_time_ms": 74158, "exploitability": 0.00805224},
    {"iteration": 3630001, "current_time_ms": 74352, "exploitability": 0.00801823},
    {"iteration": 3640001, "current_time_ms": 74543, "exploitability": 0.00805485},
    {"iteration": 3650001, "current_time_ms": 74746, "exploitability": 0.00812284},
    {"iteration": 3660001, "current_time_ms": 74939, "exploitability": 0.00815891},
    {"iteration": 3670001, "current_time_ms": 75142, "exploitability": 0.00815843},
    {"iteration": 3680001, "current_time_ms": 75340, "exploitability": 0.0081256},
    {"iteration": 3690001, "current_time_ms": 75528, "exploitability": 0.00808018},
    {"iteration": 3700001, "current_time_ms": 75730, "exploitability": 0.0080448},
    {"iteration": 3710001, "current_time_ms": 75920, "exploitability": 0.00802105},
    {"iteration": 3720001, "current_time_ms": 76117, "exploitability": 0.00804133},
    {"iteration": 3730001, "current_time_ms": 76310, "exploitability": 0.00809003},
    {"iteration": 3740001, "current_time_ms": 76500, "exploitability": 0.00814192},
    {"iteration": 3750001, "current_time_ms": 76684, "exploitability": 0.00812111},
    {"iteration": 3760001, "current_time_ms": 76866, "exploitability": 0.00805406},
    {"iteration": 3770001, "current_time_ms": 77047, "exploitability": 0.00797366},
    {"iteration": 3780001, "current_time_ms": 77228, "exploitability": 0.00790658},
    {"iteration": 3790001, "current_time_ms": 77419, "exploitability": 0.00788145},
    {"iteration": 3800001, "current_time_ms": 77611, "exploitability": 0.0079267},
    {"iteration": 3810001, "current_time_ms": 77804, "exploitability": 0.00800074},
    {"iteration": 3820001, "current_time_ms": 78002, "exploitability": 0.00803942},
    {"iteration": 3830001, "current_time_ms": 78190, "exploitability": 0.00800852},
    {"iteration": 3840001, "current_time_ms": 78379, "exploitability": 0.00792399},
    {"iteration": 3850001, "current_time_ms": 78571, "exploitability": 0.00780289},
    {"iteration": 3860001, "current_time_ms": 78775, "exploitability": 0.00770465},
    {"iteration": 3870001, "current_time_ms": 78948, "exploitability": 0.00769406},
    {"iteration": 3880001, "current_time_ms": 79130, "exploitability": 0.00777606},
    {"iteration": 3890001, "current_time_ms": 79308, "exploitability": 0.00788368},
    {"iteration": 3900001, "current_time_ms": 79489, "exploitability": 0.0079102},
    {"iteration": 3910001, "current_time_ms": 79673, "exploitability": 0.00785773},
    {"iteration": 3920001, "current_time_ms": 79857, "exploitability": 0.00777437},
    {"iteration": 3930001, "current_time_ms": 80036, "exploitability": 0.00772342},
    {"iteration": 3940001, "current_time_ms": 80226, "exploitability": 0.00771981},
    {"iteration": 3950001, "current_time_ms": 80418, "exploitability": 0.00776005},
    {"iteration": 3960001, "current_time_ms": 80610, "exploitability": 0.00778474},
    {"iteration": 3970001, "current_time_ms": 80797, "exploitability": 0.00778386},
    {"iteration": 3980001, "current_time_ms": 80993, "exploitability": 0.00775816},
    {"iteration": 3990001, "current_time_ms": 81187, "exploitability": 0.00772569},
    {"iteration": 4000001, "current_time_ms": 81380, "exploitability": 0.00771627},
    {"iteration": 4010001, "current_time_ms": 81575, "exploitability": 0.00775067},
    {"iteration": 4020001, "current_time_ms": 81747, "exploitability": 0.00781278},
    {"iteration": 4030001, "current_time_ms": 81924, "exploitability": 0.00782936},
    {"iteration": 4040001, "current_time_ms": 82115, "exploitability": 0.00780269},
    {"iteration": 4050001, "current_time_ms": 82324, "exploitability": 0.00773321},
    {"iteration": 4060001, "current_time_ms": 82501, "exploitability": 0.00765623},
    {"iteration": 4070001, "current_time_ms": 82701, "exploitability": 0.0076095},
    {"iteration": 4080001, "current_time_ms": 82888, "exploitability": 0.0076179},
    {"iteration": 4090001, "current_time_ms": 83065, "exploitability": 0.00765973},
    {"iteration": 4100001, "current_time_ms": 83257, "exploitability": 0.0077125},
    {"iteration": 4110001, "current_time_ms": 83435, "exploitability": 0.00774753},
    {"iteration": 4120001, "current_time_ms": 83608, "exploitability": 0.00777238},
    {"iteration": 4130001, "current_time_ms": 83793, "exploitability": 0.00779369},
    {"iteration": 4140001, "current_time_ms": 83985, "exploitability": 0.00777272},
    {"iteration": 4150001, "current_time_ms": 84158, "exploitability": 0.00772685},
    {"iteration": 4160001, "current_time_ms": 84335, "exploitability": 0.00768084},
    {"iteration": 4170001, "current_time_ms": 84501, "exploitability": 0.00766799},
    {"iteration": 4180001, "current_time_ms": 84687, "exploitability": 0.00766669},
    {"iteration": 4190001, "current_time_ms": 84870, "exploitability": 0.00767119},
    {"iteration": 4200001, "current_time_ms": 85065, "exploitability": 0.00766774},
    {"iteration": 4210001, "current_time_ms": 85245, "exploitability": 0.00763135},
    {"iteration": 4220001, "current_time_ms": 85428, "exploitability": 0.00759409},
    {"iteration": 4230001, "current_time_ms": 85605, "exploitability": 0.00757809},
    {"iteration": 4240001, "current_time_ms": 85784, "exploitability": 0.00761484},
    {"iteration": 4250001, "current_time_ms": 85975, "exploitability": 0.00763971},
    {"iteration": 4260001, "current_time_ms": 86147, "exploitability": 0.0076263},
    {"iteration": 4270001, "current_time_ms": 86334, "exploitability": 0.00760343},
    {"iteration": 4280001, "current_time_ms": 86516, "exploitability": 0.00756628},
    {"iteration": 4290001, "current_time_ms": 86700, "exploitability": 0.00752574},
    {"iteration": 4300001, "current_time_ms": 86874, "exploitability": 0.00751814},
    {"iteration": 4310001, "current_time_ms": 87062, "exploitability": 0.00753201},
    {"iteration": 4320001, "current_time_ms": 87241, "exploitability": 0.00754654},
    {"iteration": 4330001, "current_time_ms": 87417, "exploitability": 0.00755663},
    {"iteration": 4340001, "current_time_ms": 87611, "exploitability": 0.00756336},
    {"iteration": 4350001, "current_time_ms": 87807, "exploitability": 0.00755493},
    {"iteration": 4360001, "current_time_ms": 87989, "exploitability": 0.00755397},
    {"iteration": 4370001, "current_time_ms": 88178, "exploitability": 0.00758784},
    {"iteration": 4380001, "current_time_ms": 88352, "exploitability": 0.00763991},
    {"iteration": 4390001, "current_time_ms": 88527, "exploitability": 0.00763543},
    {"iteration": 4400001, "current_time_ms": 88713, "exploitability": 0.00753685},
    {"iteration": 4410001, "current_time_ms": 88889, "exploitability": 0.00742966},
    {"iteration": 4420001, "current_time_ms": 89064, "exploitability": 0.00738325},
    {"iteration": 4430001, "current_time_ms": 89255, "exploitability": 0.00742218},
    {"iteration": 4440001, "current_time_ms": 89438, "exploitability": 0.00752542},
    {"iteration": 4450001, "current_time_ms": 89629, "exploitability": 0.00765701},
    {"iteration": 4460001, "current_time_ms": 89805, "exploitability": 0.00766929},
    {"iteration": 4470001, "current_time_ms": 89981, "exploitability": 0.00755781},
    {"iteration": 4480001, "current_time_ms": 90167, "exploitability": 0.00743861},
    {"iteration": 4490001, "current_time_ms": 90351, "exploitability": 0.00735488},
    {"iteration": 4500001, "current_time_ms": 90528, "exploitability": 0.00731227},
    {"iteration": 4510001, "current_time_ms": 90721, "exploitability": 0.00735301},
    {"iteration": 4520001, "current_time_ms": 90918, "exploitability": 0.00746244},
    {"iteration": 4530001, "current_time_ms": 91093, "exploitability": 0.00755692},
    {"iteration": 4540001, "current_time_ms": 91278, "exploitability": 0.00757214},
    {"iteration": 4550001, "current_time_ms": 91478, "exploitability": 0.00751207},
    {"iteration": 4560001, "current_time_ms": 91664, "exploitability": 0.00741831},
    {"iteration": 4570001, "current_time_ms": 91871, "exploitability": 0.0073411},
    {"iteration": 4580001, "current_time_ms": 92059, "exploitability": 0.00731777},
    {"iteration": 4590001, "current_time_ms": 92250, "exploitability": 0.00736362},
    {"iteration": 4600001, "current_time_ms": 92440, "exploitability": 0.00743477},
    {"iteration": 4610001, "current_time_ms": 92624, "exploitability": 0.0074824},
    {"iteration": 4620001, "current_time_ms": 92816, "exploitability": 0.00746404},
    {"iteration": 4630001, "current_time_ms": 93008, "exploitability": 0.00739098},
    {"iteration": 4640001, "current_time_ms": 93199, "exploitability": 0.00732515},
    {"iteration": 4650001, "current_time_ms": 93391, "exploitability": 0.00728432},
    {"iteration": 4660001, "current_time_ms": 93582, "exploitability": 0.00727232},
    {"iteration": 4670001, "current_time_ms": 93768, "exploitability": 0.00726913},
    {"iteration": 4680001, "current_time_ms": 93958, "exploitability": 0.00726995},
    {"iteration": 4690001, "current_time_ms": 94142, "exploitability": 0.0072958},
    {"iteration": 4700001, "current_time_ms": 94323, "exploitability": 0.00733753},
    {"iteration": 4710001, "current_time_ms": 94512, "exploitability": 0.00733496},
    {"iteration": 4720001, "current_time_ms": 94696, "exploitability": 0.00729414},
    {"iteration": 4730001, "current_time_ms": 94874, "exploitability": 0.00725033},
    {"iteration": 4740001, "current_time_ms": 95072, "exploitability": 0.00722798},
    {"iteration": 4750001, "current_time_ms": 95335, "exploitability": 0.00725049},
    {"iteration": 4760001, "current_time_ms": 95580, "exploitability": 0.00729504},
    {"iteration": 4770001, "current_time_ms": 95817, "exploitability": 0.00732471},
    {"iteration": 4780001, "current_time_ms": 96051, "exploitability": 0.00731412},
    {"iteration": 4790001, "current_time_ms": 96291, "exploitability": 0.0072718},
    {"iteration": 4800001, "current_time_ms": 96519, "exploitability": 0.00719866},
    {"iteration": 4810001, "current_time_ms": 96745, "exploitability": 0.00714627},
    {"iteration": 4820001, "current_time_ms": 96977, "exploitability": 0.00715043},
    {"iteration": 4830001, "current_time_ms": 97215, "exploitability": 0.00718164},
    {"iteration": 4840001, "current_time_ms": 97418, "exploitability": 0.00726843},
    {"iteration": 4850001, "current_time_ms": 97609, "exploitability": 0.00729999},
    {"iteration": 4860001, "current_time_ms": 97843, "exploitability": 0.00727072},
    {"iteration": 4870001, "current_time_ms": 98081, "exploitability": 0.00721759},
    {"iteration": 4880001, "current_time_ms": 98312, "exploitability": 0.00716048},
    {"iteration": 4890001, "current_time_ms": 98534, "exploitability": 0.00712977},
    {"iteration": 4900001, "current_time_ms": 98763, "exploitability": 0.00713632},
    {"iteration": 4910001, "current_time_ms": 98997, "exploitability": 0.00717026},
    {"iteration": 4920001, "current_time_ms": 99223, "exploitability": 0.00717976},
    {"iteration": 4930001, "current_time_ms": 99450, "exploitability": 0.00715625},
    {"iteration": 4940001, "current_time_ms": 99675, "exploitability": 0.00709607},
    {"iteration": 4950001, "current_time_ms": 99859, "exploitability": 0.0070407},
    {"iteration": 4960001, "current_time_ms": 100039, "exploitability": 0.00703437},
    {"iteration": 4970001, "current_time_ms": 100173, "exploitability": 0.00712289},
    {"iteration": 4980001, "current_time_ms": 100330, "exploitability": 0.00716367},
    {"iteration": 4990001, "current_time_ms": 100472, "exploitability": 0.00720118},
  ]
}


==> plots/backup/ib__42_k10_bal_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1123, "exploitability": 1.0784},
    {"iteration": 20001, "current_time_ms": 2583, "exploitability": 0.824823},
    {"iteration": 30001, "current_time_ms": 3574, "exploitability": 0.717883},
    {"iteration": 40001, "current_time_ms": 4794, "exploitability": 0.66455},
    {"iteration": 50001, "current_time_ms": 5732, "exploitability": 0.63956},
    {"iteration": 60001, "current_time_ms": 6809, "exploitability": 0.60426},
    {"iteration": 70001, "current_time_ms": 8615, "exploitability": 0.576326},
    {"iteration": 80001, "current_time_ms": 10346, "exploitability": 0.55862},
    {"iteration": 90001, "current_time_ms": 12089, "exploitability": 0.541813},
    {"iteration": 100001, "current_time_ms": 13743, "exploitability": 0.525705},
    {"iteration": 110001, "current_time_ms": 15248, "exploitability": 0.51288},
    {"iteration": 120001, "current_time_ms": 16811, "exploitability": 0.500357},
    {"iteration": 130001, "current_time_ms": 18289, "exploitability": 0.484624},
    {"iteration": 140001, "current_time_ms": 19620, "exploitability": 0.469264},
    {"iteration": 150001, "current_time_ms": 20877, "exploitability": 0.454939},
    {"iteration": 160001, "current_time_ms": 22723, "exploitability": 0.442931},
    {"iteration": 170001, "current_time_ms": 24428, "exploitability": 0.434357},
    {"iteration": 180001, "current_time_ms": 25843, "exploitability": 0.427267},
    {"iteration": 190001, "current_time_ms": 27839, "exploitability": 0.422532},
    {"iteration": 200001, "current_time_ms": 29513, "exploitability": 0.416572},
    {"iteration": 210001, "current_time_ms": 31647, "exploitability": 0.408437},
    {"iteration": 220001, "current_time_ms": 33862, "exploitability": 0.400336},
    {"iteration": 230001, "current_time_ms": 35474, "exploitability": 0.394722},
    {"iteration": 240001, "current_time_ms": 36859, "exploitability": 0.389746},
    {"iteration": 250001, "current_time_ms": 38298, "exploitability": 0.383841},
    {"iteration": 260001, "current_time_ms": 39579, "exploitability": 0.37987},
    {"iteration": 270001, "current_time_ms": 40959, "exploitability": 0.374093},
    {"iteration": 280001, "current_time_ms": 42451, "exploitability": 0.368468},
    {"iteration": 290001, "current_time_ms": 43700, "exploitability": 0.362821},
    {"iteration": 300001, "current_time_ms": 45868, "exploitability": 0.356781},
    {"iteration": 310001, "current_time_ms": 47737, "exploitability": 0.35479},
    {"iteration": 320001, "current_time_ms": 49807, "exploitability": 0.353414},
    {"iteration": 330001, "current_time_ms": 51128, "exploitability": 0.352812},
    {"iteration": 340001, "current_time_ms": 52489, "exploitability": 0.351019},
    {"iteration": 350001, "current_time_ms": 53697, "exploitability": 0.348118},
    {"iteration": 360001, "current_time_ms": 54749, "exploitability": 0.345182},
    {"iteration": 370001, "current_time_ms": 55829, "exploitability": 0.342603},
    {"iteration": 380001, "current_time_ms": 56897, "exploitability": 0.339531},
    {"iteration": 390001, "current_time_ms": 57912, "exploitability": 0.336097},
    {"iteration": 400001, "current_time_ms": 59060, "exploitability": 0.333384},
    {"iteration": 410001, "current_time_ms": 60172, "exploitability": 0.330377},
    {"iteration": 420001, "current_time_ms": 61455, "exploitability": 0.328423},
    {"iteration": 430001, "current_time_ms": 63498, "exploitability": 0.328774},
    {"iteration": 440001, "current_time_ms": 64968, "exploitability": 0.329629},
    {"iteration": 450001, "current_time_ms": 66281, "exploitability": 0.329093},
    {"iteration": 460001, "current_time_ms": 67389, "exploitability": 0.327866},
    {"iteration": 470001, "current_time_ms": 68418, "exploitability": 0.32858},
    {"iteration": 480001, "current_time_ms": 69483, "exploitability": 0.329383},
    {"iteration": 490001, "current_time_ms": 70546, "exploitability": 0.330361},
    {"iteration": 500001, "current_time_ms": 71583, "exploitability": 0.330726},
    {"iteration": 510001, "current_time_ms": 72733, "exploitability": 0.329898},
    {"iteration": 520001, "current_time_ms": 73892, "exploitability": 0.328491},
    {"iteration": 530001, "current_time_ms": 74933, "exploitability": 0.327217},
    {"iteration": 540001, "current_time_ms": 76111, "exploitability": 0.326116},
    {"iteration": 550001, "current_time_ms": 77281, "exploitability": 0.32447},
    {"iteration": 560001, "current_time_ms": 78331, "exploitability": 0.32268},
    {"iteration": 570001, "current_time_ms": 79551, "exploitability": 0.320482},
    {"iteration": 580001, "current_time_ms": 80576, "exploitability": 0.317717},
    {"iteration": 590001, "current_time_ms": 81806, "exploitability": 0.315499},
    {"iteration": 600001, "current_time_ms": 83370, "exploitability": 0.31291},
    {"iteration": 610001, "current_time_ms": 84729, "exploitability": 0.310792},
    {"iteration": 620001, "current_time_ms": 85895, "exploitability": 0.308447},
    {"iteration": 630001, "current_time_ms": 86953, "exploitability": 0.305824},
    {"iteration": 640001, "current_time_ms": 88045, "exploitability": 0.303865},
    {"iteration": 650001, "current_time_ms": 89124, "exploitability": 0.30117},
    {"iteration": 660001, "current_time_ms": 90225, "exploitability": 0.298623},
    {"iteration": 670001, "current_time_ms": 91287, "exploitability": 0.296211},
    {"iteration": 680001, "current_time_ms": 92348, "exploitability": 0.293992},
    {"iteration": 690001, "current_time_ms": 93397, "exploitability": 0.291988},
    {"iteration": 700001, "current_time_ms": 94460, "exploitability": 0.289524},
    {"iteration": 710001, "current_time_ms": 95489, "exploitability": 0.287105},
    {"iteration": 720001, "current_time_ms": 96491, "exploitability": 0.285333},
    {"iteration": 730001, "current_time_ms": 97499, "exploitability": 0.283228},
    {"iteration": 740001, "current_time_ms": 98489, "exploitability": 0.281148},
    {"iteration": 750001, "current_time_ms": 99501, "exploitability": 0.279302},
    {"iteration": 760001, "current_time_ms": 100488, "exploitability": 0.277374},
    {"iteration": 770001, "current_time_ms": 101464, "exploitability": 0.275996},
    {"iteration": 780001, "current_time_ms": 102482, "exploitability": 0.274439},
    {"iteration": 790001, "current_time_ms": 103474, "exploitability": 0.272768},
    {"iteration": 800001, "current_time_ms": 104493, "exploitability": 0.271287},
    {"iteration": 810001, "current_time_ms": 105499, "exploitability": 0.2701},
    {"iteration": 820001, "current_time_ms": 106583, "exploitability": 0.268792},
    {"iteration": 830001, "current_time_ms": 107622, "exploitability": 0.267721},
    {"iteration": 840001, "current_time_ms": 108729, "exploitability": 0.266599},
    {"iteration": 850001, "current_time_ms": 109772, "exploitability": 0.26558},
    {"iteration": 860001, "current_time_ms": 110811, "exploitability": 0.26438},
    {"iteration": 870001, "current_time_ms": 111908, "exploitability": 0.263251},
    {"iteration": 880001, "current_time_ms": 112951, "exploitability": 0.261958},
    {"iteration": 890001, "current_time_ms": 113982, "exploitability": 0.260475},
    {"iteration": 900001, "current_time_ms": 115047, "exploitability": 0.259483},
    {"iteration": 910001, "current_time_ms": 116116, "exploitability": 0.258818},
    {"iteration": 920001, "current_time_ms": 117152, "exploitability": 0.258198},
    {"iteration": 930001, "current_time_ms": 118220, "exploitability": 0.257543},
    {"iteration": 940001, "current_time_ms": 119206, "exploitability": 0.256929},
    {"iteration": 950001, "current_time_ms": 120224, "exploitability": 0.256224},
    {"iteration": 960001, "current_time_ms": 121212, "exploitability": 0.255329},
    {"iteration": 970001, "current_time_ms": 122204, "exploitability": 0.254923},
    {"iteration": 980001, "current_time_ms": 123255, "exploitability": 0.254553},
    {"iteration": 990001, "current_time_ms": 124264, "exploitability": 0.253859},
    {"iteration": 1000001, "current_time_ms": 125282, "exploitability": 0.252827},
    {"iteration": 1010001, "current_time_ms": 126294, "exploitability": 0.252058},
    {"iteration": 1020001, "current_time_ms": 127311, "exploitability": 0.251021},
    {"iteration": 1030001, "current_time_ms": 128335, "exploitability": 0.249572},
    {"iteration": 1040001, "current_time_ms": 129327, "exploitability": 0.248002},
    {"iteration": 1050001, "current_time_ms": 130346, "exploitability": 0.246988},
    {"iteration": 1060001, "current_time_ms": 131335, "exploitability": 0.246101},
    {"iteration": 1070001, "current_time_ms": 132397, "exploitability": 0.245334},
    {"iteration": 1080001, "current_time_ms": 133375, "exploitability": 0.244664},
    {"iteration": 1090001, "current_time_ms": 134375, "exploitability": 0.243742},
    {"iteration": 1100001, "current_time_ms": 135366, "exploitability": 0.24289},
    {"iteration": 1110001, "current_time_ms": 136358, "exploitability": 0.242056},
    {"iteration": 1120001, "current_time_ms": 137387, "exploitability": 0.241515},
    {"iteration": 1130001, "current_time_ms": 138525, "exploitability": 0.240729},
    {"iteration": 1140001, "current_time_ms": 139618, "exploitability": 0.23986},
    {"iteration": 1150001, "current_time_ms": 140583, "exploitability": 0.23901},
    {"iteration": 1160001, "current_time_ms": 141612, "exploitability": 0.238416},
    {"iteration": 1170001, "current_time_ms": 142668, "exploitability": 0.237891},
    {"iteration": 1180001, "current_time_ms": 143742, "exploitability": 0.237394},
    {"iteration": 1190001, "current_time_ms": 144763, "exploitability": 0.236852},
    {"iteration": 1200001, "current_time_ms": 145752, "exploitability": 0.236143},
    {"iteration": 1210001, "current_time_ms": 146756, "exploitability": 0.23559},
    {"iteration": 1220001, "current_time_ms": 147774, "exploitability": 0.235283},
    {"iteration": 1230001, "current_time_ms": 148809, "exploitability": 0.235131},
    {"iteration": 1240001, "current_time_ms": 149853, "exploitability": 0.235043},
    {"iteration": 1250001, "current_time_ms": 150892, "exploitability": 0.234825},
    {"iteration": 1260001, "current_time_ms": 151885, "exploitability": 0.234665},
    {"iteration": 1270001, "current_time_ms": 152925, "exploitability": 0.234463},
    {"iteration": 1280001, "current_time_ms": 154149, "exploitability": 0.23452},
    {"iteration": 1290001, "current_time_ms": 155765, "exploitability": 0.234531},
    {"iteration": 1300001, "current_time_ms": 156990, "exploitability": 0.234411},
    {"iteration": 1310001, "current_time_ms": 158047, "exploitability": 0.234253},
    {"iteration": 1320001, "current_time_ms": 159137, "exploitability": 0.234169},
    {"iteration": 1330001, "current_time_ms": 160202, "exploitability": 0.23399},
    {"iteration": 1340001, "current_time_ms": 161252, "exploitability": 0.233622},
    {"iteration": 1350001, "current_time_ms": 162324, "exploitability": 0.233184},
    {"iteration": 1360001, "current_time_ms": 163349, "exploitability": 0.232728},
    {"iteration": 1370001, "current_time_ms": 164379, "exploitability": 0.232256},
    {"iteration": 1380001, "current_time_ms": 165585, "exploitability": 0.231705},
    {"iteration": 1390001, "current_time_ms": 166667, "exploitability": 0.23098},
    {"iteration": 1400001, "current_time_ms": 167695, "exploitability": 0.230211},
    {"iteration": 1410001, "current_time_ms": 168764, "exploitability": 0.229189},
    {"iteration": 1420001, "current_time_ms": 169777, "exploitability": 0.228181},
    {"iteration": 1430001, "current_time_ms": 170849, "exploitability": 0.22734},
    {"iteration": 1440001, "current_time_ms": 171908, "exploitability": 0.226611},
    {"iteration": 1450001, "current_time_ms": 173017, "exploitability": 0.225868},
    {"iteration": 1460001, "current_time_ms": 174045, "exploitability": 0.22504},
    {"iteration": 1470001, "current_time_ms": 175054, "exploitability": 0.224373},
    {"iteration": 1480001, "current_time_ms": 176019, "exploitability": 0.223695},
    {"iteration": 1490001, "current_time_ms": 176841, "exploitability": 0.222849},
    {"iteration": 1500001, "current_time_ms": 177661, "exploitability": 0.222115},
    {"iteration": 1510001, "current_time_ms": 178452, "exploitability": 0.221613},
    {"iteration": 1520001, "current_time_ms": 179272, "exploitability": 0.221269},
    {"iteration": 1530001, "current_time_ms": 180346, "exploitability": 0.220923},
    {"iteration": 1540001, "current_time_ms": 182013, "exploitability": 0.220489},
    {"iteration": 1550001, "current_time_ms": 183333, "exploitability": 0.219963},
    {"iteration": 1560001, "current_time_ms": 184446, "exploitability": 0.219453},
    {"iteration": 1570001, "current_time_ms": 185581, "exploitability": 0.218953},
    {"iteration": 1580001, "current_time_ms": 186664, "exploitability": 0.218384},
    {"iteration": 1590001, "current_time_ms": 187758, "exploitability": 0.217588},
    {"iteration": 1600001, "current_time_ms": 188820, "exploitability": 0.216716},
    {"iteration": 1610001, "current_time_ms": 189803, "exploitability": 0.215887},
    {"iteration": 1620001, "current_time_ms": 190997, "exploitability": 0.215116},
    {"iteration": 1630001, "current_time_ms": 192078, "exploitability": 0.214413},
    {"iteration": 1640001, "current_time_ms": 193052, "exploitability": 0.213801},
    {"iteration": 1650001, "current_time_ms": 194236, "exploitability": 0.213281},
    {"iteration": 1660001, "current_time_ms": 195330, "exploitability": 0.212898},
    {"iteration": 1670001, "current_time_ms": 196319, "exploitability": 0.212676},
    {"iteration": 1680001, "current_time_ms": 197308, "exploitability": 0.212665},
    {"iteration": 1690001, "current_time_ms": 198131, "exploitability": 0.212645},
    {"iteration": 1700001, "current_time_ms": 198966, "exploitability": 0.212563},
    {"iteration": 1710001, "current_time_ms": 199928, "exploitability": 0.212254},
    {"iteration": 1720001, "current_time_ms": 200802, "exploitability": 0.211833},
    {"iteration": 1730001, "current_time_ms": 201577, "exploitability": 0.211288},
    {"iteration": 1740001, "current_time_ms": 202905, "exploitability": 0.210603},
    {"iteration": 1750001, "current_time_ms": 204410, "exploitability": 0.209987},
    {"iteration": 1760001, "current_time_ms": 205557, "exploitability": 0.209431},
    {"iteration": 1770001, "current_time_ms": 206622, "exploitability": 0.208961},
    {"iteration": 1780001, "current_time_ms": 207719, "exploitability": 0.208354},
    {"iteration": 1790001, "current_time_ms": 208792, "exploitability": 0.207782},
    {"iteration": 1800001, "current_time_ms": 209841, "exploitability": 0.20722},
    {"iteration": 1810001, "current_time_ms": 210874, "exploitability": 0.206773},
    {"iteration": 1820001, "current_time_ms": 211934, "exploitability": 0.206413},
    {"iteration": 1830001, "current_time_ms": 212854, "exploitability": 0.205936},
    {"iteration": 1840001, "current_time_ms": 213680, "exploitability": 0.205495},
    {"iteration": 1850001, "current_time_ms": 214485, "exploitability": 0.204858},
    {"iteration": 1860001, "current_time_ms": 215376, "exploitability": 0.204128},
    {"iteration": 1870001, "current_time_ms": 216276, "exploitability": 0.203481},
    {"iteration": 1880001, "current_time_ms": 217187, "exploitability": 0.202845},
    {"iteration": 1890001, "current_time_ms": 218000, "exploitability": 0.202234},
    {"iteration": 1900001, "current_time_ms": 218814, "exploitability": 0.201658},
    {"iteration": 1910001, "current_time_ms": 219614, "exploitability": 0.201123},
    {"iteration": 1920001, "current_time_ms": 220466, "exploitability": 0.20052},
    {"iteration": 1930001, "current_time_ms": 221304, "exploitability": 0.199949},
    {"iteration": 1940001, "current_time_ms": 222140, "exploitability": 0.199458},
    {"iteration": 1950001, "current_time_ms": 222941, "exploitability": 0.199029},
    {"iteration": 1960001, "current_time_ms": 223726, "exploitability": 0.198567},
    {"iteration": 1970001, "current_time_ms": 224559, "exploitability": 0.198116},
    {"iteration": 1980001, "current_time_ms": 225491, "exploitability": 0.197734},
    {"iteration": 1990001, "current_time_ms": 226375, "exploitability": 0.197384},
    {"iteration": 2000001, "current_time_ms": 227168, "exploitability": 0.197139},
    {"iteration": 2010001, "current_time_ms": 228053, "exploitability": 0.196927},
    {"iteration": 2020001, "current_time_ms": 228963, "exploitability": 0.196685},
    {"iteration": 2030001, "current_time_ms": 229824, "exploitability": 0.19647},
    {"iteration": 2040001, "current_time_ms": 230728, "exploitability": 0.196227},
    {"iteration": 2050001, "current_time_ms": 231610, "exploitability": 0.195958},
    {"iteration": 2060001, "current_time_ms": 232494, "exploitability": 0.195576},
    {"iteration": 2070001, "current_time_ms": 233677, "exploitability": 0.195137},
    {"iteration": 2080001, "current_time_ms": 234728, "exploitability": 0.194738},
    {"iteration": 2090001, "current_time_ms": 235737, "exploitability": 0.194267},
    {"iteration": 2100001, "current_time_ms": 236608, "exploitability": 0.193687},
    {"iteration": 2110001, "current_time_ms": 237480, "exploitability": 0.19308},
    {"iteration": 2120001, "current_time_ms": 238364, "exploitability": 0.192499},
    {"iteration": 2130001, "current_time_ms": 239265, "exploitability": 0.19194},
    {"iteration": 2140001, "current_time_ms": 240281, "exploitability": 0.191441},
    {"iteration": 2150001, "current_time_ms": 241223, "exploitability": 0.191024},
    {"iteration": 2160001, "current_time_ms": 242194, "exploitability": 0.190647},
    {"iteration": 2170001, "current_time_ms": 243235, "exploitability": 0.190291},
    {"iteration": 2180001, "current_time_ms": 244227, "exploitability": 0.18999},
    {"iteration": 2190001, "current_time_ms": 245194, "exploitability": 0.189744},
    {"iteration": 2200001, "current_time_ms": 246161, "exploitability": 0.189409},
    {"iteration": 2210001, "current_time_ms": 247077, "exploitability": 0.189135},
    {"iteration": 2220001, "current_time_ms": 248029, "exploitability": 0.188858},
    {"iteration": 2230001, "current_time_ms": 248975, "exploitability": 0.188561},
    {"iteration": 2240001, "current_time_ms": 249893, "exploitability": 0.188185},
    {"iteration": 2250001, "current_time_ms": 250816, "exploitability": 0.187813},
    {"iteration": 2260001, "current_time_ms": 251803, "exploitability": 0.187551},
    {"iteration": 2270001, "current_time_ms": 252774, "exploitability": 0.187296},
    {"iteration": 2280001, "current_time_ms": 253722, "exploitability": 0.18699},
    {"iteration": 2290001, "current_time_ms": 254723, "exploitability": 0.186653},
    {"iteration": 2300001, "current_time_ms": 255689, "exploitability": 0.186314},
    {"iteration": 2310001, "current_time_ms": 256592, "exploitability": 0.185943},
    {"iteration": 2320001, "current_time_ms": 257451, "exploitability": 0.185542},
    {"iteration": 2330001, "current_time_ms": 258407, "exploitability": 0.185153},
    {"iteration": 2340001, "current_time_ms": 259395, "exploitability": 0.184657},
    {"iteration": 2350001, "current_time_ms": 260394, "exploitability": 0.18422},
    {"iteration": 2360001, "current_time_ms": 261182, "exploitability": 0.183802},
    {"iteration": 2370001, "current_time_ms": 262063, "exploitability": 0.183418},
    {"iteration": 2380001, "current_time_ms": 262925, "exploitability": 0.183037},
    {"iteration": 2390001, "current_time_ms": 263818, "exploitability": 0.182611},
    {"iteration": 2400001, "current_time_ms": 264700, "exploitability": 0.182105},
    {"iteration": 2410001, "current_time_ms": 265588, "exploitability": 0.18157},
    {"iteration": 2420001, "current_time_ms": 266459, "exploitability": 0.181066},
    {"iteration": 2430001, "current_time_ms": 267324, "exploitability": 0.180593},
    {"iteration": 2440001, "current_time_ms": 268194, "exploitability": 0.180224},
    {"iteration": 2450001, "current_time_ms": 269096, "exploitability": 0.179817},
    {"iteration": 2460001, "current_time_ms": 269995, "exploitability": 0.179394},
    {"iteration": 2470001, "current_time_ms": 270838, "exploitability": 0.179038},
    {"iteration": 2480001, "current_time_ms": 271715, "exploitability": 0.178799},
    {"iteration": 2490001, "current_time_ms": 272612, "exploitability": 0.178598},
    {"iteration": 2500001, "current_time_ms": 273519, "exploitability": 0.178412},
    {"iteration": 2510001, "current_time_ms": 274394, "exploitability": 0.178265},
    {"iteration": 2520001, "current_time_ms": 275292, "exploitability": 0.178156},
    {"iteration": 2530001, "current_time_ms": 276182, "exploitability": 0.178103},
    {"iteration": 2540001, "current_time_ms": 277055, "exploitability": 0.178027},
    {"iteration": 2550001, "current_time_ms": 277913, "exploitability": 0.177948},
    {"iteration": 2560001, "current_time_ms": 278770, "exploitability": 0.177803},
    {"iteration": 2570001, "current_time_ms": 279667, "exploitability": 0.177721},
    {"iteration": 2580001, "current_time_ms": 280580, "exploitability": 0.177603},
    {"iteration": 2590001, "current_time_ms": 281488, "exploitability": 0.17744},
    {"iteration": 2600001, "current_time_ms": 282365, "exploitability": 0.177252},
    {"iteration": 2610001, "current_time_ms": 283245, "exploitability": 0.177042},
    {"iteration": 2620001, "current_time_ms": 284120, "exploitability": 0.176862},
    {"iteration": 2630001, "current_time_ms": 284979, "exploitability": 0.176716},
    {"iteration": 2640001, "current_time_ms": 285869, "exploitability": 0.176553},
    {"iteration": 2650001, "current_time_ms": 286764, "exploitability": 0.176348},
    {"iteration": 2660001, "current_time_ms": 287673, "exploitability": 0.176122},
    {"iteration": 2670001, "current_time_ms": 288550, "exploitability": 0.176037},
    {"iteration": 2680001, "current_time_ms": 289409, "exploitability": 0.175907},
    {"iteration": 2690001, "current_time_ms": 290308, "exploitability": 0.175844},
    {"iteration": 2700001, "current_time_ms": 291204, "exploitability": 0.175779},
    {"iteration": 2710001, "current_time_ms": 292072, "exploitability": 0.175638},
    {"iteration": 2720001, "current_time_ms": 292968, "exploitability": 0.175516},
    {"iteration": 2730001, "current_time_ms": 293867, "exploitability": 0.175344},
    {"iteration": 2740001, "current_time_ms": 294771, "exploitability": 0.175127},
    {"iteration": 2750001, "current_time_ms": 295651, "exploitability": 0.174848},
    {"iteration": 2760001, "current_time_ms": 296546, "exploitability": 0.174513},
    {"iteration": 2770001, "current_time_ms": 297531, "exploitability": 0.174214},
    {"iteration": 2780001, "current_time_ms": 298440, "exploitability": 0.173868},
    {"iteration": 2790001, "current_time_ms": 299328, "exploitability": 0.173504},
    {"iteration": 2800001, "current_time_ms": 300213, "exploitability": 0.173143},
    {"iteration": 2810001, "current_time_ms": 301147, "exploitability": 0.172759},
    {"iteration": 2820001, "current_time_ms": 302035, "exploitability": 0.172407},
    {"iteration": 2830001, "current_time_ms": 302998, "exploitability": 0.172039},
    {"iteration": 2840001, "current_time_ms": 303905, "exploitability": 0.171712},
    {"iteration": 2850001, "current_time_ms": 304921, "exploitability": 0.171455},
    {"iteration": 2860001, "current_time_ms": 306056, "exploitability": 0.17128},
    {"iteration": 2870001, "current_time_ms": 307026, "exploitability": 0.171103},
    {"iteration": 2880001, "current_time_ms": 307861, "exploitability": 0.170923},
    {"iteration": 2890001, "current_time_ms": 308792, "exploitability": 0.170695},
    {"iteration": 2900001, "current_time_ms": 309911, "exploitability": 0.170429},
    {"iteration": 2910001, "current_time_ms": 310885, "exploitability": 0.170147},
    {"iteration": 2920001, "current_time_ms": 312063, "exploitability": 0.169863},
    {"iteration": 2930001, "current_time_ms": 313341, "exploitability": 0.169621},
    {"iteration": 2940001, "current_time_ms": 314626, "exploitability": 0.169408},
    {"iteration": 2950001, "current_time_ms": 315827, "exploitability": 0.169305},
    {"iteration": 2960001, "current_time_ms": 316807, "exploitability": 0.169224},
    {"iteration": 2970001, "current_time_ms": 317674, "exploitability": 0.169113},
    {"iteration": 2980001, "current_time_ms": 318508, "exploitability": 0.169016},
    {"iteration": 2990001, "current_time_ms": 319415, "exploitability": 0.168921},
    {"iteration": 3000001, "current_time_ms": 320389, "exploitability": 0.168843},
    {"iteration": 3010001, "current_time_ms": 321306, "exploitability": 0.168723},
    {"iteration": 3020001, "current_time_ms": 322270, "exploitability": 0.168638},
    {"iteration": 3030001, "current_time_ms": 323326, "exploitability": 0.168567},
    {"iteration": 3040001, "current_time_ms": 324923, "exploitability": 0.16851},
    {"iteration": 3050001, "current_time_ms": 326126, "exploitability": 0.168366},
    {"iteration": 3060001, "current_time_ms": 327119, "exploitability": 0.168317},
    {"iteration": 3070001, "current_time_ms": 328206, "exploitability": 0.168316},
    {"iteration": 3080001, "current_time_ms": 329315, "exploitability": 0.168333},
    {"iteration": 3090001, "current_time_ms": 330334, "exploitability": 0.168308},
    {"iteration": 3100001, "current_time_ms": 331413, "exploitability": 0.168245},
    {"iteration": 3110001, "current_time_ms": 332468, "exploitability": 0.168131},
    {"iteration": 3120001, "current_time_ms": 333648, "exploitability": 0.168042},
    {"iteration": 3130001, "current_time_ms": 334771, "exploitability": 0.167878},
    {"iteration": 3140001, "current_time_ms": 335818, "exploitability": 0.167662},
    {"iteration": 3150001, "current_time_ms": 336834, "exploitability": 0.167323},
    {"iteration": 3160001, "current_time_ms": 337719, "exploitability": 0.166939},
    {"iteration": 3170001, "current_time_ms": 338600, "exploitability": 0.166617},
    {"iteration": 3180001, "current_time_ms": 339503, "exploitability": 0.166373},
    {"iteration": 3190001, "current_time_ms": 340440, "exploitability": 0.166311},
    {"iteration": 3200001, "current_time_ms": 341330, "exploitability": 0.16622},
    {"iteration": 3210001, "current_time_ms": 342206, "exploitability": 0.166157},
    {"iteration": 3220001, "current_time_ms": 343087, "exploitability": 0.166119},
    {"iteration": 3230001, "current_time_ms": 343991, "exploitability": 0.166066},
    {"iteration": 3240001, "current_time_ms": 344878, "exploitability": 0.166037},
    {"iteration": 3250001, "current_time_ms": 345757, "exploitability": 0.166032},
    {"iteration": 3260001, "current_time_ms": 346668, "exploitability": 0.165988},
    {"iteration": 3270001, "current_time_ms": 347565, "exploitability": 0.165935},
    {"iteration": 3280001, "current_time_ms": 348427, "exploitability": 0.165833},
    {"iteration": 3290001, "current_time_ms": 349312, "exploitability": 0.165762},
    {"iteration": 3300001, "current_time_ms": 350173, "exploitability": 0.165723},
    {"iteration": 3310001, "current_time_ms": 351013, "exploitability": 0.165634},
    {"iteration": 3320001, "current_time_ms": 351898, "exploitability": 0.165554},
    {"iteration": 3330001, "current_time_ms": 352844, "exploitability": 0.165456},
    {"iteration": 3340001, "current_time_ms": 353733, "exploitability": 0.165328},
    {"iteration": 3350001, "current_time_ms": 354601, "exploitability": 0.165165},
    {"iteration": 3360001, "current_time_ms": 355803, "exploitability": 0.165007},
    {"iteration": 3370001, "current_time_ms": 356838, "exploitability": 0.164826},
    {"iteration": 3380001, "current_time_ms": 357859, "exploitability": 0.164603},
    {"iteration": 3390001, "current_time_ms": 358748, "exploitability": 0.164363},
    {"iteration": 3400001, "current_time_ms": 359615, "exploitability": 0.164083},
    {"iteration": 3410001, "current_time_ms": 360484, "exploitability": 0.163826},
    {"iteration": 3420001, "current_time_ms": 361356, "exploitability": 0.163644},
    {"iteration": 3430001, "current_time_ms": 362221, "exploitability": 0.163429},
    {"iteration": 3440001, "current_time_ms": 363135, "exploitability": 0.163174},
    {"iteration": 3450001, "current_time_ms": 364009, "exploitability": 0.162893},
    {"iteration": 3460001, "current_time_ms": 364897, "exploitability": 0.162631},
    {"iteration": 3470001, "current_time_ms": 365796, "exploitability": 0.162312},
    {"iteration": 3480001, "current_time_ms": 366682, "exploitability": 0.162006},
    {"iteration": 3490001, "current_time_ms": 368038, "exploitability": 0.161716},
    {"iteration": 3500001, "current_time_ms": 369440, "exploitability": 0.161326},
    {"iteration": 3510001, "current_time_ms": 370465, "exploitability": 0.160943},
    {"iteration": 3520001, "current_time_ms": 371531, "exploitability": 0.160767},
    {"iteration": 3530001, "current_time_ms": 372598, "exploitability": 0.160569},
    {"iteration": 3540001, "current_time_ms": 373686, "exploitability": 0.160365},
    {"iteration": 3550001, "current_time_ms": 374729, "exploitability": 0.160164},
    {"iteration": 3560001, "current_time_ms": 376238, "exploitability": 0.159977},
    {"iteration": 3570001, "current_time_ms": 377883, "exploitability": 0.159855},
    {"iteration": 3580001, "current_time_ms": 379134, "exploitability": 0.159748},
    {"iteration": 3590001, "current_time_ms": 380345, "exploitability": 0.159659},
    {"iteration": 3600001, "current_time_ms": 381507, "exploitability": 0.159577},
    {"iteration": 3610001, "current_time_ms": 382837, "exploitability": 0.159525},
    {"iteration": 3620001, "current_time_ms": 384259, "exploitability": 0.159487},
    {"iteration": 3630001, "current_time_ms": 385611, "exploitability": 0.159412},
    {"iteration": 3640001, "current_time_ms": 386878, "exploitability": 0.159299},
    {"iteration": 3650001, "current_time_ms": 387962, "exploitability": 0.159186},
    {"iteration": 3660001, "current_time_ms": 389051, "exploitability": 0.159132},
    {"iteration": 3670001, "current_time_ms": 390117, "exploitability": 0.159108},
    {"iteration": 3680001, "current_time_ms": 391178, "exploitability": 0.15903},
    {"iteration": 3690001, "current_time_ms": 392224, "exploitability": 0.158882},
    {"iteration": 3700001, "current_time_ms": 393260, "exploitability": 0.15869},
    {"iteration": 3710001, "current_time_ms": 394336, "exploitability": 0.158506},
    {"iteration": 3720001, "current_time_ms": 395528, "exploitability": 0.15832},
    {"iteration": 3730001, "current_time_ms": 396693, "exploitability": 0.158106},
    {"iteration": 3740001, "current_time_ms": 397726, "exploitability": 0.157866},
    {"iteration": 3750001, "current_time_ms": 398743, "exploitability": 0.157615},
    {"iteration": 3760001, "current_time_ms": 399801, "exploitability": 0.157459},
    {"iteration": 3770001, "current_time_ms": 400900, "exploitability": 0.157326},
    {"iteration": 3780001, "current_time_ms": 402003, "exploitability": 0.157168},
    {"iteration": 3790001, "current_time_ms": 403017, "exploitability": 0.156974},
    {"iteration": 3800001, "current_time_ms": 404034, "exploitability": 0.156762},
    {"iteration": 3810001, "current_time_ms": 405205, "exploitability": 0.156566},
    {"iteration": 3820001, "current_time_ms": 406322, "exploitability": 0.156378},
    {"iteration": 3830001, "current_time_ms": 407337, "exploitability": 0.156188},
    {"iteration": 3840001, "current_time_ms": 408347, "exploitability": 0.155993},
    {"iteration": 3850001, "current_time_ms": 409391, "exploitability": 0.15588},
    {"iteration": 3860001, "current_time_ms": 410408, "exploitability": 0.155761},
    {"iteration": 3870001, "current_time_ms": 411446, "exploitability": 0.155627},
    {"iteration": 3880001, "current_time_ms": 412502, "exploitability": 0.155496},
    {"iteration": 3890001, "current_time_ms": 413527, "exploitability": 0.155323},
    {"iteration": 3900001, "current_time_ms": 414622, "exploitability": 0.155157},
    {"iteration": 3910001, "current_time_ms": 416224, "exploitability": 0.155018},
    {"iteration": 3920001, "current_time_ms": 417474, "exploitability": 0.154865},
    {"iteration": 3930001, "current_time_ms": 418661, "exploitability": 0.154655},
    {"iteration": 3940001, "current_time_ms": 419706, "exploitability": 0.154437},
    {"iteration": 3950001, "current_time_ms": 420791, "exploitability": 0.154194},
    {"iteration": 3960001, "current_time_ms": 421847, "exploitability": 0.153945},
    {"iteration": 3970001, "current_time_ms": 422892, "exploitability": 0.153677},
    {"iteration": 3980001, "current_time_ms": 423937, "exploitability": 0.153395},
    {"iteration": 3990001, "current_time_ms": 425019, "exploitability": 0.153114},
    {"iteration": 4000001, "current_time_ms": 426103, "exploitability": 0.152817},
    {"iteration": 4010001, "current_time_ms": 427189, "exploitability": 0.152474},
    {"iteration": 4020001, "current_time_ms": 428154, "exploitability": 0.152154},
    {"iteration": 4030001, "current_time_ms": 429018, "exploitability": 0.151851},
    {"iteration": 4040001, "current_time_ms": 429914, "exploitability": 0.151559},
    {"iteration": 4050001, "current_time_ms": 430792, "exploitability": 0.151292},
    {"iteration": 4060001, "current_time_ms": 431679, "exploitability": 0.151035},
    {"iteration": 4070001, "current_time_ms": 432555, "exploitability": 0.150816},
    {"iteration": 4080001, "current_time_ms": 433392, "exploitability": 0.15058},
    {"iteration": 4090001, "current_time_ms": 434241, "exploitability": 0.150359},
    {"iteration": 4100001, "current_time_ms": 435164, "exploitability": 0.150167},
    {"iteration": 4110001, "current_time_ms": 436155, "exploitability": 0.149988},
    {"iteration": 4120001, "current_time_ms": 437072, "exploitability": 0.149854},
    {"iteration": 4130001, "current_time_ms": 437912, "exploitability": 0.149755},
    {"iteration": 4140001, "current_time_ms": 438774, "exploitability": 0.149664},
    {"iteration": 4150001, "current_time_ms": 439689, "exploitability": 0.149613},
    {"iteration": 4160001, "current_time_ms": 440605, "exploitability": 0.149575},
    {"iteration": 4170001, "current_time_ms": 441646, "exploitability": 0.149476},
    {"iteration": 4180001, "current_time_ms": 442577, "exploitability": 0.149301},
    {"iteration": 4190001, "current_time_ms": 443393, "exploitability": 0.149095},
    {"iteration": 4200001, "current_time_ms": 444270, "exploitability": 0.148862},
    {"iteration": 4210001, "current_time_ms": 445130, "exploitability": 0.148623},
    {"iteration": 4220001, "current_time_ms": 446015, "exploitability": 0.148416},
    {"iteration": 4230001, "current_time_ms": 447140, "exploitability": 0.148227},
    {"iteration": 4240001, "current_time_ms": 448217, "exploitability": 0.148054},
    {"iteration": 4250001, "current_time_ms": 449272, "exploitability": 0.147839},
    {"iteration": 4260001, "current_time_ms": 450188, "exploitability": 0.147596},
    {"iteration": 4270001, "current_time_ms": 451021, "exploitability": 0.147347},
    {"iteration": 4280001, "current_time_ms": 451907, "exploitability": 0.147091},
    {"iteration": 4290001, "current_time_ms": 452791, "exploitability": 0.146807},
    {"iteration": 4300001, "current_time_ms": 453674, "exploitability": 0.146528},
    {"iteration": 4310001, "current_time_ms": 454530, "exploitability": 0.146258},
    {"iteration": 4320001, "current_time_ms": 455377, "exploitability": 0.146043},
    {"iteration": 4330001, "current_time_ms": 456234, "exploitability": 0.145828},
    {"iteration": 4340001, "current_time_ms": 457087, "exploitability": 0.145714},
    {"iteration": 4350001, "current_time_ms": 457977, "exploitability": 0.145653},
    {"iteration": 4360001, "current_time_ms": 458849, "exploitability": 0.145576},
    {"iteration": 4370001, "current_time_ms": 459717, "exploitability": 0.145522},
    {"iteration": 4380001, "current_time_ms": 460586, "exploitability": 0.14545},
    {"iteration": 4390001, "current_time_ms": 461453, "exploitability": 0.145393},
    {"iteration": 4400001, "current_time_ms": 462315, "exploitability": 0.145345},
    {"iteration": 4410001, "current_time_ms": 463249, "exploitability": 0.145323},
    {"iteration": 4420001, "current_time_ms": 464119, "exploitability": 0.145359},
    {"iteration": 4430001, "current_time_ms": 464997, "exploitability": 0.145397},
    {"iteration": 4440001, "current_time_ms": 465881, "exploitability": 0.145377},
    {"iteration": 4450001, "current_time_ms": 466794, "exploitability": 0.14536},
    {"iteration": 4460001, "current_time_ms": 467670, "exploitability": 0.14531},
    {"iteration": 4470001, "current_time_ms": 468646, "exploitability": 0.145256},
    {"iteration": 4480001, "current_time_ms": 469754, "exploitability": 0.145205},
    {"iteration": 4490001, "current_time_ms": 470762, "exploitability": 0.145189},
    {"iteration": 4500001, "current_time_ms": 471713, "exploitability": 0.145159},
    {"iteration": 4510001, "current_time_ms": 472534, "exploitability": 0.145095},
    {"iteration": 4520001, "current_time_ms": 473492, "exploitability": 0.145032},
    {"iteration": 4530001, "current_time_ms": 474389, "exploitability": 0.144975},
    {"iteration": 4540001, "current_time_ms": 475285, "exploitability": 0.144921},
    {"iteration": 4550001, "current_time_ms": 476179, "exploitability": 0.144867},
    {"iteration": 4560001, "current_time_ms": 477047, "exploitability": 0.144802},
    {"iteration": 4570001, "current_time_ms": 477915, "exploitability": 0.144693},
    {"iteration": 4580001, "current_time_ms": 478776, "exploitability": 0.144546},
    {"iteration": 4590001, "current_time_ms": 479644, "exploitability": 0.144371},
    {"iteration": 4600001, "current_time_ms": 480516, "exploitability": 0.144222},
    {"iteration": 4610001, "current_time_ms": 481375, "exploitability": 0.144016},
    {"iteration": 4620001, "current_time_ms": 482256, "exploitability": 0.143825},
    {"iteration": 4630001, "current_time_ms": 483138, "exploitability": 0.143679},
    {"iteration": 4640001, "current_time_ms": 484034, "exploitability": 0.143514},
    {"iteration": 4650001, "current_time_ms": 484908, "exploitability": 0.143318},
    {"iteration": 4660001, "current_time_ms": 485774, "exploitability": 0.14317},
    {"iteration": 4670001, "current_time_ms": 486651, "exploitability": 0.14302},
    {"iteration": 4680001, "current_time_ms": 487508, "exploitability": 0.142879},
    {"iteration": 4690001, "current_time_ms": 488392, "exploitability": 0.142738},
    {"iteration": 4700001, "current_time_ms": 489442, "exploitability": 0.142607},
    {"iteration": 4710001, "current_time_ms": 490556, "exploitability": 0.142443},
    {"iteration": 4720001, "current_time_ms": 491655, "exploitability": 0.14227},
    {"iteration": 4730001, "current_time_ms": 492677, "exploitability": 0.142105},
    {"iteration": 4740001, "current_time_ms": 493722, "exploitability": 0.141925},
    {"iteration": 4750001, "current_time_ms": 494780, "exploitability": 0.1417},
    {"iteration": 4760001, "current_time_ms": 495817, "exploitability": 0.141513},
    {"iteration": 4770001, "current_time_ms": 496955, "exploitability": 0.141362},
    {"iteration": 4780001, "current_time_ms": 498882, "exploitability": 0.141178},
    {"iteration": 4790001, "current_time_ms": 500354, "exploitability": 0.141011},
    {"iteration": 4800001, "current_time_ms": 501435, "exploitability": 0.140881},
    {"iteration": 4810001, "current_time_ms": 502519, "exploitability": 0.140764},
    {"iteration": 4820001, "current_time_ms": 503618, "exploitability": 0.14067},
    {"iteration": 4830001, "current_time_ms": 504753, "exploitability": 0.140569},
    {"iteration": 4840001, "current_time_ms": 505822, "exploitability": 0.140494},
    {"iteration": 4850001, "current_time_ms": 506918, "exploitability": 0.140402},
    {"iteration": 4860001, "current_time_ms": 507990, "exploitability": 0.140326},
    {"iteration": 4870001, "current_time_ms": 509017, "exploitability": 0.14025},
    {"iteration": 4880001, "current_time_ms": 510033, "exploitability": 0.140201},
    {"iteration": 4890001, "current_time_ms": 511096, "exploitability": 0.140198},
    {"iteration": 4900001, "current_time_ms": 512147, "exploitability": 0.140223},
    {"iteration": 4910001, "current_time_ms": 513216, "exploitability": 0.140283},
    {"iteration": 4920001, "current_time_ms": 514245, "exploitability": 0.140314},
    {"iteration": 4930001, "current_time_ms": 515123, "exploitability": 0.140331},
    {"iteration": 4940001, "current_time_ms": 516001, "exploitability": 0.140323},
    {"iteration": 4950001, "current_time_ms": 516887, "exploitability": 0.140312},
    {"iteration": 4960001, "current_time_ms": 517780, "exploitability": 0.140289},
    {"iteration": 4970001, "current_time_ms": 518686, "exploitability": 0.140259},
    {"iteration": 4980001, "current_time_ms": 519587, "exploitability": 0.14022},
    {"iteration": 4990001, "current_time_ms": 520463, "exploitability": 0.140143},
    {"iteration": 5000001, "current_time_ms": 521364, "exploitability": 0.140142},
    {"iteration": 5010001, "current_time_ms": 522253, "exploitability": 0.140121},
    {"iteration": 5020001, "current_time_ms": 523122, "exploitability": 0.140096},
    {"iteration": 5030001, "current_time_ms": 524032, "exploitability": 0.140053},
    {"iteration": 5040001, "current_time_ms": 524932, "exploitability": 0.140007},
    {"iteration": 5050001, "current_time_ms": 525803, "exploitability": 0.139931},
    {"iteration": 5060001, "current_time_ms": 526710, "exploitability": 0.139837},
    {"iteration": 5070001, "current_time_ms": 527594, "exploitability": 0.139785},
    {"iteration": 5080001, "current_time_ms": 528698, "exploitability": 0.139742},
    {"iteration": 5090001, "current_time_ms": 529764, "exploitability": 0.139679},
    {"iteration": 5100001, "current_time_ms": 530814, "exploitability": 0.139633},
    {"iteration": 5110001, "current_time_ms": 531765, "exploitability": 0.139611},
    {"iteration": 5120001, "current_time_ms": 532636, "exploitability": 0.13954},
    {"iteration": 5130001, "current_time_ms": 533520, "exploitability": 0.13945},
    {"iteration": 5140001, "current_time_ms": 534405, "exploitability": 0.139379},
    {"iteration": 5150001, "current_time_ms": 535294, "exploitability": 0.139296},
    {"iteration": 5160001, "current_time_ms": 536176, "exploitability": 0.139209},
    {"iteration": 5170001, "current_time_ms": 537056, "exploitability": 0.139135},
    {"iteration": 5180001, "current_time_ms": 537930, "exploitability": 0.139065},
    {"iteration": 5190001, "current_time_ms": 538788, "exploitability": 0.139004},
    {"iteration": 5200001, "current_time_ms": 539663, "exploitability": 0.138924},
    {"iteration": 5210001, "current_time_ms": 540525, "exploitability": 0.138838},
    {"iteration": 5220001, "current_time_ms": 541373, "exploitability": 0.138739},
    {"iteration": 5230001, "current_time_ms": 542232, "exploitability": 0.138655},
    {"iteration": 5240001, "current_time_ms": 543127, "exploitability": 0.138565},
    {"iteration": 5250001, "current_time_ms": 543999, "exploitability": 0.138473},
    {"iteration": 5260001, "current_time_ms": 544896, "exploitability": 0.138403},
    {"iteration": 5270001, "current_time_ms": 545789, "exploitability": 0.138347},
    {"iteration": 5280001, "current_time_ms": 546658, "exploitability": 0.138297},
    {"iteration": 5290001, "current_time_ms": 547499, "exploitability": 0.138261},
    {"iteration": 5300001, "current_time_ms": 548391, "exploitability": 0.138266},
    {"iteration": 5310001, "current_time_ms": 549264, "exploitability": 0.138287},
    {"iteration": 5320001, "current_time_ms": 550138, "exploitability": 0.13829},
    {"iteration": 5330001, "current_time_ms": 551552, "exploitability": 0.138298},
    {"iteration": 5340001, "current_time_ms": 552820, "exploitability": 0.138309},
    {"iteration": 5350001, "current_time_ms": 553852, "exploitability": 0.138324},
    {"iteration": 5360001, "current_time_ms": 554848, "exploitability": 0.138331},
    {"iteration": 5370001, "current_time_ms": 555967, "exploitability": 0.138284},
    {"iteration": 5380001, "current_time_ms": 557110, "exploitability": 0.138261},
    {"iteration": 5390001, "current_time_ms": 558193, "exploitability": 0.138221},
    {"iteration": 5400001, "current_time_ms": 559259, "exploitability": 0.138145},
    {"iteration": 5410001, "current_time_ms": 560349, "exploitability": 0.138066},
    {"iteration": 5420001, "current_time_ms": 561423, "exploitability": 0.13817},
    {"iteration": 5430001, "current_time_ms": 562447, "exploitability": 0.13827},
    {"iteration": 5440001, "current_time_ms": 563396, "exploitability": 0.138354},
    {"iteration": 5450001, "current_time_ms": 564233, "exploitability": 0.138413},
    {"iteration": 5460001, "current_time_ms": 565123, "exploitability": 0.138501},
    {"iteration": 5470001, "current_time_ms": 566005, "exploitability": 0.138605},
    {"iteration": 5480001, "current_time_ms": 566906, "exploitability": 0.138739},
    {"iteration": 5490001, "current_time_ms": 567807, "exploitability": 0.138876},
    {"iteration": 5500001, "current_time_ms": 568724, "exploitability": 0.13902},
    {"iteration": 5510001, "current_time_ms": 569613, "exploitability": 0.139165},
    {"iteration": 5520001, "current_time_ms": 570839, "exploitability": 0.139282},
    {"iteration": 5530001, "current_time_ms": 572364, "exploitability": 0.139372},
    {"iteration": 5540001, "current_time_ms": 573624, "exploitability": 0.139423},
    {"iteration": 5550001, "current_time_ms": 574794, "exploitability": 0.139426},
    {"iteration": 5560001, "current_time_ms": 576484, "exploitability": 0.139408},
    {"iteration": 5570001, "current_time_ms": 577994, "exploitability": 0.139412},
    {"iteration": 5580001, "current_time_ms": 579673, "exploitability": 0.139393},
    {"iteration": 5590001, "current_time_ms": 581279, "exploitability": 0.139389},
    {"iteration": 5600001, "current_time_ms": 582901, "exploitability": 0.139393},
    {"iteration": 5610001, "current_time_ms": 584473, "exploitability": 0.139396},
    {"iteration": 5620001, "current_time_ms": 586107, "exploitability": 0.139376},
    {"iteration": 5630001, "current_time_ms": 587499, "exploitability": 0.139342},
    {"iteration": 5640001, "current_time_ms": 589202, "exploitability": 0.139289},
    {"iteration": 5650001, "current_time_ms": 590405, "exploitability": 0.139229},
    {"iteration": 5660001, "current_time_ms": 591723, "exploitability": 0.139142},
    {"iteration": 5670001, "current_time_ms": 593285, "exploitability": 0.139048},
    {"iteration": 5680001, "current_time_ms": 594499, "exploitability": 0.138936},
    {"iteration": 5690001, "current_time_ms": 595634, "exploitability": 0.138809},
    {"iteration": 5700001, "current_time_ms": 596701, "exploitability": 0.138673},
    {"iteration": 5710001, "current_time_ms": 597776, "exploitability": 0.138532},
    {"iteration": 5720001, "current_time_ms": 598860, "exploitability": 0.138433},
    {"iteration": 5730001, "current_time_ms": 599925, "exploitability": 0.138333},
    {"iteration": 5740001, "current_time_ms": 600961, "exploitability": 0.138231},
    {"iteration": 5750001, "current_time_ms": 602041, "exploitability": 0.138164},
    {"iteration": 5760001, "current_time_ms": 603039, "exploitability": 0.138086},
    {"iteration": 5770001, "current_time_ms": 604050, "exploitability": 0.138},
    {"iteration": 5780001, "current_time_ms": 605080, "exploitability": 0.137883},
    {"iteration": 5790001, "current_time_ms": 606145, "exploitability": 0.13776},
    {"iteration": 5800001, "current_time_ms": 607152, "exploitability": 0.137622},
    {"iteration": 5810001, "current_time_ms": 608199, "exploitability": 0.13748},
    {"iteration": 5820001, "current_time_ms": 609269, "exploitability": 0.13736},
    {"iteration": 5830001, "current_time_ms": 610302, "exploitability": 0.137231},
    {"iteration": 5840001, "current_time_ms": 611449, "exploitability": 0.137093},
    {"iteration": 5850001, "current_time_ms": 612575, "exploitability": 0.136984},
    {"iteration": 5860001, "current_time_ms": 613662, "exploitability": 0.136892},
    {"iteration": 5870001, "current_time_ms": 614719, "exploitability": 0.136796},
    {"iteration": 5880001, "current_time_ms": 615776, "exploitability": 0.136708},
    {"iteration": 5890001, "current_time_ms": 616826, "exploitability": 0.136645},
    {"iteration": 5900001, "current_time_ms": 617894, "exploitability": 0.136585},
    {"iteration": 5910001, "current_time_ms": 618960, "exploitability": 0.136492},
    {"iteration": 5920001, "current_time_ms": 620214, "exploitability": 0.136397},
    {"iteration": 5930001, "current_time_ms": 621347, "exploitability": 0.136309},
    {"iteration": 5940001, "current_time_ms": 622361, "exploitability": 0.136217},
    {"iteration": 5950001, "current_time_ms": 623398, "exploitability": 0.136143},
    {"iteration": 5960001, "current_time_ms": 624448, "exploitability": 0.136095},
    {"iteration": 5970001, "current_time_ms": 625504, "exploitability": 0.136042},
    {"iteration": 5980001, "current_time_ms": 626548, "exploitability": 0.135953},
    {"iteration": 5990001, "current_time_ms": 627590, "exploitability": 0.135843},
    {"iteration": 6000001, "current_time_ms": 628624, "exploitability": 0.135735},
    {"iteration": 6010001, "current_time_ms": 629662, "exploitability": 0.135607},
    {"iteration": 6020001, "current_time_ms": 630725, "exploitability": 0.135487},
    {"iteration": 6030001, "current_time_ms": 631739, "exploitability": 0.135412},
    {"iteration": 6040001, "current_time_ms": 632752, "exploitability": 0.135351},
    {"iteration": 6050001, "current_time_ms": 633779, "exploitability": 0.135273},
    {"iteration": 6060001, "current_time_ms": 634842, "exploitability": 0.135216},
    {"iteration": 6070001, "current_time_ms": 635891, "exploitability": 0.135172},
    {"iteration": 6080001, "current_time_ms": 636928, "exploitability": 0.135121},
    {"iteration": 6090001, "current_time_ms": 637998, "exploitability": 0.135071},
    {"iteration": 6100001, "current_time_ms": 639041, "exploitability": 0.135035},
    {"iteration": 6110001, "current_time_ms": 640048, "exploitability": 0.135002},
    {"iteration": 6120001, "current_time_ms": 641064, "exploitability": 0.13495},
    {"iteration": 6130001, "current_time_ms": 642094, "exploitability": 0.134908},
    {"iteration": 6140001, "current_time_ms": 643127, "exploitability": 0.134871},
    {"iteration": 6150001, "current_time_ms": 644157, "exploitability": 0.134816},
    {"iteration": 6160001, "current_time_ms": 645189, "exploitability": 0.134746},
    {"iteration": 6170001, "current_time_ms": 646270, "exploitability": 0.134681},
    {"iteration": 6180001, "current_time_ms": 647317, "exploitability": 0.134631},
    {"iteration": 6190001, "current_time_ms": 648339, "exploitability": 0.134596},
    {"iteration": 6200001, "current_time_ms": 649385, "exploitability": 0.134525},
    {"iteration": 6210001, "current_time_ms": 650399, "exploitability": 0.134431},
    {"iteration": 6220001, "current_time_ms": 651442, "exploitability": 0.134339},
    {"iteration": 6230001, "current_time_ms": 652471, "exploitability": 0.134269},
    {"iteration": 6240001, "current_time_ms": 653511, "exploitability": 0.134189},
    {"iteration": 6250001, "current_time_ms": 654534, "exploitability": 0.134083},
    {"iteration": 6260001, "current_time_ms": 655416, "exploitability": 0.133972},
    {"iteration": 6270001, "current_time_ms": 656259, "exploitability": 0.133874},
    {"iteration": 6280001, "current_time_ms": 657112, "exploitability": 0.133778},
    {"iteration": 6290001, "current_time_ms": 658025, "exploitability": 0.133679},
    {"iteration": 6300001, "current_time_ms": 659499, "exploitability": 0.133577},
    {"iteration": 6310001, "current_time_ms": 660917, "exploitability": 0.133479},
    {"iteration": 6320001, "current_time_ms": 662064, "exploitability": 0.133393},
    {"iteration": 6330001, "current_time_ms": 663475, "exploitability": 0.133312},
    {"iteration": 6340001, "current_time_ms": 664916, "exploitability": 0.13324},
    {"iteration": 6350001, "current_time_ms": 666087, "exploitability": 0.133177},
    {"iteration": 6360001, "current_time_ms": 667220, "exploitability": 0.133113},
    {"iteration": 6370001, "current_time_ms": 668569, "exploitability": 0.133025},
    {"iteration": 6380001, "current_time_ms": 669708, "exploitability": 0.132928},
    {"iteration": 6390001, "current_time_ms": 670746, "exploitability": 0.13285},
    {"iteration": 6400001, "current_time_ms": 671826, "exploitability": 0.132746},
    {"iteration": 6410001, "current_time_ms": 672890, "exploitability": 0.132651},
    {"iteration": 6420001, "current_time_ms": 673967, "exploitability": 0.132553},
    {"iteration": 6430001, "current_time_ms": 674985, "exploitability": 0.132445},
    {"iteration": 6440001, "current_time_ms": 676009, "exploitability": 0.132336},
    {"iteration": 6450001, "current_time_ms": 677148, "exploitability": 0.132233},
    {"iteration": 6460001, "current_time_ms": 678249, "exploitability": 0.132132},
    {"iteration": 6470001, "current_time_ms": 679520, "exploitability": 0.132028},
    {"iteration": 6480001, "current_time_ms": 680742, "exploitability": 0.131931},
    {"iteration": 6490001, "current_time_ms": 681871, "exploitability": 0.131822},
    {"iteration": 6500001, "current_time_ms": 683111, "exploitability": 0.131719},
    {"iteration": 6510001, "current_time_ms": 684284, "exploitability": 0.131622},
    {"iteration": 6520001, "current_time_ms": 685284, "exploitability": 0.131525},
    {"iteration": 6530001, "current_time_ms": 686347, "exploitability": 0.131439},
    {"iteration": 6540001, "current_time_ms": 687400, "exploitability": 0.13135},
    {"iteration": 6550001, "current_time_ms": 688449, "exploitability": 0.131255},
    {"iteration": 6560001, "current_time_ms": 689513, "exploitability": 0.131127},
    {"iteration": 6570001, "current_time_ms": 690726, "exploitability": 0.130983},
    {"iteration": 6580001, "current_time_ms": 691786, "exploitability": 0.130835},
    {"iteration": 6590001, "current_time_ms": 693000, "exploitability": 0.1307},
    {"iteration": 6600001, "current_time_ms": 694584, "exploitability": 0.130566},
    {"iteration": 6610001, "current_time_ms": 695833, "exploitability": 0.130447},
    {"iteration": 6620001, "current_time_ms": 696961, "exploitability": 0.13033},
    {"iteration": 6630001, "current_time_ms": 698418, "exploitability": 0.130209},
    {"iteration": 6640001, "current_time_ms": 699700, "exploitability": 0.130081},
    {"iteration": 6650001, "current_time_ms": 701311, "exploitability": 0.129956},
    {"iteration": 6660001, "current_time_ms": 702861, "exploitability": 0.129831},
    {"iteration": 6670001, "current_time_ms": 704255, "exploitability": 0.129702},
    {"iteration": 6680001, "current_time_ms": 705818, "exploitability": 0.129574},
    {"iteration": 6690001, "current_time_ms": 707450, "exploitability": 0.129457},
    {"iteration": 6700001, "current_time_ms": 708780, "exploitability": 0.129336},
    {"iteration": 6710001, "current_time_ms": 710030, "exploitability": 0.129216},
    {"iteration": 6720001, "current_time_ms": 711298, "exploitability": 0.129098},
    {"iteration": 6730001, "current_time_ms": 712836, "exploitability": 0.128961},
    {"iteration": 6740001, "current_time_ms": 714331, "exploitability": 0.12881},
    {"iteration": 6750001, "current_time_ms": 715569, "exploitability": 0.128657},
    {"iteration": 6760001, "current_time_ms": 716985, "exploitability": 0.128491},
    {"iteration": 6770001, "current_time_ms": 718151, "exploitability": 0.128373},
    {"iteration": 6780001, "current_time_ms": 719167, "exploitability": 0.128258},
    {"iteration": 6790001, "current_time_ms": 720236, "exploitability": 0.128153},
    {"iteration": 6800001, "current_time_ms": 721536, "exploitability": 0.128056},
    {"iteration": 6810001, "current_time_ms": 722749, "exploitability": 0.127934},
    {"iteration": 6820001, "current_time_ms": 723787, "exploitability": 0.127853},
    {"iteration": 6830001, "current_time_ms": 724870, "exploitability": 0.127755},
    {"iteration": 6840001, "current_time_ms": 725902, "exploitability": 0.127644},
    {"iteration": 6850001, "current_time_ms": 726936, "exploitability": 0.127532},
    {"iteration": 6860001, "current_time_ms": 728004, "exploitability": 0.127409},
    {"iteration": 6870001, "current_time_ms": 729089, "exploitability": 0.127279},
    {"iteration": 6880001, "current_time_ms": 730072, "exploitability": 0.127125},
    {"iteration": 6890001, "current_time_ms": 731035, "exploitability": 0.126969},
    {"iteration": 6900001, "current_time_ms": 731932, "exploitability": 0.126811},
    {"iteration": 6910001, "current_time_ms": 732940, "exploitability": 0.126665},
    {"iteration": 6920001, "current_time_ms": 734000, "exploitability": 0.126547},
    {"iteration": 6930001, "current_time_ms": 735032, "exploitability": 0.126434},
    {"iteration": 6940001, "current_time_ms": 736102, "exploitability": 0.126314},
    {"iteration": 6950001, "current_time_ms": 737150, "exploitability": 0.12621},
    {"iteration": 6960001, "current_time_ms": 738225, "exploitability": 0.126112},
    {"iteration": 6970001, "current_time_ms": 739376, "exploitability": 0.126016},
    {"iteration": 6980001, "current_time_ms": 740858, "exploitability": 0.125927},
    {"iteration": 6990001, "current_time_ms": 741971, "exploitability": 0.12582},
    {"iteration": 7000001, "current_time_ms": 742967, "exploitability": 0.125718},
    {"iteration": 7010001, "current_time_ms": 744272, "exploitability": 0.125617},
    {"iteration": 7020001, "current_time_ms": 745376, "exploitability": 0.125545},
    {"iteration": 7030001, "current_time_ms": 746487, "exploitability": 0.125468},
    {"iteration": 7040001, "current_time_ms": 747632, "exploitability": 0.125403},
    {"iteration": 7050001, "current_time_ms": 748790, "exploitability": 0.125354},
    {"iteration": 7060001, "current_time_ms": 749975, "exploitability": 0.12531},
    {"iteration": 7070001, "current_time_ms": 751413, "exploitability": 0.12525},
    {"iteration": 7080001, "current_time_ms": 752608, "exploitability": 0.125167},
    {"iteration": 7090001, "current_time_ms": 753761, "exploitability": 0.125084},
    {"iteration": 7100001, "current_time_ms": 755017, "exploitability": 0.124955},
    {"iteration": 7110001, "current_time_ms": 756751, "exploitability": 0.124835},
    {"iteration": 7120001, "current_time_ms": 758820, "exploitability": 0.124717},
    {"iteration": 7130001, "current_time_ms": 760416, "exploitability": 0.124615},
    {"iteration": 7140001, "current_time_ms": 762182, "exploitability": 0.124523},
    {"iteration": 7150001, "current_time_ms": 764334, "exploitability": 0.124418},
    {"iteration": 7160001, "current_time_ms": 766026, "exploitability": 0.124336},
    {"iteration": 7170001, "current_time_ms": 767621, "exploitability": 0.124286},
    {"iteration": 7180001, "current_time_ms": 769033, "exploitability": 0.124253},
    {"iteration": 7190001, "current_time_ms": 770674, "exploitability": 0.124214},
    {"iteration": 7200001, "current_time_ms": 771966, "exploitability": 0.124154},
    {"iteration": 7210001, "current_time_ms": 773269, "exploitability": 0.124106},
    {"iteration": 7220001, "current_time_ms": 774710, "exploitability": 0.124056},
    {"iteration": 7230001, "current_time_ms": 775691, "exploitability": 0.123979},
    {"iteration": 7240001, "current_time_ms": 776790, "exploitability": 0.123915},
    {"iteration": 7250001, "current_time_ms": 777847, "exploitability": 0.123867},
    {"iteration": 7260001, "current_time_ms": 778956, "exploitability": 0.12383},
    {"iteration": 7270001, "current_time_ms": 780357, "exploitability": 0.123802},
    {"iteration": 7280001, "current_time_ms": 782654, "exploitability": 0.123766},
    {"iteration": 7290001, "current_time_ms": 784311, "exploitability": 0.123738},
    {"iteration": 7300001, "current_time_ms": 785961, "exploitability": 0.123729},
    {"iteration": 7310001, "current_time_ms": 787380, "exploitability": 0.123707},
    {"iteration": 7320001, "current_time_ms": 788741, "exploitability": 0.123674},
    {"iteration": 7330001, "current_time_ms": 790328, "exploitability": 0.123631},
    {"iteration": 7340001, "current_time_ms": 791904, "exploitability": 0.123572},
    {"iteration": 7350001, "current_time_ms": 794222, "exploitability": 0.123529},
    {"iteration": 7360001, "current_time_ms": 796275, "exploitability": 0.123498},
    {"iteration": 7370001, "current_time_ms": 798089, "exploitability": 0.123463},
    {"iteration": 7380001, "current_time_ms": 799823, "exploitability": 0.12343},
    {"iteration": 7390001, "current_time_ms": 801251, "exploitability": 0.123402},
    {"iteration": 7400001, "current_time_ms": 802827, "exploitability": 0.123327},
    {"iteration": 7410001, "current_time_ms": 804483, "exploitability": 0.123242},
    {"iteration": 7420001, "current_time_ms": 805819, "exploitability": 0.123165},
    {"iteration": 7430001, "current_time_ms": 807108, "exploitability": 0.123083},
    {"iteration": 7440001, "current_time_ms": 808344, "exploitability": 0.122981},
    {"iteration": 7450001, "current_time_ms": 809600, "exploitability": 0.122878},
    {"iteration": 7460001, "current_time_ms": 810822, "exploitability": 0.122782},
    {"iteration": 7470001, "current_time_ms": 812080, "exploitability": 0.122708},
    {"iteration": 7480001, "current_time_ms": 813164, "exploitability": 0.122645},
    {"iteration": 7490001, "current_time_ms": 814209, "exploitability": 0.122577},
    {"iteration": 7500001, "current_time_ms": 815236, "exploitability": 0.122523},
    {"iteration": 7510001, "current_time_ms": 816274, "exploitability": 0.122476},
    {"iteration": 7520001, "current_time_ms": 817323, "exploitability": 0.122425},
    {"iteration": 7530001, "current_time_ms": 818328, "exploitability": 0.122356},
    {"iteration": 7540001, "current_time_ms": 819370, "exploitability": 0.122285},
    {"iteration": 7550001, "current_time_ms": 820429, "exploitability": 0.122206},
    {"iteration": 7560001, "current_time_ms": 821674, "exploitability": 0.1221},
    {"iteration": 7570001, "current_time_ms": 823063, "exploitability": 0.121983},
    {"iteration": 7580001, "current_time_ms": 824055, "exploitability": 0.121894},
    {"iteration": 7590001, "current_time_ms": 825285, "exploitability": 0.121814},
    {"iteration": 7600001, "current_time_ms": 826487, "exploitability": 0.121752},
    {"iteration": 7610001, "current_time_ms": 827495, "exploitability": 0.121692},
    {"iteration": 7620001, "current_time_ms": 828643, "exploitability": 0.121625},
    {"iteration": 7630001, "current_time_ms": 829782, "exploitability": 0.121557},
    {"iteration": 7640001, "current_time_ms": 830830, "exploitability": 0.121491},
    {"iteration": 7650001, "current_time_ms": 831902, "exploitability": 0.121435},
    {"iteration": 7660001, "current_time_ms": 832987, "exploitability": 0.121361},
    {"iteration": 7670001, "current_time_ms": 834093, "exploitability": 0.121279},
    {"iteration": 7680001, "current_time_ms": 835171, "exploitability": 0.121201},
    {"iteration": 7690001, "current_time_ms": 836272, "exploitability": 0.121134},
    {"iteration": 7700001, "current_time_ms": 837327, "exploitability": 0.121054},
    {"iteration": 7710001, "current_time_ms": 838376, "exploitability": 0.120966},
    {"iteration": 7720001, "current_time_ms": 839411, "exploitability": 0.12088},
    {"iteration": 7730001, "current_time_ms": 840475, "exploitability": 0.120797},
    {"iteration": 7740001, "current_time_ms": 841495, "exploitability": 0.120707},
    {"iteration": 7750001, "current_time_ms": 842585, "exploitability": 0.120608},
    {"iteration": 7760001, "current_time_ms": 843673, "exploitability": 0.120498},
    {"iteration": 7770001, "current_time_ms": 844824, "exploitability": 0.120432},
    {"iteration": 7780001, "current_time_ms": 845870, "exploitability": 0.120379},
    {"iteration": 7790001, "current_time_ms": 846966, "exploitability": 0.120321},
    {"iteration": 7800001, "current_time_ms": 848147, "exploitability": 0.12026},
    {"iteration": 7810001, "current_time_ms": 849346, "exploitability": 0.120222},
    {"iteration": 7820001, "current_time_ms": 850466, "exploitability": 0.120186},
    {"iteration": 7830001, "current_time_ms": 851516, "exploitability": 0.120159},
    {"iteration": 7840001, "current_time_ms": 852608, "exploitability": 0.120146},
    {"iteration": 7850001, "current_time_ms": 853672, "exploitability": 0.12013},
    {"iteration": 7860001, "current_time_ms": 854913, "exploitability": 0.120092},
    {"iteration": 7870001, "current_time_ms": 856321, "exploitability": 0.120055},
    {"iteration": 7880001, "current_time_ms": 857517, "exploitability": 0.120015},
    {"iteration": 7890001, "current_time_ms": 858632, "exploitability": 0.119957},
    {"iteration": 7900001, "current_time_ms": 859726, "exploitability": 0.119883},
    {"iteration": 7910001, "current_time_ms": 860817, "exploitability": 0.119813},
    {"iteration": 7920001, "current_time_ms": 861948, "exploitability": 0.119762},
    {"iteration": 7930001, "current_time_ms": 863047, "exploitability": 0.119729},
    {"iteration": 7940001, "current_time_ms": 864333, "exploitability": 0.119697},
    {"iteration": 7950001, "current_time_ms": 865483, "exploitability": 0.119643},
    {"iteration": 7960001, "current_time_ms": 866521, "exploitability": 0.119578},
    {"iteration": 7970001, "current_time_ms": 867587, "exploitability": 0.119522},
    {"iteration": 7980001, "current_time_ms": 868663, "exploitability": 0.119472},
    {"iteration": 7990001, "current_time_ms": 869736, "exploitability": 0.119393},
    {"iteration": 8000001, "current_time_ms": 870792, "exploitability": 0.119335},
    {"iteration": 8010001, "current_time_ms": 871871, "exploitability": 0.119269},
    {"iteration": 8020001, "current_time_ms": 873000, "exploitability": 0.119222},
    {"iteration": 8030001, "current_time_ms": 874065, "exploitability": 0.119198},
    {"iteration": 8040001, "current_time_ms": 875081, "exploitability": 0.119166},
    {"iteration": 8050001, "current_time_ms": 876153, "exploitability": 0.119116},
    {"iteration": 8060001, "current_time_ms": 877228, "exploitability": 0.119054},
    {"iteration": 8070001, "current_time_ms": 878270, "exploitability": 0.119004},
    {"iteration": 8080001, "current_time_ms": 879342, "exploitability": 0.118958},
    {"iteration": 8090001, "current_time_ms": 880377, "exploitability": 0.118912},
    {"iteration": 8100001, "current_time_ms": 881462, "exploitability": 0.118872},
    {"iteration": 8110001, "current_time_ms": 882946, "exploitability": 0.118815},
    {"iteration": 8120001, "current_time_ms": 884236, "exploitability": 0.118748},
    {"iteration": 8130001, "current_time_ms": 885353, "exploitability": 0.118699},
    {"iteration": 8140001, "current_time_ms": 886610, "exploitability": 0.118631},
    {"iteration": 8150001, "current_time_ms": 887761, "exploitability": 0.118556},
    {"iteration": 8160001, "current_time_ms": 888814, "exploitability": 0.118492},
    {"iteration": 8170001, "current_time_ms": 890006, "exploitability": 0.118444},
    {"iteration": 8180001, "current_time_ms": 891304, "exploitability": 0.118398},
    {"iteration": 8190001, "current_time_ms": 892431, "exploitability": 0.118349},
    {"iteration": 8200001, "current_time_ms": 893512, "exploitability": 0.118289},
    {"iteration": 8210001, "current_time_ms": 894700, "exploitability": 0.11823},
    {"iteration": 8220001, "current_time_ms": 896100, "exploitability": 0.118185},
    {"iteration": 8230001, "current_time_ms": 897331, "exploitability": 0.118111},
    {"iteration": 8240001, "current_time_ms": 898660, "exploitability": 0.118017},
    {"iteration": 8250001, "current_time_ms": 900046, "exploitability": 0.117917},
    {"iteration": 8260001, "current_time_ms": 901637, "exploitability": 0.117796},
    {"iteration": 8270001, "current_time_ms": 903015, "exploitability": 0.117666},
    {"iteration": 8280001, "current_time_ms": 904666, "exploitability": 0.117568},
    {"iteration": 8290001, "current_time_ms": 906051, "exploitability": 0.117468},
    {"iteration": 8300001, "current_time_ms": 907571, "exploitability": 0.117375},
    {"iteration": 8310001, "current_time_ms": 909159, "exploitability": 0.117288},
    {"iteration": 8320001, "current_time_ms": 910540, "exploitability": 0.117209},
    {"iteration": 8330001, "current_time_ms": 911761, "exploitability": 0.117135},
    {"iteration": 8340001, "current_time_ms": 912887, "exploitability": 0.117079},
    {"iteration": 8350001, "current_time_ms": 914187, "exploitability": 0.117051},
    {"iteration": 8360001, "current_time_ms": 915567, "exploitability": 0.117017},
    {"iteration": 8370001, "current_time_ms": 917018, "exploitability": 0.116981},
    {"iteration": 8380001, "current_time_ms": 918463, "exploitability": 0.116952},
    {"iteration": 8390001, "current_time_ms": 919893, "exploitability": 0.116926},
    {"iteration": 8400001, "current_time_ms": 921323, "exploitability": 0.116913},
    {"iteration": 8410001, "current_time_ms": 922839, "exploitability": 0.11691},
    {"iteration": 8420001, "current_time_ms": 924441, "exploitability": 0.116906},
    {"iteration": 8430001, "current_time_ms": 926043, "exploitability": 0.116913},
    {"iteration": 8440001, "current_time_ms": 927510, "exploitability": 0.116915},
    {"iteration": 8450001, "current_time_ms": 928733, "exploitability": 0.116932},
    {"iteration": 8460001, "current_time_ms": 930222, "exploitability": 0.116975},
    {"iteration": 8470001, "current_time_ms": 931717, "exploitability": 0.117021},
    {"iteration": 8480001, "current_time_ms": 933046, "exploitability": 0.117053},
    {"iteration": 8490001, "current_time_ms": 934354, "exploitability": 0.117063},
    {"iteration": 8500001, "current_time_ms": 935557, "exploitability": 0.117084},
    {"iteration": 8510001, "current_time_ms": 936768, "exploitability": 0.117128},
    {"iteration": 8520001, "current_time_ms": 938248, "exploitability": 0.117177},
    {"iteration": 8530001, "current_time_ms": 939500, "exploitability": 0.117229},
    {"iteration": 8540001, "current_time_ms": 940633, "exploitability": 0.117275},
    {"iteration": 8550001, "current_time_ms": 941755, "exploitability": 0.117315},
    {"iteration": 8560001, "current_time_ms": 942870, "exploitability": 0.117358},
    {"iteration": 8570001, "current_time_ms": 943884, "exploitability": 0.117423},
    {"iteration": 8580001, "current_time_ms": 944916, "exploitability": 0.11748},
    {"iteration": 8590001, "current_time_ms": 945919, "exploitability": 0.117519},
    {"iteration": 8600001, "current_time_ms": 946969, "exploitability": 0.117556},
    {"iteration": 8610001, "current_time_ms": 947991, "exploitability": 0.117598},
    {"iteration": 8620001, "current_time_ms": 949273, "exploitability": 0.117634},
    {"iteration": 8630001, "current_time_ms": 950649, "exploitability": 0.117668},
    {"iteration": 8640001, "current_time_ms": 951999, "exploitability": 0.117692},
    {"iteration": 8650001, "current_time_ms": 953252, "exploitability": 0.117709},
    {"iteration": 8660001, "current_time_ms": 954741, "exploitability": 0.117717},
    {"iteration": 8670001, "current_time_ms": 956080, "exploitability": 0.117712},
    {"iteration": 8680001, "current_time_ms": 957247, "exploitability": 0.117709},
    {"iteration": 8690001, "current_time_ms": 958604, "exploitability": 0.117683},
    {"iteration": 8700001, "current_time_ms": 960081, "exploitability": 0.117661},
    {"iteration": 8710001, "current_time_ms": 961570, "exploitability": 0.117624},
    {"iteration": 8720001, "current_time_ms": 963075, "exploitability": 0.117569},
    {"iteration": 8730001, "current_time_ms": 964662, "exploitability": 0.117495},
    {"iteration": 8740001, "current_time_ms": 966540, "exploitability": 0.117421},
    {"iteration": 8750001, "current_time_ms": 967906, "exploitability": 0.117344},
    {"iteration": 8760001, "current_time_ms": 969041, "exploitability": 0.117274},
    {"iteration": 8770001, "current_time_ms": 970660, "exploitability": 0.117201},
    {"iteration": 8780001, "current_time_ms": 972235, "exploitability": 0.117141},
    {"iteration": 8790001, "current_time_ms": 973716, "exploitability": 0.117077},
    {"iteration": 8800001, "current_time_ms": 974946, "exploitability": 0.11699},
    {"iteration": 8810001, "current_time_ms": 976142, "exploitability": 0.116897},
    {"iteration": 8820001, "current_time_ms": 977337, "exploitability": 0.116799},
    {"iteration": 8830001, "current_time_ms": 978482, "exploitability": 0.116721},
    {"iteration": 8840001, "current_time_ms": 979551, "exploitability": 0.116635},
    {"iteration": 8850001, "current_time_ms": 980620, "exploitability": 0.116549},
    {"iteration": 8860001, "current_time_ms": 981773, "exploitability": 0.116471},
    {"iteration": 8870001, "current_time_ms": 982803, "exploitability": 0.116406},
    {"iteration": 8880001, "current_time_ms": 983876, "exploitability": 0.116338},
    {"iteration": 8890001, "current_time_ms": 985075, "exploitability": 0.116204},
    {"iteration": 8900001, "current_time_ms": 986705, "exploitability": 0.116056},
    {"iteration": 8910001, "current_time_ms": 988071, "exploitability": 0.1159},
    {"iteration": 8920001, "current_time_ms": 989178, "exploitability": 0.115735},
    {"iteration": 8930001, "current_time_ms": 990299, "exploitability": 0.115586},
    {"iteration": 8940001, "current_time_ms": 991572, "exploitability": 0.115453},
    {"iteration": 8950001, "current_time_ms": 992877, "exploitability": 0.115347},
    {"iteration": 8960001, "current_time_ms": 994175, "exploitability": 0.115214},
    {"iteration": 8970001, "current_time_ms": 995732, "exploitability": 0.115091},
    {"iteration": 8980001, "current_time_ms": 997329, "exploitability": 0.114966},
    {"iteration": 8990001, "current_time_ms": 999093, "exploitability": 0.114834},
    {"iteration": 9000001, "current_time_ms": 1000929, "exploitability": 0.114713},
    {"iteration": 9010001, "current_time_ms": 1002530, "exploitability": 0.114589},
    {"iteration": 9020001, "current_time_ms": 1004064, "exploitability": 0.114466},
    {"iteration": 9030001, "current_time_ms": 1005518, "exploitability": 0.114337},
    {"iteration": 9040001, "current_time_ms": 1006899, "exploitability": 0.114204},
    {"iteration": 9050001, "current_time_ms": 1008036, "exploitability": 0.114101},
    {"iteration": 9060001, "current_time_ms": 1009278, "exploitability": 0.113975},
    {"iteration": 9070001, "current_time_ms": 1010442, "exploitability": 0.11386},
    {"iteration": 9080001, "current_time_ms": 1011512, "exploitability": 0.113748},
    {"iteration": 9090001, "current_time_ms": 1012514, "exploitability": 0.113655},
    {"iteration": 9100001, "current_time_ms": 1013704, "exploitability": 0.113572},
    {"iteration": 9110001, "current_time_ms": 1014893, "exploitability": 0.113487},
    {"iteration": 9120001, "current_time_ms": 1015935, "exploitability": 0.113402},
    {"iteration": 9130001, "current_time_ms": 1017059, "exploitability": 0.113326},
    {"iteration": 9140001, "current_time_ms": 1018096, "exploitability": 0.11325},
    {"iteration": 9150001, "current_time_ms": 1019148, "exploitability": 0.113171},
    {"iteration": 9160001, "current_time_ms": 1020166, "exploitability": 0.113101},
    {"iteration": 9170001, "current_time_ms": 1021223, "exploitability": 0.113032},
    {"iteration": 9180001, "current_time_ms": 1022273, "exploitability": 0.112966},
    {"iteration": 9190001, "current_time_ms": 1023325, "exploitability": 0.112918},
    {"iteration": 9200001, "current_time_ms": 1024387, "exploitability": 0.112865},
    {"iteration": 9210001, "current_time_ms": 1025401, "exploitability": 0.112822},
    {"iteration": 9220001, "current_time_ms": 1026385, "exploitability": 0.112794},
    {"iteration": 9230001, "current_time_ms": 1027396, "exploitability": 0.112754},
    {"iteration": 9240001, "current_time_ms": 1028417, "exploitability": 0.112719},
    {"iteration": 9250001, "current_time_ms": 1029445, "exploitability": 0.112706},
    {"iteration": 9260001, "current_time_ms": 1030472, "exploitability": 0.112682},
    {"iteration": 9270001, "current_time_ms": 1031780, "exploitability": 0.112665},
    {"iteration": 9280001, "current_time_ms": 1032828, "exploitability": 0.112659},
    {"iteration": 9290001, "current_time_ms": 1033851, "exploitability": 0.112662},
    {"iteration": 9300001, "current_time_ms": 1034892, "exploitability": 0.112711},
    {"iteration": 9310001, "current_time_ms": 1036022, "exploitability": 0.112778},
    {"iteration": 9320001, "current_time_ms": 1037034, "exploitability": 0.112852},
    {"iteration": 9330001, "current_time_ms": 1038090, "exploitability": 0.112939},
    {"iteration": 9340001, "current_time_ms": 1039175, "exploitability": 0.113026},
    {"iteration": 9350001, "current_time_ms": 1040411, "exploitability": 0.113121},
    {"iteration": 9360001, "current_time_ms": 1041482, "exploitability": 0.113216},
    {"iteration": 9370001, "current_time_ms": 1042438, "exploitability": 0.113306},
    {"iteration": 9380001, "current_time_ms": 1043491, "exploitability": 0.113383},
    {"iteration": 9390001, "current_time_ms": 1044541, "exploitability": 0.11345},
    {"iteration": 9400001, "current_time_ms": 1045740, "exploitability": 0.113514},
    {"iteration": 9410001, "current_time_ms": 1046879, "exploitability": 0.113571},
    {"iteration": 9420001, "current_time_ms": 1047901, "exploitability": 0.113613},
    {"iteration": 9430001, "current_time_ms": 1048962, "exploitability": 0.11365},
    {"iteration": 9440001, "current_time_ms": 1049965, "exploitability": 0.113692},
    {"iteration": 9450001, "current_time_ms": 1050998, "exploitability": 0.113734},
    {"iteration": 9460001, "current_time_ms": 1052100, "exploitability": 0.113758},
    {"iteration": 9470001, "current_time_ms": 1053141, "exploitability": 0.113758},
    {"iteration": 9480001, "current_time_ms": 1054293, "exploitability": 0.113749},
    {"iteration": 9490001, "current_time_ms": 1055430, "exploitability": 0.113754},
    {"iteration": 9500001, "current_time_ms": 1056483, "exploitability": 0.113761},
    {"iteration": 9510001, "current_time_ms": 1057576, "exploitability": 0.113756},
    {"iteration": 9520001, "current_time_ms": 1058674, "exploitability": 0.113744},
    {"iteration": 9530001, "current_time_ms": 1059742, "exploitability": 0.113722},
    {"iteration": 9540001, "current_time_ms": 1060816, "exploitability": 0.113688},
    {"iteration": 9550001, "current_time_ms": 1061883, "exploitability": 0.113669},
    {"iteration": 9560001, "current_time_ms": 1062932, "exploitability": 0.113663},
    {"iteration": 9570001, "current_time_ms": 1064091, "exploitability": 0.113667},
    {"iteration": 9580001, "current_time_ms": 1065222, "exploitability": 0.11367},
    {"iteration": 9590001, "current_time_ms": 1066240, "exploitability": 0.113661},
    {"iteration": 9600001, "current_time_ms": 1067332, "exploitability": 0.113642},
    {"iteration": 9610001, "current_time_ms": 1068408, "exploitability": 0.113614},
    {"iteration": 9620001, "current_time_ms": 1069599, "exploitability": 0.113583},
    {"iteration": 9630001, "current_time_ms": 1070664, "exploitability": 0.113562},
    {"iteration": 9640001, "current_time_ms": 1071674, "exploitability": 0.113542},
    {"iteration": 9650001, "current_time_ms": 1072750, "exploitability": 0.113504},
    {"iteration": 9660001, "current_time_ms": 1073821, "exploitability": 0.113462},
    {"iteration": 9670001, "current_time_ms": 1074894, "exploitability": 0.113412},
    {"iteration": 9680001, "current_time_ms": 1075934, "exploitability": 0.113362},
    {"iteration": 9690001, "current_time_ms": 1077009, "exploitability": 0.113316},
    {"iteration": 9700001, "current_time_ms": 1078022, "exploitability": 0.113265},
    {"iteration": 9710001, "current_time_ms": 1079068, "exploitability": 0.113214},
    {"iteration": 9720001, "current_time_ms": 1080057, "exploitability": 0.113159},
    {"iteration": 9730001, "current_time_ms": 1081090, "exploitability": 0.113102},
    {"iteration": 9740001, "current_time_ms": 1082108, "exploitability": 0.113057},
    {"iteration": 9750001, "current_time_ms": 1083155, "exploitability": 0.11302},
    {"iteration": 9760001, "current_time_ms": 1084406, "exploitability": 0.112996},
    {"iteration": 9770001, "current_time_ms": 1085552, "exploitability": 0.112964},
    {"iteration": 9780001, "current_time_ms": 1086575, "exploitability": 0.11294},
    {"iteration": 9790001, "current_time_ms": 1087574, "exploitability": 0.112941},
    {"iteration": 9800001, "current_time_ms": 1088609, "exploitability": 0.112954},
    {"iteration": 9810001, "current_time_ms": 1089698, "exploitability": 0.112951},
    {"iteration": 9820001, "current_time_ms": 1090758, "exploitability": 0.112934},
    {"iteration": 9830001, "current_time_ms": 1091879, "exploitability": 0.112907},
    {"iteration": 9840001, "current_time_ms": 1092889, "exploitability": 0.112904},
    {"iteration": 9850001, "current_time_ms": 1093912, "exploitability": 0.112912},
    {"iteration": 9860001, "current_time_ms": 1094979, "exploitability": 0.112927},
    {"iteration": 9870001, "current_time_ms": 1096082, "exploitability": 0.112937},
    {"iteration": 9880001, "current_time_ms": 1097147, "exploitability": 0.112942},
    {"iteration": 9890001, "current_time_ms": 1098268, "exploitability": 0.112951},
    {"iteration": 9900001, "current_time_ms": 1099144, "exploitability": 0.112962},
    {"iteration": 9910001, "current_time_ms": 1100346, "exploitability": 0.113003},
    {"iteration": 9920001, "current_time_ms": 1101489, "exploitability": 0.113029},
    {"iteration": 9930001, "current_time_ms": 1102983, "exploitability": 0.113058},
    {"iteration": 9940001, "current_time_ms": 1104032, "exploitability": 0.113089},
    {"iteration": 9950001, "current_time_ms": 1105124, "exploitability": 0.113112},
    {"iteration": 9960001, "current_time_ms": 1106318, "exploitability": 0.113149},
    {"iteration": 9970001, "current_time_ms": 1107445, "exploitability": 0.113186},
    {"iteration": 9980001, "current_time_ms": 1108485, "exploitability": 0.11321},
    {"iteration": 9990001, "current_time_ms": 1109528, "exploitability": 0.113222},
    {"iteration": 10000001, "current_time_ms": 1110748, "exploitability": 0.113251},
  ]
}


==> plots/backup/ib__42_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 150, "exploitability": 0.0856188},
    {"iteration": 20001, "current_time_ms": 386, "exploitability": 0.0632982},
    {"iteration": 30001, "current_time_ms": 728, "exploitability": 0.0618601},
    {"iteration": 40001, "current_time_ms": 1035, "exploitability": 0.0545208},
    {"iteration": 50001, "current_time_ms": 1453, "exploitability": 0.0496818},
    {"iteration": 60001, "current_time_ms": 1840, "exploitability": 0.0440483},
    {"iteration": 70001, "current_time_ms": 2276, "exploitability": 0.0415243},
    {"iteration": 80001, "current_time_ms": 2660, "exploitability": 0.038675},
    {"iteration": 90001, "current_time_ms": 3064, "exploitability": 0.0366811},
    {"iteration": 100001, "current_time_ms": 3412, "exploitability": 0.0333212},
    {"iteration": 110001, "current_time_ms": 3904, "exploitability": 0.033927},
    {"iteration": 120001, "current_time_ms": 4354, "exploitability": 0.033048},
    {"iteration": 130001, "current_time_ms": 4724, "exploitability": 0.031517},
    {"iteration": 140001, "current_time_ms": 5044, "exploitability": 0.0299085},
    {"iteration": 150001, "current_time_ms": 5433, "exploitability": 0.0303663},
    {"iteration": 160001, "current_time_ms": 5807, "exploitability": 0.0286055},
    {"iteration": 170001, "current_time_ms": 6182, "exploitability": 0.0282673},
    {"iteration": 180001, "current_time_ms": 6588, "exploitability": 0.027949},
    {"iteration": 190001, "current_time_ms": 6943, "exploitability": 0.027013},
    {"iteration": 200001, "current_time_ms": 7354, "exploitability": 0.0258506},
    {"iteration": 210001, "current_time_ms": 7774, "exploitability": 0.0256742},
    {"iteration": 220001, "current_time_ms": 8177, "exploitability": 0.0254887},
    {"iteration": 230001, "current_time_ms": 8582, "exploitability": 0.0246912},
    {"iteration": 240001, "current_time_ms": 8910, "exploitability": 0.0246267},
    {"iteration": 250001, "current_time_ms": 9346, "exploitability": 0.0233774},
    {"iteration": 260001, "current_time_ms": 9751, "exploitability": 0.0246217},
    {"iteration": 270001, "current_time_ms": 10116, "exploitability": 0.0239939},
    {"iteration": 280001, "current_time_ms": 10458, "exploitability": 0.0245648},
    {"iteration": 290001, "current_time_ms": 10775, "exploitability": 0.0231729},
    {"iteration": 300001, "current_time_ms": 11134, "exploitability": 0.0232848},
    {"iteration": 310001, "current_time_ms": 11443, "exploitability": 0.0224865},
    {"iteration": 320001, "current_time_ms": 11813, "exploitability": 0.0221463},
    {"iteration": 330001, "current_time_ms": 12166, "exploitability": 0.0214965},
    {"iteration": 340001, "current_time_ms": 12529, "exploitability": 0.0219036},
    {"iteration": 350001, "current_time_ms": 12845, "exploitability": 0.021501},
    {"iteration": 360001, "current_time_ms": 13183, "exploitability": 0.0204888},
    {"iteration": 370001, "current_time_ms": 13538, "exploitability": 0.0209628},
    {"iteration": 380001, "current_time_ms": 13856, "exploitability": 0.0205917},
    {"iteration": 390001, "current_time_ms": 14128, "exploitability": 0.0204024},
    {"iteration": 400001, "current_time_ms": 14309, "exploitability": 0.0191586},
    {"iteration": 410001, "current_time_ms": 14491, "exploitability": 0.0197291},
    {"iteration": 420001, "current_time_ms": 14670, "exploitability": 0.0192336},
    {"iteration": 430001, "current_time_ms": 14852, "exploitability": 0.0186213},
    {"iteration": 440001, "current_time_ms": 15029, "exploitability": 0.0187933},
    {"iteration": 450001, "current_time_ms": 15221, "exploitability": 0.018857},
    {"iteration": 460001, "current_time_ms": 15400, "exploitability": 0.0183833},
    {"iteration": 470001, "current_time_ms": 15584, "exploitability": 0.0178729},
    {"iteration": 480001, "current_time_ms": 15759, "exploitability": 0.0184463},
    {"iteration": 490001, "current_time_ms": 15934, "exploitability": 0.0179621},
    {"iteration": 500001, "current_time_ms": 16121, "exploitability": 0.0175475},
    {"iteration": 510001, "current_time_ms": 16295, "exploitability": 0.018152},
    {"iteration": 520001, "current_time_ms": 16476, "exploitability": 0.0177217},
    {"iteration": 530001, "current_time_ms": 16654, "exploitability": 0.0174242},
    {"iteration": 540001, "current_time_ms": 16835, "exploitability": 0.0177023},
    {"iteration": 550001, "current_time_ms": 17018, "exploitability": 0.0171518},
    {"iteration": 560001, "current_time_ms": 17199, "exploitability": 0.0171739},
    {"iteration": 570001, "current_time_ms": 17379, "exploitability": 0.017165},
    {"iteration": 580001, "current_time_ms": 17557, "exploitability": 0.0164016},
    {"iteration": 590001, "current_time_ms": 17732, "exploitability": 0.0168925},
    {"iteration": 600001, "current_time_ms": 17917, "exploitability": 0.0168541},
    {"iteration": 610001, "current_time_ms": 18091, "exploitability": 0.0162053},
    {"iteration": 620001, "current_time_ms": 18270, "exploitability": 0.0165977},
    {"iteration": 630001, "current_time_ms": 18451, "exploitability": 0.0164643},
    {"iteration": 640001, "current_time_ms": 18629, "exploitability": 0.0157007},
    {"iteration": 650001, "current_time_ms": 18815, "exploitability": 0.0158545},
    {"iteration": 660001, "current_time_ms": 18987, "exploitability": 0.0159733},
    {"iteration": 670001, "current_time_ms": 19209, "exploitability": 0.0153068},
    {"iteration": 680001, "current_time_ms": 19413, "exploitability": 0.0152473},
    {"iteration": 690001, "current_time_ms": 19608, "exploitability": 0.015751},
    {"iteration": 700001, "current_time_ms": 19796, "exploitability": 0.0153529},
    {"iteration": 710001, "current_time_ms": 19985, "exploitability": 0.0149108},
    {"iteration": 720001, "current_time_ms": 20176, "exploitability": 0.0153887},
    {"iteration": 730001, "current_time_ms": 20358, "exploitability": 0.015368},
    {"iteration": 740001, "current_time_ms": 20538, "exploitability": 0.0148527},
    {"iteration": 750001, "current_time_ms": 20869, "exploitability": 0.0152256},
    {"iteration": 760001, "current_time_ms": 21197, "exploitability": 0.0150728},
    {"iteration": 770001, "current_time_ms": 21510, "exploitability": 0.0148276},
    {"iteration": 780001, "current_time_ms": 21812, "exploitability": 0.0147722},
    {"iteration": 790001, "current_time_ms": 22175, "exploitability": 0.0145827},
    {"iteration": 800001, "current_time_ms": 22502, "exploitability": 0.0143885},
    {"iteration": 810001, "current_time_ms": 22828, "exploitability": 0.0144747},
    {"iteration": 820001, "current_time_ms": 23165, "exploitability": 0.0141154},
    {"iteration": 830001, "current_time_ms": 23519, "exploitability": 0.0140301},
    {"iteration": 840001, "current_time_ms": 23841, "exploitability": 0.014213},
    {"iteration": 850001, "current_time_ms": 24215, "exploitability": 0.0141753},
    {"iteration": 860001, "current_time_ms": 24538, "exploitability": 0.0139204},
    {"iteration": 870001, "current_time_ms": 24918, "exploitability": 0.0139634},
    {"iteration": 880001, "current_time_ms": 25303, "exploitability": 0.014026},
    {"iteration": 890001, "current_time_ms": 25658, "exploitability": 0.0139149},
    {"iteration": 900001, "current_time_ms": 26027, "exploitability": 0.0139703},
    {"iteration": 910001, "current_time_ms": 26561, "exploitability": 0.01407},
    {"iteration": 920001, "current_time_ms": 26993, "exploitability": 0.0138629},
    {"iteration": 930001, "current_time_ms": 27344, "exploitability": 0.013734},
    {"iteration": 940001, "current_time_ms": 27659, "exploitability": 0.0139079},
    {"iteration": 950001, "current_time_ms": 27978, "exploitability": 0.0139504},
    {"iteration": 960001, "current_time_ms": 28359, "exploitability": 0.013779},
    {"iteration": 970001, "current_time_ms": 28689, "exploitability": 0.0137523},
    {"iteration": 980001, "current_time_ms": 29015, "exploitability": 0.0135282},
    {"iteration": 990001, "current_time_ms": 29384, "exploitability": 0.0134554},
    {"iteration": 1000001, "current_time_ms": 29702, "exploitability": 0.013689},
    {"iteration": 1010001, "current_time_ms": 30138, "exploitability": 0.0136866},
    {"iteration": 1020001, "current_time_ms": 30528, "exploitability": 0.0133615},
    {"iteration": 1030001, "current_time_ms": 30852, "exploitability": 0.0132835},
    {"iteration": 1040001, "current_time_ms": 31302, "exploitability": 0.0132572},
    {"iteration": 1050001, "current_time_ms": 31772, "exploitability": 0.0130055},
    {"iteration": 1060001, "current_time_ms": 32253, "exploitability": 0.0131692},
    {"iteration": 1070001, "current_time_ms": 32615, "exploitability": 0.0133719},
    {"iteration": 1080001, "current_time_ms": 33003, "exploitability": 0.0130852},
    {"iteration": 1090001, "current_time_ms": 33395, "exploitability": 0.0128036},
    {"iteration": 1100001, "current_time_ms": 33761, "exploitability": 0.01303},
    {"iteration": 1110001, "current_time_ms": 34131, "exploitability": 0.0131382},
    {"iteration": 1120001, "current_time_ms": 34430, "exploitability": 0.0128538},
    {"iteration": 1130001, "current_time_ms": 34777, "exploitability": 0.0128815},
    {"iteration": 1140001, "current_time_ms": 35115, "exploitability": 0.0130098},
    {"iteration": 1150001, "current_time_ms": 35465, "exploitability": 0.0129464},
    {"iteration": 1160001, "current_time_ms": 35789, "exploitability": 0.0126982},
    {"iteration": 1170001, "current_time_ms": 36227, "exploitability": 0.0124098},
    {"iteration": 1180001, "current_time_ms": 36629, "exploitability": 0.0125754},
    {"iteration": 1190001, "current_time_ms": 36986, "exploitability": 0.0125349},
    {"iteration": 1200001, "current_time_ms": 37323, "exploitability": 0.0121948},
    {"iteration": 1210001, "current_time_ms": 37631, "exploitability": 0.0120237},
    {"iteration": 1220001, "current_time_ms": 37977, "exploitability": 0.0120524},
    {"iteration": 1230001, "current_time_ms": 38291, "exploitability": 0.0122328},
    {"iteration": 1240001, "current_time_ms": 38626, "exploitability": 0.0121331},
    {"iteration": 1250001, "current_time_ms": 39003, "exploitability": 0.0120375},
    {"iteration": 1260001, "current_time_ms": 39507, "exploitability": 0.0120681},
    {"iteration": 1270001, "current_time_ms": 39857, "exploitability": 0.0121723},
    {"iteration": 1280001, "current_time_ms": 40212, "exploitability": 0.0121185},
    {"iteration": 1290001, "current_time_ms": 40528, "exploitability": 0.0121052},
    {"iteration": 1300001, "current_time_ms": 40904, "exploitability": 0.0120864},
    {"iteration": 1310001, "current_time_ms": 41240, "exploitability": 0.0119415},
    {"iteration": 1320001, "current_time_ms": 41608, "exploitability": 0.0120826},
    {"iteration": 1330001, "current_time_ms": 41974, "exploitability": 0.0122415},
    {"iteration": 1340001, "current_time_ms": 42293, "exploitability": 0.0119467},
    {"iteration": 1350001, "current_time_ms": 42637, "exploitability": 0.0117756},
    {"iteration": 1360001, "current_time_ms": 42972, "exploitability": 0.0119369},
    {"iteration": 1370001, "current_time_ms": 43287, "exploitability": 0.0120692},
    {"iteration": 1380001, "current_time_ms": 43646, "exploitability": 0.0118071},
    {"iteration": 1390001, "current_time_ms": 44002, "exploitability": 0.0115805},
    {"iteration": 1400001, "current_time_ms": 44390, "exploitability": 0.0116524},
    {"iteration": 1410001, "current_time_ms": 44718, "exploitability": 0.0117413},
    {"iteration": 1420001, "current_time_ms": 45082, "exploitability": 0.0116295},
    {"iteration": 1430001, "current_time_ms": 45437, "exploitability": 0.0114699},
    {"iteration": 1440001, "current_time_ms": 45748, "exploitability": 0.0113946},
    {"iteration": 1450001, "current_time_ms": 46112, "exploitability": 0.0114197},
    {"iteration": 1460001, "current_time_ms": 46439, "exploitability": 0.011491},
    {"iteration": 1470001, "current_time_ms": 46773, "exploitability": 0.0114677},
    {"iteration": 1480001, "current_time_ms": 47135, "exploitability": 0.011467},
    {"iteration": 1490001, "current_time_ms": 47468, "exploitability": 0.0115099},
    {"iteration": 1500001, "current_time_ms": 47838, "exploitability": 0.0113214},
    {"iteration": 1510001, "current_time_ms": 48237, "exploitability": 0.0112086},
    {"iteration": 1520001, "current_time_ms": 48651, "exploitability": 0.0113015},
    {"iteration": 1530001, "current_time_ms": 48954, "exploitability": 0.0113993},
    {"iteration": 1540001, "current_time_ms": 49198, "exploitability": 0.0114551},
    {"iteration": 1550001, "current_time_ms": 49403, "exploitability": 0.0113742},
    {"iteration": 1560001, "current_time_ms": 49589, "exploitability": 0.011125},
    {"iteration": 1570001, "current_time_ms": 49777, "exploitability": 0.0110214},
    {"iteration": 1580001, "current_time_ms": 49961, "exploitability": 0.0110485},
    {"iteration": 1590001, "current_time_ms": 50156, "exploitability": 0.0111137},
    {"iteration": 1600001, "current_time_ms": 50393, "exploitability": 0.0110868},
    {"iteration": 1610001, "current_time_ms": 50670, "exploitability": 0.0109852},
    {"iteration": 1620001, "current_time_ms": 51054, "exploitability": 0.0108434},
    {"iteration": 1630001, "current_time_ms": 51411, "exploitability": 0.010811},
    {"iteration": 1640001, "current_time_ms": 51765, "exploitability": 0.0109164},
    {"iteration": 1650001, "current_time_ms": 52133, "exploitability": 0.011054},
    {"iteration": 1660001, "current_time_ms": 52500, "exploitability": 0.0109873},
    {"iteration": 1670001, "current_time_ms": 52827, "exploitability": 0.0109171},
    {"iteration": 1680001, "current_time_ms": 53196, "exploitability": 0.0108804},
    {"iteration": 1690001, "current_time_ms": 53547, "exploitability": 0.0108383},
    {"iteration": 1700001, "current_time_ms": 53861, "exploitability": 0.0108369},
    {"iteration": 1710001, "current_time_ms": 54225, "exploitability": 0.0108073},
    {"iteration": 1720001, "current_time_ms": 54559, "exploitability": 0.010796},
    {"iteration": 1730001, "current_time_ms": 54914, "exploitability": 0.010829},
    {"iteration": 1740001, "current_time_ms": 55279, "exploitability": 0.0107126},
    {"iteration": 1750001, "current_time_ms": 55627, "exploitability": 0.0106665},
    {"iteration": 1760001, "current_time_ms": 55987, "exploitability": 0.0107458},
    {"iteration": 1770001, "current_time_ms": 56330, "exploitability": 0.0108658},
    {"iteration": 1780001, "current_time_ms": 56676, "exploitability": 0.0107689},
    {"iteration": 1790001, "current_time_ms": 57070, "exploitability": 0.01064},
    {"iteration": 1800001, "current_time_ms": 57471, "exploitability": 0.0106684},
    {"iteration": 1810001, "current_time_ms": 57848, "exploitability": 0.010729},
    {"iteration": 1820001, "current_time_ms": 58240, "exploitability": 0.0106157},
    {"iteration": 1830001, "current_time_ms": 58644, "exploitability": 0.0104215},
    {"iteration": 1840001, "current_time_ms": 58990, "exploitability": 0.0104544},
    {"iteration": 1850001, "current_time_ms": 59374, "exploitability": 0.0105699},
    {"iteration": 1860001, "current_time_ms": 59771, "exploitability": 0.0106306},
    {"iteration": 1870001, "current_time_ms": 60133, "exploitability": 0.0104719},
    {"iteration": 1880001, "current_time_ms": 60461, "exploitability": 0.0103039},
    {"iteration": 1890001, "current_time_ms": 60843, "exploitability": 0.0103561},
    {"iteration": 1900001, "current_time_ms": 61264, "exploitability": 0.0105751},
    {"iteration": 1910001, "current_time_ms": 61728, "exploitability": 0.0105823},
    {"iteration": 1920001, "current_time_ms": 62113, "exploitability": 0.010417},
    {"iteration": 1930001, "current_time_ms": 62502, "exploitability": 0.0103029},
    {"iteration": 1940001, "current_time_ms": 62882, "exploitability": 0.0103881},
    {"iteration": 1950001, "current_time_ms": 63221, "exploitability": 0.0106018},
    {"iteration": 1960001, "current_time_ms": 63496, "exploitability": 0.0105812},
    {"iteration": 1970001, "current_time_ms": 63672, "exploitability": 0.0103789},
    {"iteration": 1980001, "current_time_ms": 63863, "exploitability": 0.0102175},
    {"iteration": 1990001, "current_time_ms": 64056, "exploitability": 0.0102389},
    {"iteration": 2000001, "current_time_ms": 64243, "exploitability": 0.0104182},
    {"iteration": 2010001, "current_time_ms": 64432, "exploitability": 0.01063},
    {"iteration": 2020001, "current_time_ms": 64624, "exploitability": 0.0104675},
    {"iteration": 2030001, "current_time_ms": 64810, "exploitability": 0.0102286},
    {"iteration": 2040001, "current_time_ms": 64997, "exploitability": 0.0101691},
    {"iteration": 2050001, "current_time_ms": 65186, "exploitability": 0.0102941},
    {"iteration": 2060001, "current_time_ms": 65377, "exploitability": 0.0104207},
    {"iteration": 2070001, "current_time_ms": 65567, "exploitability": 0.010387},
    {"iteration": 2080001, "current_time_ms": 65799, "exploitability": 0.010183},
    {"iteration": 2090001, "current_time_ms": 66033, "exploitability": 0.00998946},
    {"iteration": 2100001, "current_time_ms": 66245, "exploitability": 0.00996131},
    {"iteration": 2110001, "current_time_ms": 66445, "exploitability": 0.0101774},
    {"iteration": 2120001, "current_time_ms": 66648, "exploitability": 0.0103085},
    {"iteration": 2130001, "current_time_ms": 66842, "exploitability": 0.0101615},
    {"iteration": 2140001, "current_time_ms": 67044, "exploitability": 0.00997125},
    {"iteration": 2150001, "current_time_ms": 67248, "exploitability": 0.00996904},
    {"iteration": 2160001, "current_time_ms": 67439, "exploitability": 0.0100275},
    {"iteration": 2170001, "current_time_ms": 67642, "exploitability": 0.010131},
    {"iteration": 2180001, "current_time_ms": 67832, "exploitability": 0.01008},
    {"iteration": 2190001, "current_time_ms": 68008, "exploitability": 0.00997971},
    {"iteration": 2200001, "current_time_ms": 68182, "exploitability": 0.0100743},
    {"iteration": 2210001, "current_time_ms": 68353, "exploitability": 0.0101247},
    {"iteration": 2220001, "current_time_ms": 68530, "exploitability": 0.0100517},
    {"iteration": 2230001, "current_time_ms": 68720, "exploitability": 0.00985246},
    {"iteration": 2240001, "current_time_ms": 68909, "exploitability": 0.00976329},
    {"iteration": 2250001, "current_time_ms": 69094, "exploitability": 0.00994155},
    {"iteration": 2260001, "current_time_ms": 69277, "exploitability": 0.0100444},
    {"iteration": 2270001, "current_time_ms": 69454, "exploitability": 0.0101526},
    {"iteration": 2280001, "current_time_ms": 69634, "exploitability": 0.00995407},
    {"iteration": 2290001, "current_time_ms": 69818, "exploitability": 0.00973898},
    {"iteration": 2300001, "current_time_ms": 69995, "exploitability": 0.00971147},
    {"iteration": 2310001, "current_time_ms": 70182, "exploitability": 0.00986633},
    {"iteration": 2320001, "current_time_ms": 70366, "exploitability": 0.00998176},
    {"iteration": 2330001, "current_time_ms": 70565, "exploitability": 0.00992844},
    {"iteration": 2340001, "current_time_ms": 70930, "exploitability": 0.00983304},
    {"iteration": 2350001, "current_time_ms": 71253, "exploitability": 0.00976103},
    {"iteration": 2360001, "current_time_ms": 71624, "exploitability": 0.00976763},
    {"iteration": 2370001, "current_time_ms": 71936, "exploitability": 0.00981312},
    {"iteration": 2380001, "current_time_ms": 72294, "exploitability": 0.00990298},
    {"iteration": 2390001, "current_time_ms": 72623, "exploitability": 0.00994393},
    {"iteration": 2400001, "current_time_ms": 72974, "exploitability": 0.00993712},
    {"iteration": 2410001, "current_time_ms": 73330, "exploitability": 0.00985221},
    {"iteration": 2420001, "current_time_ms": 73654, "exploitability": 0.00976283},
    {"iteration": 2430001, "current_time_ms": 73995, "exploitability": 0.00974476},
    {"iteration": 2440001, "current_time_ms": 74339, "exploitability": 0.00980944},
    {"iteration": 2450001, "current_time_ms": 74686, "exploitability": 0.00986547},
    {"iteration": 2460001, "current_time_ms": 75031, "exploitability": 0.00979068},
    {"iteration": 2470001, "current_time_ms": 75333, "exploitability": 0.00971569},
    {"iteration": 2480001, "current_time_ms": 75696, "exploitability": 0.0097025},
    {"iteration": 2490001, "current_time_ms": 76062, "exploitability": 0.00970281},
    {"iteration": 2500001, "current_time_ms": 76410, "exploitability": 0.00969456},
    {"iteration": 2510001, "current_time_ms": 76766, "exploitability": 0.00968884},
    {"iteration": 2520001, "current_time_ms": 77098, "exploitability": 0.00966008},
    {"iteration": 2530001, "current_time_ms": 77442, "exploitability": 0.00966998},
    {"iteration": 2540001, "current_time_ms": 77776, "exploitability": 0.00969256},
    {"iteration": 2550001, "current_time_ms": 78107, "exploitability": 0.00966579},
    {"iteration": 2560001, "current_time_ms": 78448, "exploitability": 0.00960935},
    {"iteration": 2570001, "current_time_ms": 78783, "exploitability": 0.00955891},
    {"iteration": 2580001, "current_time_ms": 79162, "exploitability": 0.00950933},
    {"iteration": 2590001, "current_time_ms": 79490, "exploitability": 0.0095781},
    {"iteration": 2600001, "current_time_ms": 79832, "exploitability": 0.00971857},
    {"iteration": 2610001, "current_time_ms": 80191, "exploitability": 0.00970785},
    {"iteration": 2620001, "current_time_ms": 80440, "exploitability": 0.00957986},
    {"iteration": 2630001, "current_time_ms": 80627, "exploitability": 0.00938907},
    {"iteration": 2640001, "current_time_ms": 80824, "exploitability": 0.00941207},
    {"iteration": 2650001, "current_time_ms": 81003, "exploitability": 0.0094673},
    {"iteration": 2660001, "current_time_ms": 81192, "exploitability": 0.00963415},
    {"iteration": 2670001, "current_time_ms": 81378, "exploitability": 0.00963457},
    {"iteration": 2680001, "current_time_ms": 81557, "exploitability": 0.00949279},
    {"iteration": 2690001, "current_time_ms": 81743, "exploitability": 0.00931883},
    {"iteration": 2700001, "current_time_ms": 81923, "exploitability": 0.00928619},
    {"iteration": 2710001, "current_time_ms": 82113, "exploitability": 0.00938704},
    {"iteration": 2720001, "current_time_ms": 82288, "exploitability": 0.00948695},
    {"iteration": 2730001, "current_time_ms": 82466, "exploitability": 0.00956828},
    {"iteration": 2740001, "current_time_ms": 82649, "exploitability": 0.00945287},
    {"iteration": 2750001, "current_time_ms": 82832, "exploitability": 0.00926864},
    {"iteration": 2760001, "current_time_ms": 83013, "exploitability": 0.00931231},
    {"iteration": 2770001, "current_time_ms": 83199, "exploitability": 0.0094652},
    {"iteration": 2780001, "current_time_ms": 83379, "exploitability": 0.0095562},
    {"iteration": 2790001, "current_time_ms": 83563, "exploitability": 0.00956077},
    {"iteration": 2800001, "current_time_ms": 83746, "exploitability": 0.00951836},
    {"iteration": 2810001, "current_time_ms": 83929, "exploitability": 0.00933491},
    {"iteration": 2820001, "current_time_ms": 84112, "exploitability": 0.00928691},
    {"iteration": 2830001, "current_time_ms": 84301, "exploitability": 0.00936253},
    {"iteration": 2840001, "current_time_ms": 84484, "exploitability": 0.00942399},
    {"iteration": 2850001, "current_time_ms": 84670, "exploitability": 0.00950513},
    {"iteration": 2860001, "current_time_ms": 84859, "exploitability": 0.00947486},
    {"iteration": 2870001, "current_time_ms": 85034, "exploitability": 0.00939355},
    {"iteration": 2880001, "current_time_ms": 85443, "exploitability": 0.00930105},
    {"iteration": 2890001, "current_time_ms": 85841, "exploitability": 0.00930359},
    {"iteration": 2900001, "current_time_ms": 86208, "exploitability": 0.00939158},
    {"iteration": 2910001, "current_time_ms": 86564, "exploitability": 0.00944294},
    {"iteration": 2920001, "current_time_ms": 86935, "exploitability": 0.0093492},
    {"iteration": 2930001, "current_time_ms": 87269, "exploitability": 0.00922214},
    {"iteration": 2940001, "current_time_ms": 87625, "exploitability": 0.00919982},
    {"iteration": 2950001, "current_time_ms": 87957, "exploitability": 0.00919949},
    {"iteration": 2960001, "current_time_ms": 88315, "exploitability": 0.00931726},
    {"iteration": 2970001, "current_time_ms": 88668, "exploitability": 0.0093324},
    {"iteration": 2980001, "current_time_ms": 88979, "exploitability": 0.0092788},
    {"iteration": 2990001, "current_time_ms": 89328, "exploitability": 0.00922617},
    {"iteration": 3000001, "current_time_ms": 89662, "exploitability": 0.00927041},
    {"iteration": 3010001, "current_time_ms": 90024, "exploitability": 0.00925884},
    {"iteration": 3020001, "current_time_ms": 90334, "exploitability": 0.00930908},
    {"iteration": 3030001, "current_time_ms": 90678, "exploitability": 0.009268},
    {"iteration": 3040001, "current_time_ms": 91054, "exploitability": 0.00920371},
    {"iteration": 3050001, "current_time_ms": 91373, "exploitability": 0.00914656},
    {"iteration": 3060001, "current_time_ms": 91761, "exploitability": 0.00913698},
    {"iteration": 3070001, "current_time_ms": 92096, "exploitability": 0.00917785},
    {"iteration": 3080001, "current_time_ms": 92474, "exploitability": 0.00922446},
    {"iteration": 3090001, "current_time_ms": 92826, "exploitability": 0.00925281},
    {"iteration": 3100001, "current_time_ms": 93147, "exploitability": 0.00921475},
    {"iteration": 3110001, "current_time_ms": 93492, "exploitability": 0.00916032},
    {"iteration": 3120001, "current_time_ms": 93853, "exploitability": 0.00913014},
    {"iteration": 3130001, "current_time_ms": 94284, "exploitability": 0.00912103},
    {"iteration": 3140001, "current_time_ms": 94710, "exploitability": 0.00915139},
    {"iteration": 3150001, "current_time_ms": 95136, "exploitability": 0.00916905},
    {"iteration": 3160001, "current_time_ms": 95549, "exploitability": 0.00912008},
    {"iteration": 3170001, "current_time_ms": 95906, "exploitability": 0.00900937},
    {"iteration": 3180001, "current_time_ms": 96106, "exploitability": 0.00892335},
    {"iteration": 3190001, "current_time_ms": 96307, "exploitability": 0.00890424},
    {"iteration": 3200001, "current_time_ms": 96491, "exploitability": 0.00898312},
    {"iteration": 3210001, "current_time_ms": 96657, "exploitability": 0.00912011},
    {"iteration": 3220001, "current_time_ms": 96826, "exploitability": 0.00914348},
    {"iteration": 3230001, "current_time_ms": 97005, "exploitability": 0.00901284},
    {"iteration": 3240001, "current_time_ms": 97180, "exploitability": 0.00886479},
    {"iteration": 3250001, "current_time_ms": 97378, "exploitability": 0.00881342},
    {"iteration": 3260001, "current_time_ms": 97569, "exploitability": 0.00885223},
    {"iteration": 3270001, "current_time_ms": 97761, "exploitability": 0.00892509},
    {"iteration": 3280001, "current_time_ms": 97947, "exploitability": 0.00898468},
    {"iteration": 3290001, "current_time_ms": 98126, "exploitability": 0.00898658},
    {"iteration": 3300001, "current_time_ms": 98314, "exploitability": 0.00894299},
    {"iteration": 3310001, "current_time_ms": 98498, "exploitability": 0.00888833},
    {"iteration": 3320001, "current_time_ms": 98690, "exploitability": 0.00885231},
    {"iteration": 3330001, "current_time_ms": 98879, "exploitability": 0.00885722},
    {"iteration": 3340001, "current_time_ms": 99068, "exploitability": 0.00889938},
    {"iteration": 3350001, "current_time_ms": 99258, "exploitability": 0.00894707},
    {"iteration": 3360001, "current_time_ms": 99441, "exploitability": 0.00892056},
    {"iteration": 3370001, "current_time_ms": 99685, "exploitability": 0.00884974},
    {"iteration": 3380001, "current_time_ms": 100044, "exploitability": 0.00876958},
    {"iteration": 3390001, "current_time_ms": 100364, "exploitability": 0.00872185},
    {"iteration": 3400001, "current_time_ms": 100706, "exploitability": 0.00874035},
    {"iteration": 3410001, "current_time_ms": 101094, "exploitability": 0.00882598},
    {"iteration": 3420001, "current_time_ms": 101426, "exploitability": 0.00890835},
    {"iteration": 3430001, "current_time_ms": 101765, "exploitability": 0.00888753},
    {"iteration": 3440001, "current_time_ms": 102099, "exploitability": 0.00881476},
    {"iteration": 3450001, "current_time_ms": 102476, "exploitability": 0.00876623},
    {"iteration": 3460001, "current_time_ms": 102788, "exploitability": 0.00874575},
    {"iteration": 3470001, "current_time_ms": 103134, "exploitability": 0.00875397},
    {"iteration": 3480001, "current_time_ms": 103499, "exploitability": 0.00876599},
    {"iteration": 3490001, "current_time_ms": 103830, "exploitability": 0.00877992},
    {"iteration": 3500001, "current_time_ms": 104270, "exploitability": 0.00876978},
    {"iteration": 3510001, "current_time_ms": 104675, "exploitability": 0.00873055},
    {"iteration": 3520001, "current_time_ms": 105117, "exploitability": 0.00872171},
    {"iteration": 3530001, "current_time_ms": 105515, "exploitability": 0.00870385},
    {"iteration": 3540001, "current_time_ms": 105878, "exploitability": 0.00863759},
    {"iteration": 3550001, "current_time_ms": 106262, "exploitability": 0.0085643},
    {"iteration": 3560001, "current_time_ms": 106580, "exploitability": 0.00854677},
    {"iteration": 3570001, "current_time_ms": 106904, "exploitability": 0.00862272},
    {"iteration": 3580001, "current_time_ms": 107264, "exploitability": 0.00873501},
    {"iteration": 3590001, "current_time_ms": 107643, "exploitability": 0.00873602},
    {"iteration": 3600001, "current_time_ms": 107988, "exploitability": 0.00865229},
    {"iteration": 3610001, "current_time_ms": 108363, "exploitability": 0.00855028},
    {"iteration": 3620001, "current_time_ms": 108735, "exploitability": 0.00847989},
    {"iteration": 3630001, "current_time_ms": 109081, "exploitability": 0.00845917},
    {"iteration": 3640001, "current_time_ms": 109438, "exploitability": 0.00850775},
    {"iteration": 3650001, "current_time_ms": 109788, "exploitability": 0.00856735},
    {"iteration": 3660001, "current_time_ms": 110140, "exploitability": 0.00860643},
    {"iteration": 3670001, "current_time_ms": 110482, "exploitability": 0.00864009},
    {"iteration": 3680001, "current_time_ms": 110797, "exploitability": 0.00862807},
    {"iteration": 3690001, "current_time_ms": 111159, "exploitability": 0.00858525},
    {"iteration": 3700001, "current_time_ms": 111510, "exploitability": 0.0085264},
    {"iteration": 3710001, "current_time_ms": 111860, "exploitability": 0.00850107},
    {"iteration": 3720001, "current_time_ms": 112205, "exploitability": 0.00851395},
    {"iteration": 3730001, "current_time_ms": 112519, "exploitability": 0.0085543},
    {"iteration": 3740001, "current_time_ms": 112891, "exploitability": 0.00856981},
    {"iteration": 3750001, "current_time_ms": 113221, "exploitability": 0.00854013},
    {"iteration": 3760001, "current_time_ms": 113574, "exploitability": 0.00849446},
    {"iteration": 3770001, "current_time_ms": 113915, "exploitability": 0.00843459},
    {"iteration": 3780001, "current_time_ms": 114264, "exploitability": 0.0084021},
    {"iteration": 3790001, "current_time_ms": 114621, "exploitability": 0.00839585},
    {"iteration": 3800001, "current_time_ms": 114939, "exploitability": 0.00842897},
    {"iteration": 3810001, "current_time_ms": 115318, "exploitability": 0.00844927},
    {"iteration": 3820001, "current_time_ms": 115661, "exploitability": 0.00844029},
    {"iteration": 3830001, "current_time_ms": 116015, "exploitability": 0.00839821},
    {"iteration": 3840001, "current_time_ms": 116335, "exploitability": 0.00835209},
    {"iteration": 3850001, "current_time_ms": 116683, "exploitability": 0.00830141},
    {"iteration": 3860001, "current_time_ms": 117102, "exploitability": 0.00828978},
    {"iteration": 3870001, "current_time_ms": 117453, "exploitability": 0.00831784},
    {"iteration": 3880001, "current_time_ms": 117802, "exploitability": 0.00834778},
    {"iteration": 3890001, "current_time_ms": 118140, "exploitability": 0.00833799},
    {"iteration": 3900001, "current_time_ms": 118491, "exploitability": 0.00829604},
    {"iteration": 3910001, "current_time_ms": 118828, "exploitability": 0.00823437},
    {"iteration": 3920001, "current_time_ms": 119221, "exploitability": 0.00820433},
    {"iteration": 3930001, "current_time_ms": 119577, "exploitability": 0.00822724},
    {"iteration": 3940001, "current_time_ms": 119893, "exploitability": 0.00829684},
    {"iteration": 3950001, "current_time_ms": 120262, "exploitability": 0.00835743},
    {"iteration": 3960001, "current_time_ms": 120579, "exploitability": 0.00831867},
    {"iteration": 3970001, "current_time_ms": 120934, "exploitability": 0.0082565},
    {"iteration": 3980001, "current_time_ms": 121251, "exploitability": 0.00818604},
    {"iteration": 3990001, "current_time_ms": 121631, "exploitability": 0.00814459},
    {"iteration": 4000001, "current_time_ms": 121897, "exploitability": 0.00816171},
    {"iteration": 4010001, "current_time_ms": 122082, "exploitability": 0.00824217},
    {"iteration": 4020001, "current_time_ms": 122264, "exploitability": 0.00834158},
    {"iteration": 4030001, "current_time_ms": 122446, "exploitability": 0.00837274},
    {"iteration": 4040001, "current_time_ms": 122638, "exploitability": 0.00830762},
    {"iteration": 4050001, "current_time_ms": 122818, "exploitability": 0.00821742},
    {"iteration": 4060001, "current_time_ms": 123007, "exploitability": 0.00814462},
    {"iteration": 4070001, "current_time_ms": 123202, "exploitability": 0.00811868},
    {"iteration": 4080001, "current_time_ms": 123382, "exploitability": 0.00814823},
    {"iteration": 4090001, "current_time_ms": 123566, "exploitability": 0.00820366},
    {"iteration": 4100001, "current_time_ms": 123750, "exploitability": 0.00825202},
    {"iteration": 4110001, "current_time_ms": 123932, "exploitability": 0.00825242},
    {"iteration": 4120001, "current_time_ms": 124113, "exploitability": 0.0082381},
    {"iteration": 4130001, "current_time_ms": 124301, "exploitability": 0.00823742},
    {"iteration": 4140001, "current_time_ms": 124480, "exploitability": 0.00826456},
    {"iteration": 4150001, "current_time_ms": 124663, "exploitability": 0.00828874},
    {"iteration": 4160001, "current_time_ms": 124843, "exploitability": 0.00828996},
    {"iteration": 4170001, "current_time_ms": 125028, "exploitability": 0.00827176},
    {"iteration": 4180001, "current_time_ms": 125221, "exploitability": 0.0082367},
    {"iteration": 4190001, "current_time_ms": 125414, "exploitability": 0.00819996},
    {"iteration": 4200001, "current_time_ms": 125596, "exploitability": 0.00818046},
    {"iteration": 4210001, "current_time_ms": 125779, "exploitability": 0.0081721},
    {"iteration": 4220001, "current_time_ms": 125958, "exploitability": 0.00817371},
    {"iteration": 4230001, "current_time_ms": 126137, "exploitability": 0.00817753},
    {"iteration": 4240001, "current_time_ms": 126325, "exploitability": 0.00819104},
    {"iteration": 4250001, "current_time_ms": 126509, "exploitability": 0.00817149},
    {"iteration": 4260001, "current_time_ms": 126696, "exploitability": 0.00813593},
    {"iteration": 4270001, "current_time_ms": 126881, "exploitability": 0.00812178},
    {"iteration": 4280001, "current_time_ms": 127070, "exploitability": 0.00811343},
    {"iteration": 4290001, "current_time_ms": 127249, "exploitability": 0.00813375},
    {"iteration": 4300001, "current_time_ms": 127444, "exploitability": 0.00813014},
    {"iteration": 4310001, "current_time_ms": 127757, "exploitability": 0.00808265},
    {"iteration": 4320001, "current_time_ms": 128090, "exploitability": 0.00802754},
    {"iteration": 4330001, "current_time_ms": 128440, "exploitability": 0.00798907},
    {"iteration": 4340001, "current_time_ms": 128775, "exploitability": 0.00800584},
    {"iteration": 4350001, "current_time_ms": 129136, "exploitability": 0.00805667},
    {"iteration": 4360001, "current_time_ms": 129506, "exploitability": 0.00809475},
    {"iteration": 4370001, "current_time_ms": 129846, "exploitability": 0.00813728},
    {"iteration": 4380001, "current_time_ms": 130246, "exploitability": 0.00815322},
    {"iteration": 4390001, "current_time_ms": 130437, "exploitability": 0.00812864},
    {"iteration": 4400001, "current_time_ms": 130624, "exploitability": 0.00805423},
    {"iteration": 4410001, "current_time_ms": 130806, "exploitability": 0.00796402},
    {"iteration": 4420001, "current_time_ms": 130988, "exploitability": 0.00791869},
    {"iteration": 4430001, "current_time_ms": 131168, "exploitability": 0.00793799},
    {"iteration": 4440001, "current_time_ms": 131350, "exploitability": 0.00801589},
    {"iteration": 4450001, "current_time_ms": 131533, "exploitability": 0.00811763},
    {"iteration": 4460001, "current_time_ms": 131713, "exploitability": 0.00813593},
    {"iteration": 4470001, "current_time_ms": 131905, "exploitability": 0.00804697},
    {"iteration": 4480001, "current_time_ms": 132082, "exploitability": 0.00793706},
    {"iteration": 4490001, "current_time_ms": 132277, "exploitability": 0.00784714},
    {"iteration": 4500001, "current_time_ms": 132465, "exploitability": 0.00779222},
    {"iteration": 4510001, "current_time_ms": 132649, "exploitability": 0.00781386},
    {"iteration": 4520001, "current_time_ms": 132838, "exploitability": 0.00790341},
    {"iteration": 4530001, "current_time_ms": 133020, "exploitability": 0.0080035},
    {"iteration": 4540001, "current_time_ms": 133205, "exploitability": 0.00803637},
    {"iteration": 4550001, "current_time_ms": 133531, "exploitability": 0.00799367},
    {"iteration": 4560001, "current_time_ms": 133888, "exploitability": 0.00791904},
    {"iteration": 4570001, "current_time_ms": 134234, "exploitability": 0.00784727},
    {"iteration": 4580001, "current_time_ms": 134544, "exploitability": 0.0078093},
    {"iteration": 4590001, "current_time_ms": 134733, "exploitability": 0.00783881},
    {"iteration": 4600001, "current_time_ms": 134919, "exploitability": 0.00789063},
    {"iteration": 4610001, "current_time_ms": 135104, "exploitability": 0.00793099},
    {"iteration": 4620001, "current_time_ms": 135289, "exploitability": 0.00791885},
    {"iteration": 4630001, "current_time_ms": 135477, "exploitability": 0.0078523},
    {"iteration": 4640001, "current_time_ms": 135664, "exploitability": 0.00778299},
    {"iteration": 4650001, "current_time_ms": 135849, "exploitability": 0.00774109},
    {"iteration": 4660001, "current_time_ms": 136024, "exploitability": 0.0077282},
    {"iteration": 4670001, "current_time_ms": 136229, "exploitability": 0.00771064},
    {"iteration": 4680001, "current_time_ms": 136413, "exploitability": 0.00769975},
    {"iteration": 4690001, "current_time_ms": 136600, "exploitability": 0.00771658},
    {"iteration": 4700001, "current_time_ms": 136783, "exploitability": 0.00775753},
    {"iteration": 4710001, "current_time_ms": 136967, "exploitability": 0.0077668},
    {"iteration": 4720001, "current_time_ms": 137149, "exploitability": 0.00775059},
    {"iteration": 4730001, "current_time_ms": 137331, "exploitability": 0.00773436},
    {"iteration": 4740001, "current_time_ms": 137517, "exploitability": 0.00772427},
    {"iteration": 4750001, "current_time_ms": 137717, "exploitability": 0.00772707},
    {"iteration": 4760001, "current_time_ms": 137900, "exploitability": 0.0077261},
    {"iteration": 4770001, "current_time_ms": 138085, "exploitability": 0.00771882},
    {"iteration": 4780001, "current_time_ms": 138260, "exploitability": 0.00770997},
    {"iteration": 4790001, "current_time_ms": 138442, "exploitability": 0.00770562},
    {"iteration": 4800001, "current_time_ms": 138623, "exploitability": 0.00770158},
    {"iteration": 4810001, "current_time_ms": 138812, "exploitability": 0.00771515},
    {"iteration": 4820001, "current_time_ms": 138993, "exploitability": 0.00772669},
    {"iteration": 4830001, "current_time_ms": 139174, "exploitability": 0.00771651},
    {"iteration": 4840001, "current_time_ms": 139361, "exploitability": 0.00770846},
    {"iteration": 4850001, "current_time_ms": 139543, "exploitability": 0.00768547},
    {"iteration": 4860001, "current_time_ms": 139725, "exploitability": 0.00764407},
    {"iteration": 4870001, "current_time_ms": 139912, "exploitability": 0.00763074},
    {"iteration": 4880001, "current_time_ms": 140098, "exploitability": 0.00765692},
    {"iteration": 4890001, "current_time_ms": 140333, "exploitability": 0.00769352},
    {"iteration": 4900001, "current_time_ms": 140552, "exploitability": 0.0077054},
    {"iteration": 4910001, "current_time_ms": 140759, "exploitability": 0.00768461},
    {"iteration": 4920001, "current_time_ms": 140955, "exploitability": 0.00763351},
    {"iteration": 4930001, "current_time_ms": 141162, "exploitability": 0.00760014},
    {"iteration": 4940001, "current_time_ms": 141354, "exploitability": 0.00759185},
    {"iteration": 4950001, "current_time_ms": 141542, "exploitability": 0.00761571},
    {"iteration": 4960001, "current_time_ms": 141923, "exploitability": 0.00766474},
    {"iteration": 4970001, "current_time_ms": 142291, "exploitability": 0.00769043},
    {"iteration": 4980001, "current_time_ms": 142636, "exploitability": 0.00766756},
    {"iteration": 4990001, "current_time_ms": 142954, "exploitability": 0.00759338},
    {"iteration": 5000001, "current_time_ms": 143184, "exploitability": 0.0075038},
    {"iteration": 5010001, "current_time_ms": 143371, "exploitability": 0.00744847},
    {"iteration": 5020001, "current_time_ms": 143556, "exploitability": 0.00747645},
    {"iteration": 5030001, "current_time_ms": 143750, "exploitability": 0.00756653},
    {"iteration": 5040001, "current_time_ms": 143929, "exploitability": 0.00764075},
    {"iteration": 5050001, "current_time_ms": 144120, "exploitability": 0.00766018},
    {"iteration": 5060001, "current_time_ms": 144305, "exploitability": 0.00762149},
    {"iteration": 5070001, "current_time_ms": 144490, "exploitability": 0.00753513},
    {"iteration": 5080001, "current_time_ms": 144675, "exploitability": 0.00746639},
    {"iteration": 5090001, "current_time_ms": 144866, "exploitability": 0.00745538},
    {"iteration": 5100001, "current_time_ms": 145046, "exploitability": 0.00750319},
    {"iteration": 5110001, "current_time_ms": 145232, "exploitability": 0.00755625},
    {"iteration": 5120001, "current_time_ms": 145414, "exploitability": 0.00755159},
    {"iteration": 5130001, "current_time_ms": 145599, "exploitability": 0.00749711},
    {"iteration": 5140001, "current_time_ms": 145789, "exploitability": 0.00744315},
    {"iteration": 5150001, "current_time_ms": 146000, "exploitability": 0.00741372},
    {"iteration": 5160001, "current_time_ms": 146237, "exploitability": 0.00741645},
    {"iteration": 5170001, "current_time_ms": 146448, "exploitability": 0.00744719},
    {"iteration": 5180001, "current_time_ms": 146656, "exploitability": 0.00750346},
    {"iteration": 5190001, "current_time_ms": 146864, "exploitability": 0.0075511},
    {"iteration": 5200001, "current_time_ms": 147065, "exploitability": 0.00752544},
    {"iteration": 5210001, "current_time_ms": 147391, "exploitability": 0.00744361},
    {"iteration": 5220001, "current_time_ms": 147795, "exploitability": 0.00736174},
    {"iteration": 5230001, "current_time_ms": 148169, "exploitability": 0.00732767},
    {"iteration": 5240001, "current_time_ms": 148475, "exploitability": 0.00737976},
    {"iteration": 5250001, "current_time_ms": 148794, "exploitability": 0.00750106},
    {"iteration": 5260001, "current_time_ms": 149153, "exploitability": 0.00758962},
    {"iteration": 5270001, "current_time_ms": 149474, "exploitability": 0.00758887},
    {"iteration": 5280001, "current_time_ms": 149836, "exploitability": 0.00752591},
    {"iteration": 5290001, "current_time_ms": 150171, "exploitability": 0.00743681},
    {"iteration": 5300001, "current_time_ms": 150518, "exploitability": 0.00736613},
    {"iteration": 5310001, "current_time_ms": 150893, "exploitability": 0.00733693},
    {"iteration": 5320001, "current_time_ms": 151234, "exploitability": 0.00734525},
    {"iteration": 5330001, "current_time_ms": 151605, "exploitability": 0.00737839},
    {"iteration": 5340001, "current_time_ms": 151937, "exploitability": 0.0074233},
    {"iteration": 5350001, "current_time_ms": 152268, "exploitability": 0.00745842},
    {"iteration": 5360001, "current_time_ms": 152665, "exploitability": 0.00745099},
    {"iteration": 5370001, "current_time_ms": 153004, "exploitability": 0.0074109},
    {"iteration": 5380001, "current_time_ms": 153360, "exploitability": 0.00735782},
    {"iteration": 5390001, "current_time_ms": 153715, "exploitability": 0.00732846},
    {"iteration": 5400001, "current_time_ms": 154043, "exploitability": 0.00733207},
    {"iteration": 5410001, "current_time_ms": 154399, "exploitability": 0.00736468},
    {"iteration": 5420001, "current_time_ms": 154725, "exploitability": 0.00739927},
    {"iteration": 5430001, "current_time_ms": 155075, "exploitability": 0.00741952},
    {"iteration": 5440001, "current_time_ms": 155400, "exploitability": 0.00739534},
    {"iteration": 5450001, "current_time_ms": 155735, "exploitability": 0.00735888},
    {"iteration": 5460001, "current_time_ms": 156119, "exploitability": 0.00731168},
    {"iteration": 5470001, "current_time_ms": 156473, "exploitability": 0.00726561},
    {"iteration": 5480001, "current_time_ms": 156817, "exploitability": 0.00725303},
    {"iteration": 5490001, "current_time_ms": 157033, "exploitability": 0.00728812},
    {"iteration": 5500001, "current_time_ms": 157217, "exploitability": 0.00733577},
    {"iteration": 5510001, "current_time_ms": 157400, "exploitability": 0.007349},
    {"iteration": 5520001, "current_time_ms": 157584, "exploitability": 0.00733568},
    {"iteration": 5530001, "current_time_ms": 157766, "exploitability": 0.00730389},
    {"iteration": 5540001, "current_time_ms": 157952, "exploitability": 0.00727878},
    {"iteration": 5550001, "current_time_ms": 158128, "exploitability": 0.00726176},
    {"iteration": 5560001, "current_time_ms": 158322, "exploitability": 0.00728478},
    {"iteration": 5570001, "current_time_ms": 158499, "exploitability": 0.00734302},
    {"iteration": 5580001, "current_time_ms": 158680, "exploitability": 0.00735028},
    {"iteration": 5590001, "current_time_ms": 158868, "exploitability": 0.00732133},
    {"iteration": 5600001, "current_time_ms": 159046, "exploitability": 0.00727969},
    {"iteration": 5610001, "current_time_ms": 159232, "exploitability": 0.00724759},
    {"iteration": 5620001, "current_time_ms": 159409, "exploitability": 0.00724098},
    {"iteration": 5630001, "current_time_ms": 159594, "exploitability": 0.00724878},
    {"iteration": 5640001, "current_time_ms": 159778, "exploitability": 0.00727337},
    {"iteration": 5650001, "current_time_ms": 159970, "exploitability": 0.00731549},
    {"iteration": 5660001, "current_time_ms": 160148, "exploitability": 0.00736339},
    {"iteration": 5670001, "current_time_ms": 160333, "exploitability": 0.00737897},
    {"iteration": 5680001, "current_time_ms": 160515, "exploitability": 0.0073434},
    {"iteration": 5690001, "current_time_ms": 160696, "exploitability": 0.00728148},
    {"iteration": 5700001, "current_time_ms": 160876, "exploitability": 0.00722068},
    {"iteration": 5710001, "current_time_ms": 161063, "exploitability": 0.00717934},
    {"iteration": 5720001, "current_time_ms": 161247, "exploitability": 0.00717849},
    {"iteration": 5730001, "current_time_ms": 161430, "exploitability": 0.00722195},
    {"iteration": 5740001, "current_time_ms": 161624, "exploitability": 0.00727931},
    {"iteration": 5750001, "current_time_ms": 161813, "exploitability": 0.00731951},
    {"iteration": 5760001, "current_time_ms": 161999, "exploitability": 0.00731285},
    {"iteration": 5770001, "current_time_ms": 162208, "exploitability": 0.00727028},
    {"iteration": 5780001, "current_time_ms": 162433, "exploitability": 0.00721309},
    {"iteration": 5790001, "current_time_ms": 162691, "exploitability": 0.00717285},
    {"iteration": 5800001, "current_time_ms": 162876, "exploitability": 0.00717512},
    {"iteration": 5810001, "current_time_ms": 163154, "exploitability": 0.00720854},
    {"iteration": 5820001, "current_time_ms": 163331, "exploitability": 0.0072477},
    {"iteration": 5830001, "current_time_ms": 163519, "exploitability": 0.00727413},
    {"iteration": 5840001, "current_time_ms": 163761, "exploitability": 0.00727522},
    {"iteration": 5850001, "current_time_ms": 164087, "exploitability": 0.00725654},
    {"iteration": 5860001, "current_time_ms": 164435, "exploitability": 0.00723521},
    {"iteration": 5870001, "current_time_ms": 164807, "exploitability": 0.0071925},
    {"iteration": 5880001, "current_time_ms": 165153, "exploitability": 0.00714454},
    {"iteration": 5890001, "current_time_ms": 165493, "exploitability": 0.00711329},
    {"iteration": 5900001, "current_time_ms": 165827, "exploitability": 0.0071116},
    {"iteration": 5910001, "current_time_ms": 166174, "exploitability": 0.00711388},
    {"iteration": 5920001, "current_time_ms": 166481, "exploitability": 0.00712467},
    {"iteration": 5930001, "current_time_ms": 166842, "exploitability": 0.00714571},
    {"iteration": 5940001, "current_time_ms": 167202, "exploitability": 0.00716264},
    {"iteration": 5950001, "current_time_ms": 167541, "exploitability": 0.00715797},
    {"iteration": 5960001, "current_time_ms": 167922, "exploitability": 0.00714448},
    {"iteration": 5970001, "current_time_ms": 168232, "exploitability": 0.00712434},
    {"iteration": 5980001, "current_time_ms": 168413, "exploitability": 0.00711536},
    {"iteration": 5990001, "current_time_ms": 168590, "exploitability": 0.00710125},
    {"iteration": 6000001, "current_time_ms": 168776, "exploitability": 0.00707625},
    {"iteration": 6010001, "current_time_ms": 168955, "exploitability": 0.00706903},
    {"iteration": 6020001, "current_time_ms": 169142, "exploitability": 0.00708772},
    {"iteration": 6030001, "current_time_ms": 169318, "exploitability": 0.00711211},
    {"iteration": 6040001, "current_time_ms": 169499, "exploitability": 0.00713355},
    {"iteration": 6050001, "current_time_ms": 169676, "exploitability": 0.00714274},
    {"iteration": 6060001, "current_time_ms": 169869, "exploitability": 0.00713267},
    {"iteration": 6070001, "current_time_ms": 170053, "exploitability": 0.00711395},
    {"iteration": 6080001, "current_time_ms": 170249, "exploitability": 0.00709276},
    {"iteration": 6090001, "current_time_ms": 170423, "exploitability": 0.00710001},
    {"iteration": 6100001, "current_time_ms": 170602, "exploitability": 0.00711102},
    {"iteration": 6110001, "current_time_ms": 170783, "exploitability": 0.00710714},
    {"iteration": 6120001, "current_time_ms": 170967, "exploitability": 0.00708973},
    {"iteration": 6130001, "current_time_ms": 171151, "exploitability": 0.0070719},
    {"iteration": 6140001, "current_time_ms": 171337, "exploitability": 0.00707349},
    {"iteration": 6150001, "current_time_ms": 171580, "exploitability": 0.00708485},
    {"iteration": 6160001, "current_time_ms": 171781, "exploitability": 0.00709814},
    {"iteration": 6170001, "current_time_ms": 171964, "exploitability": 0.00710862},
    {"iteration": 6180001, "current_time_ms": 172141, "exploitability": 0.0071007},
    {"iteration": 6190001, "current_time_ms": 172324, "exploitability": 0.00709534},
    {"iteration": 6200001, "current_time_ms": 172500, "exploitability": 0.00708077},
    {"iteration": 6210001, "current_time_ms": 172693, "exploitability": 0.00704702},
    {"iteration": 6220001, "current_time_ms": 172883, "exploitability": 0.00701216},
    {"iteration": 6230001, "current_time_ms": 173068, "exploitability": 0.00699714},
    {"iteration": 6240001, "current_time_ms": 173264, "exploitability": 0.00699775},
    {"iteration": 6250001, "current_time_ms": 173634, "exploitability": 0.00700714},
    {"iteration": 6260001, "current_time_ms": 173932, "exploitability": 0.00700487},
    {"iteration": 6270001, "current_time_ms": 174302, "exploitability": 0.00700801},
    {"iteration": 6280001, "current_time_ms": 174619, "exploitability": 0.00702197},
    {"iteration": 6290001, "current_time_ms": 175089, "exploitability": 0.00702043},
    {"iteration": 6300001, "current_time_ms": 175465, "exploitability": 0.00700607},
    {"iteration": 6310001, "current_time_ms": 175841, "exploitability": 0.00698277},
    {"iteration": 6320001, "current_time_ms": 176215, "exploitability": 0.00696367},
    {"iteration": 6330001, "current_time_ms": 176573, "exploitability": 0.00695188},
    {"iteration": 6340001, "current_time_ms": 176956, "exploitability": 0.00694677},
    {"iteration": 6350001, "current_time_ms": 177269, "exploitability": 0.00694993},
    {"iteration": 6360001, "current_time_ms": 177588, "exploitability": 0.00696143},
    {"iteration": 6370001, "current_time_ms": 177944, "exploitability": 0.00698634},
    {"iteration": 6380001, "current_time_ms": 178335, "exploitability": 0.00701413},
    {"iteration": 6390001, "current_time_ms": 178656, "exploitability": 0.00703099},
    {"iteration": 6400001, "current_time_ms": 179020, "exploitability": 0.00700901},
    {"iteration": 6410001, "current_time_ms": 179349, "exploitability": 0.00695316},
    {"iteration": 6420001, "current_time_ms": 179752, "exploitability": 0.00690891},
    {"iteration": 6430001, "current_time_ms": 180168, "exploitability": 0.00688599},
    {"iteration": 6440001, "current_time_ms": 180547, "exploitability": 0.0068868},
    {"iteration": 6450001, "current_time_ms": 180938, "exploitability": 0.00690959},
    {"iteration": 6460001, "current_time_ms": 181328, "exploitability": 0.00693896},
    {"iteration": 6470001, "current_time_ms": 181734, "exploitability": 0.00695643},
    {"iteration": 6480001, "current_time_ms": 182075, "exploitability": 0.00695626},
    {"iteration": 6490001, "current_time_ms": 182400, "exploitability": 0.00693918},
    {"iteration": 6500001, "current_time_ms": 182709, "exploitability": 0.00692642},
    {"iteration": 6510001, "current_time_ms": 183044, "exploitability": 0.00692654},
    {"iteration": 6520001, "current_time_ms": 183355, "exploitability": 0.00693994},
    {"iteration": 6530001, "current_time_ms": 183650, "exploitability": 0.00695536},
    {"iteration": 6540001, "current_time_ms": 183977, "exploitability": 0.00696888},
    {"iteration": 6550001, "current_time_ms": 184329, "exploitability": 0.00698023},
    {"iteration": 6560001, "current_time_ms": 184762, "exploitability": 0.00698547},
    {"iteration": 6570001, "current_time_ms": 185126, "exploitability": 0.00696458},
    {"iteration": 6580001, "current_time_ms": 185495, "exploitability": 0.00693811},
    {"iteration": 6590001, "current_time_ms": 185823, "exploitability": 0.00691842},
    {"iteration": 6600001, "current_time_ms": 186175, "exploitability": 0.00690826},
    {"iteration": 6610001, "current_time_ms": 186541, "exploitability": 0.00691126},
    {"iteration": 6620001, "current_time_ms": 186877, "exploitability": 0.00691821},
    {"iteration": 6630001, "current_time_ms": 187256, "exploitability": 0.0069321},
    {"iteration": 6640001, "current_time_ms": 187574, "exploitability": 0.0069381},
    {"iteration": 6650001, "current_time_ms": 187933, "exploitability": 0.00693183},
    {"iteration": 6660001, "current_time_ms": 188257, "exploitability": 0.0069198},
    {"iteration": 6670001, "current_time_ms": 188569, "exploitability": 0.00691232},
    {"iteration": 6680001, "current_time_ms": 188924, "exploitability": 0.00691971},
    {"iteration": 6690001, "current_time_ms": 189406, "exploitability": 0.00694018},
    {"iteration": 6700001, "current_time_ms": 189973, "exploitability": 0.00696721},
    {"iteration": 6710001, "current_time_ms": 190348, "exploitability": 0.00699408},
    {"iteration": 6720001, "current_time_ms": 190683, "exploitability": 0.00701372},
    {"iteration": 6730001, "current_time_ms": 191036, "exploitability": 0.00700347},
    {"iteration": 6740001, "current_time_ms": 191365, "exploitability": 0.00697084},
    {"iteration": 6750001, "current_time_ms": 191727, "exploitability": 0.00692602},
    {"iteration": 6760001, "current_time_ms": 192071, "exploitability": 0.00688396},
    {"iteration": 6770001, "current_time_ms": 192443, "exploitability": 0.00687017},
    {"iteration": 6780001, "current_time_ms": 192776, "exploitability": 0.0068903},
    {"iteration": 6790001, "current_time_ms": 193122, "exploitability": 0.00694464},
    {"iteration": 6800001, "current_time_ms": 193449, "exploitability": 0.00697667},
    {"iteration": 6810001, "current_time_ms": 193794, "exploitability": 0.00697251},
    {"iteration": 6820001, "current_time_ms": 194140, "exploitability": 0.00693758},
    {"iteration": 6830001, "current_time_ms": 194487, "exploitability": 0.0068894},
    {"iteration": 6840001, "current_time_ms": 194821, "exploitability": 0.0068362},
    {"iteration": 6850001, "current_time_ms": 195174, "exploitability": 0.00680058},
    {"iteration": 6860001, "current_time_ms": 195500, "exploitability": 0.00679701},
    {"iteration": 6870001, "current_time_ms": 195841, "exploitability": 0.00682791},
    {"iteration": 6880001, "current_time_ms": 196192, "exploitability": 0.0068903},
    {"iteration": 6890001, "current_time_ms": 196527, "exploitability": 0.00695078},
    {"iteration": 6900001, "current_time_ms": 196862, "exploitability": 0.00698698},
    {"iteration": 6910001, "current_time_ms": 197211, "exploitability": 0.00695711},
    {"iteration": 6920001, "current_time_ms": 197552, "exploitability": 0.00688792},
    {"iteration": 6930001, "current_time_ms": 197911, "exploitability": 0.00682354},
    {"iteration": 6940001, "current_time_ms": 198266, "exploitability": 0.00677202},
    {"iteration": 6950001, "current_time_ms": 198619, "exploitability": 0.00674266},
    {"iteration": 6960001, "current_time_ms": 198974, "exploitability": 0.00674223},
    {"iteration": 6970001, "current_time_ms": 199321, "exploitability": 0.00676847},
    {"iteration": 6980001, "current_time_ms": 199693, "exploitability": 0.00681888},
    {"iteration": 6990001, "current_time_ms": 200072, "exploitability": 0.00685926},
    {"iteration": 7000001, "current_time_ms": 200442, "exploitability": 0.00687794},
    {"iteration": 7010001, "current_time_ms": 200758, "exploitability": 0.00687888},
    {"iteration": 7020001, "current_time_ms": 201136, "exploitability": 0.00685888},
    {"iteration": 7030001, "current_time_ms": 201483, "exploitability": 0.0068473},
    {"iteration": 7040001, "current_time_ms": 201874, "exploitability": 0.00683666},
    {"iteration": 7050001, "current_time_ms": 202192, "exploitability": 0.00682577},
    {"iteration": 7060001, "current_time_ms": 202537, "exploitability": 0.00681884},
    {"iteration": 7070001, "current_time_ms": 202891, "exploitability": 0.00681082},
    {"iteration": 7080001, "current_time_ms": 203259, "exploitability": 0.00680495},
    {"iteration": 7090001, "current_time_ms": 203610, "exploitability": 0.00679722},
    {"iteration": 7100001, "current_time_ms": 204002, "exploitability": 0.00679542},
    {"iteration": 7110001, "current_time_ms": 204334, "exploitability": 0.00679326},
    {"iteration": 7120001, "current_time_ms": 204687, "exploitability": 0.0067931},
    {"iteration": 7130001, "current_time_ms": 205076, "exploitability": 0.00679559},
    {"iteration": 7140001, "current_time_ms": 205390, "exploitability": 0.00680293},
    {"iteration": 7150001, "current_time_ms": 205758, "exploitability": 0.00681618},
    {"iteration": 7160001, "current_time_ms": 206081, "exploitability": 0.00681818},
    {"iteration": 7170001, "current_time_ms": 206436, "exploitability": 0.00680934},
    {"iteration": 7180001, "current_time_ms": 206758, "exploitability": 0.00677891},
    {"iteration": 7190001, "current_time_ms": 207105, "exploitability": 0.00673967},
    {"iteration": 7200001, "current_time_ms": 207443, "exploitability": 0.00670414},
    {"iteration": 7210001, "current_time_ms": 207838, "exploitability": 0.00667401},
    {"iteration": 7220001, "current_time_ms": 208187, "exploitability": 0.00666307},
    {"iteration": 7230001, "current_time_ms": 208577, "exploitability": 0.00668825},
    {"iteration": 7240001, "current_time_ms": 208919, "exploitability": 0.00676099},
    {"iteration": 7250001, "current_time_ms": 209278, "exploitability": 0.0068223},
    {"iteration": 7260001, "current_time_ms": 209605, "exploitability": 0.00685746},
    {"iteration": 7270001, "current_time_ms": 209957, "exploitability": 0.00683617},
    {"iteration": 7280001, "current_time_ms": 210322, "exploitability": 0.00678057},
    {"iteration": 7290001, "current_time_ms": 210656, "exploitability": 0.00670206},
    {"iteration": 7300001, "current_time_ms": 211003, "exploitability": 0.00662908},
    {"iteration": 7310001, "current_time_ms": 211338, "exploitability": 0.00658536},
    {"iteration": 7320001, "current_time_ms": 211699, "exploitability": 0.00659036},
    {"iteration": 7330001, "current_time_ms": 212001, "exploitability": 0.00662845},
    {"iteration": 7340001, "current_time_ms": 212337, "exploitability": 0.00668537},
    {"iteration": 7350001, "current_time_ms": 212651, "exploitability": 0.00673291},
    {"iteration": 7360001, "current_time_ms": 213005, "exploitability": 0.00676358},
    {"iteration": 7370001, "current_time_ms": 213331, "exploitability": 0.00675738},
    {"iteration": 7380001, "current_time_ms": 213668, "exploitability": 0.00672497},
    {"iteration": 7390001, "current_time_ms": 213995, "exploitability": 0.00667647},
    {"iteration": 7400001, "current_time_ms": 214366, "exploitability": 0.00663324},
    {"iteration": 7410001, "current_time_ms": 214683, "exploitability": 0.00660366},
    {"iteration": 7420001, "current_time_ms": 215019, "exploitability": 0.00660008},
    {"iteration": 7430001, "current_time_ms": 215332, "exploitability": 0.0066192},
    {"iteration": 7440001, "current_time_ms": 215666, "exploitability": 0.0066413},
    {"iteration": 7450001, "current_time_ms": 215994, "exploitability": 0.00666127},
    {"iteration": 7460001, "current_time_ms": 216341, "exploitability": 0.00666491},
    {"iteration": 7470001, "current_time_ms": 216706, "exploitability": 0.00664695},
    {"iteration": 7480001, "current_time_ms": 217071, "exploitability": 0.00661843},
    {"iteration": 7490001, "current_time_ms": 217421, "exploitability": 0.00658404},
    {"iteration": 7500001, "current_time_ms": 217812, "exploitability": 0.00653547},
    {"iteration": 7510001, "current_time_ms": 218145, "exploitability": 0.00650278},
    {"iteration": 7520001, "current_time_ms": 218528, "exploitability": 0.00651297},
    {"iteration": 7530001, "current_time_ms": 218848, "exploitability": 0.00654621},
    {"iteration": 7540001, "current_time_ms": 219192, "exploitability": 0.00657947},
    {"iteration": 7550001, "current_time_ms": 219516, "exploitability": 0.00660418},
    {"iteration": 7560001, "current_time_ms": 219844, "exploitability": 0.00661779},
    {"iteration": 7570001, "current_time_ms": 220197, "exploitability": 0.00660572},
    {"iteration": 7580001, "current_time_ms": 220538, "exploitability": 0.00657316},
    {"iteration": 7590001, "current_time_ms": 220867, "exploitability": 0.00653692},
    {"iteration": 7600001, "current_time_ms": 221200, "exploitability": 0.0065136},
    {"iteration": 7610001, "current_time_ms": 221544, "exploitability": 0.00649984},
    {"iteration": 7620001, "current_time_ms": 221841, "exploitability": 0.00650767},
    {"iteration": 7630001, "current_time_ms": 222031, "exploitability": 0.00654006},
    {"iteration": 7640001, "current_time_ms": 222206, "exploitability": 0.00656505},
    {"iteration": 7650001, "current_time_ms": 222389, "exploitability": 0.00656398},
    {"iteration": 7660001, "current_time_ms": 222568, "exploitability": 0.0065337},
    {"iteration": 7670001, "current_time_ms": 222743, "exploitability": 0.00648932},
    {"iteration": 7680001, "current_time_ms": 222919, "exploitability": 0.00644947},
    {"iteration": 7690001, "current_time_ms": 223099, "exploitability": 0.00643043},
    {"iteration": 7700001, "current_time_ms": 223284, "exploitability": 0.00643702},
    {"iteration": 7710001, "current_time_ms": 223461, "exploitability": 0.00646663},
    {"iteration": 7720001, "current_time_ms": 223634, "exploitability": 0.00650148},
    {"iteration": 7730001, "current_time_ms": 223818, "exploitability": 0.00653371},
    {"iteration": 7740001, "current_time_ms": 223990, "exploitability": 0.00654963},
    {"iteration": 7750001, "current_time_ms": 224165, "exploitability": 0.00653855},
    {"iteration": 7760001, "current_time_ms": 224341, "exploitability": 0.00649908},
    {"iteration": 7770001, "current_time_ms": 224520, "exploitability": 0.00645481},
    {"iteration": 7780001, "current_time_ms": 224701, "exploitability": 0.00641566},
    {"iteration": 7790001, "current_time_ms": 224884, "exploitability": 0.00638997},
    {"iteration": 7800001, "current_time_ms": 225060, "exploitability": 0.00638554},
    {"iteration": 7810001, "current_time_ms": 225236, "exploitability": 0.00640597},
    {"iteration": 7820001, "current_time_ms": 225413, "exploitability": 0.00645242},
    {"iteration": 7830001, "current_time_ms": 225588, "exploitability": 0.00649147},
    {"iteration": 7840001, "current_time_ms": 225768, "exploitability": 0.00649895},
    {"iteration": 7850001, "current_time_ms": 225946, "exploitability": 0.00647757},
    {"iteration": 7860001, "current_time_ms": 226123, "exploitability": 0.0064483},
    {"iteration": 7870001, "current_time_ms": 226300, "exploitability": 0.00641382},
    {"iteration": 7880001, "current_time_ms": 226480, "exploitability": 0.00638674},
    {"iteration": 7890001, "current_time_ms": 226652, "exploitability": 0.00636707},
    {"iteration": 7900001, "current_time_ms": 226827, "exploitability": 0.006357},
    {"iteration": 7910001, "current_time_ms": 227006, "exploitability": 0.00636302},
    {"iteration": 7920001, "current_time_ms": 227183, "exploitability": 0.0063757},
    {"iteration": 7930001, "current_time_ms": 227355, "exploitability": 0.00639595},
    {"iteration": 7940001, "current_time_ms": 227536, "exploitability": 0.0064196},
    {"iteration": 7950001, "current_time_ms": 227713, "exploitability": 0.00643036},
    {"iteration": 7960001, "current_time_ms": 227890, "exploitability": 0.00641484},
    {"iteration": 7970001, "current_time_ms": 228067, "exploitability": 0.00638155},
    {"iteration": 7980001, "current_time_ms": 228251, "exploitability": 0.0063315},
    {"iteration": 7990001, "current_time_ms": 228469, "exploitability": 0.00628594},
    {"iteration": 8000001, "current_time_ms": 228684, "exploitability": 0.00626627},
    {"iteration": 8010001, "current_time_ms": 228880, "exploitability": 0.00629515},
    {"iteration": 8020001, "current_time_ms": 229065, "exploitability": 0.00631309},
    {"iteration": 8030001, "current_time_ms": 229248, "exploitability": 0.0063191},
    {"iteration": 8040001, "current_time_ms": 229424, "exploitability": 0.0063378},
    {"iteration": 8050001, "current_time_ms": 229646, "exploitability": 0.00636275},
    {"iteration": 8060001, "current_time_ms": 229992, "exploitability": 0.00636084},
    {"iteration": 8070001, "current_time_ms": 230311, "exploitability": 0.00633787},
    {"iteration": 8080001, "current_time_ms": 230657, "exploitability": 0.00631063},
    {"iteration": 8090001, "current_time_ms": 231009, "exploitability": 0.00627686},
    {"iteration": 8100001, "current_time_ms": 231421, "exploitability": 0.00625138},
    {"iteration": 8110001, "current_time_ms": 231594, "exploitability": 0.0062459},
    {"iteration": 8120001, "current_time_ms": 231784, "exploitability": 0.00627777},
    {"iteration": 8130001, "current_time_ms": 231969, "exploitability": 0.00630465},
    {"iteration": 8140001, "current_time_ms": 232147, "exploitability": 0.00631458},
    {"iteration": 8150001, "current_time_ms": 232428, "exploitability": 0.00633265},
    {"iteration": 8160001, "current_time_ms": 232750, "exploitability": 0.00633168},
    {"iteration": 8170001, "current_time_ms": 233034, "exploitability": 0.00632073},
    {"iteration": 8180001, "current_time_ms": 233346, "exploitability": 0.0063024},
    {"iteration": 8190001, "current_time_ms": 233693, "exploitability": 0.00627738},
    {"iteration": 8200001, "current_time_ms": 234059, "exploitability": 0.00626259},
    {"iteration": 8210001, "current_time_ms": 234424, "exploitability": 0.00625949},
    {"iteration": 8220001, "current_time_ms": 234787, "exploitability": 0.00626515},
    {"iteration": 8230001, "current_time_ms": 235127, "exploitability": 0.00627814},
    {"iteration": 8240001, "current_time_ms": 235505, "exploitability": 0.00629158},
    {"iteration": 8250001, "current_time_ms": 235914, "exploitability": 0.00629301},
    {"iteration": 8260001, "current_time_ms": 236326, "exploitability": 0.00629322},
    {"iteration": 8270001, "current_time_ms": 236658, "exploitability": 0.00628885},
    {"iteration": 8280001, "current_time_ms": 237062, "exploitability": 0.00629023},
    {"iteration": 8290001, "current_time_ms": 237401, "exploitability": 0.0063012},
    {"iteration": 8300001, "current_time_ms": 237758, "exploitability": 0.00631694},
    {"iteration": 8310001, "current_time_ms": 238091, "exploitability": 0.00631801},
    {"iteration": 8320001, "current_time_ms": 238435, "exploitability": 0.00629984},
    {"iteration": 8330001, "current_time_ms": 238718, "exploitability": 0.00627112},
    {"iteration": 8340001, "current_time_ms": 238900, "exploitability": 0.00623581},
    {"iteration": 8350001, "current_time_ms": 239089, "exploitability": 0.00621046},
    {"iteration": 8360001, "current_time_ms": 239276, "exploitability": 0.00621546},
    {"iteration": 8370001, "current_time_ms": 239462, "exploitability": 0.00623342},
    {"iteration": 8380001, "current_time_ms": 239647, "exploitability": 0.00624684},
    {"iteration": 8390001, "current_time_ms": 239834, "exploitability": 0.00624618},
    {"iteration": 8400001, "current_time_ms": 240023, "exploitability": 0.00625544},
    {"iteration": 8410001, "current_time_ms": 240198, "exploitability": 0.00626328},
    {"iteration": 8420001, "current_time_ms": 240377, "exploitability": 0.00625643},
    {"iteration": 8430001, "current_time_ms": 240557, "exploitability": 0.00624325},
    {"iteration": 8440001, "current_time_ms": 240743, "exploitability": 0.00622563},
    {"iteration": 8450001, "current_time_ms": 240925, "exploitability": 0.00621312},
    {"iteration": 8460001, "current_time_ms": 241106, "exploitability": 0.00621253},
    {"iteration": 8470001, "current_time_ms": 241291, "exploitability": 0.00622931},
    {"iteration": 8480001, "current_time_ms": 241485, "exploitability": 0.00625803},
    {"iteration": 8490001, "current_time_ms": 241662, "exploitability": 0.00628558},
    {"iteration": 8500001, "current_time_ms": 241842, "exploitability": 0.00629702},
    {"iteration": 8510001, "current_time_ms": 242026, "exploitability": 0.00627945},
    {"iteration": 8520001, "current_time_ms": 242207, "exploitability": 0.00624631},
    {"iteration": 8530001, "current_time_ms": 242387, "exploitability": 0.00620781},
    {"iteration": 8540001, "current_time_ms": 242575, "exploitability": 0.00617735},
    {"iteration": 8550001, "current_time_ms": 242758, "exploitability": 0.00615739},
    {"iteration": 8560001, "current_time_ms": 242939, "exploitability": 0.00616127},
    {"iteration": 8570001, "current_time_ms": 243120, "exploitability": 0.00617412},
    {"iteration": 8580001, "current_time_ms": 243310, "exploitability": 0.00619693},
    {"iteration": 8590001, "current_time_ms": 243548, "exploitability": 0.00621758},
    {"iteration": 8600001, "current_time_ms": 243907, "exploitability": 0.00624145},
    {"iteration": 8610001, "current_time_ms": 244253, "exploitability": 0.00624321},
    {"iteration": 8620001, "current_time_ms": 244608, "exploitability": 0.00621796},
    {"iteration": 8630001, "current_time_ms": 244966, "exploitability": 0.0061773},
    {"iteration": 8640001, "current_time_ms": 245325, "exploitability": 0.0061484},
    {"iteration": 8650001, "current_time_ms": 245668, "exploitability": 0.00613038},
    {"iteration": 8660001, "current_time_ms": 246007, "exploitability": 0.00612284},
    {"iteration": 8670001, "current_time_ms": 246406, "exploitability": 0.0061228},
    {"iteration": 8680001, "current_time_ms": 246699, "exploitability": 0.00615647},
    {"iteration": 8690001, "current_time_ms": 246884, "exploitability": 0.00618147},
    {"iteration": 8700001, "current_time_ms": 247073, "exploitability": 0.0061932},
    {"iteration": 8710001, "current_time_ms": 247260, "exploitability": 0.00619732},
    {"iteration": 8720001, "current_time_ms": 247449, "exploitability": 0.00619044},
    {"iteration": 8730001, "current_time_ms": 247633, "exploitability": 0.00618369},
    {"iteration": 8740001, "current_time_ms": 247821, "exploitability": 0.00617576},
    {"iteration": 8750001, "current_time_ms": 248008, "exploitability": 0.00616874},
    {"iteration": 8760001, "current_time_ms": 248192, "exploitability": 0.00617242},
    {"iteration": 8770001, "current_time_ms": 248371, "exploitability": 0.00618294},
    {"iteration": 8780001, "current_time_ms": 248557, "exploitability": 0.00619011},
    {"iteration": 8790001, "current_time_ms": 248733, "exploitability": 0.0061878},
    {"iteration": 8800001, "current_time_ms": 248915, "exploitability": 0.00616932},
    {"iteration": 8810001, "current_time_ms": 249095, "exploitability": 0.00615148},
    {"iteration": 8820001, "current_time_ms": 249285, "exploitability": 0.00613708},
    {"iteration": 8830001, "current_time_ms": 249471, "exploitability": 0.00612507},
    {"iteration": 8840001, "current_time_ms": 249651, "exploitability": 0.00611719},
    {"iteration": 8850001, "current_time_ms": 249842, "exploitability": 0.00614018},
    {"iteration": 8860001, "current_time_ms": 250020, "exploitability": 0.00614573},
    {"iteration": 8870001, "current_time_ms": 250207, "exploitability": 0.00618323},
    {"iteration": 8880001, "current_time_ms": 250389, "exploitability": 0.00621245},
    {"iteration": 8890001, "current_time_ms": 250578, "exploitability": 0.00621858},
    {"iteration": 8900001, "current_time_ms": 250764, "exploitability": 0.00620383},
    {"iteration": 8910001, "current_time_ms": 250950, "exploitability": 0.00617191},
    {"iteration": 8920001, "current_time_ms": 251137, "exploitability": 0.00613089},
    {"iteration": 8930001, "current_time_ms": 251317, "exploitability": 0.00608907},
    {"iteration": 8940001, "current_time_ms": 251498, "exploitability": 0.00606456},
    {"iteration": 8950001, "current_time_ms": 251677, "exploitability": 0.00607227},
    {"iteration": 8960001, "current_time_ms": 251863, "exploitability": 0.00609991},
    {"iteration": 8970001, "current_time_ms": 252047, "exploitability": 0.00613154},
    {"iteration": 8980001, "current_time_ms": 252265, "exploitability": 0.00618157},
    {"iteration": 8990001, "current_time_ms": 252581, "exploitability": 0.00622066},
    {"iteration": 9000001, "current_time_ms": 252942, "exploitability": 0.00622708},
    {"iteration": 9010001, "current_time_ms": 253283, "exploitability": 0.00619043},
    {"iteration": 9020001, "current_time_ms": 253609, "exploitability": 0.00612871},
    {"iteration": 9030001, "current_time_ms": 253921, "exploitability": 0.00606949},
    {"iteration": 9040001, "current_time_ms": 254217, "exploitability": 0.00601741},
    {"iteration": 9050001, "current_time_ms": 254534, "exploitability": 0.00598567},
    {"iteration": 9060001, "current_time_ms": 254816, "exploitability": 0.00600801},
    {"iteration": 9070001, "current_time_ms": 255090, "exploitability": 0.00605216},
    {"iteration": 9080001, "current_time_ms": 255375, "exploitability": 0.00608656},
    {"iteration": 9090001, "current_time_ms": 255654, "exploitability": 0.00615368},
    {"iteration": 9100001, "current_time_ms": 255938, "exploitability": 0.00621141},
    {"iteration": 9110001, "current_time_ms": 256246, "exploitability": 0.00623385},
    {"iteration": 9120001, "current_time_ms": 256509, "exploitability": 0.00621047},
    {"iteration": 9130001, "current_time_ms": 256783, "exploitability": 0.00615743},
    {"iteration": 9140001, "current_time_ms": 257091, "exploitability": 0.00608752},
    {"iteration": 9150001, "current_time_ms": 257356, "exploitability": 0.00602445},
    {"iteration": 9160001, "current_time_ms": 257644, "exploitability": 0.00600091},
    {"iteration": 9170001, "current_time_ms": 257909, "exploitability": 0.00601576},
    {"iteration": 9180001, "current_time_ms": 258204, "exploitability": 0.00603224},
    {"iteration": 9190001, "current_time_ms": 258484, "exploitability": 0.00603979},
    {"iteration": 9200001, "current_time_ms": 258754, "exploitability": 0.00608686},
    {"iteration": 9210001, "current_time_ms": 259024, "exploitability": 0.00612547},
    {"iteration": 9220001, "current_time_ms": 259308, "exploitability": 0.00613562},
    {"iteration": 9230001, "current_time_ms": 259551, "exploitability": 0.00611531},
    {"iteration": 9240001, "current_time_ms": 259851, "exploitability": 0.00606899},
    {"iteration": 9250001, "current_time_ms": 260091, "exploitability": 0.00600984},
    {"iteration": 9260001, "current_time_ms": 260355, "exploitability": 0.00599239},
    {"iteration": 9270001, "current_time_ms": 260596, "exploitability": 0.00599271},
    {"iteration": 9280001, "current_time_ms": 260883, "exploitability": 0.00599281},
    {"iteration": 9290001, "current_time_ms": 261124, "exploitability": 0.00598918},
    {"iteration": 9300001, "current_time_ms": 261460, "exploitability": 0.00601936},
    {"iteration": 9310001, "current_time_ms": 261769, "exploitability": 0.00607431},
    {"iteration": 9320001, "current_time_ms": 262066, "exploitability": 0.00609785},
    {"iteration": 9330001, "current_time_ms": 262389, "exploitability": 0.0060871},
    {"iteration": 9340001, "current_time_ms": 262672, "exploitability": 0.00605337},
    {"iteration": 9350001, "current_time_ms": 262950, "exploitability": 0.00600279},
    {"iteration": 9360001, "current_time_ms": 263245, "exploitability": 0.00595535},
    {"iteration": 9370001, "current_time_ms": 263494, "exploitability": 0.0059661},
    {"iteration": 9380001, "current_time_ms": 263694, "exploitability": 0.00598287},
    {"iteration": 9390001, "current_time_ms": 263940, "exploitability": 0.00599354},
    {"iteration": 9400001, "current_time_ms": 264161, "exploitability": 0.00598748},
    {"iteration": 9410001, "current_time_ms": 264405, "exploitability": 0.00604204},
    {"iteration": 9420001, "current_time_ms": 264680, "exploitability": 0.00608171},
    {"iteration": 9430001, "current_time_ms": 264933, "exploitability": 0.00609681},
    {"iteration": 9440001, "current_time_ms": 265141, "exploitability": 0.00608929},
    {"iteration": 9450001, "current_time_ms": 265359, "exploitability": 0.00606349},
    {"iteration": 9460001, "current_time_ms": 265573, "exploitability": 0.00603531},
    {"iteration": 9470001, "current_time_ms": 265773, "exploitability": 0.00600691},
    {"iteration": 9480001, "current_time_ms": 265973, "exploitability": 0.00597643},
    {"iteration": 9490001, "current_time_ms": 266174, "exploitability": 0.00595864},
    {"iteration": 9500001, "current_time_ms": 266376, "exploitability": 0.005952},
    {"iteration": 9510001, "current_time_ms": 266579, "exploitability": 0.00595106},
    {"iteration": 9520001, "current_time_ms": 266784, "exploitability": 0.00597721},
    {"iteration": 9530001, "current_time_ms": 266985, "exploitability": 0.00600796},
    {"iteration": 9540001, "current_time_ms": 267269, "exploitability": 0.00603459},
    {"iteration": 9550001, "current_time_ms": 267541, "exploitability": 0.00604612},
    {"iteration": 9560001, "current_time_ms": 267781, "exploitability": 0.0060442},
    {"iteration": 9570001, "current_time_ms": 268020, "exploitability": 0.00603064},
    {"iteration": 9580001, "current_time_ms": 268263, "exploitability": 0.00600509},
    {"iteration": 9590001, "current_time_ms": 268500, "exploitability": 0.00597715},
    {"iteration": 9600001, "current_time_ms": 268734, "exploitability": 0.00595835},
    {"iteration": 9610001, "current_time_ms": 268974, "exploitability": 0.00596432},
    {"iteration": 9620001, "current_time_ms": 269211, "exploitability": 0.00596533},
    {"iteration": 9630001, "current_time_ms": 269413, "exploitability": 0.00595546},
    {"iteration": 9640001, "current_time_ms": 269599, "exploitability": 0.00596593},
    {"iteration": 9650001, "current_time_ms": 269851, "exploitability": 0.00598379},
    {"iteration": 9660001, "current_time_ms": 270044, "exploitability": 0.00599586},
    {"iteration": 9670001, "current_time_ms": 270236, "exploitability": 0.00598666},
    {"iteration": 9680001, "current_time_ms": 270459, "exploitability": 0.00596355},
    {"iteration": 9690001, "current_time_ms": 270677, "exploitability": 0.0059326},
    {"iteration": 9700001, "current_time_ms": 270934, "exploitability": 0.00590794},
    {"iteration": 9710001, "current_time_ms": 271192, "exploitability": 0.00589762},
    {"iteration": 9720001, "current_time_ms": 271411, "exploitability": 0.00592204},
    {"iteration": 9730001, "current_time_ms": 271613, "exploitability": 0.00594934},
    {"iteration": 9740001, "current_time_ms": 271863, "exploitability": 0.00596631},
    {"iteration": 9750001, "current_time_ms": 272102, "exploitability": 0.00597441},
    {"iteration": 9760001, "current_time_ms": 272362, "exploitability": 0.00597053},
    {"iteration": 9770001, "current_time_ms": 272667, "exploitability": 0.00597676},
    {"iteration": 9780001, "current_time_ms": 272938, "exploitability": 0.00597471},
    {"iteration": 9790001, "current_time_ms": 273219, "exploitability": 0.00596044},
    {"iteration": 9800001, "current_time_ms": 273496, "exploitability": 0.00594447},
    {"iteration": 9810001, "current_time_ms": 273692, "exploitability": 0.00593417},
    {"iteration": 9820001, "current_time_ms": 273881, "exploitability": 0.00592759},
    {"iteration": 9830001, "current_time_ms": 274126, "exploitability": 0.005925},
    {"iteration": 9840001, "current_time_ms": 274332, "exploitability": 0.00592346},
    {"iteration": 9850001, "current_time_ms": 274562, "exploitability": 0.0059387},
    {"iteration": 9860001, "current_time_ms": 274801, "exploitability": 0.0059556},
    {"iteration": 9870001, "current_time_ms": 274986, "exploitability": 0.0059604},
    {"iteration": 9880001, "current_time_ms": 275138, "exploitability": 0.0059531},
    {"iteration": 9890001, "current_time_ms": 275294, "exploitability": 0.00593213},
    {"iteration": 9900001, "current_time_ms": 275456, "exploitability": 0.00591496},
    {"iteration": 9910001, "current_time_ms": 275622, "exploitability": 0.00590845},
    {"iteration": 9920001, "current_time_ms": 275786, "exploitability": 0.0058965},
    {"iteration": 9930001, "current_time_ms": 275935, "exploitability": 0.00588217},
    {"iteration": 9940001, "current_time_ms": 276103, "exploitability": 0.00586498},
    {"iteration": 9950001, "current_time_ms": 276299, "exploitability": 0.00584981},
    {"iteration": 9960001, "current_time_ms": 276472, "exploitability": 0.00585276},
    {"iteration": 9970001, "current_time_ms": 276625, "exploitability": 0.00587817},
    {"iteration": 9980001, "current_time_ms": 276759, "exploitability": 0.00589996},
    {"iteration": 9990001, "current_time_ms": 276926, "exploitability": 0.00591769},
    {"iteration": 10000001, "current_time_ms": 277070, "exploitability": 0.00593021},
  ]
}


==> plots/backup/ib__42_k10_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1481, "exploitability": 1.17794},
    {"iteration": 20001, "current_time_ms": 3022, "exploitability": 0.905533},
    {"iteration": 30001, "current_time_ms": 4049, "exploitability": 0.799769},
    {"iteration": 40001, "current_time_ms": 5057, "exploitability": 0.737148},
    {"iteration": 50001, "current_time_ms": 6021, "exploitability": 0.699703},
    {"iteration": 60001, "current_time_ms": 7077, "exploitability": 0.652262},
    {"iteration": 70001, "current_time_ms": 8135, "exploitability": 0.611338},
    {"iteration": 80001, "current_time_ms": 9234, "exploitability": 0.580534},
    {"iteration": 90001, "current_time_ms": 10504, "exploitability": 0.559431},
    {"iteration": 100001, "current_time_ms": 12290, "exploitability": 0.542521},
    {"iteration": 110001, "current_time_ms": 13571, "exploitability": 0.529575},
    {"iteration": 120001, "current_time_ms": 14691, "exploitability": 0.514463},
    {"iteration": 130001, "current_time_ms": 15855, "exploitability": 0.495581},
    {"iteration": 140001, "current_time_ms": 17003, "exploitability": 0.476119},
    {"iteration": 150001, "current_time_ms": 18102, "exploitability": 0.461263},
    {"iteration": 160001, "current_time_ms": 19251, "exploitability": 0.449094},
    {"iteration": 170001, "current_time_ms": 20373, "exploitability": 0.43755},
    {"iteration": 180001, "current_time_ms": 21495, "exploitability": 0.427944},
    {"iteration": 190001, "current_time_ms": 22565, "exploitability": 0.419975},
    {"iteration": 200001, "current_time_ms": 23663, "exploitability": 0.413039},
    {"iteration": 210001, "current_time_ms": 24658, "exploitability": 0.411388},
    {"iteration": 220001, "current_time_ms": 26332, "exploitability": 0.408673},
    {"iteration": 230001, "current_time_ms": 28144, "exploitability": 0.403726},
    {"iteration": 240001, "current_time_ms": 29832, "exploitability": 0.396017},
    {"iteration": 250001, "current_time_ms": 31350, "exploitability": 0.389525},
    {"iteration": 260001, "current_time_ms": 32948, "exploitability": 0.383178},
    {"iteration": 270001, "current_time_ms": 34756, "exploitability": 0.380663},
    {"iteration": 280001, "current_time_ms": 36414, "exploitability": 0.378082},
    {"iteration": 290001, "current_time_ms": 38284, "exploitability": 0.375488},
    {"iteration": 300001, "current_time_ms": 40009, "exploitability": 0.37173},
    {"iteration": 310001, "current_time_ms": 41602, "exploitability": 0.368457},
    {"iteration": 320001, "current_time_ms": 43081, "exploitability": 0.364993},
    {"iteration": 330001, "current_time_ms": 44497, "exploitability": 0.363049},
    {"iteration": 340001, "current_time_ms": 45897, "exploitability": 0.361317},
    {"iteration": 350001, "current_time_ms": 47134, "exploitability": 0.358861},
    {"iteration": 360001, "current_time_ms": 48430, "exploitability": 0.356425},
    {"iteration": 370001, "current_time_ms": 49593, "exploitability": 0.354352},
    {"iteration": 380001, "current_time_ms": 50751, "exploitability": 0.35162},
    {"iteration": 390001, "current_time_ms": 51887, "exploitability": 0.34812},
    {"iteration": 400001, "current_time_ms": 53611, "exploitability": 0.34404},
    {"iteration": 410001, "current_time_ms": 55310, "exploitability": 0.340095},
    {"iteration": 420001, "current_time_ms": 56633, "exploitability": 0.33729},
    {"iteration": 430001, "current_time_ms": 58017, "exploitability": 0.334207},
    {"iteration": 440001, "current_time_ms": 59532, "exploitability": 0.330514},
    {"iteration": 450001, "current_time_ms": 61211, "exploitability": 0.327064},
    {"iteration": 460001, "current_time_ms": 63202, "exploitability": 0.324942},
    {"iteration": 470001, "current_time_ms": 64939, "exploitability": 0.322723},
    {"iteration": 480001, "current_time_ms": 66294, "exploitability": 0.320385},
    {"iteration": 490001, "current_time_ms": 67748, "exploitability": 0.318913},
    {"iteration": 500001, "current_time_ms": 69078, "exploitability": 0.317221},
    {"iteration": 510001, "current_time_ms": 70201, "exploitability": 0.31546},
    {"iteration": 520001, "current_time_ms": 71281, "exploitability": 0.313699},
    {"iteration": 530001, "current_time_ms": 72470, "exploitability": 0.311008},
    {"iteration": 540001, "current_time_ms": 73566, "exploitability": 0.307442},
    {"iteration": 550001, "current_time_ms": 74773, "exploitability": 0.303553},
    {"iteration": 560001, "current_time_ms": 75963, "exploitability": 0.30004},
    {"iteration": 570001, "current_time_ms": 77030, "exploitability": 0.296204},
    {"iteration": 580001, "current_time_ms": 78297, "exploitability": 0.292703},
    {"iteration": 590001, "current_time_ms": 79340, "exploitability": 0.289442},
    {"iteration": 600001, "current_time_ms": 80414, "exploitability": 0.286142},
    {"iteration": 610001, "current_time_ms": 81487, "exploitability": 0.282745},
    {"iteration": 620001, "current_time_ms": 82747, "exploitability": 0.279651},
    {"iteration": 630001, "current_time_ms": 83952, "exploitability": 0.27705},
    {"iteration": 640001, "current_time_ms": 84998, "exploitability": 0.274269},
    {"iteration": 650001, "current_time_ms": 86082, "exploitability": 0.271906},
    {"iteration": 660001, "current_time_ms": 87182, "exploitability": 0.270247},
    {"iteration": 670001, "current_time_ms": 88497, "exploitability": 0.268905},
    {"iteration": 680001, "current_time_ms": 89702, "exploitability": 0.267637},
    {"iteration": 690001, "current_time_ms": 90828, "exploitability": 0.266558},
    {"iteration": 700001, "current_time_ms": 91928, "exploitability": 0.265034},
    {"iteration": 710001, "current_time_ms": 93018, "exploitability": 0.263858},
    {"iteration": 720001, "current_time_ms": 94118, "exploitability": 0.262474},
    {"iteration": 730001, "current_time_ms": 95257, "exploitability": 0.261082},
    {"iteration": 740001, "current_time_ms": 96382, "exploitability": 0.260063},
    {"iteration": 750001, "current_time_ms": 97519, "exploitability": 0.259288},
    {"iteration": 760001, "current_time_ms": 98623, "exploitability": 0.2589},
    {"iteration": 770001, "current_time_ms": 99718, "exploitability": 0.258788},
    {"iteration": 780001, "current_time_ms": 100784, "exploitability": 0.258616},
    {"iteration": 790001, "current_time_ms": 102034, "exploitability": 0.258168},
    {"iteration": 800001, "current_time_ms": 103629, "exploitability": 0.257446},
    {"iteration": 810001, "current_time_ms": 105301, "exploitability": 0.256716},
    {"iteration": 820001, "current_time_ms": 106931, "exploitability": 0.255735},
    {"iteration": 830001, "current_time_ms": 108473, "exploitability": 0.254472},
    {"iteration": 840001, "current_time_ms": 109771, "exploitability": 0.25319},
    {"iteration": 850001, "current_time_ms": 110916, "exploitability": 0.25216},
    {"iteration": 860001, "current_time_ms": 112028, "exploitability": 0.2518},
    {"iteration": 870001, "current_time_ms": 113171, "exploitability": 0.251336},
    {"iteration": 880001, "current_time_ms": 114232, "exploitability": 0.250593},
    {"iteration": 890001, "current_time_ms": 115357, "exploitability": 0.249673},
    {"iteration": 900001, "current_time_ms": 116425, "exploitability": 0.248472},
    {"iteration": 910001, "current_time_ms": 117551, "exploitability": 0.24702},
    {"iteration": 920001, "current_time_ms": 118659, "exploitability": 0.245689},
    {"iteration": 930001, "current_time_ms": 119718, "exploitability": 0.244539},
    {"iteration": 940001, "current_time_ms": 120810, "exploitability": 0.243443},
    {"iteration": 950001, "current_time_ms": 121891, "exploitability": 0.24218},
    {"iteration": 960001, "current_time_ms": 122976, "exploitability": 0.240888},
    {"iteration": 970001, "current_time_ms": 124103, "exploitability": 0.239751},
    {"iteration": 980001, "current_time_ms": 125187, "exploitability": 0.238745},
    {"iteration": 990001, "current_time_ms": 126201, "exploitability": 0.237482},
    {"iteration": 1000001, "current_time_ms": 127327, "exploitability": 0.236512},
    {"iteration": 1010001, "current_time_ms": 128447, "exploitability": 0.235514},
    {"iteration": 1020001, "current_time_ms": 129564, "exploitability": 0.234549},
    {"iteration": 1030001, "current_time_ms": 130643, "exploitability": 0.23375},
    {"iteration": 1040001, "current_time_ms": 132173, "exploitability": 0.233061},
    {"iteration": 1050001, "current_time_ms": 133725, "exploitability": 0.232687},
    {"iteration": 1060001, "current_time_ms": 134852, "exploitability": 0.232688},
    {"iteration": 1070001, "current_time_ms": 135999, "exploitability": 0.232349},
    {"iteration": 1080001, "current_time_ms": 137066, "exploitability": 0.231911},
    {"iteration": 1090001, "current_time_ms": 138148, "exploitability": 0.231672},
    {"iteration": 1100001, "current_time_ms": 139251, "exploitability": 0.231556},
    {"iteration": 1110001, "current_time_ms": 140337, "exploitability": 0.23088},
    {"iteration": 1120001, "current_time_ms": 141624, "exploitability": 0.230027},
    {"iteration": 1130001, "current_time_ms": 143323, "exploitability": 0.229001},
    {"iteration": 1140001, "current_time_ms": 144976, "exploitability": 0.227858},
    {"iteration": 1150001, "current_time_ms": 146155, "exploitability": 0.226829},
    {"iteration": 1160001, "current_time_ms": 147423, "exploitability": 0.225726},
    {"iteration": 1170001, "current_time_ms": 148744, "exploitability": 0.224674},
    {"iteration": 1180001, "current_time_ms": 150252, "exploitability": 0.223932},
    {"iteration": 1190001, "current_time_ms": 151729, "exploitability": 0.222915},
    {"iteration": 1200001, "current_time_ms": 153394, "exploitability": 0.222003},
    {"iteration": 1210001, "current_time_ms": 155274, "exploitability": 0.220928},
    {"iteration": 1220001, "current_time_ms": 157071, "exploitability": 0.219813},
    {"iteration": 1230001, "current_time_ms": 159009, "exploitability": 0.218634},
    {"iteration": 1240001, "current_time_ms": 160638, "exploitability": 0.217466},
    {"iteration": 1250001, "current_time_ms": 162389, "exploitability": 0.216485},
    {"iteration": 1260001, "current_time_ms": 163697, "exploitability": 0.215452},
    {"iteration": 1270001, "current_time_ms": 165120, "exploitability": 0.214792},
    {"iteration": 1280001, "current_time_ms": 166669, "exploitability": 0.214296},
    {"iteration": 1290001, "current_time_ms": 168162, "exploitability": 0.213809},
    {"iteration": 1300001, "current_time_ms": 170064, "exploitability": 0.213135},
    {"iteration": 1310001, "current_time_ms": 171530, "exploitability": 0.212602},
    {"iteration": 1320001, "current_time_ms": 172869, "exploitability": 0.211959},
    {"iteration": 1330001, "current_time_ms": 174244, "exploitability": 0.211161},
    {"iteration": 1340001, "current_time_ms": 176073, "exploitability": 0.210335},
    {"iteration": 1350001, "current_time_ms": 177692, "exploitability": 0.209446},
    {"iteration": 1360001, "current_time_ms": 179588, "exploitability": 0.208682},
    {"iteration": 1370001, "current_time_ms": 181259, "exploitability": 0.208128},
    {"iteration": 1380001, "current_time_ms": 182883, "exploitability": 0.207861},
    {"iteration": 1390001, "current_time_ms": 184476, "exploitability": 0.207486},
    {"iteration": 1400001, "current_time_ms": 186009, "exploitability": 0.206852},
    {"iteration": 1410001, "current_time_ms": 188253, "exploitability": 0.206242},
    {"iteration": 1420001, "current_time_ms": 189658, "exploitability": 0.205639},
    {"iteration": 1430001, "current_time_ms": 191176, "exploitability": 0.205061},
    {"iteration": 1440001, "current_time_ms": 192594, "exploitability": 0.20476},
    {"iteration": 1450001, "current_time_ms": 194078, "exploitability": 0.204563},
    {"iteration": 1460001, "current_time_ms": 195654, "exploitability": 0.2042},
    {"iteration": 1470001, "current_time_ms": 196975, "exploitability": 0.203555},
    {"iteration": 1480001, "current_time_ms": 198291, "exploitability": 0.20258},
    {"iteration": 1490001, "current_time_ms": 199487, "exploitability": 0.201926},
    {"iteration": 1500001, "current_time_ms": 201097, "exploitability": 0.201515},
    {"iteration": 1510001, "current_time_ms": 202614, "exploitability": 0.200927},
    {"iteration": 1520001, "current_time_ms": 204059, "exploitability": 0.200182},
    {"iteration": 1530001, "current_time_ms": 205330, "exploitability": 0.199631},
    {"iteration": 1540001, "current_time_ms": 206904, "exploitability": 0.19911},
    {"iteration": 1550001, "current_time_ms": 208653, "exploitability": 0.198825},
    {"iteration": 1560001, "current_time_ms": 210346, "exploitability": 0.198422},
    {"iteration": 1570001, "current_time_ms": 211972, "exploitability": 0.197944},
    {"iteration": 1580001, "current_time_ms": 213742, "exploitability": 0.19744},
    {"iteration": 1590001, "current_time_ms": 215519, "exploitability": 0.197079},
    {"iteration": 1600001, "current_time_ms": 217332, "exploitability": 0.196556},
    {"iteration": 1610001, "current_time_ms": 218717, "exploitability": 0.196356},
    {"iteration": 1620001, "current_time_ms": 220154, "exploitability": 0.196254},
    {"iteration": 1630001, "current_time_ms": 221448, "exploitability": 0.196254},
    {"iteration": 1640001, "current_time_ms": 222677, "exploitability": 0.196339},
    {"iteration": 1650001, "current_time_ms": 224293, "exploitability": 0.196423},
    {"iteration": 1660001, "current_time_ms": 225657, "exploitability": 0.196437},
    {"iteration": 1670001, "current_time_ms": 226781, "exploitability": 0.196216},
    {"iteration": 1680001, "current_time_ms": 227917, "exploitability": 0.195997},
    {"iteration": 1690001, "current_time_ms": 229046, "exploitability": 0.195936},
    {"iteration": 1700001, "current_time_ms": 230156, "exploitability": 0.196103},
    {"iteration": 1710001, "current_time_ms": 231292, "exploitability": 0.196151},
    {"iteration": 1720001, "current_time_ms": 232462, "exploitability": 0.196115},
    {"iteration": 1730001, "current_time_ms": 233585, "exploitability": 0.196086},
    {"iteration": 1740001, "current_time_ms": 234686, "exploitability": 0.196083},
    {"iteration": 1750001, "current_time_ms": 235828, "exploitability": 0.19614},
    {"iteration": 1760001, "current_time_ms": 236992, "exploitability": 0.196041},
    {"iteration": 1770001, "current_time_ms": 238102, "exploitability": 0.195976},
    {"iteration": 1780001, "current_time_ms": 239201, "exploitability": 0.195979},
    {"iteration": 1790001, "current_time_ms": 240551, "exploitability": 0.195759},
    {"iteration": 1800001, "current_time_ms": 241711, "exploitability": 0.195504},
    {"iteration": 1810001, "current_time_ms": 242883, "exploitability": 0.195272},
    {"iteration": 1820001, "current_time_ms": 244313, "exploitability": 0.194964},
    {"iteration": 1830001, "current_time_ms": 245490, "exploitability": 0.194607},
    {"iteration": 1840001, "current_time_ms": 246778, "exploitability": 0.19434},
    {"iteration": 1850001, "current_time_ms": 248820, "exploitability": 0.194089},
    {"iteration": 1860001, "current_time_ms": 250197, "exploitability": 0.193803},
    {"iteration": 1870001, "current_time_ms": 251455, "exploitability": 0.193483},
    {"iteration": 1880001, "current_time_ms": 252631, "exploitability": 0.193159},
    {"iteration": 1890001, "current_time_ms": 253756, "exploitability": 0.192768},
    {"iteration": 1900001, "current_time_ms": 254826, "exploitability": 0.192366},
    {"iteration": 1910001, "current_time_ms": 255959, "exploitability": 0.191975},
    {"iteration": 1920001, "current_time_ms": 257121, "exploitability": 0.191651},
    {"iteration": 1930001, "current_time_ms": 258272, "exploitability": 0.19137},
    {"iteration": 1940001, "current_time_ms": 259407, "exploitability": 0.190966},
    {"iteration": 1950001, "current_time_ms": 260496, "exploitability": 0.190468},
    {"iteration": 1960001, "current_time_ms": 261703, "exploitability": 0.190047},
    {"iteration": 1970001, "current_time_ms": 262813, "exploitability": 0.18972},
    {"iteration": 1980001, "current_time_ms": 263888, "exploitability": 0.189523},
    {"iteration": 1990001, "current_time_ms": 265001, "exploitability": 0.189292},
    {"iteration": 2000001, "current_time_ms": 266459, "exploitability": 0.189147},
    {"iteration": 2010001, "current_time_ms": 267945, "exploitability": 0.189172},
    {"iteration": 2020001, "current_time_ms": 269160, "exploitability": 0.189327},
    {"iteration": 2030001, "current_time_ms": 270241, "exploitability": 0.189464},
    {"iteration": 2040001, "current_time_ms": 271791, "exploitability": 0.189474},
    {"iteration": 2050001, "current_time_ms": 273455, "exploitability": 0.189505},
    {"iteration": 2060001, "current_time_ms": 275107, "exploitability": 0.189528},
    {"iteration": 2070001, "current_time_ms": 276921, "exploitability": 0.189472},
    {"iteration": 2080001, "current_time_ms": 278655, "exploitability": 0.189438},
    {"iteration": 2090001, "current_time_ms": 280257, "exploitability": 0.189327},
    {"iteration": 2100001, "current_time_ms": 281651, "exploitability": 0.189239},
    {"iteration": 2110001, "current_time_ms": 283336, "exploitability": 0.18895},
    {"iteration": 2120001, "current_time_ms": 285108, "exploitability": 0.188759},
    {"iteration": 2130001, "current_time_ms": 286507, "exploitability": 0.188532},
    {"iteration": 2140001, "current_time_ms": 287992, "exploitability": 0.188192},
    {"iteration": 2150001, "current_time_ms": 289336, "exploitability": 0.187901},
    {"iteration": 2160001, "current_time_ms": 290600, "exploitability": 0.187541},
    {"iteration": 2170001, "current_time_ms": 291840, "exploitability": 0.187073},
    {"iteration": 2180001, "current_time_ms": 292923, "exploitability": 0.186726},
    {"iteration": 2190001, "current_time_ms": 294020, "exploitability": 0.186297},
    {"iteration": 2200001, "current_time_ms": 295162, "exploitability": 0.185829},
    {"iteration": 2210001, "current_time_ms": 296265, "exploitability": 0.185542},
    {"iteration": 2220001, "current_time_ms": 297374, "exploitability": 0.18539},
    {"iteration": 2230001, "current_time_ms": 298481, "exploitability": 0.185317},
    {"iteration": 2240001, "current_time_ms": 299581, "exploitability": 0.185323},
    {"iteration": 2250001, "current_time_ms": 300680, "exploitability": 0.18524},
    {"iteration": 2260001, "current_time_ms": 301740, "exploitability": 0.185112},
    {"iteration": 2270001, "current_time_ms": 302868, "exploitability": 0.185},
    {"iteration": 2280001, "current_time_ms": 303982, "exploitability": 0.18491},
    {"iteration": 2290001, "current_time_ms": 305041, "exploitability": 0.184758},
    {"iteration": 2300001, "current_time_ms": 306133, "exploitability": 0.184763},
    {"iteration": 2310001, "current_time_ms": 307205, "exploitability": 0.184661},
    {"iteration": 2320001, "current_time_ms": 308324, "exploitability": 0.184564},
    {"iteration": 2330001, "current_time_ms": 309554, "exploitability": 0.184466},
    {"iteration": 2340001, "current_time_ms": 310816, "exploitability": 0.184288},
    {"iteration": 2350001, "current_time_ms": 312023, "exploitability": 0.184128},
    {"iteration": 2360001, "current_time_ms": 313171, "exploitability": 0.183862},
    {"iteration": 2370001, "current_time_ms": 314583, "exploitability": 0.183591},
    {"iteration": 2380001, "current_time_ms": 316260, "exploitability": 0.183442},
    {"iteration": 2390001, "current_time_ms": 317802, "exploitability": 0.183268},
    {"iteration": 2400001, "current_time_ms": 319208, "exploitability": 0.183083},
    {"iteration": 2410001, "current_time_ms": 320575, "exploitability": 0.182958},
    {"iteration": 2420001, "current_time_ms": 321653, "exploitability": 0.182859},
    {"iteration": 2430001, "current_time_ms": 322777, "exploitability": 0.182687},
    {"iteration": 2440001, "current_time_ms": 323989, "exploitability": 0.182508},
    {"iteration": 2450001, "current_time_ms": 325238, "exploitability": 0.182278},
    {"iteration": 2460001, "current_time_ms": 326669, "exploitability": 0.182023},
    {"iteration": 2470001, "current_time_ms": 328205, "exploitability": 0.181743},
    {"iteration": 2480001, "current_time_ms": 330179, "exploitability": 0.181367},
    {"iteration": 2490001, "current_time_ms": 331951, "exploitability": 0.180877},
    {"iteration": 2500001, "current_time_ms": 334049, "exploitability": 0.180402},
    {"iteration": 2510001, "current_time_ms": 335578, "exploitability": 0.179873},
    {"iteration": 2520001, "current_time_ms": 337135, "exploitability": 0.179453},
    {"iteration": 2530001, "current_time_ms": 338383, "exploitability": 0.179006},
    {"iteration": 2540001, "current_time_ms": 339910, "exploitability": 0.178673},
    {"iteration": 2550001, "current_time_ms": 341213, "exploitability": 0.178291},
    {"iteration": 2560001, "current_time_ms": 342455, "exploitability": 0.177927},
    {"iteration": 2570001, "current_time_ms": 343599, "exploitability": 0.177537},
    {"iteration": 2580001, "current_time_ms": 344724, "exploitability": 0.177156},
    {"iteration": 2590001, "current_time_ms": 345888, "exploitability": 0.176791},
    {"iteration": 2600001, "current_time_ms": 346992, "exploitability": 0.176519},
    {"iteration": 2610001, "current_time_ms": 348138, "exploitability": 0.176379},
    {"iteration": 2620001, "current_time_ms": 349275, "exploitability": 0.176251},
    {"iteration": 2630001, "current_time_ms": 350361, "exploitability": 0.176137},
    {"iteration": 2640001, "current_time_ms": 351409, "exploitability": 0.176108},
    {"iteration": 2650001, "current_time_ms": 352446, "exploitability": 0.176141},
    {"iteration": 2660001, "current_time_ms": 353544, "exploitability": 0.176099},
    {"iteration": 2670001, "current_time_ms": 354636, "exploitability": 0.176055},
    {"iteration": 2680001, "current_time_ms": 355762, "exploitability": 0.17593},
    {"iteration": 2690001, "current_time_ms": 356862, "exploitability": 0.175895},
    {"iteration": 2700001, "current_time_ms": 357922, "exploitability": 0.175903},
    {"iteration": 2710001, "current_time_ms": 359038, "exploitability": 0.175917},
    {"iteration": 2720001, "current_time_ms": 360086, "exploitability": 0.175957},
    {"iteration": 2730001, "current_time_ms": 361152, "exploitability": 0.175992},
    {"iteration": 2740001, "current_time_ms": 362245, "exploitability": 0.175954},
    {"iteration": 2750001, "current_time_ms": 363324, "exploitability": 0.176063},
    {"iteration": 2760001, "current_time_ms": 364417, "exploitability": 0.176142},
    {"iteration": 2770001, "current_time_ms": 365508, "exploitability": 0.17619},
    {"iteration": 2780001, "current_time_ms": 366572, "exploitability": 0.176266},
    {"iteration": 2790001, "current_time_ms": 367631, "exploitability": 0.1763},
    {"iteration": 2800001, "current_time_ms": 368691, "exploitability": 0.176387},
    {"iteration": 2810001, "current_time_ms": 370287, "exploitability": 0.176566},
    {"iteration": 2820001, "current_time_ms": 371831, "exploitability": 0.176674},
    {"iteration": 2830001, "current_time_ms": 372954, "exploitability": 0.176782},
    {"iteration": 2840001, "current_time_ms": 374026, "exploitability": 0.176859},
    {"iteration": 2850001, "current_time_ms": 375121, "exploitability": 0.176936},
    {"iteration": 2860001, "current_time_ms": 376747, "exploitability": 0.177008},
    {"iteration": 2870001, "current_time_ms": 378239, "exploitability": 0.17708},
    {"iteration": 2880001, "current_time_ms": 379614, "exploitability": 0.1771},
    {"iteration": 2890001, "current_time_ms": 381295, "exploitability": 0.177057},
    {"iteration": 2900001, "current_time_ms": 383049, "exploitability": 0.17705},
    {"iteration": 2910001, "current_time_ms": 384565, "exploitability": 0.176998},
    {"iteration": 2920001, "current_time_ms": 386145, "exploitability": 0.176932},
    {"iteration": 2930001, "current_time_ms": 388120, "exploitability": 0.176844},
    {"iteration": 2940001, "current_time_ms": 389759, "exploitability": 0.176788},
    {"iteration": 2950001, "current_time_ms": 391633, "exploitability": 0.176721},
    {"iteration": 2960001, "current_time_ms": 393352, "exploitability": 0.176637},
    {"iteration": 2970001, "current_time_ms": 394810, "exploitability": 0.176568},
    {"iteration": 2980001, "current_time_ms": 396496, "exploitability": 0.176498},
    {"iteration": 2990001, "current_time_ms": 397809, "exploitability": 0.176416},
    {"iteration": 3000001, "current_time_ms": 399086, "exploitability": 0.176356},
    {"iteration": 3010001, "current_time_ms": 400309, "exploitability": 0.176296},
    {"iteration": 3020001, "current_time_ms": 401361, "exploitability": 0.176234},
    {"iteration": 3030001, "current_time_ms": 402409, "exploitability": 0.176221},
    {"iteration": 3040001, "current_time_ms": 403480, "exploitability": 0.176152},
    {"iteration": 3050001, "current_time_ms": 404558, "exploitability": 0.175991},
    {"iteration": 3060001, "current_time_ms": 405632, "exploitability": 0.17578},
    {"iteration": 3070001, "current_time_ms": 406713, "exploitability": 0.175555},
    {"iteration": 3080001, "current_time_ms": 407759, "exploitability": 0.175328},
    {"iteration": 3090001, "current_time_ms": 408858, "exploitability": 0.175097},
    {"iteration": 3100001, "current_time_ms": 409926, "exploitability": 0.174851},
    {"iteration": 3110001, "current_time_ms": 410982, "exploitability": 0.1747},
    {"iteration": 3120001, "current_time_ms": 412073, "exploitability": 0.174567},
    {"iteration": 3130001, "current_time_ms": 413187, "exploitability": 0.17438},
    {"iteration": 3140001, "current_time_ms": 414238, "exploitability": 0.174158},
    {"iteration": 3150001, "current_time_ms": 415338, "exploitability": 0.173949},
    {"iteration": 3160001, "current_time_ms": 416418, "exploitability": 0.173769},
    {"iteration": 3170001, "current_time_ms": 417502, "exploitability": 0.173625},
    {"iteration": 3180001, "current_time_ms": 418577, "exploitability": 0.173452},
    {"iteration": 3190001, "current_time_ms": 419644, "exploitability": 0.173242},
    {"iteration": 3200001, "current_time_ms": 420709, "exploitability": 0.173098},
    {"iteration": 3210001, "current_time_ms": 421757, "exploitability": 0.172979},
    {"iteration": 3220001, "current_time_ms": 422797, "exploitability": 0.172762},
    {"iteration": 3230001, "current_time_ms": 423842, "exploitability": 0.172548},
    {"iteration": 3240001, "current_time_ms": 424904, "exploitability": 0.1723},
    {"iteration": 3250001, "current_time_ms": 425984, "exploitability": 0.172021},
    {"iteration": 3260001, "current_time_ms": 427088, "exploitability": 0.171755},
    {"iteration": 3270001, "current_time_ms": 428199, "exploitability": 0.171481},
    {"iteration": 3280001, "current_time_ms": 429442, "exploitability": 0.171216},
    {"iteration": 3290001, "current_time_ms": 430625, "exploitability": 0.170925},
    {"iteration": 3300001, "current_time_ms": 431932, "exploitability": 0.170659},
    {"iteration": 3310001, "current_time_ms": 433015, "exploitability": 0.170415},
    {"iteration": 3320001, "current_time_ms": 434065, "exploitability": 0.170168},
    {"iteration": 3330001, "current_time_ms": 435184, "exploitability": 0.169818},
    {"iteration": 3340001, "current_time_ms": 436277, "exploitability": 0.169459},
    {"iteration": 3350001, "current_time_ms": 437357, "exploitability": 0.169132},
    {"iteration": 3360001, "current_time_ms": 438418, "exploitability": 0.168844},
    {"iteration": 3370001, "current_time_ms": 439484, "exploitability": 0.168581},
    {"iteration": 3380001, "current_time_ms": 440596, "exploitability": 0.168324},
    {"iteration": 3390001, "current_time_ms": 441716, "exploitability": 0.168131},
    {"iteration": 3400001, "current_time_ms": 442805, "exploitability": 0.167947},
    {"iteration": 3410001, "current_time_ms": 443912, "exploitability": 0.167807},
    {"iteration": 3420001, "current_time_ms": 445149, "exploitability": 0.167659},
    {"iteration": 3430001, "current_time_ms": 446395, "exploitability": 0.167501},
    {"iteration": 3440001, "current_time_ms": 447494, "exploitability": 0.167371},
    {"iteration": 3450001, "current_time_ms": 448553, "exploitability": 0.16722},
    {"iteration": 3460001, "current_time_ms": 449602, "exploitability": 0.167064},
    {"iteration": 3470001, "current_time_ms": 450801, "exploitability": 0.166938},
    {"iteration": 3480001, "current_time_ms": 451939, "exploitability": 0.166849},
    {"iteration": 3490001, "current_time_ms": 452916, "exploitability": 0.16671},
    {"iteration": 3500001, "current_time_ms": 454004, "exploitability": 0.166538},
    {"iteration": 3510001, "current_time_ms": 455090, "exploitability": 0.166348},
    {"iteration": 3520001, "current_time_ms": 456224, "exploitability": 0.166126},
    {"iteration": 3530001, "current_time_ms": 457347, "exploitability": 0.165869},
    {"iteration": 3540001, "current_time_ms": 458429, "exploitability": 0.165615},
    {"iteration": 3550001, "current_time_ms": 459698, "exploitability": 0.165352},
    {"iteration": 3560001, "current_time_ms": 460836, "exploitability": 0.165049},
    {"iteration": 3570001, "current_time_ms": 461952, "exploitability": 0.164755},
    {"iteration": 3580001, "current_time_ms": 463013, "exploitability": 0.16446},
    {"iteration": 3590001, "current_time_ms": 464081, "exploitability": 0.164188},
    {"iteration": 3600001, "current_time_ms": 465190, "exploitability": 0.163902},
    {"iteration": 3610001, "current_time_ms": 466277, "exploitability": 0.163594},
    {"iteration": 3620001, "current_time_ms": 467320, "exploitability": 0.163297},
    {"iteration": 3630001, "current_time_ms": 468367, "exploitability": 0.162989},
    {"iteration": 3640001, "current_time_ms": 469587, "exploitability": 0.162705},
    {"iteration": 3650001, "current_time_ms": 471212, "exploitability": 0.162471},
    {"iteration": 3660001, "current_time_ms": 472536, "exploitability": 0.162231},
    {"iteration": 3670001, "current_time_ms": 473595, "exploitability": 0.162034},
    {"iteration": 3680001, "current_time_ms": 474675, "exploitability": 0.161856},
    {"iteration": 3690001, "current_time_ms": 475772, "exploitability": 0.161665},
    {"iteration": 3700001, "current_time_ms": 476898, "exploitability": 0.161488},
    {"iteration": 3710001, "current_time_ms": 477964, "exploitability": 0.161285},
    {"iteration": 3720001, "current_time_ms": 479013, "exploitability": 0.161086},
    {"iteration": 3730001, "current_time_ms": 480063, "exploitability": 0.160894},
    {"iteration": 3740001, "current_time_ms": 481133, "exploitability": 0.160673},
    {"iteration": 3750001, "current_time_ms": 482182, "exploitability": 0.160432},
    {"iteration": 3760001, "current_time_ms": 483236, "exploitability": 0.160207},
    {"iteration": 3770001, "current_time_ms": 484407, "exploitability": 0.159952},
    {"iteration": 3780001, "current_time_ms": 485991, "exploitability": 0.159679},
    {"iteration": 3790001, "current_time_ms": 487510, "exploitability": 0.159386},
    {"iteration": 3800001, "current_time_ms": 488631, "exploitability": 0.159114},
    {"iteration": 3810001, "current_time_ms": 489746, "exploitability": 0.158838},
    {"iteration": 3820001, "current_time_ms": 490855, "exploitability": 0.158574},
    {"iteration": 3830001, "current_time_ms": 491977, "exploitability": 0.158504},
    {"iteration": 3840001, "current_time_ms": 493070, "exploitability": 0.158364},
    {"iteration": 3850001, "current_time_ms": 494221, "exploitability": 0.158191},
    {"iteration": 3860001, "current_time_ms": 495351, "exploitability": 0.158032},
    {"iteration": 3870001, "current_time_ms": 496458, "exploitability": 0.15788},
    {"iteration": 3880001, "current_time_ms": 497614, "exploitability": 0.157624},
    {"iteration": 3890001, "current_time_ms": 499021, "exploitability": 0.157424},
    {"iteration": 3900001, "current_time_ms": 500668, "exploitability": 0.157205},
    {"iteration": 3910001, "current_time_ms": 501747, "exploitability": 0.156995},
    {"iteration": 3920001, "current_time_ms": 502870, "exploitability": 0.156808},
    {"iteration": 3930001, "current_time_ms": 504002, "exploitability": 0.156657},
    {"iteration": 3940001, "current_time_ms": 505113, "exploitability": 0.156473},
    {"iteration": 3950001, "current_time_ms": 506246, "exploitability": 0.156286},
    {"iteration": 3960001, "current_time_ms": 507388, "exploitability": 0.156078},
    {"iteration": 3970001, "current_time_ms": 508515, "exploitability": 0.155894},
    {"iteration": 3980001, "current_time_ms": 509705, "exploitability": 0.155654},
    {"iteration": 3990001, "current_time_ms": 510824, "exploitability": 0.155495},
    {"iteration": 4000001, "current_time_ms": 512272, "exploitability": 0.155334},
    {"iteration": 4010001, "current_time_ms": 513937, "exploitability": 0.155167},
    {"iteration": 4020001, "current_time_ms": 515013, "exploitability": 0.155048},
    {"iteration": 4030001, "current_time_ms": 516255, "exploitability": 0.154932},
    {"iteration": 4040001, "current_time_ms": 517464, "exploitability": 0.154818},
    {"iteration": 4050001, "current_time_ms": 518550, "exploitability": 0.154729},
    {"iteration": 4060001, "current_time_ms": 519680, "exploitability": 0.154606},
    {"iteration": 4070001, "current_time_ms": 520805, "exploitability": 0.154491},
    {"iteration": 4080001, "current_time_ms": 521957, "exploitability": 0.154382},
    {"iteration": 4090001, "current_time_ms": 523387, "exploitability": 0.154264},
    {"iteration": 4100001, "current_time_ms": 524508, "exploitability": 0.154142},
    {"iteration": 4110001, "current_time_ms": 525699, "exploitability": 0.154036},
    {"iteration": 4120001, "current_time_ms": 526811, "exploitability": 0.153936},
    {"iteration": 4130001, "current_time_ms": 528191, "exploitability": 0.153811},
    {"iteration": 4140001, "current_time_ms": 529835, "exploitability": 0.153667},
    {"iteration": 4150001, "current_time_ms": 531512, "exploitability": 0.153519},
    {"iteration": 4160001, "current_time_ms": 532662, "exploitability": 0.153382},
    {"iteration": 4170001, "current_time_ms": 533717, "exploitability": 0.153273},
    {"iteration": 4180001, "current_time_ms": 534839, "exploitability": 0.153145},
    {"iteration": 4190001, "current_time_ms": 535958, "exploitability": 0.153033},
    {"iteration": 4200001, "current_time_ms": 537151, "exploitability": 0.152922},
    {"iteration": 4210001, "current_time_ms": 538244, "exploitability": 0.152838},
    {"iteration": 4220001, "current_time_ms": 539394, "exploitability": 0.152785},
    {"iteration": 4230001, "current_time_ms": 540538, "exploitability": 0.152716},
    {"iteration": 4240001, "current_time_ms": 541649, "exploitability": 0.152618},
    {"iteration": 4250001, "current_time_ms": 542755, "exploitability": 0.152518},
    {"iteration": 4260001, "current_time_ms": 543872, "exploitability": 0.152376},
    {"iteration": 4270001, "current_time_ms": 544943, "exploitability": 0.152188},
    {"iteration": 4280001, "current_time_ms": 546047, "exploitability": 0.152022},
    {"iteration": 4290001, "current_time_ms": 547165, "exploitability": 0.151843},
    {"iteration": 4300001, "current_time_ms": 548279, "exploitability": 0.151613},
    {"iteration": 4310001, "current_time_ms": 549389, "exploitability": 0.151322},
    {"iteration": 4320001, "current_time_ms": 550498, "exploitability": 0.151065},
    {"iteration": 4330001, "current_time_ms": 551581, "exploitability": 0.150823},
    {"iteration": 4340001, "current_time_ms": 552666, "exploitability": 0.150593},
    {"iteration": 4350001, "current_time_ms": 553720, "exploitability": 0.1504},
    {"iteration": 4360001, "current_time_ms": 554819, "exploitability": 0.150184},
    {"iteration": 4370001, "current_time_ms": 555970, "exploitability": 0.149977},
    {"iteration": 4380001, "current_time_ms": 557051, "exploitability": 0.149812},
    {"iteration": 4390001, "current_time_ms": 558114, "exploitability": 0.149667},
    {"iteration": 4400001, "current_time_ms": 559203, "exploitability": 0.149535},
    {"iteration": 4410001, "current_time_ms": 560492, "exploitability": 0.149416},
    {"iteration": 4420001, "current_time_ms": 561893, "exploitability": 0.149304},
    {"iteration": 4430001, "current_time_ms": 563262, "exploitability": 0.149183},
    {"iteration": 4440001, "current_time_ms": 564577, "exploitability": 0.149068},
    {"iteration": 4450001, "current_time_ms": 565754, "exploitability": 0.14896},
    {"iteration": 4460001, "current_time_ms": 566949, "exploitability": 0.148832},
    {"iteration": 4470001, "current_time_ms": 568629, "exploitability": 0.148709},
    {"iteration": 4480001, "current_time_ms": 570240, "exploitability": 0.148574},
    {"iteration": 4490001, "current_time_ms": 571696, "exploitability": 0.148453},
    {"iteration": 4500001, "current_time_ms": 573459, "exploitability": 0.148344},
    {"iteration": 4510001, "current_time_ms": 575201, "exploitability": 0.148278},
    {"iteration": 4520001, "current_time_ms": 576909, "exploitability": 0.148238},
    {"iteration": 4530001, "current_time_ms": 578556, "exploitability": 0.148198},
    {"iteration": 4540001, "current_time_ms": 579804, "exploitability": 0.14815},
    {"iteration": 4550001, "current_time_ms": 581289, "exploitability": 0.148102},
    {"iteration": 4560001, "current_time_ms": 582558, "exploitability": 0.148059},
    {"iteration": 4570001, "current_time_ms": 583806, "exploitability": 0.148008},
    {"iteration": 4580001, "current_time_ms": 584867, "exploitability": 0.147931},
    {"iteration": 4590001, "current_time_ms": 585968, "exploitability": 0.147854},
    {"iteration": 4600001, "current_time_ms": 587049, "exploitability": 0.147808},
    {"iteration": 4610001, "current_time_ms": 588166, "exploitability": 0.147747},
    {"iteration": 4620001, "current_time_ms": 589294, "exploitability": 0.147685},
    {"iteration": 4630001, "current_time_ms": 590424, "exploitability": 0.147649},
    {"iteration": 4640001, "current_time_ms": 591523, "exploitability": 0.147623},
    {"iteration": 4650001, "current_time_ms": 592589, "exploitability": 0.147624},
    {"iteration": 4660001, "current_time_ms": 593693, "exploitability": 0.147662},
    {"iteration": 4670001, "current_time_ms": 594810, "exploitability": 0.147644},
    {"iteration": 4680001, "current_time_ms": 595950, "exploitability": 0.147606},
    {"iteration": 4690001, "current_time_ms": 597056, "exploitability": 0.147618},
    {"iteration": 4700001, "current_time_ms": 598167, "exploitability": 0.147654},
    {"iteration": 4710001, "current_time_ms": 599283, "exploitability": 0.147681},
    {"iteration": 4720001, "current_time_ms": 600448, "exploitability": 0.147681},
    {"iteration": 4730001, "current_time_ms": 601550, "exploitability": 0.147625},
    {"iteration": 4740001, "current_time_ms": 602697, "exploitability": 0.14757},
    {"iteration": 4750001, "current_time_ms": 603747, "exploitability": 0.147499},
    {"iteration": 4760001, "current_time_ms": 604880, "exploitability": 0.147428},
    {"iteration": 4770001, "current_time_ms": 605982, "exploitability": 0.147337},
    {"iteration": 4780001, "current_time_ms": 607091, "exploitability": 0.147263},
    {"iteration": 4790001, "current_time_ms": 608185, "exploitability": 0.147162},
    {"iteration": 4800001, "current_time_ms": 609270, "exploitability": 0.14697},
    {"iteration": 4810001, "current_time_ms": 610381, "exploitability": 0.146759},
    {"iteration": 4820001, "current_time_ms": 611464, "exploitability": 0.146589},
    {"iteration": 4830001, "current_time_ms": 612546, "exploitability": 0.146417},
    {"iteration": 4840001, "current_time_ms": 613652, "exploitability": 0.146254},
    {"iteration": 4850001, "current_time_ms": 614762, "exploitability": 0.146145},
    {"iteration": 4860001, "current_time_ms": 615839, "exploitability": 0.146051},
    {"iteration": 4870001, "current_time_ms": 616918, "exploitability": 0.145968},
    {"iteration": 4880001, "current_time_ms": 617996, "exploitability": 0.145859},
    {"iteration": 4890001, "current_time_ms": 619052, "exploitability": 0.14584},
    {"iteration": 4900001, "current_time_ms": 620148, "exploitability": 0.145852},
    {"iteration": 4910001, "current_time_ms": 621279, "exploitability": 0.145857},
    {"iteration": 4920001, "current_time_ms": 622399, "exploitability": 0.145881},
    {"iteration": 4930001, "current_time_ms": 623501, "exploitability": 0.145887},
    {"iteration": 4940001, "current_time_ms": 624620, "exploitability": 0.145881},
    {"iteration": 4950001, "current_time_ms": 625744, "exploitability": 0.145872},
    {"iteration": 4960001, "current_time_ms": 626863, "exploitability": 0.145858},
    {"iteration": 4970001, "current_time_ms": 627998, "exploitability": 0.145849},
    {"iteration": 4980001, "current_time_ms": 629102, "exploitability": 0.145835},
    {"iteration": 4990001, "current_time_ms": 630222, "exploitability": 0.145843},
    {"iteration": 5000001, "current_time_ms": 631293, "exploitability": 0.145875},
    {"iteration": 5010001, "current_time_ms": 632379, "exploitability": 0.14596},
    {"iteration": 5020001, "current_time_ms": 633452, "exploitability": 0.146069},
    {"iteration": 5030001, "current_time_ms": 634514, "exploitability": 0.146197},
    {"iteration": 5040001, "current_time_ms": 635732, "exploitability": 0.146292},
    {"iteration": 5050001, "current_time_ms": 636869, "exploitability": 0.146376},
    {"iteration": 5060001, "current_time_ms": 637941, "exploitability": 0.146434},
    {"iteration": 5070001, "current_time_ms": 639086, "exploitability": 0.146457},
    {"iteration": 5080001, "current_time_ms": 640512, "exploitability": 0.146471},
    {"iteration": 5090001, "current_time_ms": 641815, "exploitability": 0.146476},
    {"iteration": 5100001, "current_time_ms": 642862, "exploitability": 0.146505},
    {"iteration": 5110001, "current_time_ms": 643947, "exploitability": 0.146551},
    {"iteration": 5120001, "current_time_ms": 645055, "exploitability": 0.146611},
    {"iteration": 5130001, "current_time_ms": 646190, "exploitability": 0.146675},
    {"iteration": 5140001, "current_time_ms": 647292, "exploitability": 0.146729},
    {"iteration": 5150001, "current_time_ms": 648349, "exploitability": 0.146769},
    {"iteration": 5160001, "current_time_ms": 649421, "exploitability": 0.146842},
    {"iteration": 5170001, "current_time_ms": 650484, "exploitability": 0.146902},
    {"iteration": 5180001, "current_time_ms": 651543, "exploitability": 0.146966},
    {"iteration": 5190001, "current_time_ms": 652622, "exploitability": 0.147028},
    {"iteration": 5200001, "current_time_ms": 653726, "exploitability": 0.147067},
    {"iteration": 5210001, "current_time_ms": 654793, "exploitability": 0.147119},
    {"iteration": 5220001, "current_time_ms": 655866, "exploitability": 0.147111},
    {"iteration": 5230001, "current_time_ms": 657029, "exploitability": 0.147088},
    {"iteration": 5240001, "current_time_ms": 658104, "exploitability": 0.147057},
    {"iteration": 5250001, "current_time_ms": 659419, "exploitability": 0.147018},
    {"iteration": 5260001, "current_time_ms": 661086, "exploitability": 0.146937},
    {"iteration": 5270001, "current_time_ms": 662333, "exploitability": 0.146837},
    {"iteration": 5280001, "current_time_ms": 663499, "exploitability": 0.146743},
    {"iteration": 5290001, "current_time_ms": 664605, "exploitability": 0.146659},
    {"iteration": 5300001, "current_time_ms": 665734, "exploitability": 0.146549},
    {"iteration": 5310001, "current_time_ms": 666837, "exploitability": 0.146446},
    {"iteration": 5320001, "current_time_ms": 667976, "exploitability": 0.146343},
    {"iteration": 5330001, "current_time_ms": 669040, "exploitability": 0.146242},
    {"iteration": 5340001, "current_time_ms": 670138, "exploitability": 0.146132},
    {"iteration": 5350001, "current_time_ms": 671268, "exploitability": 0.145975},
    {"iteration": 5360001, "current_time_ms": 672635, "exploitability": 0.145818},
    {"iteration": 5370001, "current_time_ms": 674231, "exploitability": 0.145677},
    {"iteration": 5380001, "current_time_ms": 675486, "exploitability": 0.145529},
    {"iteration": 5390001, "current_time_ms": 676953, "exploitability": 0.145381},
    {"iteration": 5400001, "current_time_ms": 678388, "exploitability": 0.145236},
    {"iteration": 5410001, "current_time_ms": 679548, "exploitability": 0.145109},
    {"iteration": 5420001, "current_time_ms": 680619, "exploitability": 0.144966},
    {"iteration": 5430001, "current_time_ms": 681707, "exploitability": 0.144856},
    {"iteration": 5440001, "current_time_ms": 682722, "exploitability": 0.144748},
    {"iteration": 5450001, "current_time_ms": 683813, "exploitability": 0.144637},
    {"iteration": 5460001, "current_time_ms": 684880, "exploitability": 0.144532},
    {"iteration": 5470001, "current_time_ms": 685943, "exploitability": 0.144429},
    {"iteration": 5480001, "current_time_ms": 687187, "exploitability": 0.14432},
    {"iteration": 5490001, "current_time_ms": 688299, "exploitability": 0.144171},
    {"iteration": 5500001, "current_time_ms": 689333, "exploitability": 0.143993},
    {"iteration": 5510001, "current_time_ms": 690435, "exploitability": 0.143837},
    {"iteration": 5520001, "current_time_ms": 691536, "exploitability": 0.143703},
    {"iteration": 5530001, "current_time_ms": 692987, "exploitability": 0.143596},
    {"iteration": 5540001, "current_time_ms": 694326, "exploitability": 0.143473},
    {"iteration": 5550001, "current_time_ms": 695552, "exploitability": 0.143312},
    {"iteration": 5560001, "current_time_ms": 696633, "exploitability": 0.143165},
    {"iteration": 5570001, "current_time_ms": 697733, "exploitability": 0.143028},
    {"iteration": 5580001, "current_time_ms": 698779, "exploitability": 0.142875},
    {"iteration": 5590001, "current_time_ms": 699859, "exploitability": 0.142709},
    {"iteration": 5600001, "current_time_ms": 700909, "exploitability": 0.142531},
    {"iteration": 5610001, "current_time_ms": 702020, "exploitability": 0.142353},
    {"iteration": 5620001, "current_time_ms": 703071, "exploitability": 0.142203},
    {"iteration": 5630001, "current_time_ms": 704177, "exploitability": 0.14204},
    {"iteration": 5640001, "current_time_ms": 705575, "exploitability": 0.14187},
    {"iteration": 5650001, "current_time_ms": 707180, "exploitability": 0.1417},
    {"iteration": 5660001, "current_time_ms": 708680, "exploitability": 0.141508},
    {"iteration": 5670001, "current_time_ms": 709769, "exploitability": 0.141351},
    {"iteration": 5680001, "current_time_ms": 710823, "exploitability": 0.141192},
    {"iteration": 5690001, "current_time_ms": 712113, "exploitability": 0.141057},
    {"iteration": 5700001, "current_time_ms": 713894, "exploitability": 0.140898},
    {"iteration": 5710001, "current_time_ms": 715347, "exploitability": 0.140759},
    {"iteration": 5720001, "current_time_ms": 717150, "exploitability": 0.140607},
    {"iteration": 5730001, "current_time_ms": 718815, "exploitability": 0.14047},
    {"iteration": 5740001, "current_time_ms": 720720, "exploitability": 0.140314},
    {"iteration": 5750001, "current_time_ms": 722651, "exploitability": 0.140145},
    {"iteration": 5760001, "current_time_ms": 724466, "exploitability": 0.13995},
    {"iteration": 5770001, "current_time_ms": 726105, "exploitability": 0.139723},
    {"iteration": 5780001, "current_time_ms": 728034, "exploitability": 0.139489},
    {"iteration": 5790001, "current_time_ms": 729460, "exploitability": 0.139248},
    {"iteration": 5800001, "current_time_ms": 730726, "exploitability": 0.139005},
    {"iteration": 5810001, "current_time_ms": 731994, "exploitability": 0.138772},
    {"iteration": 5820001, "current_time_ms": 733450, "exploitability": 0.138528},
    {"iteration": 5830001, "current_time_ms": 734943, "exploitability": 0.138276},
    {"iteration": 5840001, "current_time_ms": 736222, "exploitability": 0.138028},
    {"iteration": 5850001, "current_time_ms": 737556, "exploitability": 0.137749},
    {"iteration": 5860001, "current_time_ms": 738790, "exploitability": 0.137467},
    {"iteration": 5870001, "current_time_ms": 740376, "exploitability": 0.137201},
    {"iteration": 5880001, "current_time_ms": 741934, "exploitability": 0.136966},
    {"iteration": 5890001, "current_time_ms": 743263, "exploitability": 0.136792},
    {"iteration": 5900001, "current_time_ms": 744407, "exploitability": 0.136647},
    {"iteration": 5910001, "current_time_ms": 745609, "exploitability": 0.136499},
    {"iteration": 5920001, "current_time_ms": 746713, "exploitability": 0.136331},
    {"iteration": 5930001, "current_time_ms": 747713, "exploitability": 0.136144},
    {"iteration": 5940001, "current_time_ms": 748861, "exploitability": 0.135988},
    {"iteration": 5950001, "current_time_ms": 749989, "exploitability": 0.135827},
    {"iteration": 5960001, "current_time_ms": 751090, "exploitability": 0.13564},
    {"iteration": 5970001, "current_time_ms": 752259, "exploitability": 0.135458},
    {"iteration": 5980001, "current_time_ms": 753484, "exploitability": 0.135247},
    {"iteration": 5990001, "current_time_ms": 754519, "exploitability": 0.135016},
    {"iteration": 6000001, "current_time_ms": 755700, "exploitability": 0.13481},
    {"iteration": 6010001, "current_time_ms": 757058, "exploitability": 0.134617},
    {"iteration": 6020001, "current_time_ms": 758229, "exploitability": 0.134379},
    {"iteration": 6030001, "current_time_ms": 759244, "exploitability": 0.13411},
    {"iteration": 6040001, "current_time_ms": 760358, "exploitability": 0.133851},
    {"iteration": 6050001, "current_time_ms": 761450, "exploitability": 0.133614},
    {"iteration": 6060001, "current_time_ms": 762562, "exploitability": 0.133405},
    {"iteration": 6070001, "current_time_ms": 763656, "exploitability": 0.133209},
    {"iteration": 6080001, "current_time_ms": 764735, "exploitability": 0.132989},
    {"iteration": 6090001, "current_time_ms": 765822, "exploitability": 0.132792},
    {"iteration": 6100001, "current_time_ms": 767357, "exploitability": 0.132612},
    {"iteration": 6110001, "current_time_ms": 769041, "exploitability": 0.132463},
    {"iteration": 6120001, "current_time_ms": 770222, "exploitability": 0.132333},
    {"iteration": 6130001, "current_time_ms": 771593, "exploitability": 0.132201},
    {"iteration": 6140001, "current_time_ms": 772857, "exploitability": 0.132066},
    {"iteration": 6150001, "current_time_ms": 774110, "exploitability": 0.131945},
    {"iteration": 6160001, "current_time_ms": 775233, "exploitability": 0.131786},
    {"iteration": 6170001, "current_time_ms": 776367, "exploitability": 0.13163},
    {"iteration": 6180001, "current_time_ms": 777519, "exploitability": 0.131473},
    {"iteration": 6190001, "current_time_ms": 778639, "exploitability": 0.13134},
    {"iteration": 6200001, "current_time_ms": 779794, "exploitability": 0.131231},
    {"iteration": 6210001, "current_time_ms": 781068, "exploitability": 0.131131},
    {"iteration": 6220001, "current_time_ms": 782269, "exploitability": 0.131055},
    {"iteration": 6230001, "current_time_ms": 783283, "exploitability": 0.130973},
    {"iteration": 6240001, "current_time_ms": 784411, "exploitability": 0.130855},
    {"iteration": 6250001, "current_time_ms": 785533, "exploitability": 0.130726},
    {"iteration": 6260001, "current_time_ms": 786636, "exploitability": 0.130557},
    {"iteration": 6270001, "current_time_ms": 787729, "exploitability": 0.13037},
    {"iteration": 6280001, "current_time_ms": 788833, "exploitability": 0.130176},
    {"iteration": 6290001, "current_time_ms": 790013, "exploitability": 0.129981},
    {"iteration": 6300001, "current_time_ms": 791272, "exploitability": 0.129786},
    {"iteration": 6310001, "current_time_ms": 792444, "exploitability": 0.129632},
    {"iteration": 6320001, "current_time_ms": 793507, "exploitability": 0.129492},
    {"iteration": 6330001, "current_time_ms": 794576, "exploitability": 0.129368},
    {"iteration": 6340001, "current_time_ms": 795656, "exploitability": 0.129246},
    {"iteration": 6350001, "current_time_ms": 796727, "exploitability": 0.129123},
    {"iteration": 6360001, "current_time_ms": 797838, "exploitability": 0.129034},
    {"iteration": 6370001, "current_time_ms": 798927, "exploitability": 0.128963},
    {"iteration": 6380001, "current_time_ms": 800038, "exploitability": 0.128917},
    {"iteration": 6390001, "current_time_ms": 801227, "exploitability": 0.128841},
    {"iteration": 6400001, "current_time_ms": 802769, "exploitability": 0.128757},
    {"iteration": 6410001, "current_time_ms": 804176, "exploitability": 0.12865},
    {"iteration": 6420001, "current_time_ms": 805298, "exploitability": 0.128556},
    {"iteration": 6430001, "current_time_ms": 806448, "exploitability": 0.128483},
    {"iteration": 6440001, "current_time_ms": 807957, "exploitability": 0.128399},
    {"iteration": 6450001, "current_time_ms": 809533, "exploitability": 0.128323},
    {"iteration": 6460001, "current_time_ms": 810869, "exploitability": 0.128273},
    {"iteration": 6470001, "current_time_ms": 812164, "exploitability": 0.128224},
    {"iteration": 6480001, "current_time_ms": 813557, "exploitability": 0.128183},
    {"iteration": 6490001, "current_time_ms": 814851, "exploitability": 0.128167},
    {"iteration": 6500001, "current_time_ms": 815971, "exploitability": 0.128181},
    {"iteration": 6510001, "current_time_ms": 817007, "exploitability": 0.128189},
    {"iteration": 6520001, "current_time_ms": 818142, "exploitability": 0.128193},
    {"iteration": 6530001, "current_time_ms": 819261, "exploitability": 0.128191},
    {"iteration": 6540001, "current_time_ms": 820399, "exploitability": 0.128176},
    {"iteration": 6550001, "current_time_ms": 821543, "exploitability": 0.128202},
    {"iteration": 6560001, "current_time_ms": 822763, "exploitability": 0.128212},
    {"iteration": 6570001, "current_time_ms": 824450, "exploitability": 0.128272},
    {"iteration": 6580001, "current_time_ms": 825682, "exploitability": 0.128328},
    {"iteration": 6590001, "current_time_ms": 826890, "exploitability": 0.128394},
    {"iteration": 6600001, "current_time_ms": 828050, "exploitability": 0.12844},
    {"iteration": 6610001, "current_time_ms": 829169, "exploitability": 0.128491},
    {"iteration": 6620001, "current_time_ms": 830305, "exploitability": 0.128532},
    {"iteration": 6630001, "current_time_ms": 831402, "exploitability": 0.128562},
    {"iteration": 6640001, "current_time_ms": 832711, "exploitability": 0.128588},
    {"iteration": 6650001, "current_time_ms": 833944, "exploitability": 0.128605},
    {"iteration": 6660001, "current_time_ms": 835107, "exploitability": 0.128608},
    {"iteration": 6670001, "current_time_ms": 836237, "exploitability": 0.128608},
    {"iteration": 6680001, "current_time_ms": 837585, "exploitability": 0.128597},
    {"iteration": 6690001, "current_time_ms": 838750, "exploitability": 0.128544},
    {"iteration": 6700001, "current_time_ms": 840169, "exploitability": 0.128501},
    {"iteration": 6710001, "current_time_ms": 842337, "exploitability": 0.128438},
    {"iteration": 6720001, "current_time_ms": 845103, "exploitability": 0.128384},
    {"iteration": 6730001, "current_time_ms": 846822, "exploitability": 0.128328},
    {"iteration": 6740001, "current_time_ms": 849005, "exploitability": 0.128268},
    {"iteration": 6750001, "current_time_ms": 851161, "exploitability": 0.128176},
    {"iteration": 6760001, "current_time_ms": 853510, "exploitability": 0.128057},
    {"iteration": 6770001, "current_time_ms": 854894, "exploitability": 0.127962},
    {"iteration": 6780001, "current_time_ms": 855884, "exploitability": 0.127867},
    {"iteration": 6790001, "current_time_ms": 857068, "exploitability": 0.127768},
    {"iteration": 6800001, "current_time_ms": 858610, "exploitability": 0.127696},
    {"iteration": 6810001, "current_time_ms": 860294, "exploitability": 0.127644},
    {"iteration": 6820001, "current_time_ms": 861500, "exploitability": 0.1276},
    {"iteration": 6830001, "current_time_ms": 862861, "exploitability": 0.127554},
    {"iteration": 6840001, "current_time_ms": 865079, "exploitability": 0.127478},
    {"iteration": 6850001, "current_time_ms": 866867, "exploitability": 0.127416},
    {"iteration": 6860001, "current_time_ms": 868735, "exploitability": 0.127375},
    {"iteration": 6870001, "current_time_ms": 870401, "exploitability": 0.127287},
    {"iteration": 6880001, "current_time_ms": 872391, "exploitability": 0.127183},
    {"iteration": 6890001, "current_time_ms": 874356, "exploitability": 0.127034},
    {"iteration": 6900001, "current_time_ms": 876440, "exploitability": 0.12688},
    {"iteration": 6910001, "current_time_ms": 878401, "exploitability": 0.126726},
    {"iteration": 6920001, "current_time_ms": 880302, "exploitability": 0.126545},
    {"iteration": 6930001, "current_time_ms": 882013, "exploitability": 0.126381},
    {"iteration": 6940001, "current_time_ms": 883464, "exploitability": 0.12623},
    {"iteration": 6950001, "current_time_ms": 884830, "exploitability": 0.126078},
    {"iteration": 6960001, "current_time_ms": 886376, "exploitability": 0.125954},
    {"iteration": 6970001, "current_time_ms": 887872, "exploitability": 0.125843},
    {"iteration": 6980001, "current_time_ms": 889121, "exploitability": 0.125749},
    {"iteration": 6990001, "current_time_ms": 890368, "exploitability": 0.125653},
    {"iteration": 7000001, "current_time_ms": 891626, "exploitability": 0.125534},
    {"iteration": 7010001, "current_time_ms": 892787, "exploitability": 0.125429},
    {"iteration": 7020001, "current_time_ms": 893878, "exploitability": 0.125317},
    {"iteration": 7030001, "current_time_ms": 894974, "exploitability": 0.125154},
    {"iteration": 7040001, "current_time_ms": 896043, "exploitability": 0.124993},
    {"iteration": 7050001, "current_time_ms": 897125, "exploitability": 0.124842},
    {"iteration": 7060001, "current_time_ms": 898191, "exploitability": 0.124732},
    {"iteration": 7070001, "current_time_ms": 899270, "exploitability": 0.12466},
    {"iteration": 7080001, "current_time_ms": 900324, "exploitability": 0.124564},
    {"iteration": 7090001, "current_time_ms": 901343, "exploitability": 0.124485},
    {"iteration": 7100001, "current_time_ms": 902404, "exploitability": 0.124457},
    {"iteration": 7110001, "current_time_ms": 903485, "exploitability": 0.124441},
    {"iteration": 7120001, "current_time_ms": 904547, "exploitability": 0.124404},
    {"iteration": 7130001, "current_time_ms": 905609, "exploitability": 0.12437},
    {"iteration": 7140001, "current_time_ms": 906679, "exploitability": 0.12434},
    {"iteration": 7150001, "current_time_ms": 907719, "exploitability": 0.12428},
    {"iteration": 7160001, "current_time_ms": 908825, "exploitability": 0.124221},
    {"iteration": 7170001, "current_time_ms": 909986, "exploitability": 0.124177},
    {"iteration": 7180001, "current_time_ms": 911148, "exploitability": 0.124153},
    {"iteration": 7190001, "current_time_ms": 912202, "exploitability": 0.124131},
    {"iteration": 7200001, "current_time_ms": 913279, "exploitability": 0.124105},
    {"iteration": 7210001, "current_time_ms": 914381, "exploitability": 0.124086},
    {"iteration": 7220001, "current_time_ms": 915493, "exploitability": 0.12405},
    {"iteration": 7230001, "current_time_ms": 916885, "exploitability": 0.124006},
    {"iteration": 7240001, "current_time_ms": 918153, "exploitability": 0.123954},
    {"iteration": 7250001, "current_time_ms": 919392, "exploitability": 0.123902},
    {"iteration": 7260001, "current_time_ms": 920488, "exploitability": 0.123876},
    {"iteration": 7270001, "current_time_ms": 921557, "exploitability": 0.123889},
    {"iteration": 7280001, "current_time_ms": 922624, "exploitability": 0.123915},
    {"iteration": 7290001, "current_time_ms": 923726, "exploitability": 0.123934},
    {"iteration": 7300001, "current_time_ms": 924810, "exploitability": 0.123943},
    {"iteration": 7310001, "current_time_ms": 926155, "exploitability": 0.123954},
    {"iteration": 7320001, "current_time_ms": 927703, "exploitability": 0.123974},
    {"iteration": 7330001, "current_time_ms": 929057, "exploitability": 0.12398},
    {"iteration": 7340001, "current_time_ms": 930540, "exploitability": 0.123965},
    {"iteration": 7350001, "current_time_ms": 931655, "exploitability": 0.123957},
    {"iteration": 7360001, "current_time_ms": 932751, "exploitability": 0.123945},
    {"iteration": 7370001, "current_time_ms": 934022, "exploitability": 0.123937},
    {"iteration": 7380001, "current_time_ms": 935230, "exploitability": 0.123937},
    {"iteration": 7390001, "current_time_ms": 936409, "exploitability": 0.123945},
    {"iteration": 7400001, "current_time_ms": 937437, "exploitability": 0.123948},
    {"iteration": 7410001, "current_time_ms": 938537, "exploitability": 0.123947},
    {"iteration": 7420001, "current_time_ms": 939774, "exploitability": 0.123948},
    {"iteration": 7430001, "current_time_ms": 940935, "exploitability": 0.123952},
    {"iteration": 7440001, "current_time_ms": 941984, "exploitability": 0.123967},
    {"iteration": 7450001, "current_time_ms": 943075, "exploitability": 0.124004},
    {"iteration": 7460001, "current_time_ms": 944177, "exploitability": 0.124038},
    {"iteration": 7470001, "current_time_ms": 945269, "exploitability": 0.124059},
    {"iteration": 7480001, "current_time_ms": 946426, "exploitability": 0.124062},
    {"iteration": 7490001, "current_time_ms": 947736, "exploitability": 0.124025},
    {"iteration": 7500001, "current_time_ms": 948879, "exploitability": 0.123958},
    {"iteration": 7510001, "current_time_ms": 949924, "exploitability": 0.123871},
    {"iteration": 7520001, "current_time_ms": 951000, "exploitability": 0.123777},
    {"iteration": 7530001, "current_time_ms": 952073, "exploitability": 0.123707},
    {"iteration": 7540001, "current_time_ms": 953140, "exploitability": 0.123647},
    {"iteration": 7550001, "current_time_ms": 954238, "exploitability": 0.12357},
    {"iteration": 7560001, "current_time_ms": 955351, "exploitability": 0.123482},
    {"iteration": 7570001, "current_time_ms": 956442, "exploitability": 0.123383},
    {"iteration": 7580001, "current_time_ms": 957532, "exploitability": 0.12328},
    {"iteration": 7590001, "current_time_ms": 958642, "exploitability": 0.123184},
    {"iteration": 7600001, "current_time_ms": 959688, "exploitability": 0.123088},
    {"iteration": 7610001, "current_time_ms": 960793, "exploitability": 0.122971},
    {"iteration": 7620001, "current_time_ms": 961905, "exploitability": 0.122861},
    {"iteration": 7630001, "current_time_ms": 962984, "exploitability": 0.122751},
    {"iteration": 7640001, "current_time_ms": 964108, "exploitability": 0.122638},
    {"iteration": 7650001, "current_time_ms": 965207, "exploitability": 0.122528},
    {"iteration": 7660001, "current_time_ms": 966320, "exploitability": 0.122409},
    {"iteration": 7670001, "current_time_ms": 967424, "exploitability": 0.122299},
    {"iteration": 7680001, "current_time_ms": 968560, "exploitability": 0.12219},
    {"iteration": 7690001, "current_time_ms": 969806, "exploitability": 0.122085},
    {"iteration": 7700001, "current_time_ms": 970963, "exploitability": 0.121974},
    {"iteration": 7710001, "current_time_ms": 972023, "exploitability": 0.121837},
    {"iteration": 7720001, "current_time_ms": 973136, "exploitability": 0.121712},
    {"iteration": 7730001, "current_time_ms": 974231, "exploitability": 0.121613},
    {"iteration": 7740001, "current_time_ms": 975318, "exploitability": 0.121489},
    {"iteration": 7750001, "current_time_ms": 976420, "exploitability": 0.121365},
    {"iteration": 7760001, "current_time_ms": 977529, "exploitability": 0.121229},
    {"iteration": 7770001, "current_time_ms": 978598, "exploitability": 0.12113},
    {"iteration": 7780001, "current_time_ms": 979641, "exploitability": 0.121021},
    {"iteration": 7790001, "current_time_ms": 980727, "exploitability": 0.120898},
    {"iteration": 7800001, "current_time_ms": 981830, "exploitability": 0.120783},
    {"iteration": 7810001, "current_time_ms": 982896, "exploitability": 0.120734},
    {"iteration": 7820001, "current_time_ms": 983974, "exploitability": 0.120661},
    {"iteration": 7830001, "current_time_ms": 985015, "exploitability": 0.120587},
    {"iteration": 7840001, "current_time_ms": 986083, "exploitability": 0.120508},
    {"iteration": 7850001, "current_time_ms": 987149, "exploitability": 0.120406},
    {"iteration": 7860001, "current_time_ms": 988231, "exploitability": 0.12029},
    {"iteration": 7870001, "current_time_ms": 989561, "exploitability": 0.120173},
    {"iteration": 7880001, "current_time_ms": 991065, "exploitability": 0.12003},
    {"iteration": 7890001, "current_time_ms": 992359, "exploitability": 0.119877},
    {"iteration": 7900001, "current_time_ms": 993460, "exploitability": 0.119723},
    {"iteration": 7910001, "current_time_ms": 994531, "exploitability": 0.119574},
    {"iteration": 7920001, "current_time_ms": 995743, "exploitability": 0.119428},
    {"iteration": 7930001, "current_time_ms": 996916, "exploitability": 0.119311},
    {"iteration": 7940001, "current_time_ms": 998085, "exploitability": 0.119216},
    {"iteration": 7950001, "current_time_ms": 999724, "exploitability": 0.119117},
    {"iteration": 7960001, "current_time_ms": 1001145, "exploitability": 0.119037},
    {"iteration": 7970001, "current_time_ms": 1002268, "exploitability": 0.118962},
    {"iteration": 7980001, "current_time_ms": 1003428, "exploitability": 0.118869},
    {"iteration": 7990001, "current_time_ms": 1004430, "exploitability": 0.118763},
    {"iteration": 8000001, "current_time_ms": 1005501, "exploitability": 0.118639},
    {"iteration": 8010001, "current_time_ms": 1006578, "exploitability": 0.11852},
    {"iteration": 8020001, "current_time_ms": 1007653, "exploitability": 0.118405},
    {"iteration": 8030001, "current_time_ms": 1008732, "exploitability": 0.118289},
    {"iteration": 8040001, "current_time_ms": 1009816, "exploitability": 0.118165},
    {"iteration": 8050001, "current_time_ms": 1010880, "exploitability": 0.118051},
    {"iteration": 8060001, "current_time_ms": 1011926, "exploitability": 0.117956},
    {"iteration": 8070001, "current_time_ms": 1013001, "exploitability": 0.11787},
    {"iteration": 8080001, "current_time_ms": 1014066, "exploitability": 0.117797},
    {"iteration": 8090001, "current_time_ms": 1015136, "exploitability": 0.117736},
    {"iteration": 8100001, "current_time_ms": 1016219, "exploitability": 0.117681},
    {"iteration": 8110001, "current_time_ms": 1017247, "exploitability": 0.117652},
    {"iteration": 8120001, "current_time_ms": 1018313, "exploitability": 0.117617},
    {"iteration": 8130001, "current_time_ms": 1019409, "exploitability": 0.117607},
    {"iteration": 8140001, "current_time_ms": 1020485, "exploitability": 0.117623},
    {"iteration": 8150001, "current_time_ms": 1021558, "exploitability": 0.117656},
    {"iteration": 8160001, "current_time_ms": 1022623, "exploitability": 0.117677},
    {"iteration": 8170001, "current_time_ms": 1023698, "exploitability": 0.117697},
    {"iteration": 8180001, "current_time_ms": 1024768, "exploitability": 0.117707},
    {"iteration": 8190001, "current_time_ms": 1025860, "exploitability": 0.117704},
    {"iteration": 8200001, "current_time_ms": 1026918, "exploitability": 0.117711},
    {"iteration": 8210001, "current_time_ms": 1028006, "exploitability": 0.11772},
    {"iteration": 8220001, "current_time_ms": 1029165, "exploitability": 0.117748},
    {"iteration": 8230001, "current_time_ms": 1030286, "exploitability": 0.117744},
    {"iteration": 8240001, "current_time_ms": 1031426, "exploitability": 0.117748},
    {"iteration": 8250001, "current_time_ms": 1032512, "exploitability": 0.117722},
    {"iteration": 8260001, "current_time_ms": 1033733, "exploitability": 0.117668},
    {"iteration": 8270001, "current_time_ms": 1034849, "exploitability": 0.117601},
    {"iteration": 8280001, "current_time_ms": 1036051, "exploitability": 0.117529},
    {"iteration": 8290001, "current_time_ms": 1037210, "exploitability": 0.117474},
    {"iteration": 8300001, "current_time_ms": 1038335, "exploitability": 0.117426},
    {"iteration": 8310001, "current_time_ms": 1039501, "exploitability": 0.117378},
    {"iteration": 8320001, "current_time_ms": 1040649, "exploitability": 0.117306},
    {"iteration": 8330001, "current_time_ms": 1041783, "exploitability": 0.117237},
    {"iteration": 8340001, "current_time_ms": 1042968, "exploitability": 0.117165},
    {"iteration": 8350001, "current_time_ms": 1044143, "exploitability": 0.117111},
    {"iteration": 8360001, "current_time_ms": 1045393, "exploitability": 0.117087},
    {"iteration": 8370001, "current_time_ms": 1046605, "exploitability": 0.117063},
    {"iteration": 8380001, "current_time_ms": 1047770, "exploitability": 0.117035},
    {"iteration": 8390001, "current_time_ms": 1049001, "exploitability": 0.117024},
    {"iteration": 8400001, "current_time_ms": 1050241, "exploitability": 0.117004},
    {"iteration": 8410001, "current_time_ms": 1051381, "exploitability": 0.116994},
    {"iteration": 8420001, "current_time_ms": 1052521, "exploitability": 0.117007},
    {"iteration": 8430001, "current_time_ms": 1053883, "exploitability": 0.117021},
    {"iteration": 8440001, "current_time_ms": 1055195, "exploitability": 0.117028},
    {"iteration": 8450001, "current_time_ms": 1056414, "exploitability": 0.117056},
    {"iteration": 8460001, "current_time_ms": 1057440, "exploitability": 0.117079},
    {"iteration": 8470001, "current_time_ms": 1058596, "exploitability": 0.117091},
    {"iteration": 8480001, "current_time_ms": 1059908, "exploitability": 0.117096},
    {"iteration": 8490001, "current_time_ms": 1061038, "exploitability": 0.117123},
    {"iteration": 8500001, "current_time_ms": 1062106, "exploitability": 0.117187},
    {"iteration": 8510001, "current_time_ms": 1063206, "exploitability": 0.117276},
    {"iteration": 8520001, "current_time_ms": 1064327, "exploitability": 0.117367},
    {"iteration": 8530001, "current_time_ms": 1065569, "exploitability": 0.117443},
    {"iteration": 8540001, "current_time_ms": 1066721, "exploitability": 0.117513},
    {"iteration": 8550001, "current_time_ms": 1067821, "exploitability": 0.117558},
    {"iteration": 8560001, "current_time_ms": 1068968, "exploitability": 0.117608},
    {"iteration": 8570001, "current_time_ms": 1070129, "exploitability": 0.117649},
    {"iteration": 8580001, "current_time_ms": 1071290, "exploitability": 0.117686},
    {"iteration": 8590001, "current_time_ms": 1072537, "exploitability": 0.117709},
    {"iteration": 8600001, "current_time_ms": 1073676, "exploitability": 0.11773},
    {"iteration": 8610001, "current_time_ms": 1074748, "exploitability": 0.117754},
    {"iteration": 8620001, "current_time_ms": 1075822, "exploitability": 0.117778},
    {"iteration": 8630001, "current_time_ms": 1076925, "exploitability": 0.11783},
    {"iteration": 8640001, "current_time_ms": 1078070, "exploitability": 0.117853},
    {"iteration": 8650001, "current_time_ms": 1079165, "exploitability": 0.117861},
    {"iteration": 8660001, "current_time_ms": 1080262, "exploitability": 0.117862},
    {"iteration": 8670001, "current_time_ms": 1081404, "exploitability": 0.117854},
    {"iteration": 8680001, "current_time_ms": 1082493, "exploitability": 0.117826},
    {"iteration": 8690001, "current_time_ms": 1083585, "exploitability": 0.117811},
    {"iteration": 8700001, "current_time_ms": 1084709, "exploitability": 0.117786},
    {"iteration": 8710001, "current_time_ms": 1085836, "exploitability": 0.117738},
    {"iteration": 8720001, "current_time_ms": 1086916, "exploitability": 0.117691},
    {"iteration": 8730001, "current_time_ms": 1088099, "exploitability": 0.117661},
    {"iteration": 8740001, "current_time_ms": 1089292, "exploitability": 0.117637},
    {"iteration": 8750001, "current_time_ms": 1090436, "exploitability": 0.117602},
    {"iteration": 8760001, "current_time_ms": 1091502, "exploitability": 0.11758},
    {"iteration": 8770001, "current_time_ms": 1092565, "exploitability": 0.117581},
    {"iteration": 8780001, "current_time_ms": 1093618, "exploitability": 0.117563},
    {"iteration": 8790001, "current_time_ms": 1094692, "exploitability": 0.117552},
    {"iteration": 8800001, "current_time_ms": 1095721, "exploitability": 0.117539},
    {"iteration": 8810001, "current_time_ms": 1096803, "exploitability": 0.117525},
    {"iteration": 8820001, "current_time_ms": 1097926, "exploitability": 0.117509},
    {"iteration": 8830001, "current_time_ms": 1098986, "exploitability": 0.117496},
    {"iteration": 8840001, "current_time_ms": 1100025, "exploitability": 0.117471},
    {"iteration": 8850001, "current_time_ms": 1101107, "exploitability": 0.117438},
    {"iteration": 8860001, "current_time_ms": 1102138, "exploitability": 0.117406},
    {"iteration": 8870001, "current_time_ms": 1103199, "exploitability": 0.11736},
    {"iteration": 8880001, "current_time_ms": 1104270, "exploitability": 0.117321},
    {"iteration": 8890001, "current_time_ms": 1105369, "exploitability": 0.117271},
    {"iteration": 8900001, "current_time_ms": 1106586, "exploitability": 0.117217},
    {"iteration": 8910001, "current_time_ms": 1108165, "exploitability": 0.117157},
    {"iteration": 8920001, "current_time_ms": 1109796, "exploitability": 0.117095},
    {"iteration": 8930001, "current_time_ms": 1111103, "exploitability": 0.117032},
    {"iteration": 8940001, "current_time_ms": 1112725, "exploitability": 0.116971},
    {"iteration": 8950001, "current_time_ms": 1114367, "exploitability": 0.116926},
    {"iteration": 8960001, "current_time_ms": 1116194, "exploitability": 0.11688},
    {"iteration": 8970001, "current_time_ms": 1117693, "exploitability": 0.116837},
    {"iteration": 8980001, "current_time_ms": 1119373, "exploitability": 0.116799},
    {"iteration": 8990001, "current_time_ms": 1121092, "exploitability": 0.116771},
    {"iteration": 9000001, "current_time_ms": 1122691, "exploitability": 0.116754},
    {"iteration": 9010001, "current_time_ms": 1124287, "exploitability": 0.116744},
    {"iteration": 9020001, "current_time_ms": 1125836, "exploitability": 0.116714},
    {"iteration": 9030001, "current_time_ms": 1127161, "exploitability": 0.116667},
    {"iteration": 9040001, "current_time_ms": 1128512, "exploitability": 0.116621},
    {"iteration": 9050001, "current_time_ms": 1129940, "exploitability": 0.116595},
    {"iteration": 9060001, "current_time_ms": 1131169, "exploitability": 0.116571},
    {"iteration": 9070001, "current_time_ms": 1132571, "exploitability": 0.116556},
    {"iteration": 9080001, "current_time_ms": 1133744, "exploitability": 0.116564},
    {"iteration": 9090001, "current_time_ms": 1134762, "exploitability": 0.116558},
    {"iteration": 9100001, "current_time_ms": 1135871, "exploitability": 0.116525},
    {"iteration": 9110001, "current_time_ms": 1136906, "exploitability": 0.116502},
    {"iteration": 9120001, "current_time_ms": 1138086, "exploitability": 0.116483},
    {"iteration": 9130001, "current_time_ms": 1139123, "exploitability": 0.116455},
    {"iteration": 9140001, "current_time_ms": 1140182, "exploitability": 0.116426},
    {"iteration": 9150001, "current_time_ms": 1141241, "exploitability": 0.116398},
    {"iteration": 9160001, "current_time_ms": 1142267, "exploitability": 0.116356},
    {"iteration": 9170001, "current_time_ms": 1143317, "exploitability": 0.116312},
    {"iteration": 9180001, "current_time_ms": 1144368, "exploitability": 0.116251},
    {"iteration": 9190001, "current_time_ms": 1145427, "exploitability": 0.116198},
    {"iteration": 9200001, "current_time_ms": 1146460, "exploitability": 0.116144},
    {"iteration": 9210001, "current_time_ms": 1147514, "exploitability": 0.116103},
    {"iteration": 9220001, "current_time_ms": 1148552, "exploitability": 0.116067},
    {"iteration": 9230001, "current_time_ms": 1149606, "exploitability": 0.116019},
    {"iteration": 9240001, "current_time_ms": 1150694, "exploitability": 0.115976},
    {"iteration": 9250001, "current_time_ms": 1151737, "exploitability": 0.115943},
    {"iteration": 9260001, "current_time_ms": 1152763, "exploitability": 0.115903},
    {"iteration": 9270001, "current_time_ms": 1153815, "exploitability": 0.115865},
    {"iteration": 9280001, "current_time_ms": 1154886, "exploitability": 0.115817},
    {"iteration": 9290001, "current_time_ms": 1155921, "exploitability": 0.115762},
    {"iteration": 9300001, "current_time_ms": 1156990, "exploitability": 0.115715},
    {"iteration": 9310001, "current_time_ms": 1158039, "exploitability": 0.115675},
    {"iteration": 9320001, "current_time_ms": 1159072, "exploitability": 0.115633},
    {"iteration": 9330001, "current_time_ms": 1160188, "exploitability": 0.11559},
    {"iteration": 9340001, "current_time_ms": 1161232, "exploitability": 0.115545},
    {"iteration": 9350001, "current_time_ms": 1162272, "exploitability": 0.115514},
    {"iteration": 9360001, "current_time_ms": 1163305, "exploitability": 0.115504},
    {"iteration": 9370001, "current_time_ms": 1164323, "exploitability": 0.115491},
    {"iteration": 9380001, "current_time_ms": 1165410, "exploitability": 0.115463},
    {"iteration": 9390001, "current_time_ms": 1166659, "exploitability": 0.11543},
    {"iteration": 9400001, "current_time_ms": 1167768, "exploitability": 0.115389},
    {"iteration": 9410001, "current_time_ms": 1168820, "exploitability": 0.115344},
    {"iteration": 9420001, "current_time_ms": 1170019, "exploitability": 0.115308},
    {"iteration": 9430001, "current_time_ms": 1171188, "exploitability": 0.115279},
    {"iteration": 9440001, "current_time_ms": 1172288, "exploitability": 0.11524},
    {"iteration": 9450001, "current_time_ms": 1173340, "exploitability": 0.115197},
    {"iteration": 9460001, "current_time_ms": 1174376, "exploitability": 0.115166},
    {"iteration": 9470001, "current_time_ms": 1175515, "exploitability": 0.115152},
    {"iteration": 9480001, "current_time_ms": 1176719, "exploitability": 0.11513},
    {"iteration": 9490001, "current_time_ms": 1177797, "exploitability": 0.11509},
    {"iteration": 9500001, "current_time_ms": 1178872, "exploitability": 0.115037},
    {"iteration": 9510001, "current_time_ms": 1179909, "exploitability": 0.114988},
    {"iteration": 9520001, "current_time_ms": 1181037, "exploitability": 0.114939},
    {"iteration": 9530001, "current_time_ms": 1182116, "exploitability": 0.114888},
    {"iteration": 9540001, "current_time_ms": 1183183, "exploitability": 0.114828},
    {"iteration": 9550001, "current_time_ms": 1184257, "exploitability": 0.114771},
    {"iteration": 9560001, "current_time_ms": 1185326, "exploitability": 0.114704},
    {"iteration": 9570001, "current_time_ms": 1186416, "exploitability": 0.114641},
    {"iteration": 9580001, "current_time_ms": 1187491, "exploitability": 0.11458},
    {"iteration": 9590001, "current_time_ms": 1188577, "exploitability": 0.114517},
    {"iteration": 9600001, "current_time_ms": 1189652, "exploitability": 0.114452},
    {"iteration": 9610001, "current_time_ms": 1190744, "exploitability": 0.1144},
    {"iteration": 9620001, "current_time_ms": 1191849, "exploitability": 0.114356},
    {"iteration": 9630001, "current_time_ms": 1192915, "exploitability": 0.114315},
    {"iteration": 9640001, "current_time_ms": 1194022, "exploitability": 0.114268},
    {"iteration": 9650001, "current_time_ms": 1195115, "exploitability": 0.11423},
    {"iteration": 9660001, "current_time_ms": 1196217, "exploitability": 0.114186},
    {"iteration": 9670001, "current_time_ms": 1197273, "exploitability": 0.114153},
    {"iteration": 9680001, "current_time_ms": 1198343, "exploitability": 0.114147},
    {"iteration": 9690001, "current_time_ms": 1199466, "exploitability": 0.114129},
    {"iteration": 9700001, "current_time_ms": 1200512, "exploitability": 0.114114},
    {"iteration": 9710001, "current_time_ms": 1201585, "exploitability": 0.114099},
    {"iteration": 9720001, "current_time_ms": 1202659, "exploitability": 0.114074},
    {"iteration": 9730001, "current_time_ms": 1203719, "exploitability": 0.114037},
    {"iteration": 9740001, "current_time_ms": 1204795, "exploitability": 0.113999},
    {"iteration": 9750001, "current_time_ms": 1205870, "exploitability": 0.113963},
    {"iteration": 9760001, "current_time_ms": 1206911, "exploitability": 0.113926},
    {"iteration": 9770001, "current_time_ms": 1207962, "exploitability": 0.113881},
    {"iteration": 9780001, "current_time_ms": 1209021, "exploitability": 0.113834},
    {"iteration": 9790001, "current_time_ms": 1210047, "exploitability": 0.113791},
    {"iteration": 9800001, "current_time_ms": 1211161, "exploitability": 0.113757},
    {"iteration": 9810001, "current_time_ms": 1212410, "exploitability": 0.113719},
    {"iteration": 9820001, "current_time_ms": 1213489, "exploitability": 0.11366},
    {"iteration": 9830001, "current_time_ms": 1214511, "exploitability": 0.113618},
    {"iteration": 9840001, "current_time_ms": 1215559, "exploitability": 0.113562},
    {"iteration": 9850001, "current_time_ms": 1216609, "exploitability": 0.113514},
    {"iteration": 9860001, "current_time_ms": 1217652, "exploitability": 0.113464},
    {"iteration": 9870001, "current_time_ms": 1218702, "exploitability": 0.113425},
    {"iteration": 9880001, "current_time_ms": 1219797, "exploitability": 0.113356},
    {"iteration": 9890001, "current_time_ms": 1220924, "exploitability": 0.113268},
    {"iteration": 9900001, "current_time_ms": 1222014, "exploitability": 0.113194},
    {"iteration": 9910001, "current_time_ms": 1223175, "exploitability": 0.11312},
    {"iteration": 9920001, "current_time_ms": 1224575, "exploitability": 0.113056},
    {"iteration": 9930001, "current_time_ms": 1226004, "exploitability": 0.112999},
    {"iteration": 9940001, "current_time_ms": 1227152, "exploitability": 0.112938},
    {"iteration": 9950001, "current_time_ms": 1228285, "exploitability": 0.112903},
    {"iteration": 9960001, "current_time_ms": 1229416, "exploitability": 0.112887},
    {"iteration": 9970001, "current_time_ms": 1230537, "exploitability": 0.112878},
    {"iteration": 9980001, "current_time_ms": 1231621, "exploitability": 0.112884},
    {"iteration": 9990001, "current_time_ms": 1232680, "exploitability": 0.112909},
    {"iteration": 10000001, "current_time_ms": 1233735, "exploitability": 0.112932},
  ]
}


==> plots/backup/ib__42_k1_bal_kuhn.json <==
{
  "game": "../efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 178, "exploitability": 0.072622},
    {"iteration": 20001, "current_time_ms": 384, "exploitability": 0.0572338},
    {"iteration": 30001, "current_time_ms": 582, "exploitability": 0.0558665},
    {"iteration": 40001, "current_time_ms": 780, "exploitability": 0.0506714},
    {"iteration": 50001, "current_time_ms": 960, "exploitability": 0.0482887},
    {"iteration": 60001, "current_time_ms": 1151, "exploitability": 0.0430966},
    {"iteration": 70001, "current_time_ms": 1378, "exploitability": 0.039555},
    {"iteration": 80001, "current_time_ms": 1554, "exploitability": 0.03791},
    {"iteration": 90001, "current_time_ms": 1738, "exploitability": 0.0366641},
    {"iteration": 100001, "current_time_ms": 1915, "exploitability": 0.0359619},
    {"iteration": 110001, "current_time_ms": 2095, "exploitability": 0.0350291},
    {"iteration": 120001, "current_time_ms": 2280, "exploitability": 0.0343854},
    {"iteration": 130001, "current_time_ms": 2458, "exploitability": 0.0339254},
    {"iteration": 140001, "current_time_ms": 2634, "exploitability": 0.0321372},
    {"iteration": 150001, "current_time_ms": 2823, "exploitability": 0.0320216},
    {"iteration": 160001, "current_time_ms": 3003, "exploitability": 0.0320168},
    {"iteration": 170001, "current_time_ms": 3192, "exploitability": 0.0302339},
    {"iteration": 180001, "current_time_ms": 3376, "exploitability": 0.0298755},
    {"iteration": 190001, "current_time_ms": 3560, "exploitability": 0.028306},
    {"iteration": 200001, "current_time_ms": 3742, "exploitability": 0.0276945},
    {"iteration": 210001, "current_time_ms": 3932, "exploitability": 0.0275185},
    {"iteration": 220001, "current_time_ms": 4112, "exploitability": 0.0266564},
    {"iteration": 230001, "current_time_ms": 4297, "exploitability": 0.0266331},
    {"iteration": 240001, "current_time_ms": 4482, "exploitability": 0.0259683},
    {"iteration": 250001, "current_time_ms": 4663, "exploitability": 0.0262649},
    {"iteration": 260001, "current_time_ms": 4845, "exploitability": 0.0257354},
    {"iteration": 270001, "current_time_ms": 5043, "exploitability": 0.0257163},
    {"iteration": 280001, "current_time_ms": 5277, "exploitability": 0.0249669},
    {"iteration": 290001, "current_time_ms": 5496, "exploitability": 0.0246196},
    {"iteration": 300001, "current_time_ms": 5716, "exploitability": 0.0249623},
    {"iteration": 310001, "current_time_ms": 5920, "exploitability": 0.0242148},
    {"iteration": 320001, "current_time_ms": 6146, "exploitability": 0.0235109},
    {"iteration": 330001, "current_time_ms": 6359, "exploitability": 0.0243846},
    {"iteration": 340001, "current_time_ms": 6579, "exploitability": 0.0233919},
    {"iteration": 350001, "current_time_ms": 6820, "exploitability": 0.0231636},
    {"iteration": 360001, "current_time_ms": 7034, "exploitability": 0.0226294},
    {"iteration": 370001, "current_time_ms": 7233, "exploitability": 0.0231378},
    {"iteration": 380001, "current_time_ms": 7413, "exploitability": 0.0223728},
    {"iteration": 390001, "current_time_ms": 7611, "exploitability": 0.0232533},
    {"iteration": 400001, "current_time_ms": 7815, "exploitability": 0.0225257},
    {"iteration": 410001, "current_time_ms": 8007, "exploitability": 0.0226012},
    {"iteration": 420001, "current_time_ms": 8199, "exploitability": 0.0227312},
    {"iteration": 430001, "current_time_ms": 8386, "exploitability": 0.0221961},
    {"iteration": 440001, "current_time_ms": 8581, "exploitability": 0.0222963},
    {"iteration": 450001, "current_time_ms": 8764, "exploitability": 0.0220687},
    {"iteration": 460001, "current_time_ms": 8958, "exploitability": 0.021456},
    {"iteration": 470001, "current_time_ms": 9145, "exploitability": 0.0215891},
    {"iteration": 480001, "current_time_ms": 9334, "exploitability": 0.0222083},
    {"iteration": 490001, "current_time_ms": 9517, "exploitability": 0.021708},
    {"iteration": 500001, "current_time_ms": 9693, "exploitability": 0.0217851},
    {"iteration": 510001, "current_time_ms": 9878, "exploitability": 0.0224607},
    {"iteration": 520001, "current_time_ms": 10050, "exploitability": 0.0218085},
    {"iteration": 530001, "current_time_ms": 10235, "exploitability": 0.0218826},
    {"iteration": 540001, "current_time_ms": 10414, "exploitability": 0.0214053},
    {"iteration": 550001, "current_time_ms": 10607, "exploitability": 0.0211151},
    {"iteration": 560001, "current_time_ms": 10792, "exploitability": 0.0213544},
    {"iteration": 570001, "current_time_ms": 10992, "exploitability": 0.021318},
    {"iteration": 580001, "current_time_ms": 11170, "exploitability": 0.0209335},
    {"iteration": 590001, "current_time_ms": 11350, "exploitability": 0.0209215},
    {"iteration": 600001, "current_time_ms": 11545, "exploitability": 0.0204691},
    {"iteration": 610001, "current_time_ms": 11771, "exploitability": 0.0204958},
    {"iteration": 620001, "current_time_ms": 12000, "exploitability": 0.0208755},
    {"iteration": 630001, "current_time_ms": 12218, "exploitability": 0.0200603},
    {"iteration": 640001, "current_time_ms": 12469, "exploitability": 0.0202551},
    {"iteration": 650001, "current_time_ms": 12663, "exploitability": 0.0206667},
    {"iteration": 660001, "current_time_ms": 12849, "exploitability": 0.0199231},
    {"iteration": 670001, "current_time_ms": 13059, "exploitability": 0.0199425},
    {"iteration": 680001, "current_time_ms": 13302, "exploitability": 0.0202127},
    {"iteration": 690001, "current_time_ms": 13697, "exploitability": 0.0197897},
    {"iteration": 700001, "current_time_ms": 13972, "exploitability": 0.0191527},
    {"iteration": 710001, "current_time_ms": 14211, "exploitability": 0.0200729},
    {"iteration": 720001, "current_time_ms": 14439, "exploitability": 0.0201935},
    {"iteration": 730001, "current_time_ms": 14649, "exploitability": 0.0195522},
    {"iteration": 740001, "current_time_ms": 14862, "exploitability": 0.0194058},
    {"iteration": 750001, "current_time_ms": 15088, "exploitability": 0.0195259},
    {"iteration": 760001, "current_time_ms": 15310, "exploitability": 0.0193225},
    {"iteration": 770001, "current_time_ms": 15507, "exploitability": 0.0188147},
    {"iteration": 780001, "current_time_ms": 15700, "exploitability": 0.018758},
    {"iteration": 790001, "current_time_ms": 15883, "exploitability": 0.0191497},
    {"iteration": 800001, "current_time_ms": 16051, "exploitability": 0.0188443},
    {"iteration": 810001, "current_time_ms": 16229, "exploitability": 0.0184588},
    {"iteration": 820001, "current_time_ms": 16419, "exploitability": 0.0187351},
    {"iteration": 830001, "current_time_ms": 16612, "exploitability": 0.0187214},
    {"iteration": 840001, "current_time_ms": 16800, "exploitability": 0.0184532},
    {"iteration": 850001, "current_time_ms": 16999, "exploitability": 0.0183253},
    {"iteration": 860001, "current_time_ms": 17219, "exploitability": 0.0183142},
    {"iteration": 870001, "current_time_ms": 17430, "exploitability": 0.0181645},
    {"iteration": 880001, "current_time_ms": 17619, "exploitability": 0.0183446},
    {"iteration": 890001, "current_time_ms": 17802, "exploitability": 0.0180974},
    {"iteration": 900001, "current_time_ms": 18004, "exploitability": 0.0178187},
    {"iteration": 910001, "current_time_ms": 18200, "exploitability": 0.018174},
    {"iteration": 920001, "current_time_ms": 18397, "exploitability": 0.0184777},
    {"iteration": 930001, "current_time_ms": 18577, "exploitability": 0.0182581},
    {"iteration": 940001, "current_time_ms": 18803, "exploitability": 0.017895},
    {"iteration": 950001, "current_time_ms": 19064, "exploitability": 0.0178207},
    {"iteration": 960001, "current_time_ms": 19300, "exploitability": 0.0180753},
    {"iteration": 970001, "current_time_ms": 19535, "exploitability": 0.0180544},
    {"iteration": 980001, "current_time_ms": 19770, "exploitability": 0.0176189},
    {"iteration": 990001, "current_time_ms": 20004, "exploitability": 0.0176073},
    {"iteration": 1000001, "current_time_ms": 20282, "exploitability": 0.0177541},
    {"iteration": 1010001, "current_time_ms": 20497, "exploitability": 0.0177395},
    {"iteration": 1020001, "current_time_ms": 20724, "exploitability": 0.0175857},
    {"iteration": 1030001, "current_time_ms": 20935, "exploitability": 0.0173849},
    {"iteration": 1040001, "current_time_ms": 21127, "exploitability": 0.0174116},
    {"iteration": 1050001, "current_time_ms": 21333, "exploitability": 0.0176235},
    {"iteration": 1060001, "current_time_ms": 21585, "exploitability": 0.0176046},
    {"iteration": 1070001, "current_time_ms": 21846, "exploitability": 0.0171876},
    {"iteration": 1080001, "current_time_ms": 22087, "exploitability": 0.017194},
    {"iteration": 1090001, "current_time_ms": 22331, "exploitability": 0.0173991},
    {"iteration": 1100001, "current_time_ms": 22601, "exploitability": 0.0172352},
    {"iteration": 1110001, "current_time_ms": 22849, "exploitability": 0.0167836},
    {"iteration": 1120001, "current_time_ms": 23095, "exploitability": 0.0168447},
    {"iteration": 1130001, "current_time_ms": 23487, "exploitability": 0.0170836},
    {"iteration": 1140001, "current_time_ms": 23791, "exploitability": 0.0168789},
    {"iteration": 1150001, "current_time_ms": 23998, "exploitability": 0.0166913},
    {"iteration": 1160001, "current_time_ms": 24197, "exploitability": 0.0166909},
    {"iteration": 1170001, "current_time_ms": 24415, "exploitability": 0.0167976},
    {"iteration": 1180001, "current_time_ms": 24621, "exploitability": 0.0167411},
    {"iteration": 1190001, "current_time_ms": 24887, "exploitability": 0.0167354},
    {"iteration": 1200001, "current_time_ms": 25147, "exploitability": 0.0168268},
    {"iteration": 1210001, "current_time_ms": 25461, "exploitability": 0.0167982},
    {"iteration": 1220001, "current_time_ms": 25688, "exploitability": 0.0166392},
    {"iteration": 1230001, "current_time_ms": 26021, "exploitability": 0.0165856},
    {"iteration": 1240001, "current_time_ms": 26304, "exploitability": 0.0166132},
    {"iteration": 1250001, "current_time_ms": 26552, "exploitability": 0.0165678},
    {"iteration": 1260001, "current_time_ms": 26845, "exploitability": 0.0162918},
    {"iteration": 1270001, "current_time_ms": 27096, "exploitability": 0.0161584},
    {"iteration": 1280001, "current_time_ms": 27315, "exploitability": 0.0161998},
    {"iteration": 1290001, "current_time_ms": 27584, "exploitability": 0.0163374},
    {"iteration": 1300001, "current_time_ms": 27922, "exploitability": 0.0163116},
    {"iteration": 1310001, "current_time_ms": 28124, "exploitability": 0.0162369},
    {"iteration": 1320001, "current_time_ms": 28299, "exploitability": 0.0163423},
    {"iteration": 1330001, "current_time_ms": 28484, "exploitability": 0.0163543},
    {"iteration": 1340001, "current_time_ms": 28803, "exploitability": 0.0162914},
    {"iteration": 1350001, "current_time_ms": 29003, "exploitability": 0.0163385},
    {"iteration": 1360001, "current_time_ms": 29215, "exploitability": 0.0163877},
    {"iteration": 1370001, "current_time_ms": 29405, "exploitability": 0.0163533},
    {"iteration": 1380001, "current_time_ms": 29609, "exploitability": 0.0161813},
    {"iteration": 1390001, "current_time_ms": 29804, "exploitability": 0.0160426},
    {"iteration": 1400001, "current_time_ms": 30011, "exploitability": 0.015929},
    {"iteration": 1410001, "current_time_ms": 30205, "exploitability": 0.0159538},
    {"iteration": 1420001, "current_time_ms": 30397, "exploitability": 0.0160188},
    {"iteration": 1430001, "current_time_ms": 30588, "exploitability": 0.0159881},
    {"iteration": 1440001, "current_time_ms": 30800, "exploitability": 0.0158591},
    {"iteration": 1450001, "current_time_ms": 30996, "exploitability": 0.0157624},
    {"iteration": 1460001, "current_time_ms": 31253, "exploitability": 0.0158304},
    {"iteration": 1470001, "current_time_ms": 31500, "exploitability": 0.0159127},
    {"iteration": 1480001, "current_time_ms": 31726, "exploitability": 0.0157181},
    {"iteration": 1490001, "current_time_ms": 31960, "exploitability": 0.0154503},
    {"iteration": 1500001, "current_time_ms": 32204, "exploitability": 0.0155649},
    {"iteration": 1510001, "current_time_ms": 32448, "exploitability": 0.0157422},
    {"iteration": 1520001, "current_time_ms": 32673, "exploitability": 0.0157277},
    {"iteration": 1530001, "current_time_ms": 32897, "exploitability": 0.0155022},
    {"iteration": 1540001, "current_time_ms": 33121, "exploitability": 0.0152388},
    {"iteration": 1550001, "current_time_ms": 33328, "exploitability": 0.0151919},
    {"iteration": 1560001, "current_time_ms": 33532, "exploitability": 0.0154326},
    {"iteration": 1570001, "current_time_ms": 33720, "exploitability": 0.0155553},
    {"iteration": 1580001, "current_time_ms": 33907, "exploitability": 0.0153138},
    {"iteration": 1590001, "current_time_ms": 34089, "exploitability": 0.0150971},
    {"iteration": 1600001, "current_time_ms": 34278, "exploitability": 0.0151882},
    {"iteration": 1610001, "current_time_ms": 34459, "exploitability": 0.0154244},
    {"iteration": 1620001, "current_time_ms": 34642, "exploitability": 0.0153909},
    {"iteration": 1630001, "current_time_ms": 34830, "exploitability": 0.0153156},
    {"iteration": 1640001, "current_time_ms": 35033, "exploitability": 0.0152958},
    {"iteration": 1650001, "current_time_ms": 35287, "exploitability": 0.0153063},
    {"iteration": 1660001, "current_time_ms": 35531, "exploitability": 0.0152985},
    {"iteration": 1670001, "current_time_ms": 35756, "exploitability": 0.0152906},
    {"iteration": 1680001, "current_time_ms": 35987, "exploitability": 0.0152208},
    {"iteration": 1690001, "current_time_ms": 36220, "exploitability": 0.0151017},
    {"iteration": 1700001, "current_time_ms": 36440, "exploitability": 0.015081},
    {"iteration": 1710001, "current_time_ms": 36684, "exploitability": 0.0150458},
    {"iteration": 1720001, "current_time_ms": 36904, "exploitability": 0.0150698},
    {"iteration": 1730001, "current_time_ms": 37131, "exploitability": 0.014822},
    {"iteration": 1740001, "current_time_ms": 37338, "exploitability": 0.0147837},
    {"iteration": 1750001, "current_time_ms": 37579, "exploitability": 0.0148929},
    {"iteration": 1760001, "current_time_ms": 37787, "exploitability": 0.0149208},
    {"iteration": 1770001, "current_time_ms": 37995, "exploitability": 0.0148346},
    {"iteration": 1780001, "current_time_ms": 38200, "exploitability": 0.0146633},
    {"iteration": 1790001, "current_time_ms": 38396, "exploitability": 0.0146292},
    {"iteration": 1800001, "current_time_ms": 38603, "exploitability": 0.014695},
    {"iteration": 1810001, "current_time_ms": 38807, "exploitability": 0.0147214},
    {"iteration": 1820001, "current_time_ms": 39000, "exploitability": 0.0146226},
    {"iteration": 1830001, "current_time_ms": 39201, "exploitability": 0.0146942},
    {"iteration": 1840001, "current_time_ms": 39399, "exploitability": 0.0146152},
    {"iteration": 1850001, "current_time_ms": 39597, "exploitability": 0.0144673},
    {"iteration": 1860001, "current_time_ms": 39780, "exploitability": 0.0145217},
    {"iteration": 1870001, "current_time_ms": 39984, "exploitability": 0.0146111},
    {"iteration": 1880001, "current_time_ms": 40183, "exploitability": 0.014542},
    {"iteration": 1890001, "current_time_ms": 40379, "exploitability": 0.0145943},
    {"iteration": 1900001, "current_time_ms": 40582, "exploitability": 0.0146306},
    {"iteration": 1910001, "current_time_ms": 40782, "exploitability": 0.0145956},
    {"iteration": 1920001, "current_time_ms": 40976, "exploitability": 0.0145803},
    {"iteration": 1930001, "current_time_ms": 41204, "exploitability": 0.014645},
    {"iteration": 1940001, "current_time_ms": 41400, "exploitability": 0.0146951},
    {"iteration": 1950001, "current_time_ms": 41586, "exploitability": 0.0145852},
    {"iteration": 1960001, "current_time_ms": 41762, "exploitability": 0.0143212},
    {"iteration": 1970001, "current_time_ms": 41958, "exploitability": 0.0142774},
    {"iteration": 1980001, "current_time_ms": 42154, "exploitability": 0.0144753},
    {"iteration": 1990001, "current_time_ms": 42342, "exploitability": 0.0145985},
    {"iteration": 2000001, "current_time_ms": 42532, "exploitability": 0.0145215},
    {"iteration": 2010001, "current_time_ms": 42729, "exploitability": 0.0142233},
    {"iteration": 2020001, "current_time_ms": 42917, "exploitability": 0.0140867},
    {"iteration": 2030001, "current_time_ms": 43104, "exploitability": 0.0141092},
    {"iteration": 2040001, "current_time_ms": 43283, "exploitability": 0.0142517},
    {"iteration": 2050001, "current_time_ms": 43473, "exploitability": 0.0143518},
    {"iteration": 2060001, "current_time_ms": 43666, "exploitability": 0.0142247},
    {"iteration": 2070001, "current_time_ms": 43849, "exploitability": 0.0140083},
    {"iteration": 2080001, "current_time_ms": 44030, "exploitability": 0.0139961},
    {"iteration": 2090001, "current_time_ms": 44223, "exploitability": 0.0141305},
    {"iteration": 2100001, "current_time_ms": 44409, "exploitability": 0.014231},
    {"iteration": 2110001, "current_time_ms": 44613, "exploitability": 0.0140596},
    {"iteration": 2120001, "current_time_ms": 44803, "exploitability": 0.0138466},
    {"iteration": 2130001, "current_time_ms": 44999, "exploitability": 0.0138474},
    {"iteration": 2140001, "current_time_ms": 45194, "exploitability": 0.013957},
    {"iteration": 2150001, "current_time_ms": 45384, "exploitability": 0.0139761},
    {"iteration": 2160001, "current_time_ms": 45570, "exploitability": 0.0138946},
    {"iteration": 2170001, "current_time_ms": 45757, "exploitability": 0.0137095},
    {"iteration": 2180001, "current_time_ms": 45967, "exploitability": 0.0136839},
    {"iteration": 2190001, "current_time_ms": 46164, "exploitability": 0.0137784},
    {"iteration": 2200001, "current_time_ms": 46355, "exploitability": 0.0139141},
    {"iteration": 2210001, "current_time_ms": 46552, "exploitability": 0.0138927},
    {"iteration": 2220001, "current_time_ms": 46748, "exploitability": 0.0137068},
    {"iteration": 2230001, "current_time_ms": 46939, "exploitability": 0.0136235},
    {"iteration": 2240001, "current_time_ms": 47135, "exploitability": 0.0136777},
    {"iteration": 2250001, "current_time_ms": 47336, "exploitability": 0.0138543},
    {"iteration": 2260001, "current_time_ms": 47534, "exploitability": 0.0138519},
    {"iteration": 2270001, "current_time_ms": 47705, "exploitability": 0.0136632},
    {"iteration": 2280001, "current_time_ms": 47885, "exploitability": 0.0135204},
    {"iteration": 2290001, "current_time_ms": 48054, "exploitability": 0.0135374},
    {"iteration": 2300001, "current_time_ms": 48233, "exploitability": 0.0136057},
    {"iteration": 2310001, "current_time_ms": 48412, "exploitability": 0.0136502},
    {"iteration": 2320001, "current_time_ms": 48590, "exploitability": 0.0136585},
    {"iteration": 2330001, "current_time_ms": 48764, "exploitability": 0.0134601},
    {"iteration": 2340001, "current_time_ms": 48937, "exploitability": 0.0133511},
    {"iteration": 2350001, "current_time_ms": 49109, "exploitability": 0.0133368},
    {"iteration": 2360001, "current_time_ms": 49289, "exploitability": 0.0133508},
    {"iteration": 2370001, "current_time_ms": 49470, "exploitability": 0.0133658},
    {"iteration": 2380001, "current_time_ms": 49643, "exploitability": 0.0132448},
    {"iteration": 2390001, "current_time_ms": 49841, "exploitability": 0.0131612},
    {"iteration": 2400001, "current_time_ms": 50033, "exploitability": 0.0131725},
    {"iteration": 2410001, "current_time_ms": 50217, "exploitability": 0.0131944},
    {"iteration": 2420001, "current_time_ms": 50404, "exploitability": 0.0132233},
    {"iteration": 2430001, "current_time_ms": 50590, "exploitability": 0.0131857},
    {"iteration": 2440001, "current_time_ms": 50765, "exploitability": 0.0130857},
    {"iteration": 2450001, "current_time_ms": 50946, "exploitability": 0.013035},
    {"iteration": 2460001, "current_time_ms": 51132, "exploitability": 0.0130283},
    {"iteration": 2470001, "current_time_ms": 51314, "exploitability": 0.0130147},
    {"iteration": 2480001, "current_time_ms": 51508, "exploitability": 0.0130205},
    {"iteration": 2490001, "current_time_ms": 51689, "exploitability": 0.0130972},
    {"iteration": 2500001, "current_time_ms": 51870, "exploitability": 0.0130782},
    {"iteration": 2510001, "current_time_ms": 52063, "exploitability": 0.0129441},
    {"iteration": 2520001, "current_time_ms": 52258, "exploitability": 0.0128509},
    {"iteration": 2530001, "current_time_ms": 52449, "exploitability": 0.012863},
    {"iteration": 2540001, "current_time_ms": 52632, "exploitability": 0.012929},
    {"iteration": 2550001, "current_time_ms": 52815, "exploitability": 0.0130261},
    {"iteration": 2560001, "current_time_ms": 53005, "exploitability": 0.013022},
    {"iteration": 2570001, "current_time_ms": 53201, "exploitability": 0.0128419},
    {"iteration": 2580001, "current_time_ms": 53392, "exploitability": 0.0126068},
    {"iteration": 2590001, "current_time_ms": 53579, "exploitability": 0.0126075},
    {"iteration": 2600001, "current_time_ms": 53767, "exploitability": 0.0127284},
    {"iteration": 2610001, "current_time_ms": 53953, "exploitability": 0.0128032},
    {"iteration": 2620001, "current_time_ms": 54136, "exploitability": 0.0128373},
    {"iteration": 2630001, "current_time_ms": 54313, "exploitability": 0.0126796},
    {"iteration": 2640001, "current_time_ms": 54491, "exploitability": 0.0125098},
    {"iteration": 2650001, "current_time_ms": 54687, "exploitability": 0.0124765},
    {"iteration": 2660001, "current_time_ms": 54884, "exploitability": 0.012548},
    {"iteration": 2670001, "current_time_ms": 55074, "exploitability": 0.0126268},
    {"iteration": 2680001, "current_time_ms": 55262, "exploitability": 0.0126258},
    {"iteration": 2690001, "current_time_ms": 55440, "exploitability": 0.0125065},
    {"iteration": 2700001, "current_time_ms": 55623, "exploitability": 0.012413},
    {"iteration": 2710001, "current_time_ms": 55803, "exploitability": 0.0123777},
    {"iteration": 2720001, "current_time_ms": 55982, "exploitability": 0.0123986},
    {"iteration": 2730001, "current_time_ms": 56167, "exploitability": 0.0124538},
    {"iteration": 2740001, "current_time_ms": 56350, "exploitability": 0.0125132},
    {"iteration": 2750001, "current_time_ms": 56534, "exploitability": 0.0124859},
    {"iteration": 2760001, "current_time_ms": 56723, "exploitability": 0.0124409},
    {"iteration": 2770001, "current_time_ms": 56898, "exploitability": 0.012387},
    {"iteration": 2780001, "current_time_ms": 57081, "exploitability": 0.0123494},
    {"iteration": 2790001, "current_time_ms": 57272, "exploitability": 0.0124134},
    {"iteration": 2800001, "current_time_ms": 57460, "exploitability": 0.0124829},
    {"iteration": 2810001, "current_time_ms": 57643, "exploitability": 0.0124274},
    {"iteration": 2820001, "current_time_ms": 57831, "exploitability": 0.0122974},
    {"iteration": 2830001, "current_time_ms": 58012, "exploitability": 0.0122592},
    {"iteration": 2840001, "current_time_ms": 58199, "exploitability": 0.0122576},
    {"iteration": 2850001, "current_time_ms": 58396, "exploitability": 0.0123593},
    {"iteration": 2860001, "current_time_ms": 58581, "exploitability": 0.0123926},
    {"iteration": 2870001, "current_time_ms": 58757, "exploitability": 0.0123552},
    {"iteration": 2880001, "current_time_ms": 58933, "exploitability": 0.012325},
    {"iteration": 2890001, "current_time_ms": 59119, "exploitability": 0.0122416},
    {"iteration": 2900001, "current_time_ms": 59313, "exploitability": 0.0121481},
    {"iteration": 2910001, "current_time_ms": 59498, "exploitability": 0.0121141},
    {"iteration": 2920001, "current_time_ms": 59677, "exploitability": 0.0121624},
    {"iteration": 2930001, "current_time_ms": 59867, "exploitability": 0.0122788},
    {"iteration": 2940001, "current_time_ms": 60047, "exploitability": 0.0123156},
    {"iteration": 2950001, "current_time_ms": 60227, "exploitability": 0.0121989},
    {"iteration": 2960001, "current_time_ms": 60410, "exploitability": 0.0120779},
    {"iteration": 2970001, "current_time_ms": 60592, "exploitability": 0.0120206},
    {"iteration": 2980001, "current_time_ms": 60774, "exploitability": 0.0121113},
    {"iteration": 2990001, "current_time_ms": 60966, "exploitability": 0.0122289},
    {"iteration": 3000001, "current_time_ms": 61156, "exploitability": 0.0122304},
    {"iteration": 3010001, "current_time_ms": 61338, "exploitability": 0.0121372},
    {"iteration": 3020001, "current_time_ms": 61522, "exploitability": 0.0119852},
    {"iteration": 3030001, "current_time_ms": 61705, "exploitability": 0.011904},
    {"iteration": 3040001, "current_time_ms": 61890, "exploitability": 0.0118616},
    {"iteration": 3050001, "current_time_ms": 62065, "exploitability": 0.0119502},
    {"iteration": 3060001, "current_time_ms": 62248, "exploitability": 0.0119675},
    {"iteration": 3070001, "current_time_ms": 62425, "exploitability": 0.0119718},
    {"iteration": 3080001, "current_time_ms": 62603, "exploitability": 0.0120112},
    {"iteration": 3090001, "current_time_ms": 62783, "exploitability": 0.01204},
    {"iteration": 3100001, "current_time_ms": 62976, "exploitability": 0.012006},
    {"iteration": 3110001, "current_time_ms": 63168, "exploitability": 0.0119285},
    {"iteration": 3120001, "current_time_ms": 63347, "exploitability": 0.011849},
    {"iteration": 3130001, "current_time_ms": 63520, "exploitability": 0.0118476},
    {"iteration": 3140001, "current_time_ms": 63697, "exploitability": 0.0119595},
    {"iteration": 3150001, "current_time_ms": 63869, "exploitability": 0.0120269},
    {"iteration": 3160001, "current_time_ms": 64049, "exploitability": 0.0120334},
    {"iteration": 3170001, "current_time_ms": 64236, "exploitability": 0.0120156},
    {"iteration": 3180001, "current_time_ms": 64416, "exploitability": 0.0119951},
    {"iteration": 3190001, "current_time_ms": 64597, "exploitability": 0.0119753},
    {"iteration": 3200001, "current_time_ms": 64785, "exploitability": 0.0119418},
    {"iteration": 3210001, "current_time_ms": 64966, "exploitability": 0.0119471},
    {"iteration": 3220001, "current_time_ms": 65234, "exploitability": 0.0119197},
    {"iteration": 3230001, "current_time_ms": 65467, "exploitability": 0.0119003},
    {"iteration": 3240001, "current_time_ms": 65701, "exploitability": 0.0118553},
    {"iteration": 3250001, "current_time_ms": 65931, "exploitability": 0.0118146},
    {"iteration": 3260001, "current_time_ms": 66152, "exploitability": 0.0118717},
    {"iteration": 3270001, "current_time_ms": 66393, "exploitability": 0.0118945},
    {"iteration": 3280001, "current_time_ms": 66604, "exploitability": 0.0118346},
    {"iteration": 3290001, "current_time_ms": 66837, "exploitability": 0.0117363},
    {"iteration": 3300001, "current_time_ms": 67056, "exploitability": 0.0116774},
    {"iteration": 3310001, "current_time_ms": 67276, "exploitability": 0.0116506},
    {"iteration": 3320001, "current_time_ms": 67501, "exploitability": 0.0116567},
    {"iteration": 3330001, "current_time_ms": 67702, "exploitability": 0.0117424},
    {"iteration": 3340001, "current_time_ms": 67906, "exploitability": 0.0117541},
    {"iteration": 3350001, "current_time_ms": 68124, "exploitability": 0.0116445},
    {"iteration": 3360001, "current_time_ms": 68335, "exploitability": 0.0115396},
    {"iteration": 3370001, "current_time_ms": 68547, "exploitability": 0.011499},
    {"iteration": 3380001, "current_time_ms": 68738, "exploitability": 0.011516},
    {"iteration": 3390001, "current_time_ms": 68917, "exploitability": 0.0115843},
    {"iteration": 3400001, "current_time_ms": 69106, "exploitability": 0.0116348},
    {"iteration": 3410001, "current_time_ms": 69289, "exploitability": 0.011663},
    {"iteration": 3420001, "current_time_ms": 69474, "exploitability": 0.0116055},
    {"iteration": 3430001, "current_time_ms": 69656, "exploitability": 0.0114856},
    {"iteration": 3440001, "current_time_ms": 69843, "exploitability": 0.0114152},
    {"iteration": 3450001, "current_time_ms": 70032, "exploitability": 0.0114391},
    {"iteration": 3460001, "current_time_ms": 70222, "exploitability": 0.0115236},
    {"iteration": 3470001, "current_time_ms": 70404, "exploitability": 0.0116477},
    {"iteration": 3480001, "current_time_ms": 70597, "exploitability": 0.0117142},
    {"iteration": 3490001, "current_time_ms": 70842, "exploitability": 0.0115669},
    {"iteration": 3500001, "current_time_ms": 71056, "exploitability": 0.0114239},
    {"iteration": 3510001, "current_time_ms": 71278, "exploitability": 0.0112743},
    {"iteration": 3520001, "current_time_ms": 71500, "exploitability": 0.0112857},
    {"iteration": 3530001, "current_time_ms": 71716, "exploitability": 0.0114006},
    {"iteration": 3540001, "current_time_ms": 71938, "exploitability": 0.0115203},
    {"iteration": 3550001, "current_time_ms": 72143, "exploitability": 0.0115881},
    {"iteration": 3560001, "current_time_ms": 72374, "exploitability": 0.011518},
    {"iteration": 3570001, "current_time_ms": 72591, "exploitability": 0.0113908},
    {"iteration": 3580001, "current_time_ms": 72803, "exploitability": 0.0113342},
    {"iteration": 3590001, "current_time_ms": 72992, "exploitability": 0.0113154},
    {"iteration": 3600001, "current_time_ms": 73178, "exploitability": 0.011318},
    {"iteration": 3610001, "current_time_ms": 73374, "exploitability": 0.0113517},
    {"iteration": 3620001, "current_time_ms": 73565, "exploitability": 0.011428},
    {"iteration": 3630001, "current_time_ms": 73757, "exploitability": 0.0113996},
    {"iteration": 3640001, "current_time_ms": 73941, "exploitability": 0.0113516},
    {"iteration": 3650001, "current_time_ms": 74125, "exploitability": 0.0113248},
    {"iteration": 3660001, "current_time_ms": 74308, "exploitability": 0.0113242},
    {"iteration": 3670001, "current_time_ms": 74491, "exploitability": 0.0113224},
    {"iteration": 3680001, "current_time_ms": 74666, "exploitability": 0.0113325},
    {"iteration": 3690001, "current_time_ms": 74848, "exploitability": 0.0112542},
    {"iteration": 3700001, "current_time_ms": 75035, "exploitability": 0.011152},
    {"iteration": 3710001, "current_time_ms": 75234, "exploitability": 0.0110806},
    {"iteration": 3720001, "current_time_ms": 75419, "exploitability": 0.0110396},
    {"iteration": 3730001, "current_time_ms": 75615, "exploitability": 0.0110135},
    {"iteration": 3740001, "current_time_ms": 75814, "exploitability": 0.0110023},
    {"iteration": 3750001, "current_time_ms": 76007, "exploitability": 0.0110335},
    {"iteration": 3760001, "current_time_ms": 76193, "exploitability": 0.0110685},
    {"iteration": 3770001, "current_time_ms": 76378, "exploitability": 0.0110775},
    {"iteration": 3780001, "current_time_ms": 76566, "exploitability": 0.0110717},
    {"iteration": 3790001, "current_time_ms": 76750, "exploitability": 0.01103},
    {"iteration": 3800001, "current_time_ms": 76933, "exploitability": 0.0110082},
    {"iteration": 3810001, "current_time_ms": 77126, "exploitability": 0.0110032},
    {"iteration": 3820001, "current_time_ms": 77313, "exploitability": 0.010988},
    {"iteration": 3830001, "current_time_ms": 77497, "exploitability": 0.0110236},
    {"iteration": 3840001, "current_time_ms": 77679, "exploitability": 0.0110618},
    {"iteration": 3850001, "current_time_ms": 77880, "exploitability": 0.0111065},
    {"iteration": 3860001, "current_time_ms": 78065, "exploitability": 0.0111224},
    {"iteration": 3870001, "current_time_ms": 78253, "exploitability": 0.0110717},
    {"iteration": 3880001, "current_time_ms": 78428, "exploitability": 0.0109714},
    {"iteration": 3890001, "current_time_ms": 78611, "exploitability": 0.0109237},
    {"iteration": 3900001, "current_time_ms": 78797, "exploitability": 0.0109349},
    {"iteration": 3910001, "current_time_ms": 78972, "exploitability": 0.0109715},
    {"iteration": 3920001, "current_time_ms": 79150, "exploitability": 0.0110194},
    {"iteration": 3930001, "current_time_ms": 79325, "exploitability": 0.0110392},
    {"iteration": 3940001, "current_time_ms": 79494, "exploitability": 0.0109874},
    {"iteration": 3950001, "current_time_ms": 79672, "exploitability": 0.0109308},
    {"iteration": 3960001, "current_time_ms": 79862, "exploitability": 0.0108585},
    {"iteration": 3970001, "current_time_ms": 80058, "exploitability": 0.0107464},
    {"iteration": 3980001, "current_time_ms": 80242, "exploitability": 0.0108424},
    {"iteration": 3990001, "current_time_ms": 80429, "exploitability": 0.0109679},
    {"iteration": 4000001, "current_time_ms": 80620, "exploitability": 0.0110366},
    {"iteration": 4010001, "current_time_ms": 80804, "exploitability": 0.0109901},
    {"iteration": 4020001, "current_time_ms": 80988, "exploitability": 0.0109358},
    {"iteration": 4030001, "current_time_ms": 81176, "exploitability": 0.0109529},
    {"iteration": 4040001, "current_time_ms": 81357, "exploitability": 0.0109127},
    {"iteration": 4050001, "current_time_ms": 81540, "exploitability": 0.0108495},
    {"iteration": 4060001, "current_time_ms": 81722, "exploitability": 0.0108658},
    {"iteration": 4070001, "current_time_ms": 81909, "exploitability": 0.01088},
    {"iteration": 4080001, "current_time_ms": 82109, "exploitability": 0.0109361},
    {"iteration": 4090001, "current_time_ms": 82318, "exploitability": 0.010994},
    {"iteration": 4100001, "current_time_ms": 82505, "exploitability": 0.0110389},
    {"iteration": 4110001, "current_time_ms": 82688, "exploitability": 0.0110415},
    {"iteration": 4120001, "current_time_ms": 82869, "exploitability": 0.0109914},
    {"iteration": 4130001, "current_time_ms": 83052, "exploitability": 0.0109272},
    {"iteration": 4140001, "current_time_ms": 83243, "exploitability": 0.0108831},
    {"iteration": 4150001, "current_time_ms": 83424, "exploitability": 0.0108612},
    {"iteration": 4160001, "current_time_ms": 83607, "exploitability": 0.0108751},
    {"iteration": 4170001, "current_time_ms": 83796, "exploitability": 0.0109082},
    {"iteration": 4180001, "current_time_ms": 83976, "exploitability": 0.0109498},
    {"iteration": 4190001, "current_time_ms": 84167, "exploitability": 0.0109707},
    {"iteration": 4200001, "current_time_ms": 84356, "exploitability": 0.0109137},
    {"iteration": 4210001, "current_time_ms": 84539, "exploitability": 0.0108917},
    {"iteration": 4220001, "current_time_ms": 84728, "exploitability": 0.0108297},
    {"iteration": 4230001, "current_time_ms": 84910, "exploitability": 0.0107597},
    {"iteration": 4240001, "current_time_ms": 85096, "exploitability": 0.0107665},
    {"iteration": 4250001, "current_time_ms": 85291, "exploitability": 0.0108381},
    {"iteration": 4260001, "current_time_ms": 85485, "exploitability": 0.0109169},
    {"iteration": 4270001, "current_time_ms": 85669, "exploitability": 0.0109356},
    {"iteration": 4280001, "current_time_ms": 85867, "exploitability": 0.0109058},
    {"iteration": 4290001, "current_time_ms": 86042, "exploitability": 0.010863},
    {"iteration": 4300001, "current_time_ms": 86210, "exploitability": 0.0108309},
    {"iteration": 4310001, "current_time_ms": 86388, "exploitability": 0.0107794},
    {"iteration": 4320001, "current_time_ms": 86571, "exploitability": 0.0107117},
    {"iteration": 4330001, "current_time_ms": 86761, "exploitability": 0.0106774},
    {"iteration": 4340001, "current_time_ms": 86945, "exploitability": 0.0107504},
    {"iteration": 4350001, "current_time_ms": 87126, "exploitability": 0.0108057},
    {"iteration": 4360001, "current_time_ms": 87314, "exploitability": 0.0108518},
    {"iteration": 4370001, "current_time_ms": 87495, "exploitability": 0.0108235},
    {"iteration": 4380001, "current_time_ms": 87704, "exploitability": 0.0108573},
    {"iteration": 4390001, "current_time_ms": 87886, "exploitability": 0.0108313},
    {"iteration": 4400001, "current_time_ms": 88075, "exploitability": 0.010774},
    {"iteration": 4410001, "current_time_ms": 88249, "exploitability": 0.0107149},
    {"iteration": 4420001, "current_time_ms": 88439, "exploitability": 0.0106625},
    {"iteration": 4430001, "current_time_ms": 88627, "exploitability": 0.010641},
    {"iteration": 4440001, "current_time_ms": 88821, "exploitability": 0.010669},
    {"iteration": 4450001, "current_time_ms": 89007, "exploitability": 0.0106865},
    {"iteration": 4460001, "current_time_ms": 89196, "exploitability": 0.0107041},
    {"iteration": 4470001, "current_time_ms": 89390, "exploitability": 0.0107072},
    {"iteration": 4480001, "current_time_ms": 89574, "exploitability": 0.0107148},
    {"iteration": 4490001, "current_time_ms": 89768, "exploitability": 0.0106868},
    {"iteration": 4500001, "current_time_ms": 89954, "exploitability": 0.0106401},
    {"iteration": 4510001, "current_time_ms": 90143, "exploitability": 0.0105952},
    {"iteration": 4520001, "current_time_ms": 90336, "exploitability": 0.0105877},
    {"iteration": 4530001, "current_time_ms": 90520, "exploitability": 0.0106149},
    {"iteration": 4540001, "current_time_ms": 90707, "exploitability": 0.0106316},
    {"iteration": 4550001, "current_time_ms": 90892, "exploitability": 0.0106567},
    {"iteration": 4560001, "current_time_ms": 91073, "exploitability": 0.0106857},
    {"iteration": 4570001, "current_time_ms": 91259, "exploitability": 0.0106717},
    {"iteration": 4580001, "current_time_ms": 91437, "exploitability": 0.0106537},
    {"iteration": 4590001, "current_time_ms": 91623, "exploitability": 0.010633},
    {"iteration": 4600001, "current_time_ms": 91812, "exploitability": 0.0106297},
    {"iteration": 4610001, "current_time_ms": 92009, "exploitability": 0.0106392},
    {"iteration": 4620001, "current_time_ms": 92193, "exploitability": 0.0106407},
    {"iteration": 4630001, "current_time_ms": 92377, "exploitability": 0.0106256},
    {"iteration": 4640001, "current_time_ms": 92557, "exploitability": 0.0106026},
    {"iteration": 4650001, "current_time_ms": 92735, "exploitability": 0.010575},
    {"iteration": 4660001, "current_time_ms": 92924, "exploitability": 0.0105678},
    {"iteration": 4670001, "current_time_ms": 93105, "exploitability": 0.0105839},
    {"iteration": 4680001, "current_time_ms": 93287, "exploitability": 0.0105796},
    {"iteration": 4690001, "current_time_ms": 93475, "exploitability": 0.0105759},
    {"iteration": 4700001, "current_time_ms": 93666, "exploitability": 0.0105482},
    {"iteration": 4710001, "current_time_ms": 93858, "exploitability": 0.0105164},
    {"iteration": 4720001, "current_time_ms": 94048, "exploitability": 0.0105087},
    {"iteration": 4730001, "current_time_ms": 94234, "exploitability": 0.0105227},
    {"iteration": 4740001, "current_time_ms": 94411, "exploitability": 0.0105506},
    {"iteration": 4750001, "current_time_ms": 94591, "exploitability": 0.0105568},
    {"iteration": 4760001, "current_time_ms": 94765, "exploitability": 0.0105381},
    {"iteration": 4770001, "current_time_ms": 94939, "exploitability": 0.0105073},
    {"iteration": 4780001, "current_time_ms": 95164, "exploitability": 0.0105161},
    {"iteration": 4790001, "current_time_ms": 95409, "exploitability": 0.0105183},
    {"iteration": 4800001, "current_time_ms": 95638, "exploitability": 0.0105194},
    {"iteration": 4810001, "current_time_ms": 95860, "exploitability": 0.0105041},
    {"iteration": 4820001, "current_time_ms": 96092, "exploitability": 0.0104717},
    {"iteration": 4830001, "current_time_ms": 96324, "exploitability": 0.0104421},
    {"iteration": 4840001, "current_time_ms": 96551, "exploitability": 0.0104101},
    {"iteration": 4850001, "current_time_ms": 96775, "exploitability": 0.0103995},
    {"iteration": 4860001, "current_time_ms": 96997, "exploitability": 0.0104125},
    {"iteration": 4870001, "current_time_ms": 97206, "exploitability": 0.0104423},
    {"iteration": 4880001, "current_time_ms": 97400, "exploitability": 0.0104705},
    {"iteration": 4890001, "current_time_ms": 97589, "exploitability": 0.0104464},
    {"iteration": 4900001, "current_time_ms": 97820, "exploitability": 0.0103826},
    {"iteration": 4910001, "current_time_ms": 98078, "exploitability": 0.0103128},
    {"iteration": 4920001, "current_time_ms": 98305, "exploitability": 0.0102701},
    {"iteration": 4930001, "current_time_ms": 98536, "exploitability": 0.0102716},
    {"iteration": 4940001, "current_time_ms": 98759, "exploitability": 0.0103318},
    {"iteration": 4950001, "current_time_ms": 98989, "exploitability": 0.010353},
    {"iteration": 4960001, "current_time_ms": 99229, "exploitability": 0.0104279},
    {"iteration": 4970001, "current_time_ms": 99457, "exploitability": 0.0104601},
    {"iteration": 4980001, "current_time_ms": 99681, "exploitability": 0.0103942},
    {"iteration": 4990001, "current_time_ms": 99874, "exploitability": 0.0102877},
  ]
}


==> plots/backup/ib__42_k1_uni_kuhn.json <==
{
  "game": "../efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 173, "exploitability": 0.0695394},
    {"iteration": 20001, "current_time_ms": 363, "exploitability": 0.0562164},
    {"iteration": 30001, "current_time_ms": 550, "exploitability": 0.0501564},
    {"iteration": 40001, "current_time_ms": 744, "exploitability": 0.0450902},
    {"iteration": 50001, "current_time_ms": 938, "exploitability": 0.0437957},
    {"iteration": 60001, "current_time_ms": 1141, "exploitability": 0.0366151},
    {"iteration": 70001, "current_time_ms": 1341, "exploitability": 0.0350016},
    {"iteration": 80001, "current_time_ms": 1541, "exploitability": 0.0333829},
    {"iteration": 90001, "current_time_ms": 1732, "exploitability": 0.0338981},
    {"iteration": 100001, "current_time_ms": 1931, "exploitability": 0.0324828},
    {"iteration": 110001, "current_time_ms": 2122, "exploitability": 0.0320194},
    {"iteration": 120001, "current_time_ms": 2317, "exploitability": 0.0312504},
    {"iteration": 130001, "current_time_ms": 2511, "exploitability": 0.0302686},
    {"iteration": 140001, "current_time_ms": 2702, "exploitability": 0.0287338},
    {"iteration": 150001, "current_time_ms": 2892, "exploitability": 0.0300234},
    {"iteration": 160001, "current_time_ms": 3076, "exploitability": 0.0292345},
    {"iteration": 170001, "current_time_ms": 3267, "exploitability": 0.0282799},
    {"iteration": 180001, "current_time_ms": 3448, "exploitability": 0.0276398},
    {"iteration": 190001, "current_time_ms": 3650, "exploitability": 0.027168},
    {"iteration": 200001, "current_time_ms": 3837, "exploitability": 0.0280663},
    {"iteration": 210001, "current_time_ms": 4042, "exploitability": 0.0274106},
    {"iteration": 220001, "current_time_ms": 4239, "exploitability": 0.0268506},
    {"iteration": 230001, "current_time_ms": 4434, "exploitability": 0.0260811},
    {"iteration": 240001, "current_time_ms": 4622, "exploitability": 0.0274495},
    {"iteration": 250001, "current_time_ms": 4812, "exploitability": 0.0261383},
    {"iteration": 260001, "current_time_ms": 4995, "exploitability": 0.0267887},
    {"iteration": 270001, "current_time_ms": 5229, "exploitability": 0.0253837},
    {"iteration": 280001, "current_time_ms": 5463, "exploitability": 0.0261503},
    {"iteration": 290001, "current_time_ms": 5687, "exploitability": 0.0254986},
    {"iteration": 300001, "current_time_ms": 5902, "exploitability": 0.0256553},
    {"iteration": 310001, "current_time_ms": 6112, "exploitability": 0.0248112},
    {"iteration": 320001, "current_time_ms": 6324, "exploitability": 0.0249593},
    {"iteration": 330001, "current_time_ms": 6550, "exploitability": 0.0249972},
    {"iteration": 340001, "current_time_ms": 6782, "exploitability": 0.0242546},
    {"iteration": 350001, "current_time_ms": 6995, "exploitability": 0.0238896},
    {"iteration": 360001, "current_time_ms": 7198, "exploitability": 0.0237755},
    {"iteration": 370001, "current_time_ms": 7379, "exploitability": 0.0238615},
    {"iteration": 380001, "current_time_ms": 7560, "exploitability": 0.0227711},
    {"iteration": 390001, "current_time_ms": 7753, "exploitability": 0.0230578},
    {"iteration": 400001, "current_time_ms": 7952, "exploitability": 0.0230733},
    {"iteration": 410001, "current_time_ms": 8146, "exploitability": 0.023095},
    {"iteration": 420001, "current_time_ms": 8333, "exploitability": 0.0227929},
    {"iteration": 430001, "current_time_ms": 8513, "exploitability": 0.0220783},
    {"iteration": 440001, "current_time_ms": 8730, "exploitability": 0.0223161},
    {"iteration": 450001, "current_time_ms": 8934, "exploitability": 0.0220237},
    {"iteration": 460001, "current_time_ms": 9125, "exploitability": 0.0214979},
    {"iteration": 470001, "current_time_ms": 9303, "exploitability": 0.0219858},
    {"iteration": 480001, "current_time_ms": 9480, "exploitability": 0.0216977},
    {"iteration": 490001, "current_time_ms": 9662, "exploitability": 0.0213323},
    {"iteration": 500001, "current_time_ms": 9845, "exploitability": 0.021705},
    {"iteration": 510001, "current_time_ms": 10021, "exploitability": 0.0221476},
    {"iteration": 520001, "current_time_ms": 10203, "exploitability": 0.0214156},
    {"iteration": 530001, "current_time_ms": 10388, "exploitability": 0.0213628},
    {"iteration": 540001, "current_time_ms": 10576, "exploitability": 0.0213157},
    {"iteration": 550001, "current_time_ms": 10763, "exploitability": 0.020693},
    {"iteration": 560001, "current_time_ms": 10966, "exploitability": 0.0210791},
    {"iteration": 570001, "current_time_ms": 11148, "exploitability": 0.0208437},
    {"iteration": 580001, "current_time_ms": 11332, "exploitability": 0.0206911},
    {"iteration": 590001, "current_time_ms": 11524, "exploitability": 0.0199706},
    {"iteration": 600001, "current_time_ms": 11733, "exploitability": 0.0198679},
    {"iteration": 610001, "current_time_ms": 11961, "exploitability": 0.0205037},
    {"iteration": 620001, "current_time_ms": 12164, "exploitability": 0.0201154},
    {"iteration": 630001, "current_time_ms": 12366, "exploitability": 0.0193296},
    {"iteration": 640001, "current_time_ms": 12552, "exploitability": 0.0196648},
    {"iteration": 650001, "current_time_ms": 12744, "exploitability": 0.0197674},
    {"iteration": 660001, "current_time_ms": 12926, "exploitability": 0.0190893},
    {"iteration": 670001, "current_time_ms": 13125, "exploitability": 0.0198008},
    {"iteration": 680001, "current_time_ms": 13364, "exploitability": 0.0201331},
    {"iteration": 690001, "current_time_ms": 13757, "exploitability": 0.0192095},
    {"iteration": 700001, "current_time_ms": 14020, "exploitability": 0.0192523},
    {"iteration": 710001, "current_time_ms": 14261, "exploitability": 0.0197655},
    {"iteration": 720001, "current_time_ms": 14496, "exploitability": 0.0195095},
    {"iteration": 730001, "current_time_ms": 14706, "exploitability": 0.0192847},
    {"iteration": 740001, "current_time_ms": 14923, "exploitability": 0.0195711},
    {"iteration": 750001, "current_time_ms": 15147, "exploitability": 0.0193317},
    {"iteration": 760001, "current_time_ms": 15359, "exploitability": 0.0191348},
    {"iteration": 770001, "current_time_ms": 15557, "exploitability": 0.0189029},
    {"iteration": 780001, "current_time_ms": 15749, "exploitability": 0.0189733},
    {"iteration": 790001, "current_time_ms": 15922, "exploitability": 0.0189872},
    {"iteration": 800001, "current_time_ms": 16105, "exploitability": 0.0186565},
    {"iteration": 810001, "current_time_ms": 16293, "exploitability": 0.0187398},
    {"iteration": 820001, "current_time_ms": 16482, "exploitability": 0.0188177},
    {"iteration": 830001, "current_time_ms": 16665, "exploitability": 0.0185594},
    {"iteration": 840001, "current_time_ms": 16847, "exploitability": 0.0181372},
    {"iteration": 850001, "current_time_ms": 17031, "exploitability": 0.0182386},
    {"iteration": 860001, "current_time_ms": 17224, "exploitability": 0.0183698},
    {"iteration": 870001, "current_time_ms": 17426, "exploitability": 0.0180644},
    {"iteration": 880001, "current_time_ms": 17648, "exploitability": 0.0179313},
    {"iteration": 890001, "current_time_ms": 17829, "exploitability": 0.0179442},
    {"iteration": 900001, "current_time_ms": 18027, "exploitability": 0.0179436},
    {"iteration": 910001, "current_time_ms": 18208, "exploitability": 0.0179159},
    {"iteration": 920001, "current_time_ms": 18385, "exploitability": 0.0178121},
    {"iteration": 930001, "current_time_ms": 18573, "exploitability": 0.017656},
    {"iteration": 940001, "current_time_ms": 18793, "exploitability": 0.0176938},
    {"iteration": 950001, "current_time_ms": 19041, "exploitability": 0.0177589},
    {"iteration": 960001, "current_time_ms": 19272, "exploitability": 0.0175487},
    {"iteration": 970001, "current_time_ms": 19504, "exploitability": 0.017336},
    {"iteration": 980001, "current_time_ms": 19737, "exploitability": 0.0174465},
    {"iteration": 990001, "current_time_ms": 19974, "exploitability": 0.017292},
    {"iteration": 1000001, "current_time_ms": 20239, "exploitability": 0.0170576},
    {"iteration": 1010001, "current_time_ms": 20459, "exploitability": 0.0170068},
    {"iteration": 1020001, "current_time_ms": 20682, "exploitability": 0.0169639},
    {"iteration": 1030001, "current_time_ms": 20911, "exploitability": 0.0168234},
    {"iteration": 1040001, "current_time_ms": 21104, "exploitability": 0.0168245},
    {"iteration": 1050001, "current_time_ms": 21307, "exploitability": 0.0170868},
    {"iteration": 1060001, "current_time_ms": 21526, "exploitability": 0.0170659},
    {"iteration": 1070001, "current_time_ms": 21798, "exploitability": 0.0168255},
    {"iteration": 1080001, "current_time_ms": 22038, "exploitability": 0.016627},
    {"iteration": 1090001, "current_time_ms": 22272, "exploitability": 0.0166857},
    {"iteration": 1100001, "current_time_ms": 22528, "exploitability": 0.0167543},
    {"iteration": 1110001, "current_time_ms": 22780, "exploitability": 0.0165064},
    {"iteration": 1120001, "current_time_ms": 23016, "exploitability": 0.016376},
    {"iteration": 1130001, "current_time_ms": 23409, "exploitability": 0.0164723},
    {"iteration": 1140001, "current_time_ms": 23752, "exploitability": 0.0164094},
    {"iteration": 1150001, "current_time_ms": 23930, "exploitability": 0.0162236},
    {"iteration": 1160001, "current_time_ms": 24107, "exploitability": 0.01604},
    {"iteration": 1170001, "current_time_ms": 24296, "exploitability": 0.0162861},
    {"iteration": 1180001, "current_time_ms": 24500, "exploitability": 0.0163355},
    {"iteration": 1190001, "current_time_ms": 24708, "exploitability": 0.0161673},
    {"iteration": 1200001, "current_time_ms": 24928, "exploitability": 0.0160848},
    {"iteration": 1210001, "current_time_ms": 25165, "exploitability": 0.0160788},
    {"iteration": 1220001, "current_time_ms": 25476, "exploitability": 0.0161244},
    {"iteration": 1230001, "current_time_ms": 25687, "exploitability": 0.0161773},
    {"iteration": 1240001, "current_time_ms": 25909, "exploitability": 0.0160598},
    {"iteration": 1250001, "current_time_ms": 26150, "exploitability": 0.0159488},
    {"iteration": 1260001, "current_time_ms": 26354, "exploitability": 0.0160469},
    {"iteration": 1270001, "current_time_ms": 26557, "exploitability": 0.0160547},
    {"iteration": 1280001, "current_time_ms": 26845, "exploitability": 0.0159603},
    {"iteration": 1290001, "current_time_ms": 27086, "exploitability": 0.0156115},
    {"iteration": 1300001, "current_time_ms": 27306, "exploitability": 0.0155416},
    {"iteration": 1310001, "current_time_ms": 27614, "exploitability": 0.0158136},
    {"iteration": 1320001, "current_time_ms": 28031, "exploitability": 0.0157632},
    {"iteration": 1330001, "current_time_ms": 28240, "exploitability": 0.0156341},
    {"iteration": 1340001, "current_time_ms": 28436, "exploitability": 0.0155486},
    {"iteration": 1350001, "current_time_ms": 28677, "exploitability": 0.0156402},
    {"iteration": 1360001, "current_time_ms": 28935, "exploitability": 0.0157231},
    {"iteration": 1370001, "current_time_ms": 29128, "exploitability": 0.0155696},
    {"iteration": 1380001, "current_time_ms": 29333, "exploitability": 0.0153828},
    {"iteration": 1390001, "current_time_ms": 29536, "exploitability": 0.0155071},
    {"iteration": 1400001, "current_time_ms": 29729, "exploitability": 0.0156244},
    {"iteration": 1410001, "current_time_ms": 29958, "exploitability": 0.0154956},
    {"iteration": 1420001, "current_time_ms": 30167, "exploitability": 0.0153181},
    {"iteration": 1430001, "current_time_ms": 30362, "exploitability": 0.015379},
    {"iteration": 1440001, "current_time_ms": 30570, "exploitability": 0.0155468},
    {"iteration": 1450001, "current_time_ms": 30783, "exploitability": 0.0155845},
    {"iteration": 1460001, "current_time_ms": 30988, "exploitability": 0.0154634},
    {"iteration": 1470001, "current_time_ms": 31242, "exploitability": 0.0153792},
    {"iteration": 1480001, "current_time_ms": 31486, "exploitability": 0.0152476},
    {"iteration": 1490001, "current_time_ms": 31740, "exploitability": 0.0150647},
    {"iteration": 1500001, "current_time_ms": 31968, "exploitability": 0.0151185},
    {"iteration": 1510001, "current_time_ms": 32195, "exploitability": 0.0152943},
    {"iteration": 1520001, "current_time_ms": 32424, "exploitability": 0.0152729},
    {"iteration": 1530001, "current_time_ms": 32635, "exploitability": 0.0152605},
    {"iteration": 1540001, "current_time_ms": 32845, "exploitability": 0.0151603},
    {"iteration": 1550001, "current_time_ms": 33080, "exploitability": 0.0149464},
    {"iteration": 1560001, "current_time_ms": 33317, "exploitability": 0.0149694},
    {"iteration": 1570001, "current_time_ms": 33528, "exploitability": 0.0152211},
    {"iteration": 1580001, "current_time_ms": 33725, "exploitability": 0.0152822},
    {"iteration": 1590001, "current_time_ms": 33929, "exploitability": 0.0151575},
    {"iteration": 1600001, "current_time_ms": 34128, "exploitability": 0.0150291},
    {"iteration": 1610001, "current_time_ms": 34322, "exploitability": 0.0151389},
    {"iteration": 1620001, "current_time_ms": 34521, "exploitability": 0.01515},
    {"iteration": 1630001, "current_time_ms": 34729, "exploitability": 0.0151933},
    {"iteration": 1640001, "current_time_ms": 34925, "exploitability": 0.0152093},
    {"iteration": 1650001, "current_time_ms": 35152, "exploitability": 0.0151655},
    {"iteration": 1660001, "current_time_ms": 35389, "exploitability": 0.0151026},
    {"iteration": 1670001, "current_time_ms": 35613, "exploitability": 0.0150465},
    {"iteration": 1680001, "current_time_ms": 35831, "exploitability": 0.0149458},
    {"iteration": 1690001, "current_time_ms": 36068, "exploitability": 0.0148559},
    {"iteration": 1700001, "current_time_ms": 36310, "exploitability": 0.0149475},
    {"iteration": 1710001, "current_time_ms": 36519, "exploitability": 0.0150365},
    {"iteration": 1720001, "current_time_ms": 36755, "exploitability": 0.0149041},
    {"iteration": 1730001, "current_time_ms": 37007, "exploitability": 0.0147251},
    {"iteration": 1740001, "current_time_ms": 37236, "exploitability": 0.0147642},
    {"iteration": 1750001, "current_time_ms": 37430, "exploitability": 0.015013},
    {"iteration": 1760001, "current_time_ms": 37630, "exploitability": 0.0149274},
    {"iteration": 1770001, "current_time_ms": 37850, "exploitability": 0.0146734},
    {"iteration": 1780001, "current_time_ms": 38052, "exploitability": 0.0145753},
    {"iteration": 1790001, "current_time_ms": 38259, "exploitability": 0.0146854},
    {"iteration": 1800001, "current_time_ms": 38441, "exploitability": 0.0147094},
    {"iteration": 1810001, "current_time_ms": 38640, "exploitability": 0.0146226},
    {"iteration": 1820001, "current_time_ms": 38834, "exploitability": 0.0146306},
    {"iteration": 1830001, "current_time_ms": 39024, "exploitability": 0.0147406},
    {"iteration": 1840001, "current_time_ms": 39210, "exploitability": 0.0147418},
    {"iteration": 1850001, "current_time_ms": 39401, "exploitability": 0.0146434},
    {"iteration": 1860001, "current_time_ms": 39609, "exploitability": 0.0145232},
    {"iteration": 1870001, "current_time_ms": 39785, "exploitability": 0.0146213},
    {"iteration": 1880001, "current_time_ms": 39981, "exploitability": 0.0146374},
    {"iteration": 1890001, "current_time_ms": 40174, "exploitability": 0.0145478},
    {"iteration": 1900001, "current_time_ms": 40370, "exploitability": 0.0145132},
    {"iteration": 1910001, "current_time_ms": 40568, "exploitability": 0.014565},
    {"iteration": 1920001, "current_time_ms": 40763, "exploitability": 0.0145964},
    {"iteration": 1930001, "current_time_ms": 40970, "exploitability": 0.0146351},
    {"iteration": 1940001, "current_time_ms": 41154, "exploitability": 0.0146454},
    {"iteration": 1950001, "current_time_ms": 41349, "exploitability": 0.0145772},
    {"iteration": 1960001, "current_time_ms": 41545, "exploitability": 0.0144648},
    {"iteration": 1970001, "current_time_ms": 41714, "exploitability": 0.0144163},
    {"iteration": 1980001, "current_time_ms": 41910, "exploitability": 0.0145116},
    {"iteration": 1990001, "current_time_ms": 42101, "exploitability": 0.0145603},
    {"iteration": 2000001, "current_time_ms": 42292, "exploitability": 0.0145663},
    {"iteration": 2010001, "current_time_ms": 42489, "exploitability": 0.0143013},
    {"iteration": 2020001, "current_time_ms": 42682, "exploitability": 0.0141106},
    {"iteration": 2030001, "current_time_ms": 42885, "exploitability": 0.0140778},
    {"iteration": 2040001, "current_time_ms": 43076, "exploitability": 0.0141482},
    {"iteration": 2050001, "current_time_ms": 43274, "exploitability": 0.0142044},
    {"iteration": 2060001, "current_time_ms": 43484, "exploitability": 0.0142018},
    {"iteration": 2070001, "current_time_ms": 43659, "exploitability": 0.0141133},
    {"iteration": 2080001, "current_time_ms": 43834, "exploitability": 0.0140399},
    {"iteration": 2090001, "current_time_ms": 44015, "exploitability": 0.0140111},
    {"iteration": 2100001, "current_time_ms": 44200, "exploitability": 0.0140795},
    {"iteration": 2110001, "current_time_ms": 44404, "exploitability": 0.0141314},
    {"iteration": 2120001, "current_time_ms": 44604, "exploitability": 0.0140941},
    {"iteration": 2130001, "current_time_ms": 44805, "exploitability": 0.0139825},
    {"iteration": 2140001, "current_time_ms": 44987, "exploitability": 0.0138866},
    {"iteration": 2150001, "current_time_ms": 45182, "exploitability": 0.0139159},
    {"iteration": 2160001, "current_time_ms": 45375, "exploitability": 0.0140499},
    {"iteration": 2170001, "current_time_ms": 45559, "exploitability": 0.0141547},
    {"iteration": 2180001, "current_time_ms": 45765, "exploitability": 0.0140552},
    {"iteration": 2190001, "current_time_ms": 45958, "exploitability": 0.0138926},
    {"iteration": 2200001, "current_time_ms": 46142, "exploitability": 0.0138499},
    {"iteration": 2210001, "current_time_ms": 46342, "exploitability": 0.013877},
    {"iteration": 2220001, "current_time_ms": 46530, "exploitability": 0.0139191},
    {"iteration": 2230001, "current_time_ms": 46730, "exploitability": 0.0139821},
    {"iteration": 2240001, "current_time_ms": 46918, "exploitability": 0.0139938},
    {"iteration": 2250001, "current_time_ms": 47127, "exploitability": 0.0139147},
    {"iteration": 2260001, "current_time_ms": 47309, "exploitability": 0.0137986},
    {"iteration": 2270001, "current_time_ms": 47510, "exploitability": 0.0137525},
    {"iteration": 2280001, "current_time_ms": 47691, "exploitability": 0.0138312},
    {"iteration": 2290001, "current_time_ms": 47872, "exploitability": 0.0139312},
    {"iteration": 2300001, "current_time_ms": 48066, "exploitability": 0.013939},
    {"iteration": 2310001, "current_time_ms": 48248, "exploitability": 0.0138277},
    {"iteration": 2320001, "current_time_ms": 48435, "exploitability": 0.0136292},
    {"iteration": 2330001, "current_time_ms": 48618, "exploitability": 0.013564},
    {"iteration": 2340001, "current_time_ms": 48800, "exploitability": 0.0136343},
    {"iteration": 2350001, "current_time_ms": 48987, "exploitability": 0.0137349},
    {"iteration": 2360001, "current_time_ms": 49165, "exploitability": 0.0137802},
    {"iteration": 2370001, "current_time_ms": 49353, "exploitability": 0.0137146},
    {"iteration": 2380001, "current_time_ms": 49536, "exploitability": 0.0135641},
    {"iteration": 2390001, "current_time_ms": 49716, "exploitability": 0.0134218},
    {"iteration": 2400001, "current_time_ms": 49903, "exploitability": 0.0133745},
    {"iteration": 2410001, "current_time_ms": 50094, "exploitability": 0.0134636},
    {"iteration": 2420001, "current_time_ms": 50277, "exploitability": 0.013486},
    {"iteration": 2430001, "current_time_ms": 50460, "exploitability": 0.0133472},
    {"iteration": 2440001, "current_time_ms": 50644, "exploitability": 0.0131694},
    {"iteration": 2450001, "current_time_ms": 50826, "exploitability": 0.0131401},
    {"iteration": 2460001, "current_time_ms": 51009, "exploitability": 0.0132668},
    {"iteration": 2470001, "current_time_ms": 51196, "exploitability": 0.0133982},
    {"iteration": 2480001, "current_time_ms": 51372, "exploitability": 0.0134013},
    {"iteration": 2490001, "current_time_ms": 51554, "exploitability": 0.0132436},
    {"iteration": 2500001, "current_time_ms": 51722, "exploitability": 0.0130016},
    {"iteration": 2510001, "current_time_ms": 51900, "exploitability": 0.0130074},
    {"iteration": 2520001, "current_time_ms": 52077, "exploitability": 0.0131863},
    {"iteration": 2530001, "current_time_ms": 52254, "exploitability": 0.0133465},
    {"iteration": 2540001, "current_time_ms": 52430, "exploitability": 0.013328},
    {"iteration": 2550001, "current_time_ms": 52615, "exploitability": 0.0131076},
    {"iteration": 2560001, "current_time_ms": 52805, "exploitability": 0.012951},
    {"iteration": 2570001, "current_time_ms": 53002, "exploitability": 0.012943},
    {"iteration": 2580001, "current_time_ms": 53174, "exploitability": 0.013013},
    {"iteration": 2590001, "current_time_ms": 53366, "exploitability": 0.0130935},
    {"iteration": 2600001, "current_time_ms": 53551, "exploitability": 0.0131289},
    {"iteration": 2610001, "current_time_ms": 53721, "exploitability": 0.0130693},
    {"iteration": 2620001, "current_time_ms": 53901, "exploitability": 0.0129901},
    {"iteration": 2630001, "current_time_ms": 54084, "exploitability": 0.0130471},
    {"iteration": 2640001, "current_time_ms": 54274, "exploitability": 0.0131865},
    {"iteration": 2650001, "current_time_ms": 54450, "exploitability": 0.013248},
    {"iteration": 2660001, "current_time_ms": 54623, "exploitability": 0.0131407},
    {"iteration": 2670001, "current_time_ms": 54804, "exploitability": 0.0129942},
    {"iteration": 2680001, "current_time_ms": 54986, "exploitability": 0.0129345},
    {"iteration": 2690001, "current_time_ms": 55168, "exploitability": 0.0130465},
    {"iteration": 2700001, "current_time_ms": 55348, "exploitability": 0.013125},
    {"iteration": 2710001, "current_time_ms": 55527, "exploitability": 0.013053},
    {"iteration": 2720001, "current_time_ms": 55698, "exploitability": 0.0129599},
    {"iteration": 2730001, "current_time_ms": 55877, "exploitability": 0.0128928},
    {"iteration": 2740001, "current_time_ms": 56059, "exploitability": 0.0128925},
    {"iteration": 2750001, "current_time_ms": 56247, "exploitability": 0.0129229},
    {"iteration": 2760001, "current_time_ms": 56429, "exploitability": 0.0129327},
    {"iteration": 2770001, "current_time_ms": 56601, "exploitability": 0.0129431},
    {"iteration": 2780001, "current_time_ms": 56776, "exploitability": 0.0128914},
    {"iteration": 2790001, "current_time_ms": 56962, "exploitability": 0.0128285},
    {"iteration": 2800001, "current_time_ms": 57151, "exploitability": 0.0127565},
    {"iteration": 2810001, "current_time_ms": 57340, "exploitability": 0.0127008},
    {"iteration": 2820001, "current_time_ms": 57522, "exploitability": 0.0126789},
    {"iteration": 2830001, "current_time_ms": 57711, "exploitability": 0.0127649},
    {"iteration": 2840001, "current_time_ms": 57897, "exploitability": 0.0128406},
    {"iteration": 2850001, "current_time_ms": 58065, "exploitability": 0.0128556},
    {"iteration": 2860001, "current_time_ms": 58243, "exploitability": 0.0127816},
    {"iteration": 2870001, "current_time_ms": 58428, "exploitability": 0.0126455},
    {"iteration": 2880001, "current_time_ms": 58611, "exploitability": 0.0125821},
    {"iteration": 2890001, "current_time_ms": 58789, "exploitability": 0.0126075},
    {"iteration": 2900001, "current_time_ms": 58970, "exploitability": 0.0126068},
    {"iteration": 2910001, "current_time_ms": 59147, "exploitability": 0.0126055},
    {"iteration": 2920001, "current_time_ms": 59333, "exploitability": 0.0125539},
    {"iteration": 2930001, "current_time_ms": 59522, "exploitability": 0.0125381},
    {"iteration": 2940001, "current_time_ms": 59708, "exploitability": 0.0124831},
    {"iteration": 2950001, "current_time_ms": 59877, "exploitability": 0.0124127},
    {"iteration": 2960001, "current_time_ms": 60066, "exploitability": 0.0123928},
    {"iteration": 2970001, "current_time_ms": 60260, "exploitability": 0.0123948},
    {"iteration": 2980001, "current_time_ms": 60433, "exploitability": 0.012444},
    {"iteration": 2990001, "current_time_ms": 60613, "exploitability": 0.0124279},
    {"iteration": 3000001, "current_time_ms": 60794, "exploitability": 0.0123788},
    {"iteration": 3010001, "current_time_ms": 60978, "exploitability": 0.0123093},
    {"iteration": 3020001, "current_time_ms": 61164, "exploitability": 0.0122838},
    {"iteration": 3030001, "current_time_ms": 61343, "exploitability": 0.0123019},
    {"iteration": 3040001, "current_time_ms": 61526, "exploitability": 0.0123196},
    {"iteration": 3050001, "current_time_ms": 61709, "exploitability": 0.0123436},
    {"iteration": 3060001, "current_time_ms": 61917, "exploitability": 0.0123214},
    {"iteration": 3070001, "current_time_ms": 62101, "exploitability": 0.0123163},
    {"iteration": 3080001, "current_time_ms": 62289, "exploitability": 0.0123017},
    {"iteration": 3090001, "current_time_ms": 62470, "exploitability": 0.0122623},
    {"iteration": 3100001, "current_time_ms": 62645, "exploitability": 0.0122449},
    {"iteration": 3110001, "current_time_ms": 62839, "exploitability": 0.0122369},
    {"iteration": 3120001, "current_time_ms": 63031, "exploitability": 0.0122141},
    {"iteration": 3130001, "current_time_ms": 63215, "exploitability": 0.012199},
    {"iteration": 3140001, "current_time_ms": 63400, "exploitability": 0.0121804},
    {"iteration": 3150001, "current_time_ms": 63588, "exploitability": 0.0122215},
    {"iteration": 3160001, "current_time_ms": 63776, "exploitability": 0.0122728},
    {"iteration": 3170001, "current_time_ms": 63965, "exploitability": 0.0123075},
    {"iteration": 3180001, "current_time_ms": 64146, "exploitability": 0.0123188},
    {"iteration": 3190001, "current_time_ms": 64322, "exploitability": 0.0122777},
    {"iteration": 3200001, "current_time_ms": 64503, "exploitability": 0.0122043},
    {"iteration": 3210001, "current_time_ms": 64693, "exploitability": 0.0121965},
    {"iteration": 3220001, "current_time_ms": 64872, "exploitability": 0.0121998},
    {"iteration": 3230001, "current_time_ms": 65084, "exploitability": 0.0122448},
    {"iteration": 3240001, "current_time_ms": 65330, "exploitability": 0.0122873},
    {"iteration": 3250001, "current_time_ms": 65549, "exploitability": 0.012305},
    {"iteration": 3260001, "current_time_ms": 65774, "exploitability": 0.0122505},
    {"iteration": 3270001, "current_time_ms": 65996, "exploitability": 0.0121348},
    {"iteration": 3280001, "current_time_ms": 66219, "exploitability": 0.0120992},
    {"iteration": 3290001, "current_time_ms": 66448, "exploitability": 0.0121463},
    {"iteration": 3300001, "current_time_ms": 66684, "exploitability": 0.0122255},
    {"iteration": 3310001, "current_time_ms": 66915, "exploitability": 0.0122739},
    {"iteration": 3320001, "current_time_ms": 67145, "exploitability": 0.0122388},
    {"iteration": 3330001, "current_time_ms": 67369, "exploitability": 0.0121508},
    {"iteration": 3340001, "current_time_ms": 67589, "exploitability": 0.012006},
    {"iteration": 3350001, "current_time_ms": 67805, "exploitability": 0.011918},
    {"iteration": 3360001, "current_time_ms": 68006, "exploitability": 0.0119468},
    {"iteration": 3370001, "current_time_ms": 68212, "exploitability": 0.0120405},
    {"iteration": 3380001, "current_time_ms": 68429, "exploitability": 0.012138},
    {"iteration": 3390001, "current_time_ms": 68619, "exploitability": 0.0121562},
    {"iteration": 3400001, "current_time_ms": 68799, "exploitability": 0.0120703},
    {"iteration": 3410001, "current_time_ms": 68978, "exploitability": 0.0119792},
    {"iteration": 3420001, "current_time_ms": 69174, "exploitability": 0.0119217},
    {"iteration": 3430001, "current_time_ms": 69351, "exploitability": 0.0119308},
    {"iteration": 3440001, "current_time_ms": 69540, "exploitability": 0.0119801},
    {"iteration": 3450001, "current_time_ms": 69728, "exploitability": 0.012021},
    {"iteration": 3460001, "current_time_ms": 69916, "exploitability": 0.0120078},
    {"iteration": 3470001, "current_time_ms": 70104, "exploitability": 0.0119838},
    {"iteration": 3480001, "current_time_ms": 70289, "exploitability": 0.0119355},
    {"iteration": 3490001, "current_time_ms": 70464, "exploitability": 0.0118659},
    {"iteration": 3500001, "current_time_ms": 70673, "exploitability": 0.0117874},
    {"iteration": 3510001, "current_time_ms": 70916, "exploitability": 0.011765},
    {"iteration": 3520001, "current_time_ms": 71138, "exploitability": 0.0117812},
    {"iteration": 3530001, "current_time_ms": 71365, "exploitability": 0.0117957},
    {"iteration": 3540001, "current_time_ms": 71584, "exploitability": 0.0117949},
    {"iteration": 3550001, "current_time_ms": 71812, "exploitability": 0.0117871},
    {"iteration": 3560001, "current_time_ms": 72023, "exploitability": 0.011782},
    {"iteration": 3570001, "current_time_ms": 72241, "exploitability": 0.0117348},
    {"iteration": 3580001, "current_time_ms": 72461, "exploitability": 0.0116801},
    {"iteration": 3590001, "current_time_ms": 72673, "exploitability": 0.0116851},
    {"iteration": 3600001, "current_time_ms": 72868, "exploitability": 0.0117424},
    {"iteration": 3610001, "current_time_ms": 73050, "exploitability": 0.0118085},
    {"iteration": 3620001, "current_time_ms": 73229, "exploitability": 0.0118303},
    {"iteration": 3630001, "current_time_ms": 73406, "exploitability": 0.0117783},
    {"iteration": 3640001, "current_time_ms": 73599, "exploitability": 0.0117155},
    {"iteration": 3650001, "current_time_ms": 73787, "exploitability": 0.0117103},
    {"iteration": 3660001, "current_time_ms": 73989, "exploitability": 0.0117229},
    {"iteration": 3670001, "current_time_ms": 74181, "exploitability": 0.011741},
    {"iteration": 3680001, "current_time_ms": 74368, "exploitability": 0.0117227},
    {"iteration": 3690001, "current_time_ms": 74552, "exploitability": 0.011616},
    {"iteration": 3700001, "current_time_ms": 74732, "exploitability": 0.011556},
    {"iteration": 3710001, "current_time_ms": 74917, "exploitability": 0.0115571},
    {"iteration": 3720001, "current_time_ms": 75099, "exploitability": 0.0115908},
    {"iteration": 3730001, "current_time_ms": 75294, "exploitability": 0.0115727},
    {"iteration": 3740001, "current_time_ms": 75486, "exploitability": 0.0115616},
    {"iteration": 3750001, "current_time_ms": 75683, "exploitability": 0.0115283},
    {"iteration": 3760001, "current_time_ms": 75869, "exploitability": 0.0114953},
    {"iteration": 3770001, "current_time_ms": 76049, "exploitability": 0.0115176},
    {"iteration": 3780001, "current_time_ms": 76235, "exploitability": 0.0115377},
    {"iteration": 3790001, "current_time_ms": 76423, "exploitability": 0.0114972},
    {"iteration": 3800001, "current_time_ms": 76610, "exploitability": 0.0114141},
    {"iteration": 3810001, "current_time_ms": 76787, "exploitability": 0.0113662},
    {"iteration": 3820001, "current_time_ms": 76977, "exploitability": 0.0114063},
    {"iteration": 3830001, "current_time_ms": 77169, "exploitability": 0.0115046},
    {"iteration": 3840001, "current_time_ms": 77363, "exploitability": 0.0115588},
    {"iteration": 3850001, "current_time_ms": 77549, "exploitability": 0.0115212},
    {"iteration": 3860001, "current_time_ms": 77736, "exploitability": 0.0114167},
    {"iteration": 3870001, "current_time_ms": 77921, "exploitability": 0.0113892},
    {"iteration": 3880001, "current_time_ms": 78106, "exploitability": 0.0114292},
    {"iteration": 3890001, "current_time_ms": 78296, "exploitability": 0.011508},
    {"iteration": 3900001, "current_time_ms": 78491, "exploitability": 0.0115828},
    {"iteration": 3910001, "current_time_ms": 78681, "exploitability": 0.0116051},
    {"iteration": 3920001, "current_time_ms": 78864, "exploitability": 0.0115334},
    {"iteration": 3930001, "current_time_ms": 79053, "exploitability": 0.0113977},
    {"iteration": 3940001, "current_time_ms": 79233, "exploitability": 0.0112489},
    {"iteration": 3950001, "current_time_ms": 79419, "exploitability": 0.01117},
    {"iteration": 3960001, "current_time_ms": 79600, "exploitability": 0.0112036},
    {"iteration": 3970001, "current_time_ms": 79769, "exploitability": 0.0113113},
    {"iteration": 3980001, "current_time_ms": 79959, "exploitability": 0.0114563},
    {"iteration": 3990001, "current_time_ms": 80143, "exploitability": 0.0115632},
    {"iteration": 4000001, "current_time_ms": 80325, "exploitability": 0.0115118},
    {"iteration": 4010001, "current_time_ms": 80512, "exploitability": 0.0113211},
    {"iteration": 4020001, "current_time_ms": 80689, "exploitability": 0.0111585},
    {"iteration": 4030001, "current_time_ms": 80874, "exploitability": 0.0110804},
    {"iteration": 4040001, "current_time_ms": 81072, "exploitability": 0.0111317},
    {"iteration": 4050001, "current_time_ms": 81262, "exploitability": 0.0112677},
    {"iteration": 4060001, "current_time_ms": 81451, "exploitability": 0.011409},
    {"iteration": 4070001, "current_time_ms": 81640, "exploitability": 0.0114639},
    {"iteration": 4080001, "current_time_ms": 81824, "exploitability": 0.0114299},
    {"iteration": 4090001, "current_time_ms": 82007, "exploitability": 0.0113717},
    {"iteration": 4100001, "current_time_ms": 82220, "exploitability": 0.0113352},
    {"iteration": 4110001, "current_time_ms": 82428, "exploitability": 0.011297},
    {"iteration": 4120001, "current_time_ms": 82630, "exploitability": 0.0112543},
    {"iteration": 4130001, "current_time_ms": 82814, "exploitability": 0.0112001},
    {"iteration": 4140001, "current_time_ms": 83006, "exploitability": 0.0111551},
    {"iteration": 4150001, "current_time_ms": 83202, "exploitability": 0.0111235},
    {"iteration": 4160001, "current_time_ms": 83389, "exploitability": 0.0110965},
    {"iteration": 4170001, "current_time_ms": 83582, "exploitability": 0.0110941},
    {"iteration": 4180001, "current_time_ms": 83772, "exploitability": 0.0110962},
    {"iteration": 4190001, "current_time_ms": 83949, "exploitability": 0.0111305},
    {"iteration": 4200001, "current_time_ms": 84136, "exploitability": 0.0111657},
    {"iteration": 4210001, "current_time_ms": 84313, "exploitability": 0.0111568},
    {"iteration": 4220001, "current_time_ms": 84499, "exploitability": 0.0110789},
    {"iteration": 4230001, "current_time_ms": 84687, "exploitability": 0.0110007},
    {"iteration": 4240001, "current_time_ms": 84873, "exploitability": 0.010967},
    {"iteration": 4250001, "current_time_ms": 85065, "exploitability": 0.0109913},
    {"iteration": 4260001, "current_time_ms": 85249, "exploitability": 0.0110258},
    {"iteration": 4270001, "current_time_ms": 85441, "exploitability": 0.0110662},
    {"iteration": 4280001, "current_time_ms": 85624, "exploitability": 0.0110724},
    {"iteration": 4290001, "current_time_ms": 85807, "exploitability": 0.0110203},
    {"iteration": 4300001, "current_time_ms": 86007, "exploitability": 0.0109612},
    {"iteration": 4310001, "current_time_ms": 86183, "exploitability": 0.0109523},
    {"iteration": 4320001, "current_time_ms": 86364, "exploitability": 0.0109743},
    {"iteration": 4330001, "current_time_ms": 86557, "exploitability": 0.0109842},
    {"iteration": 4340001, "current_time_ms": 86735, "exploitability": 0.0109622},
    {"iteration": 4350001, "current_time_ms": 86921, "exploitability": 0.0109194},
    {"iteration": 4360001, "current_time_ms": 87113, "exploitability": 0.0109164},
    {"iteration": 4370001, "current_time_ms": 87292, "exploitability": 0.0108868},
    {"iteration": 4380001, "current_time_ms": 87472, "exploitability": 0.0108324},
    {"iteration": 4390001, "current_time_ms": 87685, "exploitability": 0.0108551},
    {"iteration": 4400001, "current_time_ms": 87866, "exploitability": 0.0108521},
    {"iteration": 4410001, "current_time_ms": 88042, "exploitability": 0.0109038},
    {"iteration": 4420001, "current_time_ms": 88234, "exploitability": 0.0109194},
    {"iteration": 4430001, "current_time_ms": 88422, "exploitability": 0.0109273},
    {"iteration": 4440001, "current_time_ms": 88608, "exploitability": 0.0109143},
    {"iteration": 4450001, "current_time_ms": 88797, "exploitability": 0.0108775},
    {"iteration": 4460001, "current_time_ms": 88981, "exploitability": 0.0108277},
    {"iteration": 4470001, "current_time_ms": 89164, "exploitability": 0.0107893},
    {"iteration": 4480001, "current_time_ms": 89354, "exploitability": 0.0107686},
    {"iteration": 4490001, "current_time_ms": 89539, "exploitability": 0.0107998},
    {"iteration": 4500001, "current_time_ms": 89731, "exploitability": 0.0108462},
    {"iteration": 4510001, "current_time_ms": 89924, "exploitability": 0.0108838},
    {"iteration": 4520001, "current_time_ms": 90101, "exploitability": 0.0108926},
    {"iteration": 4530001, "current_time_ms": 90297, "exploitability": 0.0108714},
    {"iteration": 4540001, "current_time_ms": 90488, "exploitability": 0.0108677},
    {"iteration": 4550001, "current_time_ms": 90668, "exploitability": 0.0108601},
    {"iteration": 4560001, "current_time_ms": 90850, "exploitability": 0.0108279},
    {"iteration": 4570001, "current_time_ms": 91026, "exploitability": 0.010788},
    {"iteration": 4580001, "current_time_ms": 91217, "exploitability": 0.0107532},
    {"iteration": 4590001, "current_time_ms": 91403, "exploitability": 0.0107261},
    {"iteration": 4600001, "current_time_ms": 91589, "exploitability": 0.010695},
    {"iteration": 4610001, "current_time_ms": 91772, "exploitability": 0.0106959},
    {"iteration": 4620001, "current_time_ms": 91955, "exploitability": 0.0107306},
    {"iteration": 4630001, "current_time_ms": 92147, "exploitability": 0.0107931},
    {"iteration": 4640001, "current_time_ms": 92343, "exploitability": 0.0108781},
    {"iteration": 4650001, "current_time_ms": 92517, "exploitability": 0.0109204},
    {"iteration": 4660001, "current_time_ms": 92694, "exploitability": 0.0108986},
    {"iteration": 4670001, "current_time_ms": 92871, "exploitability": 0.0107968},
    {"iteration": 4680001, "current_time_ms": 93057, "exploitability": 0.0106933},
    {"iteration": 4690001, "current_time_ms": 93240, "exploitability": 0.0106429},
    {"iteration": 4700001, "current_time_ms": 93423, "exploitability": 0.0106629},
    {"iteration": 4710001, "current_time_ms": 93606, "exploitability": 0.0107251},
    {"iteration": 4720001, "current_time_ms": 93782, "exploitability": 0.0108067},
    {"iteration": 4730001, "current_time_ms": 93954, "exploitability": 0.0108501},
    {"iteration": 4740001, "current_time_ms": 94141, "exploitability": 0.0107865},
    {"iteration": 4750001, "current_time_ms": 94325, "exploitability": 0.0106883},
    {"iteration": 4760001, "current_time_ms": 94512, "exploitability": 0.0106207},
    {"iteration": 4770001, "current_time_ms": 94697, "exploitability": 0.0106043},
    {"iteration": 4780001, "current_time_ms": 94880, "exploitability": 0.0106161},
    {"iteration": 4790001, "current_time_ms": 95058, "exploitability": 0.0106654},
    {"iteration": 4800001, "current_time_ms": 95298, "exploitability": 0.0107149},
    {"iteration": 4810001, "current_time_ms": 95519, "exploitability": 0.0107208},
    {"iteration": 4820001, "current_time_ms": 95741, "exploitability": 0.0106654},
    {"iteration": 4830001, "current_time_ms": 95981, "exploitability": 0.0105927},
    {"iteration": 4840001, "current_time_ms": 96212, "exploitability": 0.0105151},
    {"iteration": 4850001, "current_time_ms": 96443, "exploitability": 0.0104885},
    {"iteration": 4860001, "current_time_ms": 96670, "exploitability": 0.0105116},
    {"iteration": 4870001, "current_time_ms": 96891, "exploitability": 0.0105677},
    {"iteration": 4880001, "current_time_ms": 97119, "exploitability": 0.010625},
    {"iteration": 4890001, "current_time_ms": 97329, "exploitability": 0.0106267},
    {"iteration": 4900001, "current_time_ms": 97518, "exploitability": 0.0106021},
    {"iteration": 4910001, "current_time_ms": 97697, "exploitability": 0.0105624},
    {"iteration": 4920001, "current_time_ms": 97933, "exploitability": 0.0105257},
    {"iteration": 4930001, "current_time_ms": 98157, "exploitability": 0.0104984},
    {"iteration": 4940001, "current_time_ms": 98386, "exploitability": 0.01053},
    {"iteration": 4950001, "current_time_ms": 98617, "exploitability": 0.0105523},
    {"iteration": 4960001, "current_time_ms": 98838, "exploitability": 0.0105358},
    {"iteration": 4970001, "current_time_ms": 99071, "exploitability": 0.0104261},
    {"iteration": 4980001, "current_time_ms": 99291, "exploitability": 0.0103545},
    {"iteration": 4990001, "current_time_ms": 99518, "exploitability": 0.010303},
  ]
}


==> plots/backup/ib__42_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 893, "exploitability": 1.3058},
    {"iteration": 20001, "current_time_ms": 1732, "exploitability": 0.998351},
    {"iteration": 30001, "current_time_ms": 2520, "exploitability": 0.851334},
    {"iteration": 40001, "current_time_ms": 3232, "exploitability": 0.77967},
    {"iteration": 50001, "current_time_ms": 4020, "exploitability": 0.71142},
    {"iteration": 60001, "current_time_ms": 4788, "exploitability": 0.661741},
    {"iteration": 70001, "current_time_ms": 5581, "exploitability": 0.62048},
    {"iteration": 80001, "current_time_ms": 6452, "exploitability": 0.59385},
    {"iteration": 90001, "current_time_ms": 7368, "exploitability": 0.564422},
    {"iteration": 100001, "current_time_ms": 8277, "exploitability": 0.544646},
    {"iteration": 110001, "current_time_ms": 9069, "exploitability": 0.531372},
    {"iteration": 120001, "current_time_ms": 9826, "exploitability": 0.514221},
    {"iteration": 130001, "current_time_ms": 10666, "exploitability": 0.501405},
    {"iteration": 140001, "current_time_ms": 11434, "exploitability": 0.484501},
    {"iteration": 150001, "current_time_ms": 12189, "exploitability": 0.468328},
    {"iteration": 160001, "current_time_ms": 12957, "exploitability": 0.457153},
    {"iteration": 170001, "current_time_ms": 13802, "exploitability": 0.446595},
    {"iteration": 180001, "current_time_ms": 14766, "exploitability": 0.435769},
    {"iteration": 190001, "current_time_ms": 15537, "exploitability": 0.426527},
    {"iteration": 200001, "current_time_ms": 16315, "exploitability": 0.418283},
    {"iteration": 210001, "current_time_ms": 17086, "exploitability": 0.411948},
    {"iteration": 220001, "current_time_ms": 18052, "exploitability": 0.408092},
    {"iteration": 230001, "current_time_ms": 19350, "exploitability": 0.40468},
    {"iteration": 240001, "current_time_ms": 20404, "exploitability": 0.401416},
    {"iteration": 250001, "current_time_ms": 21376, "exploitability": 0.396173},
    {"iteration": 260001, "current_time_ms": 22345, "exploitability": 0.389691},
    {"iteration": 270001, "current_time_ms": 23265, "exploitability": 0.383503},
    {"iteration": 280001, "current_time_ms": 24207, "exploitability": 0.378489},
    {"iteration": 290001, "current_time_ms": 25161, "exploitability": 0.373152},
    {"iteration": 300001, "current_time_ms": 26080, "exploitability": 0.367377},
    {"iteration": 310001, "current_time_ms": 26997, "exploitability": 0.362074},
    {"iteration": 320001, "current_time_ms": 28168, "exploitability": 0.357652},
    {"iteration": 330001, "current_time_ms": 29083, "exploitability": 0.353295},
    {"iteration": 340001, "current_time_ms": 29854, "exploitability": 0.348945},
    {"iteration": 350001, "current_time_ms": 30489, "exploitability": 0.344519},
    {"iteration": 360001, "current_time_ms": 31803, "exploitability": 0.339422},
    {"iteration": 370001, "current_time_ms": 33060, "exploitability": 0.334157},
    {"iteration": 380001, "current_time_ms": 34458, "exploitability": 0.329752},
    {"iteration": 390001, "current_time_ms": 35675, "exploitability": 0.326838},
    {"iteration": 400001, "current_time_ms": 37374, "exploitability": 0.32415},
    {"iteration": 410001, "current_time_ms": 38526, "exploitability": 0.32146},
    {"iteration": 420001, "current_time_ms": 39629, "exploitability": 0.318648},
    {"iteration": 430001, "current_time_ms": 40891, "exploitability": 0.316021},
    {"iteration": 440001, "current_time_ms": 42183, "exploitability": 0.312825},
    {"iteration": 450001, "current_time_ms": 43356, "exploitability": 0.309241},
    {"iteration": 460001, "current_time_ms": 44522, "exploitability": 0.307464},
    {"iteration": 470001, "current_time_ms": 45655, "exploitability": 0.305867},
    {"iteration": 480001, "current_time_ms": 46843, "exploitability": 0.304338},
    {"iteration": 490001, "current_time_ms": 47967, "exploitability": 0.301751},
    {"iteration": 500001, "current_time_ms": 49098, "exploitability": 0.298842},
    {"iteration": 510001, "current_time_ms": 50195, "exploitability": 0.295624},
    {"iteration": 520001, "current_time_ms": 51330, "exploitability": 0.293791},
    {"iteration": 530001, "current_time_ms": 52260, "exploitability": 0.291869},
    {"iteration": 540001, "current_time_ms": 53452, "exploitability": 0.290635},
    {"iteration": 550001, "current_time_ms": 54315, "exploitability": 0.289461},
    {"iteration": 560001, "current_time_ms": 54987, "exploitability": 0.288113},
    {"iteration": 570001, "current_time_ms": 55716, "exploitability": 0.287214},
    {"iteration": 580001, "current_time_ms": 56535, "exploitability": 0.286635},
    {"iteration": 590001, "current_time_ms": 57377, "exploitability": 0.285695},
    {"iteration": 600001, "current_time_ms": 58136, "exploitability": 0.284511},
    {"iteration": 610001, "current_time_ms": 59154, "exploitability": 0.283512},
    {"iteration": 620001, "current_time_ms": 60141, "exploitability": 0.283172},
    {"iteration": 630001, "current_time_ms": 61250, "exploitability": 0.283932},
    {"iteration": 640001, "current_time_ms": 62253, "exploitability": 0.283779},
    {"iteration": 650001, "current_time_ms": 63240, "exploitability": 0.283317},
    {"iteration": 660001, "current_time_ms": 64238, "exploitability": 0.282662},
    {"iteration": 670001, "current_time_ms": 65101, "exploitability": 0.28227},
    {"iteration": 680001, "current_time_ms": 66344, "exploitability": 0.282015},
    {"iteration": 690001, "current_time_ms": 67375, "exploitability": 0.281603},
    {"iteration": 700001, "current_time_ms": 68312, "exploitability": 0.28049},
    {"iteration": 710001, "current_time_ms": 69442, "exploitability": 0.278942},
    {"iteration": 720001, "current_time_ms": 70342, "exploitability": 0.277307},
    {"iteration": 730001, "current_time_ms": 71288, "exploitability": 0.275183},
    {"iteration": 740001, "current_time_ms": 72259, "exploitability": 0.273183},
    {"iteration": 750001, "current_time_ms": 73476, "exploitability": 0.271398},
    {"iteration": 760001, "current_time_ms": 74394, "exploitability": 0.269791},
    {"iteration": 770001, "current_time_ms": 75254, "exploitability": 0.268032},
    {"iteration": 780001, "current_time_ms": 75950, "exploitability": 0.266121},
    {"iteration": 790001, "current_time_ms": 76642, "exploitability": 0.264476},
    {"iteration": 800001, "current_time_ms": 77362, "exploitability": 0.263068},
    {"iteration": 810001, "current_time_ms": 78117, "exploitability": 0.26172},
    {"iteration": 820001, "current_time_ms": 78791, "exploitability": 0.260583},
    {"iteration": 830001, "current_time_ms": 79477, "exploitability": 0.259776},
    {"iteration": 840001, "current_time_ms": 80174, "exploitability": 0.25875},
    {"iteration": 850001, "current_time_ms": 80818, "exploitability": 0.257953},
    {"iteration": 860001, "current_time_ms": 81529, "exploitability": 0.257505},
    {"iteration": 870001, "current_time_ms": 82226, "exploitability": 0.257145},
    {"iteration": 880001, "current_time_ms": 82912, "exploitability": 0.256385},
    {"iteration": 890001, "current_time_ms": 83740, "exploitability": 0.255351},
    {"iteration": 900001, "current_time_ms": 84723, "exploitability": 0.255142},
    {"iteration": 910001, "current_time_ms": 85725, "exploitability": 0.25503},
    {"iteration": 920001, "current_time_ms": 86444, "exploitability": 0.254488},
    {"iteration": 930001, "current_time_ms": 87247, "exploitability": 0.253722},
    {"iteration": 940001, "current_time_ms": 87903, "exploitability": 0.253043},
    {"iteration": 950001, "current_time_ms": 88571, "exploitability": 0.252345},
    {"iteration": 960001, "current_time_ms": 89322, "exploitability": 0.251708},
    {"iteration": 970001, "current_time_ms": 90579, "exploitability": 0.251352},
    {"iteration": 980001, "current_time_ms": 92139, "exploitability": 0.25104},
    {"iteration": 990001, "current_time_ms": 93953, "exploitability": 0.250465},
    {"iteration": 1000001, "current_time_ms": 95465, "exploitability": 0.249887},
    {"iteration": 1010001, "current_time_ms": 96765, "exploitability": 0.24948},
    {"iteration": 1020001, "current_time_ms": 97923, "exploitability": 0.248788},
    {"iteration": 1030001, "current_time_ms": 99323, "exploitability": 0.247814},
    {"iteration": 1040001, "current_time_ms": 100381, "exploitability": 0.246609},
    {"iteration": 1050001, "current_time_ms": 101684, "exploitability": 0.245612},
    {"iteration": 1060001, "current_time_ms": 103045, "exploitability": 0.244675},
    {"iteration": 1070001, "current_time_ms": 104339, "exploitability": 0.24404},
    {"iteration": 1080001, "current_time_ms": 105568, "exploitability": 0.243267},
    {"iteration": 1090001, "current_time_ms": 106561, "exploitability": 0.242181},
    {"iteration": 1100001, "current_time_ms": 107625, "exploitability": 0.240674},
    {"iteration": 1110001, "current_time_ms": 108599, "exploitability": 0.238876},
    {"iteration": 1120001, "current_time_ms": 109591, "exploitability": 0.237366},
    {"iteration": 1130001, "current_time_ms": 110599, "exploitability": 0.236051},
    {"iteration": 1140001, "current_time_ms": 111576, "exploitability": 0.234877},
    {"iteration": 1150001, "current_time_ms": 112559, "exploitability": 0.23392},
    {"iteration": 1160001, "current_time_ms": 113590, "exploitability": 0.232961},
    {"iteration": 1170001, "current_time_ms": 114626, "exploitability": 0.232197},
    {"iteration": 1180001, "current_time_ms": 115587, "exploitability": 0.23196},
    {"iteration": 1190001, "current_time_ms": 116609, "exploitability": 0.231812},
    {"iteration": 1200001, "current_time_ms": 117657, "exploitability": 0.231417},
    {"iteration": 1210001, "current_time_ms": 118782, "exploitability": 0.230946},
    {"iteration": 1220001, "current_time_ms": 119737, "exploitability": 0.230583},
    {"iteration": 1230001, "current_time_ms": 120645, "exploitability": 0.230382},
    {"iteration": 1240001, "current_time_ms": 121549, "exploitability": 0.230309},
    {"iteration": 1250001, "current_time_ms": 122481, "exploitability": 0.230015},
    {"iteration": 1260001, "current_time_ms": 123436, "exploitability": 0.229675},
    {"iteration": 1270001, "current_time_ms": 124496, "exploitability": 0.229142},
    {"iteration": 1280001, "current_time_ms": 125559, "exploitability": 0.228571},
    {"iteration": 1290001, "current_time_ms": 126665, "exploitability": 0.228073},
    {"iteration": 1300001, "current_time_ms": 127689, "exploitability": 0.227504},
    {"iteration": 1310001, "current_time_ms": 128672, "exploitability": 0.22686},
    {"iteration": 1320001, "current_time_ms": 129639, "exploitability": 0.226311},
    {"iteration": 1330001, "current_time_ms": 130621, "exploitability": 0.22586},
    {"iteration": 1340001, "current_time_ms": 131580, "exploitability": 0.225369},
    {"iteration": 1350001, "current_time_ms": 132705, "exploitability": 0.224606},
    {"iteration": 1360001, "current_time_ms": 133701, "exploitability": 0.223755},
    {"iteration": 1370001, "current_time_ms": 134928, "exploitability": 0.223035},
    {"iteration": 1380001, "current_time_ms": 135791, "exploitability": 0.222391},
    {"iteration": 1390001, "current_time_ms": 136689, "exploitability": 0.221686},
    {"iteration": 1400001, "current_time_ms": 137553, "exploitability": 0.221148},
    {"iteration": 1410001, "current_time_ms": 138432, "exploitability": 0.22059},
    {"iteration": 1420001, "current_time_ms": 139334, "exploitability": 0.220307},
    {"iteration": 1430001, "current_time_ms": 140286, "exploitability": 0.220135},
    {"iteration": 1440001, "current_time_ms": 141142, "exploitability": 0.219952},
    {"iteration": 1450001, "current_time_ms": 142105, "exploitability": 0.219809},
    {"iteration": 1460001, "current_time_ms": 143213, "exploitability": 0.219936},
    {"iteration": 1470001, "current_time_ms": 144131, "exploitability": 0.219943},
    {"iteration": 1480001, "current_time_ms": 145013, "exploitability": 0.219969},
    {"iteration": 1490001, "current_time_ms": 146001, "exploitability": 0.219772},
    {"iteration": 1500001, "current_time_ms": 146866, "exploitability": 0.219624},
    {"iteration": 1510001, "current_time_ms": 147780, "exploitability": 0.219444},
    {"iteration": 1520001, "current_time_ms": 148785, "exploitability": 0.219156},
    {"iteration": 1530001, "current_time_ms": 149684, "exploitability": 0.218641},
    {"iteration": 1540001, "current_time_ms": 150524, "exploitability": 0.21806},
    {"iteration": 1550001, "current_time_ms": 151445, "exploitability": 0.217497},
    {"iteration": 1560001, "current_time_ms": 152367, "exploitability": 0.216871},
    {"iteration": 1570001, "current_time_ms": 153251, "exploitability": 0.216217},
    {"iteration": 1580001, "current_time_ms": 154171, "exploitability": 0.215809},
    {"iteration": 1590001, "current_time_ms": 155066, "exploitability": 0.215461},
    {"iteration": 1600001, "current_time_ms": 155941, "exploitability": 0.215037},
    {"iteration": 1610001, "current_time_ms": 156831, "exploitability": 0.214466},
    {"iteration": 1620001, "current_time_ms": 157626, "exploitability": 0.213969},
    {"iteration": 1630001, "current_time_ms": 158318, "exploitability": 0.21348},
    {"iteration": 1640001, "current_time_ms": 158976, "exploitability": 0.212873},
    {"iteration": 1650001, "current_time_ms": 159774, "exploitability": 0.21244},
    {"iteration": 1660001, "current_time_ms": 160680, "exploitability": 0.211993},
    {"iteration": 1670001, "current_time_ms": 161650, "exploitability": 0.211522},
    {"iteration": 1680001, "current_time_ms": 162849, "exploitability": 0.211089},
    {"iteration": 1690001, "current_time_ms": 163909, "exploitability": 0.21062},
    {"iteration": 1700001, "current_time_ms": 164896, "exploitability": 0.210078},
    {"iteration": 1710001, "current_time_ms": 165894, "exploitability": 0.209528},
    {"iteration": 1720001, "current_time_ms": 166732, "exploitability": 0.208961},
    {"iteration": 1730001, "current_time_ms": 167543, "exploitability": 0.208299},
    {"iteration": 1740001, "current_time_ms": 168696, "exploitability": 0.207573},
    {"iteration": 1750001, "current_time_ms": 170009, "exploitability": 0.206749},
    {"iteration": 1760001, "current_time_ms": 171178, "exploitability": 0.20588},
    {"iteration": 1770001, "current_time_ms": 172118, "exploitability": 0.205157},
    {"iteration": 1780001, "current_time_ms": 173093, "exploitability": 0.204764},
    {"iteration": 1790001, "current_time_ms": 173996, "exploitability": 0.204252},
    {"iteration": 1800001, "current_time_ms": 175060, "exploitability": 0.203594},
    {"iteration": 1810001, "current_time_ms": 175977, "exploitability": 0.202942},
    {"iteration": 1820001, "current_time_ms": 176930, "exploitability": 0.202236},
    {"iteration": 1830001, "current_time_ms": 177925, "exploitability": 0.201513},
    {"iteration": 1840001, "current_time_ms": 178920, "exploitability": 0.200793},
    {"iteration": 1850001, "current_time_ms": 180381, "exploitability": 0.200177},
    {"iteration": 1860001, "current_time_ms": 181603, "exploitability": 0.199709},
    {"iteration": 1870001, "current_time_ms": 182718, "exploitability": 0.199157},
    {"iteration": 1880001, "current_time_ms": 183856, "exploitability": 0.198593},
    {"iteration": 1890001, "current_time_ms": 184871, "exploitability": 0.198206},
    {"iteration": 1900001, "current_time_ms": 185964, "exploitability": 0.197871},
    {"iteration": 1910001, "current_time_ms": 187130, "exploitability": 0.197446},
    {"iteration": 1920001, "current_time_ms": 188630, "exploitability": 0.197169},
    {"iteration": 1930001, "current_time_ms": 189651, "exploitability": 0.196853},
    {"iteration": 1940001, "current_time_ms": 190516, "exploitability": 0.196511},
    {"iteration": 1950001, "current_time_ms": 191430, "exploitability": 0.196186},
    {"iteration": 1960001, "current_time_ms": 192492, "exploitability": 0.195962},
    {"iteration": 1970001, "current_time_ms": 193838, "exploitability": 0.195791},
    {"iteration": 1980001, "current_time_ms": 194900, "exploitability": 0.195631},
    {"iteration": 1990001, "current_time_ms": 195738, "exploitability": 0.195425},
    {"iteration": 2000001, "current_time_ms": 196631, "exploitability": 0.195239},
    {"iteration": 2010001, "current_time_ms": 197533, "exploitability": 0.195102},
    {"iteration": 2020001, "current_time_ms": 198428, "exploitability": 0.195},
    {"iteration": 2030001, "current_time_ms": 199317, "exploitability": 0.19474},
    {"iteration": 2040001, "current_time_ms": 200200, "exploitability": 0.194456},
    {"iteration": 2050001, "current_time_ms": 201073, "exploitability": 0.194124},
    {"iteration": 2060001, "current_time_ms": 201999, "exploitability": 0.193721},
    {"iteration": 2070001, "current_time_ms": 202979, "exploitability": 0.193366},
    {"iteration": 2080001, "current_time_ms": 203897, "exploitability": 0.193145},
    {"iteration": 2090001, "current_time_ms": 204790, "exploitability": 0.192891},
    {"iteration": 2100001, "current_time_ms": 205904, "exploitability": 0.192519},
    {"iteration": 2110001, "current_time_ms": 206882, "exploitability": 0.192081},
    {"iteration": 2120001, "current_time_ms": 207908, "exploitability": 0.191602},
    {"iteration": 2130001, "current_time_ms": 208924, "exploitability": 0.191085},
    {"iteration": 2140001, "current_time_ms": 209786, "exploitability": 0.190641},
    {"iteration": 2150001, "current_time_ms": 210960, "exploitability": 0.190225},
    {"iteration": 2160001, "current_time_ms": 212256, "exploitability": 0.189793},
    {"iteration": 2170001, "current_time_ms": 213857, "exploitability": 0.189277},
    {"iteration": 2180001, "current_time_ms": 215253, "exploitability": 0.188797},
    {"iteration": 2190001, "current_time_ms": 216469, "exploitability": 0.188334},
    {"iteration": 2200001, "current_time_ms": 217447, "exploitability": 0.187874},
    {"iteration": 2210001, "current_time_ms": 218427, "exploitability": 0.187388},
    {"iteration": 2220001, "current_time_ms": 219412, "exploitability": 0.186917},
    {"iteration": 2230001, "current_time_ms": 220294, "exploitability": 0.186403},
    {"iteration": 2240001, "current_time_ms": 221247, "exploitability": 0.185863},
    {"iteration": 2250001, "current_time_ms": 222249, "exploitability": 0.185307},
    {"iteration": 2260001, "current_time_ms": 223153, "exploitability": 0.184825},
    {"iteration": 2270001, "current_time_ms": 223989, "exploitability": 0.184349},
    {"iteration": 2280001, "current_time_ms": 224918, "exploitability": 0.183819},
    {"iteration": 2290001, "current_time_ms": 225950, "exploitability": 0.183364},
    {"iteration": 2300001, "current_time_ms": 227143, "exploitability": 0.182916},
    {"iteration": 2310001, "current_time_ms": 228289, "exploitability": 0.182513},
    {"iteration": 2320001, "current_time_ms": 229373, "exploitability": 0.182101},
    {"iteration": 2330001, "current_time_ms": 230374, "exploitability": 0.181781},
    {"iteration": 2340001, "current_time_ms": 231504, "exploitability": 0.1815},
    {"iteration": 2350001, "current_time_ms": 232591, "exploitability": 0.181132},
    {"iteration": 2360001, "current_time_ms": 233690, "exploitability": 0.18081},
    {"iteration": 2370001, "current_time_ms": 235026, "exploitability": 0.180549},
    {"iteration": 2380001, "current_time_ms": 236091, "exploitability": 0.180307},
    {"iteration": 2390001, "current_time_ms": 237286, "exploitability": 0.180215},
    {"iteration": 2400001, "current_time_ms": 238319, "exploitability": 0.180139},
    {"iteration": 2410001, "current_time_ms": 239311, "exploitability": 0.179955},
    {"iteration": 2420001, "current_time_ms": 240281, "exploitability": 0.179797},
    {"iteration": 2430001, "current_time_ms": 241187, "exploitability": 0.179773},
    {"iteration": 2440001, "current_time_ms": 242077, "exploitability": 0.179786},
    {"iteration": 2450001, "current_time_ms": 242976, "exploitability": 0.179779},
    {"iteration": 2460001, "current_time_ms": 243853, "exploitability": 0.1798},
    {"iteration": 2470001, "current_time_ms": 244635, "exploitability": 0.179811},
    {"iteration": 2480001, "current_time_ms": 245386, "exploitability": 0.179737},
    {"iteration": 2490001, "current_time_ms": 246393, "exploitability": 0.179644},
    {"iteration": 2500001, "current_time_ms": 247343, "exploitability": 0.179484},
    {"iteration": 2510001, "current_time_ms": 248282, "exploitability": 0.179256},
    {"iteration": 2520001, "current_time_ms": 249355, "exploitability": 0.179015},
    {"iteration": 2530001, "current_time_ms": 250413, "exploitability": 0.178822},
    {"iteration": 2540001, "current_time_ms": 251381, "exploitability": 0.17856},
    {"iteration": 2550001, "current_time_ms": 252301, "exploitability": 0.17823},
    {"iteration": 2560001, "current_time_ms": 253250, "exploitability": 0.177848},
    {"iteration": 2570001, "current_time_ms": 254086, "exploitability": 0.177413},
    {"iteration": 2580001, "current_time_ms": 255392, "exploitability": 0.177059},
    {"iteration": 2590001, "current_time_ms": 256585, "exploitability": 0.176758},
    {"iteration": 2600001, "current_time_ms": 257637, "exploitability": 0.176465},
    {"iteration": 2610001, "current_time_ms": 258593, "exploitability": 0.176178},
    {"iteration": 2620001, "current_time_ms": 259643, "exploitability": 0.175903},
    {"iteration": 2630001, "current_time_ms": 260768, "exploitability": 0.175604},
    {"iteration": 2640001, "current_time_ms": 262309, "exploitability": 0.175337},
    {"iteration": 2650001, "current_time_ms": 263523, "exploitability": 0.175091},
    {"iteration": 2660001, "current_time_ms": 264632, "exploitability": 0.174785},
    {"iteration": 2670001, "current_time_ms": 265635, "exploitability": 0.174492},
    {"iteration": 2680001, "current_time_ms": 266671, "exploitability": 0.174267},
    {"iteration": 2690001, "current_time_ms": 267855, "exploitability": 0.174051},
    {"iteration": 2700001, "current_time_ms": 268949, "exploitability": 0.17375},
    {"iteration": 2710001, "current_time_ms": 270505, "exploitability": 0.173402},
    {"iteration": 2720001, "current_time_ms": 271552, "exploitability": 0.172985},
    {"iteration": 2730001, "current_time_ms": 272502, "exploitability": 0.172619},
    {"iteration": 2740001, "current_time_ms": 273434, "exploitability": 0.172239},
    {"iteration": 2750001, "current_time_ms": 274429, "exploitability": 0.171888},
    {"iteration": 2760001, "current_time_ms": 275419, "exploitability": 0.171507},
    {"iteration": 2770001, "current_time_ms": 276289, "exploitability": 0.171161},
    {"iteration": 2780001, "current_time_ms": 277284, "exploitability": 0.170784},
    {"iteration": 2790001, "current_time_ms": 278210, "exploitability": 0.170434},
    {"iteration": 2800001, "current_time_ms": 279183, "exploitability": 0.170066},
    {"iteration": 2810001, "current_time_ms": 280111, "exploitability": 0.169699},
    {"iteration": 2820001, "current_time_ms": 280897, "exploitability": 0.169388},
    {"iteration": 2830001, "current_time_ms": 281746, "exploitability": 0.169087},
    {"iteration": 2840001, "current_time_ms": 282711, "exploitability": 0.168741},
    {"iteration": 2850001, "current_time_ms": 283812, "exploitability": 0.168331},
    {"iteration": 2860001, "current_time_ms": 284714, "exploitability": 0.167892},
    {"iteration": 2870001, "current_time_ms": 285703, "exploitability": 0.167554},
    {"iteration": 2880001, "current_time_ms": 286576, "exploitability": 0.167254},
    {"iteration": 2890001, "current_time_ms": 287518, "exploitability": 0.166926},
    {"iteration": 2900001, "current_time_ms": 288729, "exploitability": 0.16658},
    {"iteration": 2910001, "current_time_ms": 289719, "exploitability": 0.166263},
    {"iteration": 2920001, "current_time_ms": 290642, "exploitability": 0.165888},
    {"iteration": 2930001, "current_time_ms": 291791, "exploitability": 0.165484},
    {"iteration": 2940001, "current_time_ms": 292746, "exploitability": 0.165154},
    {"iteration": 2950001, "current_time_ms": 293648, "exploitability": 0.164838},
    {"iteration": 2960001, "current_time_ms": 294523, "exploitability": 0.164476},
    {"iteration": 2970001, "current_time_ms": 295416, "exploitability": 0.164184},
    {"iteration": 2980001, "current_time_ms": 296277, "exploitability": 0.163937},
    {"iteration": 2990001, "current_time_ms": 297198, "exploitability": 0.163714},
    {"iteration": 3000001, "current_time_ms": 298158, "exploitability": 0.163469},
    {"iteration": 3010001, "current_time_ms": 299111, "exploitability": 0.163189},
    {"iteration": 3020001, "current_time_ms": 300114, "exploitability": 0.162867},
    {"iteration": 3030001, "current_time_ms": 300920, "exploitability": 0.162667},
    {"iteration": 3040001, "current_time_ms": 301652, "exploitability": 0.162502},
    {"iteration": 3050001, "current_time_ms": 302464, "exploitability": 0.162365},
    {"iteration": 3060001, "current_time_ms": 303228, "exploitability": 0.162139},
    {"iteration": 3070001, "current_time_ms": 304019, "exploitability": 0.161881},
    {"iteration": 3080001, "current_time_ms": 304820, "exploitability": 0.161568},
    {"iteration": 3090001, "current_time_ms": 305970, "exploitability": 0.161245},
    {"iteration": 3100001, "current_time_ms": 306957, "exploitability": 0.161122},
    {"iteration": 3110001, "current_time_ms": 307955, "exploitability": 0.16101},
    {"iteration": 3120001, "current_time_ms": 308916, "exploitability": 0.160802},
    {"iteration": 3130001, "current_time_ms": 309824, "exploitability": 0.160554},
    {"iteration": 3140001, "current_time_ms": 310768, "exploitability": 0.160191},
    {"iteration": 3150001, "current_time_ms": 312467, "exploitability": 0.15972},
    {"iteration": 3160001, "current_time_ms": 313803, "exploitability": 0.159265},
    {"iteration": 3170001, "current_time_ms": 314748, "exploitability": 0.158881},
    {"iteration": 3180001, "current_time_ms": 315704, "exploitability": 0.15852},
    {"iteration": 3190001, "current_time_ms": 316598, "exploitability": 0.158001},
    {"iteration": 3200001, "current_time_ms": 317687, "exploitability": 0.15749},
    {"iteration": 3210001, "current_time_ms": 318779, "exploitability": 0.157036},
    {"iteration": 3220001, "current_time_ms": 319861, "exploitability": 0.156681},
    {"iteration": 3230001, "current_time_ms": 321055, "exploitability": 0.156334},
    {"iteration": 3240001, "current_time_ms": 322090, "exploitability": 0.155999},
    {"iteration": 3250001, "current_time_ms": 323038, "exploitability": 0.155715},
    {"iteration": 3260001, "current_time_ms": 324015, "exploitability": 0.155468},
    {"iteration": 3270001, "current_time_ms": 325177, "exploitability": 0.155179},
    {"iteration": 3280001, "current_time_ms": 326189, "exploitability": 0.154959},
    {"iteration": 3290001, "current_time_ms": 327218, "exploitability": 0.1548},
    {"iteration": 3300001, "current_time_ms": 328382, "exploitability": 0.154631},
    {"iteration": 3310001, "current_time_ms": 329310, "exploitability": 0.15446},
    {"iteration": 3320001, "current_time_ms": 330374, "exploitability": 0.154257},
    {"iteration": 3330001, "current_time_ms": 331361, "exploitability": 0.154088},
    {"iteration": 3340001, "current_time_ms": 332528, "exploitability": 0.15389},
    {"iteration": 3350001, "current_time_ms": 334294, "exploitability": 0.153652},
    {"iteration": 3360001, "current_time_ms": 335600, "exploitability": 0.15352},
    {"iteration": 3370001, "current_time_ms": 336936, "exploitability": 0.153396},
    {"iteration": 3380001, "current_time_ms": 338173, "exploitability": 0.153241},
    {"iteration": 3390001, "current_time_ms": 339208, "exploitability": 0.153099},
    {"iteration": 3400001, "current_time_ms": 340474, "exploitability": 0.152985},
    {"iteration": 3410001, "current_time_ms": 341534, "exploitability": 0.152885},
    {"iteration": 3420001, "current_time_ms": 342700, "exploitability": 0.152846},
    {"iteration": 3430001, "current_time_ms": 343608, "exploitability": 0.152844},
    {"iteration": 3440001, "current_time_ms": 344511, "exploitability": 0.152763},
    {"iteration": 3450001, "current_time_ms": 345449, "exploitability": 0.152717},
    {"iteration": 3460001, "current_time_ms": 346335, "exploitability": 0.152665},
    {"iteration": 3470001, "current_time_ms": 347388, "exploitability": 0.152616},
    {"iteration": 3480001, "current_time_ms": 348385, "exploitability": 0.152654},
    {"iteration": 3490001, "current_time_ms": 349287, "exploitability": 0.152651},
    {"iteration": 3500001, "current_time_ms": 350180, "exploitability": 0.152626},
    {"iteration": 3510001, "current_time_ms": 351076, "exploitability": 0.152572},
    {"iteration": 3520001, "current_time_ms": 351978, "exploitability": 0.152491},
    {"iteration": 3530001, "current_time_ms": 352973, "exploitability": 0.152427},
    {"iteration": 3540001, "current_time_ms": 354007, "exploitability": 0.152284},
    {"iteration": 3550001, "current_time_ms": 354928, "exploitability": 0.152081},
    {"iteration": 3560001, "current_time_ms": 355850, "exploitability": 0.15181},
    {"iteration": 3570001, "current_time_ms": 356742, "exploitability": 0.151531},
    {"iteration": 3580001, "current_time_ms": 357632, "exploitability": 0.15133},
    {"iteration": 3590001, "current_time_ms": 358514, "exploitability": 0.151069},
    {"iteration": 3600001, "current_time_ms": 359390, "exploitability": 0.150862},
    {"iteration": 3610001, "current_time_ms": 360280, "exploitability": 0.1507},
    {"iteration": 3620001, "current_time_ms": 361208, "exploitability": 0.150595},
    {"iteration": 3630001, "current_time_ms": 362373, "exploitability": 0.150472},
    {"iteration": 3640001, "current_time_ms": 363282, "exploitability": 0.15035},
    {"iteration": 3650001, "current_time_ms": 364450, "exploitability": 0.150254},
    {"iteration": 3660001, "current_time_ms": 365470, "exploitability": 0.150162},
    {"iteration": 3670001, "current_time_ms": 366481, "exploitability": 0.150049},
    {"iteration": 3680001, "current_time_ms": 367457, "exploitability": 0.150028},
    {"iteration": 3690001, "current_time_ms": 368361, "exploitability": 0.149964},
    {"iteration": 3700001, "current_time_ms": 369902, "exploitability": 0.149866},
    {"iteration": 3710001, "current_time_ms": 371016, "exploitability": 0.149683},
    {"iteration": 3720001, "current_time_ms": 372305, "exploitability": 0.14952},
    {"iteration": 3730001, "current_time_ms": 373428, "exploitability": 0.149314},
    {"iteration": 3740001, "current_time_ms": 374349, "exploitability": 0.149153},
    {"iteration": 3750001, "current_time_ms": 375275, "exploitability": 0.14906},
    {"iteration": 3760001, "current_time_ms": 376235, "exploitability": 0.148925},
    {"iteration": 3770001, "current_time_ms": 377168, "exploitability": 0.148792},
    {"iteration": 3780001, "current_time_ms": 378120, "exploitability": 0.148648},
    {"iteration": 3790001, "current_time_ms": 379110, "exploitability": 0.148489},
    {"iteration": 3800001, "current_time_ms": 380145, "exploitability": 0.148367},
    {"iteration": 3810001, "current_time_ms": 381705, "exploitability": 0.14824},
    {"iteration": 3820001, "current_time_ms": 382772, "exploitability": 0.148096},
    {"iteration": 3830001, "current_time_ms": 383846, "exploitability": 0.147965},
    {"iteration": 3840001, "current_time_ms": 384894, "exploitability": 0.147852},
    {"iteration": 3850001, "current_time_ms": 385899, "exploitability": 0.147837},
    {"iteration": 3860001, "current_time_ms": 387123, "exploitability": 0.147727},
    {"iteration": 3870001, "current_time_ms": 388843, "exploitability": 0.147637},
    {"iteration": 3880001, "current_time_ms": 390119, "exploitability": 0.14758},
    {"iteration": 3890001, "current_time_ms": 391470, "exploitability": 0.147508},
    {"iteration": 3900001, "current_time_ms": 393082, "exploitability": 0.147481},
    {"iteration": 3910001, "current_time_ms": 394491, "exploitability": 0.14743},
    {"iteration": 3920001, "current_time_ms": 395706, "exploitability": 0.147337},
    {"iteration": 3930001, "current_time_ms": 396786, "exploitability": 0.14724},
    {"iteration": 3940001, "current_time_ms": 397864, "exploitability": 0.147138},
    {"iteration": 3950001, "current_time_ms": 398938, "exploitability": 0.147061},
    {"iteration": 3960001, "current_time_ms": 400315, "exploitability": 0.146913},
    {"iteration": 3970001, "current_time_ms": 401288, "exploitability": 0.146787},
    {"iteration": 3980001, "current_time_ms": 402329, "exploitability": 0.14664},
    {"iteration": 3990001, "current_time_ms": 403308, "exploitability": 0.146502},
    {"iteration": 4000001, "current_time_ms": 404273, "exploitability": 0.146388},
    {"iteration": 4010001, "current_time_ms": 405196, "exploitability": 0.146249},
    {"iteration": 4020001, "current_time_ms": 406193, "exploitability": 0.146082},
    {"iteration": 4030001, "current_time_ms": 407146, "exploitability": 0.145942},
    {"iteration": 4040001, "current_time_ms": 408103, "exploitability": 0.145757},
    {"iteration": 4050001, "current_time_ms": 409066, "exploitability": 0.145571},
    {"iteration": 4060001, "current_time_ms": 410011, "exploitability": 0.145424},
    {"iteration": 4070001, "current_time_ms": 410954, "exploitability": 0.145294},
    {"iteration": 4080001, "current_time_ms": 411883, "exploitability": 0.145104},
    {"iteration": 4090001, "current_time_ms": 412828, "exploitability": 0.144908},
    {"iteration": 4100001, "current_time_ms": 413748, "exploitability": 0.144674},
    {"iteration": 4110001, "current_time_ms": 414636, "exploitability": 0.144456},
    {"iteration": 4120001, "current_time_ms": 415528, "exploitability": 0.144219},
    {"iteration": 4130001, "current_time_ms": 416430, "exploitability": 0.143937},
    {"iteration": 4140001, "current_time_ms": 417314, "exploitability": 0.143676},
    {"iteration": 4150001, "current_time_ms": 418199, "exploitability": 0.143431},
    {"iteration": 4160001, "current_time_ms": 419292, "exploitability": 0.143232},
    {"iteration": 4170001, "current_time_ms": 420226, "exploitability": 0.143045},
    {"iteration": 4180001, "current_time_ms": 421156, "exploitability": 0.142879},
    {"iteration": 4190001, "current_time_ms": 422059, "exploitability": 0.142671},
    {"iteration": 4200001, "current_time_ms": 422955, "exploitability": 0.142463},
    {"iteration": 4210001, "current_time_ms": 423821, "exploitability": 0.142229},
    {"iteration": 4220001, "current_time_ms": 424708, "exploitability": 0.142021},
    {"iteration": 4230001, "current_time_ms": 425633, "exploitability": 0.141828},
    {"iteration": 4240001, "current_time_ms": 426580, "exploitability": 0.141611},
    {"iteration": 4250001, "current_time_ms": 427509, "exploitability": 0.141377},
    {"iteration": 4260001, "current_time_ms": 428453, "exploitability": 0.141132},
    {"iteration": 4270001, "current_time_ms": 429512, "exploitability": 0.140945},
    {"iteration": 4280001, "current_time_ms": 430422, "exploitability": 0.140795},
    {"iteration": 4290001, "current_time_ms": 431257, "exploitability": 0.140598},
    {"iteration": 4300001, "current_time_ms": 432102, "exploitability": 0.140375},
    {"iteration": 4310001, "current_time_ms": 432832, "exploitability": 0.1402},
    {"iteration": 4320001, "current_time_ms": 433577, "exploitability": 0.140109},
    {"iteration": 4330001, "current_time_ms": 434528, "exploitability": 0.14004},
    {"iteration": 4340001, "current_time_ms": 435271, "exploitability": 0.139998},
    {"iteration": 4350001, "current_time_ms": 435959, "exploitability": 0.139916},
    {"iteration": 4360001, "current_time_ms": 436666, "exploitability": 0.139851},
    {"iteration": 4370001, "current_time_ms": 437280, "exploitability": 0.139824},
    {"iteration": 4380001, "current_time_ms": 437984, "exploitability": 0.139822},
    {"iteration": 4390001, "current_time_ms": 438742, "exploitability": 0.139829},
    {"iteration": 4400001, "current_time_ms": 439457, "exploitability": 0.139777},
    {"iteration": 4410001, "current_time_ms": 440141, "exploitability": 0.139742},
    {"iteration": 4420001, "current_time_ms": 440865, "exploitability": 0.139713},
    {"iteration": 4430001, "current_time_ms": 441541, "exploitability": 0.139676},
    {"iteration": 4440001, "current_time_ms": 442254, "exploitability": 0.139666},
    {"iteration": 4450001, "current_time_ms": 442965, "exploitability": 0.139655},
    {"iteration": 4460001, "current_time_ms": 443669, "exploitability": 0.139694},
    {"iteration": 4470001, "current_time_ms": 444382, "exploitability": 0.139739},
    {"iteration": 4480001, "current_time_ms": 445091, "exploitability": 0.139767},
    {"iteration": 4490001, "current_time_ms": 445783, "exploitability": 0.139789},
    {"iteration": 4500001, "current_time_ms": 446477, "exploitability": 0.139821},
    {"iteration": 4510001, "current_time_ms": 447166, "exploitability": 0.139816},
    {"iteration": 4520001, "current_time_ms": 447840, "exploitability": 0.139754},
    {"iteration": 4530001, "current_time_ms": 448544, "exploitability": 0.139698},
    {"iteration": 4540001, "current_time_ms": 449330, "exploitability": 0.139675},
    {"iteration": 4550001, "current_time_ms": 450025, "exploitability": 0.13962},
    {"iteration": 4560001, "current_time_ms": 450963, "exploitability": 0.139557},
    {"iteration": 4570001, "current_time_ms": 452088, "exploitability": 0.139455},
    {"iteration": 4580001, "current_time_ms": 453473, "exploitability": 0.139339},
    {"iteration": 4590001, "current_time_ms": 454803, "exploitability": 0.139227},
    {"iteration": 4600001, "current_time_ms": 455984, "exploitability": 0.139097},
    {"iteration": 4610001, "current_time_ms": 457096, "exploitability": 0.138933},
    {"iteration": 4620001, "current_time_ms": 458137, "exploitability": 0.138751},
    {"iteration": 4630001, "current_time_ms": 459092, "exploitability": 0.138623},
    {"iteration": 4640001, "current_time_ms": 459978, "exploitability": 0.138529},
    {"iteration": 4650001, "current_time_ms": 460865, "exploitability": 0.13847},
    {"iteration": 4660001, "current_time_ms": 461774, "exploitability": 0.138372},
    {"iteration": 4670001, "current_time_ms": 462643, "exploitability": 0.138296},
    {"iteration": 4680001, "current_time_ms": 463525, "exploitability": 0.138207},
    {"iteration": 4690001, "current_time_ms": 464405, "exploitability": 0.138078},
    {"iteration": 4700001, "current_time_ms": 465385, "exploitability": 0.137923},
    {"iteration": 4710001, "current_time_ms": 466295, "exploitability": 0.137787},
    {"iteration": 4720001, "current_time_ms": 467019, "exploitability": 0.137679},
    {"iteration": 4730001, "current_time_ms": 467647, "exploitability": 0.137574},
    {"iteration": 4740001, "current_time_ms": 468368, "exploitability": 0.137414},
    {"iteration": 4750001, "current_time_ms": 469163, "exploitability": 0.137286},
    {"iteration": 4760001, "current_time_ms": 469901, "exploitability": 0.137168},
    {"iteration": 4770001, "current_time_ms": 470674, "exploitability": 0.137086},
    {"iteration": 4780001, "current_time_ms": 471417, "exploitability": 0.136988},
    {"iteration": 4790001, "current_time_ms": 472311, "exploitability": 0.136837},
    {"iteration": 4800001, "current_time_ms": 473116, "exploitability": 0.136712},
    {"iteration": 4810001, "current_time_ms": 473956, "exploitability": 0.136593},
    {"iteration": 4820001, "current_time_ms": 474777, "exploitability": 0.136454},
    {"iteration": 4830001, "current_time_ms": 475534, "exploitability": 0.136324},
    {"iteration": 4840001, "current_time_ms": 476296, "exploitability": 0.136211},
    {"iteration": 4850001, "current_time_ms": 477182, "exploitability": 0.13607},
    {"iteration": 4860001, "current_time_ms": 478025, "exploitability": 0.1359},
    {"iteration": 4870001, "current_time_ms": 478961, "exploitability": 0.135716},
    {"iteration": 4880001, "current_time_ms": 479760, "exploitability": 0.135552},
    {"iteration": 4890001, "current_time_ms": 480449, "exploitability": 0.13547},
    {"iteration": 4900001, "current_time_ms": 481237, "exploitability": 0.135406},
    {"iteration": 4910001, "current_time_ms": 482090, "exploitability": 0.135321},
    {"iteration": 4920001, "current_time_ms": 483095, "exploitability": 0.135209},
    {"iteration": 4930001, "current_time_ms": 484081, "exploitability": 0.135108},
    {"iteration": 4940001, "current_time_ms": 485437, "exploitability": 0.135077},
    {"iteration": 4950001, "current_time_ms": 486627, "exploitability": 0.135064},
    {"iteration": 4960001, "current_time_ms": 487661, "exploitability": 0.135057},
    {"iteration": 4970001, "current_time_ms": 488689, "exploitability": 0.135006},
    {"iteration": 4980001, "current_time_ms": 490023, "exploitability": 0.135005},
    {"iteration": 4990001, "current_time_ms": 491703, "exploitability": 0.135073},
    {"iteration": 5000001, "current_time_ms": 492718, "exploitability": 0.135141},
    {"iteration": 5010001, "current_time_ms": 493716, "exploitability": 0.135229},
    {"iteration": 5020001, "current_time_ms": 494726, "exploitability": 0.135309},
    {"iteration": 5030001, "current_time_ms": 495777, "exploitability": 0.135438},
    {"iteration": 5040001, "current_time_ms": 496919, "exploitability": 0.135544},
    {"iteration": 5050001, "current_time_ms": 497975, "exploitability": 0.135618},
    {"iteration": 5060001, "current_time_ms": 498998, "exploitability": 0.135658},
    {"iteration": 5070001, "current_time_ms": 500058, "exploitability": 0.135657},
    {"iteration": 5080001, "current_time_ms": 501294, "exploitability": 0.135666},
    {"iteration": 5090001, "current_time_ms": 502422, "exploitability": 0.135693},
    {"iteration": 5100001, "current_time_ms": 503481, "exploitability": 0.135713},
    {"iteration": 5110001, "current_time_ms": 504826, "exploitability": 0.135743},
    {"iteration": 5120001, "current_time_ms": 505904, "exploitability": 0.135766},
    {"iteration": 5130001, "current_time_ms": 506949, "exploitability": 0.135828},
    {"iteration": 5140001, "current_time_ms": 507909, "exploitability": 0.13588},
    {"iteration": 5150001, "current_time_ms": 509073, "exploitability": 0.135905},
    {"iteration": 5160001, "current_time_ms": 510125, "exploitability": 0.135906},
    {"iteration": 5170001, "current_time_ms": 511341, "exploitability": 0.13586},
    {"iteration": 5180001, "current_time_ms": 512464, "exploitability": 0.135809},
    {"iteration": 5190001, "current_time_ms": 513436, "exploitability": 0.135761},
    {"iteration": 5200001, "current_time_ms": 514454, "exploitability": 0.135662},
    {"iteration": 5210001, "current_time_ms": 515544, "exploitability": 0.135556},
    {"iteration": 5220001, "current_time_ms": 516633, "exploitability": 0.135446},
    {"iteration": 5230001, "current_time_ms": 517675, "exploitability": 0.135335},
    {"iteration": 5240001, "current_time_ms": 518891, "exploitability": 0.135229},
    {"iteration": 5250001, "current_time_ms": 520159, "exploitability": 0.135134},
    {"iteration": 5260001, "current_time_ms": 521502, "exploitability": 0.13503},
    {"iteration": 5270001, "current_time_ms": 522885, "exploitability": 0.134939},
    {"iteration": 5280001, "current_time_ms": 524575, "exploitability": 0.13488},
    {"iteration": 5290001, "current_time_ms": 525955, "exploitability": 0.134862},
    {"iteration": 5300001, "current_time_ms": 527623, "exploitability": 0.134844},
    {"iteration": 5310001, "current_time_ms": 528734, "exploitability": 0.134838},
    {"iteration": 5320001, "current_time_ms": 529647, "exploitability": 0.134878},
    {"iteration": 5330001, "current_time_ms": 530562, "exploitability": 0.13489},
    {"iteration": 5340001, "current_time_ms": 531777, "exploitability": 0.134878},
    {"iteration": 5350001, "current_time_ms": 533188, "exploitability": 0.134862},
    {"iteration": 5360001, "current_time_ms": 534567, "exploitability": 0.134836},
    {"iteration": 5370001, "current_time_ms": 535897, "exploitability": 0.134751},
    {"iteration": 5380001, "current_time_ms": 537022, "exploitability": 0.134666},
    {"iteration": 5390001, "current_time_ms": 538056, "exploitability": 0.134576},
    {"iteration": 5400001, "current_time_ms": 539060, "exploitability": 0.134497},
    {"iteration": 5410001, "current_time_ms": 540232, "exploitability": 0.134386},
    {"iteration": 5420001, "current_time_ms": 541278, "exploitability": 0.134301},
    {"iteration": 5430001, "current_time_ms": 542378, "exploitability": 0.134237},
    {"iteration": 5440001, "current_time_ms": 543729, "exploitability": 0.134198},
    {"iteration": 5450001, "current_time_ms": 545044, "exploitability": 0.134168},
    {"iteration": 5460001, "current_time_ms": 546306, "exploitability": 0.134125},
    {"iteration": 5470001, "current_time_ms": 547605, "exploitability": 0.13409},
    {"iteration": 5480001, "current_time_ms": 548943, "exploitability": 0.13405},
    {"iteration": 5490001, "current_time_ms": 550182, "exploitability": 0.13403},
    {"iteration": 5500001, "current_time_ms": 551319, "exploitability": 0.133975},
    {"iteration": 5510001, "current_time_ms": 552418, "exploitability": 0.133911},
    {"iteration": 5520001, "current_time_ms": 553729, "exploitability": 0.133888},
    {"iteration": 5530001, "current_time_ms": 554896, "exploitability": 0.133879},
    {"iteration": 5540001, "current_time_ms": 556098, "exploitability": 0.133873},
    {"iteration": 5550001, "current_time_ms": 557531, "exploitability": 0.133836},
    {"iteration": 5560001, "current_time_ms": 558677, "exploitability": 0.133788},
    {"iteration": 5570001, "current_time_ms": 560011, "exploitability": 0.133716},
    {"iteration": 5580001, "current_time_ms": 561751, "exploitability": 0.133638},
    {"iteration": 5590001, "current_time_ms": 563245, "exploitability": 0.133552},
    {"iteration": 5600001, "current_time_ms": 564178, "exploitability": 0.133455},
    {"iteration": 5610001, "current_time_ms": 565644, "exploitability": 0.133337},
    {"iteration": 5620001, "current_time_ms": 567270, "exploitability": 0.133208},
    {"iteration": 5630001, "current_time_ms": 568554, "exploitability": 0.133088},
    {"iteration": 5640001, "current_time_ms": 569994, "exploitability": 0.13295},
    {"iteration": 5650001, "current_time_ms": 571253, "exploitability": 0.132774},
    {"iteration": 5660001, "current_time_ms": 572561, "exploitability": 0.132623},
    {"iteration": 5670001, "current_time_ms": 574300, "exploitability": 0.13251},
    {"iteration": 5680001, "current_time_ms": 576319, "exploitability": 0.132417},
    {"iteration": 5690001, "current_time_ms": 577554, "exploitability": 0.132283},
    {"iteration": 5700001, "current_time_ms": 578438, "exploitability": 0.132149},
    {"iteration": 5710001, "current_time_ms": 579330, "exploitability": 0.132022},
    {"iteration": 5720001, "current_time_ms": 580260, "exploitability": 0.131899},
    {"iteration": 5730001, "current_time_ms": 581238, "exploitability": 0.131774},
    {"iteration": 5740001, "current_time_ms": 582369, "exploitability": 0.131646},
    {"iteration": 5750001, "current_time_ms": 583259, "exploitability": 0.131538},
    {"iteration": 5760001, "current_time_ms": 584271, "exploitability": 0.131405},
    {"iteration": 5770001, "current_time_ms": 585243, "exploitability": 0.131292},
    {"iteration": 5780001, "current_time_ms": 586276, "exploitability": 0.131159},
    {"iteration": 5790001, "current_time_ms": 587293, "exploitability": 0.131023},
    {"iteration": 5800001, "current_time_ms": 588228, "exploitability": 0.130883},
    {"iteration": 5810001, "current_time_ms": 589143, "exploitability": 0.130708},
    {"iteration": 5820001, "current_time_ms": 590098, "exploitability": 0.130558},
    {"iteration": 5830001, "current_time_ms": 591175, "exploitability": 0.13043},
    {"iteration": 5840001, "current_time_ms": 592289, "exploitability": 0.13028},
    {"iteration": 5850001, "current_time_ms": 593480, "exploitability": 0.130134},
    {"iteration": 5860001, "current_time_ms": 594624, "exploitability": 0.129965},
    {"iteration": 5870001, "current_time_ms": 595887, "exploitability": 0.129789},
    {"iteration": 5880001, "current_time_ms": 596929, "exploitability": 0.129639},
    {"iteration": 5890001, "current_time_ms": 597892, "exploitability": 0.129505},
    {"iteration": 5900001, "current_time_ms": 598985, "exploitability": 0.12939},
    {"iteration": 5910001, "current_time_ms": 599911, "exploitability": 0.129285},
    {"iteration": 5920001, "current_time_ms": 600773, "exploitability": 0.129195},
    {"iteration": 5930001, "current_time_ms": 601705, "exploitability": 0.129082},
    {"iteration": 5940001, "current_time_ms": 602733, "exploitability": 0.128957},
    {"iteration": 5950001, "current_time_ms": 603645, "exploitability": 0.12884},
    {"iteration": 5960001, "current_time_ms": 604586, "exploitability": 0.128731},
    {"iteration": 5970001, "current_time_ms": 605480, "exploitability": 0.128606},
    {"iteration": 5980001, "current_time_ms": 606393, "exploitability": 0.128493},
    {"iteration": 5990001, "current_time_ms": 607375, "exploitability": 0.128397},
    {"iteration": 6000001, "current_time_ms": 608516, "exploitability": 0.128309},
    {"iteration": 6010001, "current_time_ms": 609461, "exploitability": 0.128203},
    {"iteration": 6020001, "current_time_ms": 610536, "exploitability": 0.128073},
    {"iteration": 6030001, "current_time_ms": 611508, "exploitability": 0.12792},
    {"iteration": 6040001, "current_time_ms": 612467, "exploitability": 0.12774},
    {"iteration": 6050001, "current_time_ms": 613455, "exploitability": 0.127549},
    {"iteration": 6060001, "current_time_ms": 614366, "exploitability": 0.127373},
    {"iteration": 6070001, "current_time_ms": 615315, "exploitability": 0.12721},
    {"iteration": 6080001, "current_time_ms": 616393, "exploitability": 0.127068},
    {"iteration": 6090001, "current_time_ms": 617879, "exploitability": 0.126943},
    {"iteration": 6100001, "current_time_ms": 618865, "exploitability": 0.126836},
    {"iteration": 6110001, "current_time_ms": 619798, "exploitability": 0.126773},
    {"iteration": 6120001, "current_time_ms": 620760, "exploitability": 0.126706},
    {"iteration": 6130001, "current_time_ms": 621981, "exploitability": 0.126661},
    {"iteration": 6140001, "current_time_ms": 623096, "exploitability": 0.126602},
    {"iteration": 6150001, "current_time_ms": 624038, "exploitability": 0.126556},
    {"iteration": 6160001, "current_time_ms": 624874, "exploitability": 0.126499},
    {"iteration": 6170001, "current_time_ms": 625747, "exploitability": 0.126445},
    {"iteration": 6180001, "current_time_ms": 626638, "exploitability": 0.126392},
    {"iteration": 6190001, "current_time_ms": 627523, "exploitability": 0.126356},
    {"iteration": 6200001, "current_time_ms": 628436, "exploitability": 0.126311},
    {"iteration": 6210001, "current_time_ms": 629208, "exploitability": 0.126261},
    {"iteration": 6220001, "current_time_ms": 630117, "exploitability": 0.126189},
    {"iteration": 6230001, "current_time_ms": 631304, "exploitability": 0.126099},
    {"iteration": 6240001, "current_time_ms": 632406, "exploitability": 0.12597},
    {"iteration": 6250001, "current_time_ms": 633344, "exploitability": 0.125832},
    {"iteration": 6260001, "current_time_ms": 634448, "exploitability": 0.12572},
    {"iteration": 6270001, "current_time_ms": 635808, "exploitability": 0.125627},
    {"iteration": 6280001, "current_time_ms": 636804, "exploitability": 0.125518},
    {"iteration": 6290001, "current_time_ms": 637783, "exploitability": 0.125418},
    {"iteration": 6300001, "current_time_ms": 638815, "exploitability": 0.125334},
    {"iteration": 6310001, "current_time_ms": 639878, "exploitability": 0.125241},
    {"iteration": 6320001, "current_time_ms": 640902, "exploitability": 0.125149},
    {"iteration": 6330001, "current_time_ms": 641893, "exploitability": 0.125068},
    {"iteration": 6340001, "current_time_ms": 642734, "exploitability": 0.124979},
    {"iteration": 6350001, "current_time_ms": 643452, "exploitability": 0.12489},
    {"iteration": 6360001, "current_time_ms": 644147, "exploitability": 0.124795},
    {"iteration": 6370001, "current_time_ms": 644899, "exploitability": 0.124695},
    {"iteration": 6380001, "current_time_ms": 645638, "exploitability": 0.124598},
    {"iteration": 6390001, "current_time_ms": 646389, "exploitability": 0.1245},
    {"iteration": 6400001, "current_time_ms": 647171, "exploitability": 0.124436},
    {"iteration": 6410001, "current_time_ms": 647888, "exploitability": 0.124369},
    {"iteration": 6420001, "current_time_ms": 648602, "exploitability": 0.124292},
    {"iteration": 6430001, "current_time_ms": 649322, "exploitability": 0.124195},
    {"iteration": 6440001, "current_time_ms": 650043, "exploitability": 0.124089},
    {"iteration": 6450001, "current_time_ms": 650753, "exploitability": 0.123997},
    {"iteration": 6460001, "current_time_ms": 651479, "exploitability": 0.123919},
    {"iteration": 6470001, "current_time_ms": 652158, "exploitability": 0.123817},
    {"iteration": 6480001, "current_time_ms": 652874, "exploitability": 0.123706},
    {"iteration": 6490001, "current_time_ms": 653592, "exploitability": 0.123594},
    {"iteration": 6500001, "current_time_ms": 654277, "exploitability": 0.123467},
    {"iteration": 6510001, "current_time_ms": 654992, "exploitability": 0.123353},
    {"iteration": 6520001, "current_time_ms": 655691, "exploitability": 0.123233},
    {"iteration": 6530001, "current_time_ms": 656407, "exploitability": 0.123143},
    {"iteration": 6540001, "current_time_ms": 657123, "exploitability": 0.123056},
    {"iteration": 6550001, "current_time_ms": 657802, "exploitability": 0.122995},
    {"iteration": 6560001, "current_time_ms": 658491, "exploitability": 0.122957},
    {"iteration": 6570001, "current_time_ms": 659300, "exploitability": 0.122925},
    {"iteration": 6580001, "current_time_ms": 660961, "exploitability": 0.122908},
    {"iteration": 6590001, "current_time_ms": 663269, "exploitability": 0.122901},
    {"iteration": 6600001, "current_time_ms": 665184, "exploitability": 0.122882},
    {"iteration": 6610001, "current_time_ms": 666706, "exploitability": 0.122862},
    {"iteration": 6620001, "current_time_ms": 668111, "exploitability": 0.122818},
    {"iteration": 6630001, "current_time_ms": 669369, "exploitability": 0.122769},
    {"iteration": 6640001, "current_time_ms": 670409, "exploitability": 0.122709},
    {"iteration": 6650001, "current_time_ms": 671523, "exploitability": 0.122629},
    {"iteration": 6660001, "current_time_ms": 672506, "exploitability": 0.122553},
    {"iteration": 6670001, "current_time_ms": 673672, "exploitability": 0.122485},
    {"iteration": 6680001, "current_time_ms": 674509, "exploitability": 0.122439},
    {"iteration": 6690001, "current_time_ms": 675404, "exploitability": 0.122391},
    {"iteration": 6700001, "current_time_ms": 676334, "exploitability": 0.122357},
    {"iteration": 6710001, "current_time_ms": 677352, "exploitability": 0.122339},
    {"iteration": 6720001, "current_time_ms": 678285, "exploitability": 0.122294},
    {"iteration": 6730001, "current_time_ms": 679187, "exploitability": 0.122248},
    {"iteration": 6740001, "current_time_ms": 680118, "exploitability": 0.122203},
    {"iteration": 6750001, "current_time_ms": 681060, "exploitability": 0.122166},
    {"iteration": 6760001, "current_time_ms": 681959, "exploitability": 0.122138},
    {"iteration": 6770001, "current_time_ms": 682846, "exploitability": 0.122104},
    {"iteration": 6780001, "current_time_ms": 683723, "exploitability": 0.122038},
    {"iteration": 6790001, "current_time_ms": 684567, "exploitability": 0.121961},
    {"iteration": 6800001, "current_time_ms": 685426, "exploitability": 0.121882},
    {"iteration": 6810001, "current_time_ms": 686271, "exploitability": 0.121826},
    {"iteration": 6820001, "current_time_ms": 687142, "exploitability": 0.121755},
    {"iteration": 6830001, "current_time_ms": 687998, "exploitability": 0.12169},
    {"iteration": 6840001, "current_time_ms": 688870, "exploitability": 0.121636},
    {"iteration": 6850001, "current_time_ms": 689736, "exploitability": 0.121574},
    {"iteration": 6860001, "current_time_ms": 690606, "exploitability": 0.121509},
    {"iteration": 6870001, "current_time_ms": 691506, "exploitability": 0.121464},
    {"iteration": 6880001, "current_time_ms": 692559, "exploitability": 0.121428},
    {"iteration": 6890001, "current_time_ms": 693704, "exploitability": 0.121387},
    {"iteration": 6900001, "current_time_ms": 694628, "exploitability": 0.121343},
    {"iteration": 6910001, "current_time_ms": 695681, "exploitability": 0.121305},
    {"iteration": 6920001, "current_time_ms": 696488, "exploitability": 0.121265},
    {"iteration": 6930001, "current_time_ms": 697347, "exploitability": 0.121212},
    {"iteration": 6940001, "current_time_ms": 698234, "exploitability": 0.121166},
    {"iteration": 6950001, "current_time_ms": 699168, "exploitability": 0.121128},
    {"iteration": 6960001, "current_time_ms": 700189, "exploitability": 0.121102},
    {"iteration": 6970001, "current_time_ms": 701338, "exploitability": 0.121106},
    {"iteration": 6980001, "current_time_ms": 702359, "exploitability": 0.121134},
    {"iteration": 6990001, "current_time_ms": 703268, "exploitability": 0.121161},
    {"iteration": 7000001, "current_time_ms": 704164, "exploitability": 0.121178},
    {"iteration": 7010001, "current_time_ms": 705044, "exploitability": 0.121188},
    {"iteration": 7020001, "current_time_ms": 705945, "exploitability": 0.121221},
    {"iteration": 7030001, "current_time_ms": 706844, "exploitability": 0.121235},
    {"iteration": 7040001, "current_time_ms": 707739, "exploitability": 0.121225},
    {"iteration": 7050001, "current_time_ms": 708593, "exploitability": 0.121198},
    {"iteration": 7060001, "current_time_ms": 709480, "exploitability": 0.121128},
    {"iteration": 7070001, "current_time_ms": 710258, "exploitability": 0.121061},
    {"iteration": 7080001, "current_time_ms": 711154, "exploitability": 0.121005},
    {"iteration": 7090001, "current_time_ms": 711945, "exploitability": 0.12095},
    {"iteration": 7100001, "current_time_ms": 712817, "exploitability": 0.120925},
    {"iteration": 7110001, "current_time_ms": 713667, "exploitability": 0.120911},
    {"iteration": 7120001, "current_time_ms": 714527, "exploitability": 0.120922},
    {"iteration": 7130001, "current_time_ms": 715187, "exploitability": 0.120949},
    {"iteration": 7140001, "current_time_ms": 715864, "exploitability": 0.120978},
    {"iteration": 7150001, "current_time_ms": 716528, "exploitability": 0.121025},
    {"iteration": 7160001, "current_time_ms": 717240, "exploitability": 0.121065},
    {"iteration": 7170001, "current_time_ms": 717910, "exploitability": 0.121102},
    {"iteration": 7180001, "current_time_ms": 718595, "exploitability": 0.121159},
    {"iteration": 7190001, "current_time_ms": 719306, "exploitability": 0.121206},
    {"iteration": 7200001, "current_time_ms": 720017, "exploitability": 0.121225},
    {"iteration": 7210001, "current_time_ms": 720680, "exploitability": 0.12124},
    {"iteration": 7220001, "current_time_ms": 721399, "exploitability": 0.121258},
    {"iteration": 7230001, "current_time_ms": 722022, "exploitability": 0.121277},
    {"iteration": 7240001, "current_time_ms": 722760, "exploitability": 0.121286},
    {"iteration": 7250001, "current_time_ms": 723395, "exploitability": 0.121286},
    {"iteration": 7260001, "current_time_ms": 724065, "exploitability": 0.121291},
    {"iteration": 7270001, "current_time_ms": 724763, "exploitability": 0.121297},
    {"iteration": 7280001, "current_time_ms": 725438, "exploitability": 0.121296},
    {"iteration": 7290001, "current_time_ms": 726090, "exploitability": 0.121291},
    {"iteration": 7300001, "current_time_ms": 726779, "exploitability": 0.121288},
    {"iteration": 7310001, "current_time_ms": 727451, "exploitability": 0.121276},
    {"iteration": 7320001, "current_time_ms": 728107, "exploitability": 0.121263},
    {"iteration": 7330001, "current_time_ms": 728776, "exploitability": 0.121252},
    {"iteration": 7340001, "current_time_ms": 729556, "exploitability": 0.12122},
    {"iteration": 7350001, "current_time_ms": 730247, "exploitability": 0.121198},
    {"iteration": 7360001, "current_time_ms": 730957, "exploitability": 0.12114},
    {"iteration": 7370001, "current_time_ms": 731855, "exploitability": 0.121067},
    {"iteration": 7380001, "current_time_ms": 732755, "exploitability": 0.120986},
    {"iteration": 7390001, "current_time_ms": 733533, "exploitability": 0.120922},
    {"iteration": 7400001, "current_time_ms": 734301, "exploitability": 0.120878},
    {"iteration": 7410001, "current_time_ms": 735190, "exploitability": 0.120835},
    {"iteration": 7420001, "current_time_ms": 736107, "exploitability": 0.120798},
    {"iteration": 7430001, "current_time_ms": 737032, "exploitability": 0.120765},
    {"iteration": 7440001, "current_time_ms": 737860, "exploitability": 0.12072},
    {"iteration": 7450001, "current_time_ms": 738913, "exploitability": 0.120679},
    {"iteration": 7460001, "current_time_ms": 739878, "exploitability": 0.120609},
    {"iteration": 7470001, "current_time_ms": 740695, "exploitability": 0.120535},
    {"iteration": 7480001, "current_time_ms": 741533, "exploitability": 0.120446},
    {"iteration": 7490001, "current_time_ms": 742280, "exploitability": 0.120342},
    {"iteration": 7500001, "current_time_ms": 743013, "exploitability": 0.12022},
    {"iteration": 7510001, "current_time_ms": 743877, "exploitability": 0.120101},
    {"iteration": 7520001, "current_time_ms": 744663, "exploitability": 0.119991},
    {"iteration": 7530001, "current_time_ms": 745588, "exploitability": 0.119881},
    {"iteration": 7540001, "current_time_ms": 746340, "exploitability": 0.119793},
    {"iteration": 7550001, "current_time_ms": 747113, "exploitability": 0.119705},
    {"iteration": 7560001, "current_time_ms": 747835, "exploitability": 0.119603},
    {"iteration": 7570001, "current_time_ms": 748731, "exploitability": 0.119503},
    {"iteration": 7580001, "current_time_ms": 749743, "exploitability": 0.119392},
    {"iteration": 7590001, "current_time_ms": 750596, "exploitability": 0.119283},
    {"iteration": 7600001, "current_time_ms": 751475, "exploitability": 0.119162},
    {"iteration": 7610001, "current_time_ms": 752570, "exploitability": 0.119066},
    {"iteration": 7620001, "current_time_ms": 753335, "exploitability": 0.118969},
    {"iteration": 7630001, "current_time_ms": 754215, "exploitability": 0.118864},
    {"iteration": 7640001, "current_time_ms": 754915, "exploitability": 0.118766},
    {"iteration": 7650001, "current_time_ms": 755551, "exploitability": 0.118678},
    {"iteration": 7660001, "current_time_ms": 756236, "exploitability": 0.118577},
    {"iteration": 7670001, "current_time_ms": 756935, "exploitability": 0.118468},
    {"iteration": 7680001, "current_time_ms": 757623, "exploitability": 0.118369},
    {"iteration": 7690001, "current_time_ms": 758282, "exploitability": 0.118288},
    {"iteration": 7700001, "current_time_ms": 758923, "exploitability": 0.118207},
    {"iteration": 7710001, "current_time_ms": 759730, "exploitability": 0.118116},
    {"iteration": 7720001, "current_time_ms": 760540, "exploitability": 0.118005},
    {"iteration": 7730001, "current_time_ms": 761200, "exploitability": 0.117913},
    {"iteration": 7740001, "current_time_ms": 762080, "exploitability": 0.117829},
    {"iteration": 7750001, "current_time_ms": 762817, "exploitability": 0.117742},
    {"iteration": 7760001, "current_time_ms": 763473, "exploitability": 0.117635},
    {"iteration": 7770001, "current_time_ms": 764144, "exploitability": 0.117527},
    {"iteration": 7780001, "current_time_ms": 764930, "exploitability": 0.117439},
    {"iteration": 7790001, "current_time_ms": 765653, "exploitability": 0.117348},
    {"iteration": 7800001, "current_time_ms": 766464, "exploitability": 0.117249},
    {"iteration": 7810001, "current_time_ms": 767251, "exploitability": 0.117162},
    {"iteration": 7820001, "current_time_ms": 768128, "exploitability": 0.117084},
    {"iteration": 7830001, "current_time_ms": 768898, "exploitability": 0.117031},
    {"iteration": 7840001, "current_time_ms": 769571, "exploitability": 0.116985},
    {"iteration": 7850001, "current_time_ms": 770275, "exploitability": 0.116973},
    {"iteration": 7860001, "current_time_ms": 771101, "exploitability": 0.117042},
    {"iteration": 7870001, "current_time_ms": 771891, "exploitability": 0.117113},
    {"iteration": 7880001, "current_time_ms": 772650, "exploitability": 0.117187},
    {"iteration": 7890001, "current_time_ms": 773332, "exploitability": 0.117276},
    {"iteration": 7900001, "current_time_ms": 774055, "exploitability": 0.117372},
    {"iteration": 7910001, "current_time_ms": 774805, "exploitability": 0.117451},
    {"iteration": 7920001, "current_time_ms": 775516, "exploitability": 0.11752},
    {"iteration": 7930001, "current_time_ms": 776217, "exploitability": 0.117576},
    {"iteration": 7940001, "current_time_ms": 776939, "exploitability": 0.117608},
    {"iteration": 7950001, "current_time_ms": 777764, "exploitability": 0.117644},
    {"iteration": 7960001, "current_time_ms": 778564, "exploitability": 0.117696},
    {"iteration": 7970001, "current_time_ms": 779362, "exploitability": 0.117726},
    {"iteration": 7980001, "current_time_ms": 780081, "exploitability": 0.117766},
    {"iteration": 7990001, "current_time_ms": 780810, "exploitability": 0.117812},
    {"iteration": 8000001, "current_time_ms": 781689, "exploitability": 0.117841},
    {"iteration": 8010001, "current_time_ms": 782554, "exploitability": 0.117856},
    {"iteration": 8020001, "current_time_ms": 783322, "exploitability": 0.117877},
    {"iteration": 8030001, "current_time_ms": 784185, "exploitability": 0.11787},
    {"iteration": 8040001, "current_time_ms": 784900, "exploitability": 0.117851},
    {"iteration": 8050001, "current_time_ms": 785916, "exploitability": 0.117841},
    {"iteration": 8060001, "current_time_ms": 786868, "exploitability": 0.117823},
    {"iteration": 8070001, "current_time_ms": 787696, "exploitability": 0.117783},
    {"iteration": 8080001, "current_time_ms": 788457, "exploitability": 0.117724},
    {"iteration": 8090001, "current_time_ms": 789152, "exploitability": 0.117647},
    {"iteration": 8100001, "current_time_ms": 789867, "exploitability": 0.117536},
    {"iteration": 8110001, "current_time_ms": 790594, "exploitability": 0.11741},
    {"iteration": 8120001, "current_time_ms": 791327, "exploitability": 0.117275},
    {"iteration": 8130001, "current_time_ms": 792250, "exploitability": 0.117139},
    {"iteration": 8140001, "current_time_ms": 793245, "exploitability": 0.116994},
    {"iteration": 8150001, "current_time_ms": 794022, "exploitability": 0.116849},
    {"iteration": 8160001, "current_time_ms": 794736, "exploitability": 0.116712},
    {"iteration": 8170001, "current_time_ms": 795368, "exploitability": 0.116555},
    {"iteration": 8180001, "current_time_ms": 796094, "exploitability": 0.116387},
    {"iteration": 8190001, "current_time_ms": 796906, "exploitability": 0.116228},
    {"iteration": 8200001, "current_time_ms": 797831, "exploitability": 0.116099},
    {"iteration": 8210001, "current_time_ms": 798619, "exploitability": 0.115985},
    {"iteration": 8220001, "current_time_ms": 799299, "exploitability": 0.115883},
    {"iteration": 8230001, "current_time_ms": 800016, "exploitability": 0.115784},
    {"iteration": 8240001, "current_time_ms": 800793, "exploitability": 0.115689},
    {"iteration": 8250001, "current_time_ms": 801606, "exploitability": 0.115601},
    {"iteration": 8260001, "current_time_ms": 802481, "exploitability": 0.115549},
    {"iteration": 8270001, "current_time_ms": 803212, "exploitability": 0.115484},
    {"iteration": 8280001, "current_time_ms": 804067, "exploitability": 0.115419},
    {"iteration": 8290001, "current_time_ms": 804881, "exploitability": 0.115361},
    {"iteration": 8300001, "current_time_ms": 806000, "exploitability": 0.115295},
    {"iteration": 8310001, "current_time_ms": 806789, "exploitability": 0.115212},
    {"iteration": 8320001, "current_time_ms": 807525, "exploitability": 0.115114},
    {"iteration": 8330001, "current_time_ms": 808259, "exploitability": 0.115017},
    {"iteration": 8340001, "current_time_ms": 808962, "exploitability": 0.114944},
    {"iteration": 8350001, "current_time_ms": 809591, "exploitability": 0.114884},
    {"iteration": 8360001, "current_time_ms": 810297, "exploitability": 0.114815},
    {"iteration": 8370001, "current_time_ms": 810956, "exploitability": 0.114751},
    {"iteration": 8380001, "current_time_ms": 811657, "exploitability": 0.114672},
    {"iteration": 8390001, "current_time_ms": 812323, "exploitability": 0.114596},
    {"iteration": 8400001, "current_time_ms": 813028, "exploitability": 0.114537},
    {"iteration": 8410001, "current_time_ms": 813816, "exploitability": 0.114485},
    {"iteration": 8420001, "current_time_ms": 814519, "exploitability": 0.114458},
    {"iteration": 8430001, "current_time_ms": 815290, "exploitability": 0.11444},
    {"iteration": 8440001, "current_time_ms": 815980, "exploitability": 0.114443},
    {"iteration": 8450001, "current_time_ms": 816642, "exploitability": 0.114441},
    {"iteration": 8460001, "current_time_ms": 817298, "exploitability": 0.114448},
    {"iteration": 8470001, "current_time_ms": 818104, "exploitability": 0.114463},
    {"iteration": 8480001, "current_time_ms": 819148, "exploitability": 0.114474},
    {"iteration": 8490001, "current_time_ms": 820237, "exploitability": 0.114497},
    {"iteration": 8500001, "current_time_ms": 821305, "exploitability": 0.114513},
    {"iteration": 8510001, "current_time_ms": 822081, "exploitability": 0.114522},
    {"iteration": 8520001, "current_time_ms": 822719, "exploitability": 0.114524},
    {"iteration": 8530001, "current_time_ms": 823375, "exploitability": 0.114542},
    {"iteration": 8540001, "current_time_ms": 824106, "exploitability": 0.114574},
    {"iteration": 8550001, "current_time_ms": 824808, "exploitability": 0.114591},
    {"iteration": 8560001, "current_time_ms": 825765, "exploitability": 0.114606},
    {"iteration": 8570001, "current_time_ms": 826549, "exploitability": 0.114643},
    {"iteration": 8580001, "current_time_ms": 827543, "exploitability": 0.11468},
    {"iteration": 8590001, "current_time_ms": 828334, "exploitability": 0.114722},
    {"iteration": 8600001, "current_time_ms": 829113, "exploitability": 0.11478},
    {"iteration": 8610001, "current_time_ms": 829883, "exploitability": 0.114849},
    {"iteration": 8620001, "current_time_ms": 830696, "exploitability": 0.114906},
    {"iteration": 8630001, "current_time_ms": 831823, "exploitability": 0.114956},
    {"iteration": 8640001, "current_time_ms": 832839, "exploitability": 0.115008},
    {"iteration": 8650001, "current_time_ms": 833662, "exploitability": 0.115067},
    {"iteration": 8660001, "current_time_ms": 834317, "exploitability": 0.115139},
    {"iteration": 8670001, "current_time_ms": 834974, "exploitability": 0.115199},
    {"iteration": 8680001, "current_time_ms": 835937, "exploitability": 0.115235},
    {"iteration": 8690001, "current_time_ms": 837034, "exploitability": 0.115248},
    {"iteration": 8700001, "current_time_ms": 837915, "exploitability": 0.115266},
    {"iteration": 8710001, "current_time_ms": 838762, "exploitability": 0.115312},
    {"iteration": 8720001, "current_time_ms": 839487, "exploitability": 0.115343},
    {"iteration": 8730001, "current_time_ms": 840257, "exploitability": 0.115391},
    {"iteration": 8740001, "current_time_ms": 841028, "exploitability": 0.11546},
    {"iteration": 8750001, "current_time_ms": 841789, "exploitability": 0.115494},
    {"iteration": 8760001, "current_time_ms": 842661, "exploitability": 0.115515},
    {"iteration": 8770001, "current_time_ms": 843510, "exploitability": 0.115536},
    {"iteration": 8780001, "current_time_ms": 844360, "exploitability": 0.115532},
    {"iteration": 8790001, "current_time_ms": 845104, "exploitability": 0.115523},
    {"iteration": 8800001, "current_time_ms": 845839, "exploitability": 0.115495},
    {"iteration": 8810001, "current_time_ms": 846553, "exploitability": 0.115463},
    {"iteration": 8820001, "current_time_ms": 847243, "exploitability": 0.115438},
    {"iteration": 8830001, "current_time_ms": 847912, "exploitability": 0.115416},
    {"iteration": 8840001, "current_time_ms": 848608, "exploitability": 0.115384},
    {"iteration": 8850001, "current_time_ms": 849319, "exploitability": 0.115388},
    {"iteration": 8860001, "current_time_ms": 849992, "exploitability": 0.115395},
    {"iteration": 8870001, "current_time_ms": 850706, "exploitability": 0.115393},
    {"iteration": 8880001, "current_time_ms": 851393, "exploitability": 0.115385},
    {"iteration": 8890001, "current_time_ms": 852089, "exploitability": 0.115377},
    {"iteration": 8900001, "current_time_ms": 852784, "exploitability": 0.115368},
    {"iteration": 8910001, "current_time_ms": 853484, "exploitability": 0.115355},
    {"iteration": 8920001, "current_time_ms": 854159, "exploitability": 0.115337},
    {"iteration": 8930001, "current_time_ms": 854861, "exploitability": 0.11532},
    {"iteration": 8940001, "current_time_ms": 855713, "exploitability": 0.115291},
    {"iteration": 8950001, "current_time_ms": 856407, "exploitability": 0.115261},
    {"iteration": 8960001, "current_time_ms": 857132, "exploitability": 0.115205},
    {"iteration": 8970001, "current_time_ms": 857778, "exploitability": 0.115155},
    {"iteration": 8980001, "current_time_ms": 858465, "exploitability": 0.115086},
    {"iteration": 8990001, "current_time_ms": 859190, "exploitability": 0.115009},
    {"iteration": 9000001, "current_time_ms": 860112, "exploitability": 0.114935},
    {"iteration": 9010001, "current_time_ms": 861825, "exploitability": 0.114864},
    {"iteration": 9020001, "current_time_ms": 863037, "exploitability": 0.114802},
    {"iteration": 9030001, "current_time_ms": 864226, "exploitability": 0.114725},
    {"iteration": 9040001, "current_time_ms": 865329, "exploitability": 0.114652},
    {"iteration": 9050001, "current_time_ms": 866275, "exploitability": 0.11457},
    {"iteration": 9060001, "current_time_ms": 867274, "exploitability": 0.114483},
    {"iteration": 9070001, "current_time_ms": 868191, "exploitability": 0.114378},
    {"iteration": 9080001, "current_time_ms": 869072, "exploitability": 0.114277},
    {"iteration": 9090001, "current_time_ms": 869944, "exploitability": 0.114194},
    {"iteration": 9100001, "current_time_ms": 870826, "exploitability": 0.114119},
    {"iteration": 9110001, "current_time_ms": 871742, "exploitability": 0.114036},
    {"iteration": 9120001, "current_time_ms": 872738, "exploitability": 0.11397},
    {"iteration": 9130001, "current_time_ms": 873630, "exploitability": 0.11391},
    {"iteration": 9140001, "current_time_ms": 874393, "exploitability": 0.113856},
    {"iteration": 9150001, "current_time_ms": 875100, "exploitability": 0.113803},
    {"iteration": 9160001, "current_time_ms": 875798, "exploitability": 0.113768},
    {"iteration": 9170001, "current_time_ms": 876515, "exploitability": 0.113748},
    {"iteration": 9180001, "current_time_ms": 877228, "exploitability": 0.113726},
    {"iteration": 9190001, "current_time_ms": 877888, "exploitability": 0.113707},
    {"iteration": 9200001, "current_time_ms": 878634, "exploitability": 0.113685},
    {"iteration": 9210001, "current_time_ms": 879343, "exploitability": 0.113668},
    {"iteration": 9220001, "current_time_ms": 880027, "exploitability": 0.113646},
    {"iteration": 9230001, "current_time_ms": 880703, "exploitability": 0.113619},
    {"iteration": 9240001, "current_time_ms": 881347, "exploitability": 0.113596},
    {"iteration": 9250001, "current_time_ms": 882101, "exploitability": 0.113579},
    {"iteration": 9260001, "current_time_ms": 882811, "exploitability": 0.113579},
    {"iteration": 9270001, "current_time_ms": 883548, "exploitability": 0.11359},
    {"iteration": 9280001, "current_time_ms": 884279, "exploitability": 0.113599},
    {"iteration": 9290001, "current_time_ms": 884942, "exploitability": 0.113612},
    {"iteration": 9300001, "current_time_ms": 885701, "exploitability": 0.113609},
    {"iteration": 9310001, "current_time_ms": 886413, "exploitability": 0.113583},
    {"iteration": 9320001, "current_time_ms": 887135, "exploitability": 0.113554},
    {"iteration": 9330001, "current_time_ms": 887901, "exploitability": 0.113524},
    {"iteration": 9340001, "current_time_ms": 888624, "exploitability": 0.113487},
    {"iteration": 9350001, "current_time_ms": 889356, "exploitability": 0.11345},
    {"iteration": 9360001, "current_time_ms": 890099, "exploitability": 0.113426},
    {"iteration": 9370001, "current_time_ms": 890758, "exploitability": 0.113408},
    {"iteration": 9380001, "current_time_ms": 891435, "exploitability": 0.113383},
    {"iteration": 9390001, "current_time_ms": 892190, "exploitability": 0.113345},
    {"iteration": 9400001, "current_time_ms": 892902, "exploitability": 0.11329},
    {"iteration": 9410001, "current_time_ms": 893611, "exploitability": 0.113217},
    {"iteration": 9420001, "current_time_ms": 894338, "exploitability": 0.113146},
    {"iteration": 9430001, "current_time_ms": 895166, "exploitability": 0.113068},
    {"iteration": 9440001, "current_time_ms": 895965, "exploitability": 0.112985},
    {"iteration": 9450001, "current_time_ms": 896774, "exploitability": 0.112899},
    {"iteration": 9460001, "current_time_ms": 897597, "exploitability": 0.112841},
    {"iteration": 9470001, "current_time_ms": 898361, "exploitability": 0.112786},
    {"iteration": 9480001, "current_time_ms": 899103, "exploitability": 0.112726},
    {"iteration": 9490001, "current_time_ms": 899890, "exploitability": 0.11265},
    {"iteration": 9500001, "current_time_ms": 900842, "exploitability": 0.112565},
    {"iteration": 9510001, "current_time_ms": 901893, "exploitability": 0.112493},
    {"iteration": 9520001, "current_time_ms": 903007, "exploitability": 0.112416},
    {"iteration": 9530001, "current_time_ms": 903921, "exploitability": 0.112341},
    {"iteration": 9540001, "current_time_ms": 904826, "exploitability": 0.112274},
    {"iteration": 9550001, "current_time_ms": 905647, "exploitability": 0.112213},
    {"iteration": 9560001, "current_time_ms": 906393, "exploitability": 0.112143},
    {"iteration": 9570001, "current_time_ms": 907147, "exploitability": 0.112061},
    {"iteration": 9580001, "current_time_ms": 907852, "exploitability": 0.111977},
    {"iteration": 9590001, "current_time_ms": 908583, "exploitability": 0.11189},
    {"iteration": 9600001, "current_time_ms": 909290, "exploitability": 0.111808},
    {"iteration": 9610001, "current_time_ms": 909948, "exploitability": 0.111729},
    {"iteration": 9620001, "current_time_ms": 910676, "exploitability": 0.111658},
    {"iteration": 9630001, "current_time_ms": 911386, "exploitability": 0.111598},
    {"iteration": 9640001, "current_time_ms": 912072, "exploitability": 0.111547},
    {"iteration": 9650001, "current_time_ms": 912839, "exploitability": 0.111509},
    {"iteration": 9660001, "current_time_ms": 913574, "exploitability": 0.111478},
    {"iteration": 9670001, "current_time_ms": 914433, "exploitability": 0.111444},
    {"iteration": 9680001, "current_time_ms": 915090, "exploitability": 0.111411},
    {"iteration": 9690001, "current_time_ms": 915783, "exploitability": 0.11139},
    {"iteration": 9700001, "current_time_ms": 916480, "exploitability": 0.111381},
    {"iteration": 9710001, "current_time_ms": 917179, "exploitability": 0.111359},
    {"iteration": 9720001, "current_time_ms": 918051, "exploitability": 0.111338},
    {"iteration": 9730001, "current_time_ms": 918802, "exploitability": 0.111327},
    {"iteration": 9740001, "current_time_ms": 919507, "exploitability": 0.111331},
    {"iteration": 9750001, "current_time_ms": 920322, "exploitability": 0.111337},
    {"iteration": 9760001, "current_time_ms": 920968, "exploitability": 0.111324},
    {"iteration": 9770001, "current_time_ms": 921599, "exploitability": 0.111303},
    {"iteration": 9780001, "current_time_ms": 922301, "exploitability": 0.111286},
    {"iteration": 9790001, "current_time_ms": 922956, "exploitability": 0.111283},
    {"iteration": 9800001, "current_time_ms": 923645, "exploitability": 0.111273},
    {"iteration": 9810001, "current_time_ms": 924320, "exploitability": 0.111259},
    {"iteration": 9820001, "current_time_ms": 925013, "exploitability": 0.11121},
    {"iteration": 9830001, "current_time_ms": 925698, "exploitability": 0.111157},
    {"iteration": 9840001, "current_time_ms": 926372, "exploitability": 0.111105},
    {"iteration": 9850001, "current_time_ms": 927164, "exploitability": 0.111059},
    {"iteration": 9860001, "current_time_ms": 928060, "exploitability": 0.111004},
    {"iteration": 9870001, "current_time_ms": 928879, "exploitability": 0.110945},
    {"iteration": 9880001, "current_time_ms": 929686, "exploitability": 0.11089},
    {"iteration": 9890001, "current_time_ms": 930462, "exploitability": 0.110832},
    {"iteration": 9900001, "current_time_ms": 931373, "exploitability": 0.110776},
    {"iteration": 9910001, "current_time_ms": 932279, "exploitability": 0.110737},
    {"iteration": 9920001, "current_time_ms": 933090, "exploitability": 0.110703},
    {"iteration": 9930001, "current_time_ms": 933886, "exploitability": 0.110646},
    {"iteration": 9940001, "current_time_ms": 934557, "exploitability": 0.110584},
    {"iteration": 9950001, "current_time_ms": 935280, "exploitability": 0.110505},
    {"iteration": 9960001, "current_time_ms": 935959, "exploitability": 0.11044},
    {"iteration": 9970001, "current_time_ms": 936639, "exploitability": 0.110382},
    {"iteration": 9980001, "current_time_ms": 937350, "exploitability": 0.110323},
    {"iteration": 9990001, "current_time_ms": 938041, "exploitability": 0.110265},
    {"iteration": 10000001, "current_time_ms": 938833, "exploitability": 0.110198},
  ]
}


==> plots/backup/ib__42_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 164, "exploitability": 0.0828457},
    {"iteration": 20001, "current_time_ms": 355, "exploitability": 0.0654776},
    {"iteration": 30001, "current_time_ms": 563, "exploitability": 0.0547748},
    {"iteration": 40001, "current_time_ms": 956, "exploitability": 0.0492221},
    {"iteration": 50001, "current_time_ms": 1331, "exploitability": 0.0463889},
    {"iteration": 60001, "current_time_ms": 1677, "exploitability": 0.0436899},
    {"iteration": 70001, "current_time_ms": 2066, "exploitability": 0.0408046},
    {"iteration": 80001, "current_time_ms": 2415, "exploitability": 0.0375775},
    {"iteration": 90001, "current_time_ms": 2805, "exploitability": 0.0352452},
    {"iteration": 100001, "current_time_ms": 3192, "exploitability": 0.0339422},
    {"iteration": 110001, "current_time_ms": 3528, "exploitability": 0.0335004},
    {"iteration": 120001, "current_time_ms": 3922, "exploitability": 0.0321299},
    {"iteration": 130001, "current_time_ms": 4184, "exploitability": 0.0308022},
    {"iteration": 140001, "current_time_ms": 4386, "exploitability": 0.0297597},
    {"iteration": 150001, "current_time_ms": 4571, "exploitability": 0.0309356},
    {"iteration": 160001, "current_time_ms": 4755, "exploitability": 0.0285627},
    {"iteration": 170001, "current_time_ms": 4938, "exploitability": 0.0288405},
    {"iteration": 180001, "current_time_ms": 5130, "exploitability": 0.0275042},
    {"iteration": 190001, "current_time_ms": 5315, "exploitability": 0.0271465},
    {"iteration": 200001, "current_time_ms": 5497, "exploitability": 0.0257252},
    {"iteration": 210001, "current_time_ms": 5679, "exploitability": 0.0256204},
    {"iteration": 220001, "current_time_ms": 5865, "exploitability": 0.0259824},
    {"iteration": 230001, "current_time_ms": 6044, "exploitability": 0.0244452},
    {"iteration": 240001, "current_time_ms": 6224, "exploitability": 0.0241534},
    {"iteration": 250001, "current_time_ms": 6412, "exploitability": 0.0238407},
    {"iteration": 260001, "current_time_ms": 6595, "exploitability": 0.0228824},
    {"iteration": 270001, "current_time_ms": 6783, "exploitability": 0.0238248},
    {"iteration": 280001, "current_time_ms": 6971, "exploitability": 0.0231968},
    {"iteration": 290001, "current_time_ms": 7159, "exploitability": 0.0225363},
    {"iteration": 300001, "current_time_ms": 7341, "exploitability": 0.02276},
    {"iteration": 310001, "current_time_ms": 7521, "exploitability": 0.0221157},
    {"iteration": 320001, "current_time_ms": 7701, "exploitability": 0.0216533},
    {"iteration": 330001, "current_time_ms": 7880, "exploitability": 0.0214222},
    {"iteration": 340001, "current_time_ms": 8061, "exploitability": 0.0212257},
    {"iteration": 350001, "current_time_ms": 8244, "exploitability": 0.0211622},
    {"iteration": 360001, "current_time_ms": 8429, "exploitability": 0.0202132},
    {"iteration": 370001, "current_time_ms": 8618, "exploitability": 0.0208104},
    {"iteration": 380001, "current_time_ms": 8803, "exploitability": 0.020391},
    {"iteration": 390001, "current_time_ms": 8993, "exploitability": 0.0200424},
    {"iteration": 400001, "current_time_ms": 9174, "exploitability": 0.0193952},
    {"iteration": 410001, "current_time_ms": 9356, "exploitability": 0.019255},
    {"iteration": 420001, "current_time_ms": 9536, "exploitability": 0.0195702},
    {"iteration": 430001, "current_time_ms": 9725, "exploitability": 0.0184475},
    {"iteration": 440001, "current_time_ms": 9908, "exploitability": 0.0189095},
    {"iteration": 450001, "current_time_ms": 10090, "exploitability": 0.018517},
    {"iteration": 460001, "current_time_ms": 10277, "exploitability": 0.0183366},
    {"iteration": 470001, "current_time_ms": 10463, "exploitability": 0.0179399},
    {"iteration": 480001, "current_time_ms": 10643, "exploitability": 0.0175988},
    {"iteration": 490001, "current_time_ms": 10821, "exploitability": 0.0176073},
    {"iteration": 500001, "current_time_ms": 11001, "exploitability": 0.0173113},
    {"iteration": 510001, "current_time_ms": 11183, "exploitability": 0.0171298},
    {"iteration": 520001, "current_time_ms": 11364, "exploitability": 0.0171404},
    {"iteration": 530001, "current_time_ms": 11546, "exploitability": 0.016979},
    {"iteration": 540001, "current_time_ms": 11726, "exploitability": 0.0168667},
    {"iteration": 550001, "current_time_ms": 11902, "exploitability": 0.0167093},
    {"iteration": 560001, "current_time_ms": 12081, "exploitability": 0.0166071},
    {"iteration": 570001, "current_time_ms": 12257, "exploitability": 0.0166386},
    {"iteration": 580001, "current_time_ms": 12441, "exploitability": 0.0160574},
    {"iteration": 590001, "current_time_ms": 12624, "exploitability": 0.0163472},
    {"iteration": 600001, "current_time_ms": 12811, "exploitability": 0.0164644},
    {"iteration": 610001, "current_time_ms": 12989, "exploitability": 0.0159767},
    {"iteration": 620001, "current_time_ms": 13173, "exploitability": 0.0160506},
    {"iteration": 630001, "current_time_ms": 13347, "exploitability": 0.016413},
    {"iteration": 640001, "current_time_ms": 13531, "exploitability": 0.0157069},
    {"iteration": 650001, "current_time_ms": 13720, "exploitability": 0.0155695},
    {"iteration": 660001, "current_time_ms": 13909, "exploitability": 0.0159794},
    {"iteration": 670001, "current_time_ms": 14092, "exploitability": 0.0152034},
    {"iteration": 680001, "current_time_ms": 14270, "exploitability": 0.0151877},
    {"iteration": 690001, "current_time_ms": 14456, "exploitability": 0.0156428},
    {"iteration": 700001, "current_time_ms": 14633, "exploitability": 0.0151181},
    {"iteration": 710001, "current_time_ms": 14835, "exploitability": 0.0150676},
    {"iteration": 720001, "current_time_ms": 15011, "exploitability": 0.0151836},
    {"iteration": 730001, "current_time_ms": 15192, "exploitability": 0.0149394},
    {"iteration": 740001, "current_time_ms": 15373, "exploitability": 0.0144965},
    {"iteration": 750001, "current_time_ms": 15557, "exploitability": 0.0149509},
    {"iteration": 760001, "current_time_ms": 15740, "exploitability": 0.0147845},
    {"iteration": 770001, "current_time_ms": 15927, "exploitability": 0.0144724},
    {"iteration": 780001, "current_time_ms": 16107, "exploitability": 0.0144702},
    {"iteration": 790001, "current_time_ms": 16301, "exploitability": 0.0144386},
    {"iteration": 800001, "current_time_ms": 16489, "exploitability": 0.0140993},
    {"iteration": 810001, "current_time_ms": 16671, "exploitability": 0.0144386},
    {"iteration": 820001, "current_time_ms": 16851, "exploitability": 0.0142209},
    {"iteration": 830001, "current_time_ms": 17036, "exploitability": 0.0137386},
    {"iteration": 840001, "current_time_ms": 17216, "exploitability": 0.0139767},
    {"iteration": 850001, "current_time_ms": 17395, "exploitability": 0.014182},
    {"iteration": 860001, "current_time_ms": 17581, "exploitability": 0.0136628},
    {"iteration": 870001, "current_time_ms": 17759, "exploitability": 0.0137123},
    {"iteration": 880001, "current_time_ms": 17938, "exploitability": 0.0140228},
    {"iteration": 890001, "current_time_ms": 18124, "exploitability": 0.0137246},
    {"iteration": 900001, "current_time_ms": 18308, "exploitability": 0.0135956},
    {"iteration": 910001, "current_time_ms": 18485, "exploitability": 0.0140258},
    {"iteration": 920001, "current_time_ms": 18667, "exploitability": 0.0139934},
    {"iteration": 930001, "current_time_ms": 18847, "exploitability": 0.01348},
    {"iteration": 940001, "current_time_ms": 19025, "exploitability": 0.0135545},
    {"iteration": 950001, "current_time_ms": 19213, "exploitability": 0.0137642},
    {"iteration": 960001, "current_time_ms": 19395, "exploitability": 0.0134013},
    {"iteration": 970001, "current_time_ms": 19581, "exploitability": 0.0133405},
    {"iteration": 980001, "current_time_ms": 19758, "exploitability": 0.013297},
    {"iteration": 990001, "current_time_ms": 19944, "exploitability": 0.013286},
    {"iteration": 1000001, "current_time_ms": 20124, "exploitability": 0.0133454},
    {"iteration": 1010001, "current_time_ms": 20315, "exploitability": 0.0134606},
    {"iteration": 1020001, "current_time_ms": 20494, "exploitability": 0.0133328},
    {"iteration": 1030001, "current_time_ms": 20675, "exploitability": 0.0132035},
    {"iteration": 1040001, "current_time_ms": 20858, "exploitability": 0.013156},
    {"iteration": 1050001, "current_time_ms": 21034, "exploitability": 0.0132025},
    {"iteration": 1060001, "current_time_ms": 21211, "exploitability": 0.0132856},
    {"iteration": 1070001, "current_time_ms": 21392, "exploitability": 0.0131007},
    {"iteration": 1080001, "current_time_ms": 21574, "exploitability": 0.0129813},
    {"iteration": 1090001, "current_time_ms": 21759, "exploitability": 0.0129144},
    {"iteration": 1100001, "current_time_ms": 21942, "exploitability": 0.012948},
    {"iteration": 1110001, "current_time_ms": 22120, "exploitability": 0.012916},
    {"iteration": 1120001, "current_time_ms": 22302, "exploitability": 0.0126992},
    {"iteration": 1130001, "current_time_ms": 22479, "exploitability": 0.0126826},
    {"iteration": 1140001, "current_time_ms": 22656, "exploitability": 0.0127187},
    {"iteration": 1150001, "current_time_ms": 22830, "exploitability": 0.0128629},
    {"iteration": 1160001, "current_time_ms": 23009, "exploitability": 0.0126618},
    {"iteration": 1170001, "current_time_ms": 23186, "exploitability": 0.0121119},
    {"iteration": 1180001, "current_time_ms": 23362, "exploitability": 0.0122141},
    {"iteration": 1190001, "current_time_ms": 23545, "exploitability": 0.0125275},
    {"iteration": 1200001, "current_time_ms": 23727, "exploitability": 0.012269},
    {"iteration": 1210001, "current_time_ms": 23908, "exploitability": 0.012015},
    {"iteration": 1220001, "current_time_ms": 24087, "exploitability": 0.0119692},
    {"iteration": 1230001, "current_time_ms": 24273, "exploitability": 0.0122271},
    {"iteration": 1240001, "current_time_ms": 24453, "exploitability": 0.0121957},
    {"iteration": 1250001, "current_time_ms": 24631, "exploitability": 0.011824},
    {"iteration": 1260001, "current_time_ms": 24806, "exploitability": 0.0118408},
    {"iteration": 1270001, "current_time_ms": 24982, "exploitability": 0.0121749},
    {"iteration": 1280001, "current_time_ms": 25162, "exploitability": 0.0121573},
    {"iteration": 1290001, "current_time_ms": 25340, "exploitability": 0.0120362},
    {"iteration": 1300001, "current_time_ms": 25506, "exploitability": 0.0120067},
    {"iteration": 1310001, "current_time_ms": 25676, "exploitability": 0.0119138},
    {"iteration": 1320001, "current_time_ms": 25844, "exploitability": 0.0119918},
    {"iteration": 1330001, "current_time_ms": 26002, "exploitability": 0.0121076},
    {"iteration": 1340001, "current_time_ms": 26226, "exploitability": 0.0119591},
    {"iteration": 1350001, "current_time_ms": 26446, "exploitability": 0.0118112},
    {"iteration": 1360001, "current_time_ms": 26658, "exploitability": 0.011833},
    {"iteration": 1370001, "current_time_ms": 26865, "exploitability": 0.0119405},
    {"iteration": 1380001, "current_time_ms": 27068, "exploitability": 0.0117335},
    {"iteration": 1390001, "current_time_ms": 27272, "exploitability": 0.0114564},
    {"iteration": 1400001, "current_time_ms": 27475, "exploitability": 0.0114432},
    {"iteration": 1410001, "current_time_ms": 27669, "exploitability": 0.0116566},
    {"iteration": 1420001, "current_time_ms": 27869, "exploitability": 0.0116352},
    {"iteration": 1430001, "current_time_ms": 28066, "exploitability": 0.0113094},
    {"iteration": 1440001, "current_time_ms": 28260, "exploitability": 0.0110321},
    {"iteration": 1450001, "current_time_ms": 28448, "exploitability": 0.011129},
    {"iteration": 1460001, "current_time_ms": 28645, "exploitability": 0.0113378},
    {"iteration": 1470001, "current_time_ms": 28830, "exploitability": 0.0112357},
    {"iteration": 1480001, "current_time_ms": 28998, "exploitability": 0.0110653},
    {"iteration": 1490001, "current_time_ms": 29171, "exploitability": 0.0111557},
    {"iteration": 1500001, "current_time_ms": 29348, "exploitability": 0.0111106},
    {"iteration": 1510001, "current_time_ms": 29535, "exploitability": 0.0110954},
    {"iteration": 1520001, "current_time_ms": 29717, "exploitability": 0.0111023},
    {"iteration": 1530001, "current_time_ms": 29896, "exploitability": 0.0111192},
    {"iteration": 1540001, "current_time_ms": 30077, "exploitability": 0.0110908},
    {"iteration": 1550001, "current_time_ms": 30261, "exploitability": 0.0109649},
    {"iteration": 1560001, "current_time_ms": 30451, "exploitability": 0.0108155},
    {"iteration": 1570001, "current_time_ms": 30635, "exploitability": 0.0108144},
    {"iteration": 1580001, "current_time_ms": 30812, "exploitability": 0.0110204},
    {"iteration": 1590001, "current_time_ms": 30991, "exploitability": 0.0109355},
    {"iteration": 1600001, "current_time_ms": 31182, "exploitability": 0.0106415},
    {"iteration": 1610001, "current_time_ms": 31364, "exploitability": 0.0106429},
    {"iteration": 1620001, "current_time_ms": 31543, "exploitability": 0.0107263},
    {"iteration": 1630001, "current_time_ms": 31722, "exploitability": 0.0107197},
    {"iteration": 1640001, "current_time_ms": 31903, "exploitability": 0.0106143},
    {"iteration": 1650001, "current_time_ms": 32087, "exploitability": 0.0105642},
    {"iteration": 1660001, "current_time_ms": 32271, "exploitability": 0.0107277},
    {"iteration": 1670001, "current_time_ms": 32451, "exploitability": 0.0107313},
    {"iteration": 1680001, "current_time_ms": 32637, "exploitability": 0.0107443},
    {"iteration": 1690001, "current_time_ms": 32820, "exploitability": 0.010646},
    {"iteration": 1700001, "current_time_ms": 33010, "exploitability": 0.0104057},
    {"iteration": 1710001, "current_time_ms": 33187, "exploitability": 0.0104489},
    {"iteration": 1720001, "current_time_ms": 33369, "exploitability": 0.0105442},
    {"iteration": 1730001, "current_time_ms": 33551, "exploitability": 0.0107093},
    {"iteration": 1740001, "current_time_ms": 33736, "exploitability": 0.0105288},
    {"iteration": 1750001, "current_time_ms": 33922, "exploitability": 0.0103502},
    {"iteration": 1760001, "current_time_ms": 34111, "exploitability": 0.0103695},
    {"iteration": 1770001, "current_time_ms": 34296, "exploitability": 0.0105893},
    {"iteration": 1780001, "current_time_ms": 34480, "exploitability": 0.0105658},
    {"iteration": 1790001, "current_time_ms": 34659, "exploitability": 0.0104338},
    {"iteration": 1800001, "current_time_ms": 34828, "exploitability": 0.0104508},
    {"iteration": 1810001, "current_time_ms": 35007, "exploitability": 0.0105405},
    {"iteration": 1820001, "current_time_ms": 35192, "exploitability": 0.0104726},
    {"iteration": 1830001, "current_time_ms": 35375, "exploitability": 0.0103083},
    {"iteration": 1840001, "current_time_ms": 35559, "exploitability": 0.0103015},
    {"iteration": 1850001, "current_time_ms": 35742, "exploitability": 0.0104448},
    {"iteration": 1860001, "current_time_ms": 35924, "exploitability": 0.0105169},
    {"iteration": 1870001, "current_time_ms": 36110, "exploitability": 0.0103692},
    {"iteration": 1880001, "current_time_ms": 36438, "exploitability": 0.0101758},
    {"iteration": 1890001, "current_time_ms": 36796, "exploitability": 0.0101435},
    {"iteration": 1900001, "current_time_ms": 37146, "exploitability": 0.0102809},
    {"iteration": 1910001, "current_time_ms": 37527, "exploitability": 0.0104078},
    {"iteration": 1920001, "current_time_ms": 37740, "exploitability": 0.0103671},
    {"iteration": 1930001, "current_time_ms": 37926, "exploitability": 0.0101994},
    {"iteration": 1940001, "current_time_ms": 38106, "exploitability": 0.0101708},
    {"iteration": 1950001, "current_time_ms": 38283, "exploitability": 0.0103645},
    {"iteration": 1960001, "current_time_ms": 38463, "exploitability": 0.0104374},
    {"iteration": 1970001, "current_time_ms": 38644, "exploitability": 0.010273},
    {"iteration": 1980001, "current_time_ms": 38823, "exploitability": 0.0100637},
    {"iteration": 1990001, "current_time_ms": 39006, "exploitability": 0.0100278},
    {"iteration": 2000001, "current_time_ms": 39191, "exploitability": 0.0101805},
    {"iteration": 2010001, "current_time_ms": 39369, "exploitability": 0.0103908},
    {"iteration": 2020001, "current_time_ms": 39547, "exploitability": 0.0102942},
    {"iteration": 2030001, "current_time_ms": 39727, "exploitability": 0.0100674},
    {"iteration": 2040001, "current_time_ms": 39906, "exploitability": 0.00996209},
    {"iteration": 2050001, "current_time_ms": 40084, "exploitability": 0.0100304},
    {"iteration": 2060001, "current_time_ms": 40259, "exploitability": 0.0101301},
    {"iteration": 2070001, "current_time_ms": 40440, "exploitability": 0.0101171},
    {"iteration": 2080001, "current_time_ms": 40625, "exploitability": 0.00997921},
    {"iteration": 2090001, "current_time_ms": 40800, "exploitability": 0.00985868},
    {"iteration": 2100001, "current_time_ms": 40977, "exploitability": 0.0097875},
    {"iteration": 2110001, "current_time_ms": 41156, "exploitability": 0.00983438},
    {"iteration": 2120001, "current_time_ms": 41336, "exploitability": 0.00996849},
    {"iteration": 2130001, "current_time_ms": 41516, "exploitability": 0.00999946},
    {"iteration": 2140001, "current_time_ms": 41698, "exploitability": 0.00992546},
    {"iteration": 2150001, "current_time_ms": 41877, "exploitability": 0.00980515},
    {"iteration": 2160001, "current_time_ms": 42055, "exploitability": 0.00978413},
    {"iteration": 2170001, "current_time_ms": 42230, "exploitability": 0.00983022},
    {"iteration": 2180001, "current_time_ms": 42413, "exploitability": 0.0098717},
    {"iteration": 2190001, "current_time_ms": 42593, "exploitability": 0.00988402},
    {"iteration": 2200001, "current_time_ms": 42771, "exploitability": 0.009855},
    {"iteration": 2210001, "current_time_ms": 42950, "exploitability": 0.00991236},
    {"iteration": 2220001, "current_time_ms": 43128, "exploitability": 0.00984316},
    {"iteration": 2230001, "current_time_ms": 43312, "exploitability": 0.00965918},
    {"iteration": 2240001, "current_time_ms": 43490, "exploitability": 0.00952804},
    {"iteration": 2250001, "current_time_ms": 43671, "exploitability": 0.00959968},
    {"iteration": 2260001, "current_time_ms": 43849, "exploitability": 0.009774},
    {"iteration": 2270001, "current_time_ms": 44027, "exploitability": 0.00987792},
    {"iteration": 2280001, "current_time_ms": 44206, "exploitability": 0.00976914},
    {"iteration": 2290001, "current_time_ms": 44402, "exploitability": 0.0095989},
    {"iteration": 2300001, "current_time_ms": 44763, "exploitability": 0.00952611},
    {"iteration": 2310001, "current_time_ms": 44939, "exploitability": 0.00965374},
    {"iteration": 2320001, "current_time_ms": 45119, "exploitability": 0.00985506},
    {"iteration": 2330001, "current_time_ms": 45300, "exploitability": 0.00981868},
    {"iteration": 2340001, "current_time_ms": 45479, "exploitability": 0.00961359},
    {"iteration": 2350001, "current_time_ms": 45664, "exploitability": 0.00945341},
    {"iteration": 2360001, "current_time_ms": 45844, "exploitability": 0.00945662},
    {"iteration": 2370001, "current_time_ms": 46028, "exploitability": 0.00964063},
    {"iteration": 2380001, "current_time_ms": 46212, "exploitability": 0.00979064},
    {"iteration": 2390001, "current_time_ms": 46392, "exploitability": 0.00972498},
    {"iteration": 2400001, "current_time_ms": 46573, "exploitability": 0.00958397},
    {"iteration": 2410001, "current_time_ms": 46765, "exploitability": 0.00949193},
    {"iteration": 2420001, "current_time_ms": 46941, "exploitability": 0.00958326},
    {"iteration": 2430001, "current_time_ms": 47124, "exploitability": 0.00975739},
    {"iteration": 2440001, "current_time_ms": 47305, "exploitability": 0.00980854},
    {"iteration": 2450001, "current_time_ms": 47486, "exploitability": 0.00959329},
    {"iteration": 2460001, "current_time_ms": 47664, "exploitability": 0.00936213},
    {"iteration": 2470001, "current_time_ms": 47846, "exploitability": 0.00930622},
    {"iteration": 2480001, "current_time_ms": 48033, "exploitability": 0.00950787},
    {"iteration": 2490001, "current_time_ms": 48218, "exploitability": 0.00966547},
    {"iteration": 2500001, "current_time_ms": 48396, "exploitability": 0.00961857},
    {"iteration": 2510001, "current_time_ms": 48581, "exploitability": 0.00939856},
    {"iteration": 2520001, "current_time_ms": 48763, "exploitability": 0.00923253},
    {"iteration": 2530001, "current_time_ms": 48947, "exploitability": 0.00924455},
    {"iteration": 2540001, "current_time_ms": 49128, "exploitability": 0.00938591},
    {"iteration": 2550001, "current_time_ms": 49309, "exploitability": 0.00954153},
    {"iteration": 2560001, "current_time_ms": 49487, "exploitability": 0.00953433},
    {"iteration": 2570001, "current_time_ms": 49706, "exploitability": 0.00944545},
    {"iteration": 2580001, "current_time_ms": 50030, "exploitability": 0.00935711},
    {"iteration": 2590001, "current_time_ms": 50352, "exploitability": 0.00931565},
    {"iteration": 2600001, "current_time_ms": 50717, "exploitability": 0.00932744},
    {"iteration": 2610001, "current_time_ms": 51050, "exploitability": 0.00935499},
    {"iteration": 2620001, "current_time_ms": 51359, "exploitability": 0.00939457},
    {"iteration": 2630001, "current_time_ms": 51718, "exploitability": 0.00939522},
    {"iteration": 2640001, "current_time_ms": 52043, "exploitability": 0.00935842},
    {"iteration": 2650001, "current_time_ms": 52390, "exploitability": 0.00932719},
    {"iteration": 2660001, "current_time_ms": 52703, "exploitability": 0.00930744},
    {"iteration": 2670001, "current_time_ms": 53039, "exploitability": 0.0092892},
    {"iteration": 2680001, "current_time_ms": 53359, "exploitability": 0.00928254},
    {"iteration": 2690001, "current_time_ms": 53680, "exploitability": 0.00925591},
    {"iteration": 2700001, "current_time_ms": 54001, "exploitability": 0.00922256},
    {"iteration": 2710001, "current_time_ms": 54354, "exploitability": 0.0091913},
    {"iteration": 2720001, "current_time_ms": 54685, "exploitability": 0.00919317},
    {"iteration": 2730001, "current_time_ms": 54998, "exploitability": 0.00921799},
    {"iteration": 2740001, "current_time_ms": 55360, "exploitability": 0.00918703},
    {"iteration": 2750001, "current_time_ms": 55686, "exploitability": 0.00910303},
    {"iteration": 2760001, "current_time_ms": 56051, "exploitability": 0.00902517},
    {"iteration": 2770001, "current_time_ms": 56375, "exploitability": 0.00900036},
    {"iteration": 2780001, "current_time_ms": 56726, "exploitability": 0.00905425},
    {"iteration": 2790001, "current_time_ms": 57055, "exploitability": 0.00912946},
    {"iteration": 2800001, "current_time_ms": 57382, "exploitability": 0.00918513},
    {"iteration": 2810001, "current_time_ms": 57734, "exploitability": 0.00916046},
    {"iteration": 2820001, "current_time_ms": 58096, "exploitability": 0.00907413},
    {"iteration": 2830001, "current_time_ms": 58426, "exploitability": 0.00899047},
    {"iteration": 2840001, "current_time_ms": 58764, "exploitability": 0.00897619},
    {"iteration": 2850001, "current_time_ms": 59082, "exploitability": 0.00902965},
    {"iteration": 2860001, "current_time_ms": 59407, "exploitability": 0.00908468},
    {"iteration": 2870001, "current_time_ms": 59753, "exploitability": 0.00912201},
    {"iteration": 2880001, "current_time_ms": 60095, "exploitability": 0.00908197},
    {"iteration": 2890001, "current_time_ms": 60447, "exploitability": 0.00902205},
    {"iteration": 2900001, "current_time_ms": 60782, "exploitability": 0.00898854},
    {"iteration": 2910001, "current_time_ms": 61144, "exploitability": 0.00901444},
    {"iteration": 2920001, "current_time_ms": 61466, "exploitability": 0.00904291},
    {"iteration": 2930001, "current_time_ms": 61787, "exploitability": 0.0090381},
    {"iteration": 2940001, "current_time_ms": 62122, "exploitability": 0.00899288},
    {"iteration": 2950001, "current_time_ms": 62470, "exploitability": 0.00899663},
    {"iteration": 2960001, "current_time_ms": 62663, "exploitability": 0.00899752},
    {"iteration": 2970001, "current_time_ms": 62856, "exploitability": 0.00896591},
    {"iteration": 2980001, "current_time_ms": 63036, "exploitability": 0.00891745},
    {"iteration": 2990001, "current_time_ms": 63213, "exploitability": 0.0088901},
    {"iteration": 3000001, "current_time_ms": 63396, "exploitability": 0.00892055},
    {"iteration": 3010001, "current_time_ms": 63585, "exploitability": 0.00899032},
    {"iteration": 3020001, "current_time_ms": 63765, "exploitability": 0.00901342},
    {"iteration": 3030001, "current_time_ms": 63948, "exploitability": 0.00895058},
    {"iteration": 3040001, "current_time_ms": 64131, "exploitability": 0.00886669},
    {"iteration": 3050001, "current_time_ms": 64318, "exploitability": 0.00879389},
    {"iteration": 3060001, "current_time_ms": 64499, "exploitability": 0.00878984},
    {"iteration": 3070001, "current_time_ms": 64682, "exploitability": 0.00885802},
    {"iteration": 3080001, "current_time_ms": 64863, "exploitability": 0.00889929},
    {"iteration": 3090001, "current_time_ms": 65053, "exploitability": 0.008912},
    {"iteration": 3100001, "current_time_ms": 65228, "exploitability": 0.00887413},
    {"iteration": 3110001, "current_time_ms": 65412, "exploitability": 0.00879703},
    {"iteration": 3120001, "current_time_ms": 65608, "exploitability": 0.00875134},
    {"iteration": 3130001, "current_time_ms": 65843, "exploitability": 0.00873693},
    {"iteration": 3140001, "current_time_ms": 66055, "exploitability": 0.00875873},
    {"iteration": 3150001, "current_time_ms": 66261, "exploitability": 0.00877051},
    {"iteration": 3160001, "current_time_ms": 66464, "exploitability": 0.00874452},
    {"iteration": 3170001, "current_time_ms": 66661, "exploitability": 0.00864818},
    {"iteration": 3180001, "current_time_ms": 66870, "exploitability": 0.00858265},
    {"iteration": 3190001, "current_time_ms": 67072, "exploitability": 0.0085969},
    {"iteration": 3200001, "current_time_ms": 67268, "exploitability": 0.00869737},
    {"iteration": 3210001, "current_time_ms": 67462, "exploitability": 0.00877213},
    {"iteration": 3220001, "current_time_ms": 67656, "exploitability": 0.00873756},
    {"iteration": 3230001, "current_time_ms": 67844, "exploitability": 0.00858605},
    {"iteration": 3240001, "current_time_ms": 68015, "exploitability": 0.00844507},
    {"iteration": 3250001, "current_time_ms": 68184, "exploitability": 0.008422},
    {"iteration": 3260001, "current_time_ms": 68361, "exploitability": 0.00849193},
    {"iteration": 3270001, "current_time_ms": 68540, "exploitability": 0.00858111},
    {"iteration": 3280001, "current_time_ms": 68722, "exploitability": 0.0086172},
    {"iteration": 3290001, "current_time_ms": 68905, "exploitability": 0.00855071},
    {"iteration": 3300001, "current_time_ms": 69120, "exploitability": 0.00842816},
    {"iteration": 3310001, "current_time_ms": 69340, "exploitability": 0.00832992},
    {"iteration": 3320001, "current_time_ms": 69546, "exploitability": 0.00831048},
    {"iteration": 3330001, "current_time_ms": 69749, "exploitability": 0.00838905},
    {"iteration": 3340001, "current_time_ms": 69947, "exploitability": 0.00849521},
    {"iteration": 3350001, "current_time_ms": 70149, "exploitability": 0.00854056},
    {"iteration": 3360001, "current_time_ms": 70350, "exploitability": 0.00843596},
    {"iteration": 3370001, "current_time_ms": 70551, "exploitability": 0.00828885},
    {"iteration": 3380001, "current_time_ms": 70746, "exploitability": 0.00819544},
    {"iteration": 3390001, "current_time_ms": 70935, "exploitability": 0.0081963},
    {"iteration": 3400001, "current_time_ms": 71138, "exploitability": 0.00829085},
    {"iteration": 3410001, "current_time_ms": 71337, "exploitability": 0.00843048},
    {"iteration": 3420001, "current_time_ms": 71515, "exploitability": 0.0084713},
    {"iteration": 3430001, "current_time_ms": 71684, "exploitability": 0.00838116},
    {"iteration": 3440001, "current_time_ms": 71856, "exploitability": 0.00824856},
    {"iteration": 3450001, "current_time_ms": 72043, "exploitability": 0.00819487},
    {"iteration": 3460001, "current_time_ms": 72220, "exploitability": 0.00824491},
    {"iteration": 3470001, "current_time_ms": 72410, "exploitability": 0.00832509},
    {"iteration": 3480001, "current_time_ms": 72589, "exploitability": 0.00835794},
    {"iteration": 3490001, "current_time_ms": 72770, "exploitability": 0.00835303},
    {"iteration": 3500001, "current_time_ms": 73016, "exploitability": 0.00830147},
    {"iteration": 3510001, "current_time_ms": 73363, "exploitability": 0.00823648},
    {"iteration": 3520001, "current_time_ms": 73694, "exploitability": 0.00823259},
    {"iteration": 3530001, "current_time_ms": 74072, "exploitability": 0.00825733},
    {"iteration": 3540001, "current_time_ms": 74404, "exploitability": 0.00822298},
    {"iteration": 3550001, "current_time_ms": 74761, "exploitability": 0.00812692},
    {"iteration": 3560001, "current_time_ms": 75099, "exploitability": 0.00806094},
    {"iteration": 3570001, "current_time_ms": 75467, "exploitability": 0.00809698},
    {"iteration": 3580001, "current_time_ms": 75795, "exploitability": 0.00822367},
    {"iteration": 3590001, "current_time_ms": 76164, "exploitability": 0.00828153},
    {"iteration": 3600001, "current_time_ms": 76470, "exploitability": 0.00823208},
    {"iteration": 3610001, "current_time_ms": 76820, "exploitability": 0.00812096},
    {"iteration": 3620001, "current_time_ms": 77145, "exploitability": 0.00805224},
    {"iteration": 3630001, "current_time_ms": 77464, "exploitability": 0.00801823},
    {"iteration": 3640001, "current_time_ms": 77804, "exploitability": 0.00805485},
    {"iteration": 3650001, "current_time_ms": 78136, "exploitability": 0.00812284},
    {"iteration": 3660001, "current_time_ms": 78498, "exploitability": 0.00815891},
    {"iteration": 3670001, "current_time_ms": 78833, "exploitability": 0.00815843},
    {"iteration": 3680001, "current_time_ms": 79183, "exploitability": 0.0081256},
    {"iteration": 3690001, "current_time_ms": 79497, "exploitability": 0.00808018},
    {"iteration": 3700001, "current_time_ms": 79850, "exploitability": 0.0080448},
    {"iteration": 3710001, "current_time_ms": 80179, "exploitability": 0.00802105},
    {"iteration": 3720001, "current_time_ms": 80501, "exploitability": 0.00804133},
    {"iteration": 3730001, "current_time_ms": 80866, "exploitability": 0.00809003},
    {"iteration": 3740001, "current_time_ms": 81181, "exploitability": 0.00814192},
    {"iteration": 3750001, "current_time_ms": 81547, "exploitability": 0.00812111},
    {"iteration": 3760001, "current_time_ms": 81883, "exploitability": 0.00805406},
    {"iteration": 3770001, "current_time_ms": 82264, "exploitability": 0.00797366},
    {"iteration": 3780001, "current_time_ms": 82637, "exploitability": 0.00790658},
    {"iteration": 3790001, "current_time_ms": 82963, "exploitability": 0.00788145},
    {"iteration": 3800001, "current_time_ms": 83345, "exploitability": 0.0079267},
    {"iteration": 3810001, "current_time_ms": 83670, "exploitability": 0.00800074},
    {"iteration": 3820001, "current_time_ms": 84006, "exploitability": 0.00803942},
    {"iteration": 3830001, "current_time_ms": 84346, "exploitability": 0.00800852},
    {"iteration": 3840001, "current_time_ms": 84703, "exploitability": 0.00792399},
    {"iteration": 3850001, "current_time_ms": 85031, "exploitability": 0.00780289},
    {"iteration": 3860001, "current_time_ms": 85388, "exploitability": 0.00770465},
    {"iteration": 3870001, "current_time_ms": 85720, "exploitability": 0.00769406},
    {"iteration": 3880001, "current_time_ms": 86053, "exploitability": 0.00777606},
    {"iteration": 3890001, "current_time_ms": 86390, "exploitability": 0.00788368},
    {"iteration": 3900001, "current_time_ms": 86720, "exploitability": 0.0079102},
    {"iteration": 3910001, "current_time_ms": 87065, "exploitability": 0.00785773},
    {"iteration": 3920001, "current_time_ms": 87401, "exploitability": 0.00777437},
    {"iteration": 3930001, "current_time_ms": 87726, "exploitability": 0.00772342},
    {"iteration": 3940001, "current_time_ms": 88086, "exploitability": 0.00771981},
    {"iteration": 3950001, "current_time_ms": 88404, "exploitability": 0.00776005},
    {"iteration": 3960001, "current_time_ms": 88765, "exploitability": 0.00778474},
    {"iteration": 3970001, "current_time_ms": 89071, "exploitability": 0.00778386},
    {"iteration": 3980001, "current_time_ms": 89422, "exploitability": 0.00775816},
    {"iteration": 3990001, "current_time_ms": 89751, "exploitability": 0.00772569},
    {"iteration": 4000001, "current_time_ms": 90103, "exploitability": 0.00771627},
    {"iteration": 4010001, "current_time_ms": 90416, "exploitability": 0.00775067},
    {"iteration": 4020001, "current_time_ms": 90739, "exploitability": 0.00781278},
    {"iteration": 4030001, "current_time_ms": 91085, "exploitability": 0.00782936},
    {"iteration": 4040001, "current_time_ms": 91404, "exploitability": 0.00780269},
    {"iteration": 4050001, "current_time_ms": 91743, "exploitability": 0.00773321},
    {"iteration": 4060001, "current_time_ms": 92074, "exploitability": 0.00765623},
    {"iteration": 4070001, "current_time_ms": 92429, "exploitability": 0.0076095},
    {"iteration": 4080001, "current_time_ms": 92809, "exploitability": 0.0076179},
    {"iteration": 4090001, "current_time_ms": 93135, "exploitability": 0.00765973},
    {"iteration": 4100001, "current_time_ms": 93374, "exploitability": 0.0077125},
    {"iteration": 4110001, "current_time_ms": 93575, "exploitability": 0.00774753},
    {"iteration": 4120001, "current_time_ms": 93761, "exploitability": 0.00777238},
    {"iteration": 4130001, "current_time_ms": 93950, "exploitability": 0.00779369},
    {"iteration": 4140001, "current_time_ms": 94124, "exploitability": 0.00777272},
    {"iteration": 4150001, "current_time_ms": 94312, "exploitability": 0.00772685},
    {"iteration": 4160001, "current_time_ms": 94492, "exploitability": 0.00768084},
    {"iteration": 4170001, "current_time_ms": 94670, "exploitability": 0.00766799},
    {"iteration": 4180001, "current_time_ms": 94854, "exploitability": 0.00766669},
    {"iteration": 4190001, "current_time_ms": 95037, "exploitability": 0.00767119},
    {"iteration": 4200001, "current_time_ms": 95234, "exploitability": 0.00766774},
    {"iteration": 4210001, "current_time_ms": 95435, "exploitability": 0.00763135},
    {"iteration": 4220001, "current_time_ms": 95620, "exploitability": 0.00759409},
    {"iteration": 4230001, "current_time_ms": 95805, "exploitability": 0.00757809},
    {"iteration": 4240001, "current_time_ms": 95979, "exploitability": 0.00761484},
    {"iteration": 4250001, "current_time_ms": 96160, "exploitability": 0.00763971},
    {"iteration": 4260001, "current_time_ms": 96386, "exploitability": 0.0076263},
    {"iteration": 4270001, "current_time_ms": 96590, "exploitability": 0.00760343},
    {"iteration": 4280001, "current_time_ms": 96779, "exploitability": 0.00756628},
    {"iteration": 4290001, "current_time_ms": 96952, "exploitability": 0.00752574},
    {"iteration": 4300001, "current_time_ms": 97131, "exploitability": 0.00751814},
    {"iteration": 4310001, "current_time_ms": 97316, "exploitability": 0.00753201},
    {"iteration": 4320001, "current_time_ms": 97495, "exploitability": 0.00754654},
    {"iteration": 4330001, "current_time_ms": 97676, "exploitability": 0.00755663},
    {"iteration": 4340001, "current_time_ms": 97859, "exploitability": 0.00756336},
    {"iteration": 4350001, "current_time_ms": 98041, "exploitability": 0.00755493},
    {"iteration": 4360001, "current_time_ms": 98222, "exploitability": 0.00755397},
    {"iteration": 4370001, "current_time_ms": 98408, "exploitability": 0.00758784},
    {"iteration": 4380001, "current_time_ms": 98584, "exploitability": 0.00763991},
    {"iteration": 4390001, "current_time_ms": 98760, "exploitability": 0.00763543},
    {"iteration": 4400001, "current_time_ms": 98936, "exploitability": 0.00753685},
    {"iteration": 4410001, "current_time_ms": 99114, "exploitability": 0.00742966},
    {"iteration": 4420001, "current_time_ms": 99293, "exploitability": 0.00738325},
    {"iteration": 4430001, "current_time_ms": 99474, "exploitability": 0.00742218},
    {"iteration": 4440001, "current_time_ms": 99654, "exploitability": 0.00752542},
    {"iteration": 4450001, "current_time_ms": 99830, "exploitability": 0.00765701},
    {"iteration": 4460001, "current_time_ms": 100008, "exploitability": 0.00766929},
    {"iteration": 4470001, "current_time_ms": 100186, "exploitability": 0.00755781},
    {"iteration": 4480001, "current_time_ms": 100372, "exploitability": 0.00743861},
    {"iteration": 4490001, "current_time_ms": 100551, "exploitability": 0.00735488},
    {"iteration": 4500001, "current_time_ms": 100733, "exploitability": 0.00731227},
    {"iteration": 4510001, "current_time_ms": 100911, "exploitability": 0.00735301},
    {"iteration": 4520001, "current_time_ms": 101092, "exploitability": 0.00746244},
    {"iteration": 4530001, "current_time_ms": 101277, "exploitability": 0.00755692},
    {"iteration": 4540001, "current_time_ms": 101457, "exploitability": 0.00757214},
    {"iteration": 4550001, "current_time_ms": 101632, "exploitability": 0.00751207},
    {"iteration": 4560001, "current_time_ms": 101812, "exploitability": 0.00741831},
    {"iteration": 4570001, "current_time_ms": 101990, "exploitability": 0.0073411},
    {"iteration": 4580001, "current_time_ms": 102171, "exploitability": 0.00731777},
    {"iteration": 4590001, "current_time_ms": 102356, "exploitability": 0.00736362},
    {"iteration": 4600001, "current_time_ms": 102539, "exploitability": 0.00743477},
    {"iteration": 4610001, "current_time_ms": 102718, "exploitability": 0.0074824},
    {"iteration": 4620001, "current_time_ms": 102900, "exploitability": 0.00746404},
    {"iteration": 4630001, "current_time_ms": 103085, "exploitability": 0.00739098},
    {"iteration": 4640001, "current_time_ms": 103263, "exploitability": 0.00732515},
    {"iteration": 4650001, "current_time_ms": 103446, "exploitability": 0.00728432},
    {"iteration": 4660001, "current_time_ms": 103625, "exploitability": 0.00727232},
    {"iteration": 4670001, "current_time_ms": 103801, "exploitability": 0.00726913},
    {"iteration": 4680001, "current_time_ms": 103980, "exploitability": 0.00726995},
    {"iteration": 4690001, "current_time_ms": 104158, "exploitability": 0.0072958},
    {"iteration": 4700001, "current_time_ms": 104339, "exploitability": 0.00733753},
    {"iteration": 4710001, "current_time_ms": 104540, "exploitability": 0.00733496},
    {"iteration": 4720001, "current_time_ms": 104771, "exploitability": 0.00729414},
    {"iteration": 4730001, "current_time_ms": 104990, "exploitability": 0.00725033},
    {"iteration": 4740001, "current_time_ms": 105200, "exploitability": 0.00722798},
    {"iteration": 4750001, "current_time_ms": 105416, "exploitability": 0.00725049},
    {"iteration": 4760001, "current_time_ms": 105613, "exploitability": 0.00729504},
    {"iteration": 4770001, "current_time_ms": 105816, "exploitability": 0.00732471},
    {"iteration": 4780001, "current_time_ms": 106019, "exploitability": 0.00731412},
    {"iteration": 4790001, "current_time_ms": 106280, "exploitability": 0.0072718},
    {"iteration": 4800001, "current_time_ms": 106632, "exploitability": 0.00719866},
    {"iteration": 4810001, "current_time_ms": 107036, "exploitability": 0.00714627},
    {"iteration": 4820001, "current_time_ms": 107345, "exploitability": 0.00715043},
    {"iteration": 4830001, "current_time_ms": 107664, "exploitability": 0.00718164},
    {"iteration": 4840001, "current_time_ms": 108035, "exploitability": 0.00726843},
    {"iteration": 4850001, "current_time_ms": 108358, "exploitability": 0.00729999},
    {"iteration": 4860001, "current_time_ms": 108721, "exploitability": 0.00727072},
    {"iteration": 4870001, "current_time_ms": 109036, "exploitability": 0.00721759},
    {"iteration": 4880001, "current_time_ms": 109395, "exploitability": 0.00716048},
    {"iteration": 4890001, "current_time_ms": 109727, "exploitability": 0.00712977},
    {"iteration": 4900001, "current_time_ms": 110082, "exploitability": 0.00713632},
    {"iteration": 4910001, "current_time_ms": 110399, "exploitability": 0.00717026},
    {"iteration": 4920001, "current_time_ms": 110765, "exploitability": 0.00717976},
    {"iteration": 4930001, "current_time_ms": 111135, "exploitability": 0.00715625},
    {"iteration": 4940001, "current_time_ms": 111462, "exploitability": 0.00709607},
    {"iteration": 4950001, "current_time_ms": 111820, "exploitability": 0.0070407},
    {"iteration": 4960001, "current_time_ms": 112181, "exploitability": 0.00703437},
    {"iteration": 4970001, "current_time_ms": 112507, "exploitability": 0.00712289},
    {"iteration": 4980001, "current_time_ms": 112857, "exploitability": 0.00716367},
    {"iteration": 4990001, "current_time_ms": 113182, "exploitability": 0.00720118},
    {"iteration": 5000001, "current_time_ms": 113501, "exploitability": 0.007224},
  ]
}


==> plots/backup/ib__43_k10_bal_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1172, "exploitability": 1.04276},
    {"iteration": 20001, "current_time_ms": 2553, "exploitability": 0.858134},
    {"iteration": 30001, "current_time_ms": 3556, "exploitability": 0.769607},
    {"iteration": 40001, "current_time_ms": 4800, "exploitability": 0.69934},
    {"iteration": 50001, "current_time_ms": 5796, "exploitability": 0.652017},
    {"iteration": 60001, "current_time_ms": 6925, "exploitability": 0.621303},
    {"iteration": 70001, "current_time_ms": 8574, "exploitability": 0.592015},
    {"iteration": 80001, "current_time_ms": 10347, "exploitability": 0.566257},
    {"iteration": 90001, "current_time_ms": 12158, "exploitability": 0.550615},
    {"iteration": 100001, "current_time_ms": 13839, "exploitability": 0.541747},
    {"iteration": 110001, "current_time_ms": 15261, "exploitability": 0.528296},
    {"iteration": 120001, "current_time_ms": 16819, "exploitability": 0.521544},
    {"iteration": 130001, "current_time_ms": 18314, "exploitability": 0.51501},
    {"iteration": 140001, "current_time_ms": 19671, "exploitability": 0.501969},
    {"iteration": 150001, "current_time_ms": 21058, "exploitability": 0.488532},
    {"iteration": 160001, "current_time_ms": 22888, "exploitability": 0.474749},
    {"iteration": 170001, "current_time_ms": 24523, "exploitability": 0.461848},
    {"iteration": 180001, "current_time_ms": 26387, "exploitability": 0.450303},
    {"iteration": 190001, "current_time_ms": 28205, "exploitability": 0.439769},
    {"iteration": 200001, "current_time_ms": 30260, "exploitability": 0.429707},
    {"iteration": 210001, "current_time_ms": 32025, "exploitability": 0.420587},
    {"iteration": 220001, "current_time_ms": 34194, "exploitability": 0.411751},
    {"iteration": 230001, "current_time_ms": 35912, "exploitability": 0.406567},
    {"iteration": 240001, "current_time_ms": 37368, "exploitability": 0.40388},
    {"iteration": 250001, "current_time_ms": 38849, "exploitability": 0.39881},
    {"iteration": 260001, "current_time_ms": 40226, "exploitability": 0.3946},
    {"iteration": 270001, "current_time_ms": 41634, "exploitability": 0.388738},
    {"iteration": 280001, "current_time_ms": 43060, "exploitability": 0.381593},
    {"iteration": 290001, "current_time_ms": 44508, "exploitability": 0.378996},
    {"iteration": 300001, "current_time_ms": 46619, "exploitability": 0.379012},
    {"iteration": 310001, "current_time_ms": 48885, "exploitability": 0.377162},
    {"iteration": 320001, "current_time_ms": 50318, "exploitability": 0.375215},
    {"iteration": 330001, "current_time_ms": 51590, "exploitability": 0.372113},
    {"iteration": 340001, "current_time_ms": 52948, "exploitability": 0.368163},
    {"iteration": 350001, "current_time_ms": 54069, "exploitability": 0.363732},
    {"iteration": 360001, "current_time_ms": 55178, "exploitability": 0.359006},
    {"iteration": 370001, "current_time_ms": 56239, "exploitability": 0.354799},
    {"iteration": 380001, "current_time_ms": 57264, "exploitability": 0.350956},
    {"iteration": 390001, "current_time_ms": 58297, "exploitability": 0.34719},
    {"iteration": 400001, "current_time_ms": 59483, "exploitability": 0.34452},
    {"iteration": 410001, "current_time_ms": 60601, "exploitability": 0.342379},
    {"iteration": 420001, "current_time_ms": 62295, "exploitability": 0.339902},
    {"iteration": 430001, "current_time_ms": 64254, "exploitability": 0.337139},
    {"iteration": 440001, "current_time_ms": 65616, "exploitability": 0.334579},
    {"iteration": 450001, "current_time_ms": 66713, "exploitability": 0.331688},
    {"iteration": 460001, "current_time_ms": 67762, "exploitability": 0.328853},
    {"iteration": 470001, "current_time_ms": 68794, "exploitability": 0.325732},
    {"iteration": 480001, "current_time_ms": 69864, "exploitability": 0.322702},
    {"iteration": 490001, "current_time_ms": 70890, "exploitability": 0.319542},
    {"iteration": 500001, "current_time_ms": 71929, "exploitability": 0.316432},
    {"iteration": 510001, "current_time_ms": 73084, "exploitability": 0.313805},
    {"iteration": 520001, "current_time_ms": 74258, "exploitability": 0.311418},
    {"iteration": 530001, "current_time_ms": 75313, "exploitability": 0.309351},
    {"iteration": 540001, "current_time_ms": 76561, "exploitability": 0.307219},
    {"iteration": 550001, "current_time_ms": 77627, "exploitability": 0.305411},
    {"iteration": 560001, "current_time_ms": 78802, "exploitability": 0.303538},
    {"iteration": 570001, "current_time_ms": 79929, "exploitability": 0.3024},
    {"iteration": 580001, "current_time_ms": 80948, "exploitability": 0.301704},
    {"iteration": 590001, "current_time_ms": 82277, "exploitability": 0.300994},
    {"iteration": 600001, "current_time_ms": 83935, "exploitability": 0.299993},
    {"iteration": 610001, "current_time_ms": 85136, "exploitability": 0.298414},
    {"iteration": 620001, "current_time_ms": 86260, "exploitability": 0.296919},
    {"iteration": 630001, "current_time_ms": 87366, "exploitability": 0.296293},
    {"iteration": 640001, "current_time_ms": 88441, "exploitability": 0.295513},
    {"iteration": 650001, "current_time_ms": 89582, "exploitability": 0.294699},
    {"iteration": 660001, "current_time_ms": 90687, "exploitability": 0.29358},
    {"iteration": 670001, "current_time_ms": 91717, "exploitability": 0.292281},
    {"iteration": 680001, "current_time_ms": 92773, "exploitability": 0.291203},
    {"iteration": 690001, "current_time_ms": 93817, "exploitability": 0.290092},
    {"iteration": 700001, "current_time_ms": 94885, "exploitability": 0.288645},
    {"iteration": 710001, "current_time_ms": 95870, "exploitability": 0.287278},
    {"iteration": 720001, "current_time_ms": 96850, "exploitability": 0.285757},
    {"iteration": 730001, "current_time_ms": 97863, "exploitability": 0.284064},
    {"iteration": 740001, "current_time_ms": 98895, "exploitability": 0.282949},
    {"iteration": 750001, "current_time_ms": 99919, "exploitability": 0.282084},
    {"iteration": 760001, "current_time_ms": 100932, "exploitability": 0.281467},
    {"iteration": 770001, "current_time_ms": 101932, "exploitability": 0.280745},
    {"iteration": 780001, "current_time_ms": 102929, "exploitability": 0.280108},
    {"iteration": 790001, "current_time_ms": 103932, "exploitability": 0.279648},
    {"iteration": 800001, "current_time_ms": 104934, "exploitability": 0.278806},
    {"iteration": 810001, "current_time_ms": 105992, "exploitability": 0.277906},
    {"iteration": 820001, "current_time_ms": 107069, "exploitability": 0.276865},
    {"iteration": 830001, "current_time_ms": 108117, "exploitability": 0.2759},
    {"iteration": 840001, "current_time_ms": 109181, "exploitability": 0.274532},
    {"iteration": 850001, "current_time_ms": 110237, "exploitability": 0.273448},
    {"iteration": 860001, "current_time_ms": 111298, "exploitability": 0.27245},
    {"iteration": 870001, "current_time_ms": 112331, "exploitability": 0.27131},
    {"iteration": 880001, "current_time_ms": 113432, "exploitability": 0.270249},
    {"iteration": 890001, "current_time_ms": 114528, "exploitability": 0.269103},
    {"iteration": 900001, "current_time_ms": 115556, "exploitability": 0.26783},
    {"iteration": 910001, "current_time_ms": 116618, "exploitability": 0.266916},
    {"iteration": 920001, "current_time_ms": 117676, "exploitability": 0.265792},
    {"iteration": 930001, "current_time_ms": 118704, "exploitability": 0.264548},
    {"iteration": 940001, "current_time_ms": 119720, "exploitability": 0.263473},
    {"iteration": 950001, "current_time_ms": 120751, "exploitability": 0.262218},
    {"iteration": 960001, "current_time_ms": 121758, "exploitability": 0.261134},
    {"iteration": 970001, "current_time_ms": 122785, "exploitability": 0.260022},
    {"iteration": 980001, "current_time_ms": 123824, "exploitability": 0.259159},
    {"iteration": 990001, "current_time_ms": 124836, "exploitability": 0.258224},
    {"iteration": 1000001, "current_time_ms": 125864, "exploitability": 0.25737},
    {"iteration": 1010001, "current_time_ms": 126866, "exploitability": 0.2566},
    {"iteration": 1020001, "current_time_ms": 127872, "exploitability": 0.255515},
    {"iteration": 1030001, "current_time_ms": 128865, "exploitability": 0.254332},
    {"iteration": 1040001, "current_time_ms": 129869, "exploitability": 0.253084},
    {"iteration": 1050001, "current_time_ms": 130881, "exploitability": 0.251788},
    {"iteration": 1060001, "current_time_ms": 131893, "exploitability": 0.25078},
    {"iteration": 1070001, "current_time_ms": 132881, "exploitability": 0.250073},
    {"iteration": 1080001, "current_time_ms": 133873, "exploitability": 0.249584},
    {"iteration": 1090001, "current_time_ms": 134894, "exploitability": 0.249102},
    {"iteration": 1100001, "current_time_ms": 135875, "exploitability": 0.248691},
    {"iteration": 1110001, "current_time_ms": 136880, "exploitability": 0.248611},
    {"iteration": 1120001, "current_time_ms": 137938, "exploitability": 0.248786},
    {"iteration": 1130001, "current_time_ms": 139068, "exploitability": 0.248451},
    {"iteration": 1140001, "current_time_ms": 140093, "exploitability": 0.248206},
    {"iteration": 1150001, "current_time_ms": 141088, "exploitability": 0.247896},
    {"iteration": 1160001, "current_time_ms": 142129, "exploitability": 0.247462},
    {"iteration": 1170001, "current_time_ms": 143168, "exploitability": 0.247119},
    {"iteration": 1180001, "current_time_ms": 144191, "exploitability": 0.246543},
    {"iteration": 1190001, "current_time_ms": 145240, "exploitability": 0.24614},
    {"iteration": 1200001, "current_time_ms": 146260, "exploitability": 0.24577},
    {"iteration": 1210001, "current_time_ms": 147269, "exploitability": 0.245136},
    {"iteration": 1220001, "current_time_ms": 148366, "exploitability": 0.244419},
    {"iteration": 1230001, "current_time_ms": 149385, "exploitability": 0.243523},
    {"iteration": 1240001, "current_time_ms": 150408, "exploitability": 0.242567},
    {"iteration": 1250001, "current_time_ms": 151421, "exploitability": 0.241501},
    {"iteration": 1260001, "current_time_ms": 152459, "exploitability": 0.240376},
    {"iteration": 1270001, "current_time_ms": 153631, "exploitability": 0.2393},
    {"iteration": 1280001, "current_time_ms": 155074, "exploitability": 0.238196},
    {"iteration": 1290001, "current_time_ms": 156456, "exploitability": 0.237263},
    {"iteration": 1300001, "current_time_ms": 157590, "exploitability": 0.236216},
    {"iteration": 1310001, "current_time_ms": 158662, "exploitability": 0.235037},
    {"iteration": 1320001, "current_time_ms": 159765, "exploitability": 0.234172},
    {"iteration": 1330001, "current_time_ms": 160802, "exploitability": 0.233183},
    {"iteration": 1340001, "current_time_ms": 161861, "exploitability": 0.232162},
    {"iteration": 1350001, "current_time_ms": 162907, "exploitability": 0.231088},
    {"iteration": 1360001, "current_time_ms": 163943, "exploitability": 0.230067},
    {"iteration": 1370001, "current_time_ms": 165075, "exploitability": 0.229333},
    {"iteration": 1380001, "current_time_ms": 166241, "exploitability": 0.228767},
    {"iteration": 1390001, "current_time_ms": 167239, "exploitability": 0.22839},
    {"iteration": 1400001, "current_time_ms": 168335, "exploitability": 0.228086},
    {"iteration": 1410001, "current_time_ms": 169356, "exploitability": 0.227909},
    {"iteration": 1420001, "current_time_ms": 170389, "exploitability": 0.227856},
    {"iteration": 1430001, "current_time_ms": 171417, "exploitability": 0.227516},
    {"iteration": 1440001, "current_time_ms": 172517, "exploitability": 0.226856},
    {"iteration": 1450001, "current_time_ms": 173577, "exploitability": 0.226158},
    {"iteration": 1460001, "current_time_ms": 174578, "exploitability": 0.225476},
    {"iteration": 1470001, "current_time_ms": 175596, "exploitability": 0.224713},
    {"iteration": 1480001, "current_time_ms": 176442, "exploitability": 0.223979},
    {"iteration": 1490001, "current_time_ms": 177254, "exploitability": 0.223085},
    {"iteration": 1500001, "current_time_ms": 178039, "exploitability": 0.222088},
    {"iteration": 1510001, "current_time_ms": 178845, "exploitability": 0.221274},
    {"iteration": 1520001, "current_time_ms": 179767, "exploitability": 0.220461},
    {"iteration": 1530001, "current_time_ms": 181305, "exploitability": 0.219542},
    {"iteration": 1540001, "current_time_ms": 182713, "exploitability": 0.218662},
    {"iteration": 1550001, "current_time_ms": 183921, "exploitability": 0.217979},
    {"iteration": 1560001, "current_time_ms": 185031, "exploitability": 0.217142},
    {"iteration": 1570001, "current_time_ms": 186147, "exploitability": 0.216008},
    {"iteration": 1580001, "current_time_ms": 187280, "exploitability": 0.214961},
    {"iteration": 1590001, "current_time_ms": 188301, "exploitability": 0.213658},
    {"iteration": 1600001, "current_time_ms": 189317, "exploitability": 0.21234},
    {"iteration": 1610001, "current_time_ms": 190468, "exploitability": 0.211229},
    {"iteration": 1620001, "current_time_ms": 191603, "exploitability": 0.210635},
    {"iteration": 1630001, "current_time_ms": 192568, "exploitability": 0.210084},
    {"iteration": 1640001, "current_time_ms": 193650, "exploitability": 0.209554},
    {"iteration": 1650001, "current_time_ms": 194780, "exploitability": 0.209095},
    {"iteration": 1660001, "current_time_ms": 195789, "exploitability": 0.208831},
    {"iteration": 1670001, "current_time_ms": 196847, "exploitability": 0.208631},
    {"iteration": 1680001, "current_time_ms": 197695, "exploitability": 0.208281},
    {"iteration": 1690001, "current_time_ms": 198489, "exploitability": 0.207862},
    {"iteration": 1700001, "current_time_ms": 199417, "exploitability": 0.20743},
    {"iteration": 1710001, "current_time_ms": 200311, "exploitability": 0.20714},
    {"iteration": 1720001, "current_time_ms": 201117, "exploitability": 0.206753},
    {"iteration": 1730001, "current_time_ms": 202061, "exploitability": 0.206372},
    {"iteration": 1740001, "current_time_ms": 203543, "exploitability": 0.206},
    {"iteration": 1750001, "current_time_ms": 204803, "exploitability": 0.205522},
    {"iteration": 1760001, "current_time_ms": 205930, "exploitability": 0.205066},
    {"iteration": 1770001, "current_time_ms": 206987, "exploitability": 0.204593},
    {"iteration": 1780001, "current_time_ms": 208014, "exploitability": 0.20413},
    {"iteration": 1790001, "current_time_ms": 209091, "exploitability": 0.203599},
    {"iteration": 1800001, "current_time_ms": 210096, "exploitability": 0.20303},
    {"iteration": 1810001, "current_time_ms": 211137, "exploitability": 0.202306},
    {"iteration": 1820001, "current_time_ms": 212140, "exploitability": 0.201681},
    {"iteration": 1830001, "current_time_ms": 213029, "exploitability": 0.201216},
    {"iteration": 1840001, "current_time_ms": 213828, "exploitability": 0.200756},
    {"iteration": 1850001, "current_time_ms": 214626, "exploitability": 0.200083},
    {"iteration": 1860001, "current_time_ms": 215525, "exploitability": 0.199404},
    {"iteration": 1870001, "current_time_ms": 216431, "exploitability": 0.198633},
    {"iteration": 1880001, "current_time_ms": 217291, "exploitability": 0.198068},
    {"iteration": 1890001, "current_time_ms": 218079, "exploitability": 0.197923},
    {"iteration": 1900001, "current_time_ms": 218864, "exploitability": 0.197867},
    {"iteration": 1910001, "current_time_ms": 219678, "exploitability": 0.197798},
    {"iteration": 1920001, "current_time_ms": 220500, "exploitability": 0.197608},
    {"iteration": 1930001, "current_time_ms": 221306, "exploitability": 0.197505},
    {"iteration": 1940001, "current_time_ms": 222146, "exploitability": 0.197376},
    {"iteration": 1950001, "current_time_ms": 222957, "exploitability": 0.197151},
    {"iteration": 1960001, "current_time_ms": 223731, "exploitability": 0.196848},
    {"iteration": 1970001, "current_time_ms": 224569, "exploitability": 0.19656},
    {"iteration": 1980001, "current_time_ms": 225456, "exploitability": 0.196182},
    {"iteration": 1990001, "current_time_ms": 226334, "exploitability": 0.195741},
    {"iteration": 2000001, "current_time_ms": 227121, "exploitability": 0.195362},
    {"iteration": 2010001, "current_time_ms": 227968, "exploitability": 0.19488},
    {"iteration": 2020001, "current_time_ms": 228852, "exploitability": 0.194369},
    {"iteration": 2030001, "current_time_ms": 229729, "exploitability": 0.193877},
    {"iteration": 2040001, "current_time_ms": 230622, "exploitability": 0.193426},
    {"iteration": 2050001, "current_time_ms": 231489, "exploitability": 0.192994},
    {"iteration": 2060001, "current_time_ms": 232408, "exploitability": 0.192461},
    {"iteration": 2070001, "current_time_ms": 233592, "exploitability": 0.191993},
    {"iteration": 2080001, "current_time_ms": 234628, "exploitability": 0.191671},
    {"iteration": 2090001, "current_time_ms": 235629, "exploitability": 0.191498},
    {"iteration": 2100001, "current_time_ms": 236499, "exploitability": 0.191344},
    {"iteration": 2110001, "current_time_ms": 237375, "exploitability": 0.191186},
    {"iteration": 2120001, "current_time_ms": 238255, "exploitability": 0.191059},
    {"iteration": 2130001, "current_time_ms": 239164, "exploitability": 0.190905},
    {"iteration": 2140001, "current_time_ms": 240199, "exploitability": 0.190698},
    {"iteration": 2150001, "current_time_ms": 241178, "exploitability": 0.190421},
    {"iteration": 2160001, "current_time_ms": 242081, "exploitability": 0.190025},
    {"iteration": 2170001, "current_time_ms": 243010, "exploitability": 0.1897},
    {"iteration": 2180001, "current_time_ms": 243938, "exploitability": 0.18942},
    {"iteration": 2190001, "current_time_ms": 244881, "exploitability": 0.18904},
    {"iteration": 2200001, "current_time_ms": 245833, "exploitability": 0.188803},
    {"iteration": 2210001, "current_time_ms": 246736, "exploitability": 0.188647},
    {"iteration": 2220001, "current_time_ms": 247675, "exploitability": 0.188456},
    {"iteration": 2230001, "current_time_ms": 248636, "exploitability": 0.188193},
    {"iteration": 2240001, "current_time_ms": 249600, "exploitability": 0.187954},
    {"iteration": 2250001, "current_time_ms": 250581, "exploitability": 0.187701},
    {"iteration": 2260001, "current_time_ms": 251574, "exploitability": 0.187398},
    {"iteration": 2270001, "current_time_ms": 252578, "exploitability": 0.186992},
    {"iteration": 2280001, "current_time_ms": 253529, "exploitability": 0.186475},
    {"iteration": 2290001, "current_time_ms": 254517, "exploitability": 0.185953},
    {"iteration": 2300001, "current_time_ms": 255526, "exploitability": 0.185252},
    {"iteration": 2310001, "current_time_ms": 256486, "exploitability": 0.184661},
    {"iteration": 2320001, "current_time_ms": 257343, "exploitability": 0.184311},
    {"iteration": 2330001, "current_time_ms": 258293, "exploitability": 0.183941},
    {"iteration": 2340001, "current_time_ms": 259297, "exploitability": 0.183596},
    {"iteration": 2350001, "current_time_ms": 260325, "exploitability": 0.183252},
    {"iteration": 2360001, "current_time_ms": 261160, "exploitability": 0.182976},
    {"iteration": 2370001, "current_time_ms": 262020, "exploitability": 0.182597},
    {"iteration": 2380001, "current_time_ms": 262907, "exploitability": 0.182219},
    {"iteration": 2390001, "current_time_ms": 263810, "exploitability": 0.181887},
    {"iteration": 2400001, "current_time_ms": 264707, "exploitability": 0.181623},
    {"iteration": 2410001, "current_time_ms": 265613, "exploitability": 0.181483},
    {"iteration": 2420001, "current_time_ms": 266513, "exploitability": 0.181256},
    {"iteration": 2430001, "current_time_ms": 267402, "exploitability": 0.180998},
    {"iteration": 2440001, "current_time_ms": 268264, "exploitability": 0.180736},
    {"iteration": 2450001, "current_time_ms": 269133, "exploitability": 0.180466},
    {"iteration": 2460001, "current_time_ms": 269990, "exploitability": 0.180139},
    {"iteration": 2470001, "current_time_ms": 270840, "exploitability": 0.17984},
    {"iteration": 2480001, "current_time_ms": 271715, "exploitability": 0.179563},
    {"iteration": 2490001, "current_time_ms": 272599, "exploitability": 0.179227},
    {"iteration": 2500001, "current_time_ms": 273493, "exploitability": 0.178899},
    {"iteration": 2510001, "current_time_ms": 274377, "exploitability": 0.178615},
    {"iteration": 2520001, "current_time_ms": 275295, "exploitability": 0.178254},
    {"iteration": 2530001, "current_time_ms": 276201, "exploitability": 0.177875},
    {"iteration": 2540001, "current_time_ms": 277045, "exploitability": 0.17754},
    {"iteration": 2550001, "current_time_ms": 277933, "exploitability": 0.177203},
    {"iteration": 2560001, "current_time_ms": 278789, "exploitability": 0.176885},
    {"iteration": 2570001, "current_time_ms": 279683, "exploitability": 0.176584},
    {"iteration": 2580001, "current_time_ms": 280529, "exploitability": 0.176311},
    {"iteration": 2590001, "current_time_ms": 281407, "exploitability": 0.176067},
    {"iteration": 2600001, "current_time_ms": 282300, "exploitability": 0.175813},
    {"iteration": 2610001, "current_time_ms": 283209, "exploitability": 0.175493},
    {"iteration": 2620001, "current_time_ms": 284090, "exploitability": 0.175166},
    {"iteration": 2630001, "current_time_ms": 284981, "exploitability": 0.174884},
    {"iteration": 2640001, "current_time_ms": 285889, "exploitability": 0.174582},
    {"iteration": 2650001, "current_time_ms": 286760, "exploitability": 0.174313},
    {"iteration": 2660001, "current_time_ms": 287659, "exploitability": 0.174002},
    {"iteration": 2670001, "current_time_ms": 288552, "exploitability": 0.173634},
    {"iteration": 2680001, "current_time_ms": 289438, "exploitability": 0.173262},
    {"iteration": 2690001, "current_time_ms": 290322, "exploitability": 0.172868},
    {"iteration": 2700001, "current_time_ms": 291206, "exploitability": 0.172485},
    {"iteration": 2710001, "current_time_ms": 292102, "exploitability": 0.172091},
    {"iteration": 2720001, "current_time_ms": 292956, "exploitability": 0.171801},
    {"iteration": 2730001, "current_time_ms": 293846, "exploitability": 0.171524},
    {"iteration": 2740001, "current_time_ms": 294749, "exploitability": 0.17122},
    {"iteration": 2750001, "current_time_ms": 295582, "exploitability": 0.170897},
    {"iteration": 2760001, "current_time_ms": 296469, "exploitability": 0.170712},
    {"iteration": 2770001, "current_time_ms": 297455, "exploitability": 0.170466},
    {"iteration": 2780001, "current_time_ms": 298368, "exploitability": 0.170206},
    {"iteration": 2790001, "current_time_ms": 299267, "exploitability": 0.169963},
    {"iteration": 2800001, "current_time_ms": 300159, "exploitability": 0.169764},
    {"iteration": 2810001, "current_time_ms": 301118, "exploitability": 0.169476},
    {"iteration": 2820001, "current_time_ms": 302043, "exploitability": 0.169155},
    {"iteration": 2830001, "current_time_ms": 302951, "exploitability": 0.168775},
    {"iteration": 2840001, "current_time_ms": 303841, "exploitability": 0.168399},
    {"iteration": 2850001, "current_time_ms": 305062, "exploitability": 0.168043},
    {"iteration": 2860001, "current_time_ms": 306152, "exploitability": 0.167704},
    {"iteration": 2870001, "current_time_ms": 307078, "exploitability": 0.167386},
    {"iteration": 2880001, "current_time_ms": 307928, "exploitability": 0.1671},
    {"iteration": 2890001, "current_time_ms": 308816, "exploitability": 0.166825},
    {"iteration": 2900001, "current_time_ms": 309884, "exploitability": 0.166532},
    {"iteration": 2910001, "current_time_ms": 310903, "exploitability": 0.166257},
    {"iteration": 2920001, "current_time_ms": 312152, "exploitability": 0.165985},
    {"iteration": 2930001, "current_time_ms": 313225, "exploitability": 0.165745},
    {"iteration": 2940001, "current_time_ms": 314295, "exploitability": 0.165493},
    {"iteration": 2950001, "current_time_ms": 315605, "exploitability": 0.165249},
    {"iteration": 2960001, "current_time_ms": 316670, "exploitability": 0.165085},
    {"iteration": 2970001, "current_time_ms": 317608, "exploitability": 0.165017},
    {"iteration": 2980001, "current_time_ms": 318461, "exploitability": 0.164922},
    {"iteration": 2990001, "current_time_ms": 319358, "exploitability": 0.164772},
    {"iteration": 3000001, "current_time_ms": 320348, "exploitability": 0.164614},
    {"iteration": 3010001, "current_time_ms": 321259, "exploitability": 0.164474},
    {"iteration": 3020001, "current_time_ms": 322184, "exploitability": 0.16429},
    {"iteration": 3030001, "current_time_ms": 323242, "exploitability": 0.164154},
    {"iteration": 3040001, "current_time_ms": 324788, "exploitability": 0.164015},
    {"iteration": 3050001, "current_time_ms": 326036, "exploitability": 0.163878},
    {"iteration": 3060001, "current_time_ms": 327053, "exploitability": 0.163698},
    {"iteration": 3070001, "current_time_ms": 328116, "exploitability": 0.163449},
    {"iteration": 3080001, "current_time_ms": 329137, "exploitability": 0.163238},
    {"iteration": 3090001, "current_time_ms": 330149, "exploitability": 0.163025},
    {"iteration": 3100001, "current_time_ms": 331193, "exploitability": 0.162744},
    {"iteration": 3110001, "current_time_ms": 332245, "exploitability": 0.162518},
    {"iteration": 3120001, "current_time_ms": 333327, "exploitability": 0.162317},
    {"iteration": 3130001, "current_time_ms": 334497, "exploitability": 0.16216},
    {"iteration": 3140001, "current_time_ms": 335604, "exploitability": 0.162016},
    {"iteration": 3150001, "current_time_ms": 336634, "exploitability": 0.161916},
    {"iteration": 3160001, "current_time_ms": 337511, "exploitability": 0.161898},
    {"iteration": 3170001, "current_time_ms": 338395, "exploitability": 0.161878},
    {"iteration": 3180001, "current_time_ms": 339347, "exploitability": 0.161804},
    {"iteration": 3190001, "current_time_ms": 340242, "exploitability": 0.161731},
    {"iteration": 3200001, "current_time_ms": 341121, "exploitability": 0.161655},
    {"iteration": 3210001, "current_time_ms": 341998, "exploitability": 0.161563},
    {"iteration": 3220001, "current_time_ms": 342916, "exploitability": 0.161412},
    {"iteration": 3230001, "current_time_ms": 343801, "exploitability": 0.161202},
    {"iteration": 3240001, "current_time_ms": 344692, "exploitability": 0.160909},
    {"iteration": 3250001, "current_time_ms": 345538, "exploitability": 0.160589},
    {"iteration": 3260001, "current_time_ms": 346436, "exploitability": 0.16037},
    {"iteration": 3270001, "current_time_ms": 347288, "exploitability": 0.160124},
    {"iteration": 3280001, "current_time_ms": 348161, "exploitability": 0.159848},
    {"iteration": 3290001, "current_time_ms": 349041, "exploitability": 0.159531},
    {"iteration": 3300001, "current_time_ms": 349937, "exploitability": 0.159183},
    {"iteration": 3310001, "current_time_ms": 350809, "exploitability": 0.158915},
    {"iteration": 3320001, "current_time_ms": 351662, "exploitability": 0.158673},
    {"iteration": 3330001, "current_time_ms": 352636, "exploitability": 0.158367},
    {"iteration": 3340001, "current_time_ms": 353482, "exploitability": 0.158098},
    {"iteration": 3350001, "current_time_ms": 354370, "exploitability": 0.157834},
    {"iteration": 3360001, "current_time_ms": 355473, "exploitability": 0.157591},
    {"iteration": 3370001, "current_time_ms": 356524, "exploitability": 0.157367},
    {"iteration": 3380001, "current_time_ms": 357526, "exploitability": 0.157167},
    {"iteration": 3390001, "current_time_ms": 358446, "exploitability": 0.156816},
    {"iteration": 3400001, "current_time_ms": 359330, "exploitability": 0.1565},
    {"iteration": 3410001, "current_time_ms": 360203, "exploitability": 0.156356},
    {"iteration": 3420001, "current_time_ms": 361100, "exploitability": 0.156276},
    {"iteration": 3430001, "current_time_ms": 361939, "exploitability": 0.156281},
    {"iteration": 3440001, "current_time_ms": 362805, "exploitability": 0.156276},
    {"iteration": 3450001, "current_time_ms": 363705, "exploitability": 0.156313},
    {"iteration": 3460001, "current_time_ms": 364557, "exploitability": 0.156198},
    {"iteration": 3470001, "current_time_ms": 365424, "exploitability": 0.156021},
    {"iteration": 3480001, "current_time_ms": 366307, "exploitability": 0.155813},
    {"iteration": 3490001, "current_time_ms": 367633, "exploitability": 0.155631},
    {"iteration": 3500001, "current_time_ms": 369010, "exploitability": 0.155475},
    {"iteration": 3510001, "current_time_ms": 370150, "exploitability": 0.155292},
    {"iteration": 3520001, "current_time_ms": 371207, "exploitability": 0.155094},
    {"iteration": 3530001, "current_time_ms": 372291, "exploitability": 0.154955},
    {"iteration": 3540001, "current_time_ms": 373346, "exploitability": 0.154839},
    {"iteration": 3550001, "current_time_ms": 374392, "exploitability": 0.154771},
    {"iteration": 3560001, "current_time_ms": 375803, "exploitability": 0.154672},
    {"iteration": 3570001, "current_time_ms": 377412, "exploitability": 0.154522},
    {"iteration": 3580001, "current_time_ms": 378561, "exploitability": 0.154347},
    {"iteration": 3590001, "current_time_ms": 379910, "exploitability": 0.15418},
    {"iteration": 3600001, "current_time_ms": 381074, "exploitability": 0.154016},
    {"iteration": 3610001, "current_time_ms": 382514, "exploitability": 0.15387},
    {"iteration": 3620001, "current_time_ms": 384044, "exploitability": 0.153738},
    {"iteration": 3630001, "current_time_ms": 385429, "exploitability": 0.153656},
    {"iteration": 3640001, "current_time_ms": 386739, "exploitability": 0.153511},
    {"iteration": 3650001, "current_time_ms": 387828, "exploitability": 0.153342},
    {"iteration": 3660001, "current_time_ms": 388892, "exploitability": 0.15318},
    {"iteration": 3670001, "current_time_ms": 389927, "exploitability": 0.152995},
    {"iteration": 3680001, "current_time_ms": 390970, "exploitability": 0.152707},
    {"iteration": 3690001, "current_time_ms": 392072, "exploitability": 0.152461},
    {"iteration": 3700001, "current_time_ms": 393142, "exploitability": 0.152161},
    {"iteration": 3710001, "current_time_ms": 394169, "exploitability": 0.151852},
    {"iteration": 3720001, "current_time_ms": 395326, "exploitability": 0.1515},
    {"iteration": 3730001, "current_time_ms": 396463, "exploitability": 0.151187},
    {"iteration": 3740001, "current_time_ms": 397499, "exploitability": 0.150938},
    {"iteration": 3750001, "current_time_ms": 398515, "exploitability": 0.150725},
    {"iteration": 3760001, "current_time_ms": 399570, "exploitability": 0.150543},
    {"iteration": 3770001, "current_time_ms": 400632, "exploitability": 0.150367},
    {"iteration": 3780001, "current_time_ms": 401693, "exploitability": 0.150197},
    {"iteration": 3790001, "current_time_ms": 402748, "exploitability": 0.150034},
    {"iteration": 3800001, "current_time_ms": 403799, "exploitability": 0.149874},
    {"iteration": 3810001, "current_time_ms": 404924, "exploitability": 0.149698},
    {"iteration": 3820001, "current_time_ms": 405990, "exploitability": 0.149485},
    {"iteration": 3830001, "current_time_ms": 406985, "exploitability": 0.149251},
    {"iteration": 3840001, "current_time_ms": 407989, "exploitability": 0.148949},
    {"iteration": 3850001, "current_time_ms": 409048, "exploitability": 0.148621},
    {"iteration": 3860001, "current_time_ms": 410134, "exploitability": 0.148325},
    {"iteration": 3870001, "current_time_ms": 411190, "exploitability": 0.14806},
    {"iteration": 3880001, "current_time_ms": 412208, "exploitability": 0.147789},
    {"iteration": 3890001, "current_time_ms": 413241, "exploitability": 0.147557},
    {"iteration": 3900001, "current_time_ms": 414292, "exploitability": 0.147502},
    {"iteration": 3910001, "current_time_ms": 415696, "exploitability": 0.147516},
    {"iteration": 3920001, "current_time_ms": 417160, "exploitability": 0.14753},
    {"iteration": 3930001, "current_time_ms": 418250, "exploitability": 0.14753},
    {"iteration": 3940001, "current_time_ms": 419323, "exploitability": 0.147517},
    {"iteration": 3950001, "current_time_ms": 420388, "exploitability": 0.14756},
    {"iteration": 3960001, "current_time_ms": 421439, "exploitability": 0.147646},
    {"iteration": 3970001, "current_time_ms": 422505, "exploitability": 0.147698},
    {"iteration": 3980001, "current_time_ms": 423520, "exploitability": 0.147708},
    {"iteration": 3990001, "current_time_ms": 424576, "exploitability": 0.14769},
    {"iteration": 4000001, "current_time_ms": 425666, "exploitability": 0.147699},
    {"iteration": 4010001, "current_time_ms": 426725, "exploitability": 0.147702},
    {"iteration": 4020001, "current_time_ms": 427767, "exploitability": 0.147736},
    {"iteration": 4030001, "current_time_ms": 428649, "exploitability": 0.147753},
    {"iteration": 4040001, "current_time_ms": 429556, "exploitability": 0.147796},
    {"iteration": 4050001, "current_time_ms": 430416, "exploitability": 0.147822},
    {"iteration": 4060001, "current_time_ms": 431302, "exploitability": 0.147832},
    {"iteration": 4070001, "current_time_ms": 432189, "exploitability": 0.14781},
    {"iteration": 4080001, "current_time_ms": 433086, "exploitability": 0.147743},
    {"iteration": 4090001, "current_time_ms": 433979, "exploitability": 0.147643},
    {"iteration": 4100001, "current_time_ms": 434835, "exploitability": 0.14749},
    {"iteration": 4110001, "current_time_ms": 435871, "exploitability": 0.147346},
    {"iteration": 4120001, "current_time_ms": 436852, "exploitability": 0.147186},
    {"iteration": 4130001, "current_time_ms": 437724, "exploitability": 0.146937},
    {"iteration": 4140001, "current_time_ms": 438568, "exploitability": 0.146725},
    {"iteration": 4150001, "current_time_ms": 439458, "exploitability": 0.146542},
    {"iteration": 4160001, "current_time_ms": 440375, "exploitability": 0.146345},
    {"iteration": 4170001, "current_time_ms": 441386, "exploitability": 0.146113},
    {"iteration": 4180001, "current_time_ms": 442346, "exploitability": 0.14586},
    {"iteration": 4190001, "current_time_ms": 443176, "exploitability": 0.145616},
    {"iteration": 4200001, "current_time_ms": 444027, "exploitability": 0.145401},
    {"iteration": 4210001, "current_time_ms": 444912, "exploitability": 0.145155},
    {"iteration": 4220001, "current_time_ms": 445786, "exploitability": 0.144943},
    {"iteration": 4230001, "current_time_ms": 446925, "exploitability": 0.14475},
    {"iteration": 4240001, "current_time_ms": 447988, "exploitability": 0.144572},
    {"iteration": 4250001, "current_time_ms": 449010, "exploitability": 0.144425},
    {"iteration": 4260001, "current_time_ms": 449955, "exploitability": 0.144257},
    {"iteration": 4270001, "current_time_ms": 450842, "exploitability": 0.1441},
    {"iteration": 4280001, "current_time_ms": 451704, "exploitability": 0.143958},
    {"iteration": 4290001, "current_time_ms": 452563, "exploitability": 0.143836},
    {"iteration": 4300001, "current_time_ms": 453461, "exploitability": 0.143728},
    {"iteration": 4310001, "current_time_ms": 454345, "exploitability": 0.143642},
    {"iteration": 4320001, "current_time_ms": 455230, "exploitability": 0.143574},
    {"iteration": 4330001, "current_time_ms": 456077, "exploitability": 0.143463},
    {"iteration": 4340001, "current_time_ms": 456943, "exploitability": 0.14336},
    {"iteration": 4350001, "current_time_ms": 457792, "exploitability": 0.143263},
    {"iteration": 4360001, "current_time_ms": 458691, "exploitability": 0.143162},
    {"iteration": 4370001, "current_time_ms": 459561, "exploitability": 0.143082},
    {"iteration": 4380001, "current_time_ms": 460446, "exploitability": 0.142983},
    {"iteration": 4390001, "current_time_ms": 461314, "exploitability": 0.14288},
    {"iteration": 4400001, "current_time_ms": 462166, "exploitability": 0.142775},
    {"iteration": 4410001, "current_time_ms": 463085, "exploitability": 0.142702},
    {"iteration": 4420001, "current_time_ms": 463961, "exploitability": 0.142674},
    {"iteration": 4430001, "current_time_ms": 464818, "exploitability": 0.142697},
    {"iteration": 4440001, "current_time_ms": 465700, "exploitability": 0.14272},
    {"iteration": 4450001, "current_time_ms": 466567, "exploitability": 0.142747},
    {"iteration": 4460001, "current_time_ms": 467438, "exploitability": 0.142757},
    {"iteration": 4470001, "current_time_ms": 468353, "exploitability": 0.142761},
    {"iteration": 4480001, "current_time_ms": 469475, "exploitability": 0.142752},
    {"iteration": 4490001, "current_time_ms": 470480, "exploitability": 0.142725},
    {"iteration": 4500001, "current_time_ms": 471426, "exploitability": 0.1427},
    {"iteration": 4510001, "current_time_ms": 472253, "exploitability": 0.142671},
    {"iteration": 4520001, "current_time_ms": 473129, "exploitability": 0.142641},
    {"iteration": 4530001, "current_time_ms": 473998, "exploitability": 0.142623},
    {"iteration": 4540001, "current_time_ms": 474877, "exploitability": 0.142584},
    {"iteration": 4550001, "current_time_ms": 475760, "exploitability": 0.142548},
    {"iteration": 4560001, "current_time_ms": 476615, "exploitability": 0.142487},
    {"iteration": 4570001, "current_time_ms": 477484, "exploitability": 0.142381},
    {"iteration": 4580001, "current_time_ms": 478366, "exploitability": 0.142282},
    {"iteration": 4590001, "current_time_ms": 479247, "exploitability": 0.142192},
    {"iteration": 4600001, "current_time_ms": 480140, "exploitability": 0.142113},
    {"iteration": 4610001, "current_time_ms": 481015, "exploitability": 0.142031},
    {"iteration": 4620001, "current_time_ms": 481897, "exploitability": 0.141925},
    {"iteration": 4630001, "current_time_ms": 482781, "exploitability": 0.141799},
    {"iteration": 4640001, "current_time_ms": 483660, "exploitability": 0.141678},
    {"iteration": 4650001, "current_time_ms": 484544, "exploitability": 0.141557},
    {"iteration": 4660001, "current_time_ms": 485427, "exploitability": 0.141428},
    {"iteration": 4670001, "current_time_ms": 486323, "exploitability": 0.141311},
    {"iteration": 4680001, "current_time_ms": 487204, "exploitability": 0.141181},
    {"iteration": 4690001, "current_time_ms": 488045, "exploitability": 0.141057},
    {"iteration": 4700001, "current_time_ms": 488962, "exploitability": 0.140922},
    {"iteration": 4710001, "current_time_ms": 490060, "exploitability": 0.140801},
    {"iteration": 4720001, "current_time_ms": 491120, "exploitability": 0.140666},
    {"iteration": 4730001, "current_time_ms": 492235, "exploitability": 0.140542},
    {"iteration": 4740001, "current_time_ms": 493322, "exploitability": 0.140407},
    {"iteration": 4750001, "current_time_ms": 494351, "exploitability": 0.140305},
    {"iteration": 4760001, "current_time_ms": 495404, "exploitability": 0.140245},
    {"iteration": 4770001, "current_time_ms": 496506, "exploitability": 0.140152},
    {"iteration": 4780001, "current_time_ms": 498119, "exploitability": 0.14006},
    {"iteration": 4790001, "current_time_ms": 499621, "exploitability": 0.139933},
    {"iteration": 4800001, "current_time_ms": 500997, "exploitability": 0.139795},
    {"iteration": 4810001, "current_time_ms": 502030, "exploitability": 0.139644},
    {"iteration": 4820001, "current_time_ms": 503111, "exploitability": 0.139473},
    {"iteration": 4830001, "current_time_ms": 504225, "exploitability": 0.139322},
    {"iteration": 4840001, "current_time_ms": 505324, "exploitability": 0.139195},
    {"iteration": 4850001, "current_time_ms": 506392, "exploitability": 0.139096},
    {"iteration": 4860001, "current_time_ms": 507449, "exploitability": 0.138975},
    {"iteration": 4870001, "current_time_ms": 508502, "exploitability": 0.13887},
    {"iteration": 4880001, "current_time_ms": 509587, "exploitability": 0.138766},
    {"iteration": 4890001, "current_time_ms": 510649, "exploitability": 0.138647},
    {"iteration": 4900001, "current_time_ms": 511690, "exploitability": 0.138549},
    {"iteration": 4910001, "current_time_ms": 512732, "exploitability": 0.138452},
    {"iteration": 4920001, "current_time_ms": 513798, "exploitability": 0.138362},
    {"iteration": 4930001, "current_time_ms": 514731, "exploitability": 0.138264},
    {"iteration": 4940001, "current_time_ms": 515610, "exploitability": 0.138139},
    {"iteration": 4950001, "current_time_ms": 516480, "exploitability": 0.138},
    {"iteration": 4960001, "current_time_ms": 517375, "exploitability": 0.137875},
    {"iteration": 4970001, "current_time_ms": 518265, "exploitability": 0.137759},
    {"iteration": 4980001, "current_time_ms": 519133, "exploitability": 0.137639},
    {"iteration": 4990001, "current_time_ms": 520015, "exploitability": 0.137513},
    {"iteration": 5000001, "current_time_ms": 520909, "exploitability": 0.137417},
    {"iteration": 5010001, "current_time_ms": 521796, "exploitability": 0.137329},
    {"iteration": 5020001, "current_time_ms": 522682, "exploitability": 0.137294},
    {"iteration": 5030001, "current_time_ms": 523571, "exploitability": 0.137286},
    {"iteration": 5040001, "current_time_ms": 524419, "exploitability": 0.137254},
    {"iteration": 5050001, "current_time_ms": 525285, "exploitability": 0.137212},
    {"iteration": 5060001, "current_time_ms": 526169, "exploitability": 0.137157},
    {"iteration": 5070001, "current_time_ms": 527020, "exploitability": 0.137112},
    {"iteration": 5080001, "current_time_ms": 527869, "exploitability": 0.137074},
    {"iteration": 5090001, "current_time_ms": 528997, "exploitability": 0.137052},
    {"iteration": 5100001, "current_time_ms": 530010, "exploitability": 0.137039},
    {"iteration": 5110001, "current_time_ms": 531049, "exploitability": 0.137022},
    {"iteration": 5120001, "current_time_ms": 531950, "exploitability": 0.137013},
    {"iteration": 5130001, "current_time_ms": 532793, "exploitability": 0.137018},
    {"iteration": 5140001, "current_time_ms": 533675, "exploitability": 0.137014},
    {"iteration": 5150001, "current_time_ms": 534538, "exploitability": 0.136999},
    {"iteration": 5160001, "current_time_ms": 535391, "exploitability": 0.136971},
    {"iteration": 5170001, "current_time_ms": 536256, "exploitability": 0.136925},
    {"iteration": 5180001, "current_time_ms": 537126, "exploitability": 0.136865},
    {"iteration": 5190001, "current_time_ms": 537999, "exploitability": 0.136792},
    {"iteration": 5200001, "current_time_ms": 538860, "exploitability": 0.136707},
    {"iteration": 5210001, "current_time_ms": 539733, "exploitability": 0.136612},
    {"iteration": 5220001, "current_time_ms": 540583, "exploitability": 0.136526},
    {"iteration": 5230001, "current_time_ms": 541439, "exploitability": 0.136474},
    {"iteration": 5240001, "current_time_ms": 542316, "exploitability": 0.136408},
    {"iteration": 5250001, "current_time_ms": 543170, "exploitability": 0.136338},
    {"iteration": 5260001, "current_time_ms": 544052, "exploitability": 0.136283},
    {"iteration": 5270001, "current_time_ms": 544943, "exploitability": 0.136203},
    {"iteration": 5280001, "current_time_ms": 545824, "exploitability": 0.136089},
    {"iteration": 5290001, "current_time_ms": 546719, "exploitability": 0.135999},
    {"iteration": 5300001, "current_time_ms": 547576, "exploitability": 0.135935},
    {"iteration": 5310001, "current_time_ms": 548468, "exploitability": 0.135864},
    {"iteration": 5320001, "current_time_ms": 549349, "exploitability": 0.135775},
    {"iteration": 5330001, "current_time_ms": 550255, "exploitability": 0.135684},
    {"iteration": 5340001, "current_time_ms": 551804, "exploitability": 0.135593},
    {"iteration": 5350001, "current_time_ms": 552954, "exploitability": 0.135513},
    {"iteration": 5360001, "current_time_ms": 553969, "exploitability": 0.135427},
    {"iteration": 5370001, "current_time_ms": 555045, "exploitability": 0.135344},
    {"iteration": 5380001, "current_time_ms": 556268, "exploitability": 0.135276},
    {"iteration": 5390001, "current_time_ms": 557365, "exploitability": 0.135196},
    {"iteration": 5400001, "current_time_ms": 558429, "exploitability": 0.135115},
    {"iteration": 5410001, "current_time_ms": 559476, "exploitability": 0.135022},
    {"iteration": 5420001, "current_time_ms": 560528, "exploitability": 0.134947},
    {"iteration": 5430001, "current_time_ms": 561704, "exploitability": 0.134898},
    {"iteration": 5440001, "current_time_ms": 562650, "exploitability": 0.134846},
    {"iteration": 5450001, "current_time_ms": 563555, "exploitability": 0.134774},
    {"iteration": 5460001, "current_time_ms": 564398, "exploitability": 0.134707},
    {"iteration": 5470001, "current_time_ms": 565329, "exploitability": 0.134594},
    {"iteration": 5480001, "current_time_ms": 566213, "exploitability": 0.134472},
    {"iteration": 5490001, "current_time_ms": 567089, "exploitability": 0.134323},
    {"iteration": 5500001, "current_time_ms": 568013, "exploitability": 0.1342},
    {"iteration": 5510001, "current_time_ms": 568917, "exploitability": 0.134092},
    {"iteration": 5520001, "current_time_ms": 569780, "exploitability": 0.133971},
    {"iteration": 5530001, "current_time_ms": 571292, "exploitability": 0.133817},
    {"iteration": 5540001, "current_time_ms": 572629, "exploitability": 0.133669},
    {"iteration": 5550001, "current_time_ms": 573839, "exploitability": 0.1335},
    {"iteration": 5560001, "current_time_ms": 575208, "exploitability": 0.133344},
    {"iteration": 5570001, "current_time_ms": 576594, "exploitability": 0.13321},
    {"iteration": 5580001, "current_time_ms": 578094, "exploitability": 0.133047},
    {"iteration": 5590001, "current_time_ms": 579653, "exploitability": 0.132873},
    {"iteration": 5600001, "current_time_ms": 581292, "exploitability": 0.132719},
    {"iteration": 5610001, "current_time_ms": 582789, "exploitability": 0.132569},
    {"iteration": 5620001, "current_time_ms": 584399, "exploitability": 0.132426},
    {"iteration": 5630001, "current_time_ms": 586098, "exploitability": 0.132298},
    {"iteration": 5640001, "current_time_ms": 587620, "exploitability": 0.132135},
    {"iteration": 5650001, "current_time_ms": 589235, "exploitability": 0.132007},
    {"iteration": 5660001, "current_time_ms": 590369, "exploitability": 0.131938},
    {"iteration": 5670001, "current_time_ms": 591541, "exploitability": 0.131858},
    {"iteration": 5680001, "current_time_ms": 592991, "exploitability": 0.131808},
    {"iteration": 5690001, "current_time_ms": 594180, "exploitability": 0.131777},
    {"iteration": 5700001, "current_time_ms": 595424, "exploitability": 0.131766},
    {"iteration": 5710001, "current_time_ms": 596469, "exploitability": 0.131761},
    {"iteration": 5720001, "current_time_ms": 597474, "exploitability": 0.131755},
    {"iteration": 5730001, "current_time_ms": 598561, "exploitability": 0.131742},
    {"iteration": 5740001, "current_time_ms": 599630, "exploitability": 0.131723},
    {"iteration": 5750001, "current_time_ms": 600666, "exploitability": 0.1317},
    {"iteration": 5760001, "current_time_ms": 601682, "exploitability": 0.131652},
    {"iteration": 5770001, "current_time_ms": 602695, "exploitability": 0.131598},
    {"iteration": 5780001, "current_time_ms": 603691, "exploitability": 0.131564},
    {"iteration": 5790001, "current_time_ms": 604689, "exploitability": 0.131564},
    {"iteration": 5800001, "current_time_ms": 605739, "exploitability": 0.13151},
    {"iteration": 5810001, "current_time_ms": 606763, "exploitability": 0.131441},
    {"iteration": 5820001, "current_time_ms": 607769, "exploitability": 0.131358},
    {"iteration": 5830001, "current_time_ms": 608830, "exploitability": 0.131288},
    {"iteration": 5840001, "current_time_ms": 609900, "exploitability": 0.131236},
    {"iteration": 5850001, "current_time_ms": 610940, "exploitability": 0.131197},
    {"iteration": 5860001, "current_time_ms": 612046, "exploitability": 0.131175},
    {"iteration": 5870001, "current_time_ms": 613133, "exploitability": 0.131145},
    {"iteration": 5880001, "current_time_ms": 614195, "exploitability": 0.131091},
    {"iteration": 5890001, "current_time_ms": 615259, "exploitability": 0.131038},
    {"iteration": 5900001, "current_time_ms": 616293, "exploitability": 0.131},
    {"iteration": 5910001, "current_time_ms": 617330, "exploitability": 0.130952},
    {"iteration": 5920001, "current_time_ms": 618369, "exploitability": 0.130906},
    {"iteration": 5930001, "current_time_ms": 619471, "exploitability": 0.130877},
    {"iteration": 5940001, "current_time_ms": 620608, "exploitability": 0.130828},
    {"iteration": 5950001, "current_time_ms": 621601, "exploitability": 0.130813},
    {"iteration": 5960001, "current_time_ms": 622645, "exploitability": 0.130769},
    {"iteration": 5970001, "current_time_ms": 623675, "exploitability": 0.130732},
    {"iteration": 5980001, "current_time_ms": 624738, "exploitability": 0.130684},
    {"iteration": 5990001, "current_time_ms": 625769, "exploitability": 0.130619},
    {"iteration": 6000001, "current_time_ms": 626816, "exploitability": 0.130541},
    {"iteration": 6010001, "current_time_ms": 627842, "exploitability": 0.130451},
    {"iteration": 6020001, "current_time_ms": 628867, "exploitability": 0.13036},
    {"iteration": 6030001, "current_time_ms": 629896, "exploitability": 0.130269},
    {"iteration": 6040001, "current_time_ms": 630906, "exploitability": 0.130167},
    {"iteration": 6050001, "current_time_ms": 631948, "exploitability": 0.130057},
    {"iteration": 6060001, "current_time_ms": 632961, "exploitability": 0.129929},
    {"iteration": 6070001, "current_time_ms": 633999, "exploitability": 0.129784},
    {"iteration": 6080001, "current_time_ms": 635015, "exploitability": 0.129631},
    {"iteration": 6090001, "current_time_ms": 636046, "exploitability": 0.129484},
    {"iteration": 6100001, "current_time_ms": 637099, "exploitability": 0.129322},
    {"iteration": 6110001, "current_time_ms": 638122, "exploitability": 0.12916},
    {"iteration": 6120001, "current_time_ms": 639119, "exploitability": 0.128985},
    {"iteration": 6130001, "current_time_ms": 640161, "exploitability": 0.12879},
    {"iteration": 6140001, "current_time_ms": 641168, "exploitability": 0.128607},
    {"iteration": 6150001, "current_time_ms": 642196, "exploitability": 0.128426},
    {"iteration": 6160001, "current_time_ms": 643226, "exploitability": 0.128261},
    {"iteration": 6170001, "current_time_ms": 644263, "exploitability": 0.128112},
    {"iteration": 6180001, "current_time_ms": 645268, "exploitability": 0.127937},
    {"iteration": 6190001, "current_time_ms": 646333, "exploitability": 0.127775},
    {"iteration": 6200001, "current_time_ms": 647353, "exploitability": 0.127667},
    {"iteration": 6210001, "current_time_ms": 648387, "exploitability": 0.127603},
    {"iteration": 6220001, "current_time_ms": 649417, "exploitability": 0.127586},
    {"iteration": 6230001, "current_time_ms": 650424, "exploitability": 0.127576},
    {"iteration": 6240001, "current_time_ms": 651451, "exploitability": 0.127549},
    {"iteration": 6250001, "current_time_ms": 652482, "exploitability": 0.127528},
    {"iteration": 6260001, "current_time_ms": 653545, "exploitability": 0.127509},
    {"iteration": 6270001, "current_time_ms": 654513, "exploitability": 0.127478},
    {"iteration": 6280001, "current_time_ms": 655379, "exploitability": 0.12748},
    {"iteration": 6290001, "current_time_ms": 656242, "exploitability": 0.12747},
    {"iteration": 6300001, "current_time_ms": 657092, "exploitability": 0.127432},
    {"iteration": 6310001, "current_time_ms": 657980, "exploitability": 0.127389},
    {"iteration": 6320001, "current_time_ms": 659500, "exploitability": 0.127334},
    {"iteration": 6330001, "current_time_ms": 660872, "exploitability": 0.127255},
    {"iteration": 6340001, "current_time_ms": 661987, "exploitability": 0.127173},
    {"iteration": 6350001, "current_time_ms": 663364, "exploitability": 0.127066},
    {"iteration": 6360001, "current_time_ms": 664771, "exploitability": 0.126948},
    {"iteration": 6370001, "current_time_ms": 665970, "exploitability": 0.126842},
    {"iteration": 6380001, "current_time_ms": 667164, "exploitability": 0.126762},
    {"iteration": 6390001, "current_time_ms": 668509, "exploitability": 0.126708},
    {"iteration": 6400001, "current_time_ms": 669676, "exploitability": 0.126654},
    {"iteration": 6410001, "current_time_ms": 670682, "exploitability": 0.12659},
    {"iteration": 6420001, "current_time_ms": 671762, "exploitability": 0.12654},
    {"iteration": 6430001, "current_time_ms": 672806, "exploitability": 0.126492},
    {"iteration": 6440001, "current_time_ms": 673848, "exploitability": 0.126421},
    {"iteration": 6450001, "current_time_ms": 674932, "exploitability": 0.126339},
    {"iteration": 6460001, "current_time_ms": 675987, "exploitability": 0.126268},
    {"iteration": 6470001, "current_time_ms": 677112, "exploitability": 0.126209},
    {"iteration": 6480001, "current_time_ms": 678204, "exploitability": 0.126138},
    {"iteration": 6490001, "current_time_ms": 679497, "exploitability": 0.126065},
    {"iteration": 6500001, "current_time_ms": 680785, "exploitability": 0.125991},
    {"iteration": 6510001, "current_time_ms": 681909, "exploitability": 0.125914},
    {"iteration": 6520001, "current_time_ms": 683183, "exploitability": 0.12582},
    {"iteration": 6530001, "current_time_ms": 684293, "exploitability": 0.125707},
    {"iteration": 6540001, "current_time_ms": 685288, "exploitability": 0.12559},
    {"iteration": 6550001, "current_time_ms": 686328, "exploitability": 0.125469},
    {"iteration": 6560001, "current_time_ms": 687365, "exploitability": 0.125354},
    {"iteration": 6570001, "current_time_ms": 688451, "exploitability": 0.125248},
    {"iteration": 6580001, "current_time_ms": 689528, "exploitability": 0.125136},
    {"iteration": 6590001, "current_time_ms": 690720, "exploitability": 0.125004},
    {"iteration": 6600001, "current_time_ms": 691747, "exploitability": 0.124863},
    {"iteration": 6610001, "current_time_ms": 692992, "exploitability": 0.124729},
    {"iteration": 6620001, "current_time_ms": 694635, "exploitability": 0.12461},
    {"iteration": 6630001, "current_time_ms": 695841, "exploitability": 0.124505},
    {"iteration": 6640001, "current_time_ms": 696906, "exploitability": 0.124404},
    {"iteration": 6650001, "current_time_ms": 698234, "exploitability": 0.124302},
    {"iteration": 6660001, "current_time_ms": 699645, "exploitability": 0.124201},
    {"iteration": 6670001, "current_time_ms": 701194, "exploitability": 0.124104},
    {"iteration": 6680001, "current_time_ms": 702661, "exploitability": 0.124024},
    {"iteration": 6690001, "current_time_ms": 703941, "exploitability": 0.12393},
    {"iteration": 6700001, "current_time_ms": 705619, "exploitability": 0.123821},
    {"iteration": 6710001, "current_time_ms": 707184, "exploitability": 0.123778},
    {"iteration": 6720001, "current_time_ms": 708644, "exploitability": 0.123739},
    {"iteration": 6730001, "current_time_ms": 709910, "exploitability": 0.123712},
    {"iteration": 6740001, "current_time_ms": 711257, "exploitability": 0.123669},
    {"iteration": 6750001, "current_time_ms": 712896, "exploitability": 0.12362},
    {"iteration": 6760001, "current_time_ms": 714421, "exploitability": 0.123552},
    {"iteration": 6770001, "current_time_ms": 715622, "exploitability": 0.123487},
    {"iteration": 6780001, "current_time_ms": 717012, "exploitability": 0.123441},
    {"iteration": 6790001, "current_time_ms": 718202, "exploitability": 0.123393},
    {"iteration": 6800001, "current_time_ms": 719305, "exploitability": 0.123352},
    {"iteration": 6810001, "current_time_ms": 720345, "exploitability": 0.123306},
    {"iteration": 6820001, "current_time_ms": 721641, "exploitability": 0.123253},
    {"iteration": 6830001, "current_time_ms": 722804, "exploitability": 0.123189},
    {"iteration": 6840001, "current_time_ms": 723851, "exploitability": 0.123132},
    {"iteration": 6850001, "current_time_ms": 724917, "exploitability": 0.123069},
    {"iteration": 6860001, "current_time_ms": 725991, "exploitability": 0.122975},
    {"iteration": 6870001, "current_time_ms": 727047, "exploitability": 0.122972},
    {"iteration": 6880001, "current_time_ms": 727992, "exploitability": 0.122981},
    {"iteration": 6890001, "current_time_ms": 729004, "exploitability": 0.122977},
    {"iteration": 6900001, "current_time_ms": 730061, "exploitability": 0.122965},
    {"iteration": 6910001, "current_time_ms": 731037, "exploitability": 0.12295},
    {"iteration": 6920001, "current_time_ms": 731955, "exploitability": 0.122936},
    {"iteration": 6930001, "current_time_ms": 732992, "exploitability": 0.122909},
    {"iteration": 6940001, "current_time_ms": 734048, "exploitability": 0.122887},
    {"iteration": 6950001, "current_time_ms": 735095, "exploitability": 0.122857},
    {"iteration": 6960001, "current_time_ms": 736162, "exploitability": 0.122845},
    {"iteration": 6970001, "current_time_ms": 737198, "exploitability": 0.122846},
    {"iteration": 6980001, "current_time_ms": 738250, "exploitability": 0.122814},
    {"iteration": 6990001, "current_time_ms": 739450, "exploitability": 0.122767},
    {"iteration": 7000001, "current_time_ms": 740862, "exploitability": 0.12271},
    {"iteration": 7010001, "current_time_ms": 741951, "exploitability": 0.122645},
    {"iteration": 7020001, "current_time_ms": 742808, "exploitability": 0.122573},
    {"iteration": 7030001, "current_time_ms": 744174, "exploitability": 0.122491},
    {"iteration": 7040001, "current_time_ms": 745273, "exploitability": 0.122414},
    {"iteration": 7050001, "current_time_ms": 746373, "exploitability": 0.122351},
    {"iteration": 7060001, "current_time_ms": 747485, "exploitability": 0.122283},
    {"iteration": 7070001, "current_time_ms": 748627, "exploitability": 0.122201},
    {"iteration": 7080001, "current_time_ms": 749761, "exploitability": 0.122144},
    {"iteration": 7090001, "current_time_ms": 751202, "exploitability": 0.122092},
    {"iteration": 7100001, "current_time_ms": 752437, "exploitability": 0.122052},
    {"iteration": 7110001, "current_time_ms": 753617, "exploitability": 0.121988},
    {"iteration": 7120001, "current_time_ms": 754823, "exploitability": 0.121904},
    {"iteration": 7130001, "current_time_ms": 756552, "exploitability": 0.121781},
    {"iteration": 7140001, "current_time_ms": 758391, "exploitability": 0.12166},
    {"iteration": 7150001, "current_time_ms": 759852, "exploitability": 0.121537},
    {"iteration": 7160001, "current_time_ms": 762079, "exploitability": 0.121411},
    {"iteration": 7170001, "current_time_ms": 764412, "exploitability": 0.121304},
    {"iteration": 7180001, "current_time_ms": 766370, "exploitability": 0.121219},
    {"iteration": 7190001, "current_time_ms": 767888, "exploitability": 0.121134},
    {"iteration": 7200001, "current_time_ms": 769372, "exploitability": 0.121055},
    {"iteration": 7210001, "current_time_ms": 770909, "exploitability": 0.120962},
    {"iteration": 7220001, "current_time_ms": 772202, "exploitability": 0.120852},
    {"iteration": 7230001, "current_time_ms": 773612, "exploitability": 0.120753},
    {"iteration": 7240001, "current_time_ms": 774944, "exploitability": 0.120675},
    {"iteration": 7250001, "current_time_ms": 775964, "exploitability": 0.120595},
    {"iteration": 7260001, "current_time_ms": 777117, "exploitability": 0.120523},
    {"iteration": 7270001, "current_time_ms": 778213, "exploitability": 0.12046},
    {"iteration": 7280001, "current_time_ms": 779355, "exploitability": 0.120391},
    {"iteration": 7290001, "current_time_ms": 781015, "exploitability": 0.120349},
    {"iteration": 7300001, "current_time_ms": 782951, "exploitability": 0.120314},
    {"iteration": 7310001, "current_time_ms": 784587, "exploitability": 0.120264},
    {"iteration": 7320001, "current_time_ms": 786042, "exploitability": 0.120205},
    {"iteration": 7330001, "current_time_ms": 787536, "exploitability": 0.120127},
    {"iteration": 7340001, "current_time_ms": 788881, "exploitability": 0.120043},
    {"iteration": 7350001, "current_time_ms": 790528, "exploitability": 0.11996},
    {"iteration": 7360001, "current_time_ms": 791961, "exploitability": 0.119897},
    {"iteration": 7370001, "current_time_ms": 794231, "exploitability": 0.119833},
    {"iteration": 7380001, "current_time_ms": 796305, "exploitability": 0.119748},
    {"iteration": 7390001, "current_time_ms": 798005, "exploitability": 0.119674},
    {"iteration": 7400001, "current_time_ms": 799705, "exploitability": 0.119608},
    {"iteration": 7410001, "current_time_ms": 801121, "exploitability": 0.119548},
    {"iteration": 7420001, "current_time_ms": 802704, "exploitability": 0.11949},
    {"iteration": 7430001, "current_time_ms": 804420, "exploitability": 0.119436},
    {"iteration": 7440001, "current_time_ms": 805763, "exploitability": 0.119373},
    {"iteration": 7450001, "current_time_ms": 807095, "exploitability": 0.11932},
    {"iteration": 7460001, "current_time_ms": 808305, "exploitability": 0.119272},
    {"iteration": 7470001, "current_time_ms": 809538, "exploitability": 0.119233},
    {"iteration": 7480001, "current_time_ms": 810740, "exploitability": 0.119198},
    {"iteration": 7490001, "current_time_ms": 812034, "exploitability": 0.119174},
    {"iteration": 7500001, "current_time_ms": 813119, "exploitability": 0.119143},
    {"iteration": 7510001, "current_time_ms": 814165, "exploitability": 0.1191},
    {"iteration": 7520001, "current_time_ms": 815222, "exploitability": 0.119058},
    {"iteration": 7530001, "current_time_ms": 816274, "exploitability": 0.11901},
    {"iteration": 7540001, "current_time_ms": 817311, "exploitability": 0.118955},
    {"iteration": 7550001, "current_time_ms": 818315, "exploitability": 0.118905},
    {"iteration": 7560001, "current_time_ms": 819346, "exploitability": 0.118851},
    {"iteration": 7570001, "current_time_ms": 820394, "exploitability": 0.11878},
    {"iteration": 7580001, "current_time_ms": 821640, "exploitability": 0.118699},
    {"iteration": 7590001, "current_time_ms": 823042, "exploitability": 0.118718},
    {"iteration": 7600001, "current_time_ms": 824031, "exploitability": 0.118746},
    {"iteration": 7610001, "current_time_ms": 825243, "exploitability": 0.118765},
    {"iteration": 7620001, "current_time_ms": 826450, "exploitability": 0.118773},
    {"iteration": 7630001, "current_time_ms": 827451, "exploitability": 0.118764},
    {"iteration": 7640001, "current_time_ms": 828525, "exploitability": 0.118761},
    {"iteration": 7650001, "current_time_ms": 829613, "exploitability": 0.118756},
    {"iteration": 7660001, "current_time_ms": 830647, "exploitability": 0.11876},
    {"iteration": 7670001, "current_time_ms": 831753, "exploitability": 0.118762},
    {"iteration": 7680001, "current_time_ms": 832815, "exploitability": 0.118729},
    {"iteration": 7690001, "current_time_ms": 833881, "exploitability": 0.11868},
    {"iteration": 7700001, "current_time_ms": 834965, "exploitability": 0.118638},
    {"iteration": 7710001, "current_time_ms": 836094, "exploitability": 0.11859},
    {"iteration": 7720001, "current_time_ms": 837149, "exploitability": 0.118541},
    {"iteration": 7730001, "current_time_ms": 838254, "exploitability": 0.118498},
    {"iteration": 7740001, "current_time_ms": 839343, "exploitability": 0.118477},
    {"iteration": 7750001, "current_time_ms": 840444, "exploitability": 0.11847},
    {"iteration": 7760001, "current_time_ms": 841497, "exploitability": 0.11846},
    {"iteration": 7770001, "current_time_ms": 842564, "exploitability": 0.118464},
    {"iteration": 7780001, "current_time_ms": 843620, "exploitability": 0.118487},
    {"iteration": 7790001, "current_time_ms": 844761, "exploitability": 0.118511},
    {"iteration": 7800001, "current_time_ms": 845798, "exploitability": 0.118532},
    {"iteration": 7810001, "current_time_ms": 846899, "exploitability": 0.118604},
    {"iteration": 7820001, "current_time_ms": 848060, "exploitability": 0.11868},
    {"iteration": 7830001, "current_time_ms": 849244, "exploitability": 0.118768},
    {"iteration": 7840001, "current_time_ms": 850327, "exploitability": 0.118857},
    {"iteration": 7850001, "current_time_ms": 851389, "exploitability": 0.118917},
    {"iteration": 7860001, "current_time_ms": 852465, "exploitability": 0.118968},
    {"iteration": 7870001, "current_time_ms": 853568, "exploitability": 0.118968},
    {"iteration": 7880001, "current_time_ms": 854800, "exploitability": 0.118923},
    {"iteration": 7890001, "current_time_ms": 856100, "exploitability": 0.118837},
    {"iteration": 7900001, "current_time_ms": 857390, "exploitability": 0.11874},
    {"iteration": 7910001, "current_time_ms": 858490, "exploitability": 0.118633},
    {"iteration": 7920001, "current_time_ms": 859599, "exploitability": 0.118518},
    {"iteration": 7930001, "current_time_ms": 860722, "exploitability": 0.118396},
    {"iteration": 7940001, "current_time_ms": 861820, "exploitability": 0.118265},
    {"iteration": 7950001, "current_time_ms": 862905, "exploitability": 0.118131},
    {"iteration": 7960001, "current_time_ms": 864221, "exploitability": 0.117986},
    {"iteration": 7970001, "current_time_ms": 865394, "exploitability": 0.117857},
    {"iteration": 7980001, "current_time_ms": 866414, "exploitability": 0.117746},
    {"iteration": 7990001, "current_time_ms": 867460, "exploitability": 0.117638},
    {"iteration": 8000001, "current_time_ms": 868489, "exploitability": 0.117535},
    {"iteration": 8010001, "current_time_ms": 869568, "exploitability": 0.117443},
    {"iteration": 8020001, "current_time_ms": 870639, "exploitability": 0.117333},
    {"iteration": 8030001, "current_time_ms": 871746, "exploitability": 0.117226},
    {"iteration": 8040001, "current_time_ms": 872832, "exploitability": 0.117125},
    {"iteration": 8050001, "current_time_ms": 873893, "exploitability": 0.11702},
    {"iteration": 8060001, "current_time_ms": 874936, "exploitability": 0.116919},
    {"iteration": 8070001, "current_time_ms": 875960, "exploitability": 0.116831},
    {"iteration": 8080001, "current_time_ms": 877029, "exploitability": 0.116749},
    {"iteration": 8090001, "current_time_ms": 878073, "exploitability": 0.116655},
    {"iteration": 8100001, "current_time_ms": 879147, "exploitability": 0.116548},
    {"iteration": 8110001, "current_time_ms": 880189, "exploitability": 0.116448},
    {"iteration": 8120001, "current_time_ms": 881295, "exploitability": 0.116369},
    {"iteration": 8130001, "current_time_ms": 882689, "exploitability": 0.11629},
    {"iteration": 8140001, "current_time_ms": 884021, "exploitability": 0.116204},
    {"iteration": 8150001, "current_time_ms": 885152, "exploitability": 0.116131},
    {"iteration": 8160001, "current_time_ms": 886461, "exploitability": 0.116036},
    {"iteration": 8170001, "current_time_ms": 887633, "exploitability": 0.115958},
    {"iteration": 8180001, "current_time_ms": 888668, "exploitability": 0.115869},
    {"iteration": 8190001, "current_time_ms": 889947, "exploitability": 0.115791},
    {"iteration": 8200001, "current_time_ms": 891286, "exploitability": 0.115713},
    {"iteration": 8210001, "current_time_ms": 892455, "exploitability": 0.115645},
    {"iteration": 8220001, "current_time_ms": 893507, "exploitability": 0.115561},
    {"iteration": 8230001, "current_time_ms": 894694, "exploitability": 0.115501},
    {"iteration": 8240001, "current_time_ms": 895993, "exploitability": 0.115456},
    {"iteration": 8250001, "current_time_ms": 897274, "exploitability": 0.115407},
    {"iteration": 8260001, "current_time_ms": 898534, "exploitability": 0.115355},
    {"iteration": 8270001, "current_time_ms": 899859, "exploitability": 0.115291},
    {"iteration": 8280001, "current_time_ms": 901290, "exploitability": 0.115238},
    {"iteration": 8290001, "current_time_ms": 902673, "exploitability": 0.115182},
    {"iteration": 8300001, "current_time_ms": 904074, "exploitability": 0.115103},
    {"iteration": 8310001, "current_time_ms": 905585, "exploitability": 0.115017},
    {"iteration": 8320001, "current_time_ms": 907177, "exploitability": 0.114933},
    {"iteration": 8330001, "current_time_ms": 908858, "exploitability": 0.114851},
    {"iteration": 8340001, "current_time_ms": 910335, "exploitability": 0.11476},
    {"iteration": 8350001, "current_time_ms": 911664, "exploitability": 0.114683},
    {"iteration": 8360001, "current_time_ms": 912798, "exploitability": 0.114594},
    {"iteration": 8370001, "current_time_ms": 914175, "exploitability": 0.114488},
    {"iteration": 8380001, "current_time_ms": 915747, "exploitability": 0.114402},
    {"iteration": 8390001, "current_time_ms": 917105, "exploitability": 0.114337},
    {"iteration": 8400001, "current_time_ms": 918521, "exploitability": 0.114263},
    {"iteration": 8410001, "current_time_ms": 920069, "exploitability": 0.114194},
    {"iteration": 8420001, "current_time_ms": 921700, "exploitability": 0.114128},
    {"iteration": 8430001, "current_time_ms": 923361, "exploitability": 0.114064},
    {"iteration": 8440001, "current_time_ms": 924881, "exploitability": 0.114021},
    {"iteration": 8450001, "current_time_ms": 926510, "exploitability": 0.113985},
    {"iteration": 8460001, "current_time_ms": 927997, "exploitability": 0.113962},
    {"iteration": 8470001, "current_time_ms": 929585, "exploitability": 0.113931},
    {"iteration": 8480001, "current_time_ms": 931227, "exploitability": 0.113905},
    {"iteration": 8490001, "current_time_ms": 932703, "exploitability": 0.113878},
    {"iteration": 8500001, "current_time_ms": 934081, "exploitability": 0.113853},
    {"iteration": 8510001, "current_time_ms": 935241, "exploitability": 0.113837},
    {"iteration": 8520001, "current_time_ms": 936491, "exploitability": 0.113815},
    {"iteration": 8530001, "current_time_ms": 937956, "exploitability": 0.113792},
    {"iteration": 8540001, "current_time_ms": 939267, "exploitability": 0.113752},
    {"iteration": 8550001, "current_time_ms": 940386, "exploitability": 0.113698},
    {"iteration": 8560001, "current_time_ms": 941536, "exploitability": 0.113669},
    {"iteration": 8570001, "current_time_ms": 942673, "exploitability": 0.113642},
    {"iteration": 8580001, "current_time_ms": 943722, "exploitability": 0.113614},
    {"iteration": 8590001, "current_time_ms": 944728, "exploitability": 0.113591},
    {"iteration": 8600001, "current_time_ms": 945757, "exploitability": 0.113561},
    {"iteration": 8610001, "current_time_ms": 946814, "exploitability": 0.113543},
    {"iteration": 8620001, "current_time_ms": 947868, "exploitability": 0.113536},
    {"iteration": 8630001, "current_time_ms": 949071, "exploitability": 0.113527},
    {"iteration": 8640001, "current_time_ms": 950482, "exploitability": 0.113537},
    {"iteration": 8650001, "current_time_ms": 951807, "exploitability": 0.113544},
    {"iteration": 8660001, "current_time_ms": 953068, "exploitability": 0.113556},
    {"iteration": 8670001, "current_time_ms": 954489, "exploitability": 0.11357},
    {"iteration": 8680001, "current_time_ms": 955922, "exploitability": 0.113589},
    {"iteration": 8690001, "current_time_ms": 957137, "exploitability": 0.113621},
    {"iteration": 8700001, "current_time_ms": 958384, "exploitability": 0.113664},
    {"iteration": 8710001, "current_time_ms": 959946, "exploitability": 0.113688},
    {"iteration": 8720001, "current_time_ms": 961393, "exploitability": 0.113713},
    {"iteration": 8730001, "current_time_ms": 962937, "exploitability": 0.113735},
    {"iteration": 8740001, "current_time_ms": 964412, "exploitability": 0.113759},
    {"iteration": 8750001, "current_time_ms": 966224, "exploitability": 0.113777},
    {"iteration": 8760001, "current_time_ms": 967723, "exploitability": 0.113792},
    {"iteration": 8770001, "current_time_ms": 968816, "exploitability": 0.1138},
    {"iteration": 8780001, "current_time_ms": 970204, "exploitability": 0.113803},
    {"iteration": 8790001, "current_time_ms": 971840, "exploitability": 0.113804},
    {"iteration": 8800001, "current_time_ms": 973302, "exploitability": 0.113794},
    {"iteration": 8810001, "current_time_ms": 974594, "exploitability": 0.113775},
    {"iteration": 8820001, "current_time_ms": 975877, "exploitability": 0.113758},
    {"iteration": 8830001, "current_time_ms": 977035, "exploitability": 0.113737},
    {"iteration": 8840001, "current_time_ms": 978164, "exploitability": 0.113703},
    {"iteration": 8850001, "current_time_ms": 979236, "exploitability": 0.113685},
    {"iteration": 8860001, "current_time_ms": 980272, "exploitability": 0.113674},
    {"iteration": 8870001, "current_time_ms": 981483, "exploitability": 0.113642},
    {"iteration": 8880001, "current_time_ms": 982560, "exploitability": 0.113592},
    {"iteration": 8890001, "current_time_ms": 983607, "exploitability": 0.113533},
    {"iteration": 8900001, "current_time_ms": 984795, "exploitability": 0.11347},
    {"iteration": 8910001, "current_time_ms": 986063, "exploitability": 0.113417},
    {"iteration": 8920001, "current_time_ms": 987751, "exploitability": 0.113362},
    {"iteration": 8930001, "current_time_ms": 988841, "exploitability": 0.113304},
    {"iteration": 8940001, "current_time_ms": 989898, "exploitability": 0.11325},
    {"iteration": 8950001, "current_time_ms": 991136, "exploitability": 0.113199},
    {"iteration": 8960001, "current_time_ms": 992502, "exploitability": 0.113155},
    {"iteration": 8970001, "current_time_ms": 993865, "exploitability": 0.113125},
    {"iteration": 8980001, "current_time_ms": 995442, "exploitability": 0.113093},
    {"iteration": 8990001, "current_time_ms": 997314, "exploitability": 0.113079},
    {"iteration": 9000001, "current_time_ms": 998921, "exploitability": 0.113063},
    {"iteration": 9010001, "current_time_ms": 1000608, "exploitability": 0.113057},
    {"iteration": 9020001, "current_time_ms": 1002192, "exploitability": 0.113056},
    {"iteration": 9030001, "current_time_ms": 1003675, "exploitability": 0.113072},
    {"iteration": 9040001, "current_time_ms": 1005185, "exploitability": 0.113093},
    {"iteration": 9050001, "current_time_ms": 1006413, "exploitability": 0.113109},
    {"iteration": 9060001, "current_time_ms": 1007720, "exploitability": 0.113131},
    {"iteration": 9070001, "current_time_ms": 1008910, "exploitability": 0.113143},
    {"iteration": 9080001, "current_time_ms": 1010075, "exploitability": 0.113137},
    {"iteration": 9090001, "current_time_ms": 1011198, "exploitability": 0.113141},
    {"iteration": 9100001, "current_time_ms": 1012229, "exploitability": 0.113124},
    {"iteration": 9110001, "current_time_ms": 1013465, "exploitability": 0.113107},
    {"iteration": 9120001, "current_time_ms": 1014616, "exploitability": 0.113079},
    {"iteration": 9130001, "current_time_ms": 1015695, "exploitability": 0.113039},
    {"iteration": 9140001, "current_time_ms": 1016777, "exploitability": 0.113016},
    {"iteration": 9150001, "current_time_ms": 1017876, "exploitability": 0.113051},
    {"iteration": 9160001, "current_time_ms": 1018909, "exploitability": 0.113074},
    {"iteration": 9170001, "current_time_ms": 1019945, "exploitability": 0.113099},
    {"iteration": 9180001, "current_time_ms": 1021001, "exploitability": 0.11312},
    {"iteration": 9190001, "current_time_ms": 1022046, "exploitability": 0.113135},
    {"iteration": 9200001, "current_time_ms": 1023165, "exploitability": 0.113154},
    {"iteration": 9210001, "current_time_ms": 1024240, "exploitability": 0.113164},
    {"iteration": 9220001, "current_time_ms": 1025272, "exploitability": 0.113189},
    {"iteration": 9230001, "current_time_ms": 1026328, "exploitability": 0.113223},
    {"iteration": 9240001, "current_time_ms": 1027399, "exploitability": 0.113236},
    {"iteration": 9250001, "current_time_ms": 1028466, "exploitability": 0.113246},
    {"iteration": 9260001, "current_time_ms": 1029544, "exploitability": 0.113252},
    {"iteration": 9270001, "current_time_ms": 1030584, "exploitability": 0.113255},
    {"iteration": 9280001, "current_time_ms": 1031809, "exploitability": 0.113272},
    {"iteration": 9290001, "current_time_ms": 1032903, "exploitability": 0.113273},
    {"iteration": 9300001, "current_time_ms": 1033966, "exploitability": 0.113256},
    {"iteration": 9310001, "current_time_ms": 1035015, "exploitability": 0.113229},
    {"iteration": 9320001, "current_time_ms": 1036174, "exploitability": 0.113181},
    {"iteration": 9330001, "current_time_ms": 1037206, "exploitability": 0.113122},
    {"iteration": 9340001, "current_time_ms": 1038169, "exploitability": 0.113077},
    {"iteration": 9350001, "current_time_ms": 1039176, "exploitability": 0.113033},
    {"iteration": 9360001, "current_time_ms": 1040418, "exploitability": 0.112971},
    {"iteration": 9370001, "current_time_ms": 1041522, "exploitability": 0.112914},
    {"iteration": 9380001, "current_time_ms": 1042599, "exploitability": 0.11285},
    {"iteration": 9390001, "current_time_ms": 1043634, "exploitability": 0.112778},
    {"iteration": 9400001, "current_time_ms": 1044680, "exploitability": 0.112697},
    {"iteration": 9410001, "current_time_ms": 1045915, "exploitability": 0.112604},
    {"iteration": 9420001, "current_time_ms": 1047077, "exploitability": 0.11251},
    {"iteration": 9430001, "current_time_ms": 1048092, "exploitability": 0.112428},
    {"iteration": 9440001, "current_time_ms": 1049162, "exploitability": 0.112356},
    {"iteration": 9450001, "current_time_ms": 1050259, "exploitability": 0.112286},
    {"iteration": 9460001, "current_time_ms": 1051333, "exploitability": 0.112221},
    {"iteration": 9470001, "current_time_ms": 1052357, "exploitability": 0.112166},
    {"iteration": 9480001, "current_time_ms": 1053421, "exploitability": 0.112123},
    {"iteration": 9490001, "current_time_ms": 1054619, "exploitability": 0.112094},
    {"iteration": 9500001, "current_time_ms": 1055783, "exploitability": 0.112056},
    {"iteration": 9510001, "current_time_ms": 1056785, "exploitability": 0.112037},
    {"iteration": 9520001, "current_time_ms": 1057900, "exploitability": 0.112014},
    {"iteration": 9530001, "current_time_ms": 1058980, "exploitability": 0.111983},
    {"iteration": 9540001, "current_time_ms": 1060039, "exploitability": 0.111939},
    {"iteration": 9550001, "current_time_ms": 1061088, "exploitability": 0.111894},
    {"iteration": 9560001, "current_time_ms": 1062108, "exploitability": 0.111847},
    {"iteration": 9570001, "current_time_ms": 1063143, "exploitability": 0.1118},
    {"iteration": 9580001, "current_time_ms": 1064313, "exploitability": 0.11175},
    {"iteration": 9590001, "current_time_ms": 1065463, "exploitability": 0.111687},
    {"iteration": 9600001, "current_time_ms": 1066499, "exploitability": 0.111622},
    {"iteration": 9610001, "current_time_ms": 1067569, "exploitability": 0.111559},
    {"iteration": 9620001, "current_time_ms": 1068628, "exploitability": 0.111505},
    {"iteration": 9630001, "current_time_ms": 1069774, "exploitability": 0.111449},
    {"iteration": 9640001, "current_time_ms": 1070830, "exploitability": 0.1114},
    {"iteration": 9650001, "current_time_ms": 1071842, "exploitability": 0.111365},
    {"iteration": 9660001, "current_time_ms": 1072944, "exploitability": 0.11132},
    {"iteration": 9670001, "current_time_ms": 1074010, "exploitability": 0.111274},
    {"iteration": 9680001, "current_time_ms": 1075062, "exploitability": 0.111194},
    {"iteration": 9690001, "current_time_ms": 1076145, "exploitability": 0.111077},
    {"iteration": 9700001, "current_time_ms": 1077195, "exploitability": 0.110962},
    {"iteration": 9710001, "current_time_ms": 1078256, "exploitability": 0.110848},
    {"iteration": 9720001, "current_time_ms": 1079290, "exploitability": 0.110737},
    {"iteration": 9730001, "current_time_ms": 1080273, "exploitability": 0.110651},
    {"iteration": 9740001, "current_time_ms": 1081281, "exploitability": 0.1106},
    {"iteration": 9750001, "current_time_ms": 1082310, "exploitability": 0.110546},
    {"iteration": 9760001, "current_time_ms": 1083494, "exploitability": 0.110503},
    {"iteration": 9770001, "current_time_ms": 1084645, "exploitability": 0.110477},
    {"iteration": 9780001, "current_time_ms": 1085739, "exploitability": 0.110461},
    {"iteration": 9790001, "current_time_ms": 1086785, "exploitability": 0.110438},
    {"iteration": 9800001, "current_time_ms": 1087841, "exploitability": 0.110406},
    {"iteration": 9810001, "current_time_ms": 1088988, "exploitability": 0.110368},
    {"iteration": 9820001, "current_time_ms": 1090044, "exploitability": 0.110342},
    {"iteration": 9830001, "current_time_ms": 1091114, "exploitability": 0.110324},
    {"iteration": 9840001, "current_time_ms": 1092194, "exploitability": 0.110326},
    {"iteration": 9850001, "current_time_ms": 1093278, "exploitability": 0.110312},
    {"iteration": 9860001, "current_time_ms": 1094370, "exploitability": 0.110294},
    {"iteration": 9870001, "current_time_ms": 1095404, "exploitability": 0.110268},
    {"iteration": 9880001, "current_time_ms": 1096522, "exploitability": 0.11025},
    {"iteration": 9890001, "current_time_ms": 1097653, "exploitability": 0.110243},
    {"iteration": 9900001, "current_time_ms": 1098723, "exploitability": 0.110249},
    {"iteration": 9910001, "current_time_ms": 1099829, "exploitability": 0.110253},
    {"iteration": 9920001, "current_time_ms": 1101029, "exploitability": 0.110263},
    {"iteration": 9930001, "current_time_ms": 1102440, "exploitability": 0.110262},
    {"iteration": 9940001, "current_time_ms": 1103633, "exploitability": 0.110275},
    {"iteration": 9950001, "current_time_ms": 1104784, "exploitability": 0.110278},
    {"iteration": 9960001, "current_time_ms": 1105878, "exploitability": 0.110285},
    {"iteration": 9970001, "current_time_ms": 1107005, "exploitability": 0.110315},
    {"iteration": 9980001, "current_time_ms": 1107937, "exploitability": 0.110345},
    {"iteration": 9990001, "current_time_ms": 1108918, "exploitability": 0.110373},
    {"iteration": 10000001, "current_time_ms": 1109896, "exploitability": 0.110375},
  ]
}


==> plots/backup/ib__43_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 153, "exploitability": 0.0893778},
    {"iteration": 20001, "current_time_ms": 315, "exploitability": 0.0704126},
    {"iteration": 30001, "current_time_ms": 527, "exploitability": 0.0644881},
    {"iteration": 40001, "current_time_ms": 722, "exploitability": 0.0581231},
    {"iteration": 50001, "current_time_ms": 905, "exploitability": 0.0520246},
    {"iteration": 60001, "current_time_ms": 1130, "exploitability": 0.047766},
    {"iteration": 70001, "current_time_ms": 1358, "exploitability": 0.0459104},
    {"iteration": 80001, "current_time_ms": 1553, "exploitability": 0.0436085},
    {"iteration": 90001, "current_time_ms": 1757, "exploitability": 0.0413519},
    {"iteration": 100001, "current_time_ms": 1981, "exploitability": 0.0388708},
    {"iteration": 110001, "current_time_ms": 2180, "exploitability": 0.0355741},
    {"iteration": 120001, "current_time_ms": 2362, "exploitability": 0.0359611},
    {"iteration": 130001, "current_time_ms": 2549, "exploitability": 0.0333999},
    {"iteration": 140001, "current_time_ms": 2736, "exploitability": 0.0331636},
    {"iteration": 150001, "current_time_ms": 2917, "exploitability": 0.0327141},
    {"iteration": 160001, "current_time_ms": 3106, "exploitability": 0.0307474},
    {"iteration": 170001, "current_time_ms": 3291, "exploitability": 0.0307898},
    {"iteration": 180001, "current_time_ms": 3494, "exploitability": 0.0301442},
    {"iteration": 190001, "current_time_ms": 3705, "exploitability": 0.0280493},
    {"iteration": 200001, "current_time_ms": 3894, "exploitability": 0.0286701},
    {"iteration": 210001, "current_time_ms": 4084, "exploitability": 0.0277205},
    {"iteration": 220001, "current_time_ms": 4270, "exploitability": 0.02672},
    {"iteration": 230001, "current_time_ms": 4454, "exploitability": 0.026684},
    {"iteration": 240001, "current_time_ms": 4632, "exploitability": 0.0262022},
    {"iteration": 250001, "current_time_ms": 4817, "exploitability": 0.02613},
    {"iteration": 260001, "current_time_ms": 4994, "exploitability": 0.0249002},
    {"iteration": 270001, "current_time_ms": 5181, "exploitability": 0.0254226},
    {"iteration": 280001, "current_time_ms": 5365, "exploitability": 0.0244274},
    {"iteration": 290001, "current_time_ms": 5559, "exploitability": 0.0246742},
    {"iteration": 300001, "current_time_ms": 5744, "exploitability": 0.0238956},
    {"iteration": 310001, "current_time_ms": 5926, "exploitability": 0.0236094},
    {"iteration": 320001, "current_time_ms": 6115, "exploitability": 0.0233452},
    {"iteration": 330001, "current_time_ms": 6298, "exploitability": 0.0225511},
    {"iteration": 340001, "current_time_ms": 6489, "exploitability": 0.0228677},
    {"iteration": 350001, "current_time_ms": 6674, "exploitability": 0.0219762},
    {"iteration": 360001, "current_time_ms": 6853, "exploitability": 0.0216884},
    {"iteration": 370001, "current_time_ms": 7041, "exploitability": 0.0213238},
    {"iteration": 380001, "current_time_ms": 7223, "exploitability": 0.0210268},
    {"iteration": 390001, "current_time_ms": 7413, "exploitability": 0.0212598},
    {"iteration": 400001, "current_time_ms": 7674, "exploitability": 0.0206111},
    {"iteration": 410001, "current_time_ms": 7880, "exploitability": 0.0207632},
    {"iteration": 420001, "current_time_ms": 8076, "exploitability": 0.0204399},
    {"iteration": 430001, "current_time_ms": 8262, "exploitability": 0.0196397},
    {"iteration": 440001, "current_time_ms": 8452, "exploitability": 0.0207317},
    {"iteration": 450001, "current_time_ms": 8643, "exploitability": 0.0201445},
    {"iteration": 460001, "current_time_ms": 8826, "exploitability": 0.0198856},
    {"iteration": 470001, "current_time_ms": 9007, "exploitability": 0.0203601},
    {"iteration": 480001, "current_time_ms": 9195, "exploitability": 0.0197235},
    {"iteration": 490001, "current_time_ms": 9371, "exploitability": 0.0200749},
    {"iteration": 500001, "current_time_ms": 9556, "exploitability": 0.0197327},
    {"iteration": 510001, "current_time_ms": 9740, "exploitability": 0.0189068},
    {"iteration": 520001, "current_time_ms": 9924, "exploitability": 0.0190894},
    {"iteration": 530001, "current_time_ms": 10108, "exploitability": 0.0187442},
    {"iteration": 540001, "current_time_ms": 10284, "exploitability": 0.0185657},
    {"iteration": 550001, "current_time_ms": 10445, "exploitability": 0.0188469},
    {"iteration": 560001, "current_time_ms": 10609, "exploitability": 0.0180619},
    {"iteration": 570001, "current_time_ms": 10782, "exploitability": 0.0179756},
    {"iteration": 580001, "current_time_ms": 10959, "exploitability": 0.0183132},
    {"iteration": 590001, "current_time_ms": 11144, "exploitability": 0.018028},
    {"iteration": 600001, "current_time_ms": 11326, "exploitability": 0.0179624},
    {"iteration": 610001, "current_time_ms": 11520, "exploitability": 0.0179679},
    {"iteration": 620001, "current_time_ms": 11701, "exploitability": 0.0175618},
    {"iteration": 630001, "current_time_ms": 11884, "exploitability": 0.0173262},
    {"iteration": 640001, "current_time_ms": 12064, "exploitability": 0.0178728},
    {"iteration": 650001, "current_time_ms": 12252, "exploitability": 0.0172035},
    {"iteration": 660001, "current_time_ms": 12430, "exploitability": 0.0173048},
    {"iteration": 670001, "current_time_ms": 12611, "exploitability": 0.0174426},
    {"iteration": 680001, "current_time_ms": 12787, "exploitability": 0.0168185},
    {"iteration": 690001, "current_time_ms": 12965, "exploitability": 0.0168329},
    {"iteration": 700001, "current_time_ms": 13151, "exploitability": 0.0172275},
    {"iteration": 710001, "current_time_ms": 13328, "exploitability": 0.0171075},
    {"iteration": 720001, "current_time_ms": 13509, "exploitability": 0.0167739},
    {"iteration": 730001, "current_time_ms": 13690, "exploitability": 0.016921},
    {"iteration": 740001, "current_time_ms": 13873, "exploitability": 0.016745},
    {"iteration": 750001, "current_time_ms": 14047, "exploitability": 0.016276},
    {"iteration": 760001, "current_time_ms": 14225, "exploitability": 0.0166411},
    {"iteration": 770001, "current_time_ms": 14406, "exploitability": 0.0165884},
    {"iteration": 780001, "current_time_ms": 14590, "exploitability": 0.0160328},
    {"iteration": 790001, "current_time_ms": 14774, "exploitability": 0.0161233},
    {"iteration": 800001, "current_time_ms": 14948, "exploitability": 0.0164856},
    {"iteration": 810001, "current_time_ms": 15137, "exploitability": 0.0162002},
    {"iteration": 820001, "current_time_ms": 15319, "exploitability": 0.0158481},
    {"iteration": 830001, "current_time_ms": 15496, "exploitability": 0.016216},
    {"iteration": 840001, "current_time_ms": 15676, "exploitability": 0.0160819},
    {"iteration": 850001, "current_time_ms": 15856, "exploitability": 0.0154876},
    {"iteration": 860001, "current_time_ms": 16040, "exploitability": 0.0156256},
    {"iteration": 870001, "current_time_ms": 16217, "exploitability": 0.0156845},
    {"iteration": 880001, "current_time_ms": 16393, "exploitability": 0.0154336},
    {"iteration": 890001, "current_time_ms": 16572, "exploitability": 0.0155378},
    {"iteration": 900001, "current_time_ms": 16747, "exploitability": 0.0156525},
    {"iteration": 910001, "current_time_ms": 16930, "exploitability": 0.0154814},
    {"iteration": 920001, "current_time_ms": 17114, "exploitability": 0.0149941},
    {"iteration": 930001, "current_time_ms": 17290, "exploitability": 0.0149856},
    {"iteration": 940001, "current_time_ms": 17468, "exploitability": 0.0154451},
    {"iteration": 950001, "current_time_ms": 17648, "exploitability": 0.0153423},
    {"iteration": 960001, "current_time_ms": 17831, "exploitability": 0.0149469},
    {"iteration": 970001, "current_time_ms": 18010, "exploitability": 0.0149671},
    {"iteration": 980001, "current_time_ms": 18186, "exploitability": 0.0150781},
    {"iteration": 990001, "current_time_ms": 18371, "exploitability": 0.015022},
    {"iteration": 1000001, "current_time_ms": 18547, "exploitability": 0.014827},
    {"iteration": 1010001, "current_time_ms": 18733, "exploitability": 0.0149212},
    {"iteration": 1020001, "current_time_ms": 18912, "exploitability": 0.015084},
    {"iteration": 1030001, "current_time_ms": 19130, "exploitability": 0.0150712},
    {"iteration": 1040001, "current_time_ms": 19348, "exploitability": 0.0148599},
    {"iteration": 1050001, "current_time_ms": 19541, "exploitability": 0.0146927},
    {"iteration": 1060001, "current_time_ms": 19732, "exploitability": 0.0147814},
    {"iteration": 1070001, "current_time_ms": 19918, "exploitability": 0.0147589},
    {"iteration": 1080001, "current_time_ms": 20102, "exploitability": 0.0146789},
    {"iteration": 1090001, "current_time_ms": 20287, "exploitability": 0.0144651},
    {"iteration": 1100001, "current_time_ms": 20464, "exploitability": 0.0144249},
    {"iteration": 1110001, "current_time_ms": 20646, "exploitability": 0.0145975},
    {"iteration": 1120001, "current_time_ms": 20829, "exploitability": 0.0146214},
    {"iteration": 1130001, "current_time_ms": 21005, "exploitability": 0.0144712},
    {"iteration": 1140001, "current_time_ms": 21182, "exploitability": 0.0143516},
    {"iteration": 1150001, "current_time_ms": 21350, "exploitability": 0.0142675},
    {"iteration": 1160001, "current_time_ms": 21512, "exploitability": 0.0141866},
    {"iteration": 1170001, "current_time_ms": 21682, "exploitability": 0.014308},
    {"iteration": 1180001, "current_time_ms": 21862, "exploitability": 0.0143743},
    {"iteration": 1190001, "current_time_ms": 22043, "exploitability": 0.0141943},
    {"iteration": 1200001, "current_time_ms": 22225, "exploitability": 0.0142648},
    {"iteration": 1210001, "current_time_ms": 22403, "exploitability": 0.0140528},
    {"iteration": 1220001, "current_time_ms": 22580, "exploitability": 0.0136973},
    {"iteration": 1230001, "current_time_ms": 22762, "exploitability": 0.0136796},
    {"iteration": 1240001, "current_time_ms": 22945, "exploitability": 0.013988},
    {"iteration": 1250001, "current_time_ms": 23124, "exploitability": 0.0139358},
    {"iteration": 1260001, "current_time_ms": 23309, "exploitability": 0.0135663},
    {"iteration": 1270001, "current_time_ms": 23489, "exploitability": 0.0133689},
    {"iteration": 1280001, "current_time_ms": 23668, "exploitability": 0.0136572},
    {"iteration": 1290001, "current_time_ms": 23842, "exploitability": 0.0138764},
    {"iteration": 1300001, "current_time_ms": 24022, "exploitability": 0.0135144},
    {"iteration": 1310001, "current_time_ms": 24197, "exploitability": 0.0131214},
    {"iteration": 1320001, "current_time_ms": 24379, "exploitability": 0.0130792},
    {"iteration": 1330001, "current_time_ms": 24562, "exploitability": 0.0134415},
    {"iteration": 1340001, "current_time_ms": 24742, "exploitability": 0.0137221},
    {"iteration": 1350001, "current_time_ms": 24948, "exploitability": 0.0134623},
    {"iteration": 1360001, "current_time_ms": 25164, "exploitability": 0.0131163},
    {"iteration": 1370001, "current_time_ms": 25368, "exploitability": 0.0130009},
    {"iteration": 1380001, "current_time_ms": 25561, "exploitability": 0.0132033},
    {"iteration": 1390001, "current_time_ms": 25745, "exploitability": 0.0132977},
    {"iteration": 1400001, "current_time_ms": 25932, "exploitability": 0.0129973},
    {"iteration": 1410001, "current_time_ms": 26119, "exploitability": 0.0126548},
    {"iteration": 1420001, "current_time_ms": 26301, "exploitability": 0.0125925},
    {"iteration": 1430001, "current_time_ms": 26592, "exploitability": 0.0127523},
    {"iteration": 1440001, "current_time_ms": 27039, "exploitability": 0.0127772},
    {"iteration": 1450001, "current_time_ms": 27348, "exploitability": 0.0126805},
    {"iteration": 1460001, "current_time_ms": 27664, "exploitability": 0.0125762},
    {"iteration": 1470001, "current_time_ms": 28003, "exploitability": 0.0125561},
    {"iteration": 1480001, "current_time_ms": 28300, "exploitability": 0.0125721},
    {"iteration": 1490001, "current_time_ms": 28488, "exploitability": 0.0125493},
    {"iteration": 1500001, "current_time_ms": 28675, "exploitability": 0.0124518},
    {"iteration": 1510001, "current_time_ms": 28860, "exploitability": 0.0123697},
    {"iteration": 1520001, "current_time_ms": 29043, "exploitability": 0.0124235},
    {"iteration": 1530001, "current_time_ms": 29229, "exploitability": 0.0123944},
    {"iteration": 1540001, "current_time_ms": 29425, "exploitability": 0.0123327},
    {"iteration": 1550001, "current_time_ms": 29614, "exploitability": 0.0123011},
    {"iteration": 1560001, "current_time_ms": 29800, "exploitability": 0.0122901},
    {"iteration": 1570001, "current_time_ms": 29974, "exploitability": 0.0122311},
    {"iteration": 1580001, "current_time_ms": 30204, "exploitability": 0.0121991},
    {"iteration": 1590001, "current_time_ms": 30384, "exploitability": 0.0121646},
    {"iteration": 1600001, "current_time_ms": 30571, "exploitability": 0.0120853},
    {"iteration": 1610001, "current_time_ms": 30749, "exploitability": 0.0120768},
    {"iteration": 1620001, "current_time_ms": 30930, "exploitability": 0.0122029},
    {"iteration": 1630001, "current_time_ms": 31117, "exploitability": 0.0121382},
    {"iteration": 1640001, "current_time_ms": 31630, "exploitability": 0.0120048},
    {"iteration": 1650001, "current_time_ms": 32004, "exploitability": 0.0119886},
    {"iteration": 1660001, "current_time_ms": 32425, "exploitability": 0.0121139},
    {"iteration": 1670001, "current_time_ms": 32785, "exploitability": 0.0121723},
    {"iteration": 1680001, "current_time_ms": 33206, "exploitability": 0.0120466},
    {"iteration": 1690001, "current_time_ms": 33579, "exploitability": 0.0118657},
    {"iteration": 1700001, "current_time_ms": 33896, "exploitability": 0.0118443},
    {"iteration": 1710001, "current_time_ms": 34252, "exploitability": 0.0120365},
    {"iteration": 1720001, "current_time_ms": 34592, "exploitability": 0.0120566},
    {"iteration": 1730001, "current_time_ms": 34923, "exploitability": 0.0118245},
    {"iteration": 1740001, "current_time_ms": 35249, "exploitability": 0.0115704},
    {"iteration": 1750001, "current_time_ms": 35580, "exploitability": 0.011579},
    {"iteration": 1760001, "current_time_ms": 35761, "exploitability": 0.0117755},
    {"iteration": 1770001, "current_time_ms": 35962, "exploitability": 0.0119109},
    {"iteration": 1780001, "current_time_ms": 36202, "exploitability": 0.0116332},
    {"iteration": 1790001, "current_time_ms": 36407, "exploitability": 0.0113186},
    {"iteration": 1800001, "current_time_ms": 36594, "exploitability": 0.0113561},
    {"iteration": 1810001, "current_time_ms": 36778, "exploitability": 0.011653},
    {"iteration": 1820001, "current_time_ms": 36954, "exploitability": 0.0116806},
    {"iteration": 1830001, "current_time_ms": 37131, "exploitability": 0.0114417},
    {"iteration": 1840001, "current_time_ms": 37307, "exploitability": 0.0112614},
    {"iteration": 1850001, "current_time_ms": 37481, "exploitability": 0.0113226},
    {"iteration": 1860001, "current_time_ms": 37655, "exploitability": 0.0115298},
    {"iteration": 1870001, "current_time_ms": 37829, "exploitability": 0.0114813},
    {"iteration": 1880001, "current_time_ms": 38008, "exploitability": 0.0113186},
    {"iteration": 1890001, "current_time_ms": 38173, "exploitability": 0.0111978},
    {"iteration": 1900001, "current_time_ms": 38338, "exploitability": 0.0113156},
    {"iteration": 1910001, "current_time_ms": 38502, "exploitability": 0.0115187},
    {"iteration": 1920001, "current_time_ms": 38713, "exploitability": 0.0114599},
    {"iteration": 1930001, "current_time_ms": 38912, "exploitability": 0.011287},
    {"iteration": 1940001, "current_time_ms": 39110, "exploitability": 0.0112038},
    {"iteration": 1950001, "current_time_ms": 39482, "exploitability": 0.0112375},
    {"iteration": 1960001, "current_time_ms": 39853, "exploitability": 0.0112758},
    {"iteration": 1970001, "current_time_ms": 40189, "exploitability": 0.01128},
    {"iteration": 1980001, "current_time_ms": 40537, "exploitability": 0.0112038},
    {"iteration": 1990001, "current_time_ms": 40861, "exploitability": 0.01114},
    {"iteration": 2000001, "current_time_ms": 41220, "exploitability": 0.0111019},
    {"iteration": 2010001, "current_time_ms": 41599, "exploitability": 0.0110404},
    {"iteration": 2020001, "current_time_ms": 41919, "exploitability": 0.0109901},
    {"iteration": 2030001, "current_time_ms": 42305, "exploitability": 0.0109712},
    {"iteration": 2040001, "current_time_ms": 42536, "exploitability": 0.0110197},
    {"iteration": 2050001, "current_time_ms": 42729, "exploitability": 0.0110672},
    {"iteration": 2060001, "current_time_ms": 42920, "exploitability": 0.011068},
    {"iteration": 2070001, "current_time_ms": 43103, "exploitability": 0.0110511},
    {"iteration": 2080001, "current_time_ms": 43277, "exploitability": 0.0110014},
    {"iteration": 2090001, "current_time_ms": 43463, "exploitability": 0.0109219},
    {"iteration": 2100001, "current_time_ms": 43647, "exploitability": 0.0108165},
    {"iteration": 2110001, "current_time_ms": 43842, "exploitability": 0.0107832},
    {"iteration": 2120001, "current_time_ms": 44017, "exploitability": 0.0107869},
    {"iteration": 2130001, "current_time_ms": 44209, "exploitability": 0.0108079},
    {"iteration": 2140001, "current_time_ms": 44391, "exploitability": 0.0109139},
    {"iteration": 2150001, "current_time_ms": 44585, "exploitability": 0.0109199},
    {"iteration": 2160001, "current_time_ms": 44779, "exploitability": 0.0107557},
    {"iteration": 2170001, "current_time_ms": 44973, "exploitability": 0.0106097},
    {"iteration": 2180001, "current_time_ms": 45162, "exploitability": 0.0105995},
    {"iteration": 2190001, "current_time_ms": 45340, "exploitability": 0.0107093},
    {"iteration": 2200001, "current_time_ms": 45515, "exploitability": 0.0108096},
    {"iteration": 2210001, "current_time_ms": 45703, "exploitability": 0.0108104},
    {"iteration": 2220001, "current_time_ms": 45897, "exploitability": 0.0107321},
    {"iteration": 2230001, "current_time_ms": 46081, "exploitability": 0.0106153},
    {"iteration": 2240001, "current_time_ms": 46257, "exploitability": 0.0105046},
    {"iteration": 2250001, "current_time_ms": 46445, "exploitability": 0.0104916},
    {"iteration": 2260001, "current_time_ms": 46626, "exploitability": 0.0105621},
    {"iteration": 2270001, "current_time_ms": 46804, "exploitability": 0.0106},
    {"iteration": 2280001, "current_time_ms": 46994, "exploitability": 0.0105543},
    {"iteration": 2290001, "current_time_ms": 47180, "exploitability": 0.0104747},
    {"iteration": 2300001, "current_time_ms": 47363, "exploitability": 0.0104626},
    {"iteration": 2310001, "current_time_ms": 47543, "exploitability": 0.0104662},
    {"iteration": 2320001, "current_time_ms": 47733, "exploitability": 0.0104882},
    {"iteration": 2330001, "current_time_ms": 47915, "exploitability": 0.0104374},
    {"iteration": 2340001, "current_time_ms": 48098, "exploitability": 0.0102824},
    {"iteration": 2350001, "current_time_ms": 48325, "exploitability": 0.0101499},
    {"iteration": 2360001, "current_time_ms": 48581, "exploitability": 0.0101018},
    {"iteration": 2370001, "current_time_ms": 48904, "exploitability": 0.0102249},
    {"iteration": 2380001, "current_time_ms": 49206, "exploitability": 0.0103131},
    {"iteration": 2390001, "current_time_ms": 49401, "exploitability": 0.0102398},
    {"iteration": 2400001, "current_time_ms": 49693, "exploitability": 0.0100875},
    {"iteration": 2410001, "current_time_ms": 50072, "exploitability": 0.00996134},
    {"iteration": 2420001, "current_time_ms": 50531, "exploitability": 0.00999896},
    {"iteration": 2430001, "current_time_ms": 50905, "exploitability": 0.0101087},
    {"iteration": 2440001, "current_time_ms": 51287, "exploitability": 0.0101701},
    {"iteration": 2450001, "current_time_ms": 51638, "exploitability": 0.0101241},
    {"iteration": 2460001, "current_time_ms": 51971, "exploitability": 0.00998538},
    {"iteration": 2470001, "current_time_ms": 52340, "exploitability": 0.00987912},
    {"iteration": 2480001, "current_time_ms": 52667, "exploitability": 0.00986743},
    {"iteration": 2490001, "current_time_ms": 53032, "exploitability": 0.00995113},
    {"iteration": 2500001, "current_time_ms": 53388, "exploitability": 0.0100142},
    {"iteration": 2510001, "current_time_ms": 53737, "exploitability": 0.00998793},
    {"iteration": 2520001, "current_time_ms": 54091, "exploitability": 0.00991409},
    {"iteration": 2530001, "current_time_ms": 54452, "exploitability": 0.00984246},
    {"iteration": 2540001, "current_time_ms": 54798, "exploitability": 0.00989541},
    {"iteration": 2550001, "current_time_ms": 55156, "exploitability": 0.00998477},
    {"iteration": 2560001, "current_time_ms": 55534, "exploitability": 0.00995938},
    {"iteration": 2570001, "current_time_ms": 55864, "exploitability": 0.00983428},
    {"iteration": 2580001, "current_time_ms": 56229, "exploitability": 0.00975169},
    {"iteration": 2590001, "current_time_ms": 56597, "exploitability": 0.00977919},
    {"iteration": 2600001, "current_time_ms": 56992, "exploitability": 0.00985522},
    {"iteration": 2610001, "current_time_ms": 57392, "exploitability": 0.00989131},
    {"iteration": 2620001, "current_time_ms": 57748, "exploitability": 0.0098641},
    {"iteration": 2630001, "current_time_ms": 58133, "exploitability": 0.00981548},
    {"iteration": 2640001, "current_time_ms": 58534, "exploitability": 0.00978112},
    {"iteration": 2650001, "current_time_ms": 58917, "exploitability": 0.00978218},
    {"iteration": 2660001, "current_time_ms": 59308, "exploitability": 0.00976131},
    {"iteration": 2670001, "current_time_ms": 59680, "exploitability": 0.00970869},
    {"iteration": 2680001, "current_time_ms": 60001, "exploitability": 0.00968459},
    {"iteration": 2690001, "current_time_ms": 60386, "exploitability": 0.00965723},
    {"iteration": 2700001, "current_time_ms": 60735, "exploitability": 0.00960409},
    {"iteration": 2710001, "current_time_ms": 61217, "exploitability": 0.0095603},
    {"iteration": 2720001, "current_time_ms": 61648, "exploitability": 0.00951261},
    {"iteration": 2730001, "current_time_ms": 62025, "exploitability": 0.00951143},
    {"iteration": 2740001, "current_time_ms": 62409, "exploitability": 0.00955234},
    {"iteration": 2750001, "current_time_ms": 62791, "exploitability": 0.00954129},
    {"iteration": 2760001, "current_time_ms": 63151, "exploitability": 0.00947576},
    {"iteration": 2770001, "current_time_ms": 63466, "exploitability": 0.00941439},
    {"iteration": 2780001, "current_time_ms": 63818, "exploitability": 0.00944587},
    {"iteration": 2790001, "current_time_ms": 64152, "exploitability": 0.00954211},
    {"iteration": 2800001, "current_time_ms": 64531, "exploitability": 0.00964926},
    {"iteration": 2810001, "current_time_ms": 64860, "exploitability": 0.00964841},
    {"iteration": 2820001, "current_time_ms": 65219, "exploitability": 0.00948926},
    {"iteration": 2830001, "current_time_ms": 65594, "exploitability": 0.00934653},
    {"iteration": 2840001, "current_time_ms": 66036, "exploitability": 0.00930709},
    {"iteration": 2850001, "current_time_ms": 66406, "exploitability": 0.00940352},
    {"iteration": 2860001, "current_time_ms": 66780, "exploitability": 0.00957881},
    {"iteration": 2870001, "current_time_ms": 67019, "exploitability": 0.00968845},
    {"iteration": 2880001, "current_time_ms": 67228, "exploitability": 0.00955629},
    {"iteration": 2890001, "current_time_ms": 67425, "exploitability": 0.00934281},
    {"iteration": 2900001, "current_time_ms": 67631, "exploitability": 0.0092101},
    {"iteration": 2910001, "current_time_ms": 67825, "exploitability": 0.00920384},
    {"iteration": 2920001, "current_time_ms": 68000, "exploitability": 0.00931907},
    {"iteration": 2930001, "current_time_ms": 68167, "exploitability": 0.00945725},
    {"iteration": 2940001, "current_time_ms": 68337, "exploitability": 0.00948472},
    {"iteration": 2950001, "current_time_ms": 68516, "exploitability": 0.00936927},
    {"iteration": 2960001, "current_time_ms": 68773, "exploitability": 0.00921938},
    {"iteration": 2970001, "current_time_ms": 68955, "exploitability": 0.00914753},
    {"iteration": 2980001, "current_time_ms": 69144, "exploitability": 0.00916607},
    {"iteration": 2990001, "current_time_ms": 69330, "exploitability": 0.00922243},
    {"iteration": 3000001, "current_time_ms": 69515, "exploitability": 0.00929453},
    {"iteration": 3010001, "current_time_ms": 69714, "exploitability": 0.00928585},
    {"iteration": 3020001, "current_time_ms": 69900, "exploitability": 0.00922257},
    {"iteration": 3030001, "current_time_ms": 70087, "exploitability": 0.00917589},
    {"iteration": 3040001, "current_time_ms": 70274, "exploitability": 0.00916578},
    {"iteration": 3050001, "current_time_ms": 70458, "exploitability": 0.00918946},
    {"iteration": 3060001, "current_time_ms": 70646, "exploitability": 0.00919814},
    {"iteration": 3070001, "current_time_ms": 70832, "exploitability": 0.00920517},
    {"iteration": 3080001, "current_time_ms": 71135, "exploitability": 0.00921812},
    {"iteration": 3090001, "current_time_ms": 71482, "exploitability": 0.00917717},
    {"iteration": 3100001, "current_time_ms": 71852, "exploitability": 0.00910372},
    {"iteration": 3110001, "current_time_ms": 72177, "exploitability": 0.00903829},
    {"iteration": 3120001, "current_time_ms": 72487, "exploitability": 0.00902526},
    {"iteration": 3130001, "current_time_ms": 72667, "exploitability": 0.0090491},
    {"iteration": 3140001, "current_time_ms": 72851, "exploitability": 0.00908856},
    {"iteration": 3150001, "current_time_ms": 73035, "exploitability": 0.00910589},
    {"iteration": 3160001, "current_time_ms": 73227, "exploitability": 0.00909269},
    {"iteration": 3170001, "current_time_ms": 73410, "exploitability": 0.00906028},
    {"iteration": 3180001, "current_time_ms": 73596, "exploitability": 0.00902769},
    {"iteration": 3190001, "current_time_ms": 73786, "exploitability": 0.00898689},
    {"iteration": 3200001, "current_time_ms": 73965, "exploitability": 0.00896454},
    {"iteration": 3210001, "current_time_ms": 74151, "exploitability": 0.00895459},
    {"iteration": 3220001, "current_time_ms": 74340, "exploitability": 0.00894884},
    {"iteration": 3230001, "current_time_ms": 74527, "exploitability": 0.00893996},
    {"iteration": 3240001, "current_time_ms": 74713, "exploitability": 0.00894291},
    {"iteration": 3250001, "current_time_ms": 74895, "exploitability": 0.00894724},
    {"iteration": 3260001, "current_time_ms": 75078, "exploitability": 0.00897245},
    {"iteration": 3270001, "current_time_ms": 75269, "exploitability": 0.00896365},
    {"iteration": 3280001, "current_time_ms": 75455, "exploitability": 0.00891148},
    {"iteration": 3290001, "current_time_ms": 75652, "exploitability": 0.00882155},
    {"iteration": 3300001, "current_time_ms": 75836, "exploitability": 0.00876898},
    {"iteration": 3310001, "current_time_ms": 76020, "exploitability": 0.00880151},
    {"iteration": 3320001, "current_time_ms": 76206, "exploitability": 0.00887317},
    {"iteration": 3330001, "current_time_ms": 76392, "exploitability": 0.00890321},
    {"iteration": 3340001, "current_time_ms": 76580, "exploitability": 0.00886227},
    {"iteration": 3350001, "current_time_ms": 76763, "exploitability": 0.00879592},
    {"iteration": 3360001, "current_time_ms": 76941, "exploitability": 0.00873776},
    {"iteration": 3370001, "current_time_ms": 77130, "exploitability": 0.00872219},
    {"iteration": 3380001, "current_time_ms": 77308, "exploitability": 0.00874441},
    {"iteration": 3390001, "current_time_ms": 77488, "exploitability": 0.00877046},
    {"iteration": 3400001, "current_time_ms": 77681, "exploitability": 0.00874513},
    {"iteration": 3410001, "current_time_ms": 77869, "exploitability": 0.0086277},
    {"iteration": 3420001, "current_time_ms": 78044, "exploitability": 0.00853466},
    {"iteration": 3430001, "current_time_ms": 78228, "exploitability": 0.00856113},
    {"iteration": 3440001, "current_time_ms": 78404, "exploitability": 0.00867457},
    {"iteration": 3450001, "current_time_ms": 78586, "exploitability": 0.00876107},
    {"iteration": 3460001, "current_time_ms": 78765, "exploitability": 0.00872549},
    {"iteration": 3470001, "current_time_ms": 78953, "exploitability": 0.00861664},
    {"iteration": 3480001, "current_time_ms": 79132, "exploitability": 0.008525},
    {"iteration": 3490001, "current_time_ms": 79437, "exploitability": 0.00849588},
    {"iteration": 3500001, "current_time_ms": 79779, "exploitability": 0.00850505},
    {"iteration": 3510001, "current_time_ms": 80102, "exploitability": 0.00855895},
    {"iteration": 3520001, "current_time_ms": 80458, "exploitability": 0.00864313},
    {"iteration": 3530001, "current_time_ms": 80791, "exploitability": 0.00868714},
    {"iteration": 3540001, "current_time_ms": 81151, "exploitability": 0.00860585},
    {"iteration": 3550001, "current_time_ms": 81479, "exploitability": 0.00848804},
    {"iteration": 3560001, "current_time_ms": 81825, "exploitability": 0.00838773},
    {"iteration": 3570001, "current_time_ms": 82183, "exploitability": 0.00837534},
    {"iteration": 3580001, "current_time_ms": 82498, "exploitability": 0.00848641},
    {"iteration": 3590001, "current_time_ms": 82846, "exploitability": 0.00865174},
    {"iteration": 3600001, "current_time_ms": 83154, "exploitability": 0.00867867},
    {"iteration": 3610001, "current_time_ms": 83502, "exploitability": 0.00855941},
    {"iteration": 3620001, "current_time_ms": 83836, "exploitability": 0.00840209},
    {"iteration": 3630001, "current_time_ms": 84197, "exploitability": 0.008335},
    {"iteration": 3640001, "current_time_ms": 84550, "exploitability": 0.00837612},
    {"iteration": 3650001, "current_time_ms": 84904, "exploitability": 0.00849437},
    {"iteration": 3660001, "current_time_ms": 85279, "exploitability": 0.00856091},
    {"iteration": 3670001, "current_time_ms": 85635, "exploitability": 0.00854525},
    {"iteration": 3680001, "current_time_ms": 86029, "exploitability": 0.00848158},
    {"iteration": 3690001, "current_time_ms": 86342, "exploitability": 0.00843975},
    {"iteration": 3700001, "current_time_ms": 86701, "exploitability": 0.00839553},
    {"iteration": 3710001, "current_time_ms": 87050, "exploitability": 0.00838024},
    {"iteration": 3720001, "current_time_ms": 87401, "exploitability": 0.00837323},
    {"iteration": 3730001, "current_time_ms": 87753, "exploitability": 0.00837168},
    {"iteration": 3740001, "current_time_ms": 87935, "exploitability": 0.00837913},
    {"iteration": 3750001, "current_time_ms": 88120, "exploitability": 0.00839319},
    {"iteration": 3760001, "current_time_ms": 88303, "exploitability": 0.00841458},
    {"iteration": 3770001, "current_time_ms": 88483, "exploitability": 0.00842163},
    {"iteration": 3780001, "current_time_ms": 88671, "exploitability": 0.00838599},
    {"iteration": 3790001, "current_time_ms": 88851, "exploitability": 0.00833574},
    {"iteration": 3800001, "current_time_ms": 89039, "exploitability": 0.0083077},
    {"iteration": 3810001, "current_time_ms": 89219, "exploitability": 0.00830377},
    {"iteration": 3820001, "current_time_ms": 89424, "exploitability": 0.008329},
    {"iteration": 3830001, "current_time_ms": 89613, "exploitability": 0.00836729},
    {"iteration": 3840001, "current_time_ms": 89799, "exploitability": 0.00840426},
    {"iteration": 3850001, "current_time_ms": 89988, "exploitability": 0.00839772},
    {"iteration": 3860001, "current_time_ms": 90185, "exploitability": 0.00831937},
    {"iteration": 3870001, "current_time_ms": 90485, "exploitability": 0.00821407},
    {"iteration": 3880001, "current_time_ms": 90797, "exploitability": 0.00813342},
    {"iteration": 3890001, "current_time_ms": 91180, "exploitability": 0.0081649},
    {"iteration": 3900001, "current_time_ms": 91525, "exploitability": 0.00821153},
    {"iteration": 3910001, "current_time_ms": 91876, "exploitability": 0.00834337},
    {"iteration": 3920001, "current_time_ms": 92209, "exploitability": 0.008367},
    {"iteration": 3930001, "current_time_ms": 92575, "exploitability": 0.00824374},
    {"iteration": 3940001, "current_time_ms": 92926, "exploitability": 0.00808939},
    {"iteration": 3950001, "current_time_ms": 93269, "exploitability": 0.00800493},
    {"iteration": 3960001, "current_time_ms": 93627, "exploitability": 0.00806847},
    {"iteration": 3970001, "current_time_ms": 93950, "exploitability": 0.00817347},
    {"iteration": 3980001, "current_time_ms": 94400, "exploitability": 0.00832828},
    {"iteration": 3990001, "current_time_ms": 94788, "exploitability": 0.00833972},
    {"iteration": 4000001, "current_time_ms": 95207, "exploitability": 0.00821763},
    {"iteration": 4010001, "current_time_ms": 95578, "exploitability": 0.00808903},
    {"iteration": 4020001, "current_time_ms": 95968, "exploitability": 0.00800763},
    {"iteration": 4030001, "current_time_ms": 96337, "exploitability": 0.00801602},
    {"iteration": 4040001, "current_time_ms": 96640, "exploitability": 0.00809039},
    {"iteration": 4050001, "current_time_ms": 96959, "exploitability": 0.00819707},
    {"iteration": 4060001, "current_time_ms": 97328, "exploitability": 0.00823812},
    {"iteration": 4070001, "current_time_ms": 97666, "exploitability": 0.00815596},
    {"iteration": 4080001, "current_time_ms": 98025, "exploitability": 0.00805672},
    {"iteration": 4090001, "current_time_ms": 98372, "exploitability": 0.00799709},
    {"iteration": 4100001, "current_time_ms": 98710, "exploitability": 0.00800406},
    {"iteration": 4110001, "current_time_ms": 99070, "exploitability": 0.0080498},
    {"iteration": 4120001, "current_time_ms": 99420, "exploitability": 0.00811314},
    {"iteration": 4130001, "current_time_ms": 99782, "exploitability": 0.00812067},
    {"iteration": 4140001, "current_time_ms": 100150, "exploitability": 0.00807101},
    {"iteration": 4150001, "current_time_ms": 100495, "exploitability": 0.00800299},
    {"iteration": 4160001, "current_time_ms": 100850, "exploitability": 0.00794788},
    {"iteration": 4170001, "current_time_ms": 101232, "exploitability": 0.00795668},
    {"iteration": 4180001, "current_time_ms": 101559, "exploitability": 0.00800515},
    {"iteration": 4190001, "current_time_ms": 101909, "exploitability": 0.00806358},
    {"iteration": 4200001, "current_time_ms": 102250, "exploitability": 0.0080698},
    {"iteration": 4210001, "current_time_ms": 102609, "exploitability": 0.0080151},
    {"iteration": 4220001, "current_time_ms": 102944, "exploitability": 0.00795589},
    {"iteration": 4230001, "current_time_ms": 103309, "exploitability": 0.00789445},
    {"iteration": 4240001, "current_time_ms": 103636, "exploitability": 0.00786154},
    {"iteration": 4250001, "current_time_ms": 103989, "exploitability": 0.00788458},
    {"iteration": 4260001, "current_time_ms": 104460, "exploitability": 0.0079098},
    {"iteration": 4270001, "current_time_ms": 104901, "exploitability": 0.00796833},
    {"iteration": 4280001, "current_time_ms": 105284, "exploitability": 0.00800584},
    {"iteration": 4290001, "current_time_ms": 105687, "exploitability": 0.00799228},
    {"iteration": 4300001, "current_time_ms": 106080, "exploitability": 0.00789802},
    {"iteration": 4310001, "current_time_ms": 106373, "exploitability": 0.00777451},
    {"iteration": 4320001, "current_time_ms": 106724, "exploitability": 0.00775532},
    {"iteration": 4330001, "current_time_ms": 107040, "exploitability": 0.00782624},
    {"iteration": 4340001, "current_time_ms": 107407, "exploitability": 0.00786837},
    {"iteration": 4350001, "current_time_ms": 107750, "exploitability": 0.00794252},
    {"iteration": 4360001, "current_time_ms": 108126, "exploitability": 0.00797479},
    {"iteration": 4370001, "current_time_ms": 108503, "exploitability": 0.00790894},
    {"iteration": 4380001, "current_time_ms": 108887, "exploitability": 0.0077937},
    {"iteration": 4390001, "current_time_ms": 109070, "exploitability": 0.00769824},
    {"iteration": 4400001, "current_time_ms": 109258, "exploitability": 0.00775871},
    {"iteration": 4410001, "current_time_ms": 109457, "exploitability": 0.00782136},
    {"iteration": 4420001, "current_time_ms": 109642, "exploitability": 0.00782931},
    {"iteration": 4430001, "current_time_ms": 109832, "exploitability": 0.00790267},
    {"iteration": 4440001, "current_time_ms": 110011, "exploitability": 0.00790698},
    {"iteration": 4450001, "current_time_ms": 110193, "exploitability": 0.00782935},
    {"iteration": 4460001, "current_time_ms": 110382, "exploitability": 0.00772325},
    {"iteration": 4470001, "current_time_ms": 110571, "exploitability": 0.00767982},
    {"iteration": 4480001, "current_time_ms": 110752, "exploitability": 0.00768152},
    {"iteration": 4490001, "current_time_ms": 110941, "exploitability": 0.00770385},
    {"iteration": 4500001, "current_time_ms": 111125, "exploitability": 0.00773446},
    {"iteration": 4510001, "current_time_ms": 111319, "exploitability": 0.00775118},
    {"iteration": 4520001, "current_time_ms": 111499, "exploitability": 0.00777002},
    {"iteration": 4530001, "current_time_ms": 111679, "exploitability": 0.00778225},
    {"iteration": 4540001, "current_time_ms": 111861, "exploitability": 0.00775577},
    {"iteration": 4550001, "current_time_ms": 112042, "exploitability": 0.00769173},
    {"iteration": 4560001, "current_time_ms": 112222, "exploitability": 0.00770604},
    {"iteration": 4570001, "current_time_ms": 112402, "exploitability": 0.00770676},
    {"iteration": 4580001, "current_time_ms": 112582, "exploitability": 0.00768967},
    {"iteration": 4590001, "current_time_ms": 112762, "exploitability": 0.007663},
    {"iteration": 4600001, "current_time_ms": 112952, "exploitability": 0.00766206},
    {"iteration": 4610001, "current_time_ms": 113140, "exploitability": 0.00771424},
    {"iteration": 4620001, "current_time_ms": 113320, "exploitability": 0.00775327},
    {"iteration": 4630001, "current_time_ms": 113502, "exploitability": 0.00775038},
    {"iteration": 4640001, "current_time_ms": 113686, "exploitability": 0.00771533},
    {"iteration": 4650001, "current_time_ms": 113873, "exploitability": 0.00775467},
    {"iteration": 4660001, "current_time_ms": 114049, "exploitability": 0.00775097},
    {"iteration": 4670001, "current_time_ms": 114235, "exploitability": 0.0076979},
    {"iteration": 4680001, "current_time_ms": 114421, "exploitability": 0.00763134},
    {"iteration": 4690001, "current_time_ms": 114605, "exploitability": 0.00763953},
    {"iteration": 4700001, "current_time_ms": 114798, "exploitability": 0.00770981},
    {"iteration": 4710001, "current_time_ms": 114973, "exploitability": 0.00772868},
    {"iteration": 4720001, "current_time_ms": 115156, "exploitability": 0.00773044},
    {"iteration": 4730001, "current_time_ms": 115332, "exploitability": 0.00775253},
    {"iteration": 4740001, "current_time_ms": 115509, "exploitability": 0.00773555},
    {"iteration": 4750001, "current_time_ms": 115700, "exploitability": 0.00766923},
    {"iteration": 4760001, "current_time_ms": 115878, "exploitability": 0.0076047},
    {"iteration": 4770001, "current_time_ms": 116065, "exploitability": 0.00756933},
    {"iteration": 4780001, "current_time_ms": 116245, "exploitability": 0.00756663},
    {"iteration": 4790001, "current_time_ms": 116437, "exploitability": 0.00764115},
    {"iteration": 4800001, "current_time_ms": 116670, "exploitability": 0.00766895},
    {"iteration": 4810001, "current_time_ms": 117084, "exploitability": 0.00770312},
    {"iteration": 4820001, "current_time_ms": 117426, "exploitability": 0.00769739},
    {"iteration": 4830001, "current_time_ms": 117798, "exploitability": 0.00765117},
    {"iteration": 4840001, "current_time_ms": 118157, "exploitability": 0.00758108},
    {"iteration": 4850001, "current_time_ms": 118521, "exploitability": 0.00751371},
    {"iteration": 4860001, "current_time_ms": 118877, "exploitability": 0.00747557},
    {"iteration": 4870001, "current_time_ms": 119217, "exploitability": 0.00753159},
    {"iteration": 4880001, "current_time_ms": 119570, "exploitability": 0.00760709},
    {"iteration": 4890001, "current_time_ms": 119893, "exploitability": 0.00766453},
    {"iteration": 4900001, "current_time_ms": 120254, "exploitability": 0.00770512},
    {"iteration": 4910001, "current_time_ms": 120583, "exploitability": 0.00767842},
    {"iteration": 4920001, "current_time_ms": 120944, "exploitability": 0.00759809},
    {"iteration": 4930001, "current_time_ms": 121261, "exploitability": 0.00751257},
    {"iteration": 4940001, "current_time_ms": 121682, "exploitability": 0.00745723},
    {"iteration": 4950001, "current_time_ms": 121869, "exploitability": 0.00745587},
    {"iteration": 4960001, "current_time_ms": 122052, "exploitability": 0.00752408},
    {"iteration": 4970001, "current_time_ms": 122238, "exploitability": 0.00762174},
    {"iteration": 4980001, "current_time_ms": 122421, "exploitability": 0.00770152},
    {"iteration": 4990001, "current_time_ms": 122617, "exploitability": 0.00770021},
    {"iteration": 5000001, "current_time_ms": 122885, "exploitability": 0.0076495},
    {"iteration": 5010001, "current_time_ms": 123141, "exploitability": 0.00756873},
    {"iteration": 5020001, "current_time_ms": 123329, "exploitability": 0.00751721},
    {"iteration": 5030001, "current_time_ms": 123511, "exploitability": 0.00751177},
    {"iteration": 5040001, "current_time_ms": 123708, "exploitability": 0.00753356},
    {"iteration": 5050001, "current_time_ms": 123887, "exploitability": 0.00755525},
    {"iteration": 5060001, "current_time_ms": 124072, "exploitability": 0.00757131},
    {"iteration": 5070001, "current_time_ms": 124256, "exploitability": 0.00758505},
    {"iteration": 5080001, "current_time_ms": 124435, "exploitability": 0.00757172},
    {"iteration": 5090001, "current_time_ms": 124622, "exploitability": 0.00754291},
    {"iteration": 5100001, "current_time_ms": 124805, "exploitability": 0.00752741},
    {"iteration": 5110001, "current_time_ms": 124996, "exploitability": 0.00751215},
    {"iteration": 5120001, "current_time_ms": 125202, "exploitability": 0.00747959},
    {"iteration": 5130001, "current_time_ms": 125384, "exploitability": 0.00743407},
    {"iteration": 5140001, "current_time_ms": 125560, "exploitability": 0.00740478},
    {"iteration": 5150001, "current_time_ms": 125752, "exploitability": 0.00742045},
    {"iteration": 5160001, "current_time_ms": 125933, "exploitability": 0.00749216},
    {"iteration": 5170001, "current_time_ms": 126125, "exploitability": 0.00756745},
    {"iteration": 5180001, "current_time_ms": 126310, "exploitability": 0.00761798},
    {"iteration": 5190001, "current_time_ms": 126614, "exploitability": 0.00759887},
    {"iteration": 5200001, "current_time_ms": 126943, "exploitability": 0.00750155},
    {"iteration": 5210001, "current_time_ms": 127265, "exploitability": 0.00739297},
    {"iteration": 5220001, "current_time_ms": 127618, "exploitability": 0.00730431},
    {"iteration": 5230001, "current_time_ms": 127989, "exploitability": 0.00726694},
    {"iteration": 5240001, "current_time_ms": 128341, "exploitability": 0.00734148},
    {"iteration": 5250001, "current_time_ms": 128722, "exploitability": 0.00741304},
    {"iteration": 5260001, "current_time_ms": 129053, "exploitability": 0.00755172},
    {"iteration": 5270001, "current_time_ms": 129404, "exploitability": 0.00760993},
    {"iteration": 5280001, "current_time_ms": 129762, "exploitability": 0.00758488},
    {"iteration": 5290001, "current_time_ms": 130099, "exploitability": 0.00749967},
    {"iteration": 5300001, "current_time_ms": 130484, "exploitability": 0.00740247},
    {"iteration": 5310001, "current_time_ms": 130860, "exploitability": 0.00731646},
    {"iteration": 5320001, "current_time_ms": 131220, "exploitability": 0.00728245},
    {"iteration": 5330001, "current_time_ms": 131559, "exploitability": 0.00729734},
    {"iteration": 5340001, "current_time_ms": 131885, "exploitability": 0.00735281},
    {"iteration": 5350001, "current_time_ms": 132260, "exploitability": 0.00743627},
    {"iteration": 5360001, "current_time_ms": 132585, "exploitability": 0.00748363},
    {"iteration": 5370001, "current_time_ms": 132936, "exploitability": 0.00750095},
    {"iteration": 5380001, "current_time_ms": 133320, "exploitability": 0.00746799},
    {"iteration": 5390001, "current_time_ms": 133653, "exploitability": 0.00739725},
    {"iteration": 5400001, "current_time_ms": 134019, "exploitability": 0.00735084},
    {"iteration": 5410001, "current_time_ms": 134326, "exploitability": 0.00733582},
    {"iteration": 5420001, "current_time_ms": 134674, "exploitability": 0.00733504},
    {"iteration": 5430001, "current_time_ms": 135051, "exploitability": 0.0073461},
    {"iteration": 5440001, "current_time_ms": 135360, "exploitability": 0.00737341},
    {"iteration": 5450001, "current_time_ms": 135711, "exploitability": 0.00740005},
    {"iteration": 5460001, "current_time_ms": 136110, "exploitability": 0.00741469},
    {"iteration": 5470001, "current_time_ms": 136442, "exploitability": 0.00742219},
    {"iteration": 5480001, "current_time_ms": 136785, "exploitability": 0.0073998},
    {"iteration": 5490001, "current_time_ms": 137131, "exploitability": 0.00736883},
    {"iteration": 5500001, "current_time_ms": 137492, "exploitability": 0.00733249},
    {"iteration": 5510001, "current_time_ms": 137816, "exploitability": 0.00729377},
    {"iteration": 5520001, "current_time_ms": 138175, "exploitability": 0.0072533},
    {"iteration": 5530001, "current_time_ms": 138509, "exploitability": 0.00723325},
    {"iteration": 5540001, "current_time_ms": 138871, "exploitability": 0.00724209},
    {"iteration": 5550001, "current_time_ms": 139244, "exploitability": 0.00728497},
    {"iteration": 5560001, "current_time_ms": 139565, "exploitability": 0.00733854},
    {"iteration": 5570001, "current_time_ms": 139920, "exploitability": 0.00737977},
    {"iteration": 5580001, "current_time_ms": 140322, "exploitability": 0.00740718},
    {"iteration": 5590001, "current_time_ms": 140738, "exploitability": 0.00739561},
    {"iteration": 5600001, "current_time_ms": 141088, "exploitability": 0.00733162},
    {"iteration": 5610001, "current_time_ms": 141286, "exploitability": 0.00725613},
    {"iteration": 5620001, "current_time_ms": 141485, "exploitability": 0.00719365},
    {"iteration": 5630001, "current_time_ms": 141663, "exploitability": 0.00715317},
    {"iteration": 5640001, "current_time_ms": 141936, "exploitability": 0.00715014},
    {"iteration": 5650001, "current_time_ms": 142283, "exploitability": 0.00719303},
    {"iteration": 5660001, "current_time_ms": 142593, "exploitability": 0.00725097},
    {"iteration": 5670001, "current_time_ms": 142926, "exploitability": 0.00728491},
    {"iteration": 5680001, "current_time_ms": 143138, "exploitability": 0.00728267},
    {"iteration": 5690001, "current_time_ms": 143322, "exploitability": 0.00723843},
    {"iteration": 5700001, "current_time_ms": 143506, "exploitability": 0.00718361},
    {"iteration": 5710001, "current_time_ms": 143695, "exploitability": 0.00712865},
    {"iteration": 5720001, "current_time_ms": 143879, "exploitability": 0.00709706},
    {"iteration": 5730001, "current_time_ms": 144065, "exploitability": 0.00710051},
    {"iteration": 5740001, "current_time_ms": 144244, "exploitability": 0.00713063},
    {"iteration": 5750001, "current_time_ms": 144430, "exploitability": 0.007185},
    {"iteration": 5760001, "current_time_ms": 144611, "exploitability": 0.00723566},
    {"iteration": 5770001, "current_time_ms": 144795, "exploitability": 0.00726313},
    {"iteration": 5780001, "current_time_ms": 144977, "exploitability": 0.00724373},
    {"iteration": 5790001, "current_time_ms": 145159, "exploitability": 0.00720436},
    {"iteration": 5800001, "current_time_ms": 145349, "exploitability": 0.00716727},
    {"iteration": 5810001, "current_time_ms": 145529, "exploitability": 0.00714429},
    {"iteration": 5820001, "current_time_ms": 145709, "exploitability": 0.00713244},
    {"iteration": 5830001, "current_time_ms": 145893, "exploitability": 0.00712909},
    {"iteration": 5840001, "current_time_ms": 146134, "exploitability": 0.00712358},
    {"iteration": 5850001, "current_time_ms": 146351, "exploitability": 0.00712593},
    {"iteration": 5860001, "current_time_ms": 146565, "exploitability": 0.00714274},
    {"iteration": 5870001, "current_time_ms": 146774, "exploitability": 0.007168},
    {"iteration": 5880001, "current_time_ms": 146978, "exploitability": 0.00719385},
    {"iteration": 5890001, "current_time_ms": 147179, "exploitability": 0.00721226},
    {"iteration": 5900001, "current_time_ms": 147395, "exploitability": 0.00721204},
    {"iteration": 5910001, "current_time_ms": 147598, "exploitability": 0.00718207},
    {"iteration": 5920001, "current_time_ms": 147804, "exploitability": 0.00714623},
    {"iteration": 5930001, "current_time_ms": 147999, "exploitability": 0.00713152},
    {"iteration": 5940001, "current_time_ms": 148174, "exploitability": 0.00712625},
    {"iteration": 5950001, "current_time_ms": 148344, "exploitability": 0.00713525},
    {"iteration": 5960001, "current_time_ms": 148517, "exploitability": 0.00714679},
    {"iteration": 5970001, "current_time_ms": 148691, "exploitability": 0.00715685},
    {"iteration": 5980001, "current_time_ms": 148873, "exploitability": 0.00716035},
    {"iteration": 5990001, "current_time_ms": 149061, "exploitability": 0.00715755},
    {"iteration": 6000001, "current_time_ms": 149239, "exploitability": 0.00714272},
    {"iteration": 6010001, "current_time_ms": 149418, "exploitability": 0.00712467},
    {"iteration": 6020001, "current_time_ms": 149597, "exploitability": 0.00712793},
    {"iteration": 6030001, "current_time_ms": 149789, "exploitability": 0.00715385},
    {"iteration": 6040001, "current_time_ms": 149977, "exploitability": 0.00718329},
    {"iteration": 6050001, "current_time_ms": 150160, "exploitability": 0.00719541},
    {"iteration": 6060001, "current_time_ms": 150349, "exploitability": 0.00717697},
    {"iteration": 6070001, "current_time_ms": 150527, "exploitability": 0.00714781},
    {"iteration": 6080001, "current_time_ms": 150713, "exploitability": 0.0071139},
    {"iteration": 6090001, "current_time_ms": 150901, "exploitability": 0.00708074},
    {"iteration": 6100001, "current_time_ms": 151097, "exploitability": 0.00706345},
    {"iteration": 6110001, "current_time_ms": 151287, "exploitability": 0.00706781},
    {"iteration": 6120001, "current_time_ms": 151463, "exploitability": 0.00708913},
    {"iteration": 6130001, "current_time_ms": 151652, "exploitability": 0.00712443},
    {"iteration": 6140001, "current_time_ms": 151846, "exploitability": 0.00714981},
    {"iteration": 6150001, "current_time_ms": 152035, "exploitability": 0.00715775},
    {"iteration": 6160001, "current_time_ms": 152219, "exploitability": 0.00712486},
    {"iteration": 6170001, "current_time_ms": 152538, "exploitability": 0.007057},
    {"iteration": 6180001, "current_time_ms": 152865, "exploitability": 0.00697946},
    {"iteration": 6190001, "current_time_ms": 153229, "exploitability": 0.00691173},
    {"iteration": 6200001, "current_time_ms": 153582, "exploitability": 0.00688911},
    {"iteration": 6210001, "current_time_ms": 153878, "exploitability": 0.00691737},
    {"iteration": 6220001, "current_time_ms": 154227, "exploitability": 0.00698339},
    {"iteration": 6230001, "current_time_ms": 154551, "exploitability": 0.00705589},
    {"iteration": 6240001, "current_time_ms": 154910, "exploitability": 0.00710897},
    {"iteration": 6250001, "current_time_ms": 155241, "exploitability": 0.00713572},
    {"iteration": 6260001, "current_time_ms": 155637, "exploitability": 0.00713158},
    {"iteration": 6270001, "current_time_ms": 156011, "exploitability": 0.00707761},
    {"iteration": 6280001, "current_time_ms": 156333, "exploitability": 0.00700801},
    {"iteration": 6290001, "current_time_ms": 156708, "exploitability": 0.0069651},
    {"iteration": 6300001, "current_time_ms": 157102, "exploitability": 0.00694953},
    {"iteration": 6310001, "current_time_ms": 157458, "exploitability": 0.00697347},
    {"iteration": 6320001, "current_time_ms": 157779, "exploitability": 0.00701653},
    {"iteration": 6330001, "current_time_ms": 158137, "exploitability": 0.0070641},
    {"iteration": 6340001, "current_time_ms": 158464, "exploitability": 0.00709395},
    {"iteration": 6350001, "current_time_ms": 158809, "exploitability": 0.00709761},
    {"iteration": 6360001, "current_time_ms": 159178, "exploitability": 0.00707017},
    {"iteration": 6370001, "current_time_ms": 159498, "exploitability": 0.00702661},
    {"iteration": 6380001, "current_time_ms": 159847, "exploitability": 0.00699303},
    {"iteration": 6390001, "current_time_ms": 160147, "exploitability": 0.00697779},
    {"iteration": 6400001, "current_time_ms": 160519, "exploitability": 0.00698677},
    {"iteration": 6410001, "current_time_ms": 160840, "exploitability": 0.00701064},
    {"iteration": 6420001, "current_time_ms": 161193, "exploitability": 0.00702789},
    {"iteration": 6430001, "current_time_ms": 161549, "exploitability": 0.0070207},
    {"iteration": 6440001, "current_time_ms": 161871, "exploitability": 0.00699963},
    {"iteration": 6450001, "current_time_ms": 162236, "exploitability": 0.0069659},
    {"iteration": 6460001, "current_time_ms": 162594, "exploitability": 0.00692245},
    {"iteration": 6470001, "current_time_ms": 162930, "exploitability": 0.00689332},
    {"iteration": 6480001, "current_time_ms": 163282, "exploitability": 0.00688684},
    {"iteration": 6490001, "current_time_ms": 163619, "exploitability": 0.00690723},
    {"iteration": 6500001, "current_time_ms": 163971, "exploitability": 0.00695939},
    {"iteration": 6510001, "current_time_ms": 164306, "exploitability": 0.00700832},
    {"iteration": 6520001, "current_time_ms": 164631, "exploitability": 0.00703055},
    {"iteration": 6530001, "current_time_ms": 164989, "exploitability": 0.00699931},
    {"iteration": 6540001, "current_time_ms": 165312, "exploitability": 0.00693928},
    {"iteration": 6550001, "current_time_ms": 165571, "exploitability": 0.006883},
    {"iteration": 6560001, "current_time_ms": 165755, "exploitability": 0.00685328},
    {"iteration": 6570001, "current_time_ms": 165931, "exploitability": 0.00686625},
    {"iteration": 6580001, "current_time_ms": 166113, "exploitability": 0.00690844},
    {"iteration": 6590001, "current_time_ms": 166286, "exploitability": 0.00696745},
    {"iteration": 6600001, "current_time_ms": 166469, "exploitability": 0.00699904},
    {"iteration": 6610001, "current_time_ms": 166648, "exploitability": 0.0069929},
    {"iteration": 6620001, "current_time_ms": 166827, "exploitability": 0.00695978},
    {"iteration": 6630001, "current_time_ms": 167012, "exploitability": 0.00691572},
    {"iteration": 6640001, "current_time_ms": 167193, "exploitability": 0.0068684},
    {"iteration": 6650001, "current_time_ms": 167381, "exploitability": 0.00685157},
    {"iteration": 6660001, "current_time_ms": 167560, "exploitability": 0.00686987},
    {"iteration": 6670001, "current_time_ms": 167743, "exploitability": 0.00688233},
    {"iteration": 6680001, "current_time_ms": 167929, "exploitability": 0.00691831},
    {"iteration": 6690001, "current_time_ms": 168112, "exploitability": 0.00694686},
    {"iteration": 6700001, "current_time_ms": 168292, "exploitability": 0.00694187},
    {"iteration": 6710001, "current_time_ms": 168468, "exploitability": 0.00691272},
    {"iteration": 6720001, "current_time_ms": 168650, "exploitability": 0.00687112},
    {"iteration": 6730001, "current_time_ms": 168841, "exploitability": 0.00682273},
    {"iteration": 6740001, "current_time_ms": 169023, "exploitability": 0.00679356},
    {"iteration": 6750001, "current_time_ms": 169201, "exploitability": 0.00679344},
    {"iteration": 6760001, "current_time_ms": 169386, "exploitability": 0.00681972},
    {"iteration": 6770001, "current_time_ms": 169567, "exploitability": 0.00685532},
    {"iteration": 6780001, "current_time_ms": 169751, "exploitability": 0.00688719},
    {"iteration": 6790001, "current_time_ms": 169930, "exploitability": 0.00690692},
    {"iteration": 6800001, "current_time_ms": 170118, "exploitability": 0.00691255},
    {"iteration": 6810001, "current_time_ms": 170305, "exploitability": 0.00689833},
    {"iteration": 6820001, "current_time_ms": 170488, "exploitability": 0.00688347},
    {"iteration": 6830001, "current_time_ms": 170677, "exploitability": 0.00685068},
    {"iteration": 6840001, "current_time_ms": 170863, "exploitability": 0.00682429},
    {"iteration": 6850001, "current_time_ms": 171051, "exploitability": 0.00681024},
    {"iteration": 6860001, "current_time_ms": 171227, "exploitability": 0.00680462},
    {"iteration": 6870001, "current_time_ms": 171479, "exploitability": 0.00680593},
    {"iteration": 6880001, "current_time_ms": 171843, "exploitability": 0.00681736},
    {"iteration": 6890001, "current_time_ms": 172194, "exploitability": 0.00683057},
    {"iteration": 6900001, "current_time_ms": 172513, "exploitability": 0.0068457},
    {"iteration": 6910001, "current_time_ms": 172861, "exploitability": 0.00686069},
    {"iteration": 6920001, "current_time_ms": 173222, "exploitability": 0.00686889},
    {"iteration": 6930001, "current_time_ms": 173541, "exploitability": 0.00686257},
    {"iteration": 6940001, "current_time_ms": 173759, "exploitability": 0.0068398},
    {"iteration": 6950001, "current_time_ms": 173935, "exploitability": 0.00681094},
    {"iteration": 6960001, "current_time_ms": 174119, "exploitability": 0.00677889},
    {"iteration": 6970001, "current_time_ms": 174305, "exploitability": 0.00674162},
    {"iteration": 6980001, "current_time_ms": 174588, "exploitability": 0.00671777},
    {"iteration": 6990001, "current_time_ms": 175004, "exploitability": 0.00672032},
    {"iteration": 7000001, "current_time_ms": 175412, "exploitability": 0.00674736},
    {"iteration": 7010001, "current_time_ms": 175767, "exploitability": 0.00680061},
    {"iteration": 7020001, "current_time_ms": 176139, "exploitability": 0.00685994},
    {"iteration": 7030001, "current_time_ms": 176534, "exploitability": 0.00690478},
    {"iteration": 7040001, "current_time_ms": 176969, "exploitability": 0.0069056},
    {"iteration": 7050001, "current_time_ms": 177268, "exploitability": 0.00685889},
    {"iteration": 7060001, "current_time_ms": 177614, "exploitability": 0.00677954},
    {"iteration": 7070001, "current_time_ms": 177946, "exploitability": 0.00670254},
    {"iteration": 7080001, "current_time_ms": 178327, "exploitability": 0.00665051},
    {"iteration": 7090001, "current_time_ms": 178658, "exploitability": 0.0066387},
    {"iteration": 7100001, "current_time_ms": 178998, "exploitability": 0.00667015},
    {"iteration": 7110001, "current_time_ms": 179350, "exploitability": 0.00672654},
    {"iteration": 7120001, "current_time_ms": 179778, "exploitability": 0.00679459},
    {"iteration": 7130001, "current_time_ms": 180187, "exploitability": 0.00683957},
    {"iteration": 7140001, "current_time_ms": 180567, "exploitability": 0.0068432},
    {"iteration": 7150001, "current_time_ms": 180995, "exploitability": 0.00681759},
    {"iteration": 7160001, "current_time_ms": 181388, "exploitability": 0.00678073},
    {"iteration": 7170001, "current_time_ms": 181766, "exploitability": 0.00674629},
    {"iteration": 7180001, "current_time_ms": 182101, "exploitability": 0.00671429},
    {"iteration": 7190001, "current_time_ms": 182421, "exploitability": 0.00670125},
    {"iteration": 7200001, "current_time_ms": 182732, "exploitability": 0.00671135},
    {"iteration": 7210001, "current_time_ms": 183075, "exploitability": 0.00673582},
    {"iteration": 7220001, "current_time_ms": 183402, "exploitability": 0.00677284},
    {"iteration": 7230001, "current_time_ms": 183719, "exploitability": 0.00680604},
    {"iteration": 7240001, "current_time_ms": 184073, "exploitability": 0.00681982},
    {"iteration": 7250001, "current_time_ms": 184451, "exploitability": 0.00681225},
    {"iteration": 7260001, "current_time_ms": 184856, "exploitability": 0.00678661},
    {"iteration": 7270001, "current_time_ms": 185209, "exploitability": 0.0067667},
    {"iteration": 7280001, "current_time_ms": 185567, "exploitability": 0.00675717},
    {"iteration": 7290001, "current_time_ms": 185891, "exploitability": 0.00676911},
    {"iteration": 7300001, "current_time_ms": 186189, "exploitability": 0.00679685},
    {"iteration": 7310001, "current_time_ms": 186545, "exploitability": 0.00682056},
    {"iteration": 7320001, "current_time_ms": 186884, "exploitability": 0.00681662},
    {"iteration": 7330001, "current_time_ms": 187250, "exploitability": 0.00678544},
    {"iteration": 7340001, "current_time_ms": 187593, "exploitability": 0.00673693},
    {"iteration": 7350001, "current_time_ms": 187905, "exploitability": 0.00667931},
    {"iteration": 7360001, "current_time_ms": 188249, "exploitability": 0.00662523},
    {"iteration": 7370001, "current_time_ms": 188559, "exploitability": 0.00659711},
    {"iteration": 7380001, "current_time_ms": 188869, "exploitability": 0.00660768},
    {"iteration": 7390001, "current_time_ms": 189305, "exploitability": 0.00666661},
    {"iteration": 7400001, "current_time_ms": 189844, "exploitability": 0.00673555},
    {"iteration": 7410001, "current_time_ms": 190147, "exploitability": 0.00676934},
    {"iteration": 7420001, "current_time_ms": 190375, "exploitability": 0.00676654},
    {"iteration": 7430001, "current_time_ms": 190614, "exploitability": 0.00673297},
    {"iteration": 7440001, "current_time_ms": 190883, "exploitability": 0.00668213},
    {"iteration": 7450001, "current_time_ms": 191058, "exploitability": 0.00663134},
    {"iteration": 7460001, "current_time_ms": 191238, "exploitability": 0.00659921},
    {"iteration": 7470001, "current_time_ms": 191423, "exploitability": 0.00660137},
    {"iteration": 7480001, "current_time_ms": 191744, "exploitability": 0.00664888},
    {"iteration": 7490001, "current_time_ms": 192075, "exploitability": 0.00671895},
    {"iteration": 7500001, "current_time_ms": 192450, "exploitability": 0.00675774},
    {"iteration": 7510001, "current_time_ms": 192773, "exploitability": 0.0067516},
    {"iteration": 7520001, "current_time_ms": 193142, "exploitability": 0.00670487},
    {"iteration": 7530001, "current_time_ms": 193459, "exploitability": 0.00664961},
    {"iteration": 7540001, "current_time_ms": 193823, "exploitability": 0.00660924},
    {"iteration": 7550001, "current_time_ms": 194183, "exploitability": 0.00660528},
    {"iteration": 7560001, "current_time_ms": 194539, "exploitability": 0.00663116},
    {"iteration": 7570001, "current_time_ms": 194869, "exploitability": 0.00667774},
    {"iteration": 7580001, "current_time_ms": 195232, "exploitability": 0.00672779},
    {"iteration": 7590001, "current_time_ms": 195547, "exploitability": 0.00675755},
    {"iteration": 7600001, "current_time_ms": 195878, "exploitability": 0.00674318},
    {"iteration": 7610001, "current_time_ms": 196207, "exploitability": 0.00669221},
    {"iteration": 7620001, "current_time_ms": 196583, "exploitability": 0.00663322},
    {"iteration": 7630001, "current_time_ms": 196926, "exploitability": 0.00658453},
    {"iteration": 7640001, "current_time_ms": 197275, "exploitability": 0.00655766},
    {"iteration": 7650001, "current_time_ms": 197598, "exploitability": 0.00655844},
    {"iteration": 7660001, "current_time_ms": 197925, "exploitability": 0.0065838},
    {"iteration": 7670001, "current_time_ms": 198262, "exploitability": 0.00663734},
    {"iteration": 7680001, "current_time_ms": 198616, "exploitability": 0.0066954},
    {"iteration": 7690001, "current_time_ms": 198942, "exploitability": 0.00673354},
    {"iteration": 7700001, "current_time_ms": 199299, "exploitability": 0.0067416},
    {"iteration": 7710001, "current_time_ms": 199651, "exploitability": 0.00672},
    {"iteration": 7720001, "current_time_ms": 200042, "exploitability": 0.00668187},
    {"iteration": 7730001, "current_time_ms": 200384, "exploitability": 0.0066446},
    {"iteration": 7740001, "current_time_ms": 200747, "exploitability": 0.00662813},
    {"iteration": 7750001, "current_time_ms": 201094, "exploitability": 0.00662914},
    {"iteration": 7760001, "current_time_ms": 201471, "exploitability": 0.00664295},
    {"iteration": 7770001, "current_time_ms": 201795, "exploitability": 0.00666107},
    {"iteration": 7780001, "current_time_ms": 202129, "exploitability": 0.0066777},
    {"iteration": 7790001, "current_time_ms": 202492, "exploitability": 0.0066843},
    {"iteration": 7800001, "current_time_ms": 202829, "exploitability": 0.00667411},
    {"iteration": 7810001, "current_time_ms": 203199, "exploitability": 0.00665552},
    {"iteration": 7820001, "current_time_ms": 203547, "exploitability": 0.00663039},
    {"iteration": 7830001, "current_time_ms": 203924, "exploitability": 0.00661392},
    {"iteration": 7840001, "current_time_ms": 204270, "exploitability": 0.00661262},
    {"iteration": 7850001, "current_time_ms": 204642, "exploitability": 0.00662188},
    {"iteration": 7860001, "current_time_ms": 204967, "exploitability": 0.00663303},
    {"iteration": 7870001, "current_time_ms": 205315, "exploitability": 0.00664572},
    {"iteration": 7880001, "current_time_ms": 205648, "exploitability": 0.00665992},
    {"iteration": 7890001, "current_time_ms": 205997, "exploitability": 0.00667077},
    {"iteration": 7900001, "current_time_ms": 206335, "exploitability": 0.00666489},
    {"iteration": 7910001, "current_time_ms": 206681, "exploitability": 0.00664344},
    {"iteration": 7920001, "current_time_ms": 207015, "exploitability": 0.00660998},
    {"iteration": 7930001, "current_time_ms": 207386, "exploitability": 0.00657846},
    {"iteration": 7940001, "current_time_ms": 207759, "exploitability": 0.00656503},
    {"iteration": 7950001, "current_time_ms": 208115, "exploitability": 0.00657496},
    {"iteration": 7960001, "current_time_ms": 208450, "exploitability": 0.0066047},
    {"iteration": 7970001, "current_time_ms": 208835, "exploitability": 0.00663538},
    {"iteration": 7980001, "current_time_ms": 209169, "exploitability": 0.00663919},
    {"iteration": 7990001, "current_time_ms": 209532, "exploitability": 0.00661794},
    {"iteration": 8000001, "current_time_ms": 209890, "exploitability": 0.00657624},
    {"iteration": 8010001, "current_time_ms": 210230, "exploitability": 0.00653225},
    {"iteration": 8020001, "current_time_ms": 210581, "exploitability": 0.0064956},
    {"iteration": 8030001, "current_time_ms": 210927, "exploitability": 0.00647218},
    {"iteration": 8040001, "current_time_ms": 211285, "exploitability": 0.00647816},
    {"iteration": 8050001, "current_time_ms": 211624, "exploitability": 0.00651303},
    {"iteration": 8060001, "current_time_ms": 211980, "exploitability": 0.00657726},
    {"iteration": 8070001, "current_time_ms": 212305, "exploitability": 0.00662906},
    {"iteration": 8080001, "current_time_ms": 212690, "exploitability": 0.00665512},
    {"iteration": 8090001, "current_time_ms": 213046, "exploitability": 0.00662717},
    {"iteration": 8100001, "current_time_ms": 213376, "exploitability": 0.00656873},
    {"iteration": 8110001, "current_time_ms": 213731, "exploitability": 0.00650309},
    {"iteration": 8120001, "current_time_ms": 214065, "exploitability": 0.00644432},
    {"iteration": 8130001, "current_time_ms": 214437, "exploitability": 0.00640858},
    {"iteration": 8140001, "current_time_ms": 214747, "exploitability": 0.00640916},
    {"iteration": 8150001, "current_time_ms": 215121, "exploitability": 0.00644483},
    {"iteration": 8160001, "current_time_ms": 215433, "exploitability": 0.00651076},
    {"iteration": 8170001, "current_time_ms": 215772, "exploitability": 0.0065874},
    {"iteration": 8180001, "current_time_ms": 216117, "exploitability": 0.00663796},
    {"iteration": 8190001, "current_time_ms": 216504, "exploitability": 0.00663694},
    {"iteration": 8200001, "current_time_ms": 216826, "exploitability": 0.00658171},
    {"iteration": 8210001, "current_time_ms": 217165, "exploitability": 0.00650996},
    {"iteration": 8220001, "current_time_ms": 217458, "exploitability": 0.00644657},
    {"iteration": 8230001, "current_time_ms": 217846, "exploitability": 0.00640217},
    {"iteration": 8240001, "current_time_ms": 218167, "exploitability": 0.00638158},
    {"iteration": 8250001, "current_time_ms": 218562, "exploitability": 0.00639878},
    {"iteration": 8260001, "current_time_ms": 218887, "exploitability": 0.00645563},
    {"iteration": 8270001, "current_time_ms": 219202, "exploitability": 0.00653612},
    {"iteration": 8280001, "current_time_ms": 219548, "exploitability": 0.00659622},
    {"iteration": 8290001, "current_time_ms": 219861, "exploitability": 0.00662099},
    {"iteration": 8300001, "current_time_ms": 220211, "exploitability": 0.00659652},
    {"iteration": 8310001, "current_time_ms": 220561, "exploitability": 0.00654239},
    {"iteration": 8320001, "current_time_ms": 220899, "exploitability": 0.00647689},
    {"iteration": 8330001, "current_time_ms": 221204, "exploitability": 0.00642374},
    {"iteration": 8340001, "current_time_ms": 221558, "exploitability": 0.00639451},
    {"iteration": 8350001, "current_time_ms": 221874, "exploitability": 0.00638609},
    {"iteration": 8360001, "current_time_ms": 222236, "exploitability": 0.00639398},
    {"iteration": 8370001, "current_time_ms": 222567, "exploitability": 0.00641595},
    {"iteration": 8380001, "current_time_ms": 222892, "exploitability": 0.00645391},
    {"iteration": 8390001, "current_time_ms": 223226, "exploitability": 0.00648998},
    {"iteration": 8400001, "current_time_ms": 223584, "exploitability": 0.00650667},
    {"iteration": 8410001, "current_time_ms": 223764, "exploitability": 0.00648817},
    {"iteration": 8420001, "current_time_ms": 223939, "exploitability": 0.00645029},
    {"iteration": 8430001, "current_time_ms": 224111, "exploitability": 0.00641469},
    {"iteration": 8440001, "current_time_ms": 224288, "exploitability": 0.00639345},
    {"iteration": 8450001, "current_time_ms": 224460, "exploitability": 0.00638941},
    {"iteration": 8460001, "current_time_ms": 224635, "exploitability": 0.00640294},
    {"iteration": 8470001, "current_time_ms": 224809, "exploitability": 0.00642119},
    {"iteration": 8480001, "current_time_ms": 224985, "exploitability": 0.00643627},
    {"iteration": 8490001, "current_time_ms": 225161, "exploitability": 0.00644932},
    {"iteration": 8500001, "current_time_ms": 225342, "exploitability": 0.00645438},
    {"iteration": 8510001, "current_time_ms": 225519, "exploitability": 0.00644562},
    {"iteration": 8520001, "current_time_ms": 225695, "exploitability": 0.00642797},
    {"iteration": 8530001, "current_time_ms": 225877, "exploitability": 0.00640406},
    {"iteration": 8540001, "current_time_ms": 226048, "exploitability": 0.00638759},
    {"iteration": 8550001, "current_time_ms": 226218, "exploitability": 0.0063795},
    {"iteration": 8560001, "current_time_ms": 226396, "exploitability": 0.00639225},
    {"iteration": 8570001, "current_time_ms": 226573, "exploitability": 0.0064186},
    {"iteration": 8580001, "current_time_ms": 226747, "exploitability": 0.00641844},
    {"iteration": 8590001, "current_time_ms": 226922, "exploitability": 0.00639329},
    {"iteration": 8600001, "current_time_ms": 227103, "exploitability": 0.00636349},
    {"iteration": 8610001, "current_time_ms": 227279, "exploitability": 0.00633861},
    {"iteration": 8620001, "current_time_ms": 227459, "exploitability": 0.00632038},
    {"iteration": 8630001, "current_time_ms": 227640, "exploitability": 0.0063214},
    {"iteration": 8640001, "current_time_ms": 227821, "exploitability": 0.00633424},
    {"iteration": 8650001, "current_time_ms": 227999, "exploitability": 0.00634763},
    {"iteration": 8660001, "current_time_ms": 228178, "exploitability": 0.00635828},
    {"iteration": 8670001, "current_time_ms": 228379, "exploitability": 0.00635478},
    {"iteration": 8680001, "current_time_ms": 228590, "exploitability": 0.00634415},
    {"iteration": 8690001, "current_time_ms": 228780, "exploitability": 0.00631879},
    {"iteration": 8700001, "current_time_ms": 228967, "exploitability": 0.00628484},
    {"iteration": 8710001, "current_time_ms": 229153, "exploitability": 0.00625406},
    {"iteration": 8720001, "current_time_ms": 229334, "exploitability": 0.00623877},
    {"iteration": 8730001, "current_time_ms": 229512, "exploitability": 0.00624077},
    {"iteration": 8740001, "current_time_ms": 229700, "exploitability": 0.00625251},
    {"iteration": 8750001, "current_time_ms": 229880, "exploitability": 0.00627751},
    {"iteration": 8760001, "current_time_ms": 230058, "exploitability": 0.00630412},
    {"iteration": 8770001, "current_time_ms": 230233, "exploitability": 0.00632609},
    {"iteration": 8780001, "current_time_ms": 230409, "exploitability": 0.00634972},
    {"iteration": 8790001, "current_time_ms": 230583, "exploitability": 0.00636868},
    {"iteration": 8800001, "current_time_ms": 230764, "exploitability": 0.00636503},
    {"iteration": 8810001, "current_time_ms": 230943, "exploitability": 0.00634666},
    {"iteration": 8820001, "current_time_ms": 231316, "exploitability": 0.00631693},
    {"iteration": 8830001, "current_time_ms": 231489, "exploitability": 0.00628984},
    {"iteration": 8840001, "current_time_ms": 231663, "exploitability": 0.00626934},
    {"iteration": 8850001, "current_time_ms": 231841, "exploitability": 0.00626413},
    {"iteration": 8860001, "current_time_ms": 232022, "exploitability": 0.00627352},
    {"iteration": 8870001, "current_time_ms": 232198, "exploitability": 0.00629509},
    {"iteration": 8880001, "current_time_ms": 232376, "exploitability": 0.00631892},
    {"iteration": 8890001, "current_time_ms": 232556, "exploitability": 0.00633405},
    {"iteration": 8900001, "current_time_ms": 232753, "exploitability": 0.00632866},
    {"iteration": 8910001, "current_time_ms": 232957, "exploitability": 0.00631526},
    {"iteration": 8920001, "current_time_ms": 233292, "exploitability": 0.00629814},
    {"iteration": 8930001, "current_time_ms": 233603, "exploitability": 0.00627964},
    {"iteration": 8940001, "current_time_ms": 233938, "exploitability": 0.00625698},
    {"iteration": 8950001, "current_time_ms": 234118, "exploitability": 0.00623667},
    {"iteration": 8960001, "current_time_ms": 234306, "exploitability": 0.00622576},
    {"iteration": 8970001, "current_time_ms": 234491, "exploitability": 0.00622288},
    {"iteration": 8980001, "current_time_ms": 234673, "exploitability": 0.0062339},
    {"iteration": 8990001, "current_time_ms": 234866, "exploitability": 0.00625933},
    {"iteration": 9000001, "current_time_ms": 235051, "exploitability": 0.00628412},
    {"iteration": 9010001, "current_time_ms": 235238, "exploitability": 0.00629512},
    {"iteration": 9020001, "current_time_ms": 235425, "exploitability": 0.00629598},
    {"iteration": 9030001, "current_time_ms": 235803, "exploitability": 0.00628232},
    {"iteration": 9040001, "current_time_ms": 236168, "exploitability": 0.00625959},
    {"iteration": 9050001, "current_time_ms": 236411, "exploitability": 0.0062274},
    {"iteration": 9060001, "current_time_ms": 236585, "exploitability": 0.00620418},
    {"iteration": 9070001, "current_time_ms": 236768, "exploitability": 0.00618882},
    {"iteration": 9080001, "current_time_ms": 236951, "exploitability": 0.00618554},
    {"iteration": 9090001, "current_time_ms": 237139, "exploitability": 0.00619068},
    {"iteration": 9100001, "current_time_ms": 237322, "exploitability": 0.00619699},
    {"iteration": 9110001, "current_time_ms": 237509, "exploitability": 0.00620065},
    {"iteration": 9120001, "current_time_ms": 237691, "exploitability": 0.00620083},
    {"iteration": 9130001, "current_time_ms": 237894, "exploitability": 0.00619691},
    {"iteration": 9140001, "current_time_ms": 238080, "exploitability": 0.00618941},
    {"iteration": 9150001, "current_time_ms": 238266, "exploitability": 0.00617547},
    {"iteration": 9160001, "current_time_ms": 238454, "exploitability": 0.00616447},
    {"iteration": 9170001, "current_time_ms": 238639, "exploitability": 0.00616158},
    {"iteration": 9180001, "current_time_ms": 238815, "exploitability": 0.00616591},
    {"iteration": 9190001, "current_time_ms": 238991, "exploitability": 0.0061792},
    {"iteration": 9200001, "current_time_ms": 239174, "exploitability": 0.00619817},
    {"iteration": 9210001, "current_time_ms": 239353, "exploitability": 0.00620931},
    {"iteration": 9220001, "current_time_ms": 239593, "exploitability": 0.00621076},
    {"iteration": 9230001, "current_time_ms": 239963, "exploitability": 0.0061946},
    {"iteration": 9240001, "current_time_ms": 240294, "exploitability": 0.0061604},
    {"iteration": 9250001, "current_time_ms": 240647, "exploitability": 0.00611726},
    {"iteration": 9260001, "current_time_ms": 240997, "exploitability": 0.00608182},
    {"iteration": 9270001, "current_time_ms": 241334, "exploitability": 0.00606232},
    {"iteration": 9280001, "current_time_ms": 241701, "exploitability": 0.00606155},
    {"iteration": 9290001, "current_time_ms": 242045, "exploitability": 0.00607931},
    {"iteration": 9300001, "current_time_ms": 242406, "exploitability": 0.00611747},
    {"iteration": 9310001, "current_time_ms": 242727, "exploitability": 0.00615255},
    {"iteration": 9320001, "current_time_ms": 243090, "exploitability": 0.00617024},
    {"iteration": 9330001, "current_time_ms": 243400, "exploitability": 0.00616612},
    {"iteration": 9340001, "current_time_ms": 243744, "exploitability": 0.00614011},
    {"iteration": 9350001, "current_time_ms": 244106, "exploitability": 0.00610306},
    {"iteration": 9360001, "current_time_ms": 244436, "exploitability": 0.00605594},
    {"iteration": 9370001, "current_time_ms": 244823, "exploitability": 0.00600951},
    {"iteration": 9380001, "current_time_ms": 245178, "exploitability": 0.00598471},
    {"iteration": 9390001, "current_time_ms": 245421, "exploitability": 0.00599327},
    {"iteration": 9400001, "current_time_ms": 245611, "exploitability": 0.00602573},
    {"iteration": 9410001, "current_time_ms": 245795, "exploitability": 0.00606842},
    {"iteration": 9420001, "current_time_ms": 245975, "exploitability": 0.00610566},
    {"iteration": 9430001, "current_time_ms": 246210, "exploitability": 0.0061211},
    {"iteration": 9440001, "current_time_ms": 246628, "exploitability": 0.00611637},
    {"iteration": 9450001, "current_time_ms": 246960, "exploitability": 0.00609645},
    {"iteration": 9460001, "current_time_ms": 247315, "exploitability": 0.0060678},
    {"iteration": 9470001, "current_time_ms": 247647, "exploitability": 0.00603493},
    {"iteration": 9480001, "current_time_ms": 247969, "exploitability": 0.0060045},
    {"iteration": 9490001, "current_time_ms": 248315, "exploitability": 0.00598944},
    {"iteration": 9500001, "current_time_ms": 248628, "exploitability": 0.00599522},
    {"iteration": 9510001, "current_time_ms": 248977, "exploitability": 0.00602298},
    {"iteration": 9520001, "current_time_ms": 249313, "exploitability": 0.0060573},
    {"iteration": 9530001, "current_time_ms": 249682, "exploitability": 0.00608456},
    {"iteration": 9540001, "current_time_ms": 249987, "exploitability": 0.0060889},
    {"iteration": 9550001, "current_time_ms": 250341, "exploitability": 0.00607316},
    {"iteration": 9560001, "current_time_ms": 250651, "exploitability": 0.00604299},
    {"iteration": 9570001, "current_time_ms": 251051, "exploitability": 0.00600668},
    {"iteration": 9580001, "current_time_ms": 251431, "exploitability": 0.00597638},
    {"iteration": 9590001, "current_time_ms": 251819, "exploitability": 0.00596012},
    {"iteration": 9600001, "current_time_ms": 252238, "exploitability": 0.00596797},
    {"iteration": 9610001, "current_time_ms": 252434, "exploitability": 0.00599654},
    {"iteration": 9620001, "current_time_ms": 252621, "exploitability": 0.00603381},
    {"iteration": 9630001, "current_time_ms": 252802, "exploitability": 0.00606939},
    {"iteration": 9640001, "current_time_ms": 252976, "exploitability": 0.00609047},
    {"iteration": 9650001, "current_time_ms": 253310, "exploitability": 0.00608773},
    {"iteration": 9660001, "current_time_ms": 253683, "exploitability": 0.00606843},
    {"iteration": 9670001, "current_time_ms": 253994, "exploitability": 0.00603568},
    {"iteration": 9680001, "current_time_ms": 254311, "exploitability": 0.00599557},
    {"iteration": 9690001, "current_time_ms": 254615, "exploitability": 0.00596126},
    {"iteration": 9700001, "current_time_ms": 254885, "exploitability": 0.0059412},
    {"iteration": 9710001, "current_time_ms": 255166, "exploitability": 0.00594772},
    {"iteration": 9720001, "current_time_ms": 255447, "exploitability": 0.005983},
    {"iteration": 9730001, "current_time_ms": 255758, "exploitability": 0.00603864},
    {"iteration": 9740001, "current_time_ms": 256024, "exploitability": 0.00607493},
    {"iteration": 9750001, "current_time_ms": 256310, "exploitability": 0.00608574},
    {"iteration": 9760001, "current_time_ms": 256595, "exploitability": 0.00607816},
    {"iteration": 9770001, "current_time_ms": 256887, "exploitability": 0.00605506},
    {"iteration": 9780001, "current_time_ms": 257138, "exploitability": 0.00601879},
    {"iteration": 9790001, "current_time_ms": 257401, "exploitability": 0.0059875},
    {"iteration": 9800001, "current_time_ms": 257671, "exploitability": 0.00596764},
    {"iteration": 9810001, "current_time_ms": 257944, "exploitability": 0.0059579},
    {"iteration": 9820001, "current_time_ms": 258219, "exploitability": 0.00595514},
    {"iteration": 9830001, "current_time_ms": 258501, "exploitability": 0.00596681},
    {"iteration": 9840001, "current_time_ms": 258778, "exploitability": 0.0059947},
    {"iteration": 9850001, "current_time_ms": 259074, "exploitability": 0.00602488},
    {"iteration": 9860001, "current_time_ms": 259312, "exploitability": 0.00603855},
    {"iteration": 9870001, "current_time_ms": 259578, "exploitability": 0.00603562},
    {"iteration": 9880001, "current_time_ms": 259835, "exploitability": 0.00601229},
    {"iteration": 9890001, "current_time_ms": 260090, "exploitability": 0.00597981},
    {"iteration": 9900001, "current_time_ms": 260345, "exploitability": 0.00594316},
    {"iteration": 9910001, "current_time_ms": 260628, "exploitability": 0.00591803},
    {"iteration": 9920001, "current_time_ms": 260906, "exploitability": 0.00590867},
    {"iteration": 9930001, "current_time_ms": 261203, "exploitability": 0.00591809},
    {"iteration": 9940001, "current_time_ms": 261540, "exploitability": 0.00594521},
    {"iteration": 9950001, "current_time_ms": 261833, "exploitability": 0.00598554},
    {"iteration": 9960001, "current_time_ms": 262126, "exploitability": 0.00601967},
    {"iteration": 9970001, "current_time_ms": 262461, "exploitability": 0.00602588},
    {"iteration": 9980001, "current_time_ms": 262773, "exploitability": 0.00600954},
    {"iteration": 9990001, "current_time_ms": 263088, "exploitability": 0.00597184},
    {"iteration": 10000001, "current_time_ms": 263357, "exploitability": 0.00592271},
  ]
}


==> plots/backup/ib__43_k10_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1531, "exploitability": 1.13006},
    {"iteration": 20001, "current_time_ms": 2958, "exploitability": 0.943585},
    {"iteration": 30001, "current_time_ms": 4002, "exploitability": 0.856527},
    {"iteration": 40001, "current_time_ms": 4990, "exploitability": 0.78736},
    {"iteration": 50001, "current_time_ms": 5973, "exploitability": 0.747005},
    {"iteration": 60001, "current_time_ms": 7043, "exploitability": 0.712983},
    {"iteration": 70001, "current_time_ms": 8084, "exploitability": 0.675694},
    {"iteration": 80001, "current_time_ms": 9198, "exploitability": 0.648113},
    {"iteration": 90001, "current_time_ms": 10474, "exploitability": 0.623423},
    {"iteration": 100001, "current_time_ms": 12326, "exploitability": 0.595781},
    {"iteration": 110001, "current_time_ms": 13627, "exploitability": 0.570949},
    {"iteration": 120001, "current_time_ms": 14717, "exploitability": 0.547938},
    {"iteration": 130001, "current_time_ms": 15892, "exploitability": 0.530035},
    {"iteration": 140001, "current_time_ms": 17037, "exploitability": 0.514537},
    {"iteration": 150001, "current_time_ms": 18155, "exploitability": 0.500636},
    {"iteration": 160001, "current_time_ms": 19325, "exploitability": 0.488099},
    {"iteration": 170001, "current_time_ms": 20441, "exploitability": 0.475645},
    {"iteration": 180001, "current_time_ms": 21534, "exploitability": 0.464845},
    {"iteration": 190001, "current_time_ms": 22603, "exploitability": 0.454759},
    {"iteration": 200001, "current_time_ms": 23699, "exploitability": 0.447203},
    {"iteration": 210001, "current_time_ms": 24687, "exploitability": 0.439873},
    {"iteration": 220001, "current_time_ms": 26356, "exploitability": 0.433009},
    {"iteration": 230001, "current_time_ms": 28133, "exploitability": 0.426862},
    {"iteration": 240001, "current_time_ms": 29742, "exploitability": 0.42034},
    {"iteration": 250001, "current_time_ms": 31192, "exploitability": 0.4155},
    {"iteration": 260001, "current_time_ms": 32819, "exploitability": 0.411955},
    {"iteration": 270001, "current_time_ms": 34500, "exploitability": 0.406715},
    {"iteration": 280001, "current_time_ms": 36175, "exploitability": 0.401269},
    {"iteration": 290001, "current_time_ms": 38014, "exploitability": 0.396976},
    {"iteration": 300001, "current_time_ms": 39701, "exploitability": 0.391821},
    {"iteration": 310001, "current_time_ms": 41317, "exploitability": 0.387993},
    {"iteration": 320001, "current_time_ms": 42932, "exploitability": 0.38487},
    {"iteration": 330001, "current_time_ms": 44326, "exploitability": 0.381394},
    {"iteration": 340001, "current_time_ms": 45748, "exploitability": 0.377436},
    {"iteration": 350001, "current_time_ms": 47069, "exploitability": 0.374832},
    {"iteration": 360001, "current_time_ms": 48334, "exploitability": 0.375376},
    {"iteration": 370001, "current_time_ms": 49467, "exploitability": 0.37471},
    {"iteration": 380001, "current_time_ms": 50610, "exploitability": 0.370759},
    {"iteration": 390001, "current_time_ms": 51772, "exploitability": 0.365193},
    {"iteration": 400001, "current_time_ms": 53356, "exploitability": 0.359508},
    {"iteration": 410001, "current_time_ms": 55201, "exploitability": 0.354221},
    {"iteration": 420001, "current_time_ms": 56521, "exploitability": 0.350634},
    {"iteration": 430001, "current_time_ms": 57966, "exploitability": 0.347665},
    {"iteration": 440001, "current_time_ms": 59438, "exploitability": 0.344916},
    {"iteration": 450001, "current_time_ms": 61038, "exploitability": 0.342978},
    {"iteration": 460001, "current_time_ms": 62919, "exploitability": 0.341454},
    {"iteration": 470001, "current_time_ms": 64773, "exploitability": 0.339673},
    {"iteration": 480001, "current_time_ms": 66130, "exploitability": 0.337691},
    {"iteration": 490001, "current_time_ms": 67523, "exploitability": 0.336443},
    {"iteration": 500001, "current_time_ms": 68857, "exploitability": 0.334431},
    {"iteration": 510001, "current_time_ms": 70023, "exploitability": 0.332174},
    {"iteration": 520001, "current_time_ms": 71141, "exploitability": 0.329433},
    {"iteration": 530001, "current_time_ms": 72301, "exploitability": 0.327068},
    {"iteration": 540001, "current_time_ms": 73387, "exploitability": 0.324208},
    {"iteration": 550001, "current_time_ms": 74631, "exploitability": 0.321817},
    {"iteration": 560001, "current_time_ms": 75819, "exploitability": 0.319333},
    {"iteration": 570001, "current_time_ms": 76891, "exploitability": 0.316861},
    {"iteration": 580001, "current_time_ms": 78223, "exploitability": 0.315305},
    {"iteration": 590001, "current_time_ms": 79291, "exploitability": 0.313706},
    {"iteration": 600001, "current_time_ms": 80373, "exploitability": 0.312449},
    {"iteration": 610001, "current_time_ms": 81428, "exploitability": 0.31135},
    {"iteration": 620001, "current_time_ms": 82684, "exploitability": 0.310121},
    {"iteration": 630001, "current_time_ms": 83858, "exploitability": 0.30904},
    {"iteration": 640001, "current_time_ms": 84854, "exploitability": 0.307704},
    {"iteration": 650001, "current_time_ms": 85911, "exploitability": 0.306444},
    {"iteration": 660001, "current_time_ms": 86996, "exploitability": 0.305065},
    {"iteration": 670001, "current_time_ms": 88281, "exploitability": 0.304079},
    {"iteration": 680001, "current_time_ms": 89513, "exploitability": 0.303153},
    {"iteration": 690001, "current_time_ms": 90581, "exploitability": 0.302276},
    {"iteration": 700001, "current_time_ms": 91696, "exploitability": 0.301378},
    {"iteration": 710001, "current_time_ms": 92776, "exploitability": 0.300377},
    {"iteration": 720001, "current_time_ms": 93906, "exploitability": 0.299416},
    {"iteration": 730001, "current_time_ms": 95036, "exploitability": 0.298068},
    {"iteration": 740001, "current_time_ms": 96174, "exploitability": 0.296325},
    {"iteration": 750001, "current_time_ms": 97290, "exploitability": 0.294609},
    {"iteration": 760001, "current_time_ms": 98367, "exploitability": 0.292957},
    {"iteration": 770001, "current_time_ms": 99497, "exploitability": 0.29185},
    {"iteration": 780001, "current_time_ms": 100573, "exploitability": 0.29028},
    {"iteration": 790001, "current_time_ms": 101675, "exploitability": 0.288655},
    {"iteration": 800001, "current_time_ms": 103341, "exploitability": 0.286916},
    {"iteration": 810001, "current_time_ms": 104995, "exploitability": 0.285591},
    {"iteration": 820001, "current_time_ms": 106516, "exploitability": 0.284667},
    {"iteration": 830001, "current_time_ms": 108094, "exploitability": 0.283563},
    {"iteration": 840001, "current_time_ms": 109390, "exploitability": 0.282385},
    {"iteration": 850001, "current_time_ms": 110582, "exploitability": 0.281126},
    {"iteration": 860001, "current_time_ms": 111729, "exploitability": 0.27974},
    {"iteration": 870001, "current_time_ms": 112862, "exploitability": 0.278573},
    {"iteration": 880001, "current_time_ms": 113947, "exploitability": 0.277622},
    {"iteration": 890001, "current_time_ms": 115075, "exploitability": 0.276614},
    {"iteration": 900001, "current_time_ms": 116158, "exploitability": 0.275283},
    {"iteration": 910001, "current_time_ms": 117240, "exploitability": 0.274173},
    {"iteration": 920001, "current_time_ms": 118372, "exploitability": 0.272857},
    {"iteration": 930001, "current_time_ms": 119467, "exploitability": 0.271344},
    {"iteration": 940001, "current_time_ms": 120575, "exploitability": 0.270211},
    {"iteration": 950001, "current_time_ms": 121655, "exploitability": 0.268812},
    {"iteration": 960001, "current_time_ms": 122752, "exploitability": 0.267764},
    {"iteration": 970001, "current_time_ms": 123869, "exploitability": 0.266902},
    {"iteration": 980001, "current_time_ms": 124985, "exploitability": 0.265779},
    {"iteration": 990001, "current_time_ms": 126126, "exploitability": 0.26456},
    {"iteration": 1000001, "current_time_ms": 127266, "exploitability": 0.263171},
    {"iteration": 1010001, "current_time_ms": 128413, "exploitability": 0.261927},
    {"iteration": 1020001, "current_time_ms": 129511, "exploitability": 0.260646},
    {"iteration": 1030001, "current_time_ms": 130648, "exploitability": 0.259638},
    {"iteration": 1040001, "current_time_ms": 132170, "exploitability": 0.258537},
    {"iteration": 1050001, "current_time_ms": 133750, "exploitability": 0.257581},
    {"iteration": 1060001, "current_time_ms": 134859, "exploitability": 0.256886},
    {"iteration": 1070001, "current_time_ms": 135990, "exploitability": 0.256175},
    {"iteration": 1080001, "current_time_ms": 137069, "exploitability": 0.255259},
    {"iteration": 1090001, "current_time_ms": 138181, "exploitability": 0.254578},
    {"iteration": 1100001, "current_time_ms": 139314, "exploitability": 0.253654},
    {"iteration": 1110001, "current_time_ms": 140437, "exploitability": 0.252993},
    {"iteration": 1120001, "current_time_ms": 141752, "exploitability": 0.252339},
    {"iteration": 1130001, "current_time_ms": 143449, "exploitability": 0.251459},
    {"iteration": 1140001, "current_time_ms": 145477, "exploitability": 0.250707},
    {"iteration": 1150001, "current_time_ms": 146751, "exploitability": 0.24971},
    {"iteration": 1160001, "current_time_ms": 148089, "exploitability": 0.248753},
    {"iteration": 1170001, "current_time_ms": 149683, "exploitability": 0.247666},
    {"iteration": 1180001, "current_time_ms": 151228, "exploitability": 0.24657},
    {"iteration": 1190001, "current_time_ms": 152709, "exploitability": 0.245671},
    {"iteration": 1200001, "current_time_ms": 154335, "exploitability": 0.245018},
    {"iteration": 1210001, "current_time_ms": 156152, "exploitability": 0.2443},
    {"iteration": 1220001, "current_time_ms": 157676, "exploitability": 0.243785},
    {"iteration": 1230001, "current_time_ms": 159051, "exploitability": 0.243126},
    {"iteration": 1240001, "current_time_ms": 160714, "exploitability": 0.242201},
    {"iteration": 1250001, "current_time_ms": 162528, "exploitability": 0.241434},
    {"iteration": 1260001, "current_time_ms": 163899, "exploitability": 0.240675},
    {"iteration": 1270001, "current_time_ms": 165322, "exploitability": 0.240014},
    {"iteration": 1280001, "current_time_ms": 166877, "exploitability": 0.239383},
    {"iteration": 1290001, "current_time_ms": 168361, "exploitability": 0.238574},
    {"iteration": 1300001, "current_time_ms": 170301, "exploitability": 0.238227},
    {"iteration": 1310001, "current_time_ms": 171979, "exploitability": 0.237923},
    {"iteration": 1320001, "current_time_ms": 173300, "exploitability": 0.237473},
    {"iteration": 1330001, "current_time_ms": 174702, "exploitability": 0.236796},
    {"iteration": 1340001, "current_time_ms": 176576, "exploitability": 0.236287},
    {"iteration": 1350001, "current_time_ms": 178370, "exploitability": 0.235673},
    {"iteration": 1360001, "current_time_ms": 180083, "exploitability": 0.23488},
    {"iteration": 1370001, "current_time_ms": 181721, "exploitability": 0.233854},
    {"iteration": 1380001, "current_time_ms": 183347, "exploitability": 0.232884},
    {"iteration": 1390001, "current_time_ms": 184873, "exploitability": 0.231694},
    {"iteration": 1400001, "current_time_ms": 186733, "exploitability": 0.230858},
    {"iteration": 1410001, "current_time_ms": 188591, "exploitability": 0.230268},
    {"iteration": 1420001, "current_time_ms": 189973, "exploitability": 0.229517},
    {"iteration": 1430001, "current_time_ms": 191541, "exploitability": 0.228747},
    {"iteration": 1440001, "current_time_ms": 192983, "exploitability": 0.22801},
    {"iteration": 1450001, "current_time_ms": 194555, "exploitability": 0.227335},
    {"iteration": 1460001, "current_time_ms": 196111, "exploitability": 0.226604},
    {"iteration": 1470001, "current_time_ms": 197527, "exploitability": 0.225873},
    {"iteration": 1480001, "current_time_ms": 198713, "exploitability": 0.225079},
    {"iteration": 1490001, "current_time_ms": 200117, "exploitability": 0.224289},
    {"iteration": 1500001, "current_time_ms": 201739, "exploitability": 0.223401},
    {"iteration": 1510001, "current_time_ms": 203216, "exploitability": 0.222551},
    {"iteration": 1520001, "current_time_ms": 204652, "exploitability": 0.221804},
    {"iteration": 1530001, "current_time_ms": 206184, "exploitability": 0.221079},
    {"iteration": 1540001, "current_time_ms": 207740, "exploitability": 0.220604},
    {"iteration": 1550001, "current_time_ms": 209619, "exploitability": 0.220126},
    {"iteration": 1560001, "current_time_ms": 211137, "exploitability": 0.219599},
    {"iteration": 1570001, "current_time_ms": 212794, "exploitability": 0.219104},
    {"iteration": 1580001, "current_time_ms": 214505, "exploitability": 0.218555},
    {"iteration": 1590001, "current_time_ms": 216168, "exploitability": 0.218035},
    {"iteration": 1600001, "current_time_ms": 217815, "exploitability": 0.217477},
    {"iteration": 1610001, "current_time_ms": 219267, "exploitability": 0.217113},
    {"iteration": 1620001, "current_time_ms": 220633, "exploitability": 0.216798},
    {"iteration": 1630001, "current_time_ms": 221884, "exploitability": 0.216637},
    {"iteration": 1640001, "current_time_ms": 223285, "exploitability": 0.216774},
    {"iteration": 1650001, "current_time_ms": 224936, "exploitability": 0.216605},
    {"iteration": 1660001, "current_time_ms": 226135, "exploitability": 0.216168},
    {"iteration": 1670001, "current_time_ms": 227255, "exploitability": 0.215832},
    {"iteration": 1680001, "current_time_ms": 228440, "exploitability": 0.215467},
    {"iteration": 1690001, "current_time_ms": 229609, "exploitability": 0.215164},
    {"iteration": 1700001, "current_time_ms": 230742, "exploitability": 0.214919},
    {"iteration": 1710001, "current_time_ms": 231922, "exploitability": 0.2148},
    {"iteration": 1720001, "current_time_ms": 233082, "exploitability": 0.214645},
    {"iteration": 1730001, "current_time_ms": 234269, "exploitability": 0.214427},
    {"iteration": 1740001, "current_time_ms": 235426, "exploitability": 0.214112},
    {"iteration": 1750001, "current_time_ms": 236554, "exploitability": 0.213705},
    {"iteration": 1760001, "current_time_ms": 237749, "exploitability": 0.21332},
    {"iteration": 1770001, "current_time_ms": 238776, "exploitability": 0.212952},
    {"iteration": 1780001, "current_time_ms": 240068, "exploitability": 0.212491},
    {"iteration": 1790001, "current_time_ms": 241328, "exploitability": 0.211996},
    {"iteration": 1800001, "current_time_ms": 242479, "exploitability": 0.211533},
    {"iteration": 1810001, "current_time_ms": 243747, "exploitability": 0.21114},
    {"iteration": 1820001, "current_time_ms": 244977, "exploitability": 0.210723},
    {"iteration": 1830001, "current_time_ms": 246216, "exploitability": 0.21032},
    {"iteration": 1840001, "current_time_ms": 247874, "exploitability": 0.209988},
    {"iteration": 1850001, "current_time_ms": 249744, "exploitability": 0.209755},
    {"iteration": 1860001, "current_time_ms": 251028, "exploitability": 0.209518},
    {"iteration": 1870001, "current_time_ms": 252147, "exploitability": 0.209402},
    {"iteration": 1880001, "current_time_ms": 253303, "exploitability": 0.209269},
    {"iteration": 1890001, "current_time_ms": 254407, "exploitability": 0.209107},
    {"iteration": 1900001, "current_time_ms": 255532, "exploitability": 0.20888},
    {"iteration": 1910001, "current_time_ms": 256773, "exploitability": 0.208522},
    {"iteration": 1920001, "current_time_ms": 257892, "exploitability": 0.208189},
    {"iteration": 1930001, "current_time_ms": 258974, "exploitability": 0.207881},
    {"iteration": 1940001, "current_time_ms": 260086, "exploitability": 0.207473},
    {"iteration": 1950001, "current_time_ms": 261316, "exploitability": 0.207014},
    {"iteration": 1960001, "current_time_ms": 262440, "exploitability": 0.206594},
    {"iteration": 1970001, "current_time_ms": 263545, "exploitability": 0.206193},
    {"iteration": 1980001, "current_time_ms": 264673, "exploitability": 0.205837},
    {"iteration": 1990001, "current_time_ms": 265968, "exploitability": 0.205464},
    {"iteration": 2000001, "current_time_ms": 267559, "exploitability": 0.205085},
    {"iteration": 2010001, "current_time_ms": 268904, "exploitability": 0.204724},
    {"iteration": 2020001, "current_time_ms": 269958, "exploitability": 0.204408},
    {"iteration": 2030001, "current_time_ms": 271547, "exploitability": 0.20404},
    {"iteration": 2040001, "current_time_ms": 273327, "exploitability": 0.203636},
    {"iteration": 2050001, "current_time_ms": 274949, "exploitability": 0.203252},
    {"iteration": 2060001, "current_time_ms": 276769, "exploitability": 0.202869},
    {"iteration": 2070001, "current_time_ms": 278491, "exploitability": 0.202418},
    {"iteration": 2080001, "current_time_ms": 280015, "exploitability": 0.201909},
    {"iteration": 2090001, "current_time_ms": 281390, "exploitability": 0.201427},
    {"iteration": 2100001, "current_time_ms": 282819, "exploitability": 0.200947},
    {"iteration": 2110001, "current_time_ms": 284654, "exploitability": 0.20043},
    {"iteration": 2120001, "current_time_ms": 286063, "exploitability": 0.200082},
    {"iteration": 2130001, "current_time_ms": 287472, "exploitability": 0.199843},
    {"iteration": 2140001, "current_time_ms": 288819, "exploitability": 0.199569},
    {"iteration": 2150001, "current_time_ms": 290140, "exploitability": 0.199295},
    {"iteration": 2160001, "current_time_ms": 291444, "exploitability": 0.198937},
    {"iteration": 2170001, "current_time_ms": 292597, "exploitability": 0.198578},
    {"iteration": 2180001, "current_time_ms": 293722, "exploitability": 0.198215},
    {"iteration": 2190001, "current_time_ms": 294831, "exploitability": 0.197869},
    {"iteration": 2200001, "current_time_ms": 295933, "exploitability": 0.197526},
    {"iteration": 2210001, "current_time_ms": 297063, "exploitability": 0.197034},
    {"iteration": 2220001, "current_time_ms": 298178, "exploitability": 0.196475},
    {"iteration": 2230001, "current_time_ms": 299283, "exploitability": 0.195935},
    {"iteration": 2240001, "current_time_ms": 300378, "exploitability": 0.195366},
    {"iteration": 2250001, "current_time_ms": 301464, "exploitability": 0.194775},
    {"iteration": 2260001, "current_time_ms": 302574, "exploitability": 0.194261},
    {"iteration": 2270001, "current_time_ms": 303710, "exploitability": 0.193875},
    {"iteration": 2280001, "current_time_ms": 304788, "exploitability": 0.193584},
    {"iteration": 2290001, "current_time_ms": 305884, "exploitability": 0.193231},
    {"iteration": 2300001, "current_time_ms": 306974, "exploitability": 0.192917},
    {"iteration": 2310001, "current_time_ms": 308057, "exploitability": 0.192534},
    {"iteration": 2320001, "current_time_ms": 309350, "exploitability": 0.192092},
    {"iteration": 2330001, "current_time_ms": 310624, "exploitability": 0.191694},
    {"iteration": 2340001, "current_time_ms": 311773, "exploitability": 0.191356},
    {"iteration": 2350001, "current_time_ms": 312985, "exploitability": 0.191015},
    {"iteration": 2360001, "current_time_ms": 314287, "exploitability": 0.19078},
    {"iteration": 2370001, "current_time_ms": 316062, "exploitability": 0.190557},
    {"iteration": 2380001, "current_time_ms": 317627, "exploitability": 0.190235},
    {"iteration": 2390001, "current_time_ms": 319068, "exploitability": 0.189814},
    {"iteration": 2400001, "current_time_ms": 320493, "exploitability": 0.18952},
    {"iteration": 2410001, "current_time_ms": 321541, "exploitability": 0.189298},
    {"iteration": 2420001, "current_time_ms": 322683, "exploitability": 0.189184},
    {"iteration": 2430001, "current_time_ms": 323879, "exploitability": 0.188909},
    {"iteration": 2440001, "current_time_ms": 325127, "exploitability": 0.188673},
    {"iteration": 2450001, "current_time_ms": 326516, "exploitability": 0.188536},
    {"iteration": 2460001, "current_time_ms": 328185, "exploitability": 0.18842},
    {"iteration": 2470001, "current_time_ms": 330425, "exploitability": 0.188403},
    {"iteration": 2480001, "current_time_ms": 332264, "exploitability": 0.188391},
    {"iteration": 2490001, "current_time_ms": 334183, "exploitability": 0.188307},
    {"iteration": 2500001, "current_time_ms": 335716, "exploitability": 0.188267},
    {"iteration": 2510001, "current_time_ms": 337146, "exploitability": 0.188202},
    {"iteration": 2520001, "current_time_ms": 338441, "exploitability": 0.18819},
    {"iteration": 2530001, "current_time_ms": 339961, "exploitability": 0.188191},
    {"iteration": 2540001, "current_time_ms": 341249, "exploitability": 0.188107},
    {"iteration": 2550001, "current_time_ms": 342461, "exploitability": 0.18797},
    {"iteration": 2560001, "current_time_ms": 343595, "exploitability": 0.187939},
    {"iteration": 2570001, "current_time_ms": 344734, "exploitability": 0.187831},
    {"iteration": 2580001, "current_time_ms": 345868, "exploitability": 0.187631},
    {"iteration": 2590001, "current_time_ms": 346959, "exploitability": 0.187419},
    {"iteration": 2600001, "current_time_ms": 348098, "exploitability": 0.187284},
    {"iteration": 2610001, "current_time_ms": 349241, "exploitability": 0.187084},
    {"iteration": 2620001, "current_time_ms": 350329, "exploitability": 0.186809},
    {"iteration": 2630001, "current_time_ms": 351405, "exploitability": 0.186555},
    {"iteration": 2640001, "current_time_ms": 352511, "exploitability": 0.18632},
    {"iteration": 2650001, "current_time_ms": 353631, "exploitability": 0.186093},
    {"iteration": 2660001, "current_time_ms": 354702, "exploitability": 0.185865},
    {"iteration": 2670001, "current_time_ms": 355819, "exploitability": 0.185655},
    {"iteration": 2680001, "current_time_ms": 356941, "exploitability": 0.185377},
    {"iteration": 2690001, "current_time_ms": 358032, "exploitability": 0.185022},
    {"iteration": 2700001, "current_time_ms": 359138, "exploitability": 0.184643},
    {"iteration": 2710001, "current_time_ms": 360201, "exploitability": 0.184309},
    {"iteration": 2720001, "current_time_ms": 361267, "exploitability": 0.184081},
    {"iteration": 2730001, "current_time_ms": 362359, "exploitability": 0.183856},
    {"iteration": 2740001, "current_time_ms": 363434, "exploitability": 0.183705},
    {"iteration": 2750001, "current_time_ms": 364533, "exploitability": 0.183569},
    {"iteration": 2760001, "current_time_ms": 365612, "exploitability": 0.18342},
    {"iteration": 2770001, "current_time_ms": 366669, "exploitability": 0.183372},
    {"iteration": 2780001, "current_time_ms": 367715, "exploitability": 0.183348},
    {"iteration": 2790001, "current_time_ms": 368811, "exploitability": 0.183323},
    {"iteration": 2800001, "current_time_ms": 370486, "exploitability": 0.18327},
    {"iteration": 2810001, "current_time_ms": 371975, "exploitability": 0.183168},
    {"iteration": 2820001, "current_time_ms": 373123, "exploitability": 0.183108},
    {"iteration": 2830001, "current_time_ms": 374232, "exploitability": 0.183047},
    {"iteration": 2840001, "current_time_ms": 375470, "exploitability": 0.182866},
    {"iteration": 2850001, "current_time_ms": 377050, "exploitability": 0.182644},
    {"iteration": 2860001, "current_time_ms": 378517, "exploitability": 0.182465},
    {"iteration": 2870001, "current_time_ms": 379919, "exploitability": 0.18226},
    {"iteration": 2880001, "current_time_ms": 381701, "exploitability": 0.181996},
    {"iteration": 2890001, "current_time_ms": 383479, "exploitability": 0.181702},
    {"iteration": 2900001, "current_time_ms": 385150, "exploitability": 0.181449},
    {"iteration": 2910001, "current_time_ms": 386846, "exploitability": 0.181269},
    {"iteration": 2920001, "current_time_ms": 388699, "exploitability": 0.18107},
    {"iteration": 2930001, "current_time_ms": 390352, "exploitability": 0.180807},
    {"iteration": 2940001, "current_time_ms": 392210, "exploitability": 0.180551},
    {"iteration": 2950001, "current_time_ms": 393765, "exploitability": 0.180291},
    {"iteration": 2960001, "current_time_ms": 395340, "exploitability": 0.180036},
    {"iteration": 2970001, "current_time_ms": 396916, "exploitability": 0.179793},
    {"iteration": 2980001, "current_time_ms": 398144, "exploitability": 0.179599},
    {"iteration": 2990001, "current_time_ms": 399403, "exploitability": 0.179407},
    {"iteration": 3000001, "current_time_ms": 400624, "exploitability": 0.179176},
    {"iteration": 3010001, "current_time_ms": 401636, "exploitability": 0.179013},
    {"iteration": 3020001, "current_time_ms": 402681, "exploitability": 0.178871},
    {"iteration": 3030001, "current_time_ms": 403747, "exploitability": 0.178666},
    {"iteration": 3040001, "current_time_ms": 404834, "exploitability": 0.178464},
    {"iteration": 3050001, "current_time_ms": 405899, "exploitability": 0.178286},
    {"iteration": 3060001, "current_time_ms": 406965, "exploitability": 0.178163},
    {"iteration": 3070001, "current_time_ms": 408026, "exploitability": 0.178072},
    {"iteration": 3080001, "current_time_ms": 409096, "exploitability": 0.177989},
    {"iteration": 3090001, "current_time_ms": 410159, "exploitability": 0.177832},
    {"iteration": 3100001, "current_time_ms": 411263, "exploitability": 0.177661},
    {"iteration": 3110001, "current_time_ms": 412355, "exploitability": 0.177475},
    {"iteration": 3120001, "current_time_ms": 413500, "exploitability": 0.177272},
    {"iteration": 3130001, "current_time_ms": 414589, "exploitability": 0.177075},
    {"iteration": 3140001, "current_time_ms": 415689, "exploitability": 0.176743},
    {"iteration": 3150001, "current_time_ms": 416790, "exploitability": 0.176404},
    {"iteration": 3160001, "current_time_ms": 417863, "exploitability": 0.176031},
    {"iteration": 3170001, "current_time_ms": 418937, "exploitability": 0.175833},
    {"iteration": 3180001, "current_time_ms": 420025, "exploitability": 0.175713},
    {"iteration": 3190001, "current_time_ms": 421096, "exploitability": 0.175535},
    {"iteration": 3200001, "current_time_ms": 422159, "exploitability": 0.175386},
    {"iteration": 3210001, "current_time_ms": 423198, "exploitability": 0.175218},
    {"iteration": 3220001, "current_time_ms": 424245, "exploitability": 0.174994},
    {"iteration": 3230001, "current_time_ms": 425331, "exploitability": 0.17475},
    {"iteration": 3240001, "current_time_ms": 426434, "exploitability": 0.174488},
    {"iteration": 3250001, "current_time_ms": 427535, "exploitability": 0.174144},
    {"iteration": 3260001, "current_time_ms": 428728, "exploitability": 0.17371},
    {"iteration": 3270001, "current_time_ms": 429857, "exploitability": 0.173309},
    {"iteration": 3280001, "current_time_ms": 431190, "exploitability": 0.1729},
    {"iteration": 3290001, "current_time_ms": 432312, "exploitability": 0.172527},
    {"iteration": 3300001, "current_time_ms": 433401, "exploitability": 0.172298},
    {"iteration": 3310001, "current_time_ms": 434519, "exploitability": 0.172255},
    {"iteration": 3320001, "current_time_ms": 435673, "exploitability": 0.172178},
    {"iteration": 3330001, "current_time_ms": 436776, "exploitability": 0.172144},
    {"iteration": 3340001, "current_time_ms": 437851, "exploitability": 0.1721},
    {"iteration": 3350001, "current_time_ms": 438942, "exploitability": 0.171971},
    {"iteration": 3360001, "current_time_ms": 440022, "exploitability": 0.1718},
    {"iteration": 3370001, "current_time_ms": 441087, "exploitability": 0.171605},
    {"iteration": 3380001, "current_time_ms": 442216, "exploitability": 0.171412},
    {"iteration": 3390001, "current_time_ms": 443312, "exploitability": 0.171164},
    {"iteration": 3400001, "current_time_ms": 444555, "exploitability": 0.170859},
    {"iteration": 3410001, "current_time_ms": 445849, "exploitability": 0.170569},
    {"iteration": 3420001, "current_time_ms": 446940, "exploitability": 0.1703},
    {"iteration": 3430001, "current_time_ms": 448036, "exploitability": 0.170078},
    {"iteration": 3440001, "current_time_ms": 449102, "exploitability": 0.169874},
    {"iteration": 3450001, "current_time_ms": 450222, "exploitability": 0.169673},
    {"iteration": 3460001, "current_time_ms": 451399, "exploitability": 0.169471},
    {"iteration": 3470001, "current_time_ms": 452431, "exploitability": 0.169235},
    {"iteration": 3480001, "current_time_ms": 453491, "exploitability": 0.169053},
    {"iteration": 3490001, "current_time_ms": 454524, "exploitability": 0.168877},
    {"iteration": 3500001, "current_time_ms": 455622, "exploitability": 0.168678},
    {"iteration": 3510001, "current_time_ms": 456711, "exploitability": 0.168472},
    {"iteration": 3520001, "current_time_ms": 457792, "exploitability": 0.168279},
    {"iteration": 3530001, "current_time_ms": 458934, "exploitability": 0.168077},
    {"iteration": 3540001, "current_time_ms": 460141, "exploitability": 0.167936},
    {"iteration": 3550001, "current_time_ms": 461210, "exploitability": 0.167851},
    {"iteration": 3560001, "current_time_ms": 462320, "exploitability": 0.167713},
    {"iteration": 3570001, "current_time_ms": 463418, "exploitability": 0.167569},
    {"iteration": 3580001, "current_time_ms": 464480, "exploitability": 0.167407},
    {"iteration": 3590001, "current_time_ms": 465587, "exploitability": 0.167293},
    {"iteration": 3600001, "current_time_ms": 466652, "exploitability": 0.167154},
    {"iteration": 3610001, "current_time_ms": 467706, "exploitability": 0.167047},
    {"iteration": 3620001, "current_time_ms": 468788, "exploitability": 0.166914},
    {"iteration": 3630001, "current_time_ms": 470339, "exploitability": 0.166799},
    {"iteration": 3640001, "current_time_ms": 471807, "exploitability": 0.166727},
    {"iteration": 3650001, "current_time_ms": 472915, "exploitability": 0.166631},
    {"iteration": 3660001, "current_time_ms": 473959, "exploitability": 0.166531},
    {"iteration": 3670001, "current_time_ms": 475047, "exploitability": 0.166381},
    {"iteration": 3680001, "current_time_ms": 476179, "exploitability": 0.166176},
    {"iteration": 3690001, "current_time_ms": 477268, "exploitability": 0.165913},
    {"iteration": 3700001, "current_time_ms": 478356, "exploitability": 0.165638},
    {"iteration": 3710001, "current_time_ms": 479385, "exploitability": 0.165367},
    {"iteration": 3720001, "current_time_ms": 480464, "exploitability": 0.165016},
    {"iteration": 3730001, "current_time_ms": 481557, "exploitability": 0.164704},
    {"iteration": 3740001, "current_time_ms": 482602, "exploitability": 0.164398},
    {"iteration": 3750001, "current_time_ms": 483717, "exploitability": 0.164125},
    {"iteration": 3760001, "current_time_ms": 484978, "exploitability": 0.163791},
    {"iteration": 3770001, "current_time_ms": 486608, "exploitability": 0.163497},
    {"iteration": 3780001, "current_time_ms": 487985, "exploitability": 0.163196},
    {"iteration": 3790001, "current_time_ms": 489066, "exploitability": 0.162973},
    {"iteration": 3800001, "current_time_ms": 490159, "exploitability": 0.162836},
    {"iteration": 3810001, "current_time_ms": 491265, "exploitability": 0.162676},
    {"iteration": 3820001, "current_time_ms": 492443, "exploitability": 0.162492},
    {"iteration": 3830001, "current_time_ms": 493582, "exploitability": 0.16235},
    {"iteration": 3840001, "current_time_ms": 494687, "exploitability": 0.162177},
    {"iteration": 3850001, "current_time_ms": 495790, "exploitability": 0.161968},
    {"iteration": 3860001, "current_time_ms": 496898, "exploitability": 0.161766},
    {"iteration": 3870001, "current_time_ms": 498118, "exploitability": 0.161574},
    {"iteration": 3880001, "current_time_ms": 499757, "exploitability": 0.161403},
    {"iteration": 3890001, "current_time_ms": 501012, "exploitability": 0.161236},
    {"iteration": 3900001, "current_time_ms": 502150, "exploitability": 0.161055},
    {"iteration": 3910001, "current_time_ms": 503311, "exploitability": 0.160887},
    {"iteration": 3920001, "current_time_ms": 504417, "exploitability": 0.160709},
    {"iteration": 3930001, "current_time_ms": 505561, "exploitability": 0.160514},
    {"iteration": 3940001, "current_time_ms": 506630, "exploitability": 0.160348},
    {"iteration": 3950001, "current_time_ms": 507751, "exploitability": 0.160191},
    {"iteration": 3960001, "current_time_ms": 508891, "exploitability": 0.160052},
    {"iteration": 3970001, "current_time_ms": 510010, "exploitability": 0.159927},
    {"iteration": 3980001, "current_time_ms": 511134, "exploitability": 0.159752},
    {"iteration": 3990001, "current_time_ms": 512773, "exploitability": 0.159583},
    {"iteration": 4000001, "current_time_ms": 514246, "exploitability": 0.159458},
    {"iteration": 4010001, "current_time_ms": 515497, "exploitability": 0.159383},
    {"iteration": 4020001, "current_time_ms": 516691, "exploitability": 0.159277},
    {"iteration": 4030001, "current_time_ms": 517780, "exploitability": 0.159165},
    {"iteration": 4040001, "current_time_ms": 518906, "exploitability": 0.159032},
    {"iteration": 4050001, "current_time_ms": 520070, "exploitability": 0.158941},
    {"iteration": 4060001, "current_time_ms": 521136, "exploitability": 0.158902},
    {"iteration": 4070001, "current_time_ms": 522481, "exploitability": 0.158905},
    {"iteration": 4080001, "current_time_ms": 523725, "exploitability": 0.158886},
    {"iteration": 4090001, "current_time_ms": 524898, "exploitability": 0.158859},
    {"iteration": 4100001, "current_time_ms": 526006, "exploitability": 0.15884},
    {"iteration": 4110001, "current_time_ms": 527177, "exploitability": 0.158808},
    {"iteration": 4120001, "current_time_ms": 528795, "exploitability": 0.158801},
    {"iteration": 4130001, "current_time_ms": 530350, "exploitability": 0.158795},
    {"iteration": 4140001, "current_time_ms": 531884, "exploitability": 0.158838},
    {"iteration": 4150001, "current_time_ms": 532996, "exploitability": 0.158869},
    {"iteration": 4160001, "current_time_ms": 534059, "exploitability": 0.158843},
    {"iteration": 4170001, "current_time_ms": 535216, "exploitability": 0.158788},
    {"iteration": 4180001, "current_time_ms": 536337, "exploitability": 0.158737},
    {"iteration": 4190001, "current_time_ms": 537526, "exploitability": 0.158684},
    {"iteration": 4200001, "current_time_ms": 538644, "exploitability": 0.158612},
    {"iteration": 4210001, "current_time_ms": 539787, "exploitability": 0.158556},
    {"iteration": 4220001, "current_time_ms": 540907, "exploitability": 0.158531},
    {"iteration": 4230001, "current_time_ms": 542015, "exploitability": 0.158499},
    {"iteration": 4240001, "current_time_ms": 543141, "exploitability": 0.158473},
    {"iteration": 4250001, "current_time_ms": 544267, "exploitability": 0.158475},
    {"iteration": 4260001, "current_time_ms": 545385, "exploitability": 0.158506},
    {"iteration": 4270001, "current_time_ms": 546523, "exploitability": 0.158522},
    {"iteration": 4280001, "current_time_ms": 547675, "exploitability": 0.158519},
    {"iteration": 4290001, "current_time_ms": 548798, "exploitability": 0.158483},
    {"iteration": 4300001, "current_time_ms": 549904, "exploitability": 0.158411},
    {"iteration": 4310001, "current_time_ms": 551018, "exploitability": 0.158274},
    {"iteration": 4320001, "current_time_ms": 552083, "exploitability": 0.158126},
    {"iteration": 4330001, "current_time_ms": 553167, "exploitability": 0.157987},
    {"iteration": 4340001, "current_time_ms": 554269, "exploitability": 0.157845},
    {"iteration": 4350001, "current_time_ms": 555409, "exploitability": 0.1577},
    {"iteration": 4360001, "current_time_ms": 556522, "exploitability": 0.157612},
    {"iteration": 4370001, "current_time_ms": 557631, "exploitability": 0.157551},
    {"iteration": 4380001, "current_time_ms": 558684, "exploitability": 0.157475},
    {"iteration": 4390001, "current_time_ms": 559814, "exploitability": 0.15742},
    {"iteration": 4400001, "current_time_ms": 561235, "exploitability": 0.157362},
    {"iteration": 4410001, "current_time_ms": 562651, "exploitability": 0.157307},
    {"iteration": 4420001, "current_time_ms": 564094, "exploitability": 0.157206},
    {"iteration": 4430001, "current_time_ms": 565256, "exploitability": 0.157108},
    {"iteration": 4440001, "current_time_ms": 566454, "exploitability": 0.157013},
    {"iteration": 4450001, "current_time_ms": 567883, "exploitability": 0.156903},
    {"iteration": 4460001, "current_time_ms": 569305, "exploitability": 0.156771},
    {"iteration": 4470001, "current_time_ms": 570827, "exploitability": 0.156704},
    {"iteration": 4480001, "current_time_ms": 572346, "exploitability": 0.156671},
    {"iteration": 4490001, "current_time_ms": 574137, "exploitability": 0.156617},
    {"iteration": 4500001, "current_time_ms": 576007, "exploitability": 0.156579},
    {"iteration": 4510001, "current_time_ms": 577831, "exploitability": 0.156558},
    {"iteration": 4520001, "current_time_ms": 579160, "exploitability": 0.156492},
    {"iteration": 4530001, "current_time_ms": 580649, "exploitability": 0.156351},
    {"iteration": 4540001, "current_time_ms": 581972, "exploitability": 0.156191},
    {"iteration": 4550001, "current_time_ms": 583188, "exploitability": 0.15603},
    {"iteration": 4560001, "current_time_ms": 584333, "exploitability": 0.155869},
    {"iteration": 4570001, "current_time_ms": 585411, "exploitability": 0.155692},
    {"iteration": 4580001, "current_time_ms": 586485, "exploitability": 0.15546},
    {"iteration": 4590001, "current_time_ms": 587591, "exploitability": 0.155239},
    {"iteration": 4600001, "current_time_ms": 588698, "exploitability": 0.155005},
    {"iteration": 4610001, "current_time_ms": 589848, "exploitability": 0.154787},
    {"iteration": 4620001, "current_time_ms": 590979, "exploitability": 0.154616},
    {"iteration": 4630001, "current_time_ms": 592095, "exploitability": 0.154438},
    {"iteration": 4640001, "current_time_ms": 593184, "exploitability": 0.154235},
    {"iteration": 4650001, "current_time_ms": 594260, "exploitability": 0.154037},
    {"iteration": 4660001, "current_time_ms": 595378, "exploitability": 0.15383},
    {"iteration": 4670001, "current_time_ms": 596469, "exploitability": 0.15363},
    {"iteration": 4680001, "current_time_ms": 597582, "exploitability": 0.153452},
    {"iteration": 4690001, "current_time_ms": 598649, "exploitability": 0.153266},
    {"iteration": 4700001, "current_time_ms": 599758, "exploitability": 0.153089},
    {"iteration": 4710001, "current_time_ms": 600813, "exploitability": 0.15291},
    {"iteration": 4720001, "current_time_ms": 601922, "exploitability": 0.152726},
    {"iteration": 4730001, "current_time_ms": 603030, "exploitability": 0.152502},
    {"iteration": 4740001, "current_time_ms": 604134, "exploitability": 0.152308},
    {"iteration": 4750001, "current_time_ms": 605247, "exploitability": 0.152102},
    {"iteration": 4760001, "current_time_ms": 606338, "exploitability": 0.151899},
    {"iteration": 4770001, "current_time_ms": 607453, "exploitability": 0.151703},
    {"iteration": 4780001, "current_time_ms": 608584, "exploitability": 0.15155},
    {"iteration": 4790001, "current_time_ms": 609689, "exploitability": 0.151372},
    {"iteration": 4800001, "current_time_ms": 610790, "exploitability": 0.151191},
    {"iteration": 4810001, "current_time_ms": 611870, "exploitability": 0.151004},
    {"iteration": 4820001, "current_time_ms": 613000, "exploitability": 0.15081},
    {"iteration": 4830001, "current_time_ms": 614105, "exploitability": 0.150634},
    {"iteration": 4840001, "current_time_ms": 615212, "exploitability": 0.150425},
    {"iteration": 4850001, "current_time_ms": 616296, "exploitability": 0.150246},
    {"iteration": 4860001, "current_time_ms": 617425, "exploitability": 0.150072},
    {"iteration": 4870001, "current_time_ms": 618525, "exploitability": 0.149867},
    {"iteration": 4880001, "current_time_ms": 619613, "exploitability": 0.149643},
    {"iteration": 4890001, "current_time_ms": 620745, "exploitability": 0.14939},
    {"iteration": 4900001, "current_time_ms": 621837, "exploitability": 0.149173},
    {"iteration": 4910001, "current_time_ms": 622943, "exploitability": 0.149065},
    {"iteration": 4920001, "current_time_ms": 624053, "exploitability": 0.14895},
    {"iteration": 4930001, "current_time_ms": 625169, "exploitability": 0.148812},
    {"iteration": 4940001, "current_time_ms": 626281, "exploitability": 0.148653},
    {"iteration": 4950001, "current_time_ms": 627420, "exploitability": 0.148463},
    {"iteration": 4960001, "current_time_ms": 628603, "exploitability": 0.148288},
    {"iteration": 4970001, "current_time_ms": 629666, "exploitability": 0.148112},
    {"iteration": 4980001, "current_time_ms": 630816, "exploitability": 0.147924},
    {"iteration": 4990001, "current_time_ms": 631895, "exploitability": 0.147805},
    {"iteration": 5000001, "current_time_ms": 632958, "exploitability": 0.147663},
    {"iteration": 5010001, "current_time_ms": 634023, "exploitability": 0.147526},
    {"iteration": 5020001, "current_time_ms": 635055, "exploitability": 0.147376},
    {"iteration": 5030001, "current_time_ms": 636348, "exploitability": 0.147227},
    {"iteration": 5040001, "current_time_ms": 637443, "exploitability": 0.147086},
    {"iteration": 5050001, "current_time_ms": 638529, "exploitability": 0.146966},
    {"iteration": 5060001, "current_time_ms": 639856, "exploitability": 0.146872},
    {"iteration": 5070001, "current_time_ms": 641303, "exploitability": 0.146788},
    {"iteration": 5080001, "current_time_ms": 642370, "exploitability": 0.146701},
    {"iteration": 5090001, "current_time_ms": 643422, "exploitability": 0.146633},
    {"iteration": 5100001, "current_time_ms": 644489, "exploitability": 0.146541},
    {"iteration": 5110001, "current_time_ms": 645564, "exploitability": 0.146475},
    {"iteration": 5120001, "current_time_ms": 646700, "exploitability": 0.146404},
    {"iteration": 5130001, "current_time_ms": 647777, "exploitability": 0.146358},
    {"iteration": 5140001, "current_time_ms": 648834, "exploitability": 0.146375},
    {"iteration": 5150001, "current_time_ms": 649888, "exploitability": 0.146388},
    {"iteration": 5160001, "current_time_ms": 650961, "exploitability": 0.146474},
    {"iteration": 5170001, "current_time_ms": 652058, "exploitability": 0.146591},
    {"iteration": 5180001, "current_time_ms": 653097, "exploitability": 0.146679},
    {"iteration": 5190001, "current_time_ms": 654174, "exploitability": 0.146785},
    {"iteration": 5200001, "current_time_ms": 655228, "exploitability": 0.146866},
    {"iteration": 5210001, "current_time_ms": 656335, "exploitability": 0.146937},
    {"iteration": 5220001, "current_time_ms": 657505, "exploitability": 0.147016},
    {"iteration": 5230001, "current_time_ms": 658610, "exploitability": 0.147079},
    {"iteration": 5240001, "current_time_ms": 660213, "exploitability": 0.147139},
    {"iteration": 5250001, "current_time_ms": 661653, "exploitability": 0.147177},
    {"iteration": 5260001, "current_time_ms": 662824, "exploitability": 0.147241},
    {"iteration": 5270001, "current_time_ms": 663955, "exploitability": 0.147334},
    {"iteration": 5280001, "current_time_ms": 665048, "exploitability": 0.147403},
    {"iteration": 5290001, "current_time_ms": 666177, "exploitability": 0.147475},
    {"iteration": 5300001, "current_time_ms": 667264, "exploitability": 0.147565},
    {"iteration": 5310001, "current_time_ms": 668372, "exploitability": 0.147644},
    {"iteration": 5320001, "current_time_ms": 669454, "exploitability": 0.147698},
    {"iteration": 5330001, "current_time_ms": 670564, "exploitability": 0.147771},
    {"iteration": 5340001, "current_time_ms": 671699, "exploitability": 0.147816},
    {"iteration": 5350001, "current_time_ms": 673310, "exploitability": 0.147806},
    {"iteration": 5360001, "current_time_ms": 674722, "exploitability": 0.147756},
    {"iteration": 5370001, "current_time_ms": 676042, "exploitability": 0.147695},
    {"iteration": 5380001, "current_time_ms": 677649, "exploitability": 0.1476},
    {"iteration": 5390001, "current_time_ms": 678942, "exploitability": 0.147485},
    {"iteration": 5400001, "current_time_ms": 680045, "exploitability": 0.147332},
    {"iteration": 5410001, "current_time_ms": 681097, "exploitability": 0.147166},
    {"iteration": 5420001, "current_time_ms": 682176, "exploitability": 0.146968},
    {"iteration": 5430001, "current_time_ms": 683208, "exploitability": 0.146757},
    {"iteration": 5440001, "current_time_ms": 684328, "exploitability": 0.14652},
    {"iteration": 5450001, "current_time_ms": 685377, "exploitability": 0.146323},
    {"iteration": 5460001, "current_time_ms": 686551, "exploitability": 0.14616},
    {"iteration": 5470001, "current_time_ms": 687667, "exploitability": 0.146018},
    {"iteration": 5480001, "current_time_ms": 688725, "exploitability": 0.145898},
    {"iteration": 5490001, "current_time_ms": 689801, "exploitability": 0.145797},
    {"iteration": 5500001, "current_time_ms": 690934, "exploitability": 0.145709},
    {"iteration": 5510001, "current_time_ms": 692210, "exploitability": 0.145646},
    {"iteration": 5520001, "current_time_ms": 693741, "exploitability": 0.145564},
    {"iteration": 5530001, "current_time_ms": 694980, "exploitability": 0.14549},
    {"iteration": 5540001, "current_time_ms": 696045, "exploitability": 0.145406},
    {"iteration": 5550001, "current_time_ms": 697167, "exploitability": 0.145305},
    {"iteration": 5560001, "current_time_ms": 698251, "exploitability": 0.145216},
    {"iteration": 5570001, "current_time_ms": 699342, "exploitability": 0.145129},
    {"iteration": 5580001, "current_time_ms": 700421, "exploitability": 0.14503},
    {"iteration": 5590001, "current_time_ms": 701459, "exploitability": 0.144932},
    {"iteration": 5600001, "current_time_ms": 702535, "exploitability": 0.14481},
    {"iteration": 5610001, "current_time_ms": 703632, "exploitability": 0.144686},
    {"iteration": 5620001, "current_time_ms": 704921, "exploitability": 0.144619},
    {"iteration": 5630001, "current_time_ms": 706394, "exploitability": 0.14456},
    {"iteration": 5640001, "current_time_ms": 707898, "exploitability": 0.144508},
    {"iteration": 5650001, "current_time_ms": 709151, "exploitability": 0.14445},
    {"iteration": 5660001, "current_time_ms": 710239, "exploitability": 0.144375},
    {"iteration": 5670001, "current_time_ms": 711298, "exploitability": 0.144312},
    {"iteration": 5680001, "current_time_ms": 712991, "exploitability": 0.144228},
    {"iteration": 5690001, "current_time_ms": 714518, "exploitability": 0.144126},
    {"iteration": 5700001, "current_time_ms": 715978, "exploitability": 0.14404},
    {"iteration": 5710001, "current_time_ms": 717730, "exploitability": 0.143927},
    {"iteration": 5720001, "current_time_ms": 719505, "exploitability": 0.143804},
    {"iteration": 5730001, "current_time_ms": 721518, "exploitability": 0.143695},
    {"iteration": 5740001, "current_time_ms": 723410, "exploitability": 0.143595},
    {"iteration": 5750001, "current_time_ms": 725159, "exploitability": 0.143526},
    {"iteration": 5760001, "current_time_ms": 726877, "exploitability": 0.143443},
    {"iteration": 5770001, "current_time_ms": 728690, "exploitability": 0.143366},
    {"iteration": 5780001, "current_time_ms": 730074, "exploitability": 0.143291},
    {"iteration": 5790001, "current_time_ms": 731379, "exploitability": 0.14321},
    {"iteration": 5800001, "current_time_ms": 732556, "exploitability": 0.143154},
    {"iteration": 5810001, "current_time_ms": 734098, "exploitability": 0.1431},
    {"iteration": 5820001, "current_time_ms": 735492, "exploitability": 0.143031},
    {"iteration": 5830001, "current_time_ms": 736826, "exploitability": 0.14294},
    {"iteration": 5840001, "current_time_ms": 737962, "exploitability": 0.142816},
    {"iteration": 5850001, "current_time_ms": 739255, "exploitability": 0.142681},
    {"iteration": 5860001, "current_time_ms": 740914, "exploitability": 0.142551},
    {"iteration": 5870001, "current_time_ms": 742501, "exploitability": 0.142454},
    {"iteration": 5880001, "current_time_ms": 743675, "exploitability": 0.142349},
    {"iteration": 5890001, "current_time_ms": 744847, "exploitability": 0.142241},
    {"iteration": 5900001, "current_time_ms": 746067, "exploitability": 0.142133},
    {"iteration": 5910001, "current_time_ms": 747224, "exploitability": 0.142048},
    {"iteration": 5920001, "current_time_ms": 748333, "exploitability": 0.141969},
    {"iteration": 5930001, "current_time_ms": 749393, "exploitability": 0.141888},
    {"iteration": 5940001, "current_time_ms": 750493, "exploitability": 0.141784},
    {"iteration": 5950001, "current_time_ms": 751580, "exploitability": 0.141691},
    {"iteration": 5960001, "current_time_ms": 752713, "exploitability": 0.141612},
    {"iteration": 5970001, "current_time_ms": 753818, "exploitability": 0.141547},
    {"iteration": 5980001, "current_time_ms": 754871, "exploitability": 0.141449},
    {"iteration": 5990001, "current_time_ms": 756051, "exploitability": 0.141336},
    {"iteration": 6000001, "current_time_ms": 757379, "exploitability": 0.141205},
    {"iteration": 6010001, "current_time_ms": 758477, "exploitability": 0.141042},
    {"iteration": 6020001, "current_time_ms": 759460, "exploitability": 0.140895},
    {"iteration": 6030001, "current_time_ms": 760564, "exploitability": 0.140739},
    {"iteration": 6040001, "current_time_ms": 761698, "exploitability": 0.140599},
    {"iteration": 6050001, "current_time_ms": 762839, "exploitability": 0.140464},
    {"iteration": 6060001, "current_time_ms": 763912, "exploitability": 0.14033},
    {"iteration": 6070001, "current_time_ms": 765039, "exploitability": 0.140181},
    {"iteration": 6080001, "current_time_ms": 766153, "exploitability": 0.140035},
    {"iteration": 6090001, "current_time_ms": 767868, "exploitability": 0.139873},
    {"iteration": 6100001, "current_time_ms": 769252, "exploitability": 0.139686},
    {"iteration": 6110001, "current_time_ms": 770437, "exploitability": 0.139505},
    {"iteration": 6120001, "current_time_ms": 771846, "exploitability": 0.139338},
    {"iteration": 6130001, "current_time_ms": 773084, "exploitability": 0.139176},
    {"iteration": 6140001, "current_time_ms": 774283, "exploitability": 0.139023},
    {"iteration": 6150001, "current_time_ms": 775427, "exploitability": 0.138866},
    {"iteration": 6160001, "current_time_ms": 776571, "exploitability": 0.138726},
    {"iteration": 6170001, "current_time_ms": 777723, "exploitability": 0.1386},
    {"iteration": 6180001, "current_time_ms": 778801, "exploitability": 0.138489},
    {"iteration": 6190001, "current_time_ms": 779971, "exploitability": 0.13849},
    {"iteration": 6200001, "current_time_ms": 781271, "exploitability": 0.138532},
    {"iteration": 6210001, "current_time_ms": 782440, "exploitability": 0.138578},
    {"iteration": 6220001, "current_time_ms": 783463, "exploitability": 0.138601},
    {"iteration": 6230001, "current_time_ms": 784587, "exploitability": 0.138591},
    {"iteration": 6240001, "current_time_ms": 785690, "exploitability": 0.138595},
    {"iteration": 6250001, "current_time_ms": 786798, "exploitability": 0.138611},
    {"iteration": 6260001, "current_time_ms": 787888, "exploitability": 0.138656},
    {"iteration": 6270001, "current_time_ms": 788998, "exploitability": 0.138713},
    {"iteration": 6280001, "current_time_ms": 790187, "exploitability": 0.138731},
    {"iteration": 6290001, "current_time_ms": 791524, "exploitability": 0.138741},
    {"iteration": 6300001, "current_time_ms": 792612, "exploitability": 0.138747},
    {"iteration": 6310001, "current_time_ms": 793665, "exploitability": 0.138713},
    {"iteration": 6320001, "current_time_ms": 794735, "exploitability": 0.138673},
    {"iteration": 6330001, "current_time_ms": 795789, "exploitability": 0.138637},
    {"iteration": 6340001, "current_time_ms": 796877, "exploitability": 0.138567},
    {"iteration": 6350001, "current_time_ms": 797975, "exploitability": 0.13847},
    {"iteration": 6360001, "current_time_ms": 799072, "exploitability": 0.138339},
    {"iteration": 6370001, "current_time_ms": 800168, "exploitability": 0.138175},
    {"iteration": 6380001, "current_time_ms": 801408, "exploitability": 0.137964},
    {"iteration": 6390001, "current_time_ms": 802887, "exploitability": 0.137822},
    {"iteration": 6400001, "current_time_ms": 804248, "exploitability": 0.137706},
    {"iteration": 6410001, "current_time_ms": 805368, "exploitability": 0.137592},
    {"iteration": 6420001, "current_time_ms": 806542, "exploitability": 0.137481},
    {"iteration": 6430001, "current_time_ms": 808166, "exploitability": 0.137381},
    {"iteration": 6440001, "current_time_ms": 809746, "exploitability": 0.137271},
    {"iteration": 6450001, "current_time_ms": 811067, "exploitability": 0.13715},
    {"iteration": 6460001, "current_time_ms": 812351, "exploitability": 0.137049},
    {"iteration": 6470001, "current_time_ms": 813720, "exploitability": 0.136923},
    {"iteration": 6480001, "current_time_ms": 814940, "exploitability": 0.136792},
    {"iteration": 6490001, "current_time_ms": 816026, "exploitability": 0.136596},
    {"iteration": 6500001, "current_time_ms": 817168, "exploitability": 0.136375},
    {"iteration": 6510001, "current_time_ms": 818342, "exploitability": 0.136125},
    {"iteration": 6520001, "current_time_ms": 819483, "exploitability": 0.135906},
    {"iteration": 6530001, "current_time_ms": 820614, "exploitability": 0.1357},
    {"iteration": 6540001, "current_time_ms": 821793, "exploitability": 0.13549},
    {"iteration": 6550001, "current_time_ms": 823109, "exploitability": 0.135305},
    {"iteration": 6560001, "current_time_ms": 824813, "exploitability": 0.135156},
    {"iteration": 6570001, "current_time_ms": 826040, "exploitability": 0.135024},
    {"iteration": 6580001, "current_time_ms": 827186, "exploitability": 0.134889},
    {"iteration": 6590001, "current_time_ms": 828391, "exploitability": 0.134733},
    {"iteration": 6600001, "current_time_ms": 829536, "exploitability": 0.134602},
    {"iteration": 6610001, "current_time_ms": 830640, "exploitability": 0.134476},
    {"iteration": 6620001, "current_time_ms": 831830, "exploitability": 0.134338},
    {"iteration": 6630001, "current_time_ms": 833171, "exploitability": 0.134194},
    {"iteration": 6640001, "current_time_ms": 834341, "exploitability": 0.134055},
    {"iteration": 6650001, "current_time_ms": 835537, "exploitability": 0.133927},
    {"iteration": 6660001, "current_time_ms": 836642, "exploitability": 0.133812},
    {"iteration": 6670001, "current_time_ms": 837968, "exploitability": 0.133688},
    {"iteration": 6680001, "current_time_ms": 839132, "exploitability": 0.133571},
    {"iteration": 6690001, "current_time_ms": 841017, "exploitability": 0.133467},
    {"iteration": 6700001, "current_time_ms": 843300, "exploitability": 0.133384},
    {"iteration": 6710001, "current_time_ms": 845614, "exploitability": 0.133296},
    {"iteration": 6720001, "current_time_ms": 847439, "exploitability": 0.133203},
    {"iteration": 6730001, "current_time_ms": 849482, "exploitability": 0.133109},
    {"iteration": 6740001, "current_time_ms": 851293, "exploitability": 0.132985},
    {"iteration": 6750001, "current_time_ms": 853592, "exploitability": 0.132839},
    {"iteration": 6760001, "current_time_ms": 854917, "exploitability": 0.132674},
    {"iteration": 6770001, "current_time_ms": 856071, "exploitability": 0.132534},
    {"iteration": 6780001, "current_time_ms": 857284, "exploitability": 0.13241},
    {"iteration": 6790001, "current_time_ms": 858819, "exploitability": 0.132339},
    {"iteration": 6800001, "current_time_ms": 860236, "exploitability": 0.132295},
    {"iteration": 6810001, "current_time_ms": 861556, "exploitability": 0.132265},
    {"iteration": 6820001, "current_time_ms": 862878, "exploitability": 0.132245},
    {"iteration": 6830001, "current_time_ms": 864927, "exploitability": 0.132223},
    {"iteration": 6840001, "current_time_ms": 866694, "exploitability": 0.132231},
    {"iteration": 6850001, "current_time_ms": 868320, "exploitability": 0.132248},
    {"iteration": 6860001, "current_time_ms": 869971, "exploitability": 0.132251},
    {"iteration": 6870001, "current_time_ms": 871879, "exploitability": 0.132243},
    {"iteration": 6880001, "current_time_ms": 873821, "exploitability": 0.13225},
    {"iteration": 6890001, "current_time_ms": 875864, "exploitability": 0.132286},
    {"iteration": 6900001, "current_time_ms": 877662, "exploitability": 0.132322},
    {"iteration": 6910001, "current_time_ms": 879689, "exploitability": 0.132354},
    {"iteration": 6920001, "current_time_ms": 881620, "exploitability": 0.132375},
    {"iteration": 6930001, "current_time_ms": 883062, "exploitability": 0.132396},
    {"iteration": 6940001, "current_time_ms": 884446, "exploitability": 0.132421},
    {"iteration": 6950001, "current_time_ms": 885887, "exploitability": 0.132443},
    {"iteration": 6960001, "current_time_ms": 887381, "exploitability": 0.132468},
    {"iteration": 6970001, "current_time_ms": 888669, "exploitability": 0.132482},
    {"iteration": 6980001, "current_time_ms": 889941, "exploitability": 0.132491},
    {"iteration": 6990001, "current_time_ms": 891187, "exploitability": 0.132496},
    {"iteration": 7000001, "current_time_ms": 892366, "exploitability": 0.132513},
    {"iteration": 7010001, "current_time_ms": 893460, "exploitability": 0.132548},
    {"iteration": 7020001, "current_time_ms": 894559, "exploitability": 0.132577},
    {"iteration": 7030001, "current_time_ms": 895672, "exploitability": 0.13261},
    {"iteration": 7040001, "current_time_ms": 896733, "exploitability": 0.132641},
    {"iteration": 7050001, "current_time_ms": 897775, "exploitability": 0.132665},
    {"iteration": 7060001, "current_time_ms": 898855, "exploitability": 0.132654},
    {"iteration": 7070001, "current_time_ms": 899926, "exploitability": 0.132629},
    {"iteration": 7080001, "current_time_ms": 900955, "exploitability": 0.132586},
    {"iteration": 7090001, "current_time_ms": 902012, "exploitability": 0.132549},
    {"iteration": 7100001, "current_time_ms": 903073, "exploitability": 0.132513},
    {"iteration": 7110001, "current_time_ms": 904145, "exploitability": 0.13248},
    {"iteration": 7120001, "current_time_ms": 905233, "exploitability": 0.132436},
    {"iteration": 7130001, "current_time_ms": 906306, "exploitability": 0.132385},
    {"iteration": 7140001, "current_time_ms": 907395, "exploitability": 0.132337},
    {"iteration": 7150001, "current_time_ms": 908462, "exploitability": 0.132295},
    {"iteration": 7160001, "current_time_ms": 909705, "exploitability": 0.132245},
    {"iteration": 7170001, "current_time_ms": 910907, "exploitability": 0.132173},
    {"iteration": 7180001, "current_time_ms": 911959, "exploitability": 0.132109},
    {"iteration": 7190001, "current_time_ms": 913058, "exploitability": 0.13205},
    {"iteration": 7200001, "current_time_ms": 914156, "exploitability": 0.131993},
    {"iteration": 7210001, "current_time_ms": 915295, "exploitability": 0.13193},
    {"iteration": 7220001, "current_time_ms": 916619, "exploitability": 0.131846},
    {"iteration": 7230001, "current_time_ms": 917947, "exploitability": 0.131773},
    {"iteration": 7240001, "current_time_ms": 919156, "exploitability": 0.131714},
    {"iteration": 7250001, "current_time_ms": 920284, "exploitability": 0.131665},
    {"iteration": 7260001, "current_time_ms": 921384, "exploitability": 0.131618},
    {"iteration": 7270001, "current_time_ms": 922468, "exploitability": 0.131569},
    {"iteration": 7280001, "current_time_ms": 923572, "exploitability": 0.131499},
    {"iteration": 7290001, "current_time_ms": 924677, "exploitability": 0.131434},
    {"iteration": 7300001, "current_time_ms": 926010, "exploitability": 0.131367},
    {"iteration": 7310001, "current_time_ms": 927569, "exploitability": 0.131291},
    {"iteration": 7320001, "current_time_ms": 928880, "exploitability": 0.131212},
    {"iteration": 7330001, "current_time_ms": 930311, "exploitability": 0.131129},
    {"iteration": 7340001, "current_time_ms": 931419, "exploitability": 0.131045},
    {"iteration": 7350001, "current_time_ms": 932538, "exploitability": 0.13095},
    {"iteration": 7360001, "current_time_ms": 933769, "exploitability": 0.130835},
    {"iteration": 7370001, "current_time_ms": 935028, "exploitability": 0.130708},
    {"iteration": 7380001, "current_time_ms": 936221, "exploitability": 0.130594},
    {"iteration": 7390001, "current_time_ms": 937260, "exploitability": 0.13051},
    {"iteration": 7400001, "current_time_ms": 938364, "exploitability": 0.130424},
    {"iteration": 7410001, "current_time_ms": 939594, "exploitability": 0.130338},
    {"iteration": 7420001, "current_time_ms": 940795, "exploitability": 0.130278},
    {"iteration": 7430001, "current_time_ms": 941829, "exploitability": 0.13021},
    {"iteration": 7440001, "current_time_ms": 942886, "exploitability": 0.130162},
    {"iteration": 7450001, "current_time_ms": 943992, "exploitability": 0.130125},
    {"iteration": 7460001, "current_time_ms": 945078, "exploitability": 0.130088},
    {"iteration": 7470001, "current_time_ms": 946193, "exploitability": 0.130065},
    {"iteration": 7480001, "current_time_ms": 947445, "exploitability": 0.130033},
    {"iteration": 7490001, "current_time_ms": 948600, "exploitability": 0.129988},
    {"iteration": 7500001, "current_time_ms": 949680, "exploitability": 0.129942},
    {"iteration": 7510001, "current_time_ms": 950737, "exploitability": 0.129881},
    {"iteration": 7520001, "current_time_ms": 951814, "exploitability": 0.12982},
    {"iteration": 7530001, "current_time_ms": 952893, "exploitability": 0.129758},
    {"iteration": 7540001, "current_time_ms": 954006, "exploitability": 0.12972},
    {"iteration": 7550001, "current_time_ms": 955115, "exploitability": 0.129687},
    {"iteration": 7560001, "current_time_ms": 956209, "exploitability": 0.129667},
    {"iteration": 7570001, "current_time_ms": 957295, "exploitability": 0.129627},
    {"iteration": 7580001, "current_time_ms": 958385, "exploitability": 0.129585},
    {"iteration": 7590001, "current_time_ms": 959430, "exploitability": 0.129507},
    {"iteration": 7600001, "current_time_ms": 960521, "exploitability": 0.129413},
    {"iteration": 7610001, "current_time_ms": 961623, "exploitability": 0.129344},
    {"iteration": 7620001, "current_time_ms": 962686, "exploitability": 0.129267},
    {"iteration": 7630001, "current_time_ms": 963797, "exploitability": 0.12919},
    {"iteration": 7640001, "current_time_ms": 964874, "exploitability": 0.129121},
    {"iteration": 7650001, "current_time_ms": 966049, "exploitability": 0.12905},
    {"iteration": 7660001, "current_time_ms": 967169, "exploitability": 0.128981},
    {"iteration": 7670001, "current_time_ms": 968254, "exploitability": 0.128913},
    {"iteration": 7680001, "current_time_ms": 969515, "exploitability": 0.128826},
    {"iteration": 7690001, "current_time_ms": 970687, "exploitability": 0.128739},
    {"iteration": 7700001, "current_time_ms": 971718, "exploitability": 0.12863},
    {"iteration": 7710001, "current_time_ms": 972797, "exploitability": 0.128531},
    {"iteration": 7720001, "current_time_ms": 973913, "exploitability": 0.128454},
    {"iteration": 7730001, "current_time_ms": 975016, "exploitability": 0.128378},
    {"iteration": 7740001, "current_time_ms": 976124, "exploitability": 0.128314},
    {"iteration": 7750001, "current_time_ms": 977227, "exploitability": 0.128227},
    {"iteration": 7760001, "current_time_ms": 978311, "exploitability": 0.128138},
    {"iteration": 7770001, "current_time_ms": 979350, "exploitability": 0.128048},
    {"iteration": 7780001, "current_time_ms": 980422, "exploitability": 0.127961},
    {"iteration": 7790001, "current_time_ms": 981524, "exploitability": 0.127875},
    {"iteration": 7800001, "current_time_ms": 982599, "exploitability": 0.127795},
    {"iteration": 7810001, "current_time_ms": 983685, "exploitability": 0.127713},
    {"iteration": 7820001, "current_time_ms": 984741, "exploitability": 0.127633},
    {"iteration": 7830001, "current_time_ms": 985797, "exploitability": 0.127547},
    {"iteration": 7840001, "current_time_ms": 986879, "exploitability": 0.127461},
    {"iteration": 7850001, "current_time_ms": 987981, "exploitability": 0.127356},
    {"iteration": 7860001, "current_time_ms": 989222, "exploitability": 0.127237},
    {"iteration": 7870001, "current_time_ms": 990798, "exploitability": 0.127127},
    {"iteration": 7880001, "current_time_ms": 992079, "exploitability": 0.127007},
    {"iteration": 7890001, "current_time_ms": 993221, "exploitability": 0.126881},
    {"iteration": 7900001, "current_time_ms": 994284, "exploitability": 0.12677},
    {"iteration": 7910001, "current_time_ms": 995447, "exploitability": 0.126701},
    {"iteration": 7920001, "current_time_ms": 996665, "exploitability": 0.126635},
    {"iteration": 7930001, "current_time_ms": 997789, "exploitability": 0.126562},
    {"iteration": 7940001, "current_time_ms": 999270, "exploitability": 0.126482},
    {"iteration": 7950001, "current_time_ms": 1000833, "exploitability": 0.126395},
    {"iteration": 7960001, "current_time_ms": 1001996, "exploitability": 0.126296},
    {"iteration": 7970001, "current_time_ms": 1003147, "exploitability": 0.126217},
    {"iteration": 7980001, "current_time_ms": 1004195, "exploitability": 0.12615},
    {"iteration": 7990001, "current_time_ms": 1005278, "exploitability": 0.126087},
    {"iteration": 8000001, "current_time_ms": 1006347, "exploitability": 0.126026},
    {"iteration": 8010001, "current_time_ms": 1007425, "exploitability": 0.125968},
    {"iteration": 8020001, "current_time_ms": 1008494, "exploitability": 0.125915},
    {"iteration": 8030001, "current_time_ms": 1009574, "exploitability": 0.125832},
    {"iteration": 8040001, "current_time_ms": 1010632, "exploitability": 0.125722},
    {"iteration": 8050001, "current_time_ms": 1011717, "exploitability": 0.125621},
    {"iteration": 8060001, "current_time_ms": 1012789, "exploitability": 0.125539},
    {"iteration": 8070001, "current_time_ms": 1013863, "exploitability": 0.12546},
    {"iteration": 8080001, "current_time_ms": 1014903, "exploitability": 0.125455},
    {"iteration": 8090001, "current_time_ms": 1015947, "exploitability": 0.125442},
    {"iteration": 8100001, "current_time_ms": 1017035, "exploitability": 0.12543},
    {"iteration": 8110001, "current_time_ms": 1018116, "exploitability": 0.125395},
    {"iteration": 8120001, "current_time_ms": 1019207, "exploitability": 0.125358},
    {"iteration": 8130001, "current_time_ms": 1020262, "exploitability": 0.125313},
    {"iteration": 8140001, "current_time_ms": 1021332, "exploitability": 0.125264},
    {"iteration": 8150001, "current_time_ms": 1022375, "exploitability": 0.125214},
    {"iteration": 8160001, "current_time_ms": 1023453, "exploitability": 0.125163},
    {"iteration": 8170001, "current_time_ms": 1024498, "exploitability": 0.125128},
    {"iteration": 8180001, "current_time_ms": 1025558, "exploitability": 0.125089},
    {"iteration": 8190001, "current_time_ms": 1026603, "exploitability": 0.125054},
    {"iteration": 8200001, "current_time_ms": 1027669, "exploitability": 0.12502},
    {"iteration": 8210001, "current_time_ms": 1028850, "exploitability": 0.124983},
    {"iteration": 8220001, "current_time_ms": 1029950, "exploitability": 0.124965},
    {"iteration": 8230001, "current_time_ms": 1031035, "exploitability": 0.124944},
    {"iteration": 8240001, "current_time_ms": 1032125, "exploitability": 0.124923},
    {"iteration": 8250001, "current_time_ms": 1033308, "exploitability": 0.124888},
    {"iteration": 8260001, "current_time_ms": 1034415, "exploitability": 0.12484},
    {"iteration": 8270001, "current_time_ms": 1035643, "exploitability": 0.124788},
    {"iteration": 8280001, "current_time_ms": 1036837, "exploitability": 0.124729},
    {"iteration": 8290001, "current_time_ms": 1037943, "exploitability": 0.124664},
    {"iteration": 8300001, "current_time_ms": 1039109, "exploitability": 0.124606},
    {"iteration": 8310001, "current_time_ms": 1040255, "exploitability": 0.12455},
    {"iteration": 8320001, "current_time_ms": 1041420, "exploitability": 0.1245},
    {"iteration": 8330001, "current_time_ms": 1042584, "exploitability": 0.124441},
    {"iteration": 8340001, "current_time_ms": 1043759, "exploitability": 0.124377},
    {"iteration": 8350001, "current_time_ms": 1044926, "exploitability": 0.124315},
    {"iteration": 8360001, "current_time_ms": 1046202, "exploitability": 0.124268},
    {"iteration": 8370001, "current_time_ms": 1047359, "exploitability": 0.124216},
    {"iteration": 8380001, "current_time_ms": 1048489, "exploitability": 0.124149},
    {"iteration": 8390001, "current_time_ms": 1049819, "exploitability": 0.124084},
    {"iteration": 8400001, "current_time_ms": 1051014, "exploitability": 0.124009},
    {"iteration": 8410001, "current_time_ms": 1052120, "exploitability": 0.123948},
    {"iteration": 8420001, "current_time_ms": 1053281, "exploitability": 0.12387},
    {"iteration": 8430001, "current_time_ms": 1054784, "exploitability": 0.123789},
    {"iteration": 8440001, "current_time_ms": 1055985, "exploitability": 0.123706},
    {"iteration": 8450001, "current_time_ms": 1057020, "exploitability": 0.123629},
    {"iteration": 8460001, "current_time_ms": 1058191, "exploitability": 0.123558},
    {"iteration": 8470001, "current_time_ms": 1059472, "exploitability": 0.123498},
    {"iteration": 8480001, "current_time_ms": 1060749, "exploitability": 0.123433},
    {"iteration": 8490001, "current_time_ms": 1061819, "exploitability": 0.123374},
    {"iteration": 8500001, "current_time_ms": 1062972, "exploitability": 0.123317},
    {"iteration": 8510001, "current_time_ms": 1064056, "exploitability": 0.123261},
    {"iteration": 8520001, "current_time_ms": 1065256, "exploitability": 0.123205},
    {"iteration": 8530001, "current_time_ms": 1066449, "exploitability": 0.123163},
    {"iteration": 8540001, "current_time_ms": 1067576, "exploitability": 0.123127},
    {"iteration": 8550001, "current_time_ms": 1068716, "exploitability": 0.12308},
    {"iteration": 8560001, "current_time_ms": 1069910, "exploitability": 0.123046},
    {"iteration": 8570001, "current_time_ms": 1071046, "exploitability": 0.123006},
    {"iteration": 8580001, "current_time_ms": 1072288, "exploitability": 0.122964},
    {"iteration": 8590001, "current_time_ms": 1073464, "exploitability": 0.122893},
    {"iteration": 8600001, "current_time_ms": 1074554, "exploitability": 0.122835},
    {"iteration": 8610001, "current_time_ms": 1075636, "exploitability": 0.122773},
    {"iteration": 8620001, "current_time_ms": 1076708, "exploitability": 0.122721},
    {"iteration": 8630001, "current_time_ms": 1077814, "exploitability": 0.122676},
    {"iteration": 8640001, "current_time_ms": 1078913, "exploitability": 0.122628},
    {"iteration": 8650001, "current_time_ms": 1080046, "exploitability": 0.122582},
    {"iteration": 8660001, "current_time_ms": 1081144, "exploitability": 0.122541},
    {"iteration": 8670001, "current_time_ms": 1082226, "exploitability": 0.1225},
    {"iteration": 8680001, "current_time_ms": 1083308, "exploitability": 0.12247},
    {"iteration": 8690001, "current_time_ms": 1084391, "exploitability": 0.122438},
    {"iteration": 8700001, "current_time_ms": 1085491, "exploitability": 0.122404},
    {"iteration": 8710001, "current_time_ms": 1086605, "exploitability": 0.122375},
    {"iteration": 8720001, "current_time_ms": 1087717, "exploitability": 0.122343},
    {"iteration": 8730001, "current_time_ms": 1088997, "exploitability": 0.122316},
    {"iteration": 8740001, "current_time_ms": 1090166, "exploitability": 0.122299},
    {"iteration": 8750001, "current_time_ms": 1091200, "exploitability": 0.122293},
    {"iteration": 8760001, "current_time_ms": 1092243, "exploitability": 0.122301},
    {"iteration": 8770001, "current_time_ms": 1093286, "exploitability": 0.122288},
    {"iteration": 8780001, "current_time_ms": 1094365, "exploitability": 0.122264},
    {"iteration": 8790001, "current_time_ms": 1095406, "exploitability": 0.122233},
    {"iteration": 8800001, "current_time_ms": 1096503, "exploitability": 0.122213},
    {"iteration": 8810001, "current_time_ms": 1097581, "exploitability": 0.122189},
    {"iteration": 8820001, "current_time_ms": 1098651, "exploitability": 0.122156},
    {"iteration": 8830001, "current_time_ms": 1099705, "exploitability": 0.122123},
    {"iteration": 8840001, "current_time_ms": 1100780, "exploitability": 0.122091},
    {"iteration": 8850001, "current_time_ms": 1101799, "exploitability": 0.122054},
    {"iteration": 8860001, "current_time_ms": 1102851, "exploitability": 0.122011},
    {"iteration": 8870001, "current_time_ms": 1103927, "exploitability": 0.121962},
    {"iteration": 8880001, "current_time_ms": 1105049, "exploitability": 0.121904},
    {"iteration": 8890001, "current_time_ms": 1106196, "exploitability": 0.121851},
    {"iteration": 8900001, "current_time_ms": 1107618, "exploitability": 0.121797},
    {"iteration": 8910001, "current_time_ms": 1109290, "exploitability": 0.121751},
    {"iteration": 8920001, "current_time_ms": 1110639, "exploitability": 0.121694},
    {"iteration": 8930001, "current_time_ms": 1112149, "exploitability": 0.121618},
    {"iteration": 8940001, "current_time_ms": 1113759, "exploitability": 0.121547},
    {"iteration": 8950001, "current_time_ms": 1115448, "exploitability": 0.121475},
    {"iteration": 8960001, "current_time_ms": 1117102, "exploitability": 0.121407},
    {"iteration": 8970001, "current_time_ms": 1118648, "exploitability": 0.121341},
    {"iteration": 8980001, "current_time_ms": 1120383, "exploitability": 0.121275},
    {"iteration": 8990001, "current_time_ms": 1122166, "exploitability": 0.121199},
    {"iteration": 9000001, "current_time_ms": 1123734, "exploitability": 0.121127},
    {"iteration": 9010001, "current_time_ms": 1125394, "exploitability": 0.121052},
    {"iteration": 9020001, "current_time_ms": 1126814, "exploitability": 0.120976},
    {"iteration": 9030001, "current_time_ms": 1128142, "exploitability": 0.120905},
    {"iteration": 9040001, "current_time_ms": 1129557, "exploitability": 0.120834},
    {"iteration": 9050001, "current_time_ms": 1130804, "exploitability": 0.120764},
    {"iteration": 9060001, "current_time_ms": 1132164, "exploitability": 0.120704},
    {"iteration": 9070001, "current_time_ms": 1133394, "exploitability": 0.120645},
    {"iteration": 9080001, "current_time_ms": 1134458, "exploitability": 0.120583},
    {"iteration": 9090001, "current_time_ms": 1135509, "exploitability": 0.120516},
    {"iteration": 9100001, "current_time_ms": 1136542, "exploitability": 0.120442},
    {"iteration": 9110001, "current_time_ms": 1137682, "exploitability": 0.120385},
    {"iteration": 9120001, "current_time_ms": 1138718, "exploitability": 0.12032},
    {"iteration": 9130001, "current_time_ms": 1139766, "exploitability": 0.120249},
    {"iteration": 9140001, "current_time_ms": 1140815, "exploitability": 0.120202},
    {"iteration": 9150001, "current_time_ms": 1141895, "exploitability": 0.120158},
    {"iteration": 9160001, "current_time_ms": 1142958, "exploitability": 0.120102},
    {"iteration": 9170001, "current_time_ms": 1143994, "exploitability": 0.120045},
    {"iteration": 9180001, "current_time_ms": 1145092, "exploitability": 0.11998},
    {"iteration": 9190001, "current_time_ms": 1146134, "exploitability": 0.119901},
    {"iteration": 9200001, "current_time_ms": 1147174, "exploitability": 0.119804},
    {"iteration": 9210001, "current_time_ms": 1148216, "exploitability": 0.119693},
    {"iteration": 9220001, "current_time_ms": 1149269, "exploitability": 0.119585},
    {"iteration": 9230001, "current_time_ms": 1150342, "exploitability": 0.119465},
    {"iteration": 9240001, "current_time_ms": 1151383, "exploitability": 0.119356},
    {"iteration": 9250001, "current_time_ms": 1152442, "exploitability": 0.119256},
    {"iteration": 9260001, "current_time_ms": 1153486, "exploitability": 0.119149},
    {"iteration": 9270001, "current_time_ms": 1154538, "exploitability": 0.119042},
    {"iteration": 9280001, "current_time_ms": 1155583, "exploitability": 0.118921},
    {"iteration": 9290001, "current_time_ms": 1156653, "exploitability": 0.118802},
    {"iteration": 9300001, "current_time_ms": 1157729, "exploitability": 0.118694},
    {"iteration": 9310001, "current_time_ms": 1158784, "exploitability": 0.11866},
    {"iteration": 9320001, "current_time_ms": 1159970, "exploitability": 0.118656},
    {"iteration": 9330001, "current_time_ms": 1161033, "exploitability": 0.118641},
    {"iteration": 9340001, "current_time_ms": 1162079, "exploitability": 0.118626},
    {"iteration": 9350001, "current_time_ms": 1163127, "exploitability": 0.118609},
    {"iteration": 9360001, "current_time_ms": 1164178, "exploitability": 0.118572},
    {"iteration": 9370001, "current_time_ms": 1165221, "exploitability": 0.118537},
    {"iteration": 9380001, "current_time_ms": 1166514, "exploitability": 0.118493},
    {"iteration": 9390001, "current_time_ms": 1167651, "exploitability": 0.118444},
    {"iteration": 9400001, "current_time_ms": 1168697, "exploitability": 0.118402},
    {"iteration": 9410001, "current_time_ms": 1169855, "exploitability": 0.118369},
    {"iteration": 9420001, "current_time_ms": 1171022, "exploitability": 0.118329},
    {"iteration": 9430001, "current_time_ms": 1172145, "exploitability": 0.118301},
    {"iteration": 9440001, "current_time_ms": 1173176, "exploitability": 0.11827},
    {"iteration": 9450001, "current_time_ms": 1174192, "exploitability": 0.118224},
    {"iteration": 9460001, "current_time_ms": 1175328, "exploitability": 0.11819},
    {"iteration": 9470001, "current_time_ms": 1176515, "exploitability": 0.11817},
    {"iteration": 9480001, "current_time_ms": 1177606, "exploitability": 0.118139},
    {"iteration": 9490001, "current_time_ms": 1178619, "exploitability": 0.118101},
    {"iteration": 9500001, "current_time_ms": 1179657, "exploitability": 0.118053},
    {"iteration": 9510001, "current_time_ms": 1180738, "exploitability": 0.118003},
    {"iteration": 9520001, "current_time_ms": 1181841, "exploitability": 0.117978},
    {"iteration": 9530001, "current_time_ms": 1182915, "exploitability": 0.117967},
    {"iteration": 9540001, "current_time_ms": 1183953, "exploitability": 0.117978},
    {"iteration": 9550001, "current_time_ms": 1185004, "exploitability": 0.117981},
    {"iteration": 9560001, "current_time_ms": 1186037, "exploitability": 0.117985},
    {"iteration": 9570001, "current_time_ms": 1187117, "exploitability": 0.117996},
    {"iteration": 9580001, "current_time_ms": 1188172, "exploitability": 0.118019},
    {"iteration": 9590001, "current_time_ms": 1189257, "exploitability": 0.118046},
    {"iteration": 9600001, "current_time_ms": 1190354, "exploitability": 0.118083},
    {"iteration": 9610001, "current_time_ms": 1191427, "exploitability": 0.118119},
    {"iteration": 9620001, "current_time_ms": 1192501, "exploitability": 0.11815},
    {"iteration": 9630001, "current_time_ms": 1193646, "exploitability": 0.118166},
    {"iteration": 9640001, "current_time_ms": 1194725, "exploitability": 0.118197},
    {"iteration": 9650001, "current_time_ms": 1195848, "exploitability": 0.118209},
    {"iteration": 9660001, "current_time_ms": 1196926, "exploitability": 0.118213},
    {"iteration": 9670001, "current_time_ms": 1198015, "exploitability": 0.118224},
    {"iteration": 9680001, "current_time_ms": 1199136, "exploitability": 0.118231},
    {"iteration": 9690001, "current_time_ms": 1200237, "exploitability": 0.118221},
    {"iteration": 9700001, "current_time_ms": 1201287, "exploitability": 0.11822},
    {"iteration": 9710001, "current_time_ms": 1202409, "exploitability": 0.118218},
    {"iteration": 9720001, "current_time_ms": 1203477, "exploitability": 0.118194},
    {"iteration": 9730001, "current_time_ms": 1204567, "exploitability": 0.118164},
    {"iteration": 9740001, "current_time_ms": 1205618, "exploitability": 0.118136},
    {"iteration": 9750001, "current_time_ms": 1206674, "exploitability": 0.118093},
    {"iteration": 9760001, "current_time_ms": 1207742, "exploitability": 0.118071},
    {"iteration": 9770001, "current_time_ms": 1208804, "exploitability": 0.118056},
    {"iteration": 9780001, "current_time_ms": 1209857, "exploitability": 0.118025},
    {"iteration": 9790001, "current_time_ms": 1210958, "exploitability": 0.117994},
    {"iteration": 9800001, "current_time_ms": 1212160, "exploitability": 0.117957},
    {"iteration": 9810001, "current_time_ms": 1213280, "exploitability": 0.117923},
    {"iteration": 9820001, "current_time_ms": 1214284, "exploitability": 0.117865},
    {"iteration": 9830001, "current_time_ms": 1215326, "exploitability": 0.11781},
    {"iteration": 9840001, "current_time_ms": 1216376, "exploitability": 0.117748},
    {"iteration": 9850001, "current_time_ms": 1217449, "exploitability": 0.117675},
    {"iteration": 9860001, "current_time_ms": 1218536, "exploitability": 0.117605},
    {"iteration": 9870001, "current_time_ms": 1219591, "exploitability": 0.11753},
    {"iteration": 9880001, "current_time_ms": 1220744, "exploitability": 0.117453},
    {"iteration": 9890001, "current_time_ms": 1221855, "exploitability": 0.117369},
    {"iteration": 9900001, "current_time_ms": 1222990, "exploitability": 0.117289},
    {"iteration": 9910001, "current_time_ms": 1224387, "exploitability": 0.117226},
    {"iteration": 9920001, "current_time_ms": 1225837, "exploitability": 0.117151},
    {"iteration": 9930001, "current_time_ms": 1226995, "exploitability": 0.117089},
    {"iteration": 9940001, "current_time_ms": 1228120, "exploitability": 0.11703},
    {"iteration": 9950001, "current_time_ms": 1229273, "exploitability": 0.116974},
    {"iteration": 9960001, "current_time_ms": 1230388, "exploitability": 0.116909},
    {"iteration": 9970001, "current_time_ms": 1231444, "exploitability": 0.116856},
    {"iteration": 9980001, "current_time_ms": 1232543, "exploitability": 0.116834},
    {"iteration": 9990001, "current_time_ms": 1233648, "exploitability": 0.116827},
    {"iteration": 10000001, "current_time_ms": 1234595, "exploitability": 0.116828},
  ]
}


==> plots/backup/ib__43_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 903, "exploitability": 1.26605},
    {"iteration": 20001, "current_time_ms": 1819, "exploitability": 1.00132},
    {"iteration": 30001, "current_time_ms": 2562, "exploitability": 0.835734},
    {"iteration": 40001, "current_time_ms": 3317, "exploitability": 0.760776},
    {"iteration": 50001, "current_time_ms": 4116, "exploitability": 0.724007},
    {"iteration": 60001, "current_time_ms": 4937, "exploitability": 0.675954},
    {"iteration": 70001, "current_time_ms": 5799, "exploitability": 0.631824},
    {"iteration": 80001, "current_time_ms": 6636, "exploitability": 0.597963},
    {"iteration": 90001, "current_time_ms": 7578, "exploitability": 0.581056},
    {"iteration": 100001, "current_time_ms": 8525, "exploitability": 0.564596},
    {"iteration": 110001, "current_time_ms": 9288, "exploitability": 0.547189},
    {"iteration": 120001, "current_time_ms": 10052, "exploitability": 0.53541},
    {"iteration": 130001, "current_time_ms": 10858, "exploitability": 0.525689},
    {"iteration": 140001, "current_time_ms": 11585, "exploitability": 0.512406},
    {"iteration": 150001, "current_time_ms": 12343, "exploitability": 0.493933},
    {"iteration": 160001, "current_time_ms": 13069, "exploitability": 0.478645},
    {"iteration": 170001, "current_time_ms": 13941, "exploitability": 0.46874},
    {"iteration": 180001, "current_time_ms": 14901, "exploitability": 0.461519},
    {"iteration": 190001, "current_time_ms": 15677, "exploitability": 0.452895},
    {"iteration": 200001, "current_time_ms": 16470, "exploitability": 0.4451},
    {"iteration": 210001, "current_time_ms": 17285, "exploitability": 0.43855},
    {"iteration": 220001, "current_time_ms": 18267, "exploitability": 0.431541},
    {"iteration": 230001, "current_time_ms": 19236, "exploitability": 0.422696},
    {"iteration": 240001, "current_time_ms": 20258, "exploitability": 0.414844},
    {"iteration": 250001, "current_time_ms": 21245, "exploitability": 0.409174},
    {"iteration": 260001, "current_time_ms": 22221, "exploitability": 0.401252},
    {"iteration": 270001, "current_time_ms": 23123, "exploitability": 0.394591},
    {"iteration": 280001, "current_time_ms": 24067, "exploitability": 0.388685},
    {"iteration": 290001, "current_time_ms": 25024, "exploitability": 0.383692},
    {"iteration": 300001, "current_time_ms": 25924, "exploitability": 0.379062},
    {"iteration": 310001, "current_time_ms": 26883, "exploitability": 0.3762},
    {"iteration": 320001, "current_time_ms": 27961, "exploitability": 0.374426},
    {"iteration": 330001, "current_time_ms": 28900, "exploitability": 0.374161},
    {"iteration": 340001, "current_time_ms": 29679, "exploitability": 0.373294},
    {"iteration": 350001, "current_time_ms": 30364, "exploitability": 0.371453},
    {"iteration": 360001, "current_time_ms": 31668, "exploitability": 0.370568},
    {"iteration": 370001, "current_time_ms": 32813, "exploitability": 0.371096},
    {"iteration": 380001, "current_time_ms": 34170, "exploitability": 0.37263},
    {"iteration": 390001, "current_time_ms": 35400, "exploitability": 0.371671},
    {"iteration": 400001, "current_time_ms": 37093, "exploitability": 0.369737},
    {"iteration": 410001, "current_time_ms": 38258, "exploitability": 0.366948},
    {"iteration": 420001, "current_time_ms": 39262, "exploitability": 0.366055},
    {"iteration": 430001, "current_time_ms": 40550, "exploitability": 0.364902},
    {"iteration": 440001, "current_time_ms": 41869, "exploitability": 0.362556},
    {"iteration": 450001, "current_time_ms": 42992, "exploitability": 0.361359},
    {"iteration": 460001, "current_time_ms": 44099, "exploitability": 0.359236},
    {"iteration": 470001, "current_time_ms": 45209, "exploitability": 0.356328},
    {"iteration": 480001, "current_time_ms": 46500, "exploitability": 0.353304},
    {"iteration": 490001, "current_time_ms": 47539, "exploitability": 0.352187},
    {"iteration": 500001, "current_time_ms": 48674, "exploitability": 0.35055},
    {"iteration": 510001, "current_time_ms": 49727, "exploitability": 0.347118},
    {"iteration": 520001, "current_time_ms": 50814, "exploitability": 0.343817},
    {"iteration": 530001, "current_time_ms": 51875, "exploitability": 0.339817},
    {"iteration": 540001, "current_time_ms": 52852, "exploitability": 0.335874},
    {"iteration": 550001, "current_time_ms": 53963, "exploitability": 0.332183},
    {"iteration": 560001, "current_time_ms": 54707, "exploitability": 0.329322},
    {"iteration": 570001, "current_time_ms": 55441, "exploitability": 0.326531},
    {"iteration": 580001, "current_time_ms": 56178, "exploitability": 0.323316},
    {"iteration": 590001, "current_time_ms": 57084, "exploitability": 0.320407},
    {"iteration": 600001, "current_time_ms": 57773, "exploitability": 0.317681},
    {"iteration": 610001, "current_time_ms": 58643, "exploitability": 0.31547},
    {"iteration": 620001, "current_time_ms": 59858, "exploitability": 0.313662},
    {"iteration": 630001, "current_time_ms": 60951, "exploitability": 0.311697},
    {"iteration": 640001, "current_time_ms": 61974, "exploitability": 0.3096},
    {"iteration": 650001, "current_time_ms": 62971, "exploitability": 0.307445},
    {"iteration": 660001, "current_time_ms": 63966, "exploitability": 0.304961},
    {"iteration": 670001, "current_time_ms": 64844, "exploitability": 0.302385},
    {"iteration": 680001, "current_time_ms": 66033, "exploitability": 0.300339},
    {"iteration": 690001, "current_time_ms": 67176, "exploitability": 0.298462},
    {"iteration": 700001, "current_time_ms": 68109, "exploitability": 0.297418},
    {"iteration": 710001, "current_time_ms": 69200, "exploitability": 0.295907},
    {"iteration": 720001, "current_time_ms": 70124, "exploitability": 0.294175},
    {"iteration": 730001, "current_time_ms": 71060, "exploitability": 0.29235},
    {"iteration": 740001, "current_time_ms": 72008, "exploitability": 0.290415},
    {"iteration": 750001, "current_time_ms": 73142, "exploitability": 0.289028},
    {"iteration": 760001, "current_time_ms": 74171, "exploitability": 0.287981},
    {"iteration": 770001, "current_time_ms": 75025, "exploitability": 0.286879},
    {"iteration": 780001, "current_time_ms": 75753, "exploitability": 0.286306},
    {"iteration": 790001, "current_time_ms": 76493, "exploitability": 0.286205},
    {"iteration": 800001, "current_time_ms": 77216, "exploitability": 0.285801},
    {"iteration": 810001, "current_time_ms": 78044, "exploitability": 0.284721},
    {"iteration": 820001, "current_time_ms": 78777, "exploitability": 0.28361},
    {"iteration": 830001, "current_time_ms": 79517, "exploitability": 0.282299},
    {"iteration": 840001, "current_time_ms": 80198, "exploitability": 0.280599},
    {"iteration": 850001, "current_time_ms": 80906, "exploitability": 0.278459},
    {"iteration": 860001, "current_time_ms": 81553, "exploitability": 0.277205},
    {"iteration": 870001, "current_time_ms": 82287, "exploitability": 0.275561},
    {"iteration": 880001, "current_time_ms": 82981, "exploitability": 0.273686},
    {"iteration": 890001, "current_time_ms": 83818, "exploitability": 0.271559},
    {"iteration": 900001, "current_time_ms": 84862, "exploitability": 0.269877},
    {"iteration": 910001, "current_time_ms": 85775, "exploitability": 0.268407},
    {"iteration": 920001, "current_time_ms": 86545, "exploitability": 0.266766},
    {"iteration": 930001, "current_time_ms": 87328, "exploitability": 0.264968},
    {"iteration": 940001, "current_time_ms": 87990, "exploitability": 0.263138},
    {"iteration": 950001, "current_time_ms": 88708, "exploitability": 0.261665},
    {"iteration": 960001, "current_time_ms": 89489, "exploitability": 0.260783},
    {"iteration": 970001, "current_time_ms": 90672, "exploitability": 0.26004},
    {"iteration": 980001, "current_time_ms": 92300, "exploitability": 0.259192},
    {"iteration": 990001, "current_time_ms": 93878, "exploitability": 0.258455},
    {"iteration": 1000001, "current_time_ms": 95361, "exploitability": 0.257419},
    {"iteration": 1010001, "current_time_ms": 96625, "exploitability": 0.255957},
    {"iteration": 1020001, "current_time_ms": 97760, "exploitability": 0.254819},
    {"iteration": 1030001, "current_time_ms": 99113, "exploitability": 0.25358},
    {"iteration": 1040001, "current_time_ms": 100284, "exploitability": 0.251925},
    {"iteration": 1050001, "current_time_ms": 101607, "exploitability": 0.250759},
    {"iteration": 1060001, "current_time_ms": 102933, "exploitability": 0.249696},
    {"iteration": 1070001, "current_time_ms": 104173, "exploitability": 0.248603},
    {"iteration": 1080001, "current_time_ms": 105437, "exploitability": 0.247376},
    {"iteration": 1090001, "current_time_ms": 106468, "exploitability": 0.246492},
    {"iteration": 1100001, "current_time_ms": 107448, "exploitability": 0.246016},
    {"iteration": 1110001, "current_time_ms": 108443, "exploitability": 0.245782},
    {"iteration": 1120001, "current_time_ms": 109426, "exploitability": 0.245631},
    {"iteration": 1130001, "current_time_ms": 110470, "exploitability": 0.245392},
    {"iteration": 1140001, "current_time_ms": 111497, "exploitability": 0.244964},
    {"iteration": 1150001, "current_time_ms": 112503, "exploitability": 0.244412},
    {"iteration": 1160001, "current_time_ms": 113527, "exploitability": 0.243749},
    {"iteration": 1170001, "current_time_ms": 114546, "exploitability": 0.243153},
    {"iteration": 1180001, "current_time_ms": 115492, "exploitability": 0.242407},
    {"iteration": 1190001, "current_time_ms": 116506, "exploitability": 0.241416},
    {"iteration": 1200001, "current_time_ms": 117554, "exploitability": 0.240673},
    {"iteration": 1210001, "current_time_ms": 118660, "exploitability": 0.240248},
    {"iteration": 1220001, "current_time_ms": 119626, "exploitability": 0.239914},
    {"iteration": 1230001, "current_time_ms": 120548, "exploitability": 0.239565},
    {"iteration": 1240001, "current_time_ms": 121430, "exploitability": 0.239256},
    {"iteration": 1250001, "current_time_ms": 122384, "exploitability": 0.238975},
    {"iteration": 1260001, "current_time_ms": 123330, "exploitability": 0.238414},
    {"iteration": 1270001, "current_time_ms": 124385, "exploitability": 0.237647},
    {"iteration": 1280001, "current_time_ms": 125462, "exploitability": 0.236719},
    {"iteration": 1290001, "current_time_ms": 126514, "exploitability": 0.235669},
    {"iteration": 1300001, "current_time_ms": 127530, "exploitability": 0.234643},
    {"iteration": 1310001, "current_time_ms": 128554, "exploitability": 0.233573},
    {"iteration": 1320001, "current_time_ms": 129576, "exploitability": 0.232312},
    {"iteration": 1330001, "current_time_ms": 130582, "exploitability": 0.231268},
    {"iteration": 1340001, "current_time_ms": 131566, "exploitability": 0.230209},
    {"iteration": 1350001, "current_time_ms": 132685, "exploitability": 0.229476},
    {"iteration": 1360001, "current_time_ms": 133768, "exploitability": 0.22886},
    {"iteration": 1370001, "current_time_ms": 134999, "exploitability": 0.22822},
    {"iteration": 1380001, "current_time_ms": 135840, "exploitability": 0.227519},
    {"iteration": 1390001, "current_time_ms": 136761, "exploitability": 0.226807},
    {"iteration": 1400001, "current_time_ms": 137650, "exploitability": 0.225946},
    {"iteration": 1410001, "current_time_ms": 138543, "exploitability": 0.225445},
    {"iteration": 1420001, "current_time_ms": 139446, "exploitability": 0.225029},
    {"iteration": 1430001, "current_time_ms": 140396, "exploitability": 0.224483},
    {"iteration": 1440001, "current_time_ms": 141281, "exploitability": 0.223861},
    {"iteration": 1450001, "current_time_ms": 142277, "exploitability": 0.223211},
    {"iteration": 1460001, "current_time_ms": 143413, "exploitability": 0.22286},
    {"iteration": 1470001, "current_time_ms": 144308, "exploitability": 0.222283},
    {"iteration": 1480001, "current_time_ms": 145204, "exploitability": 0.221792},
    {"iteration": 1490001, "current_time_ms": 146183, "exploitability": 0.221311},
    {"iteration": 1500001, "current_time_ms": 147098, "exploitability": 0.220612},
    {"iteration": 1510001, "current_time_ms": 148067, "exploitability": 0.219763},
    {"iteration": 1520001, "current_time_ms": 149046, "exploitability": 0.219008},
    {"iteration": 1530001, "current_time_ms": 149966, "exploitability": 0.218255},
    {"iteration": 1540001, "current_time_ms": 150847, "exploitability": 0.217497},
    {"iteration": 1550001, "current_time_ms": 151785, "exploitability": 0.216643},
    {"iteration": 1560001, "current_time_ms": 152713, "exploitability": 0.216238},
    {"iteration": 1570001, "current_time_ms": 153614, "exploitability": 0.215951},
    {"iteration": 1580001, "current_time_ms": 154525, "exploitability": 0.215696},
    {"iteration": 1590001, "current_time_ms": 155428, "exploitability": 0.215554},
    {"iteration": 1600001, "current_time_ms": 156300, "exploitability": 0.215388},
    {"iteration": 1610001, "current_time_ms": 157192, "exploitability": 0.215238},
    {"iteration": 1620001, "current_time_ms": 157898, "exploitability": 0.215041},
    {"iteration": 1630001, "current_time_ms": 158632, "exploitability": 0.214846},
    {"iteration": 1640001, "current_time_ms": 159357, "exploitability": 0.214606},
    {"iteration": 1650001, "current_time_ms": 160191, "exploitability": 0.214307},
    {"iteration": 1660001, "current_time_ms": 161248, "exploitability": 0.213965},
    {"iteration": 1670001, "current_time_ms": 162344, "exploitability": 0.213595},
    {"iteration": 1680001, "current_time_ms": 163367, "exploitability": 0.213256},
    {"iteration": 1690001, "current_time_ms": 164376, "exploitability": 0.212856},
    {"iteration": 1700001, "current_time_ms": 165407, "exploitability": 0.21249},
    {"iteration": 1710001, "current_time_ms": 166309, "exploitability": 0.212215},
    {"iteration": 1720001, "current_time_ms": 167177, "exploitability": 0.211964},
    {"iteration": 1730001, "current_time_ms": 167995, "exploitability": 0.211624},
    {"iteration": 1740001, "current_time_ms": 169484, "exploitability": 0.211319},
    {"iteration": 1750001, "current_time_ms": 170759, "exploitability": 0.210893},
    {"iteration": 1760001, "current_time_ms": 171649, "exploitability": 0.210414},
    {"iteration": 1770001, "current_time_ms": 172687, "exploitability": 0.209907},
    {"iteration": 1780001, "current_time_ms": 173609, "exploitability": 0.209432},
    {"iteration": 1790001, "current_time_ms": 174542, "exploitability": 0.208936},
    {"iteration": 1800001, "current_time_ms": 175570, "exploitability": 0.208554},
    {"iteration": 1810001, "current_time_ms": 176477, "exploitability": 0.208299},
    {"iteration": 1820001, "current_time_ms": 177451, "exploitability": 0.208126},
    {"iteration": 1830001, "current_time_ms": 178478, "exploitability": 0.207947},
    {"iteration": 1840001, "current_time_ms": 179739, "exploitability": 0.207678},
    {"iteration": 1850001, "current_time_ms": 181283, "exploitability": 0.207391},
    {"iteration": 1860001, "current_time_ms": 182342, "exploitability": 0.207141},
    {"iteration": 1870001, "current_time_ms": 183527, "exploitability": 0.206895},
    {"iteration": 1880001, "current_time_ms": 184632, "exploitability": 0.206625},
    {"iteration": 1890001, "current_time_ms": 185633, "exploitability": 0.206256},
    {"iteration": 1900001, "current_time_ms": 186899, "exploitability": 0.205958},
    {"iteration": 1910001, "current_time_ms": 188413, "exploitability": 0.205548},
    {"iteration": 1920001, "current_time_ms": 189503, "exploitability": 0.205138},
    {"iteration": 1930001, "current_time_ms": 190380, "exploitability": 0.204746},
    {"iteration": 1940001, "current_time_ms": 191240, "exploitability": 0.204438},
    {"iteration": 1950001, "current_time_ms": 192355, "exploitability": 0.204107},
    {"iteration": 1960001, "current_time_ms": 193639, "exploitability": 0.203831},
    {"iteration": 1970001, "current_time_ms": 194718, "exploitability": 0.203625},
    {"iteration": 1980001, "current_time_ms": 195600, "exploitability": 0.203389},
    {"iteration": 1990001, "current_time_ms": 196475, "exploitability": 0.203225},
    {"iteration": 2000001, "current_time_ms": 197411, "exploitability": 0.202941},
    {"iteration": 2010001, "current_time_ms": 198306, "exploitability": 0.202468},
    {"iteration": 2020001, "current_time_ms": 199196, "exploitability": 0.20201},
    {"iteration": 2030001, "current_time_ms": 200080, "exploitability": 0.201563},
    {"iteration": 2040001, "current_time_ms": 200970, "exploitability": 0.201085},
    {"iteration": 2050001, "current_time_ms": 201886, "exploitability": 0.200672},
    {"iteration": 2060001, "current_time_ms": 202840, "exploitability": 0.200344},
    {"iteration": 2070001, "current_time_ms": 203773, "exploitability": 0.19995},
    {"iteration": 2080001, "current_time_ms": 204652, "exploitability": 0.19957},
    {"iteration": 2090001, "current_time_ms": 205786, "exploitability": 0.19909},
    {"iteration": 2100001, "current_time_ms": 206829, "exploitability": 0.198598},
    {"iteration": 2110001, "current_time_ms": 207843, "exploitability": 0.198046},
    {"iteration": 2120001, "current_time_ms": 208827, "exploitability": 0.197468},
    {"iteration": 2130001, "current_time_ms": 209694, "exploitability": 0.196914},
    {"iteration": 2140001, "current_time_ms": 210830, "exploitability": 0.19629},
    {"iteration": 2150001, "current_time_ms": 212042, "exploitability": 0.195755},
    {"iteration": 2160001, "current_time_ms": 213657, "exploitability": 0.195268},
    {"iteration": 2170001, "current_time_ms": 215176, "exploitability": 0.194792},
    {"iteration": 2180001, "current_time_ms": 216413, "exploitability": 0.194349},
    {"iteration": 2190001, "current_time_ms": 217373, "exploitability": 0.193789},
    {"iteration": 2200001, "current_time_ms": 218389, "exploitability": 0.193302},
    {"iteration": 2210001, "current_time_ms": 219323, "exploitability": 0.192888},
    {"iteration": 2220001, "current_time_ms": 220206, "exploitability": 0.192525},
    {"iteration": 2230001, "current_time_ms": 221096, "exploitability": 0.192163},
    {"iteration": 2240001, "current_time_ms": 222135, "exploitability": 0.191948},
    {"iteration": 2250001, "current_time_ms": 223039, "exploitability": 0.191766},
    {"iteration": 2260001, "current_time_ms": 223869, "exploitability": 0.191627},
    {"iteration": 2270001, "current_time_ms": 224771, "exploitability": 0.191482},
    {"iteration": 2280001, "current_time_ms": 225855, "exploitability": 0.191341},
    {"iteration": 2290001, "current_time_ms": 227125, "exploitability": 0.19118},
    {"iteration": 2300001, "current_time_ms": 228244, "exploitability": 0.190982},
    {"iteration": 2310001, "current_time_ms": 229350, "exploitability": 0.190726},
    {"iteration": 2320001, "current_time_ms": 230448, "exploitability": 0.190537},
    {"iteration": 2330001, "current_time_ms": 231454, "exploitability": 0.190285},
    {"iteration": 2340001, "current_time_ms": 232450, "exploitability": 0.189911},
    {"iteration": 2350001, "current_time_ms": 233514, "exploitability": 0.189467},
    {"iteration": 2360001, "current_time_ms": 234842, "exploitability": 0.189057},
    {"iteration": 2370001, "current_time_ms": 235920, "exploitability": 0.188669},
    {"iteration": 2380001, "current_time_ms": 237087, "exploitability": 0.188345},
    {"iteration": 2390001, "current_time_ms": 238169, "exploitability": 0.187868},
    {"iteration": 2400001, "current_time_ms": 239177, "exploitability": 0.187428},
    {"iteration": 2410001, "current_time_ms": 240139, "exploitability": 0.186982},
    {"iteration": 2420001, "current_time_ms": 241066, "exploitability": 0.186518},
    {"iteration": 2430001, "current_time_ms": 241962, "exploitability": 0.186084},
    {"iteration": 2440001, "current_time_ms": 242848, "exploitability": 0.185662},
    {"iteration": 2450001, "current_time_ms": 243723, "exploitability": 0.185463},
    {"iteration": 2460001, "current_time_ms": 244526, "exploitability": 0.185203},
    {"iteration": 2470001, "current_time_ms": 245285, "exploitability": 0.184969},
    {"iteration": 2480001, "current_time_ms": 246322, "exploitability": 0.184761},
    {"iteration": 2490001, "current_time_ms": 247256, "exploitability": 0.184435},
    {"iteration": 2500001, "current_time_ms": 248280, "exploitability": 0.184223},
    {"iteration": 2510001, "current_time_ms": 249400, "exploitability": 0.184115},
    {"iteration": 2520001, "current_time_ms": 250494, "exploitability": 0.183945},
    {"iteration": 2530001, "current_time_ms": 251469, "exploitability": 0.183773},
    {"iteration": 2540001, "current_time_ms": 252289, "exploitability": 0.183641},
    {"iteration": 2550001, "current_time_ms": 253187, "exploitability": 0.183547},
    {"iteration": 2560001, "current_time_ms": 254007, "exploitability": 0.183499},
    {"iteration": 2570001, "current_time_ms": 255307, "exploitability": 0.183543},
    {"iteration": 2580001, "current_time_ms": 256560, "exploitability": 0.183594},
    {"iteration": 2590001, "current_time_ms": 257578, "exploitability": 0.183671},
    {"iteration": 2600001, "current_time_ms": 258476, "exploitability": 0.183777},
    {"iteration": 2610001, "current_time_ms": 259508, "exploitability": 0.183959},
    {"iteration": 2620001, "current_time_ms": 260686, "exploitability": 0.184125},
    {"iteration": 2630001, "current_time_ms": 262039, "exploitability": 0.184242},
    {"iteration": 2640001, "current_time_ms": 263274, "exploitability": 0.184247},
    {"iteration": 2650001, "current_time_ms": 264442, "exploitability": 0.184261},
    {"iteration": 2660001, "current_time_ms": 265476, "exploitability": 0.184197},
    {"iteration": 2670001, "current_time_ms": 266513, "exploitability": 0.184132},
    {"iteration": 2680001, "current_time_ms": 267661, "exploitability": 0.184062},
    {"iteration": 2690001, "current_time_ms": 268828, "exploitability": 0.183941},
    {"iteration": 2700001, "current_time_ms": 270398, "exploitability": 0.1838},
    {"iteration": 2710001, "current_time_ms": 271489, "exploitability": 0.18369},
    {"iteration": 2720001, "current_time_ms": 272450, "exploitability": 0.183611},
    {"iteration": 2730001, "current_time_ms": 273386, "exploitability": 0.183495},
    {"iteration": 2740001, "current_time_ms": 274373, "exploitability": 0.183382},
    {"iteration": 2750001, "current_time_ms": 275350, "exploitability": 0.183282},
    {"iteration": 2760001, "current_time_ms": 276204, "exploitability": 0.183054},
    {"iteration": 2770001, "current_time_ms": 277180, "exploitability": 0.182822},
    {"iteration": 2780001, "current_time_ms": 278112, "exploitability": 0.182623},
    {"iteration": 2790001, "current_time_ms": 279080, "exploitability": 0.182389},
    {"iteration": 2800001, "current_time_ms": 280017, "exploitability": 0.182064},
    {"iteration": 2810001, "current_time_ms": 280803, "exploitability": 0.181714},
    {"iteration": 2820001, "current_time_ms": 281696, "exploitability": 0.181429},
    {"iteration": 2830001, "current_time_ms": 282610, "exploitability": 0.181143},
    {"iteration": 2840001, "current_time_ms": 283748, "exploitability": 0.180885},
    {"iteration": 2850001, "current_time_ms": 284904, "exploitability": 0.180635},
    {"iteration": 2860001, "current_time_ms": 286076, "exploitability": 0.180339},
    {"iteration": 2870001, "current_time_ms": 287053, "exploitability": 0.180082},
    {"iteration": 2880001, "current_time_ms": 288188, "exploitability": 0.179869},
    {"iteration": 2890001, "current_time_ms": 289291, "exploitability": 0.179644},
    {"iteration": 2900001, "current_time_ms": 290220, "exploitability": 0.179388},
    {"iteration": 2910001, "current_time_ms": 291404, "exploitability": 0.179108},
    {"iteration": 2920001, "current_time_ms": 292341, "exploitability": 0.178886},
    {"iteration": 2930001, "current_time_ms": 293268, "exploitability": 0.178682},
    {"iteration": 2940001, "current_time_ms": 294168, "exploitability": 0.178441},
    {"iteration": 2950001, "current_time_ms": 295049, "exploitability": 0.178199},
    {"iteration": 2960001, "current_time_ms": 295915, "exploitability": 0.177957},
    {"iteration": 2970001, "current_time_ms": 296808, "exploitability": 0.1778},
    {"iteration": 2980001, "current_time_ms": 297754, "exploitability": 0.1776},
    {"iteration": 2990001, "current_time_ms": 298745, "exploitability": 0.177376},
    {"iteration": 3000001, "current_time_ms": 299707, "exploitability": 0.177155},
    {"iteration": 3010001, "current_time_ms": 300573, "exploitability": 0.176974},
    {"iteration": 3020001, "current_time_ms": 301276, "exploitability": 0.176792},
    {"iteration": 3030001, "current_time_ms": 302027, "exploitability": 0.176575},
    {"iteration": 3040001, "current_time_ms": 302828, "exploitability": 0.176332},
    {"iteration": 3050001, "current_time_ms": 303631, "exploitability": 0.176009},
    {"iteration": 3060001, "current_time_ms": 304473, "exploitability": 0.175721},
    {"iteration": 3070001, "current_time_ms": 305378, "exploitability": 0.175541},
    {"iteration": 3080001, "current_time_ms": 306537, "exploitability": 0.175331},
    {"iteration": 3090001, "current_time_ms": 307579, "exploitability": 0.175153},
    {"iteration": 3100001, "current_time_ms": 308547, "exploitability": 0.17492},
    {"iteration": 3110001, "current_time_ms": 309470, "exploitability": 0.174716},
    {"iteration": 3120001, "current_time_ms": 310300, "exploitability": 0.174454},
    {"iteration": 3130001, "current_time_ms": 311843, "exploitability": 0.174181},
    {"iteration": 3140001, "current_time_ms": 313323, "exploitability": 0.173962},
    {"iteration": 3150001, "current_time_ms": 314342, "exploitability": 0.173748},
    {"iteration": 3160001, "current_time_ms": 315275, "exploitability": 0.173518},
    {"iteration": 3170001, "current_time_ms": 316139, "exploitability": 0.173244},
    {"iteration": 3180001, "current_time_ms": 317159, "exploitability": 0.172951},
    {"iteration": 3190001, "current_time_ms": 318397, "exploitability": 0.172703},
    {"iteration": 3200001, "current_time_ms": 319562, "exploitability": 0.172435},
    {"iteration": 3210001, "current_time_ms": 320577, "exploitability": 0.172147},
    {"iteration": 3220001, "current_time_ms": 321704, "exploitability": 0.171891},
    {"iteration": 3230001, "current_time_ms": 322670, "exploitability": 0.171635},
    {"iteration": 3240001, "current_time_ms": 323678, "exploitability": 0.171341},
    {"iteration": 3250001, "current_time_ms": 324660, "exploitability": 0.171001},
    {"iteration": 3260001, "current_time_ms": 325875, "exploitability": 0.170631},
    {"iteration": 3270001, "current_time_ms": 326863, "exploitability": 0.170321},
    {"iteration": 3280001, "current_time_ms": 327913, "exploitability": 0.170119},
    {"iteration": 3290001, "current_time_ms": 328954, "exploitability": 0.170041},
    {"iteration": 3300001, "current_time_ms": 329909, "exploitability": 0.169958},
    {"iteration": 3310001, "current_time_ms": 330889, "exploitability": 0.169877},
    {"iteration": 3320001, "current_time_ms": 331934, "exploitability": 0.169712},
    {"iteration": 3330001, "current_time_ms": 333547, "exploitability": 0.169529},
    {"iteration": 3340001, "current_time_ms": 334949, "exploitability": 0.169417},
    {"iteration": 3350001, "current_time_ms": 336407, "exploitability": 0.169268},
    {"iteration": 3360001, "current_time_ms": 337599, "exploitability": 0.169146},
    {"iteration": 3370001, "current_time_ms": 338692, "exploitability": 0.169014},
    {"iteration": 3380001, "current_time_ms": 339840, "exploitability": 0.168845},
    {"iteration": 3390001, "current_time_ms": 341061, "exploitability": 0.16866},
    {"iteration": 3400001, "current_time_ms": 342209, "exploitability": 0.168506},
    {"iteration": 3410001, "current_time_ms": 343178, "exploitability": 0.168376},
    {"iteration": 3420001, "current_time_ms": 344087, "exploitability": 0.168318},
    {"iteration": 3430001, "current_time_ms": 345002, "exploitability": 0.168262},
    {"iteration": 3440001, "current_time_ms": 345913, "exploitability": 0.168225},
    {"iteration": 3450001, "current_time_ms": 346830, "exploitability": 0.16821},
    {"iteration": 3460001, "current_time_ms": 347871, "exploitability": 0.168177},
    {"iteration": 3470001, "current_time_ms": 348848, "exploitability": 0.168103},
    {"iteration": 3480001, "current_time_ms": 349775, "exploitability": 0.168053},
    {"iteration": 3490001, "current_time_ms": 350650, "exploitability": 0.168032},
    {"iteration": 3500001, "current_time_ms": 351537, "exploitability": 0.16792},
    {"iteration": 3510001, "current_time_ms": 352435, "exploitability": 0.167801},
    {"iteration": 3520001, "current_time_ms": 353562, "exploitability": 0.167674},
    {"iteration": 3530001, "current_time_ms": 354503, "exploitability": 0.16755},
    {"iteration": 3540001, "current_time_ms": 355390, "exploitability": 0.167371},
    {"iteration": 3550001, "current_time_ms": 356271, "exploitability": 0.167224},
    {"iteration": 3560001, "current_time_ms": 357134, "exploitability": 0.16705},
    {"iteration": 3570001, "current_time_ms": 358003, "exploitability": 0.166853},
    {"iteration": 3580001, "current_time_ms": 358877, "exploitability": 0.166619},
    {"iteration": 3590001, "current_time_ms": 359759, "exploitability": 0.166392},
    {"iteration": 3600001, "current_time_ms": 360678, "exploitability": 0.166205},
    {"iteration": 3610001, "current_time_ms": 361732, "exploitability": 0.165986},
    {"iteration": 3620001, "current_time_ms": 362699, "exploitability": 0.165701},
    {"iteration": 3630001, "current_time_ms": 363703, "exploitability": 0.165512},
    {"iteration": 3640001, "current_time_ms": 364814, "exploitability": 0.165349},
    {"iteration": 3650001, "current_time_ms": 365835, "exploitability": 0.16522},
    {"iteration": 3660001, "current_time_ms": 366832, "exploitability": 0.165099},
    {"iteration": 3670001, "current_time_ms": 367730, "exploitability": 0.164929},
    {"iteration": 3680001, "current_time_ms": 368816, "exploitability": 0.164696},
    {"iteration": 3690001, "current_time_ms": 370265, "exploitability": 0.164418},
    {"iteration": 3700001, "current_time_ms": 371345, "exploitability": 0.164082},
    {"iteration": 3710001, "current_time_ms": 372698, "exploitability": 0.163796},
    {"iteration": 3720001, "current_time_ms": 373667, "exploitability": 0.163601},
    {"iteration": 3730001, "current_time_ms": 374537, "exploitability": 0.163421},
    {"iteration": 3740001, "current_time_ms": 375476, "exploitability": 0.163242},
    {"iteration": 3750001, "current_time_ms": 376401, "exploitability": 0.163133},
    {"iteration": 3760001, "current_time_ms": 377329, "exploitability": 0.163027},
    {"iteration": 3770001, "current_time_ms": 378271, "exploitability": 0.162958},
    {"iteration": 3780001, "current_time_ms": 379238, "exploitability": 0.162847},
    {"iteration": 3790001, "current_time_ms": 380495, "exploitability": 0.162706},
    {"iteration": 3800001, "current_time_ms": 381801, "exploitability": 0.16258},
    {"iteration": 3810001, "current_time_ms": 382787, "exploitability": 0.162435},
    {"iteration": 3820001, "current_time_ms": 383913, "exploitability": 0.162242},
    {"iteration": 3830001, "current_time_ms": 384921, "exploitability": 0.162064},
    {"iteration": 3840001, "current_time_ms": 385959, "exploitability": 0.161843},
    {"iteration": 3850001, "current_time_ms": 387316, "exploitability": 0.161652},
    {"iteration": 3860001, "current_time_ms": 388940, "exploitability": 0.161466},
    {"iteration": 3870001, "current_time_ms": 390295, "exploitability": 0.16135},
    {"iteration": 3880001, "current_time_ms": 391534, "exploitability": 0.161409},
    {"iteration": 3890001, "current_time_ms": 392993, "exploitability": 0.161483},
    {"iteration": 3900001, "current_time_ms": 394293, "exploitability": 0.161557},
    {"iteration": 3910001, "current_time_ms": 395661, "exploitability": 0.161654},
    {"iteration": 3920001, "current_time_ms": 396690, "exploitability": 0.16178},
    {"iteration": 3930001, "current_time_ms": 397721, "exploitability": 0.161899},
    {"iteration": 3940001, "current_time_ms": 398812, "exploitability": 0.161967},
    {"iteration": 3950001, "current_time_ms": 400170, "exploitability": 0.162043},
    {"iteration": 3960001, "current_time_ms": 401186, "exploitability": 0.162103},
    {"iteration": 3970001, "current_time_ms": 402225, "exploitability": 0.162073},
    {"iteration": 3980001, "current_time_ms": 403251, "exploitability": 0.162035},
    {"iteration": 3990001, "current_time_ms": 404217, "exploitability": 0.161981},
    {"iteration": 4000001, "current_time_ms": 405164, "exploitability": 0.161909},
    {"iteration": 4010001, "current_time_ms": 406161, "exploitability": 0.161871},
    {"iteration": 4020001, "current_time_ms": 407110, "exploitability": 0.161767},
    {"iteration": 4030001, "current_time_ms": 408103, "exploitability": 0.161696},
    {"iteration": 4040001, "current_time_ms": 409053, "exploitability": 0.161624},
    {"iteration": 4050001, "current_time_ms": 410010, "exploitability": 0.161549},
    {"iteration": 4060001, "current_time_ms": 410956, "exploitability": 0.161523},
    {"iteration": 4070001, "current_time_ms": 411891, "exploitability": 0.161452},
    {"iteration": 4080001, "current_time_ms": 412821, "exploitability": 0.161369},
    {"iteration": 4090001, "current_time_ms": 413714, "exploitability": 0.161259},
    {"iteration": 4100001, "current_time_ms": 414621, "exploitability": 0.161097},
    {"iteration": 4110001, "current_time_ms": 415515, "exploitability": 0.160812},
    {"iteration": 4120001, "current_time_ms": 416411, "exploitability": 0.160548},
    {"iteration": 4130001, "current_time_ms": 417285, "exploitability": 0.160315},
    {"iteration": 4140001, "current_time_ms": 418164, "exploitability": 0.160201},
    {"iteration": 4150001, "current_time_ms": 419228, "exploitability": 0.160108},
    {"iteration": 4160001, "current_time_ms": 420154, "exploitability": 0.159882},
    {"iteration": 4170001, "current_time_ms": 421093, "exploitability": 0.15973},
    {"iteration": 4180001, "current_time_ms": 422004, "exploitability": 0.159605},
    {"iteration": 4190001, "current_time_ms": 422903, "exploitability": 0.159456},
    {"iteration": 4200001, "current_time_ms": 423790, "exploitability": 0.159336},
    {"iteration": 4210001, "current_time_ms": 424655, "exploitability": 0.159232},
    {"iteration": 4220001, "current_time_ms": 425615, "exploitability": 0.159087},
    {"iteration": 4230001, "current_time_ms": 426604, "exploitability": 0.159012},
    {"iteration": 4240001, "current_time_ms": 427532, "exploitability": 0.158963},
    {"iteration": 4250001, "current_time_ms": 428474, "exploitability": 0.158849},
    {"iteration": 4260001, "current_time_ms": 429516, "exploitability": 0.15871},
    {"iteration": 4270001, "current_time_ms": 430436, "exploitability": 0.158536},
    {"iteration": 4280001, "current_time_ms": 431285, "exploitability": 0.158356},
    {"iteration": 4290001, "current_time_ms": 432129, "exploitability": 0.158158},
    {"iteration": 4300001, "current_time_ms": 432911, "exploitability": 0.157901},
    {"iteration": 4310001, "current_time_ms": 433688, "exploitability": 0.157683},
    {"iteration": 4320001, "current_time_ms": 434630, "exploitability": 0.157471},
    {"iteration": 4330001, "current_time_ms": 435333, "exploitability": 0.157223},
    {"iteration": 4340001, "current_time_ms": 436042, "exploitability": 0.156989},
    {"iteration": 4350001, "current_time_ms": 436744, "exploitability": 0.156758},
    {"iteration": 4360001, "current_time_ms": 437388, "exploitability": 0.156563},
    {"iteration": 4370001, "current_time_ms": 438142, "exploitability": 0.156386},
    {"iteration": 4380001, "current_time_ms": 438898, "exploitability": 0.156183},
    {"iteration": 4390001, "current_time_ms": 439597, "exploitability": 0.155994},
    {"iteration": 4400001, "current_time_ms": 440321, "exploitability": 0.155767},
    {"iteration": 4410001, "current_time_ms": 441030, "exploitability": 0.155575},
    {"iteration": 4420001, "current_time_ms": 441732, "exploitability": 0.155372},
    {"iteration": 4430001, "current_time_ms": 442391, "exploitability": 0.155181},
    {"iteration": 4440001, "current_time_ms": 443132, "exploitability": 0.15501},
    {"iteration": 4450001, "current_time_ms": 443797, "exploitability": 0.154875},
    {"iteration": 4460001, "current_time_ms": 444445, "exploitability": 0.154777},
    {"iteration": 4470001, "current_time_ms": 445128, "exploitability": 0.15468},
    {"iteration": 4480001, "current_time_ms": 445851, "exploitability": 0.154613},
    {"iteration": 4490001, "current_time_ms": 446548, "exploitability": 0.154509},
    {"iteration": 4500001, "current_time_ms": 447231, "exploitability": 0.154385},
    {"iteration": 4510001, "current_time_ms": 447916, "exploitability": 0.154277},
    {"iteration": 4520001, "current_time_ms": 448594, "exploitability": 0.154166},
    {"iteration": 4530001, "current_time_ms": 449373, "exploitability": 0.154055},
    {"iteration": 4540001, "current_time_ms": 450100, "exploitability": 0.15394},
    {"iteration": 4550001, "current_time_ms": 451043, "exploitability": 0.153821},
    {"iteration": 4560001, "current_time_ms": 452129, "exploitability": 0.153694},
    {"iteration": 4570001, "current_time_ms": 453737, "exploitability": 0.153566},
    {"iteration": 4580001, "current_time_ms": 454894, "exploitability": 0.153426},
    {"iteration": 4590001, "current_time_ms": 456092, "exploitability": 0.15331},
    {"iteration": 4600001, "current_time_ms": 457193, "exploitability": 0.153225},
    {"iteration": 4610001, "current_time_ms": 458194, "exploitability": 0.153135},
    {"iteration": 4620001, "current_time_ms": 459135, "exploitability": 0.153054},
    {"iteration": 4630001, "current_time_ms": 460029, "exploitability": 0.152985},
    {"iteration": 4640001, "current_time_ms": 460904, "exploitability": 0.152881},
    {"iteration": 4650001, "current_time_ms": 461789, "exploitability": 0.152735},
    {"iteration": 4660001, "current_time_ms": 462642, "exploitability": 0.152604},
    {"iteration": 4670001, "current_time_ms": 463505, "exploitability": 0.152479},
    {"iteration": 4680001, "current_time_ms": 464379, "exploitability": 0.152383},
    {"iteration": 4690001, "current_time_ms": 465327, "exploitability": 0.152256},
    {"iteration": 4700001, "current_time_ms": 466231, "exploitability": 0.152068},
    {"iteration": 4710001, "current_time_ms": 466932, "exploitability": 0.151888},
    {"iteration": 4720001, "current_time_ms": 467649, "exploitability": 0.151728},
    {"iteration": 4730001, "current_time_ms": 468411, "exploitability": 0.151548},
    {"iteration": 4740001, "current_time_ms": 469236, "exploitability": 0.15137},
    {"iteration": 4750001, "current_time_ms": 470002, "exploitability": 0.151181},
    {"iteration": 4760001, "current_time_ms": 470780, "exploitability": 0.150998},
    {"iteration": 4770001, "current_time_ms": 471674, "exploitability": 0.15082},
    {"iteration": 4780001, "current_time_ms": 472521, "exploitability": 0.150653},
    {"iteration": 4790001, "current_time_ms": 473377, "exploitability": 0.150543},
    {"iteration": 4800001, "current_time_ms": 474222, "exploitability": 0.150442},
    {"iteration": 4810001, "current_time_ms": 475040, "exploitability": 0.150326},
    {"iteration": 4820001, "current_time_ms": 475772, "exploitability": 0.150199},
    {"iteration": 4830001, "current_time_ms": 476651, "exploitability": 0.150043},
    {"iteration": 4840001, "current_time_ms": 477545, "exploitability": 0.14989},
    {"iteration": 4850001, "current_time_ms": 478539, "exploitability": 0.149736},
    {"iteration": 4860001, "current_time_ms": 479350, "exploitability": 0.149613},
    {"iteration": 4870001, "current_time_ms": 480124, "exploitability": 0.149491},
    {"iteration": 4880001, "current_time_ms": 480919, "exploitability": 0.149421},
    {"iteration": 4890001, "current_time_ms": 481710, "exploitability": 0.149358},
    {"iteration": 4900001, "current_time_ms": 482649, "exploitability": 0.149281},
    {"iteration": 4910001, "current_time_ms": 483774, "exploitability": 0.149245},
    {"iteration": 4920001, "current_time_ms": 484964, "exploitability": 0.149177},
    {"iteration": 4930001, "current_time_ms": 486175, "exploitability": 0.149093},
    {"iteration": 4940001, "current_time_ms": 487254, "exploitability": 0.149017},
    {"iteration": 4950001, "current_time_ms": 488294, "exploitability": 0.148929},
    {"iteration": 4960001, "current_time_ms": 489492, "exploitability": 0.148857},
    {"iteration": 4970001, "current_time_ms": 490992, "exploitability": 0.148816},
    {"iteration": 4980001, "current_time_ms": 492175, "exploitability": 0.148812},
    {"iteration": 4990001, "current_time_ms": 493313, "exploitability": 0.14876},
    {"iteration": 5000001, "current_time_ms": 494401, "exploitability": 0.148718},
    {"iteration": 5010001, "current_time_ms": 495423, "exploitability": 0.148701},
    {"iteration": 5020001, "current_time_ms": 496514, "exploitability": 0.148672},
    {"iteration": 5030001, "current_time_ms": 497616, "exploitability": 0.148616},
    {"iteration": 5040001, "current_time_ms": 498629, "exploitability": 0.148538},
    {"iteration": 5050001, "current_time_ms": 499702, "exploitability": 0.148496},
    {"iteration": 5060001, "current_time_ms": 500922, "exploitability": 0.148454},
    {"iteration": 5070001, "current_time_ms": 502084, "exploitability": 0.148419},
    {"iteration": 5080001, "current_time_ms": 503108, "exploitability": 0.148427},
    {"iteration": 5090001, "current_time_ms": 504328, "exploitability": 0.148471},
    {"iteration": 5100001, "current_time_ms": 505555, "exploitability": 0.148551},
    {"iteration": 5110001, "current_time_ms": 506624, "exploitability": 0.148644},
    {"iteration": 5120001, "current_time_ms": 507657, "exploitability": 0.148705},
    {"iteration": 5130001, "current_time_ms": 508625, "exploitability": 0.148742},
    {"iteration": 5140001, "current_time_ms": 509783, "exploitability": 0.148775},
    {"iteration": 5150001, "current_time_ms": 510864, "exploitability": 0.148781},
    {"iteration": 5160001, "current_time_ms": 512008, "exploitability": 0.148788},
    {"iteration": 5170001, "current_time_ms": 512995, "exploitability": 0.1488},
    {"iteration": 5180001, "current_time_ms": 514004, "exploitability": 0.148791},
    {"iteration": 5190001, "current_time_ms": 515025, "exploitability": 0.148741},
    {"iteration": 5200001, "current_time_ms": 516145, "exploitability": 0.14869},
    {"iteration": 5210001, "current_time_ms": 517198, "exploitability": 0.148641},
    {"iteration": 5220001, "current_time_ms": 518190, "exploitability": 0.148575},
    {"iteration": 5230001, "current_time_ms": 519359, "exploitability": 0.148487},
    {"iteration": 5240001, "current_time_ms": 520577, "exploitability": 0.148396},
    {"iteration": 5250001, "current_time_ms": 521993, "exploitability": 0.14832},
    {"iteration": 5260001, "current_time_ms": 523554, "exploitability": 0.14823},
    {"iteration": 5270001, "current_time_ms": 524774, "exploitability": 0.148104},
    {"iteration": 5280001, "current_time_ms": 526141, "exploitability": 0.147979},
    {"iteration": 5290001, "current_time_ms": 527454, "exploitability": 0.147858},
    {"iteration": 5300001, "current_time_ms": 528641, "exploitability": 0.147728},
    {"iteration": 5310001, "current_time_ms": 530039, "exploitability": 0.147609},
    {"iteration": 5320001, "current_time_ms": 531344, "exploitability": 0.147481},
    {"iteration": 5330001, "current_time_ms": 532627, "exploitability": 0.147348},
    {"iteration": 5340001, "current_time_ms": 533711, "exploitability": 0.147261},
    {"iteration": 5350001, "current_time_ms": 535245, "exploitability": 0.147198},
    {"iteration": 5360001, "current_time_ms": 536458, "exploitability": 0.147167},
    {"iteration": 5370001, "current_time_ms": 537478, "exploitability": 0.147106},
    {"iteration": 5380001, "current_time_ms": 538518, "exploitability": 0.147037},
    {"iteration": 5390001, "current_time_ms": 539673, "exploitability": 0.146957},
    {"iteration": 5400001, "current_time_ms": 540747, "exploitability": 0.146852},
    {"iteration": 5410001, "current_time_ms": 541844, "exploitability": 0.146731},
    {"iteration": 5420001, "current_time_ms": 542898, "exploitability": 0.14661},
    {"iteration": 5430001, "current_time_ms": 544113, "exploitability": 0.146493},
    {"iteration": 5440001, "current_time_ms": 545474, "exploitability": 0.146395},
    {"iteration": 5450001, "current_time_ms": 546606, "exploitability": 0.146283},
    {"iteration": 5460001, "current_time_ms": 547888, "exploitability": 0.146174},
    {"iteration": 5470001, "current_time_ms": 549158, "exploitability": 0.14606},
    {"iteration": 5480001, "current_time_ms": 550396, "exploitability": 0.145972},
    {"iteration": 5490001, "current_time_ms": 551604, "exploitability": 0.14588},
    {"iteration": 5500001, "current_time_ms": 552794, "exploitability": 0.145785},
    {"iteration": 5510001, "current_time_ms": 554200, "exploitability": 0.145649},
    {"iteration": 5520001, "current_time_ms": 555433, "exploitability": 0.145541},
    {"iteration": 5530001, "current_time_ms": 556744, "exploitability": 0.145434},
    {"iteration": 5540001, "current_time_ms": 557935, "exploitability": 0.145362},
    {"iteration": 5550001, "current_time_ms": 559243, "exploitability": 0.145299},
    {"iteration": 5560001, "current_time_ms": 560581, "exploitability": 0.14522},
    {"iteration": 5570001, "current_time_ms": 562285, "exploitability": 0.145101},
    {"iteration": 5580001, "current_time_ms": 563634, "exploitability": 0.145006},
    {"iteration": 5590001, "current_time_ms": 564747, "exploitability": 0.144912},
    {"iteration": 5600001, "current_time_ms": 566295, "exploitability": 0.144818},
    {"iteration": 5610001, "current_time_ms": 567781, "exploitability": 0.144727},
    {"iteration": 5620001, "current_time_ms": 569052, "exploitability": 0.144633},
    {"iteration": 5630001, "current_time_ms": 570708, "exploitability": 0.144544},
    {"iteration": 5640001, "current_time_ms": 571902, "exploitability": 0.144467},
    {"iteration": 5650001, "current_time_ms": 573311, "exploitability": 0.14439},
    {"iteration": 5660001, "current_time_ms": 575278, "exploitability": 0.144295},
    {"iteration": 5670001, "current_time_ms": 576962, "exploitability": 0.14422},
    {"iteration": 5680001, "current_time_ms": 577934, "exploitability": 0.144164},
    {"iteration": 5690001, "current_time_ms": 578813, "exploitability": 0.14409},
    {"iteration": 5700001, "current_time_ms": 579728, "exploitability": 0.144013},
    {"iteration": 5710001, "current_time_ms": 580677, "exploitability": 0.143936},
    {"iteration": 5720001, "current_time_ms": 581785, "exploitability": 0.14381},
    {"iteration": 5730001, "current_time_ms": 582786, "exploitability": 0.143666},
    {"iteration": 5740001, "current_time_ms": 583809, "exploitability": 0.143541},
    {"iteration": 5750001, "current_time_ms": 584783, "exploitability": 0.143439},
    {"iteration": 5760001, "current_time_ms": 585819, "exploitability": 0.143329},
    {"iteration": 5770001, "current_time_ms": 586778, "exploitability": 0.143249},
    {"iteration": 5780001, "current_time_ms": 587700, "exploitability": 0.14321},
    {"iteration": 5790001, "current_time_ms": 588626, "exploitability": 0.143174},
    {"iteration": 5800001, "current_time_ms": 589556, "exploitability": 0.143166},
    {"iteration": 5810001, "current_time_ms": 590704, "exploitability": 0.14315},
    {"iteration": 5820001, "current_time_ms": 591717, "exploitability": 0.143126},
    {"iteration": 5830001, "current_time_ms": 592774, "exploitability": 0.143108},
    {"iteration": 5840001, "current_time_ms": 594057, "exploitability": 0.143098},
    {"iteration": 5850001, "current_time_ms": 595269, "exploitability": 0.143077},
    {"iteration": 5860001, "current_time_ms": 596461, "exploitability": 0.14305},
    {"iteration": 5870001, "current_time_ms": 597412, "exploitability": 0.143036},
    {"iteration": 5880001, "current_time_ms": 598502, "exploitability": 0.143026},
    {"iteration": 5890001, "current_time_ms": 599452, "exploitability": 0.143017},
    {"iteration": 5900001, "current_time_ms": 600334, "exploitability": 0.142981},
    {"iteration": 5910001, "current_time_ms": 601245, "exploitability": 0.142933},
    {"iteration": 5920001, "current_time_ms": 602226, "exploitability": 0.142869},
    {"iteration": 5930001, "current_time_ms": 603226, "exploitability": 0.142832},
    {"iteration": 5940001, "current_time_ms": 604154, "exploitability": 0.142807},
    {"iteration": 5950001, "current_time_ms": 605087, "exploitability": 0.142794},
    {"iteration": 5960001, "current_time_ms": 606020, "exploitability": 0.142757},
    {"iteration": 5970001, "current_time_ms": 606993, "exploitability": 0.142732},
    {"iteration": 5980001, "current_time_ms": 608195, "exploitability": 0.142709},
    {"iteration": 5990001, "current_time_ms": 609252, "exploitability": 0.14267},
    {"iteration": 6000001, "current_time_ms": 610318, "exploitability": 0.142622},
    {"iteration": 6010001, "current_time_ms": 611313, "exploitability": 0.142576},
    {"iteration": 6020001, "current_time_ms": 612278, "exploitability": 0.142512},
    {"iteration": 6030001, "current_time_ms": 613260, "exploitability": 0.142448},
    {"iteration": 6040001, "current_time_ms": 614202, "exploitability": 0.142376},
    {"iteration": 6050001, "current_time_ms": 615151, "exploitability": 0.142293},
    {"iteration": 6060001, "current_time_ms": 616229, "exploitability": 0.142251},
    {"iteration": 6070001, "current_time_ms": 617837, "exploitability": 0.142214},
    {"iteration": 6080001, "current_time_ms": 618852, "exploitability": 0.142207},
    {"iteration": 6090001, "current_time_ms": 619773, "exploitability": 0.142213},
    {"iteration": 6100001, "current_time_ms": 620717, "exploitability": 0.142237},
    {"iteration": 6110001, "current_time_ms": 622063, "exploitability": 0.142232},
    {"iteration": 6120001, "current_time_ms": 623149, "exploitability": 0.142225},
    {"iteration": 6130001, "current_time_ms": 624073, "exploitability": 0.142223},
    {"iteration": 6140001, "current_time_ms": 624941, "exploitability": 0.142218},
    {"iteration": 6150001, "current_time_ms": 625857, "exploitability": 0.142206},
    {"iteration": 6160001, "current_time_ms": 626767, "exploitability": 0.142202},
    {"iteration": 6170001, "current_time_ms": 627669, "exploitability": 0.142215},
    {"iteration": 6180001, "current_time_ms": 628571, "exploitability": 0.142227},
    {"iteration": 6190001, "current_time_ms": 629437, "exploitability": 0.142225},
    {"iteration": 6200001, "current_time_ms": 630421, "exploitability": 0.142227},
    {"iteration": 6210001, "current_time_ms": 631652, "exploitability": 0.142206},
    {"iteration": 6220001, "current_time_ms": 632677, "exploitability": 0.142178},
    {"iteration": 6230001, "current_time_ms": 633586, "exploitability": 0.142186},
    {"iteration": 6240001, "current_time_ms": 635066, "exploitability": 0.14217},
    {"iteration": 6250001, "current_time_ms": 636216, "exploitability": 0.142147},
    {"iteration": 6260001, "current_time_ms": 637177, "exploitability": 0.142134},
    {"iteration": 6270001, "current_time_ms": 638197, "exploitability": 0.142132},
    {"iteration": 6280001, "current_time_ms": 639312, "exploitability": 0.142133},
    {"iteration": 6290001, "current_time_ms": 640184, "exploitability": 0.142111},
    {"iteration": 6300001, "current_time_ms": 641236, "exploitability": 0.142095},
    {"iteration": 6310001, "current_time_ms": 642110, "exploitability": 0.142086},
    {"iteration": 6320001, "current_time_ms": 642884, "exploitability": 0.142096},
    {"iteration": 6330001, "current_time_ms": 643619, "exploitability": 0.142095},
    {"iteration": 6340001, "current_time_ms": 644310, "exploitability": 0.142075},
    {"iteration": 6350001, "current_time_ms": 645043, "exploitability": 0.14205},
    {"iteration": 6360001, "current_time_ms": 645723, "exploitability": 0.14203},
    {"iteration": 6370001, "current_time_ms": 646543, "exploitability": 0.141975},
    {"iteration": 6380001, "current_time_ms": 647277, "exploitability": 0.141896},
    {"iteration": 6390001, "current_time_ms": 648020, "exploitability": 0.141829},
    {"iteration": 6400001, "current_time_ms": 648758, "exploitability": 0.141734},
    {"iteration": 6410001, "current_time_ms": 649467, "exploitability": 0.141649},
    {"iteration": 6420001, "current_time_ms": 650181, "exploitability": 0.141572},
    {"iteration": 6430001, "current_time_ms": 650927, "exploitability": 0.141496},
    {"iteration": 6440001, "current_time_ms": 651636, "exploitability": 0.141423},
    {"iteration": 6450001, "current_time_ms": 652350, "exploitability": 0.141344},
    {"iteration": 6460001, "current_time_ms": 653084, "exploitability": 0.141267},
    {"iteration": 6470001, "current_time_ms": 653815, "exploitability": 0.141199},
    {"iteration": 6480001, "current_time_ms": 654520, "exploitability": 0.141113},
    {"iteration": 6490001, "current_time_ms": 655260, "exploitability": 0.140988},
    {"iteration": 6500001, "current_time_ms": 655979, "exploitability": 0.140842},
    {"iteration": 6510001, "current_time_ms": 656722, "exploitability": 0.140684},
    {"iteration": 6520001, "current_time_ms": 657436, "exploitability": 0.140522},
    {"iteration": 6530001, "current_time_ms": 658188, "exploitability": 0.140361},
    {"iteration": 6540001, "current_time_ms": 658998, "exploitability": 0.140221},
    {"iteration": 6550001, "current_time_ms": 660162, "exploitability": 0.140094},
    {"iteration": 6560001, "current_time_ms": 662441, "exploitability": 0.139978},
    {"iteration": 6570001, "current_time_ms": 664664, "exploitability": 0.139848},
    {"iteration": 6580001, "current_time_ms": 666293, "exploitability": 0.139715},
    {"iteration": 6590001, "current_time_ms": 667785, "exploitability": 0.139606},
    {"iteration": 6600001, "current_time_ms": 669030, "exploitability": 0.139489},
    {"iteration": 6610001, "current_time_ms": 670109, "exploitability": 0.139392},
    {"iteration": 6620001, "current_time_ms": 671178, "exploitability": 0.139295},
    {"iteration": 6630001, "current_time_ms": 672170, "exploitability": 0.139184},
    {"iteration": 6640001, "current_time_ms": 673272, "exploitability": 0.139072},
    {"iteration": 6650001, "current_time_ms": 674206, "exploitability": 0.138968},
    {"iteration": 6660001, "current_time_ms": 675114, "exploitability": 0.138863},
    {"iteration": 6670001, "current_time_ms": 676075, "exploitability": 0.138727},
    {"iteration": 6680001, "current_time_ms": 677151, "exploitability": 0.13857},
    {"iteration": 6690001, "current_time_ms": 678095, "exploitability": 0.138411},
    {"iteration": 6700001, "current_time_ms": 679007, "exploitability": 0.138264},
    {"iteration": 6710001, "current_time_ms": 679890, "exploitability": 0.138114},
    {"iteration": 6720001, "current_time_ms": 680801, "exploitability": 0.137968},
    {"iteration": 6730001, "current_time_ms": 681691, "exploitability": 0.137824},
    {"iteration": 6740001, "current_time_ms": 682578, "exploitability": 0.137707},
    {"iteration": 6750001, "current_time_ms": 683449, "exploitability": 0.137595},
    {"iteration": 6760001, "current_time_ms": 684306, "exploitability": 0.137501},
    {"iteration": 6770001, "current_time_ms": 685165, "exploitability": 0.137377},
    {"iteration": 6780001, "current_time_ms": 686030, "exploitability": 0.137234},
    {"iteration": 6790001, "current_time_ms": 686889, "exploitability": 0.137087},
    {"iteration": 6800001, "current_time_ms": 687760, "exploitability": 0.136961},
    {"iteration": 6810001, "current_time_ms": 688612, "exploitability": 0.136821},
    {"iteration": 6820001, "current_time_ms": 689488, "exploitability": 0.136663},
    {"iteration": 6830001, "current_time_ms": 690370, "exploitability": 0.136507},
    {"iteration": 6840001, "current_time_ms": 691224, "exploitability": 0.136373},
    {"iteration": 6850001, "current_time_ms": 692301, "exploitability": 0.136249},
    {"iteration": 6860001, "current_time_ms": 693437, "exploitability": 0.136144},
    {"iteration": 6870001, "current_time_ms": 694378, "exploitability": 0.136034},
    {"iteration": 6880001, "current_time_ms": 695537, "exploitability": 0.135921},
    {"iteration": 6890001, "current_time_ms": 696356, "exploitability": 0.135818},
    {"iteration": 6900001, "current_time_ms": 697191, "exploitability": 0.135726},
    {"iteration": 6910001, "current_time_ms": 698060, "exploitability": 0.135644},
    {"iteration": 6920001, "current_time_ms": 699026, "exploitability": 0.135563},
    {"iteration": 6930001, "current_time_ms": 699998, "exploitability": 0.135475},
    {"iteration": 6940001, "current_time_ms": 701039, "exploitability": 0.135403},
    {"iteration": 6950001, "current_time_ms": 702187, "exploitability": 0.135331},
    {"iteration": 6960001, "current_time_ms": 703110, "exploitability": 0.135261},
    {"iteration": 6970001, "current_time_ms": 704011, "exploitability": 0.135183},
    {"iteration": 6980001, "current_time_ms": 704898, "exploitability": 0.13512},
    {"iteration": 6990001, "current_time_ms": 705813, "exploitability": 0.135069},
    {"iteration": 7000001, "current_time_ms": 706716, "exploitability": 0.135004},
    {"iteration": 7010001, "current_time_ms": 707641, "exploitability": 0.134916},
    {"iteration": 7020001, "current_time_ms": 708527, "exploitability": 0.134815},
    {"iteration": 7030001, "current_time_ms": 709404, "exploitability": 0.134727},
    {"iteration": 7040001, "current_time_ms": 710153, "exploitability": 0.134617},
    {"iteration": 7050001, "current_time_ms": 711026, "exploitability": 0.134521},
    {"iteration": 7060001, "current_time_ms": 711770, "exploitability": 0.134402},
    {"iteration": 7070001, "current_time_ms": 712670, "exploitability": 0.134256},
    {"iteration": 7080001, "current_time_ms": 713561, "exploitability": 0.134128},
    {"iteration": 7090001, "current_time_ms": 714455, "exploitability": 0.133995},
    {"iteration": 7100001, "current_time_ms": 715164, "exploitability": 0.133857},
    {"iteration": 7110001, "current_time_ms": 715885, "exploitability": 0.133708},
    {"iteration": 7120001, "current_time_ms": 716584, "exploitability": 0.133567},
    {"iteration": 7130001, "current_time_ms": 717292, "exploitability": 0.133414},
    {"iteration": 7140001, "current_time_ms": 718003, "exploitability": 0.133256},
    {"iteration": 7150001, "current_time_ms": 718716, "exploitability": 0.133096},
    {"iteration": 7160001, "current_time_ms": 719408, "exploitability": 0.132899},
    {"iteration": 7170001, "current_time_ms": 720100, "exploitability": 0.13269},
    {"iteration": 7180001, "current_time_ms": 720811, "exploitability": 0.132481},
    {"iteration": 7190001, "current_time_ms": 721528, "exploitability": 0.132268},
    {"iteration": 7200001, "current_time_ms": 722218, "exploitability": 0.132048},
    {"iteration": 7210001, "current_time_ms": 722978, "exploitability": 0.131839},
    {"iteration": 7220001, "current_time_ms": 723647, "exploitability": 0.131622},
    {"iteration": 7230001, "current_time_ms": 724325, "exploitability": 0.131415},
    {"iteration": 7240001, "current_time_ms": 724991, "exploitability": 0.131231},
    {"iteration": 7250001, "current_time_ms": 725689, "exploitability": 0.131046},
    {"iteration": 7260001, "current_time_ms": 726349, "exploitability": 0.130867},
    {"iteration": 7270001, "current_time_ms": 727014, "exploitability": 0.130709},
    {"iteration": 7280001, "current_time_ms": 727737, "exploitability": 0.130545},
    {"iteration": 7290001, "current_time_ms": 728397, "exploitability": 0.13039},
    {"iteration": 7300001, "current_time_ms": 729116, "exploitability": 0.130213},
    {"iteration": 7310001, "current_time_ms": 729864, "exploitability": 0.130021},
    {"iteration": 7320001, "current_time_ms": 730620, "exploitability": 0.129857},
    {"iteration": 7330001, "current_time_ms": 731480, "exploitability": 0.129698},
    {"iteration": 7340001, "current_time_ms": 732309, "exploitability": 0.129553},
    {"iteration": 7350001, "current_time_ms": 733141, "exploitability": 0.129387},
    {"iteration": 7360001, "current_time_ms": 733873, "exploitability": 0.129196},
    {"iteration": 7370001, "current_time_ms": 734776, "exploitability": 0.129017},
    {"iteration": 7380001, "current_time_ms": 735707, "exploitability": 0.128833},
    {"iteration": 7390001, "current_time_ms": 736778, "exploitability": 0.128651},
    {"iteration": 7400001, "current_time_ms": 737824, "exploitability": 0.128466},
    {"iteration": 7410001, "current_time_ms": 738728, "exploitability": 0.128281},
    {"iteration": 7420001, "current_time_ms": 739531, "exploitability": 0.128113},
    {"iteration": 7430001, "current_time_ms": 740402, "exploitability": 0.127926},
    {"iteration": 7440001, "current_time_ms": 741135, "exploitability": 0.127745},
    {"iteration": 7450001, "current_time_ms": 741885, "exploitability": 0.127557},
    {"iteration": 7460001, "current_time_ms": 742654, "exploitability": 0.127388},
    {"iteration": 7470001, "current_time_ms": 743460, "exploitability": 0.12725},
    {"iteration": 7480001, "current_time_ms": 744342, "exploitability": 0.127138},
    {"iteration": 7490001, "current_time_ms": 745255, "exploitability": 0.127107},
    {"iteration": 7500001, "current_time_ms": 746056, "exploitability": 0.12708},
    {"iteration": 7510001, "current_time_ms": 746815, "exploitability": 0.127036},
    {"iteration": 7520001, "current_time_ms": 747564, "exploitability": 0.126996},
    {"iteration": 7530001, "current_time_ms": 748371, "exploitability": 0.126951},
    {"iteration": 7540001, "current_time_ms": 749389, "exploitability": 0.126924},
    {"iteration": 7550001, "current_time_ms": 750364, "exploitability": 0.126915},
    {"iteration": 7560001, "current_time_ms": 751162, "exploitability": 0.12691},
    {"iteration": 7570001, "current_time_ms": 752208, "exploitability": 0.126905},
    {"iteration": 7580001, "current_time_ms": 753089, "exploitability": 0.126929},
    {"iteration": 7590001, "current_time_ms": 753916, "exploitability": 0.126935},
    {"iteration": 7600001, "current_time_ms": 754641, "exploitability": 0.126932},
    {"iteration": 7610001, "current_time_ms": 755313, "exploitability": 0.126906},
    {"iteration": 7620001, "current_time_ms": 755963, "exploitability": 0.126902},
    {"iteration": 7630001, "current_time_ms": 756635, "exploitability": 0.126901},
    {"iteration": 7640001, "current_time_ms": 757331, "exploitability": 0.12691},
    {"iteration": 7650001, "current_time_ms": 758022, "exploitability": 0.126941},
    {"iteration": 7660001, "current_time_ms": 758708, "exploitability": 0.126961},
    {"iteration": 7670001, "current_time_ms": 759379, "exploitability": 0.126974},
    {"iteration": 7680001, "current_time_ms": 760252, "exploitability": 0.12698},
    {"iteration": 7690001, "current_time_ms": 760937, "exploitability": 0.12697},
    {"iteration": 7700001, "current_time_ms": 761728, "exploitability": 0.126982},
    {"iteration": 7710001, "current_time_ms": 762548, "exploitability": 0.127017},
    {"iteration": 7720001, "current_time_ms": 763261, "exploitability": 0.127024},
    {"iteration": 7730001, "current_time_ms": 763943, "exploitability": 0.127027},
    {"iteration": 7740001, "current_time_ms": 764732, "exploitability": 0.127048},
    {"iteration": 7750001, "current_time_ms": 765477, "exploitability": 0.127052},
    {"iteration": 7760001, "current_time_ms": 766309, "exploitability": 0.127057},
    {"iteration": 7770001, "current_time_ms": 767078, "exploitability": 0.127047},
    {"iteration": 7780001, "current_time_ms": 767975, "exploitability": 0.12704},
    {"iteration": 7790001, "current_time_ms": 768720, "exploitability": 0.127027},
    {"iteration": 7800001, "current_time_ms": 769408, "exploitability": 0.126999},
    {"iteration": 7810001, "current_time_ms": 770089, "exploitability": 0.126966},
    {"iteration": 7820001, "current_time_ms": 770861, "exploitability": 0.126934},
    {"iteration": 7830001, "current_time_ms": 771699, "exploitability": 0.126905},
    {"iteration": 7840001, "current_time_ms": 772450, "exploitability": 0.126878},
    {"iteration": 7850001, "current_time_ms": 773148, "exploitability": 0.126834},
    {"iteration": 7860001, "current_time_ms": 773879, "exploitability": 0.126782},
    {"iteration": 7870001, "current_time_ms": 774606, "exploitability": 0.126737},
    {"iteration": 7880001, "current_time_ms": 775347, "exploitability": 0.126704},
    {"iteration": 7890001, "current_time_ms": 776076, "exploitability": 0.126667},
    {"iteration": 7900001, "current_time_ms": 776832, "exploitability": 0.12663},
    {"iteration": 7910001, "current_time_ms": 777612, "exploitability": 0.126583},
    {"iteration": 7920001, "current_time_ms": 778482, "exploitability": 0.126533},
    {"iteration": 7930001, "current_time_ms": 779297, "exploitability": 0.126483},
    {"iteration": 7940001, "current_time_ms": 780033, "exploitability": 0.126442},
    {"iteration": 7950001, "current_time_ms": 780751, "exploitability": 0.126398},
    {"iteration": 7960001, "current_time_ms": 781668, "exploitability": 0.126344},
    {"iteration": 7970001, "current_time_ms": 782532, "exploitability": 0.126297},
    {"iteration": 7980001, "current_time_ms": 783286, "exploitability": 0.12625},
    {"iteration": 7990001, "current_time_ms": 784191, "exploitability": 0.126206},
    {"iteration": 8000001, "current_time_ms": 784966, "exploitability": 0.126149},
    {"iteration": 8010001, "current_time_ms": 785994, "exploitability": 0.126104},
    {"iteration": 8020001, "current_time_ms": 786931, "exploitability": 0.126053},
    {"iteration": 8030001, "current_time_ms": 787732, "exploitability": 0.125976},
    {"iteration": 8040001, "current_time_ms": 788460, "exploitability": 0.125894},
    {"iteration": 8050001, "current_time_ms": 789187, "exploitability": 0.125806},
    {"iteration": 8060001, "current_time_ms": 789887, "exploitability": 0.125723},
    {"iteration": 8070001, "current_time_ms": 790633, "exploitability": 0.12563},
    {"iteration": 8080001, "current_time_ms": 791384, "exploitability": 0.125529},
    {"iteration": 8090001, "current_time_ms": 792373, "exploitability": 0.125434},
    {"iteration": 8100001, "current_time_ms": 793371, "exploitability": 0.125355},
    {"iteration": 8110001, "current_time_ms": 794126, "exploitability": 0.125276},
    {"iteration": 8120001, "current_time_ms": 794753, "exploitability": 0.125221},
    {"iteration": 8130001, "current_time_ms": 795411, "exploitability": 0.12518},
    {"iteration": 8140001, "current_time_ms": 796123, "exploitability": 0.125126},
    {"iteration": 8150001, "current_time_ms": 797049, "exploitability": 0.125079},
    {"iteration": 8160001, "current_time_ms": 797946, "exploitability": 0.125031},
    {"iteration": 8170001, "current_time_ms": 798744, "exploitability": 0.124973},
    {"iteration": 8180001, "current_time_ms": 799446, "exploitability": 0.124915},
    {"iteration": 8190001, "current_time_ms": 800143, "exploitability": 0.124857},
    {"iteration": 8200001, "current_time_ms": 800877, "exploitability": 0.124829},
    {"iteration": 8210001, "current_time_ms": 801687, "exploitability": 0.124815},
    {"iteration": 8220001, "current_time_ms": 802627, "exploitability": 0.124805},
    {"iteration": 8230001, "current_time_ms": 803428, "exploitability": 0.1248},
    {"iteration": 8240001, "current_time_ms": 804257, "exploitability": 0.124778},
    {"iteration": 8250001, "current_time_ms": 805186, "exploitability": 0.124756},
    {"iteration": 8260001, "current_time_ms": 806302, "exploitability": 0.124728},
    {"iteration": 8270001, "current_time_ms": 807089, "exploitability": 0.124692},
    {"iteration": 8280001, "current_time_ms": 807835, "exploitability": 0.124651},
    {"iteration": 8290001, "current_time_ms": 808600, "exploitability": 0.124617},
    {"iteration": 8300001, "current_time_ms": 809265, "exploitability": 0.124582},
    {"iteration": 8310001, "current_time_ms": 809963, "exploitability": 0.124538},
    {"iteration": 8320001, "current_time_ms": 810634, "exploitability": 0.124463},
    {"iteration": 8330001, "current_time_ms": 811328, "exploitability": 0.124378},
    {"iteration": 8340001, "current_time_ms": 812007, "exploitability": 0.124271},
    {"iteration": 8350001, "current_time_ms": 812652, "exploitability": 0.124153},
    {"iteration": 8360001, "current_time_ms": 813370, "exploitability": 0.124055},
    {"iteration": 8370001, "current_time_ms": 814107, "exploitability": 0.123967},
    {"iteration": 8380001, "current_time_ms": 814774, "exploitability": 0.123853},
    {"iteration": 8390001, "current_time_ms": 815506, "exploitability": 0.123731},
    {"iteration": 8400001, "current_time_ms": 816197, "exploitability": 0.123619},
    {"iteration": 8410001, "current_time_ms": 816898, "exploitability": 0.123515},
    {"iteration": 8420001, "current_time_ms": 817628, "exploitability": 0.123432},
    {"iteration": 8430001, "current_time_ms": 818694, "exploitability": 0.123339},
    {"iteration": 8440001, "current_time_ms": 819706, "exploitability": 0.12324},
    {"iteration": 8450001, "current_time_ms": 820635, "exploitability": 0.123139},
    {"iteration": 8460001, "current_time_ms": 821563, "exploitability": 0.123052},
    {"iteration": 8470001, "current_time_ms": 822274, "exploitability": 0.122978},
    {"iteration": 8480001, "current_time_ms": 822918, "exploitability": 0.122891},
    {"iteration": 8490001, "current_time_ms": 823591, "exploitability": 0.122793},
    {"iteration": 8500001, "current_time_ms": 824379, "exploitability": 0.122715},
    {"iteration": 8510001, "current_time_ms": 825120, "exploitability": 0.122629},
    {"iteration": 8520001, "current_time_ms": 826021, "exploitability": 0.12255},
    {"iteration": 8530001, "current_time_ms": 827005, "exploitability": 0.122475},
    {"iteration": 8540001, "current_time_ms": 827901, "exploitability": 0.122387},
    {"iteration": 8550001, "current_time_ms": 828716, "exploitability": 0.122294},
    {"iteration": 8560001, "current_time_ms": 829451, "exploitability": 0.12222},
    {"iteration": 8570001, "current_time_ms": 830235, "exploitability": 0.122151},
    {"iteration": 8580001, "current_time_ms": 831181, "exploitability": 0.122076},
    {"iteration": 8590001, "current_time_ms": 832341, "exploitability": 0.122011},
    {"iteration": 8600001, "current_time_ms": 833273, "exploitability": 0.121951},
    {"iteration": 8610001, "current_time_ms": 833962, "exploitability": 0.121904},
    {"iteration": 8620001, "current_time_ms": 834673, "exploitability": 0.121846},
    {"iteration": 8630001, "current_time_ms": 835590, "exploitability": 0.121771},
    {"iteration": 8640001, "current_time_ms": 836880, "exploitability": 0.121685},
    {"iteration": 8650001, "current_time_ms": 837758, "exploitability": 0.12162},
    {"iteration": 8660001, "current_time_ms": 838573, "exploitability": 0.12158},
    {"iteration": 8670001, "current_time_ms": 839350, "exploitability": 0.121546},
    {"iteration": 8680001, "current_time_ms": 840081, "exploitability": 0.121519},
    {"iteration": 8690001, "current_time_ms": 840869, "exploitability": 0.121498},
    {"iteration": 8700001, "current_time_ms": 841630, "exploitability": 0.121489},
    {"iteration": 8710001, "current_time_ms": 842503, "exploitability": 0.121485},
    {"iteration": 8720001, "current_time_ms": 843374, "exploitability": 0.121497},
    {"iteration": 8730001, "current_time_ms": 844204, "exploitability": 0.121502},
    {"iteration": 8740001, "current_time_ms": 845057, "exploitability": 0.12151},
    {"iteration": 8750001, "current_time_ms": 845771, "exploitability": 0.121497},
    {"iteration": 8760001, "current_time_ms": 846513, "exploitability": 0.121478},
    {"iteration": 8770001, "current_time_ms": 847218, "exploitability": 0.121457},
    {"iteration": 8780001, "current_time_ms": 847924, "exploitability": 0.121451},
    {"iteration": 8790001, "current_time_ms": 848615, "exploitability": 0.121449},
    {"iteration": 8800001, "current_time_ms": 849318, "exploitability": 0.121432},
    {"iteration": 8810001, "current_time_ms": 850013, "exploitability": 0.121416},
    {"iteration": 8820001, "current_time_ms": 850707, "exploitability": 0.121404},
    {"iteration": 8830001, "current_time_ms": 851394, "exploitability": 0.121401},
    {"iteration": 8840001, "current_time_ms": 852049, "exploitability": 0.121405},
    {"iteration": 8850001, "current_time_ms": 852757, "exploitability": 0.121417},
    {"iteration": 8860001, "current_time_ms": 853445, "exploitability": 0.12144},
    {"iteration": 8870001, "current_time_ms": 854117, "exploitability": 0.121443},
    {"iteration": 8880001, "current_time_ms": 854777, "exploitability": 0.121452},
    {"iteration": 8890001, "current_time_ms": 855551, "exploitability": 0.121457},
    {"iteration": 8900001, "current_time_ms": 856255, "exploitability": 0.121458},
    {"iteration": 8910001, "current_time_ms": 856938, "exploitability": 0.12146},
    {"iteration": 8920001, "current_time_ms": 857569, "exploitability": 0.121458},
    {"iteration": 8930001, "current_time_ms": 858256, "exploitability": 0.121441},
    {"iteration": 8940001, "current_time_ms": 858973, "exploitability": 0.121416},
    {"iteration": 8950001, "current_time_ms": 859885, "exploitability": 0.121393},
    {"iteration": 8960001, "current_time_ms": 861503, "exploitability": 0.121376},
    {"iteration": 8970001, "current_time_ms": 862711, "exploitability": 0.121339},
    {"iteration": 8980001, "current_time_ms": 863885, "exploitability": 0.121292},
    {"iteration": 8990001, "current_time_ms": 865036, "exploitability": 0.121238},
    {"iteration": 9000001, "current_time_ms": 866075, "exploitability": 0.121185},
    {"iteration": 9010001, "current_time_ms": 867052, "exploitability": 0.12115},
    {"iteration": 9020001, "current_time_ms": 867958, "exploitability": 0.121134},
    {"iteration": 9030001, "current_time_ms": 868825, "exploitability": 0.12111},
    {"iteration": 9040001, "current_time_ms": 869719, "exploitability": 0.121087},
    {"iteration": 9050001, "current_time_ms": 870584, "exploitability": 0.121071},
    {"iteration": 9060001, "current_time_ms": 871493, "exploitability": 0.12106},
    {"iteration": 9070001, "current_time_ms": 872507, "exploitability": 0.121052},
    {"iteration": 9080001, "current_time_ms": 873431, "exploitability": 0.121038},
    {"iteration": 9090001, "current_time_ms": 874221, "exploitability": 0.121028},
    {"iteration": 9100001, "current_time_ms": 874907, "exploitability": 0.121024},
    {"iteration": 9110001, "current_time_ms": 875628, "exploitability": 0.12103},
    {"iteration": 9120001, "current_time_ms": 876306, "exploitability": 0.121039},
    {"iteration": 9130001, "current_time_ms": 876982, "exploitability": 0.121063},
    {"iteration": 9140001, "current_time_ms": 877638, "exploitability": 0.121088},
    {"iteration": 9150001, "current_time_ms": 878323, "exploitability": 0.121114},
    {"iteration": 9160001, "current_time_ms": 879137, "exploitability": 0.121129},
    {"iteration": 9170001, "current_time_ms": 879845, "exploitability": 0.121141},
    {"iteration": 9180001, "current_time_ms": 880501, "exploitability": 0.121152},
    {"iteration": 9190001, "current_time_ms": 881145, "exploitability": 0.121153},
    {"iteration": 9200001, "current_time_ms": 881827, "exploitability": 0.121157},
    {"iteration": 9210001, "current_time_ms": 882584, "exploitability": 0.121157},
    {"iteration": 9220001, "current_time_ms": 883351, "exploitability": 0.12114},
    {"iteration": 9230001, "current_time_ms": 884077, "exploitability": 0.121126},
    {"iteration": 9240001, "current_time_ms": 884785, "exploitability": 0.121117},
    {"iteration": 9250001, "current_time_ms": 885525, "exploitability": 0.121105},
    {"iteration": 9260001, "current_time_ms": 886262, "exploitability": 0.12108},
    {"iteration": 9270001, "current_time_ms": 887001, "exploitability": 0.121054},
    {"iteration": 9280001, "current_time_ms": 887765, "exploitability": 0.121021},
    {"iteration": 9290001, "current_time_ms": 888488, "exploitability": 0.120993},
    {"iteration": 9300001, "current_time_ms": 889161, "exploitability": 0.120967},
    {"iteration": 9310001, "current_time_ms": 889941, "exploitability": 0.120949},
    {"iteration": 9320001, "current_time_ms": 890629, "exploitability": 0.120959},
    {"iteration": 9330001, "current_time_ms": 891299, "exploitability": 0.120955},
    {"iteration": 9340001, "current_time_ms": 892066, "exploitability": 0.120931},
    {"iteration": 9350001, "current_time_ms": 892771, "exploitability": 0.120911},
    {"iteration": 9360001, "current_time_ms": 893484, "exploitability": 0.120872},
    {"iteration": 9370001, "current_time_ms": 894182, "exploitability": 0.12082},
    {"iteration": 9380001, "current_time_ms": 894953, "exploitability": 0.120752},
    {"iteration": 9390001, "current_time_ms": 895772, "exploitability": 0.120675},
    {"iteration": 9400001, "current_time_ms": 896572, "exploitability": 0.120594},
    {"iteration": 9410001, "current_time_ms": 897475, "exploitability": 0.120514},
    {"iteration": 9420001, "current_time_ms": 898187, "exploitability": 0.120427},
    {"iteration": 9430001, "current_time_ms": 898984, "exploitability": 0.120348},
    {"iteration": 9440001, "current_time_ms": 899754, "exploitability": 0.120272},
    {"iteration": 9450001, "current_time_ms": 900703, "exploitability": 0.120192},
    {"iteration": 9460001, "current_time_ms": 901765, "exploitability": 0.120108},
    {"iteration": 9470001, "current_time_ms": 902918, "exploitability": 0.120011},
    {"iteration": 9480001, "current_time_ms": 903845, "exploitability": 0.11992},
    {"iteration": 9490001, "current_time_ms": 904749, "exploitability": 0.119838},
    {"iteration": 9500001, "current_time_ms": 905577, "exploitability": 0.119756},
    {"iteration": 9510001, "current_time_ms": 906377, "exploitability": 0.119687},
    {"iteration": 9520001, "current_time_ms": 907139, "exploitability": 0.119621},
    {"iteration": 9530001, "current_time_ms": 907845, "exploitability": 0.119572},
    {"iteration": 9540001, "current_time_ms": 908584, "exploitability": 0.119533},
    {"iteration": 9550001, "current_time_ms": 909275, "exploitability": 0.119493},
    {"iteration": 9560001, "current_time_ms": 909995, "exploitability": 0.119437},
    {"iteration": 9570001, "current_time_ms": 910722, "exploitability": 0.119364},
    {"iteration": 9580001, "current_time_ms": 911372, "exploitability": 0.119287},
    {"iteration": 9590001, "current_time_ms": 912036, "exploitability": 0.119214},
    {"iteration": 9600001, "current_time_ms": 912809, "exploitability": 0.119148},
    {"iteration": 9610001, "current_time_ms": 913574, "exploitability": 0.119074},
    {"iteration": 9620001, "current_time_ms": 914407, "exploitability": 0.119},
    {"iteration": 9630001, "current_time_ms": 915085, "exploitability": 0.118935},
    {"iteration": 9640001, "current_time_ms": 915770, "exploitability": 0.118871},
    {"iteration": 9650001, "current_time_ms": 916479, "exploitability": 0.118796},
    {"iteration": 9660001, "current_time_ms": 917176, "exploitability": 0.118725},
    {"iteration": 9670001, "current_time_ms": 918067, "exploitability": 0.118652},
    {"iteration": 9680001, "current_time_ms": 918796, "exploitability": 0.118577},
    {"iteration": 9690001, "current_time_ms": 919482, "exploitability": 0.118496},
    {"iteration": 9700001, "current_time_ms": 920337, "exploitability": 0.118417},
    {"iteration": 9710001, "current_time_ms": 921056, "exploitability": 0.118346},
    {"iteration": 9720001, "current_time_ms": 921745, "exploitability": 0.118268},
    {"iteration": 9730001, "current_time_ms": 922449, "exploitability": 0.118181},
    {"iteration": 9740001, "current_time_ms": 923126, "exploitability": 0.11811},
    {"iteration": 9750001, "current_time_ms": 923866, "exploitability": 0.118032},
    {"iteration": 9760001, "current_time_ms": 924542, "exploitability": 0.117956},
    {"iteration": 9770001, "current_time_ms": 925270, "exploitability": 0.117899},
    {"iteration": 9780001, "current_time_ms": 925925, "exploitability": 0.117855},
    {"iteration": 9790001, "current_time_ms": 926672, "exploitability": 0.117824},
    {"iteration": 9800001, "current_time_ms": 927579, "exploitability": 0.117795},
    {"iteration": 9810001, "current_time_ms": 928414, "exploitability": 0.117767},
    {"iteration": 9820001, "current_time_ms": 929258, "exploitability": 0.117745},
    {"iteration": 9830001, "current_time_ms": 930176, "exploitability": 0.117748},
    {"iteration": 9840001, "current_time_ms": 930994, "exploitability": 0.117749},
    {"iteration": 9850001, "current_time_ms": 931866, "exploitability": 0.117765},
    {"iteration": 9860001, "current_time_ms": 932700, "exploitability": 0.117782},
    {"iteration": 9870001, "current_time_ms": 933599, "exploitability": 0.117806},
    {"iteration": 9880001, "current_time_ms": 934299, "exploitability": 0.117825},
    {"iteration": 9890001, "current_time_ms": 934996, "exploitability": 0.11782},
    {"iteration": 9900001, "current_time_ms": 935700, "exploitability": 0.117815},
    {"iteration": 9910001, "current_time_ms": 936424, "exploitability": 0.117805},
    {"iteration": 9920001, "current_time_ms": 937141, "exploitability": 0.117779},
    {"iteration": 9930001, "current_time_ms": 937844, "exploitability": 0.117747},
    {"iteration": 9940001, "current_time_ms": 938586, "exploitability": 0.117728},
    {"iteration": 9950001, "current_time_ms": 939412, "exploitability": 0.117716},
    {"iteration": 9960001, "current_time_ms": 940234, "exploitability": 0.117701},
    {"iteration": 9970001, "current_time_ms": 940915, "exploitability": 0.117669},
    {"iteration": 9980001, "current_time_ms": 941599, "exploitability": 0.117631},
    {"iteration": 9990001, "current_time_ms": 942274, "exploitability": 0.117598},
    {"iteration": 10000001, "current_time_ms": 942783, "exploitability": 0.117566},
  ]
}


==> plots/backup/ib__43_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 196, "exploitability": 0.0853542},
    {"iteration": 20001, "current_time_ms": 390, "exploitability": 0.0698564},
    {"iteration": 30001, "current_time_ms": 616, "exploitability": 0.0622737},
    {"iteration": 40001, "current_time_ms": 833, "exploitability": 0.0550927},
    {"iteration": 50001, "current_time_ms": 1024, "exploitability": 0.048013},
    {"iteration": 60001, "current_time_ms": 1222, "exploitability": 0.0447527},
    {"iteration": 70001, "current_time_ms": 1406, "exploitability": 0.0429245},
    {"iteration": 80001, "current_time_ms": 1586, "exploitability": 0.0417751},
    {"iteration": 90001, "current_time_ms": 1772, "exploitability": 0.0392852},
    {"iteration": 100001, "current_time_ms": 1953, "exploitability": 0.0379755},
    {"iteration": 110001, "current_time_ms": 2157, "exploitability": 0.0351898},
    {"iteration": 120001, "current_time_ms": 2347, "exploitability": 0.0359611},
    {"iteration": 130001, "current_time_ms": 2544, "exploitability": 0.0344755},
    {"iteration": 140001, "current_time_ms": 2726, "exploitability": 0.0320944},
    {"iteration": 150001, "current_time_ms": 2918, "exploitability": 0.0318843},
    {"iteration": 160001, "current_time_ms": 3102, "exploitability": 0.029608},
    {"iteration": 170001, "current_time_ms": 3287, "exploitability": 0.029562},
    {"iteration": 180001, "current_time_ms": 3472, "exploitability": 0.0289542},
    {"iteration": 190001, "current_time_ms": 3654, "exploitability": 0.027406},
    {"iteration": 200001, "current_time_ms": 3837, "exploitability": 0.0278722},
    {"iteration": 210001, "current_time_ms": 4161, "exploitability": 0.0267199},
    {"iteration": 220001, "current_time_ms": 4498, "exploitability": 0.0266332},
    {"iteration": 230001, "current_time_ms": 4891, "exploitability": 0.0257246},
    {"iteration": 240001, "current_time_ms": 5227, "exploitability": 0.0254265},
    {"iteration": 250001, "current_time_ms": 5610, "exploitability": 0.0252876},
    {"iteration": 260001, "current_time_ms": 5946, "exploitability": 0.0250931},
    {"iteration": 270001, "current_time_ms": 6315, "exploitability": 0.0247553},
    {"iteration": 280001, "current_time_ms": 6679, "exploitability": 0.0245794},
    {"iteration": 290001, "current_time_ms": 7024, "exploitability": 0.0238644},
    {"iteration": 300001, "current_time_ms": 7380, "exploitability": 0.0235454},
    {"iteration": 310001, "current_time_ms": 7725, "exploitability": 0.0226546},
    {"iteration": 320001, "current_time_ms": 8046, "exploitability": 0.0228113},
    {"iteration": 330001, "current_time_ms": 8399, "exploitability": 0.0214542},
    {"iteration": 340001, "current_time_ms": 8733, "exploitability": 0.0223674},
    {"iteration": 350001, "current_time_ms": 9124, "exploitability": 0.0215689},
    {"iteration": 360001, "current_time_ms": 9451, "exploitability": 0.0215715},
    {"iteration": 370001, "current_time_ms": 9784, "exploitability": 0.0210651},
    {"iteration": 380001, "current_time_ms": 10104, "exploitability": 0.0205831},
    {"iteration": 390001, "current_time_ms": 10490, "exploitability": 0.0210378},
    {"iteration": 400001, "current_time_ms": 10857, "exploitability": 0.0199769},
    {"iteration": 410001, "current_time_ms": 11294, "exploitability": 0.0202514},
    {"iteration": 420001, "current_time_ms": 11628, "exploitability": 0.0198199},
    {"iteration": 430001, "current_time_ms": 11971, "exploitability": 0.0189869},
    {"iteration": 440001, "current_time_ms": 12331, "exploitability": 0.019877},
    {"iteration": 450001, "current_time_ms": 12645, "exploitability": 0.0190443},
    {"iteration": 460001, "current_time_ms": 13001, "exploitability": 0.0188206},
    {"iteration": 470001, "current_time_ms": 13326, "exploitability": 0.019435},
    {"iteration": 480001, "current_time_ms": 13716, "exploitability": 0.0189111},
    {"iteration": 490001, "current_time_ms": 14031, "exploitability": 0.0190293},
    {"iteration": 500001, "current_time_ms": 14384, "exploitability": 0.0188652},
    {"iteration": 510001, "current_time_ms": 14722, "exploitability": 0.0181124},
    {"iteration": 520001, "current_time_ms": 15084, "exploitability": 0.0178905},
    {"iteration": 530001, "current_time_ms": 15414, "exploitability": 0.0177271},
    {"iteration": 540001, "current_time_ms": 15772, "exploitability": 0.0180871},
    {"iteration": 550001, "current_time_ms": 16088, "exploitability": 0.0177976},
    {"iteration": 560001, "current_time_ms": 16436, "exploitability": 0.0171378},
    {"iteration": 570001, "current_time_ms": 16740, "exploitability": 0.0173576},
    {"iteration": 580001, "current_time_ms": 17066, "exploitability": 0.0175226},
    {"iteration": 590001, "current_time_ms": 17429, "exploitability": 0.0170748},
    {"iteration": 600001, "current_time_ms": 17746, "exploitability": 0.0170185},
    {"iteration": 610001, "current_time_ms": 18081, "exploitability": 0.0172287},
    {"iteration": 620001, "current_time_ms": 18411, "exploitability": 0.0169075},
    {"iteration": 630001, "current_time_ms": 18754, "exploitability": 0.01679},
    {"iteration": 640001, "current_time_ms": 19087, "exploitability": 0.0173094},
    {"iteration": 650001, "current_time_ms": 19445, "exploitability": 0.016634},
    {"iteration": 660001, "current_time_ms": 19769, "exploitability": 0.0167879},
    {"iteration": 670001, "current_time_ms": 20125, "exploitability": 0.0168346},
    {"iteration": 680001, "current_time_ms": 20430, "exploitability": 0.0162625},
    {"iteration": 690001, "current_time_ms": 20784, "exploitability": 0.0160778},
    {"iteration": 700001, "current_time_ms": 21139, "exploitability": 0.0163257},
    {"iteration": 710001, "current_time_ms": 21486, "exploitability": 0.0161838},
    {"iteration": 720001, "current_time_ms": 21805, "exploitability": 0.0160619},
    {"iteration": 730001, "current_time_ms": 22141, "exploitability": 0.0158555},
    {"iteration": 740001, "current_time_ms": 22493, "exploitability": 0.0153709},
    {"iteration": 750001, "current_time_ms": 22821, "exploitability": 0.0152608},
    {"iteration": 760001, "current_time_ms": 23180, "exploitability": 0.0157154},
    {"iteration": 770001, "current_time_ms": 23494, "exploitability": 0.0155726},
    {"iteration": 780001, "current_time_ms": 23829, "exploitability": 0.0149932},
    {"iteration": 790001, "current_time_ms": 24189, "exploitability": 0.0150532},
    {"iteration": 800001, "current_time_ms": 24506, "exploitability": 0.0154925},
    {"iteration": 810001, "current_time_ms": 24719, "exploitability": 0.0152845},
    {"iteration": 820001, "current_time_ms": 24897, "exploitability": 0.0148347},
    {"iteration": 830001, "current_time_ms": 25073, "exploitability": 0.0151719},
    {"iteration": 840001, "current_time_ms": 25253, "exploitability": 0.0151879},
    {"iteration": 850001, "current_time_ms": 25425, "exploitability": 0.0146748},
    {"iteration": 860001, "current_time_ms": 25587, "exploitability": 0.0146142},
    {"iteration": 870001, "current_time_ms": 25757, "exploitability": 0.0147792},
    {"iteration": 880001, "current_time_ms": 25913, "exploitability": 0.014672},
    {"iteration": 890001, "current_time_ms": 26117, "exploitability": 0.0147219},
    {"iteration": 900001, "current_time_ms": 26341, "exploitability": 0.0147939},
    {"iteration": 910001, "current_time_ms": 26558, "exploitability": 0.0146821},
    {"iteration": 920001, "current_time_ms": 26771, "exploitability": 0.0144267},
    {"iteration": 930001, "current_time_ms": 26981, "exploitability": 0.0142651},
    {"iteration": 940001, "current_time_ms": 27176, "exploitability": 0.0146623},
    {"iteration": 950001, "current_time_ms": 27376, "exploitability": 0.0147262},
    {"iteration": 960001, "current_time_ms": 27568, "exploitability": 0.01438},
    {"iteration": 970001, "current_time_ms": 27765, "exploitability": 0.0142844},
    {"iteration": 980001, "current_time_ms": 27967, "exploitability": 0.0144279},
    {"iteration": 990001, "current_time_ms": 28165, "exploitability": 0.0143846},
    {"iteration": 1000001, "current_time_ms": 28361, "exploitability": 0.0141826},
    {"iteration": 1010001, "current_time_ms": 28559, "exploitability": 0.0142174},
    {"iteration": 1020001, "current_time_ms": 28750, "exploitability": 0.0142316},
    {"iteration": 1030001, "current_time_ms": 28918, "exploitability": 0.0140359},
    {"iteration": 1040001, "current_time_ms": 29088, "exploitability": 0.0139991},
    {"iteration": 1050001, "current_time_ms": 29267, "exploitability": 0.0140394},
    {"iteration": 1060001, "current_time_ms": 29450, "exploitability": 0.0140159},
    {"iteration": 1070001, "current_time_ms": 29630, "exploitability": 0.0139342},
    {"iteration": 1080001, "current_time_ms": 29812, "exploitability": 0.0138869},
    {"iteration": 1090001, "current_time_ms": 29993, "exploitability": 0.0137583},
    {"iteration": 1100001, "current_time_ms": 30173, "exploitability": 0.013944},
    {"iteration": 1110001, "current_time_ms": 30354, "exploitability": 0.0139171},
    {"iteration": 1120001, "current_time_ms": 30539, "exploitability": 0.0137381},
    {"iteration": 1130001, "current_time_ms": 30717, "exploitability": 0.0136213},
    {"iteration": 1140001, "current_time_ms": 30896, "exploitability": 0.0137269},
    {"iteration": 1150001, "current_time_ms": 31076, "exploitability": 0.013677},
    {"iteration": 1160001, "current_time_ms": 31262, "exploitability": 0.0134527},
    {"iteration": 1170001, "current_time_ms": 31446, "exploitability": 0.013469},
    {"iteration": 1180001, "current_time_ms": 31628, "exploitability": 0.0135703},
    {"iteration": 1190001, "current_time_ms": 31816, "exploitability": 0.0135547},
    {"iteration": 1200001, "current_time_ms": 32000, "exploitability": 0.0135609},
    {"iteration": 1210001, "current_time_ms": 32186, "exploitability": 0.013188},
    {"iteration": 1220001, "current_time_ms": 32369, "exploitability": 0.012946},
    {"iteration": 1230001, "current_time_ms": 32556, "exploitability": 0.0130366},
    {"iteration": 1240001, "current_time_ms": 32740, "exploitability": 0.0132274},
    {"iteration": 1250001, "current_time_ms": 32927, "exploitability": 0.0131205},
    {"iteration": 1260001, "current_time_ms": 33106, "exploitability": 0.012796},
    {"iteration": 1270001, "current_time_ms": 33295, "exploitability": 0.0126721},
    {"iteration": 1280001, "current_time_ms": 33480, "exploitability": 0.0128836},
    {"iteration": 1290001, "current_time_ms": 33665, "exploitability": 0.013023},
    {"iteration": 1300001, "current_time_ms": 33854, "exploitability": 0.0127735},
    {"iteration": 1310001, "current_time_ms": 34039, "exploitability": 0.0124955},
    {"iteration": 1320001, "current_time_ms": 34229, "exploitability": 0.0124509},
    {"iteration": 1330001, "current_time_ms": 34453, "exploitability": 0.0126621},
    {"iteration": 1340001, "current_time_ms": 34787, "exploitability": 0.0129746},
    {"iteration": 1350001, "current_time_ms": 34966, "exploitability": 0.0128108},
    {"iteration": 1360001, "current_time_ms": 35151, "exploitability": 0.0125071},
    {"iteration": 1370001, "current_time_ms": 35335, "exploitability": 0.0123621},
    {"iteration": 1380001, "current_time_ms": 35525, "exploitability": 0.0125184},
    {"iteration": 1390001, "current_time_ms": 35708, "exploitability": 0.0126186},
    {"iteration": 1400001, "current_time_ms": 35894, "exploitability": 0.0122671},
    {"iteration": 1410001, "current_time_ms": 36075, "exploitability": 0.0118838},
    {"iteration": 1420001, "current_time_ms": 36258, "exploitability": 0.0119357},
    {"iteration": 1430001, "current_time_ms": 36439, "exploitability": 0.0122649},
    {"iteration": 1440001, "current_time_ms": 36621, "exploitability": 0.0123244},
    {"iteration": 1450001, "current_time_ms": 36801, "exploitability": 0.0120859},
    {"iteration": 1460001, "current_time_ms": 36982, "exploitability": 0.0118678},
    {"iteration": 1470001, "current_time_ms": 37168, "exploitability": 0.0119626},
    {"iteration": 1480001, "current_time_ms": 37347, "exploitability": 0.0121826},
    {"iteration": 1490001, "current_time_ms": 37531, "exploitability": 0.0120893},
    {"iteration": 1500001, "current_time_ms": 37847, "exploitability": 0.0118401},
    {"iteration": 1510001, "current_time_ms": 38228, "exploitability": 0.0117442},
    {"iteration": 1520001, "current_time_ms": 38549, "exploitability": 0.0118663},
    {"iteration": 1530001, "current_time_ms": 38867, "exploitability": 0.0120276},
    {"iteration": 1540001, "current_time_ms": 39236, "exploitability": 0.0119741},
    {"iteration": 1550001, "current_time_ms": 39583, "exploitability": 0.0118357},
    {"iteration": 1560001, "current_time_ms": 39926, "exploitability": 0.0117372},
    {"iteration": 1570001, "current_time_ms": 40257, "exploitability": 0.0118285},
    {"iteration": 1580001, "current_time_ms": 40581, "exploitability": 0.012061},
    {"iteration": 1590001, "current_time_ms": 40901, "exploitability": 0.0120251},
    {"iteration": 1600001, "current_time_ms": 41248, "exploitability": 0.0116573},
    {"iteration": 1610001, "current_time_ms": 41579, "exploitability": 0.0114958},
    {"iteration": 1620001, "current_time_ms": 41940, "exploitability": 0.0117533},
    {"iteration": 1630001, "current_time_ms": 42276, "exploitability": 0.0119421},
    {"iteration": 1640001, "current_time_ms": 42619, "exploitability": 0.0118025},
    {"iteration": 1650001, "current_time_ms": 42949, "exploitability": 0.01151},
    {"iteration": 1660001, "current_time_ms": 43289, "exploitability": 0.0115044},
    {"iteration": 1670001, "current_time_ms": 43595, "exploitability": 0.011695},
    {"iteration": 1680001, "current_time_ms": 43931, "exploitability": 0.0116705},
    {"iteration": 1690001, "current_time_ms": 44246, "exploitability": 0.0114268},
    {"iteration": 1700001, "current_time_ms": 44610, "exploitability": 0.0112933},
    {"iteration": 1710001, "current_time_ms": 44926, "exploitability": 0.0115209},
    {"iteration": 1720001, "current_time_ms": 45238, "exploitability": 0.0116644},
    {"iteration": 1730001, "current_time_ms": 45592, "exploitability": 0.0115144},
    {"iteration": 1740001, "current_time_ms": 45903, "exploitability": 0.0113143},
    {"iteration": 1750001, "current_time_ms": 46303, "exploitability": 0.0112082},
    {"iteration": 1760001, "current_time_ms": 46630, "exploitability": 0.0113789},
    {"iteration": 1770001, "current_time_ms": 46957, "exploitability": 0.0115156},
    {"iteration": 1780001, "current_time_ms": 47269, "exploitability": 0.0113202},
    {"iteration": 1790001, "current_time_ms": 47624, "exploitability": 0.0110611},
    {"iteration": 1800001, "current_time_ms": 47959, "exploitability": 0.0110518},
    {"iteration": 1810001, "current_time_ms": 48308, "exploitability": 0.0113241},
    {"iteration": 1820001, "current_time_ms": 48623, "exploitability": 0.0113086},
    {"iteration": 1830001, "current_time_ms": 48993, "exploitability": 0.0110728},
    {"iteration": 1840001, "current_time_ms": 49321, "exploitability": 0.0109324},
    {"iteration": 1850001, "current_time_ms": 49667, "exploitability": 0.0110201},
    {"iteration": 1860001, "current_time_ms": 49997, "exploitability": 0.0111788},
    {"iteration": 1870001, "current_time_ms": 50319, "exploitability": 0.0111234},
    {"iteration": 1880001, "current_time_ms": 50698, "exploitability": 0.0109144},
    {"iteration": 1890001, "current_time_ms": 50909, "exploitability": 0.0107717},
    {"iteration": 1900001, "current_time_ms": 51087, "exploitability": 0.0108799},
    {"iteration": 1910001, "current_time_ms": 51266, "exploitability": 0.0110859},
    {"iteration": 1920001, "current_time_ms": 51454, "exploitability": 0.0110251},
    {"iteration": 1930001, "current_time_ms": 51635, "exploitability": 0.0108088},
    {"iteration": 1940001, "current_time_ms": 51896, "exploitability": 0.0106588},
    {"iteration": 1950001, "current_time_ms": 52222, "exploitability": 0.0106919},
    {"iteration": 1960001, "current_time_ms": 52623, "exploitability": 0.0108168},
    {"iteration": 1970001, "current_time_ms": 52949, "exploitability": 0.0109056},
    {"iteration": 1980001, "current_time_ms": 53326, "exploitability": 0.0107453},
    {"iteration": 1990001, "current_time_ms": 53643, "exploitability": 0.0105884},
    {"iteration": 2000001, "current_time_ms": 54004, "exploitability": 0.0105226},
    {"iteration": 2010001, "current_time_ms": 54341, "exploitability": 0.0105482},
    {"iteration": 2020001, "current_time_ms": 54694, "exploitability": 0.0106},
    {"iteration": 2030001, "current_time_ms": 55021, "exploitability": 0.0106259},
    {"iteration": 2040001, "current_time_ms": 55387, "exploitability": 0.0106538},
    {"iteration": 2050001, "current_time_ms": 55701, "exploitability": 0.0106622},
    {"iteration": 2060001, "current_time_ms": 56071, "exploitability": 0.0106597},
    {"iteration": 2070001, "current_time_ms": 56392, "exploitability": 0.0106296},
    {"iteration": 2080001, "current_time_ms": 56743, "exploitability": 0.010571},
    {"iteration": 2090001, "current_time_ms": 57092, "exploitability": 0.0105053},
    {"iteration": 2100001, "current_time_ms": 57446, "exploitability": 0.0104628},
    {"iteration": 2110001, "current_time_ms": 57772, "exploitability": 0.010425},
    {"iteration": 2120001, "current_time_ms": 58137, "exploitability": 0.010367},
    {"iteration": 2130001, "current_time_ms": 58453, "exploitability": 0.0103744},
    {"iteration": 2140001, "current_time_ms": 58795, "exploitability": 0.0104628},
    {"iteration": 2150001, "current_time_ms": 59096, "exploitability": 0.0104481},
    {"iteration": 2160001, "current_time_ms": 59426, "exploitability": 0.0103065},
    {"iteration": 2170001, "current_time_ms": 59799, "exploitability": 0.0102011},
    {"iteration": 2180001, "current_time_ms": 60137, "exploitability": 0.0102294},
    {"iteration": 2190001, "current_time_ms": 60497, "exploitability": 0.0103247},
    {"iteration": 2200001, "current_time_ms": 60810, "exploitability": 0.0103865},
    {"iteration": 2210001, "current_time_ms": 61179, "exploitability": 0.0103553},
    {"iteration": 2220001, "current_time_ms": 61507, "exploitability": 0.0102799},
    {"iteration": 2230001, "current_time_ms": 61884, "exploitability": 0.0101673},
    {"iteration": 2240001, "current_time_ms": 62199, "exploitability": 0.0100908},
    {"iteration": 2250001, "current_time_ms": 62537, "exploitability": 0.0101298},
    {"iteration": 2260001, "current_time_ms": 62927, "exploitability": 0.0102257},
    {"iteration": 2270001, "current_time_ms": 63270, "exploitability": 0.0102366},
    {"iteration": 2280001, "current_time_ms": 63629, "exploitability": 0.0101293},
    {"iteration": 2290001, "current_time_ms": 63945, "exploitability": 0.0100157},
    {"iteration": 2300001, "current_time_ms": 64313, "exploitability": 0.0100202},
    {"iteration": 2310001, "current_time_ms": 64627, "exploitability": 0.0101231},
    {"iteration": 2320001, "current_time_ms": 65023, "exploitability": 0.0102254},
    {"iteration": 2330001, "current_time_ms": 65337, "exploitability": 0.0101519},
    {"iteration": 2340001, "current_time_ms": 65773, "exploitability": 0.00993508},
    {"iteration": 2350001, "current_time_ms": 66196, "exploitability": 0.0097291},
    {"iteration": 2360001, "current_time_ms": 66581, "exploitability": 0.00967705},
    {"iteration": 2370001, "current_time_ms": 66951, "exploitability": 0.0098198},
    {"iteration": 2380001, "current_time_ms": 67334, "exploitability": 0.00998338},
    {"iteration": 2390001, "current_time_ms": 67666, "exploitability": 0.00991014},
    {"iteration": 2400001, "current_time_ms": 68017, "exploitability": 0.00967318},
    {"iteration": 2410001, "current_time_ms": 68343, "exploitability": 0.00949814},
    {"iteration": 2420001, "current_time_ms": 68661, "exploitability": 0.00954255},
    {"iteration": 2430001, "current_time_ms": 69034, "exploitability": 0.00971932},
    {"iteration": 2440001, "current_time_ms": 69466, "exploitability": 0.00981554},
    {"iteration": 2450001, "current_time_ms": 69862, "exploitability": 0.0097899},
    {"iteration": 2460001, "current_time_ms": 70252, "exploitability": 0.00963381},
    {"iteration": 2470001, "current_time_ms": 70597, "exploitability": 0.00953059},
    {"iteration": 2480001, "current_time_ms": 70955, "exploitability": 0.00952066},
    {"iteration": 2490001, "current_time_ms": 71334, "exploitability": 0.00956955},
    {"iteration": 2500001, "current_time_ms": 71648, "exploitability": 0.00963441},
    {"iteration": 2510001, "current_time_ms": 71993, "exploitability": 0.00959694},
    {"iteration": 2520001, "current_time_ms": 72308, "exploitability": 0.00945571},
    {"iteration": 2530001, "current_time_ms": 72676, "exploitability": 0.0093741},
    {"iteration": 2540001, "current_time_ms": 73097, "exploitability": 0.00941371},
    {"iteration": 2550001, "current_time_ms": 73469, "exploitability": 0.00948355},
    {"iteration": 2560001, "current_time_ms": 73794, "exploitability": 0.00948051},
    {"iteration": 2570001, "current_time_ms": 74155, "exploitability": 0.00941172},
    {"iteration": 2580001, "current_time_ms": 74493, "exploitability": 0.00929856},
    {"iteration": 2590001, "current_time_ms": 74827, "exploitability": 0.00929608},
    {"iteration": 2600001, "current_time_ms": 75141, "exploitability": 0.00938009},
    {"iteration": 2610001, "current_time_ms": 75498, "exploitability": 0.00940152},
    {"iteration": 2620001, "current_time_ms": 75817, "exploitability": 0.00931716},
    {"iteration": 2630001, "current_time_ms": 76165, "exploitability": 0.00923194},
    {"iteration": 2640001, "current_time_ms": 76500, "exploitability": 0.00924819},
    {"iteration": 2650001, "current_time_ms": 76868, "exploitability": 0.00936574},
    {"iteration": 2660001, "current_time_ms": 77203, "exploitability": 0.0094202},
    {"iteration": 2670001, "current_time_ms": 77553, "exploitability": 0.00935609},
    {"iteration": 2680001, "current_time_ms": 77875, "exploitability": 0.00929269},
    {"iteration": 2690001, "current_time_ms": 78223, "exploitability": 0.00927369},
    {"iteration": 2700001, "current_time_ms": 78541, "exploitability": 0.00928029},
    {"iteration": 2710001, "current_time_ms": 78894, "exploitability": 0.00930997},
    {"iteration": 2720001, "current_time_ms": 79220, "exploitability": 0.00931233},
    {"iteration": 2730001, "current_time_ms": 79579, "exploitability": 0.00921911},
    {"iteration": 2740001, "current_time_ms": 79890, "exploitability": 0.00912289},
    {"iteration": 2750001, "current_time_ms": 80212, "exploitability": 0.00908087},
    {"iteration": 2760001, "current_time_ms": 80394, "exploitability": 0.00916269},
    {"iteration": 2770001, "current_time_ms": 80578, "exploitability": 0.00924572},
    {"iteration": 2780001, "current_time_ms": 80755, "exploitability": 0.00927016},
    {"iteration": 2790001, "current_time_ms": 80935, "exploitability": 0.0091644},
    {"iteration": 2800001, "current_time_ms": 81118, "exploitability": 0.00907566},
    {"iteration": 2810001, "current_time_ms": 81302, "exploitability": 0.0090964},
    {"iteration": 2820001, "current_time_ms": 81482, "exploitability": 0.00918103},
    {"iteration": 2830001, "current_time_ms": 81661, "exploitability": 0.00916828},
    {"iteration": 2840001, "current_time_ms": 81846, "exploitability": 0.00907973},
    {"iteration": 2850001, "current_time_ms": 82025, "exploitability": 0.00899083},
    {"iteration": 2860001, "current_time_ms": 82213, "exploitability": 0.00896624},
    {"iteration": 2870001, "current_time_ms": 82383, "exploitability": 0.00911938},
    {"iteration": 2880001, "current_time_ms": 82557, "exploitability": 0.00924383},
    {"iteration": 2890001, "current_time_ms": 82757, "exploitability": 0.00920772},
    {"iteration": 2900001, "current_time_ms": 83130, "exploitability": 0.00909019},
    {"iteration": 2910001, "current_time_ms": 83470, "exploitability": 0.00894454},
    {"iteration": 2920001, "current_time_ms": 83798, "exploitability": 0.00883445},
    {"iteration": 2930001, "current_time_ms": 84165, "exploitability": 0.00885497},
    {"iteration": 2940001, "current_time_ms": 84470, "exploitability": 0.00902621},
    {"iteration": 2950001, "current_time_ms": 84810, "exploitability": 0.00914595},
    {"iteration": 2960001, "current_time_ms": 85132, "exploitability": 0.00911713},
    {"iteration": 2970001, "current_time_ms": 85505, "exploitability": 0.00896552},
    {"iteration": 2980001, "current_time_ms": 85853, "exploitability": 0.00883168},
    {"iteration": 2990001, "current_time_ms": 86193, "exploitability": 0.00876362},
    {"iteration": 3000001, "current_time_ms": 86526, "exploitability": 0.00880331},
    {"iteration": 3010001, "current_time_ms": 86866, "exploitability": 0.00894207},
    {"iteration": 3020001, "current_time_ms": 87240, "exploitability": 0.00901702},
    {"iteration": 3030001, "current_time_ms": 87587, "exploitability": 0.00899693},
    {"iteration": 3040001, "current_time_ms": 87927, "exploitability": 0.0089038},
    {"iteration": 3050001, "current_time_ms": 88261, "exploitability": 0.00877725},
    {"iteration": 3060001, "current_time_ms": 88631, "exploitability": 0.00869298},
    {"iteration": 3070001, "current_time_ms": 88945, "exploitability": 0.00872347},
    {"iteration": 3080001, "current_time_ms": 89313, "exploitability": 0.00887034},
    {"iteration": 3090001, "current_time_ms": 89628, "exploitability": 0.00897058},
    {"iteration": 3100001, "current_time_ms": 89979, "exploitability": 0.0089403},
    {"iteration": 3110001, "current_time_ms": 90302, "exploitability": 0.00881823},
    {"iteration": 3120001, "current_time_ms": 90675, "exploitability": 0.00871021},
    {"iteration": 3130001, "current_time_ms": 90988, "exploitability": 0.00863497},
    {"iteration": 3140001, "current_time_ms": 91343, "exploitability": 0.00860845},
    {"iteration": 3150001, "current_time_ms": 91690, "exploitability": 0.00864507},
    {"iteration": 3160001, "current_time_ms": 92053, "exploitability": 0.00872311},
    {"iteration": 3170001, "current_time_ms": 92376, "exploitability": 0.00881442},
    {"iteration": 3180001, "current_time_ms": 92721, "exploitability": 0.00876188},
    {"iteration": 3190001, "current_time_ms": 93075, "exploitability": 0.00862385},
    {"iteration": 3200001, "current_time_ms": 93537, "exploitability": 0.00850739},
    {"iteration": 3210001, "current_time_ms": 93897, "exploitability": 0.00846286},
    {"iteration": 3220001, "current_time_ms": 94219, "exploitability": 0.00852118},
    {"iteration": 3230001, "current_time_ms": 94585, "exploitability": 0.00865578},
    {"iteration": 3240001, "current_time_ms": 94916, "exploitability": 0.00874063},
    {"iteration": 3250001, "current_time_ms": 95274, "exploitability": 0.00870285},
    {"iteration": 3260001, "current_time_ms": 95607, "exploitability": 0.00863167},
    {"iteration": 3270001, "current_time_ms": 95964, "exploitability": 0.00855261},
    {"iteration": 3280001, "current_time_ms": 96308, "exploitability": 0.00853347},
    {"iteration": 3290001, "current_time_ms": 96635, "exploitability": 0.00854214},
    {"iteration": 3300001, "current_time_ms": 96984, "exploitability": 0.00856577},
    {"iteration": 3310001, "current_time_ms": 97340, "exploitability": 0.00859524},
    {"iteration": 3320001, "current_time_ms": 97651, "exploitability": 0.00856198},
    {"iteration": 3330001, "current_time_ms": 97969, "exploitability": 0.00848774},
    {"iteration": 3340001, "current_time_ms": 98321, "exploitability": 0.0084089},
    {"iteration": 3350001, "current_time_ms": 98633, "exploitability": 0.00838409},
    {"iteration": 3360001, "current_time_ms": 98937, "exploitability": 0.00841332},
    {"iteration": 3370001, "current_time_ms": 99302, "exploitability": 0.00846886},
    {"iteration": 3380001, "current_time_ms": 99612, "exploitability": 0.00851104},
    {"iteration": 3390001, "current_time_ms": 99979, "exploitability": 0.00849839},
    {"iteration": 3400001, "current_time_ms": 100321, "exploitability": 0.00843026},
    {"iteration": 3410001, "current_time_ms": 100679, "exploitability": 0.00833463},
    {"iteration": 3420001, "current_time_ms": 101002, "exploitability": 0.00827652},
    {"iteration": 3430001, "current_time_ms": 101359, "exploitability": 0.00832699},
    {"iteration": 3440001, "current_time_ms": 101677, "exploitability": 0.00844236},
    {"iteration": 3450001, "current_time_ms": 102006, "exploitability": 0.00849803},
    {"iteration": 3460001, "current_time_ms": 102376, "exploitability": 0.00841204},
    {"iteration": 3470001, "current_time_ms": 102700, "exploitability": 0.00827981},
    {"iteration": 3480001, "current_time_ms": 103050, "exploitability": 0.00823718},
    {"iteration": 3490001, "current_time_ms": 103405, "exploitability": 0.00827456},
    {"iteration": 3500001, "current_time_ms": 103759, "exploitability": 0.0083074},
    {"iteration": 3510001, "current_time_ms": 104088, "exploitability": 0.00831446},
    {"iteration": 3520001, "current_time_ms": 104466, "exploitability": 0.0083003},
    {"iteration": 3530001, "current_time_ms": 104866, "exploitability": 0.00827266},
    {"iteration": 3540001, "current_time_ms": 105256, "exploitability": 0.00820652},
    {"iteration": 3550001, "current_time_ms": 105649, "exploitability": 0.0081885},
    {"iteration": 3560001, "current_time_ms": 106021, "exploitability": 0.00819404},
    {"iteration": 3570001, "current_time_ms": 106375, "exploitability": 0.00821374},
    {"iteration": 3580001, "current_time_ms": 106564, "exploitability": 0.00824866},
    {"iteration": 3590001, "current_time_ms": 106755, "exploitability": 0.00826685},
    {"iteration": 3600001, "current_time_ms": 106939, "exploitability": 0.008241},
    {"iteration": 3610001, "current_time_ms": 107116, "exploitability": 0.00819352},
    {"iteration": 3620001, "current_time_ms": 107285, "exploitability": 0.00817833},
    {"iteration": 3630001, "current_time_ms": 107468, "exploitability": 0.00821538},
    {"iteration": 3640001, "current_time_ms": 107662, "exploitability": 0.00827309},
    {"iteration": 3650001, "current_time_ms": 107840, "exploitability": 0.00826478},
    {"iteration": 3660001, "current_time_ms": 108026, "exploitability": 0.0081909},
    {"iteration": 3670001, "current_time_ms": 108216, "exploitability": 0.00807448},
    {"iteration": 3680001, "current_time_ms": 108401, "exploitability": 0.00802061},
    {"iteration": 3690001, "current_time_ms": 108584, "exploitability": 0.00806415},
    {"iteration": 3700001, "current_time_ms": 108772, "exploitability": 0.00813969},
    {"iteration": 3710001, "current_time_ms": 108948, "exploitability": 0.00819117},
    {"iteration": 3720001, "current_time_ms": 109134, "exploitability": 0.00817222},
    {"iteration": 3730001, "current_time_ms": 109321, "exploitability": 0.0080955},
    {"iteration": 3740001, "current_time_ms": 109509, "exploitability": 0.00800865},
    {"iteration": 3750001, "current_time_ms": 109689, "exploitability": 0.00797965},
    {"iteration": 3760001, "current_time_ms": 109866, "exploitability": 0.00802452},
    {"iteration": 3770001, "current_time_ms": 110045, "exploitability": 0.00812455},
    {"iteration": 3780001, "current_time_ms": 110229, "exploitability": 0.00817392},
    {"iteration": 3790001, "current_time_ms": 110417, "exploitability": 0.00813494},
    {"iteration": 3800001, "current_time_ms": 110606, "exploitability": 0.00806113},
    {"iteration": 3810001, "current_time_ms": 110788, "exploitability": 0.00798094},
    {"iteration": 3820001, "current_time_ms": 110971, "exploitability": 0.00794044},
    {"iteration": 3830001, "current_time_ms": 111156, "exploitability": 0.00795266},
    {"iteration": 3840001, "current_time_ms": 111341, "exploitability": 0.00802642},
    {"iteration": 3850001, "current_time_ms": 111523, "exploitability": 0.00811473},
    {"iteration": 3860001, "current_time_ms": 111703, "exploitability": 0.00811434},
    {"iteration": 3870001, "current_time_ms": 111884, "exploitability": 0.00803602},
    {"iteration": 3880001, "current_time_ms": 112062, "exploitability": 0.00794306},
    {"iteration": 3890001, "current_time_ms": 112241, "exploitability": 0.00787352},
    {"iteration": 3900001, "current_time_ms": 112423, "exploitability": 0.00786333},
    {"iteration": 3910001, "current_time_ms": 112601, "exploitability": 0.00792422},
    {"iteration": 3920001, "current_time_ms": 112775, "exploitability": 0.00799536},
    {"iteration": 3930001, "current_time_ms": 112955, "exploitability": 0.00797585},
    {"iteration": 3940001, "current_time_ms": 113131, "exploitability": 0.00788669},
    {"iteration": 3950001, "current_time_ms": 113310, "exploitability": 0.00782091},
    {"iteration": 3960001, "current_time_ms": 113488, "exploitability": 0.00780291},
    {"iteration": 3970001, "current_time_ms": 113672, "exploitability": 0.00784814},
    {"iteration": 3980001, "current_time_ms": 113854, "exploitability": 0.0079117},
    {"iteration": 3990001, "current_time_ms": 114039, "exploitability": 0.00793834},
    {"iteration": 4000001, "current_time_ms": 114220, "exploitability": 0.00788772},
    {"iteration": 4010001, "current_time_ms": 114406, "exploitability": 0.00783211},
    {"iteration": 4020001, "current_time_ms": 114590, "exploitability": 0.0077803},
    {"iteration": 4030001, "current_time_ms": 114768, "exploitability": 0.00775855},
    {"iteration": 4040001, "current_time_ms": 114948, "exploitability": 0.00776703},
    {"iteration": 4050001, "current_time_ms": 115128, "exploitability": 0.00778003},
    {"iteration": 4060001, "current_time_ms": 115308, "exploitability": 0.0077799},
    {"iteration": 4070001, "current_time_ms": 115495, "exploitability": 0.00776755},
    {"iteration": 4080001, "current_time_ms": 115685, "exploitability": 0.00774859},
    {"iteration": 4090001, "current_time_ms": 115870, "exploitability": 0.00773081},
    {"iteration": 4100001, "current_time_ms": 116045, "exploitability": 0.0077388},
    {"iteration": 4110001, "current_time_ms": 116225, "exploitability": 0.00775676},
    {"iteration": 4120001, "current_time_ms": 116403, "exploitability": 0.00776032},
    {"iteration": 4130001, "current_time_ms": 116588, "exploitability": 0.00773203},
    {"iteration": 4140001, "current_time_ms": 116769, "exploitability": 0.00770186},
    {"iteration": 4150001, "current_time_ms": 116949, "exploitability": 0.0076973},
    {"iteration": 4160001, "current_time_ms": 117137, "exploitability": 0.00770701},
    {"iteration": 4170001, "current_time_ms": 117322, "exploitability": 0.00774016},
    {"iteration": 4180001, "current_time_ms": 117499, "exploitability": 0.00776095},
    {"iteration": 4190001, "current_time_ms": 117683, "exploitability": 0.00773859},
    {"iteration": 4200001, "current_time_ms": 117864, "exploitability": 0.00769224},
    {"iteration": 4210001, "current_time_ms": 118046, "exploitability": 0.00762339},
    {"iteration": 4220001, "current_time_ms": 118227, "exploitability": 0.00758637},
    {"iteration": 4230001, "current_time_ms": 118423, "exploitability": 0.00758157},
    {"iteration": 4240001, "current_time_ms": 118610, "exploitability": 0.00759732},
    {"iteration": 4250001, "current_time_ms": 118801, "exploitability": 0.00761002},
    {"iteration": 4260001, "current_time_ms": 118995, "exploitability": 0.00761264},
    {"iteration": 4270001, "current_time_ms": 119176, "exploitability": 0.00761588},
    {"iteration": 4280001, "current_time_ms": 119356, "exploitability": 0.00761449},
    {"iteration": 4290001, "current_time_ms": 119554, "exploitability": 0.00761803},
    {"iteration": 4300001, "current_time_ms": 119862, "exploitability": 0.00760657},
    {"iteration": 4310001, "current_time_ms": 120128, "exploitability": 0.00757672},
    {"iteration": 4320001, "current_time_ms": 120443, "exploitability": 0.00754892},
    {"iteration": 4330001, "current_time_ms": 120714, "exploitability": 0.00752337},
    {"iteration": 4340001, "current_time_ms": 121009, "exploitability": 0.00753722},
    {"iteration": 4350001, "current_time_ms": 121285, "exploitability": 0.0076055},
    {"iteration": 4360001, "current_time_ms": 121585, "exploitability": 0.00765672},
    {"iteration": 4370001, "current_time_ms": 121852, "exploitability": 0.00764244},
    {"iteration": 4380001, "current_time_ms": 122155, "exploitability": 0.00757442},
    {"iteration": 4390001, "current_time_ms": 122553, "exploitability": 0.00748575},
    {"iteration": 4400001, "current_time_ms": 122924, "exploitability": 0.00741685},
    {"iteration": 4410001, "current_time_ms": 123297, "exploitability": 0.00741097},
    {"iteration": 4420001, "current_time_ms": 123626, "exploitability": 0.00747072},
    {"iteration": 4430001, "current_time_ms": 123969, "exploitability": 0.00756257},
    {"iteration": 4440001, "current_time_ms": 124327, "exploitability": 0.00763507},
    {"iteration": 4450001, "current_time_ms": 124643, "exploitability": 0.0076596},
    {"iteration": 4460001, "current_time_ms": 124935, "exploitability": 0.00762146},
    {"iteration": 4470001, "current_time_ms": 125248, "exploitability": 0.00755505},
    {"iteration": 4480001, "current_time_ms": 125541, "exploitability": 0.00748635},
    {"iteration": 4490001, "current_time_ms": 125862, "exploitability": 0.00744779},
    {"iteration": 4500001, "current_time_ms": 126141, "exploitability": 0.00747884},
    {"iteration": 4510001, "current_time_ms": 126401, "exploitability": 0.00755728},
    {"iteration": 4520001, "current_time_ms": 126661, "exploitability": 0.00759639},
    {"iteration": 4530001, "current_time_ms": 126916, "exploitability": 0.00757212},
    {"iteration": 4540001, "current_time_ms": 127148, "exploitability": 0.0074864},
    {"iteration": 4550001, "current_time_ms": 127353, "exploitability": 0.00736961},
    {"iteration": 4560001, "current_time_ms": 127585, "exploitability": 0.00730317},
    {"iteration": 4570001, "current_time_ms": 127792, "exploitability": 0.00731579},
    {"iteration": 4580001, "current_time_ms": 127992, "exploitability": 0.0073957},
    {"iteration": 4590001, "current_time_ms": 128185, "exploitability": 0.00749138},
    {"iteration": 4600001, "current_time_ms": 128379, "exploitability": 0.00750982},
    {"iteration": 4610001, "current_time_ms": 128588, "exploitability": 0.00748133},
    {"iteration": 4620001, "current_time_ms": 128796, "exploitability": 0.0074327},
    {"iteration": 4630001, "current_time_ms": 129027, "exploitability": 0.00740373},
    {"iteration": 4640001, "current_time_ms": 129230, "exploitability": 0.00742185},
    {"iteration": 4650001, "current_time_ms": 129446, "exploitability": 0.00749362},
    {"iteration": 4660001, "current_time_ms": 129645, "exploitability": 0.0075616},
    {"iteration": 4670001, "current_time_ms": 129846, "exploitability": 0.00757438},
    {"iteration": 4680001, "current_time_ms": 130039, "exploitability": 0.00753669},
    {"iteration": 4690001, "current_time_ms": 130235, "exploitability": 0.00747623},
    {"iteration": 4700001, "current_time_ms": 130444, "exploitability": 0.00742238},
    {"iteration": 4710001, "current_time_ms": 130648, "exploitability": 0.00737719},
    {"iteration": 4720001, "current_time_ms": 130858, "exploitability": 0.00739981},
    {"iteration": 4730001, "current_time_ms": 131063, "exploitability": 0.00747436},
    {"iteration": 4740001, "current_time_ms": 131292, "exploitability": 0.00752832},
    {"iteration": 4750001, "current_time_ms": 131518, "exploitability": 0.0075042},
    {"iteration": 4760001, "current_time_ms": 131734, "exploitability": 0.00744563},
    {"iteration": 4770001, "current_time_ms": 131929, "exploitability": 0.00739066},
    {"iteration": 4780001, "current_time_ms": 132137, "exploitability": 0.00734799},
    {"iteration": 4790001, "current_time_ms": 132343, "exploitability": 0.00734373},
    {"iteration": 4800001, "current_time_ms": 132555, "exploitability": 0.00738009},
    {"iteration": 4810001, "current_time_ms": 132766, "exploitability": 0.00744907},
    {"iteration": 4820001, "current_time_ms": 132970, "exploitability": 0.00748927},
    {"iteration": 4830001, "current_time_ms": 133168, "exploitability": 0.0074521},
    {"iteration": 4840001, "current_time_ms": 133373, "exploitability": 0.00737887},
    {"iteration": 4850001, "current_time_ms": 133572, "exploitability": 0.00730251},
    {"iteration": 4860001, "current_time_ms": 133785, "exploitability": 0.00725356},
    {"iteration": 4870001, "current_time_ms": 133986, "exploitability": 0.00727724},
    {"iteration": 4880001, "current_time_ms": 134163, "exploitability": 0.00735855},
    {"iteration": 4890001, "current_time_ms": 134357, "exploitability": 0.00744367},
    {"iteration": 4900001, "current_time_ms": 134549, "exploitability": 0.00748048},
    {"iteration": 4910001, "current_time_ms": 134727, "exploitability": 0.00746168},
    {"iteration": 4920001, "current_time_ms": 134915, "exploitability": 0.00739016},
    {"iteration": 4930001, "current_time_ms": 135121, "exploitability": 0.0072977},
    {"iteration": 4940001, "current_time_ms": 135319, "exploitability": 0.00722489},
    {"iteration": 4950001, "current_time_ms": 135509, "exploitability": 0.00720806},
    {"iteration": 4960001, "current_time_ms": 135704, "exploitability": 0.00726448},
    {"iteration": 4970001, "current_time_ms": 135886, "exploitability": 0.0073668},
    {"iteration": 4980001, "current_time_ms": 136057, "exploitability": 0.00748147},
    {"iteration": 4990001, "current_time_ms": 136205, "exploitability": 0.00750246},
    {"iteration": 5000001, "current_time_ms": 136355, "exploitability": 0.00744227},
  ]
}


==> plots/backup/ib__44_k10_bal_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1200, "exploitability": 1.07371},
    {"iteration": 20001, "current_time_ms": 2625, "exploitability": 0.886474},
    {"iteration": 30001, "current_time_ms": 3701, "exploitability": 0.74912},
    {"iteration": 40001, "current_time_ms": 4816, "exploitability": 0.669938},
    {"iteration": 50001, "current_time_ms": 5763, "exploitability": 0.63066},
    {"iteration": 60001, "current_time_ms": 6923, "exploitability": 0.600166},
    {"iteration": 70001, "current_time_ms": 8603, "exploitability": 0.568886},
    {"iteration": 80001, "current_time_ms": 10456, "exploitability": 0.542876},
    {"iteration": 90001, "current_time_ms": 12045, "exploitability": 0.536695},
    {"iteration": 100001, "current_time_ms": 13708, "exploitability": 0.518908},
    {"iteration": 110001, "current_time_ms": 15074, "exploitability": 0.503834},
    {"iteration": 120001, "current_time_ms": 16703, "exploitability": 0.492176},
    {"iteration": 130001, "current_time_ms": 18083, "exploitability": 0.47914},
    {"iteration": 140001, "current_time_ms": 19307, "exploitability": 0.4655},
    {"iteration": 150001, "current_time_ms": 20601, "exploitability": 0.458902},
    {"iteration": 160001, "current_time_ms": 22402, "exploitability": 0.452864},
    {"iteration": 170001, "current_time_ms": 24045, "exploitability": 0.44594},
    {"iteration": 180001, "current_time_ms": 25585, "exploitability": 0.436068},
    {"iteration": 190001, "current_time_ms": 27608, "exploitability": 0.426345},
    {"iteration": 200001, "current_time_ms": 29501, "exploitability": 0.418181},
    {"iteration": 210001, "current_time_ms": 31633, "exploitability": 0.410321},
    {"iteration": 220001, "current_time_ms": 33902, "exploitability": 0.404127},
    {"iteration": 230001, "current_time_ms": 35577, "exploitability": 0.401105},
    {"iteration": 240001, "current_time_ms": 37102, "exploitability": 0.398078},
    {"iteration": 250001, "current_time_ms": 38531, "exploitability": 0.394521},
    {"iteration": 260001, "current_time_ms": 39875, "exploitability": 0.391304},
    {"iteration": 270001, "current_time_ms": 41212, "exploitability": 0.385916},
    {"iteration": 280001, "current_time_ms": 42688, "exploitability": 0.381651},
    {"iteration": 290001, "current_time_ms": 43884, "exploitability": 0.378098},
    {"iteration": 300001, "current_time_ms": 46271, "exploitability": 0.373679},
    {"iteration": 310001, "current_time_ms": 48195, "exploitability": 0.368421},
    {"iteration": 320001, "current_time_ms": 49843, "exploitability": 0.364113},
    {"iteration": 330001, "current_time_ms": 51156, "exploitability": 0.358842},
    {"iteration": 340001, "current_time_ms": 52544, "exploitability": 0.353369},
    {"iteration": 350001, "current_time_ms": 53710, "exploitability": 0.348215},
    {"iteration": 360001, "current_time_ms": 54801, "exploitability": 0.344562},
    {"iteration": 370001, "current_time_ms": 55834, "exploitability": 0.342314},
    {"iteration": 380001, "current_time_ms": 56904, "exploitability": 0.339776},
    {"iteration": 390001, "current_time_ms": 57919, "exploitability": 0.337231},
    {"iteration": 400001, "current_time_ms": 59097, "exploitability": 0.334531},
    {"iteration": 410001, "current_time_ms": 60222, "exploitability": 0.331498},
    {"iteration": 420001, "current_time_ms": 61704, "exploitability": 0.327782},
    {"iteration": 430001, "current_time_ms": 63866, "exploitability": 0.323466},
    {"iteration": 440001, "current_time_ms": 65266, "exploitability": 0.319969},
    {"iteration": 450001, "current_time_ms": 66519, "exploitability": 0.318188},
    {"iteration": 460001, "current_time_ms": 67579, "exploitability": 0.31779},
    {"iteration": 470001, "current_time_ms": 68594, "exploitability": 0.317923},
    {"iteration": 480001, "current_time_ms": 69672, "exploitability": 0.31689},
    {"iteration": 490001, "current_time_ms": 70726, "exploitability": 0.315955},
    {"iteration": 500001, "current_time_ms": 71767, "exploitability": 0.315121},
    {"iteration": 510001, "current_time_ms": 72972, "exploitability": 0.313899},
    {"iteration": 520001, "current_time_ms": 74116, "exploitability": 0.312201},
    {"iteration": 530001, "current_time_ms": 75147, "exploitability": 0.310082},
    {"iteration": 540001, "current_time_ms": 76437, "exploitability": 0.307944},
    {"iteration": 550001, "current_time_ms": 77510, "exploitability": 0.305695},
    {"iteration": 560001, "current_time_ms": 78673, "exploitability": 0.303634},
    {"iteration": 570001, "current_time_ms": 79826, "exploitability": 0.301496},
    {"iteration": 580001, "current_time_ms": 80841, "exploitability": 0.299537},
    {"iteration": 590001, "current_time_ms": 82057, "exploitability": 0.297195},
    {"iteration": 600001, "current_time_ms": 83731, "exploitability": 0.294978},
    {"iteration": 610001, "current_time_ms": 84932, "exploitability": 0.29258},
    {"iteration": 620001, "current_time_ms": 86020, "exploitability": 0.290216},
    {"iteration": 630001, "current_time_ms": 87119, "exploitability": 0.288387},
    {"iteration": 640001, "current_time_ms": 88211, "exploitability": 0.286927},
    {"iteration": 650001, "current_time_ms": 89300, "exploitability": 0.285451},
    {"iteration": 660001, "current_time_ms": 90400, "exploitability": 0.283884},
    {"iteration": 670001, "current_time_ms": 91422, "exploitability": 0.282584},
    {"iteration": 680001, "current_time_ms": 92481, "exploitability": 0.281422},
    {"iteration": 690001, "current_time_ms": 93535, "exploitability": 0.280588},
    {"iteration": 700001, "current_time_ms": 94602, "exploitability": 0.27968},
    {"iteration": 710001, "current_time_ms": 95607, "exploitability": 0.27881},
    {"iteration": 720001, "current_time_ms": 96607, "exploitability": 0.27807},
    {"iteration": 730001, "current_time_ms": 97617, "exploitability": 0.277084},
    {"iteration": 740001, "current_time_ms": 98619, "exploitability": 0.276136},
    {"iteration": 750001, "current_time_ms": 99648, "exploitability": 0.275147},
    {"iteration": 760001, "current_time_ms": 100662, "exploitability": 0.274062},
    {"iteration": 770001, "current_time_ms": 101644, "exploitability": 0.272817},
    {"iteration": 780001, "current_time_ms": 102670, "exploitability": 0.271942},
    {"iteration": 790001, "current_time_ms": 103689, "exploitability": 0.271383},
    {"iteration": 800001, "current_time_ms": 104696, "exploitability": 0.270147},
    {"iteration": 810001, "current_time_ms": 105711, "exploitability": 0.268524},
    {"iteration": 820001, "current_time_ms": 106784, "exploitability": 0.267125},
    {"iteration": 830001, "current_time_ms": 107842, "exploitability": 0.266097},
    {"iteration": 840001, "current_time_ms": 108940, "exploitability": 0.265062},
    {"iteration": 850001, "current_time_ms": 109954, "exploitability": 0.263855},
    {"iteration": 860001, "current_time_ms": 111033, "exploitability": 0.262516},
    {"iteration": 870001, "current_time_ms": 112136, "exploitability": 0.261343},
    {"iteration": 880001, "current_time_ms": 113231, "exploitability": 0.260011},
    {"iteration": 890001, "current_time_ms": 114312, "exploitability": 0.258636},
    {"iteration": 900001, "current_time_ms": 115348, "exploitability": 0.257102},
    {"iteration": 910001, "current_time_ms": 116377, "exploitability": 0.255826},
    {"iteration": 920001, "current_time_ms": 117405, "exploitability": 0.254659},
    {"iteration": 930001, "current_time_ms": 118442, "exploitability": 0.253338},
    {"iteration": 940001, "current_time_ms": 119425, "exploitability": 0.252206},
    {"iteration": 950001, "current_time_ms": 120432, "exploitability": 0.251387},
    {"iteration": 960001, "current_time_ms": 121434, "exploitability": 0.250532},
    {"iteration": 970001, "current_time_ms": 122464, "exploitability": 0.249659},
    {"iteration": 980001, "current_time_ms": 123505, "exploitability": 0.248899},
    {"iteration": 990001, "current_time_ms": 124525, "exploitability": 0.248315},
    {"iteration": 1000001, "current_time_ms": 125530, "exploitability": 0.247698},
    {"iteration": 1010001, "current_time_ms": 126534, "exploitability": 0.247205},
    {"iteration": 1020001, "current_time_ms": 127535, "exploitability": 0.246587},
    {"iteration": 1030001, "current_time_ms": 128552, "exploitability": 0.246168},
    {"iteration": 1040001, "current_time_ms": 129578, "exploitability": 0.245758},
    {"iteration": 1050001, "current_time_ms": 130587, "exploitability": 0.245469},
    {"iteration": 1060001, "current_time_ms": 131578, "exploitability": 0.245185},
    {"iteration": 1070001, "current_time_ms": 132594, "exploitability": 0.244696},
    {"iteration": 1080001, "current_time_ms": 133565, "exploitability": 0.244052},
    {"iteration": 1090001, "current_time_ms": 134573, "exploitability": 0.243216},
    {"iteration": 1100001, "current_time_ms": 135565, "exploitability": 0.242234},
    {"iteration": 1110001, "current_time_ms": 136562, "exploitability": 0.241143},
    {"iteration": 1120001, "current_time_ms": 137574, "exploitability": 0.239781},
    {"iteration": 1130001, "current_time_ms": 138730, "exploitability": 0.238385},
    {"iteration": 1140001, "current_time_ms": 139804, "exploitability": 0.237265},
    {"iteration": 1150001, "current_time_ms": 140761, "exploitability": 0.23621},
    {"iteration": 1160001, "current_time_ms": 141773, "exploitability": 0.235396},
    {"iteration": 1170001, "current_time_ms": 142839, "exploitability": 0.23465},
    {"iteration": 1180001, "current_time_ms": 143894, "exploitability": 0.233863},
    {"iteration": 1190001, "current_time_ms": 144906, "exploitability": 0.233277},
    {"iteration": 1200001, "current_time_ms": 145906, "exploitability": 0.232522},
    {"iteration": 1210001, "current_time_ms": 146946, "exploitability": 0.231874},
    {"iteration": 1220001, "current_time_ms": 147990, "exploitability": 0.231054},
    {"iteration": 1230001, "current_time_ms": 149033, "exploitability": 0.230613},
    {"iteration": 1240001, "current_time_ms": 150056, "exploitability": 0.230263},
    {"iteration": 1250001, "current_time_ms": 151060, "exploitability": 0.229964},
    {"iteration": 1260001, "current_time_ms": 152051, "exploitability": 0.229683},
    {"iteration": 1270001, "current_time_ms": 153105, "exploitability": 0.229303},
    {"iteration": 1280001, "current_time_ms": 154470, "exploitability": 0.228993},
    {"iteration": 1290001, "current_time_ms": 155890, "exploitability": 0.228769},
    {"iteration": 1300001, "current_time_ms": 157138, "exploitability": 0.228423},
    {"iteration": 1310001, "current_time_ms": 158213, "exploitability": 0.228039},
    {"iteration": 1320001, "current_time_ms": 159334, "exploitability": 0.227473},
    {"iteration": 1330001, "current_time_ms": 160386, "exploitability": 0.227035},
    {"iteration": 1340001, "current_time_ms": 161404, "exploitability": 0.226513},
    {"iteration": 1350001, "current_time_ms": 162456, "exploitability": 0.225908},
    {"iteration": 1360001, "current_time_ms": 163477, "exploitability": 0.225133},
    {"iteration": 1370001, "current_time_ms": 164538, "exploitability": 0.224396},
    {"iteration": 1380001, "current_time_ms": 165679, "exploitability": 0.223666},
    {"iteration": 1390001, "current_time_ms": 166748, "exploitability": 0.223026},
    {"iteration": 1400001, "current_time_ms": 167773, "exploitability": 0.222659},
    {"iteration": 1410001, "current_time_ms": 168807, "exploitability": 0.222377},
    {"iteration": 1420001, "current_time_ms": 169816, "exploitability": 0.22221},
    {"iteration": 1430001, "current_time_ms": 170837, "exploitability": 0.221973},
    {"iteration": 1440001, "current_time_ms": 171889, "exploitability": 0.221699},
    {"iteration": 1450001, "current_time_ms": 172964, "exploitability": 0.221307},
    {"iteration": 1460001, "current_time_ms": 173964, "exploitability": 0.220833},
    {"iteration": 1470001, "current_time_ms": 174972, "exploitability": 0.220622},
    {"iteration": 1480001, "current_time_ms": 175924, "exploitability": 0.220484},
    {"iteration": 1490001, "current_time_ms": 176768, "exploitability": 0.220419},
    {"iteration": 1500001, "current_time_ms": 177556, "exploitability": 0.22044},
    {"iteration": 1510001, "current_time_ms": 178359, "exploitability": 0.22049},
    {"iteration": 1520001, "current_time_ms": 179195, "exploitability": 0.220404},
    {"iteration": 1530001, "current_time_ms": 180285, "exploitability": 0.22024},
    {"iteration": 1540001, "current_time_ms": 181934, "exploitability": 0.220024},
    {"iteration": 1550001, "current_time_ms": 183274, "exploitability": 0.219783},
    {"iteration": 1560001, "current_time_ms": 184343, "exploitability": 0.21951},
    {"iteration": 1570001, "current_time_ms": 185450, "exploitability": 0.219143},
    {"iteration": 1580001, "current_time_ms": 186595, "exploitability": 0.218769},
    {"iteration": 1590001, "current_time_ms": 187700, "exploitability": 0.2185},
    {"iteration": 1600001, "current_time_ms": 188748, "exploitability": 0.218146},
    {"iteration": 1610001, "current_time_ms": 189743, "exploitability": 0.217659},
    {"iteration": 1620001, "current_time_ms": 190927, "exploitability": 0.21726},
    {"iteration": 1630001, "current_time_ms": 192021, "exploitability": 0.21689},
    {"iteration": 1640001, "current_time_ms": 192974, "exploitability": 0.216614},
    {"iteration": 1650001, "current_time_ms": 194135, "exploitability": 0.216526},
    {"iteration": 1660001, "current_time_ms": 195236, "exploitability": 0.216407},
    {"iteration": 1670001, "current_time_ms": 196186, "exploitability": 0.216287},
    {"iteration": 1680001, "current_time_ms": 197200, "exploitability": 0.216074},
    {"iteration": 1690001, "current_time_ms": 197975, "exploitability": 0.215857},
    {"iteration": 1700001, "current_time_ms": 198772, "exploitability": 0.215632},
    {"iteration": 1710001, "current_time_ms": 199771, "exploitability": 0.215323},
    {"iteration": 1720001, "current_time_ms": 200660, "exploitability": 0.215022},
    {"iteration": 1730001, "current_time_ms": 201419, "exploitability": 0.214626},
    {"iteration": 1740001, "current_time_ms": 202546, "exploitability": 0.214081},
    {"iteration": 1750001, "current_time_ms": 204133, "exploitability": 0.21361},
    {"iteration": 1760001, "current_time_ms": 205323, "exploitability": 0.213066},
    {"iteration": 1770001, "current_time_ms": 206393, "exploitability": 0.212545},
    {"iteration": 1780001, "current_time_ms": 207491, "exploitability": 0.212098},
    {"iteration": 1790001, "current_time_ms": 208534, "exploitability": 0.211631},
    {"iteration": 1800001, "current_time_ms": 209567, "exploitability": 0.211153},
    {"iteration": 1810001, "current_time_ms": 210579, "exploitability": 0.210711},
    {"iteration": 1820001, "current_time_ms": 211619, "exploitability": 0.210279},
    {"iteration": 1830001, "current_time_ms": 212584, "exploitability": 0.209844},
    {"iteration": 1840001, "current_time_ms": 213378, "exploitability": 0.209563},
    {"iteration": 1850001, "current_time_ms": 214151, "exploitability": 0.209447},
    {"iteration": 1860001, "current_time_ms": 214977, "exploitability": 0.209384},
    {"iteration": 1870001, "current_time_ms": 215888, "exploitability": 0.209297},
    {"iteration": 1880001, "current_time_ms": 216803, "exploitability": 0.209114},
    {"iteration": 1890001, "current_time_ms": 217629, "exploitability": 0.209028},
    {"iteration": 1900001, "current_time_ms": 218433, "exploitability": 0.209027},
    {"iteration": 1910001, "current_time_ms": 219218, "exploitability": 0.208967},
    {"iteration": 1920001, "current_time_ms": 219970, "exploitability": 0.208852},
    {"iteration": 1930001, "current_time_ms": 220840, "exploitability": 0.208692},
    {"iteration": 1940001, "current_time_ms": 221663, "exploitability": 0.208661},
    {"iteration": 1950001, "current_time_ms": 222470, "exploitability": 0.208664},
    {"iteration": 1960001, "current_time_ms": 223260, "exploitability": 0.208569},
    {"iteration": 1970001, "current_time_ms": 224024, "exploitability": 0.208467},
    {"iteration": 1980001, "current_time_ms": 224957, "exploitability": 0.208282},
    {"iteration": 1990001, "current_time_ms": 225824, "exploitability": 0.207938},
    {"iteration": 2000001, "current_time_ms": 226652, "exploitability": 0.207643},
    {"iteration": 2010001, "current_time_ms": 227493, "exploitability": 0.207243},
    {"iteration": 2020001, "current_time_ms": 228411, "exploitability": 0.206777},
    {"iteration": 2030001, "current_time_ms": 229280, "exploitability": 0.206241},
    {"iteration": 2040001, "current_time_ms": 230155, "exploitability": 0.205693},
    {"iteration": 2050001, "current_time_ms": 231016, "exploitability": 0.205165},
    {"iteration": 2060001, "current_time_ms": 231910, "exploitability": 0.204731},
    {"iteration": 2070001, "current_time_ms": 233020, "exploitability": 0.204433},
    {"iteration": 2080001, "current_time_ms": 234083, "exploitability": 0.203905},
    {"iteration": 2090001, "current_time_ms": 235132, "exploitability": 0.20318},
    {"iteration": 2100001, "current_time_ms": 236055, "exploitability": 0.202433},
    {"iteration": 2110001, "current_time_ms": 236938, "exploitability": 0.201746},
    {"iteration": 2120001, "current_time_ms": 237792, "exploitability": 0.201099},
    {"iteration": 2130001, "current_time_ms": 238637, "exploitability": 0.200618},
    {"iteration": 2140001, "current_time_ms": 239714, "exploitability": 0.20013},
    {"iteration": 2150001, "current_time_ms": 240677, "exploitability": 0.199656},
    {"iteration": 2160001, "current_time_ms": 241658, "exploitability": 0.199213},
    {"iteration": 2170001, "current_time_ms": 242538, "exploitability": 0.198807},
    {"iteration": 2180001, "current_time_ms": 243533, "exploitability": 0.198435},
    {"iteration": 2190001, "current_time_ms": 244531, "exploitability": 0.197922},
    {"iteration": 2200001, "current_time_ms": 245508, "exploitability": 0.197343},
    {"iteration": 2210001, "current_time_ms": 246402, "exploitability": 0.19682},
    {"iteration": 2220001, "current_time_ms": 247364, "exploitability": 0.196377},
    {"iteration": 2230001, "current_time_ms": 248333, "exploitability": 0.196061},
    {"iteration": 2240001, "current_time_ms": 249297, "exploitability": 0.195724},
    {"iteration": 2250001, "current_time_ms": 250274, "exploitability": 0.195361},
    {"iteration": 2260001, "current_time_ms": 251242, "exploitability": 0.194985},
    {"iteration": 2270001, "current_time_ms": 252239, "exploitability": 0.194644},
    {"iteration": 2280001, "current_time_ms": 253174, "exploitability": 0.194346},
    {"iteration": 2290001, "current_time_ms": 254112, "exploitability": 0.194117},
    {"iteration": 2300001, "current_time_ms": 255134, "exploitability": 0.193978},
    {"iteration": 2310001, "current_time_ms": 256090, "exploitability": 0.193832},
    {"iteration": 2320001, "current_time_ms": 256909, "exploitability": 0.193727},
    {"iteration": 2330001, "current_time_ms": 257806, "exploitability": 0.193567},
    {"iteration": 2340001, "current_time_ms": 258804, "exploitability": 0.193389},
    {"iteration": 2350001, "current_time_ms": 259810, "exploitability": 0.193082},
    {"iteration": 2360001, "current_time_ms": 260702, "exploitability": 0.192633},
    {"iteration": 2370001, "current_time_ms": 261578, "exploitability": 0.192145},
    {"iteration": 2380001, "current_time_ms": 262438, "exploitability": 0.191706},
    {"iteration": 2390001, "current_time_ms": 263333, "exploitability": 0.191351},
    {"iteration": 2400001, "current_time_ms": 264208, "exploitability": 0.190874},
    {"iteration": 2410001, "current_time_ms": 265069, "exploitability": 0.190256},
    {"iteration": 2420001, "current_time_ms": 265916, "exploitability": 0.189697},
    {"iteration": 2430001, "current_time_ms": 266799, "exploitability": 0.189124},
    {"iteration": 2440001, "current_time_ms": 267651, "exploitability": 0.18859},
    {"iteration": 2450001, "current_time_ms": 268530, "exploitability": 0.188037},
    {"iteration": 2460001, "current_time_ms": 269396, "exploitability": 0.187543},
    {"iteration": 2470001, "current_time_ms": 270248, "exploitability": 0.187095},
    {"iteration": 2480001, "current_time_ms": 271155, "exploitability": 0.186725},
    {"iteration": 2490001, "current_time_ms": 271979, "exploitability": 0.186338},
    {"iteration": 2500001, "current_time_ms": 272857, "exploitability": 0.185981},
    {"iteration": 2510001, "current_time_ms": 273769, "exploitability": 0.18576},
    {"iteration": 2520001, "current_time_ms": 274655, "exploitability": 0.185588},
    {"iteration": 2530001, "current_time_ms": 275533, "exploitability": 0.185395},
    {"iteration": 2540001, "current_time_ms": 276410, "exploitability": 0.18507},
    {"iteration": 2550001, "current_time_ms": 277306, "exploitability": 0.184735},
    {"iteration": 2560001, "current_time_ms": 278185, "exploitability": 0.184315},
    {"iteration": 2570001, "current_time_ms": 279066, "exploitability": 0.183857},
    {"iteration": 2580001, "current_time_ms": 279968, "exploitability": 0.183418},
    {"iteration": 2590001, "current_time_ms": 280865, "exploitability": 0.183027},
    {"iteration": 2600001, "current_time_ms": 281727, "exploitability": 0.182623},
    {"iteration": 2610001, "current_time_ms": 282623, "exploitability": 0.182245},
    {"iteration": 2620001, "current_time_ms": 283504, "exploitability": 0.181856},
    {"iteration": 2630001, "current_time_ms": 284376, "exploitability": 0.18154},
    {"iteration": 2640001, "current_time_ms": 285270, "exploitability": 0.181197},
    {"iteration": 2650001, "current_time_ms": 286151, "exploitability": 0.180838},
    {"iteration": 2660001, "current_time_ms": 287013, "exploitability": 0.180465},
    {"iteration": 2670001, "current_time_ms": 287917, "exploitability": 0.180155},
    {"iteration": 2680001, "current_time_ms": 288819, "exploitability": 0.179848},
    {"iteration": 2690001, "current_time_ms": 289710, "exploitability": 0.179602},
    {"iteration": 2700001, "current_time_ms": 290569, "exploitability": 0.179358},
    {"iteration": 2710001, "current_time_ms": 291443, "exploitability": 0.179054},
    {"iteration": 2720001, "current_time_ms": 292339, "exploitability": 0.178719},
    {"iteration": 2730001, "current_time_ms": 293198, "exploitability": 0.178405},
    {"iteration": 2740001, "current_time_ms": 294060, "exploitability": 0.178162},
    {"iteration": 2750001, "current_time_ms": 294953, "exploitability": 0.177974},
    {"iteration": 2760001, "current_time_ms": 295807, "exploitability": 0.177734},
    {"iteration": 2770001, "current_time_ms": 296695, "exploitability": 0.177564},
    {"iteration": 2780001, "current_time_ms": 297615, "exploitability": 0.177454},
    {"iteration": 2790001, "current_time_ms": 298488, "exploitability": 0.177418},
    {"iteration": 2800001, "current_time_ms": 299363, "exploitability": 0.177408},
    {"iteration": 2810001, "current_time_ms": 300252, "exploitability": 0.177536},
    {"iteration": 2820001, "current_time_ms": 301171, "exploitability": 0.177676},
    {"iteration": 2830001, "current_time_ms": 302100, "exploitability": 0.177804},
    {"iteration": 2840001, "current_time_ms": 303059, "exploitability": 0.17788},
    {"iteration": 2850001, "current_time_ms": 303937, "exploitability": 0.17784},
    {"iteration": 2860001, "current_time_ms": 305224, "exploitability": 0.177794},
    {"iteration": 2870001, "current_time_ms": 306306, "exploitability": 0.177784},
    {"iteration": 2880001, "current_time_ms": 307222, "exploitability": 0.177754},
    {"iteration": 2890001, "current_time_ms": 308088, "exploitability": 0.177752},
    {"iteration": 2900001, "current_time_ms": 308975, "exploitability": 0.177699},
    {"iteration": 2910001, "current_time_ms": 310086, "exploitability": 0.177653},
    {"iteration": 2920001, "current_time_ms": 311190, "exploitability": 0.177596},
    {"iteration": 2930001, "current_time_ms": 312285, "exploitability": 0.177555},
    {"iteration": 2940001, "current_time_ms": 313515, "exploitability": 0.177483},
    {"iteration": 2950001, "current_time_ms": 314823, "exploitability": 0.177418},
    {"iteration": 2960001, "current_time_ms": 315996, "exploitability": 0.177319},
    {"iteration": 2970001, "current_time_ms": 316999, "exploitability": 0.177119},
    {"iteration": 2980001, "current_time_ms": 317876, "exploitability": 0.176976},
    {"iteration": 2990001, "current_time_ms": 318737, "exploitability": 0.176855},
    {"iteration": 3000001, "current_time_ms": 319611, "exploitability": 0.176708},
    {"iteration": 3010001, "current_time_ms": 320654, "exploitability": 0.176547},
    {"iteration": 3020001, "current_time_ms": 321603, "exploitability": 0.176349},
    {"iteration": 3030001, "current_time_ms": 322558, "exploitability": 0.176139},
    {"iteration": 3040001, "current_time_ms": 323611, "exploitability": 0.175863},
    {"iteration": 3050001, "current_time_ms": 325276, "exploitability": 0.175585},
    {"iteration": 3060001, "current_time_ms": 326347, "exploitability": 0.175337},
    {"iteration": 3070001, "current_time_ms": 327349, "exploitability": 0.175047},
    {"iteration": 3080001, "current_time_ms": 328314, "exploitability": 0.174735},
    {"iteration": 3090001, "current_time_ms": 329316, "exploitability": 0.17443},
    {"iteration": 3100001, "current_time_ms": 330391, "exploitability": 0.174072},
    {"iteration": 3110001, "current_time_ms": 331452, "exploitability": 0.173724},
    {"iteration": 3120001, "current_time_ms": 332507, "exploitability": 0.173372},
    {"iteration": 3130001, "current_time_ms": 333724, "exploitability": 0.173007},
    {"iteration": 3140001, "current_time_ms": 334835, "exploitability": 0.172667},
    {"iteration": 3150001, "current_time_ms": 335868, "exploitability": 0.17234},
    {"iteration": 3160001, "current_time_ms": 336889, "exploitability": 0.17201},
    {"iteration": 3170001, "current_time_ms": 337782, "exploitability": 0.171669},
    {"iteration": 3180001, "current_time_ms": 338719, "exploitability": 0.171377},
    {"iteration": 3190001, "current_time_ms": 339629, "exploitability": 0.171066},
    {"iteration": 3200001, "current_time_ms": 340530, "exploitability": 0.170793},
    {"iteration": 3210001, "current_time_ms": 341428, "exploitability": 0.170502},
    {"iteration": 3220001, "current_time_ms": 342302, "exploitability": 0.170253},
    {"iteration": 3230001, "current_time_ms": 343250, "exploitability": 0.170026},
    {"iteration": 3240001, "current_time_ms": 344143, "exploitability": 0.169791},
    {"iteration": 3250001, "current_time_ms": 344998, "exploitability": 0.169589},
    {"iteration": 3260001, "current_time_ms": 345895, "exploitability": 0.1694},
    {"iteration": 3270001, "current_time_ms": 346777, "exploitability": 0.169202},
    {"iteration": 3280001, "current_time_ms": 347689, "exploitability": 0.168961},
    {"iteration": 3290001, "current_time_ms": 348587, "exploitability": 0.168763},
    {"iteration": 3300001, "current_time_ms": 349449, "exploitability": 0.168567},
    {"iteration": 3310001, "current_time_ms": 350313, "exploitability": 0.1683},
    {"iteration": 3320001, "current_time_ms": 351205, "exploitability": 0.167991},
    {"iteration": 3330001, "current_time_ms": 352086, "exploitability": 0.16769},
    {"iteration": 3340001, "current_time_ms": 353038, "exploitability": 0.167338},
    {"iteration": 3350001, "current_time_ms": 353904, "exploitability": 0.166958},
    {"iteration": 3360001, "current_time_ms": 354797, "exploitability": 0.166552},
    {"iteration": 3370001, "current_time_ms": 355975, "exploitability": 0.166143},
    {"iteration": 3380001, "current_time_ms": 357023, "exploitability": 0.16576},
    {"iteration": 3390001, "current_time_ms": 358035, "exploitability": 0.165439},
    {"iteration": 3400001, "current_time_ms": 358906, "exploitability": 0.165152},
    {"iteration": 3410001, "current_time_ms": 359784, "exploitability": 0.16485},
    {"iteration": 3420001, "current_time_ms": 360666, "exploitability": 0.164526},
    {"iteration": 3430001, "current_time_ms": 361553, "exploitability": 0.164229},
    {"iteration": 3440001, "current_time_ms": 362433, "exploitability": 0.163935},
    {"iteration": 3450001, "current_time_ms": 363382, "exploitability": 0.163662},
    {"iteration": 3460001, "current_time_ms": 364246, "exploitability": 0.163398},
    {"iteration": 3470001, "current_time_ms": 365125, "exploitability": 0.16312},
    {"iteration": 3480001, "current_time_ms": 365982, "exploitability": 0.162832},
    {"iteration": 3490001, "current_time_ms": 366891, "exploitability": 0.162709},
    {"iteration": 3500001, "current_time_ms": 368451, "exploitability": 0.162602},
    {"iteration": 3510001, "current_time_ms": 369743, "exploitability": 0.162464},
    {"iteration": 3520001, "current_time_ms": 370793, "exploitability": 0.162409},
    {"iteration": 3530001, "current_time_ms": 371899, "exploitability": 0.162368},
    {"iteration": 3540001, "current_time_ms": 372923, "exploitability": 0.162284},
    {"iteration": 3550001, "current_time_ms": 373992, "exploitability": 0.162218},
    {"iteration": 3560001, "current_time_ms": 375145, "exploitability": 0.16215},
    {"iteration": 3570001, "current_time_ms": 376843, "exploitability": 0.162024},
    {"iteration": 3580001, "current_time_ms": 378098, "exploitability": 0.161926},
    {"iteration": 3590001, "current_time_ms": 379421, "exploitability": 0.161831},
    {"iteration": 3600001, "current_time_ms": 380588, "exploitability": 0.161792},
    {"iteration": 3610001, "current_time_ms": 381827, "exploitability": 0.161736},
    {"iteration": 3620001, "current_time_ms": 383139, "exploitability": 0.161671},
    {"iteration": 3630001, "current_time_ms": 384667, "exploitability": 0.161523},
    {"iteration": 3640001, "current_time_ms": 386025, "exploitability": 0.161311},
    {"iteration": 3650001, "current_time_ms": 387081, "exploitability": 0.161115},
    {"iteration": 3660001, "current_time_ms": 388144, "exploitability": 0.160935},
    {"iteration": 3670001, "current_time_ms": 389172, "exploitability": 0.160782},
    {"iteration": 3680001, "current_time_ms": 390210, "exploitability": 0.160622},
    {"iteration": 3690001, "current_time_ms": 391246, "exploitability": 0.160496},
    {"iteration": 3700001, "current_time_ms": 392292, "exploitability": 0.160373},
    {"iteration": 3710001, "current_time_ms": 393347, "exploitability": 0.160261},
    {"iteration": 3720001, "current_time_ms": 394419, "exploitability": 0.160182},
    {"iteration": 3730001, "current_time_ms": 395648, "exploitability": 0.160103},
    {"iteration": 3740001, "current_time_ms": 396782, "exploitability": 0.160041},
    {"iteration": 3750001, "current_time_ms": 397792, "exploitability": 0.159976},
    {"iteration": 3760001, "current_time_ms": 398821, "exploitability": 0.159894},
    {"iteration": 3770001, "current_time_ms": 399853, "exploitability": 0.159834},
    {"iteration": 3780001, "current_time_ms": 400877, "exploitability": 0.159836},
    {"iteration": 3790001, "current_time_ms": 401919, "exploitability": 0.159836},
    {"iteration": 3800001, "current_time_ms": 402911, "exploitability": 0.159856},
    {"iteration": 3810001, "current_time_ms": 403933, "exploitability": 0.159861},
    {"iteration": 3820001, "current_time_ms": 405096, "exploitability": 0.159829},
    {"iteration": 3830001, "current_time_ms": 406135, "exploitability": 0.159784},
    {"iteration": 3840001, "current_time_ms": 407142, "exploitability": 0.159731},
    {"iteration": 3850001, "current_time_ms": 408184, "exploitability": 0.15966},
    {"iteration": 3860001, "current_time_ms": 409264, "exploitability": 0.159584},
    {"iteration": 3870001, "current_time_ms": 410345, "exploitability": 0.159545},
    {"iteration": 3880001, "current_time_ms": 411425, "exploitability": 0.159473},
    {"iteration": 3890001, "current_time_ms": 412479, "exploitability": 0.159348},
    {"iteration": 3900001, "current_time_ms": 413543, "exploitability": 0.15921},
    {"iteration": 3910001, "current_time_ms": 414688, "exploitability": 0.159024},
    {"iteration": 3920001, "current_time_ms": 416296, "exploitability": 0.158789},
    {"iteration": 3930001, "current_time_ms": 417450, "exploitability": 0.158539},
    {"iteration": 3940001, "current_time_ms": 418592, "exploitability": 0.158263},
    {"iteration": 3950001, "current_time_ms": 419649, "exploitability": 0.158022},
    {"iteration": 3960001, "current_time_ms": 420743, "exploitability": 0.157806},
    {"iteration": 3970001, "current_time_ms": 421746, "exploitability": 0.157596},
    {"iteration": 3980001, "current_time_ms": 422789, "exploitability": 0.157387},
    {"iteration": 3990001, "current_time_ms": 423823, "exploitability": 0.157197},
    {"iteration": 4000001, "current_time_ms": 424878, "exploitability": 0.156976},
    {"iteration": 4010001, "current_time_ms": 425901, "exploitability": 0.156778},
    {"iteration": 4020001, "current_time_ms": 426968, "exploitability": 0.156582},
    {"iteration": 4030001, "current_time_ms": 427948, "exploitability": 0.156397},
    {"iteration": 4040001, "current_time_ms": 428820, "exploitability": 0.156171},
    {"iteration": 4050001, "current_time_ms": 429733, "exploitability": 0.155989},
    {"iteration": 4060001, "current_time_ms": 430589, "exploitability": 0.155846},
    {"iteration": 4070001, "current_time_ms": 431461, "exploitability": 0.155737},
    {"iteration": 4080001, "current_time_ms": 432345, "exploitability": 0.155646},
    {"iteration": 4090001, "current_time_ms": 433235, "exploitability": 0.155524},
    {"iteration": 4100001, "current_time_ms": 434089, "exploitability": 0.155367},
    {"iteration": 4110001, "current_time_ms": 435006, "exploitability": 0.155273},
    {"iteration": 4120001, "current_time_ms": 435986, "exploitability": 0.15518},
    {"iteration": 4130001, "current_time_ms": 436897, "exploitability": 0.15512},
    {"iteration": 4140001, "current_time_ms": 437716, "exploitability": 0.155033},
    {"iteration": 4150001, "current_time_ms": 438559, "exploitability": 0.154949},
    {"iteration": 4160001, "current_time_ms": 439439, "exploitability": 0.154888},
    {"iteration": 4170001, "current_time_ms": 440321, "exploitability": 0.154822},
    {"iteration": 4180001, "current_time_ms": 441346, "exploitability": 0.154744},
    {"iteration": 4190001, "current_time_ms": 442283, "exploitability": 0.154657},
    {"iteration": 4200001, "current_time_ms": 443119, "exploitability": 0.154582},
    {"iteration": 4210001, "current_time_ms": 443991, "exploitability": 0.154454},
    {"iteration": 4220001, "current_time_ms": 444868, "exploitability": 0.154314},
    {"iteration": 4230001, "current_time_ms": 445752, "exploitability": 0.15424},
    {"iteration": 4240001, "current_time_ms": 446913, "exploitability": 0.15426},
    {"iteration": 4250001, "current_time_ms": 447978, "exploitability": 0.154238},
    {"iteration": 4260001, "current_time_ms": 449016, "exploitability": 0.154173},
    {"iteration": 4270001, "current_time_ms": 449970, "exploitability": 0.154105},
    {"iteration": 4280001, "current_time_ms": 450873, "exploitability": 0.153999},
    {"iteration": 4290001, "current_time_ms": 451757, "exploitability": 0.153881},
    {"iteration": 4300001, "current_time_ms": 452627, "exploitability": 0.153779},
    {"iteration": 4310001, "current_time_ms": 453495, "exploitability": 0.153677},
    {"iteration": 4320001, "current_time_ms": 454367, "exploitability": 0.153606},
    {"iteration": 4330001, "current_time_ms": 455212, "exploitability": 0.15352},
    {"iteration": 4340001, "current_time_ms": 456076, "exploitability": 0.153375},
    {"iteration": 4350001, "current_time_ms": 456921, "exploitability": 0.153242},
    {"iteration": 4360001, "current_time_ms": 457800, "exploitability": 0.153099},
    {"iteration": 4370001, "current_time_ms": 458682, "exploitability": 0.15295},
    {"iteration": 4380001, "current_time_ms": 459542, "exploitability": 0.152866},
    {"iteration": 4390001, "current_time_ms": 460434, "exploitability": 0.152835},
    {"iteration": 4400001, "current_time_ms": 461320, "exploitability": 0.1528},
    {"iteration": 4410001, "current_time_ms": 462209, "exploitability": 0.152745},
    {"iteration": 4420001, "current_time_ms": 463120, "exploitability": 0.152662},
    {"iteration": 4430001, "current_time_ms": 464015, "exploitability": 0.152602},
    {"iteration": 4440001, "current_time_ms": 464906, "exploitability": 0.152547},
    {"iteration": 4450001, "current_time_ms": 465783, "exploitability": 0.15244},
    {"iteration": 4460001, "current_time_ms": 466707, "exploitability": 0.152286},
    {"iteration": 4470001, "current_time_ms": 467589, "exploitability": 0.152125},
    {"iteration": 4480001, "current_time_ms": 468519, "exploitability": 0.15197},
    {"iteration": 4490001, "current_time_ms": 469657, "exploitability": 0.151788},
    {"iteration": 4500001, "current_time_ms": 470657, "exploitability": 0.151606},
    {"iteration": 4510001, "current_time_ms": 471608, "exploitability": 0.15141},
    {"iteration": 4520001, "current_time_ms": 472425, "exploitability": 0.151221},
    {"iteration": 4530001, "current_time_ms": 473400, "exploitability": 0.151038},
    {"iteration": 4540001, "current_time_ms": 474284, "exploitability": 0.150836},
    {"iteration": 4550001, "current_time_ms": 475164, "exploitability": 0.150654},
    {"iteration": 4560001, "current_time_ms": 476006, "exploitability": 0.150451},
    {"iteration": 4570001, "current_time_ms": 476893, "exploitability": 0.150281},
    {"iteration": 4580001, "current_time_ms": 477791, "exploitability": 0.150103},
    {"iteration": 4590001, "current_time_ms": 478694, "exploitability": 0.149932},
    {"iteration": 4600001, "current_time_ms": 479570, "exploitability": 0.149764},
    {"iteration": 4610001, "current_time_ms": 480413, "exploitability": 0.149636},
    {"iteration": 4620001, "current_time_ms": 481274, "exploitability": 0.149503},
    {"iteration": 4630001, "current_time_ms": 482153, "exploitability": 0.149342},
    {"iteration": 4640001, "current_time_ms": 483022, "exploitability": 0.149167},
    {"iteration": 4650001, "current_time_ms": 483900, "exploitability": 0.149043},
    {"iteration": 4660001, "current_time_ms": 484779, "exploitability": 0.148935},
    {"iteration": 4670001, "current_time_ms": 485667, "exploitability": 0.148838},
    {"iteration": 4680001, "current_time_ms": 486485, "exploitability": 0.14875},
    {"iteration": 4690001, "current_time_ms": 487353, "exploitability": 0.148655},
    {"iteration": 4700001, "current_time_ms": 488247, "exploitability": 0.148553},
    {"iteration": 4710001, "current_time_ms": 489243, "exploitability": 0.148448},
    {"iteration": 4720001, "current_time_ms": 490319, "exploitability": 0.148352},
    {"iteration": 4730001, "current_time_ms": 491404, "exploitability": 0.148265},
    {"iteration": 4740001, "current_time_ms": 492504, "exploitability": 0.148141},
    {"iteration": 4750001, "current_time_ms": 493591, "exploitability": 0.148001},
    {"iteration": 4760001, "current_time_ms": 494639, "exploitability": 0.147831},
    {"iteration": 4770001, "current_time_ms": 495704, "exploitability": 0.147658},
    {"iteration": 4780001, "current_time_ms": 496806, "exploitability": 0.147458},
    {"iteration": 4790001, "current_time_ms": 498643, "exploitability": 0.147248},
    {"iteration": 4800001, "current_time_ms": 500237, "exploitability": 0.147045},
    {"iteration": 4810001, "current_time_ms": 501323, "exploitability": 0.14686},
    {"iteration": 4820001, "current_time_ms": 502355, "exploitability": 0.146677},
    {"iteration": 4830001, "current_time_ms": 503485, "exploitability": 0.14649},
    {"iteration": 4840001, "current_time_ms": 504606, "exploitability": 0.146314},
    {"iteration": 4850001, "current_time_ms": 505684, "exploitability": 0.146143},
    {"iteration": 4860001, "current_time_ms": 506690, "exploitability": 0.14599},
    {"iteration": 4870001, "current_time_ms": 507752, "exploitability": 0.14584},
    {"iteration": 4880001, "current_time_ms": 508784, "exploitability": 0.145672},
    {"iteration": 4890001, "current_time_ms": 509819, "exploitability": 0.145511},
    {"iteration": 4900001, "current_time_ms": 510843, "exploitability": 0.145334},
    {"iteration": 4910001, "current_time_ms": 511871, "exploitability": 0.145153},
    {"iteration": 4920001, "current_time_ms": 512913, "exploitability": 0.145013},
    {"iteration": 4930001, "current_time_ms": 513933, "exploitability": 0.144898},
    {"iteration": 4940001, "current_time_ms": 514883, "exploitability": 0.144789},
    {"iteration": 4950001, "current_time_ms": 515740, "exploitability": 0.144678},
    {"iteration": 4960001, "current_time_ms": 516642, "exploitability": 0.144567},
    {"iteration": 4970001, "current_time_ms": 517490, "exploitability": 0.144423},
    {"iteration": 4980001, "current_time_ms": 518372, "exploitability": 0.144267},
    {"iteration": 4990001, "current_time_ms": 519250, "exploitability": 0.144116},
    {"iteration": 5000001, "current_time_ms": 520116, "exploitability": 0.143984},
    {"iteration": 5010001, "current_time_ms": 520993, "exploitability": 0.14384},
    {"iteration": 5020001, "current_time_ms": 521859, "exploitability": 0.143693},
    {"iteration": 5030001, "current_time_ms": 522785, "exploitability": 0.143511},
    {"iteration": 5040001, "current_time_ms": 523670, "exploitability": 0.143339},
    {"iteration": 5050001, "current_time_ms": 524520, "exploitability": 0.143177},
    {"iteration": 5060001, "current_time_ms": 525378, "exploitability": 0.143025},
    {"iteration": 5070001, "current_time_ms": 526269, "exploitability": 0.142867},
    {"iteration": 5080001, "current_time_ms": 527163, "exploitability": 0.142712},
    {"iteration": 5090001, "current_time_ms": 528093, "exploitability": 0.142551},
    {"iteration": 5100001, "current_time_ms": 529291, "exploitability": 0.142384},
    {"iteration": 5110001, "current_time_ms": 530344, "exploitability": 0.142223},
    {"iteration": 5120001, "current_time_ms": 531355, "exploitability": 0.142052},
    {"iteration": 5130001, "current_time_ms": 532218, "exploitability": 0.141861},
    {"iteration": 5140001, "current_time_ms": 533103, "exploitability": 0.141689},
    {"iteration": 5150001, "current_time_ms": 533980, "exploitability": 0.141504},
    {"iteration": 5160001, "current_time_ms": 534885, "exploitability": 0.141304},
    {"iteration": 5170001, "current_time_ms": 535758, "exploitability": 0.141115},
    {"iteration": 5180001, "current_time_ms": 536635, "exploitability": 0.140932},
    {"iteration": 5190001, "current_time_ms": 537519, "exploitability": 0.140734},
    {"iteration": 5200001, "current_time_ms": 538359, "exploitability": 0.140557},
    {"iteration": 5210001, "current_time_ms": 539237, "exploitability": 0.14038},
    {"iteration": 5220001, "current_time_ms": 540088, "exploitability": 0.140185},
    {"iteration": 5230001, "current_time_ms": 540958, "exploitability": 0.139978},
    {"iteration": 5240001, "current_time_ms": 541823, "exploitability": 0.139826},
    {"iteration": 5250001, "current_time_ms": 542677, "exploitability": 0.139705},
    {"iteration": 5260001, "current_time_ms": 543550, "exploitability": 0.139611},
    {"iteration": 5270001, "current_time_ms": 544425, "exploitability": 0.139519},
    {"iteration": 5280001, "current_time_ms": 545278, "exploitability": 0.139403},
    {"iteration": 5290001, "current_time_ms": 546287, "exploitability": 0.139283},
    {"iteration": 5300001, "current_time_ms": 547142, "exploitability": 0.139189},
    {"iteration": 5310001, "current_time_ms": 548018, "exploitability": 0.139179},
    {"iteration": 5320001, "current_time_ms": 548887, "exploitability": 0.139168},
    {"iteration": 5330001, "current_time_ms": 549777, "exploitability": 0.139121},
    {"iteration": 5340001, "current_time_ms": 551108, "exploitability": 0.139074},
    {"iteration": 5350001, "current_time_ms": 552393, "exploitability": 0.139002},
    {"iteration": 5360001, "current_time_ms": 553432, "exploitability": 0.138917},
    {"iteration": 5370001, "current_time_ms": 554447, "exploitability": 0.138818},
    {"iteration": 5380001, "current_time_ms": 555493, "exploitability": 0.138701},
    {"iteration": 5390001, "current_time_ms": 556695, "exploitability": 0.138575},
    {"iteration": 5400001, "current_time_ms": 557820, "exploitability": 0.138465},
    {"iteration": 5410001, "current_time_ms": 558849, "exploitability": 0.138371},
    {"iteration": 5420001, "current_time_ms": 559889, "exploitability": 0.138268},
    {"iteration": 5430001, "current_time_ms": 560961, "exploitability": 0.138144},
    {"iteration": 5440001, "current_time_ms": 562115, "exploitability": 0.138025},
    {"iteration": 5450001, "current_time_ms": 563102, "exploitability": 0.137906},
    {"iteration": 5460001, "current_time_ms": 563965, "exploitability": 0.137787},
    {"iteration": 5470001, "current_time_ms": 564862, "exploitability": 0.137645},
    {"iteration": 5480001, "current_time_ms": 565751, "exploitability": 0.137525},
    {"iteration": 5490001, "current_time_ms": 566636, "exploitability": 0.137417},
    {"iteration": 5500001, "current_time_ms": 567510, "exploitability": 0.137279},
    {"iteration": 5510001, "current_time_ms": 568435, "exploitability": 0.137148},
    {"iteration": 5520001, "current_time_ms": 569306, "exploitability": 0.137073},
    {"iteration": 5530001, "current_time_ms": 570279, "exploitability": 0.136993},
    {"iteration": 5540001, "current_time_ms": 571974, "exploitability": 0.136933},
    {"iteration": 5550001, "current_time_ms": 573210, "exploitability": 0.136893},
    {"iteration": 5560001, "current_time_ms": 574348, "exploitability": 0.136869},
    {"iteration": 5570001, "current_time_ms": 575714, "exploitability": 0.136826},
    {"iteration": 5580001, "current_time_ms": 577053, "exploitability": 0.136784},
    {"iteration": 5590001, "current_time_ms": 578621, "exploitability": 0.136743},
    {"iteration": 5600001, "current_time_ms": 580375, "exploitability": 0.136664},
    {"iteration": 5610001, "current_time_ms": 582078, "exploitability": 0.136583},
    {"iteration": 5620001, "current_time_ms": 583597, "exploitability": 0.136466},
    {"iteration": 5630001, "current_time_ms": 585182, "exploitability": 0.136387},
    {"iteration": 5640001, "current_time_ms": 586717, "exploitability": 0.136352},
    {"iteration": 5650001, "current_time_ms": 588439, "exploitability": 0.136281},
    {"iteration": 5660001, "current_time_ms": 589777, "exploitability": 0.136199},
    {"iteration": 5670001, "current_time_ms": 590976, "exploitability": 0.136134},
    {"iteration": 5680001, "current_time_ms": 592444, "exploitability": 0.136081},
    {"iteration": 5690001, "current_time_ms": 593642, "exploitability": 0.13602},
    {"iteration": 5700001, "current_time_ms": 594823, "exploitability": 0.135961},
    {"iteration": 5710001, "current_time_ms": 595972, "exploitability": 0.135923},
    {"iteration": 5720001, "current_time_ms": 597008, "exploitability": 0.135873},
    {"iteration": 5730001, "current_time_ms": 598089, "exploitability": 0.135821},
    {"iteration": 5740001, "current_time_ms": 599188, "exploitability": 0.135761},
    {"iteration": 5750001, "current_time_ms": 600238, "exploitability": 0.135692},
    {"iteration": 5760001, "current_time_ms": 601274, "exploitability": 0.135619},
    {"iteration": 5770001, "current_time_ms": 602271, "exploitability": 0.135523},
    {"iteration": 5780001, "current_time_ms": 603302, "exploitability": 0.135431},
    {"iteration": 5790001, "current_time_ms": 604283, "exploitability": 0.13536},
    {"iteration": 5800001, "current_time_ms": 605241, "exploitability": 0.13529},
    {"iteration": 5810001, "current_time_ms": 606239, "exploitability": 0.135229},
    {"iteration": 5820001, "current_time_ms": 607254, "exploitability": 0.135175},
    {"iteration": 5830001, "current_time_ms": 608266, "exploitability": 0.135131},
    {"iteration": 5840001, "current_time_ms": 609312, "exploitability": 0.1351},
    {"iteration": 5850001, "current_time_ms": 610375, "exploitability": 0.135053},
    {"iteration": 5860001, "current_time_ms": 611477, "exploitability": 0.134992},
    {"iteration": 5870001, "current_time_ms": 612629, "exploitability": 0.13496},
    {"iteration": 5880001, "current_time_ms": 613750, "exploitability": 0.13494},
    {"iteration": 5890001, "current_time_ms": 614837, "exploitability": 0.1349},
    {"iteration": 5900001, "current_time_ms": 615912, "exploitability": 0.134857},
    {"iteration": 5910001, "current_time_ms": 616959, "exploitability": 0.1348},
    {"iteration": 5920001, "current_time_ms": 618015, "exploitability": 0.134727},
    {"iteration": 5930001, "current_time_ms": 619115, "exploitability": 0.134632},
    {"iteration": 5940001, "current_time_ms": 620330, "exploitability": 0.134567},
    {"iteration": 5950001, "current_time_ms": 621394, "exploitability": 0.134503},
    {"iteration": 5960001, "current_time_ms": 622390, "exploitability": 0.134427},
    {"iteration": 5970001, "current_time_ms": 623448, "exploitability": 0.134347},
    {"iteration": 5980001, "current_time_ms": 624512, "exploitability": 0.13427},
    {"iteration": 5990001, "current_time_ms": 625538, "exploitability": 0.134165},
    {"iteration": 6000001, "current_time_ms": 626561, "exploitability": 0.134054},
    {"iteration": 6010001, "current_time_ms": 627615, "exploitability": 0.133934},
    {"iteration": 6020001, "current_time_ms": 628675, "exploitability": 0.133827},
    {"iteration": 6030001, "current_time_ms": 629704, "exploitability": 0.133722},
    {"iteration": 6040001, "current_time_ms": 630741, "exploitability": 0.133601},
    {"iteration": 6050001, "current_time_ms": 631758, "exploitability": 0.133467},
    {"iteration": 6060001, "current_time_ms": 632793, "exploitability": 0.133335},
    {"iteration": 6070001, "current_time_ms": 633841, "exploitability": 0.133193},
    {"iteration": 6080001, "current_time_ms": 634871, "exploitability": 0.133066},
    {"iteration": 6090001, "current_time_ms": 635913, "exploitability": 0.132914},
    {"iteration": 6100001, "current_time_ms": 636960, "exploitability": 0.132754},
    {"iteration": 6110001, "current_time_ms": 637983, "exploitability": 0.132619},
    {"iteration": 6120001, "current_time_ms": 639010, "exploitability": 0.132496},
    {"iteration": 6130001, "current_time_ms": 640016, "exploitability": 0.132369},
    {"iteration": 6140001, "current_time_ms": 641064, "exploitability": 0.132277},
    {"iteration": 6150001, "current_time_ms": 642104, "exploitability": 0.132196},
    {"iteration": 6160001, "current_time_ms": 643154, "exploitability": 0.132116},
    {"iteration": 6170001, "current_time_ms": 644179, "exploitability": 0.132026},
    {"iteration": 6180001, "current_time_ms": 645172, "exploitability": 0.131945},
    {"iteration": 6190001, "current_time_ms": 646179, "exploitability": 0.131875},
    {"iteration": 6200001, "current_time_ms": 647202, "exploitability": 0.131806},
    {"iteration": 6210001, "current_time_ms": 648219, "exploitability": 0.131774},
    {"iteration": 6220001, "current_time_ms": 649245, "exploitability": 0.131726},
    {"iteration": 6230001, "current_time_ms": 650268, "exploitability": 0.131688},
    {"iteration": 6240001, "current_time_ms": 651305, "exploitability": 0.131635},
    {"iteration": 6250001, "current_time_ms": 652345, "exploitability": 0.131587},
    {"iteration": 6260001, "current_time_ms": 653364, "exploitability": 0.131554},
    {"iteration": 6270001, "current_time_ms": 654347, "exploitability": 0.131522},
    {"iteration": 6280001, "current_time_ms": 655169, "exploitability": 0.131463},
    {"iteration": 6290001, "current_time_ms": 656003, "exploitability": 0.131384},
    {"iteration": 6300001, "current_time_ms": 656839, "exploitability": 0.131314},
    {"iteration": 6310001, "current_time_ms": 657747, "exploitability": 0.131252},
    {"iteration": 6320001, "current_time_ms": 658919, "exploitability": 0.131178},
    {"iteration": 6330001, "current_time_ms": 660523, "exploitability": 0.131099},
    {"iteration": 6340001, "current_time_ms": 661624, "exploitability": 0.13103},
    {"iteration": 6350001, "current_time_ms": 662840, "exploitability": 0.130956},
    {"iteration": 6360001, "current_time_ms": 664378, "exploitability": 0.130867},
    {"iteration": 6370001, "current_time_ms": 665539, "exploitability": 0.130776},
    {"iteration": 6380001, "current_time_ms": 666666, "exploitability": 0.130684},
    {"iteration": 6390001, "current_time_ms": 667982, "exploitability": 0.130602},
    {"iteration": 6400001, "current_time_ms": 669139, "exploitability": 0.130532},
    {"iteration": 6410001, "current_time_ms": 670184, "exploitability": 0.130473},
    {"iteration": 6420001, "current_time_ms": 671206, "exploitability": 0.130405},
    {"iteration": 6430001, "current_time_ms": 672316, "exploitability": 0.130376},
    {"iteration": 6440001, "current_time_ms": 673395, "exploitability": 0.130367},
    {"iteration": 6450001, "current_time_ms": 674490, "exploitability": 0.130344},
    {"iteration": 6460001, "current_time_ms": 675529, "exploitability": 0.130322},
    {"iteration": 6470001, "current_time_ms": 676605, "exploitability": 0.130303},
    {"iteration": 6480001, "current_time_ms": 677687, "exploitability": 0.130296},
    {"iteration": 6490001, "current_time_ms": 678889, "exploitability": 0.130263},
    {"iteration": 6500001, "current_time_ms": 680137, "exploitability": 0.130233},
    {"iteration": 6510001, "current_time_ms": 681352, "exploitability": 0.130176},
    {"iteration": 6520001, "current_time_ms": 682441, "exploitability": 0.130117},
    {"iteration": 6530001, "current_time_ms": 683639, "exploitability": 0.130064},
    {"iteration": 6540001, "current_time_ms": 684643, "exploitability": 0.130005},
    {"iteration": 6550001, "current_time_ms": 685657, "exploitability": 0.12994},
    {"iteration": 6560001, "current_time_ms": 686701, "exploitability": 0.129869},
    {"iteration": 6570001, "current_time_ms": 687788, "exploitability": 0.129797},
    {"iteration": 6580001, "current_time_ms": 688844, "exploitability": 0.129718},
    {"iteration": 6590001, "current_time_ms": 690039, "exploitability": 0.12964},
    {"iteration": 6600001, "current_time_ms": 691137, "exploitability": 0.129566},
    {"iteration": 6610001, "current_time_ms": 692365, "exploitability": 0.129495},
    {"iteration": 6620001, "current_time_ms": 693835, "exploitability": 0.129426},
    {"iteration": 6630001, "current_time_ms": 695172, "exploitability": 0.129366},
    {"iteration": 6640001, "current_time_ms": 696248, "exploitability": 0.129275},
    {"iteration": 6650001, "current_time_ms": 697477, "exploitability": 0.129175},
    {"iteration": 6660001, "current_time_ms": 698845, "exploitability": 0.129089},
    {"iteration": 6670001, "current_time_ms": 700281, "exploitability": 0.129014},
    {"iteration": 6680001, "current_time_ms": 701674, "exploitability": 0.128975},
    {"iteration": 6690001, "current_time_ms": 703017, "exploitability": 0.128916},
    {"iteration": 6700001, "current_time_ms": 704597, "exploitability": 0.128815},
    {"iteration": 6710001, "current_time_ms": 706300, "exploitability": 0.128704},
    {"iteration": 6720001, "current_time_ms": 707759, "exploitability": 0.128585},
    {"iteration": 6730001, "current_time_ms": 709248, "exploitability": 0.128443},
    {"iteration": 6740001, "current_time_ms": 710458, "exploitability": 0.128307},
    {"iteration": 6750001, "current_time_ms": 711935, "exploitability": 0.128185},
    {"iteration": 6760001, "current_time_ms": 713612, "exploitability": 0.128062},
    {"iteration": 6770001, "current_time_ms": 714904, "exploitability": 0.127947},
    {"iteration": 6780001, "current_time_ms": 716187, "exploitability": 0.127829},
    {"iteration": 6790001, "current_time_ms": 717543, "exploitability": 0.127703},
    {"iteration": 6800001, "current_time_ms": 718640, "exploitability": 0.127609},
    {"iteration": 6810001, "current_time_ms": 719708, "exploitability": 0.127556},
    {"iteration": 6820001, "current_time_ms": 720921, "exploitability": 0.127487},
    {"iteration": 6830001, "current_time_ms": 722129, "exploitability": 0.127395},
    {"iteration": 6840001, "current_time_ms": 723201, "exploitability": 0.12729},
    {"iteration": 6850001, "current_time_ms": 724294, "exploitability": 0.127199},
    {"iteration": 6860001, "current_time_ms": 725380, "exploitability": 0.127111},
    {"iteration": 6870001, "current_time_ms": 726416, "exploitability": 0.127011},
    {"iteration": 6880001, "current_time_ms": 727437, "exploitability": 0.12692},
    {"iteration": 6890001, "current_time_ms": 728405, "exploitability": 0.126851},
    {"iteration": 6900001, "current_time_ms": 729389, "exploitability": 0.126799},
    {"iteration": 6910001, "current_time_ms": 730391, "exploitability": 0.126745},
    {"iteration": 6920001, "current_time_ms": 731418, "exploitability": 0.126718},
    {"iteration": 6930001, "current_time_ms": 732527, "exploitability": 0.1267},
    {"iteration": 6940001, "current_time_ms": 733564, "exploitability": 0.126675},
    {"iteration": 6950001, "current_time_ms": 734611, "exploitability": 0.126649},
    {"iteration": 6960001, "current_time_ms": 735626, "exploitability": 0.126608},
    {"iteration": 6970001, "current_time_ms": 736694, "exploitability": 0.126534},
    {"iteration": 6980001, "current_time_ms": 737758, "exploitability": 0.126467},
    {"iteration": 6990001, "current_time_ms": 738926, "exploitability": 0.126381},
    {"iteration": 7000001, "current_time_ms": 740277, "exploitability": 0.126305},
    {"iteration": 7010001, "current_time_ms": 741481, "exploitability": 0.126225},
    {"iteration": 7020001, "current_time_ms": 742424, "exploitability": 0.126126},
    {"iteration": 7030001, "current_time_ms": 743501, "exploitability": 0.126033},
    {"iteration": 7040001, "current_time_ms": 744648, "exploitability": 0.12595},
    {"iteration": 7050001, "current_time_ms": 745736, "exploitability": 0.125843},
    {"iteration": 7060001, "current_time_ms": 746817, "exploitability": 0.125726},
    {"iteration": 7070001, "current_time_ms": 747912, "exploitability": 0.125632},
    {"iteration": 7080001, "current_time_ms": 749181, "exploitability": 0.125554},
    {"iteration": 7090001, "current_time_ms": 750492, "exploitability": 0.125469},
    {"iteration": 7100001, "current_time_ms": 751789, "exploitability": 0.125377},
    {"iteration": 7110001, "current_time_ms": 752970, "exploitability": 0.125266},
    {"iteration": 7120001, "current_time_ms": 754179, "exploitability": 0.125157},
    {"iteration": 7130001, "current_time_ms": 755835, "exploitability": 0.125054},
    {"iteration": 7140001, "current_time_ms": 757590, "exploitability": 0.124952},
    {"iteration": 7150001, "current_time_ms": 759339, "exploitability": 0.124867},
    {"iteration": 7160001, "current_time_ms": 760974, "exploitability": 0.12475},
    {"iteration": 7170001, "current_time_ms": 763048, "exploitability": 0.124618},
    {"iteration": 7180001, "current_time_ms": 765178, "exploitability": 0.124482},
    {"iteration": 7190001, "current_time_ms": 766817, "exploitability": 0.124346},
    {"iteration": 7200001, "current_time_ms": 768238, "exploitability": 0.124209},
    {"iteration": 7210001, "current_time_ms": 769773, "exploitability": 0.124075},
    {"iteration": 7220001, "current_time_ms": 771248, "exploitability": 0.123929},
    {"iteration": 7230001, "current_time_ms": 772460, "exploitability": 0.12378},
    {"iteration": 7240001, "current_time_ms": 773892, "exploitability": 0.123624},
    {"iteration": 7250001, "current_time_ms": 775097, "exploitability": 0.12348},
    {"iteration": 7260001, "current_time_ms": 776174, "exploitability": 0.123364},
    {"iteration": 7270001, "current_time_ms": 777280, "exploitability": 0.123249},
    {"iteration": 7280001, "current_time_ms": 778391, "exploitability": 0.12315},
    {"iteration": 7290001, "current_time_ms": 779524, "exploitability": 0.123062},
    {"iteration": 7300001, "current_time_ms": 781372, "exploitability": 0.123001},
    {"iteration": 7310001, "current_time_ms": 783185, "exploitability": 0.12296},
    {"iteration": 7320001, "current_time_ms": 784909, "exploitability": 0.122907},
    {"iteration": 7330001, "current_time_ms": 786332, "exploitability": 0.122863},
    {"iteration": 7340001, "current_time_ms": 787897, "exploitability": 0.12279},
    {"iteration": 7350001, "current_time_ms": 789206, "exploitability": 0.12273},
    {"iteration": 7360001, "current_time_ms": 790635, "exploitability": 0.122657},
    {"iteration": 7370001, "current_time_ms": 792013, "exploitability": 0.122572},
    {"iteration": 7380001, "current_time_ms": 794291, "exploitability": 0.122469},
    {"iteration": 7390001, "current_time_ms": 796201, "exploitability": 0.122356},
    {"iteration": 7400001, "current_time_ms": 797945, "exploitability": 0.122295},
    {"iteration": 7410001, "current_time_ms": 799611, "exploitability": 0.122228},
    {"iteration": 7420001, "current_time_ms": 801063, "exploitability": 0.122153},
    {"iteration": 7430001, "current_time_ms": 802581, "exploitability": 0.122078},
    {"iteration": 7440001, "current_time_ms": 804163, "exploitability": 0.121987},
    {"iteration": 7450001, "current_time_ms": 805491, "exploitability": 0.121883},
    {"iteration": 7460001, "current_time_ms": 806702, "exploitability": 0.121792},
    {"iteration": 7470001, "current_time_ms": 807995, "exploitability": 0.121704},
    {"iteration": 7480001, "current_time_ms": 809215, "exploitability": 0.121615},
    {"iteration": 7490001, "current_time_ms": 810476, "exploitability": 0.12161},
    {"iteration": 7500001, "current_time_ms": 811763, "exploitability": 0.121644},
    {"iteration": 7510001, "current_time_ms": 812845, "exploitability": 0.121709},
    {"iteration": 7520001, "current_time_ms": 813878, "exploitability": 0.121816},
    {"iteration": 7530001, "current_time_ms": 814896, "exploitability": 0.121904},
    {"iteration": 7540001, "current_time_ms": 815933, "exploitability": 0.121986},
    {"iteration": 7550001, "current_time_ms": 816970, "exploitability": 0.122044},
    {"iteration": 7560001, "current_time_ms": 817996, "exploitability": 0.122095},
    {"iteration": 7570001, "current_time_ms": 819021, "exploitability": 0.122151},
    {"iteration": 7580001, "current_time_ms": 820071, "exploitability": 0.122215},
    {"iteration": 7590001, "current_time_ms": 821310, "exploitability": 0.122299},
    {"iteration": 7600001, "current_time_ms": 822695, "exploitability": 0.12235},
    {"iteration": 7610001, "current_time_ms": 823778, "exploitability": 0.122392},
    {"iteration": 7620001, "current_time_ms": 824938, "exploitability": 0.122333},
    {"iteration": 7630001, "current_time_ms": 826167, "exploitability": 0.122261},
    {"iteration": 7640001, "current_time_ms": 827170, "exploitability": 0.122192},
    {"iteration": 7650001, "current_time_ms": 828285, "exploitability": 0.122139},
    {"iteration": 7660001, "current_time_ms": 829335, "exploitability": 0.122095},
    {"iteration": 7670001, "current_time_ms": 830413, "exploitability": 0.12204},
    {"iteration": 7680001, "current_time_ms": 831478, "exploitability": 0.122008},
    {"iteration": 7690001, "current_time_ms": 832564, "exploitability": 0.12197},
    {"iteration": 7700001, "current_time_ms": 833661, "exploitability": 0.121933},
    {"iteration": 7710001, "current_time_ms": 834752, "exploitability": 0.121894},
    {"iteration": 7720001, "current_time_ms": 835827, "exploitability": 0.121822},
    {"iteration": 7730001, "current_time_ms": 836893, "exploitability": 0.121727},
    {"iteration": 7740001, "current_time_ms": 837947, "exploitability": 0.12163},
    {"iteration": 7750001, "current_time_ms": 838989, "exploitability": 0.121504},
    {"iteration": 7760001, "current_time_ms": 840063, "exploitability": 0.121376},
    {"iteration": 7770001, "current_time_ms": 841131, "exploitability": 0.121259},
    {"iteration": 7780001, "current_time_ms": 842261, "exploitability": 0.121122},
    {"iteration": 7790001, "current_time_ms": 843312, "exploitability": 0.120983},
    {"iteration": 7800001, "current_time_ms": 844402, "exploitability": 0.120841},
    {"iteration": 7810001, "current_time_ms": 845514, "exploitability": 0.120703},
    {"iteration": 7820001, "current_time_ms": 846556, "exploitability": 0.120575},
    {"iteration": 7830001, "current_time_ms": 847666, "exploitability": 0.120475},
    {"iteration": 7840001, "current_time_ms": 848976, "exploitability": 0.120376},
    {"iteration": 7850001, "current_time_ms": 850114, "exploitability": 0.120275},
    {"iteration": 7860001, "current_time_ms": 851190, "exploitability": 0.120218},
    {"iteration": 7870001, "current_time_ms": 852310, "exploitability": 0.120194},
    {"iteration": 7880001, "current_time_ms": 853367, "exploitability": 0.120174},
    {"iteration": 7890001, "current_time_ms": 854574, "exploitability": 0.120152},
    {"iteration": 7900001, "current_time_ms": 855804, "exploitability": 0.120133},
    {"iteration": 7910001, "current_time_ms": 857177, "exploitability": 0.120114},
    {"iteration": 7920001, "current_time_ms": 858335, "exploitability": 0.120103},
    {"iteration": 7930001, "current_time_ms": 859402, "exploitability": 0.120095},
    {"iteration": 7940001, "current_time_ms": 860511, "exploitability": 0.120078},
    {"iteration": 7950001, "current_time_ms": 861588, "exploitability": 0.120052},
    {"iteration": 7960001, "current_time_ms": 862664, "exploitability": 0.120053},
    {"iteration": 7970001, "current_time_ms": 863917, "exploitability": 0.120058},
    {"iteration": 7980001, "current_time_ms": 865169, "exploitability": 0.12002},
    {"iteration": 7990001, "current_time_ms": 866206, "exploitability": 0.119995},
    {"iteration": 8000001, "current_time_ms": 867253, "exploitability": 0.119953},
    {"iteration": 8010001, "current_time_ms": 868322, "exploitability": 0.119913},
    {"iteration": 8020001, "current_time_ms": 869412, "exploitability": 0.119864},
    {"iteration": 8030001, "current_time_ms": 870471, "exploitability": 0.11982},
    {"iteration": 8040001, "current_time_ms": 871539, "exploitability": 0.11978},
    {"iteration": 8050001, "current_time_ms": 872640, "exploitability": 0.119738},
    {"iteration": 8060001, "current_time_ms": 873715, "exploitability": 0.119697},
    {"iteration": 8070001, "current_time_ms": 874774, "exploitability": 0.119652},
    {"iteration": 8080001, "current_time_ms": 875805, "exploitability": 0.119599},
    {"iteration": 8090001, "current_time_ms": 876865, "exploitability": 0.11955},
    {"iteration": 8100001, "current_time_ms": 877924, "exploitability": 0.119514},
    {"iteration": 8110001, "current_time_ms": 878972, "exploitability": 0.119479},
    {"iteration": 8120001, "current_time_ms": 880024, "exploitability": 0.119453},
    {"iteration": 8130001, "current_time_ms": 881071, "exploitability": 0.119429},
    {"iteration": 8140001, "current_time_ms": 882492, "exploitability": 0.119418},
    {"iteration": 8150001, "current_time_ms": 883795, "exploitability": 0.119407},
    {"iteration": 8160001, "current_time_ms": 884860, "exploitability": 0.1194},
    {"iteration": 8170001, "current_time_ms": 886101, "exploitability": 0.119386},
    {"iteration": 8180001, "current_time_ms": 887299, "exploitability": 0.119368},
    {"iteration": 8190001, "current_time_ms": 888374, "exploitability": 0.119359},
    {"iteration": 8200001, "current_time_ms": 889574, "exploitability": 0.119357},
    {"iteration": 8210001, "current_time_ms": 890857, "exploitability": 0.11937},
    {"iteration": 8220001, "current_time_ms": 892088, "exploitability": 0.119376},
    {"iteration": 8230001, "current_time_ms": 893146, "exploitability": 0.119389},
    {"iteration": 8240001, "current_time_ms": 894297, "exploitability": 0.119407},
    {"iteration": 8250001, "current_time_ms": 895599, "exploitability": 0.119427},
    {"iteration": 8260001, "current_time_ms": 896941, "exploitability": 0.119445},
    {"iteration": 8270001, "current_time_ms": 898332, "exploitability": 0.119458},
    {"iteration": 8280001, "current_time_ms": 899830, "exploitability": 0.119464},
    {"iteration": 8290001, "current_time_ms": 901312, "exploitability": 0.119452},
    {"iteration": 8300001, "current_time_ms": 902660, "exploitability": 0.119425},
    {"iteration": 8310001, "current_time_ms": 904271, "exploitability": 0.119406},
    {"iteration": 8320001, "current_time_ms": 905635, "exploitability": 0.11938},
    {"iteration": 8330001, "current_time_ms": 907134, "exploitability": 0.11935},
    {"iteration": 8340001, "current_time_ms": 908779, "exploitability": 0.119324},
    {"iteration": 8350001, "current_time_ms": 910344, "exploitability": 0.119285},
    {"iteration": 8360001, "current_time_ms": 911645, "exploitability": 0.119249},
    {"iteration": 8370001, "current_time_ms": 912717, "exploitability": 0.119211},
    {"iteration": 8380001, "current_time_ms": 914035, "exploitability": 0.119167},
    {"iteration": 8390001, "current_time_ms": 915441, "exploitability": 0.119123},
    {"iteration": 8400001, "current_time_ms": 916826, "exploitability": 0.11909},
    {"iteration": 8410001, "current_time_ms": 918220, "exploitability": 0.119066},
    {"iteration": 8420001, "current_time_ms": 919696, "exploitability": 0.119051},
    {"iteration": 8430001, "current_time_ms": 921064, "exploitability": 0.119037},
    {"iteration": 8440001, "current_time_ms": 922712, "exploitability": 0.11902},
    {"iteration": 8450001, "current_time_ms": 924279, "exploitability": 0.119003},
    {"iteration": 8460001, "current_time_ms": 925975, "exploitability": 0.118976},
    {"iteration": 8470001, "current_time_ms": 927449, "exploitability": 0.118948},
    {"iteration": 8480001, "current_time_ms": 928647, "exploitability": 0.118935},
    {"iteration": 8490001, "current_time_ms": 930351, "exploitability": 0.11893},
    {"iteration": 8500001, "current_time_ms": 931844, "exploitability": 0.118925},
    {"iteration": 8510001, "current_time_ms": 933255, "exploitability": 0.118916},
    {"iteration": 8520001, "current_time_ms": 934476, "exploitability": 0.118909},
    {"iteration": 8530001, "current_time_ms": 935628, "exploitability": 0.11892},
    {"iteration": 8540001, "current_time_ms": 936981, "exploitability": 0.118933},
    {"iteration": 8550001, "current_time_ms": 938442, "exploitability": 0.118943},
    {"iteration": 8560001, "current_time_ms": 939642, "exploitability": 0.11894},
    {"iteration": 8570001, "current_time_ms": 940787, "exploitability": 0.118935},
    {"iteration": 8580001, "current_time_ms": 941928, "exploitability": 0.118919},
    {"iteration": 8590001, "current_time_ms": 942989, "exploitability": 0.118904},
    {"iteration": 8600001, "current_time_ms": 944040, "exploitability": 0.118886},
    {"iteration": 8610001, "current_time_ms": 945056, "exploitability": 0.118863},
    {"iteration": 8620001, "current_time_ms": 946060, "exploitability": 0.11884},
    {"iteration": 8630001, "current_time_ms": 947095, "exploitability": 0.118813},
    {"iteration": 8640001, "current_time_ms": 948119, "exploitability": 0.118776},
    {"iteration": 8650001, "current_time_ms": 949337, "exploitability": 0.118727},
    {"iteration": 8660001, "current_time_ms": 950675, "exploitability": 0.118671},
    {"iteration": 8670001, "current_time_ms": 952041, "exploitability": 0.118603},
    {"iteration": 8680001, "current_time_ms": 953277, "exploitability": 0.118551},
    {"iteration": 8690001, "current_time_ms": 954692, "exploitability": 0.118494},
    {"iteration": 8700001, "current_time_ms": 955995, "exploitability": 0.118427},
    {"iteration": 8710001, "current_time_ms": 957185, "exploitability": 0.11836},
    {"iteration": 8720001, "current_time_ms": 958549, "exploitability": 0.118289},
    {"iteration": 8730001, "current_time_ms": 959982, "exploitability": 0.118207},
    {"iteration": 8740001, "current_time_ms": 961397, "exploitability": 0.118121},
    {"iteration": 8750001, "current_time_ms": 962916, "exploitability": 0.11804},
    {"iteration": 8760001, "current_time_ms": 964440, "exploitability": 0.117985},
    {"iteration": 8770001, "current_time_ms": 966150, "exploitability": 0.11793},
    {"iteration": 8780001, "current_time_ms": 967590, "exploitability": 0.117857},
    {"iteration": 8790001, "current_time_ms": 968674, "exploitability": 0.117785},
    {"iteration": 8800001, "current_time_ms": 970021, "exploitability": 0.11772},
    {"iteration": 8810001, "current_time_ms": 971631, "exploitability": 0.117648},
    {"iteration": 8820001, "current_time_ms": 973082, "exploitability": 0.117577},
    {"iteration": 8830001, "current_time_ms": 974537, "exploitability": 0.117503},
    {"iteration": 8840001, "current_time_ms": 975762, "exploitability": 0.117451},
    {"iteration": 8850001, "current_time_ms": 976887, "exploitability": 0.117397},
    {"iteration": 8860001, "current_time_ms": 978037, "exploitability": 0.117329},
    {"iteration": 8870001, "current_time_ms": 979091, "exploitability": 0.117252},
    {"iteration": 8880001, "current_time_ms": 980114, "exploitability": 0.117158},
    {"iteration": 8890001, "current_time_ms": 981203, "exploitability": 0.117058},
    {"iteration": 8900001, "current_time_ms": 982288, "exploitability": 0.11697},
    {"iteration": 8910001, "current_time_ms": 983330, "exploitability": 0.116885},
    {"iteration": 8920001, "current_time_ms": 984472, "exploitability": 0.116787},
    {"iteration": 8930001, "current_time_ms": 985850, "exploitability": 0.11669},
    {"iteration": 8940001, "current_time_ms": 987199, "exploitability": 0.116605},
    {"iteration": 8950001, "current_time_ms": 988625, "exploitability": 0.116528},
    {"iteration": 8960001, "current_time_ms": 989650, "exploitability": 0.116482},
    {"iteration": 8970001, "current_time_ms": 990830, "exploitability": 0.116458},
    {"iteration": 8980001, "current_time_ms": 992144, "exploitability": 0.116438},
    {"iteration": 8990001, "current_time_ms": 993464, "exploitability": 0.11643},
    {"iteration": 9000001, "current_time_ms": 994897, "exploitability": 0.116413},
    {"iteration": 9010001, "current_time_ms": 996766, "exploitability": 0.116387},
    {"iteration": 9020001, "current_time_ms": 998267, "exploitability": 0.116353},
    {"iteration": 9030001, "current_time_ms": 999975, "exploitability": 0.116311},
    {"iteration": 9040001, "current_time_ms": 1001677, "exploitability": 0.116264},
    {"iteration": 9050001, "current_time_ms": 1003225, "exploitability": 0.11622},
    {"iteration": 9060001, "current_time_ms": 1004828, "exploitability": 0.116158},
    {"iteration": 9070001, "current_time_ms": 1006018, "exploitability": 0.116102},
    {"iteration": 9080001, "current_time_ms": 1007337, "exploitability": 0.11605},
    {"iteration": 9090001, "current_time_ms": 1008505, "exploitability": 0.11601},
    {"iteration": 9100001, "current_time_ms": 1009711, "exploitability": 0.115978},
    {"iteration": 9110001, "current_time_ms": 1010868, "exploitability": 0.115934},
    {"iteration": 9120001, "current_time_ms": 1011901, "exploitability": 0.11589},
    {"iteration": 9130001, "current_time_ms": 1013037, "exploitability": 0.115854},
    {"iteration": 9140001, "current_time_ms": 1014226, "exploitability": 0.115812},
    {"iteration": 9150001, "current_time_ms": 1015356, "exploitability": 0.115768},
    {"iteration": 9160001, "current_time_ms": 1016410, "exploitability": 0.115724},
    {"iteration": 9170001, "current_time_ms": 1017469, "exploitability": 0.115684},
    {"iteration": 9180001, "current_time_ms": 1018472, "exploitability": 0.115639},
    {"iteration": 9190001, "current_time_ms": 1019539, "exploitability": 0.115599},
    {"iteration": 9200001, "current_time_ms": 1020520, "exploitability": 0.115578},
    {"iteration": 9210001, "current_time_ms": 1021562, "exploitability": 0.115569},
    {"iteration": 9220001, "current_time_ms": 1022568, "exploitability": 0.115543},
    {"iteration": 9230001, "current_time_ms": 1023673, "exploitability": 0.115494},
    {"iteration": 9240001, "current_time_ms": 1024715, "exploitability": 0.115447},
    {"iteration": 9250001, "current_time_ms": 1025769, "exploitability": 0.115409},
    {"iteration": 9260001, "current_time_ms": 1026831, "exploitability": 0.115373},
    {"iteration": 9270001, "current_time_ms": 1027848, "exploitability": 0.115321},
    {"iteration": 9280001, "current_time_ms": 1028842, "exploitability": 0.115264},
    {"iteration": 9290001, "current_time_ms": 1029834, "exploitability": 0.115197},
    {"iteration": 9300001, "current_time_ms": 1030881, "exploitability": 0.115146},
    {"iteration": 9310001, "current_time_ms": 1031839, "exploitability": 0.115088},
    {"iteration": 9320001, "current_time_ms": 1032931, "exploitability": 0.115027},
    {"iteration": 9330001, "current_time_ms": 1034164, "exploitability": 0.114962},
    {"iteration": 9340001, "current_time_ms": 1035249, "exploitability": 0.114904},
    {"iteration": 9350001, "current_time_ms": 1036303, "exploitability": 0.114843},
    {"iteration": 9360001, "current_time_ms": 1037315, "exploitability": 0.114765},
    {"iteration": 9370001, "current_time_ms": 1038357, "exploitability": 0.114682},
    {"iteration": 9380001, "current_time_ms": 1039464, "exploitability": 0.11461},
    {"iteration": 9390001, "current_time_ms": 1040608, "exploitability": 0.114545},
    {"iteration": 9400001, "current_time_ms": 1041616, "exploitability": 0.114476},
    {"iteration": 9410001, "current_time_ms": 1042638, "exploitability": 0.114408},
    {"iteration": 9420001, "current_time_ms": 1043686, "exploitability": 0.114365},
    {"iteration": 9430001, "current_time_ms": 1044678, "exploitability": 0.114314},
    {"iteration": 9440001, "current_time_ms": 1045875, "exploitability": 0.114269},
    {"iteration": 9450001, "current_time_ms": 1047012, "exploitability": 0.114221},
    {"iteration": 9460001, "current_time_ms": 1048037, "exploitability": 0.114169},
    {"iteration": 9470001, "current_time_ms": 1049103, "exploitability": 0.11412},
    {"iteration": 9480001, "current_time_ms": 1050173, "exploitability": 0.114107},
    {"iteration": 9490001, "current_time_ms": 1051257, "exploitability": 0.114117},
    {"iteration": 9500001, "current_time_ms": 1052296, "exploitability": 0.114149},
    {"iteration": 9510001, "current_time_ms": 1053331, "exploitability": 0.114177},
    {"iteration": 9520001, "current_time_ms": 1054530, "exploitability": 0.114208},
    {"iteration": 9530001, "current_time_ms": 1055617, "exploitability": 0.114231},
    {"iteration": 9540001, "current_time_ms": 1056628, "exploitability": 0.114262},
    {"iteration": 9550001, "current_time_ms": 1057730, "exploitability": 0.114299},
    {"iteration": 9560001, "current_time_ms": 1058803, "exploitability": 0.11432},
    {"iteration": 9570001, "current_time_ms": 1059901, "exploitability": 0.114313},
    {"iteration": 9580001, "current_time_ms": 1060969, "exploitability": 0.11429},
    {"iteration": 9590001, "current_time_ms": 1062042, "exploitability": 0.114262},
    {"iteration": 9600001, "current_time_ms": 1063105, "exploitability": 0.114241},
    {"iteration": 9610001, "current_time_ms": 1064312, "exploitability": 0.114223},
    {"iteration": 9620001, "current_time_ms": 1065431, "exploitability": 0.114208},
    {"iteration": 9630001, "current_time_ms": 1066431, "exploitability": 0.114188},
    {"iteration": 9640001, "current_time_ms": 1067511, "exploitability": 0.114177},
    {"iteration": 9650001, "current_time_ms": 1068627, "exploitability": 0.114192},
    {"iteration": 9660001, "current_time_ms": 1069800, "exploitability": 0.114187},
    {"iteration": 9670001, "current_time_ms": 1070871, "exploitability": 0.114169},
    {"iteration": 9680001, "current_time_ms": 1071871, "exploitability": 0.114149},
    {"iteration": 9690001, "current_time_ms": 1072912, "exploitability": 0.114118},
    {"iteration": 9700001, "current_time_ms": 1073940, "exploitability": 0.114088},
    {"iteration": 9710001, "current_time_ms": 1074984, "exploitability": 0.114054},
    {"iteration": 9720001, "current_time_ms": 1076049, "exploitability": 0.11402},
    {"iteration": 9730001, "current_time_ms": 1077127, "exploitability": 0.113975},
    {"iteration": 9740001, "current_time_ms": 1078176, "exploitability": 0.113911},
    {"iteration": 9750001, "current_time_ms": 1079253, "exploitability": 0.113846},
    {"iteration": 9760001, "current_time_ms": 1080363, "exploitability": 0.113774},
    {"iteration": 9770001, "current_time_ms": 1081400, "exploitability": 0.113704},
    {"iteration": 9780001, "current_time_ms": 1082443, "exploitability": 0.113635},
    {"iteration": 9790001, "current_time_ms": 1083641, "exploitability": 0.113577},
    {"iteration": 9800001, "current_time_ms": 1084728, "exploitability": 0.113523},
    {"iteration": 9810001, "current_time_ms": 1085813, "exploitability": 0.113471},
    {"iteration": 9820001, "current_time_ms": 1086835, "exploitability": 0.113409},
    {"iteration": 9830001, "current_time_ms": 1087909, "exploitability": 0.113352},
    {"iteration": 9840001, "current_time_ms": 1088963, "exploitability": 0.113287},
    {"iteration": 9850001, "current_time_ms": 1090037, "exploitability": 0.113222},
    {"iteration": 9860001, "current_time_ms": 1091112, "exploitability": 0.113147},
    {"iteration": 9870001, "current_time_ms": 1092162, "exploitability": 0.113068},
    {"iteration": 9880001, "current_time_ms": 1093128, "exploitability": 0.112991},
    {"iteration": 9890001, "current_time_ms": 1094167, "exploitability": 0.112901},
    {"iteration": 9900001, "current_time_ms": 1095210, "exploitability": 0.112796},
    {"iteration": 9910001, "current_time_ms": 1096363, "exploitability": 0.112684},
    {"iteration": 9920001, "current_time_ms": 1097448, "exploitability": 0.112569},
    {"iteration": 9930001, "current_time_ms": 1098557, "exploitability": 0.112472},
    {"iteration": 9940001, "current_time_ms": 1099648, "exploitability": 0.112383},
    {"iteration": 9950001, "current_time_ms": 1100793, "exploitability": 0.112309},
    {"iteration": 9960001, "current_time_ms": 1102322, "exploitability": 0.112233},
    {"iteration": 9970001, "current_time_ms": 1103552, "exploitability": 0.112159},
    {"iteration": 9980001, "current_time_ms": 1104641, "exploitability": 0.112095},
    {"iteration": 9990001, "current_time_ms": 1105842, "exploitability": 0.11203},
    {"iteration": 10000001, "current_time_ms": 1106950, "exploitability": 0.111961},
  ]
}


==> plots/backup/ib__44_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 160, "exploitability": 0.0774464},
    {"iteration": 20001, "current_time_ms": 337, "exploitability": 0.0638729},
    {"iteration": 30001, "current_time_ms": 523, "exploitability": 0.0544559},
    {"iteration": 40001, "current_time_ms": 718, "exploitability": 0.0499957},
    {"iteration": 50001, "current_time_ms": 902, "exploitability": 0.0452665},
    {"iteration": 60001, "current_time_ms": 1121, "exploitability": 0.0435453},
    {"iteration": 70001, "current_time_ms": 1325, "exploitability": 0.0394163},
    {"iteration": 80001, "current_time_ms": 1507, "exploitability": 0.0380252},
    {"iteration": 90001, "current_time_ms": 1697, "exploitability": 0.0360529},
    {"iteration": 100001, "current_time_ms": 1953, "exploitability": 0.0355036},
    {"iteration": 110001, "current_time_ms": 2339, "exploitability": 0.0341067},
    {"iteration": 120001, "current_time_ms": 2730, "exploitability": 0.0338155},
    {"iteration": 130001, "current_time_ms": 3072, "exploitability": 0.0324186},
    {"iteration": 140001, "current_time_ms": 3453, "exploitability": 0.0306159},
    {"iteration": 150001, "current_time_ms": 3972, "exploitability": 0.0279238},
    {"iteration": 160001, "current_time_ms": 4340, "exploitability": 0.0274287},
    {"iteration": 170001, "current_time_ms": 4710, "exploitability": 0.0276931},
    {"iteration": 180001, "current_time_ms": 5031, "exploitability": 0.0269408},
    {"iteration": 190001, "current_time_ms": 5430, "exploitability": 0.0270125},
    {"iteration": 200001, "current_time_ms": 5821, "exploitability": 0.0249504},
    {"iteration": 210001, "current_time_ms": 6187, "exploitability": 0.0261468},
    {"iteration": 220001, "current_time_ms": 6590, "exploitability": 0.0235994},
    {"iteration": 230001, "current_time_ms": 7018, "exploitability": 0.0254453},
    {"iteration": 240001, "current_time_ms": 7445, "exploitability": 0.0244147},
    {"iteration": 250001, "current_time_ms": 7844, "exploitability": 0.0247814},
    {"iteration": 260001, "current_time_ms": 8269, "exploitability": 0.0244532},
    {"iteration": 270001, "current_time_ms": 8617, "exploitability": 0.0239597},
    {"iteration": 280001, "current_time_ms": 9021, "exploitability": 0.0235887},
    {"iteration": 290001, "current_time_ms": 9405, "exploitability": 0.0224178},
    {"iteration": 300001, "current_time_ms": 9800, "exploitability": 0.0236222},
    {"iteration": 310001, "current_time_ms": 10169, "exploitability": 0.0217507},
    {"iteration": 320001, "current_time_ms": 10482, "exploitability": 0.0224242},
    {"iteration": 330001, "current_time_ms": 10820, "exploitability": 0.0215554},
    {"iteration": 340001, "current_time_ms": 11162, "exploitability": 0.021648},
    {"iteration": 350001, "current_time_ms": 11497, "exploitability": 0.02107},
    {"iteration": 360001, "current_time_ms": 11825, "exploitability": 0.0202314},
    {"iteration": 370001, "current_time_ms": 12154, "exploitability": 0.0206318},
    {"iteration": 380001, "current_time_ms": 12513, "exploitability": 0.0199463},
    {"iteration": 390001, "current_time_ms": 12859, "exploitability": 0.0206289},
    {"iteration": 400001, "current_time_ms": 13179, "exploitability": 0.0194606},
    {"iteration": 410001, "current_time_ms": 13523, "exploitability": 0.0193632},
    {"iteration": 420001, "current_time_ms": 13850, "exploitability": 0.0192669},
    {"iteration": 430001, "current_time_ms": 14217, "exploitability": 0.0193491},
    {"iteration": 440001, "current_time_ms": 14559, "exploitability": 0.0193216},
    {"iteration": 450001, "current_time_ms": 14915, "exploitability": 0.0188126},
    {"iteration": 460001, "current_time_ms": 15238, "exploitability": 0.0186833},
    {"iteration": 470001, "current_time_ms": 15615, "exploitability": 0.0186206},
    {"iteration": 480001, "current_time_ms": 15919, "exploitability": 0.0178368},
    {"iteration": 490001, "current_time_ms": 16284, "exploitability": 0.0183092},
    {"iteration": 500001, "current_time_ms": 16620, "exploitability": 0.0182131},
    {"iteration": 510001, "current_time_ms": 16977, "exploitability": 0.0177129},
    {"iteration": 520001, "current_time_ms": 17301, "exploitability": 0.0178307},
    {"iteration": 530001, "current_time_ms": 17638, "exploitability": 0.0173756},
    {"iteration": 540001, "current_time_ms": 17986, "exploitability": 0.0176263},
    {"iteration": 550001, "current_time_ms": 18346, "exploitability": 0.0177054},
    {"iteration": 560001, "current_time_ms": 18650, "exploitability": 0.0171376},
    {"iteration": 570001, "current_time_ms": 18879, "exploitability": 0.0170656},
    {"iteration": 580001, "current_time_ms": 19314, "exploitability": 0.0173432},
    {"iteration": 590001, "current_time_ms": 19674, "exploitability": 0.0168522},
    {"iteration": 600001, "current_time_ms": 20049, "exploitability": 0.016499},
    {"iteration": 610001, "current_time_ms": 20268, "exploitability": 0.0168525},
    {"iteration": 620001, "current_time_ms": 20447, "exploitability": 0.0167654},
    {"iteration": 630001, "current_time_ms": 20644, "exploitability": 0.0166443},
    {"iteration": 640001, "current_time_ms": 20824, "exploitability": 0.0166702},
    {"iteration": 650001, "current_time_ms": 21004, "exploitability": 0.0164433},
    {"iteration": 660001, "current_time_ms": 21181, "exploitability": 0.0162909},
    {"iteration": 670001, "current_time_ms": 21346, "exploitability": 0.0160172},
    {"iteration": 680001, "current_time_ms": 21518, "exploitability": 0.0161319},
    {"iteration": 690001, "current_time_ms": 21685, "exploitability": 0.0158338},
    {"iteration": 700001, "current_time_ms": 21857, "exploitability": 0.0159065},
    {"iteration": 710001, "current_time_ms": 22032, "exploitability": 0.0163306},
    {"iteration": 720001, "current_time_ms": 22210, "exploitability": 0.0158982},
    {"iteration": 730001, "current_time_ms": 22398, "exploitability": 0.0155507},
    {"iteration": 740001, "current_time_ms": 22579, "exploitability": 0.0157532},
    {"iteration": 750001, "current_time_ms": 22757, "exploitability": 0.0156274},
    {"iteration": 760001, "current_time_ms": 22935, "exploitability": 0.0151003},
    {"iteration": 770001, "current_time_ms": 23110, "exploitability": 0.0149905},
    {"iteration": 780001, "current_time_ms": 23288, "exploitability": 0.0155285},
    {"iteration": 790001, "current_time_ms": 23466, "exploitability": 0.0152443},
    {"iteration": 800001, "current_time_ms": 23655, "exploitability": 0.014696},
    {"iteration": 810001, "current_time_ms": 23841, "exploitability": 0.0148244},
    {"iteration": 820001, "current_time_ms": 24024, "exploitability": 0.0151383},
    {"iteration": 830001, "current_time_ms": 24199, "exploitability": 0.0147045},
    {"iteration": 840001, "current_time_ms": 24389, "exploitability": 0.0146474},
    {"iteration": 850001, "current_time_ms": 24572, "exploitability": 0.0149302},
    {"iteration": 860001, "current_time_ms": 24746, "exploitability": 0.0147563},
    {"iteration": 870001, "current_time_ms": 24984, "exploitability": 0.0142632},
    {"iteration": 880001, "current_time_ms": 25198, "exploitability": 0.0143335},
    {"iteration": 890001, "current_time_ms": 25398, "exploitability": 0.0144553},
    {"iteration": 900001, "current_time_ms": 25590, "exploitability": 0.0140956},
    {"iteration": 910001, "current_time_ms": 25782, "exploitability": 0.0137437},
    {"iteration": 920001, "current_time_ms": 25964, "exploitability": 0.0139312},
    {"iteration": 930001, "current_time_ms": 26144, "exploitability": 0.0140759},
    {"iteration": 940001, "current_time_ms": 26434, "exploitability": 0.013646},
    {"iteration": 950001, "current_time_ms": 26691, "exploitability": 0.0134952},
    {"iteration": 960001, "current_time_ms": 26921, "exploitability": 0.0137258},
    {"iteration": 970001, "current_time_ms": 27111, "exploitability": 0.0138904},
    {"iteration": 980001, "current_time_ms": 27282, "exploitability": 0.013865},
    {"iteration": 990001, "current_time_ms": 27454, "exploitability": 0.0136544},
    {"iteration": 1000001, "current_time_ms": 27627, "exploitability": 0.0135223},
    {"iteration": 1010001, "current_time_ms": 27805, "exploitability": 0.0137991},
    {"iteration": 1020001, "current_time_ms": 27987, "exploitability": 0.0136852},
    {"iteration": 1030001, "current_time_ms": 28181, "exploitability": 0.0131139},
    {"iteration": 1040001, "current_time_ms": 28360, "exploitability": 0.013142},
    {"iteration": 1050001, "current_time_ms": 28548, "exploitability": 0.0137473},
    {"iteration": 1060001, "current_time_ms": 28731, "exploitability": 0.0136761},
    {"iteration": 1070001, "current_time_ms": 28918, "exploitability": 0.0131462},
    {"iteration": 1080001, "current_time_ms": 29100, "exploitability": 0.0131842},
    {"iteration": 1090001, "current_time_ms": 29287, "exploitability": 0.0135204},
    {"iteration": 1100001, "current_time_ms": 29471, "exploitability": 0.0134949},
    {"iteration": 1110001, "current_time_ms": 29648, "exploitability": 0.0133826},
    {"iteration": 1120001, "current_time_ms": 29833, "exploitability": 0.0132304},
    {"iteration": 1130001, "current_time_ms": 30040, "exploitability": 0.0132522},
    {"iteration": 1140001, "current_time_ms": 30248, "exploitability": 0.0132396},
    {"iteration": 1150001, "current_time_ms": 30419, "exploitability": 0.0131447},
    {"iteration": 1160001, "current_time_ms": 30599, "exploitability": 0.0130263},
    {"iteration": 1170001, "current_time_ms": 30776, "exploitability": 0.0131251},
    {"iteration": 1180001, "current_time_ms": 30957, "exploitability": 0.0130653},
    {"iteration": 1190001, "current_time_ms": 31139, "exploitability": 0.0130311},
    {"iteration": 1200001, "current_time_ms": 31523, "exploitability": 0.0129247},
    {"iteration": 1210001, "current_time_ms": 31882, "exploitability": 0.0128623},
    {"iteration": 1220001, "current_time_ms": 32335, "exploitability": 0.0129234},
    {"iteration": 1230001, "current_time_ms": 32701, "exploitability": 0.0130424},
    {"iteration": 1240001, "current_time_ms": 33099, "exploitability": 0.0129275},
    {"iteration": 1250001, "current_time_ms": 33482, "exploitability": 0.0128205},
    {"iteration": 1260001, "current_time_ms": 33846, "exploitability": 0.0128616},
    {"iteration": 1270001, "current_time_ms": 34207, "exploitability": 0.0129707},
    {"iteration": 1280001, "current_time_ms": 34514, "exploitability": 0.0128199},
    {"iteration": 1290001, "current_time_ms": 34833, "exploitability": 0.0127177},
    {"iteration": 1300001, "current_time_ms": 35201, "exploitability": 0.0127548},
    {"iteration": 1310001, "current_time_ms": 35511, "exploitability": 0.0128101},
    {"iteration": 1320001, "current_time_ms": 35854, "exploitability": 0.0127768},
    {"iteration": 1330001, "current_time_ms": 36321, "exploitability": 0.0125674},
    {"iteration": 1340001, "current_time_ms": 36672, "exploitability": 0.0124719},
    {"iteration": 1350001, "current_time_ms": 36997, "exploitability": 0.0125199},
    {"iteration": 1360001, "current_time_ms": 37210, "exploitability": 0.0126274},
    {"iteration": 1370001, "current_time_ms": 37385, "exploitability": 0.0125803},
    {"iteration": 1380001, "current_time_ms": 37568, "exploitability": 0.0124687},
    {"iteration": 1390001, "current_time_ms": 37744, "exploitability": 0.0122373},
    {"iteration": 1400001, "current_time_ms": 37919, "exploitability": 0.0120385},
    {"iteration": 1410001, "current_time_ms": 38090, "exploitability": 0.0120751},
    {"iteration": 1420001, "current_time_ms": 38263, "exploitability": 0.0123217},
    {"iteration": 1430001, "current_time_ms": 38433, "exploitability": 0.012273},
    {"iteration": 1440001, "current_time_ms": 38628, "exploitability": 0.0121227},
    {"iteration": 1450001, "current_time_ms": 38829, "exploitability": 0.0120692},
    {"iteration": 1460001, "current_time_ms": 39027, "exploitability": 0.0120991},
    {"iteration": 1470001, "current_time_ms": 39252, "exploitability": 0.0120346},
    {"iteration": 1480001, "current_time_ms": 39482, "exploitability": 0.0118849},
    {"iteration": 1490001, "current_time_ms": 39669, "exploitability": 0.0119263},
    {"iteration": 1500001, "current_time_ms": 39856, "exploitability": 0.01221},
    {"iteration": 1510001, "current_time_ms": 40039, "exploitability": 0.0122923},
    {"iteration": 1520001, "current_time_ms": 40219, "exploitability": 0.012036},
    {"iteration": 1530001, "current_time_ms": 40396, "exploitability": 0.0117949},
    {"iteration": 1540001, "current_time_ms": 40576, "exploitability": 0.0118581},
    {"iteration": 1550001, "current_time_ms": 40771, "exploitability": 0.0121486},
    {"iteration": 1560001, "current_time_ms": 40953, "exploitability": 0.0122839},
    {"iteration": 1570001, "current_time_ms": 41130, "exploitability": 0.0120623},
    {"iteration": 1580001, "current_time_ms": 41345, "exploitability": 0.0118179},
    {"iteration": 1590001, "current_time_ms": 41528, "exploitability": 0.0119624},
    {"iteration": 1600001, "current_time_ms": 41714, "exploitability": 0.0121527},
    {"iteration": 1610001, "current_time_ms": 41899, "exploitability": 0.0121256},
    {"iteration": 1620001, "current_time_ms": 42087, "exploitability": 0.0119389},
    {"iteration": 1630001, "current_time_ms": 42269, "exploitability": 0.01191},
    {"iteration": 1640001, "current_time_ms": 42451, "exploitability": 0.0119776},
    {"iteration": 1650001, "current_time_ms": 42629, "exploitability": 0.0119969},
    {"iteration": 1660001, "current_time_ms": 42821, "exploitability": 0.0118946},
    {"iteration": 1670001, "current_time_ms": 43004, "exploitability": 0.0118451},
    {"iteration": 1680001, "current_time_ms": 43181, "exploitability": 0.0118558},
    {"iteration": 1690001, "current_time_ms": 43364, "exploitability": 0.0118105},
    {"iteration": 1700001, "current_time_ms": 43563, "exploitability": 0.0116816},
    {"iteration": 1710001, "current_time_ms": 43757, "exploitability": 0.0116493},
    {"iteration": 1720001, "current_time_ms": 43933, "exploitability": 0.0116486},
    {"iteration": 1730001, "current_time_ms": 44110, "exploitability": 0.0116963},
    {"iteration": 1740001, "current_time_ms": 44297, "exploitability": 0.0116018},
    {"iteration": 1750001, "current_time_ms": 44481, "exploitability": 0.0114567},
    {"iteration": 1760001, "current_time_ms": 44656, "exploitability": 0.0113624},
    {"iteration": 1770001, "current_time_ms": 44844, "exploitability": 0.0114391},
    {"iteration": 1780001, "current_time_ms": 45027, "exploitability": 0.0114946},
    {"iteration": 1790001, "current_time_ms": 45211, "exploitability": 0.0113351},
    {"iteration": 1800001, "current_time_ms": 45390, "exploitability": 0.0111801},
    {"iteration": 1810001, "current_time_ms": 45593, "exploitability": 0.01116},
    {"iteration": 1820001, "current_time_ms": 45780, "exploitability": 0.0113698},
    {"iteration": 1830001, "current_time_ms": 45961, "exploitability": 0.0115297},
    {"iteration": 1840001, "current_time_ms": 46138, "exploitability": 0.0115099},
    {"iteration": 1850001, "current_time_ms": 46328, "exploitability": 0.0113219},
    {"iteration": 1860001, "current_time_ms": 46516, "exploitability": 0.0110897},
    {"iteration": 1870001, "current_time_ms": 46689, "exploitability": 0.0110984},
    {"iteration": 1880001, "current_time_ms": 46897, "exploitability": 0.0112797},
    {"iteration": 1890001, "current_time_ms": 47260, "exploitability": 0.0113031},
    {"iteration": 1900001, "current_time_ms": 47644, "exploitability": 0.0112151},
    {"iteration": 1910001, "current_time_ms": 47982, "exploitability": 0.0110825},
    {"iteration": 1920001, "current_time_ms": 48400, "exploitability": 0.0110299},
    {"iteration": 1930001, "current_time_ms": 48800, "exploitability": 0.0111523},
    {"iteration": 1940001, "current_time_ms": 49154, "exploitability": 0.0112297},
    {"iteration": 1950001, "current_time_ms": 49393, "exploitability": 0.0111735},
    {"iteration": 1960001, "current_time_ms": 49582, "exploitability": 0.0111058},
    {"iteration": 1970001, "current_time_ms": 49771, "exploitability": 0.0110093},
    {"iteration": 1980001, "current_time_ms": 49955, "exploitability": 0.0109814},
    {"iteration": 1990001, "current_time_ms": 50146, "exploitability": 0.0111307},
    {"iteration": 2000001, "current_time_ms": 50391, "exploitability": 0.0113037},
    {"iteration": 2010001, "current_time_ms": 50598, "exploitability": 0.011234},
    {"iteration": 2020001, "current_time_ms": 50792, "exploitability": 0.0109723},
    {"iteration": 2030001, "current_time_ms": 50990, "exploitability": 0.0107128},
    {"iteration": 2040001, "current_time_ms": 51178, "exploitability": 0.0106253},
    {"iteration": 2050001, "current_time_ms": 51360, "exploitability": 0.0108432},
    {"iteration": 2060001, "current_time_ms": 51567, "exploitability": 0.0110458},
    {"iteration": 2070001, "current_time_ms": 51750, "exploitability": 0.0110553},
    {"iteration": 2080001, "current_time_ms": 51931, "exploitability": 0.0108963},
    {"iteration": 2090001, "current_time_ms": 52122, "exploitability": 0.0107619},
    {"iteration": 2100001, "current_time_ms": 52305, "exploitability": 0.0107555},
    {"iteration": 2110001, "current_time_ms": 52484, "exploitability": 0.0108089},
    {"iteration": 2120001, "current_time_ms": 52669, "exploitability": 0.0108232},
    {"iteration": 2130001, "current_time_ms": 52858, "exploitability": 0.0107085},
    {"iteration": 2140001, "current_time_ms": 53054, "exploitability": 0.0105748},
    {"iteration": 2150001, "current_time_ms": 53238, "exploitability": 0.0105116},
    {"iteration": 2160001, "current_time_ms": 53452, "exploitability": 0.0105744},
    {"iteration": 2170001, "current_time_ms": 53639, "exploitability": 0.0106749},
    {"iteration": 2180001, "current_time_ms": 53826, "exploitability": 0.0106326},
    {"iteration": 2190001, "current_time_ms": 54035, "exploitability": 0.0104566},
    {"iteration": 2200001, "current_time_ms": 54220, "exploitability": 0.0103297},
    {"iteration": 2210001, "current_time_ms": 54405, "exploitability": 0.010349},
    {"iteration": 2220001, "current_time_ms": 54592, "exploitability": 0.0104911},
    {"iteration": 2230001, "current_time_ms": 54775, "exploitability": 0.0105533},
    {"iteration": 2240001, "current_time_ms": 54973, "exploitability": 0.0104803},
    {"iteration": 2250001, "current_time_ms": 55157, "exploitability": 0.0103297},
    {"iteration": 2260001, "current_time_ms": 55339, "exploitability": 0.0102419},
    {"iteration": 2270001, "current_time_ms": 55528, "exploitability": 0.0102159},
    {"iteration": 2280001, "current_time_ms": 55721, "exploitability": 0.0102758},
    {"iteration": 2290001, "current_time_ms": 55908, "exploitability": 0.0103541},
    {"iteration": 2300001, "current_time_ms": 56091, "exploitability": 0.0103628},
    {"iteration": 2310001, "current_time_ms": 56273, "exploitability": 0.0102346},
    {"iteration": 2320001, "current_time_ms": 56459, "exploitability": 0.010114},
    {"iteration": 2330001, "current_time_ms": 56641, "exploitability": 0.0101112},
    {"iteration": 2340001, "current_time_ms": 56824, "exploitability": 0.0102174},
    {"iteration": 2350001, "current_time_ms": 57021, "exploitability": 0.0102529},
    {"iteration": 2360001, "current_time_ms": 57216, "exploitability": 0.010222},
    {"iteration": 2370001, "current_time_ms": 57425, "exploitability": 0.0101122},
    {"iteration": 2380001, "current_time_ms": 57630, "exploitability": 0.0100673},
    {"iteration": 2390001, "current_time_ms": 57831, "exploitability": 0.010107},
    {"iteration": 2400001, "current_time_ms": 58038, "exploitability": 0.0102049},
    {"iteration": 2410001, "current_time_ms": 58233, "exploitability": 0.0102137},
    {"iteration": 2420001, "current_time_ms": 58436, "exploitability": 0.0101397},
    {"iteration": 2430001, "current_time_ms": 58653, "exploitability": 0.0100525},
    {"iteration": 2440001, "current_time_ms": 58844, "exploitability": 0.00998272},
    {"iteration": 2450001, "current_time_ms": 59036, "exploitability": 0.00994993},
    {"iteration": 2460001, "current_time_ms": 59242, "exploitability": 0.00997197},
    {"iteration": 2470001, "current_time_ms": 59432, "exploitability": 0.00995917},
    {"iteration": 2480001, "current_time_ms": 59638, "exploitability": 0.00992721},
    {"iteration": 2490001, "current_time_ms": 59831, "exploitability": 0.00988756},
    {"iteration": 2500001, "current_time_ms": 60009, "exploitability": 0.00991353},
    {"iteration": 2510001, "current_time_ms": 60187, "exploitability": 0.00996308},
    {"iteration": 2520001, "current_time_ms": 60363, "exploitability": 0.00998762},
    {"iteration": 2530001, "current_time_ms": 60547, "exploitability": 0.00997408},
    {"iteration": 2540001, "current_time_ms": 60770, "exploitability": 0.00993571},
    {"iteration": 2550001, "current_time_ms": 61007, "exploitability": 0.00986906},
    {"iteration": 2560001, "current_time_ms": 61237, "exploitability": 0.00981442},
    {"iteration": 2570001, "current_time_ms": 61471, "exploitability": 0.00981427},
    {"iteration": 2580001, "current_time_ms": 61681, "exploitability": 0.00980128},
    {"iteration": 2590001, "current_time_ms": 61878, "exploitability": 0.00980041},
    {"iteration": 2600001, "current_time_ms": 62082, "exploitability": 0.00979184},
    {"iteration": 2610001, "current_time_ms": 62284, "exploitability": 0.00977803},
    {"iteration": 2620001, "current_time_ms": 62490, "exploitability": 0.00980554},
    {"iteration": 2630001, "current_time_ms": 62690, "exploitability": 0.00989264},
    {"iteration": 2640001, "current_time_ms": 62890, "exploitability": 0.00987013},
    {"iteration": 2650001, "current_time_ms": 63078, "exploitability": 0.00978178},
    {"iteration": 2660001, "current_time_ms": 63255, "exploitability": 0.00966244},
    {"iteration": 2670001, "current_time_ms": 63488, "exploitability": 0.00962665},
    {"iteration": 2680001, "current_time_ms": 63834, "exploitability": 0.00970027},
    {"iteration": 2690001, "current_time_ms": 64205, "exploitability": 0.00978607},
    {"iteration": 2700001, "current_time_ms": 64518, "exploitability": 0.0097279},
    {"iteration": 2710001, "current_time_ms": 64703, "exploitability": 0.00958371},
    {"iteration": 2720001, "current_time_ms": 64887, "exploitability": 0.00940345},
    {"iteration": 2730001, "current_time_ms": 65081, "exploitability": 0.00924508},
    {"iteration": 2740001, "current_time_ms": 65274, "exploitability": 0.00920548},
    {"iteration": 2750001, "current_time_ms": 65464, "exploitability": 0.00933175},
    {"iteration": 2760001, "current_time_ms": 65704, "exploitability": 0.00950302},
    {"iteration": 2770001, "current_time_ms": 65938, "exploitability": 0.00957364},
    {"iteration": 2780001, "current_time_ms": 66149, "exploitability": 0.00944207},
    {"iteration": 2790001, "current_time_ms": 66350, "exploitability": 0.00926947},
    {"iteration": 2800001, "current_time_ms": 66552, "exploitability": 0.00918585},
    {"iteration": 2810001, "current_time_ms": 66749, "exploitability": 0.00918919},
    {"iteration": 2820001, "current_time_ms": 67018, "exploitability": 0.00925234},
    {"iteration": 2830001, "current_time_ms": 67433, "exploitability": 0.0093005},
    {"iteration": 2840001, "current_time_ms": 67784, "exploitability": 0.00934018},
    {"iteration": 2850001, "current_time_ms": 68121, "exploitability": 0.00930847},
    {"iteration": 2860001, "current_time_ms": 68442, "exploitability": 0.00920199},
    {"iteration": 2870001, "current_time_ms": 68805, "exploitability": 0.00911038},
    {"iteration": 2880001, "current_time_ms": 69110, "exploitability": 0.0090919},
    {"iteration": 2890001, "current_time_ms": 69459, "exploitability": 0.00913983},
    {"iteration": 2900001, "current_time_ms": 69843, "exploitability": 0.00921435},
    {"iteration": 2910001, "current_time_ms": 70172, "exploitability": 0.00920098},
    {"iteration": 2920001, "current_time_ms": 70522, "exploitability": 0.00915493},
    {"iteration": 2930001, "current_time_ms": 70887, "exploitability": 0.00913404},
    {"iteration": 2940001, "current_time_ms": 71236, "exploitability": 0.00916039},
    {"iteration": 2950001, "current_time_ms": 71596, "exploitability": 0.00916976},
    {"iteration": 2960001, "current_time_ms": 71961, "exploitability": 0.00916555},
    {"iteration": 2970001, "current_time_ms": 72268, "exploitability": 0.00912064},
    {"iteration": 2980001, "current_time_ms": 72609, "exploitability": 0.00904111},
    {"iteration": 2990001, "current_time_ms": 72937, "exploitability": 0.0089419},
    {"iteration": 3000001, "current_time_ms": 73305, "exploitability": 0.0088975},
    {"iteration": 3010001, "current_time_ms": 73653, "exploitability": 0.00896217},
    {"iteration": 3020001, "current_time_ms": 73966, "exploitability": 0.00907458},
    {"iteration": 3030001, "current_time_ms": 74319, "exploitability": 0.00918818},
    {"iteration": 3040001, "current_time_ms": 74653, "exploitability": 0.0091129},
    {"iteration": 3050001, "current_time_ms": 75024, "exploitability": 0.00893042},
    {"iteration": 3060001, "current_time_ms": 75400, "exploitability": 0.00880994},
    {"iteration": 3070001, "current_time_ms": 75722, "exploitability": 0.00882895},
    {"iteration": 3080001, "current_time_ms": 76077, "exploitability": 0.00891845},
    {"iteration": 3090001, "current_time_ms": 76395, "exploitability": 0.00898709},
    {"iteration": 3100001, "current_time_ms": 76755, "exploitability": 0.00897291},
    {"iteration": 3110001, "current_time_ms": 77119, "exploitability": 0.00887824},
    {"iteration": 3120001, "current_time_ms": 77467, "exploitability": 0.0088098},
    {"iteration": 3130001, "current_time_ms": 77809, "exploitability": 0.0088338},
    {"iteration": 3140001, "current_time_ms": 78139, "exploitability": 0.00889581},
    {"iteration": 3150001, "current_time_ms": 78499, "exploitability": 0.00890111},
    {"iteration": 3160001, "current_time_ms": 78831, "exploitability": 0.00884405},
    {"iteration": 3170001, "current_time_ms": 79191, "exploitability": 0.00878771},
    {"iteration": 3180001, "current_time_ms": 79526, "exploitability": 0.00882241},
    {"iteration": 3190001, "current_time_ms": 79867, "exploitability": 0.0089173},
    {"iteration": 3200001, "current_time_ms": 80191, "exploitability": 0.00893575},
    {"iteration": 3210001, "current_time_ms": 80546, "exploitability": 0.00885683},
    {"iteration": 3220001, "current_time_ms": 80938, "exploitability": 0.00873654},
    {"iteration": 3230001, "current_time_ms": 81275, "exploitability": 0.00866629},
    {"iteration": 3240001, "current_time_ms": 81623, "exploitability": 0.00866651},
    {"iteration": 3250001, "current_time_ms": 81947, "exploitability": 0.00874459},
    {"iteration": 3260001, "current_time_ms": 82303, "exploitability": 0.00877878},
    {"iteration": 3270001, "current_time_ms": 82660, "exploitability": 0.00872674},
    {"iteration": 3280001, "current_time_ms": 83012, "exploitability": 0.00863942},
    {"iteration": 3290001, "current_time_ms": 83360, "exploitability": 0.00857225},
    {"iteration": 3300001, "current_time_ms": 83676, "exploitability": 0.00855638},
    {"iteration": 3310001, "current_time_ms": 84052, "exploitability": 0.00855702},
    {"iteration": 3320001, "current_time_ms": 84371, "exploitability": 0.00858116},
    {"iteration": 3330001, "current_time_ms": 84596, "exploitability": 0.008628},
    {"iteration": 3340001, "current_time_ms": 84789, "exploitability": 0.00866386},
    {"iteration": 3350001, "current_time_ms": 84971, "exploitability": 0.00866378},
    {"iteration": 3360001, "current_time_ms": 85150, "exploitability": 0.00859369},
    {"iteration": 3370001, "current_time_ms": 85361, "exploitability": 0.00854834},
    {"iteration": 3380001, "current_time_ms": 85639, "exploitability": 0.0085122},
    {"iteration": 3390001, "current_time_ms": 85990, "exploitability": 0.00848243},
    {"iteration": 3400001, "current_time_ms": 86362, "exploitability": 0.00850182},
    {"iteration": 3410001, "current_time_ms": 86703, "exploitability": 0.00855284},
    {"iteration": 3420001, "current_time_ms": 87063, "exploitability": 0.00858279},
    {"iteration": 3430001, "current_time_ms": 87434, "exploitability": 0.00858962},
    {"iteration": 3440001, "current_time_ms": 87748, "exploitability": 0.00859468},
    {"iteration": 3450001, "current_time_ms": 88101, "exploitability": 0.00852288},
    {"iteration": 3460001, "current_time_ms": 88419, "exploitability": 0.00837518},
    {"iteration": 3470001, "current_time_ms": 88779, "exploitability": 0.00824214},
    {"iteration": 3480001, "current_time_ms": 89139, "exploitability": 0.00818685},
    {"iteration": 3490001, "current_time_ms": 89475, "exploitability": 0.00827245},
    {"iteration": 3500001, "current_time_ms": 89811, "exploitability": 0.00840929},
    {"iteration": 3510001, "current_time_ms": 90136, "exploitability": 0.00850111},
    {"iteration": 3520001, "current_time_ms": 90513, "exploitability": 0.00845531},
    {"iteration": 3530001, "current_time_ms": 90887, "exploitability": 0.00834813},
    {"iteration": 3540001, "current_time_ms": 91200, "exploitability": 0.00824789},
    {"iteration": 3550001, "current_time_ms": 91562, "exploitability": 0.00820808},
    {"iteration": 3560001, "current_time_ms": 91906, "exploitability": 0.00824768},
    {"iteration": 3570001, "current_time_ms": 92246, "exploitability": 0.00832371},
    {"iteration": 3580001, "current_time_ms": 92570, "exploitability": 0.00839384},
    {"iteration": 3590001, "current_time_ms": 92918, "exploitability": 0.00840017},
    {"iteration": 3600001, "current_time_ms": 93262, "exploitability": 0.00833388},
    {"iteration": 3610001, "current_time_ms": 93593, "exploitability": 0.00821578},
    {"iteration": 3620001, "current_time_ms": 93946, "exploitability": 0.00810629},
    {"iteration": 3630001, "current_time_ms": 94388, "exploitability": 0.00806506},
    {"iteration": 3640001, "current_time_ms": 94823, "exploitability": 0.00814612},
    {"iteration": 3650001, "current_time_ms": 95226, "exploitability": 0.00828931},
    {"iteration": 3660001, "current_time_ms": 95607, "exploitability": 0.00838057},
    {"iteration": 3670001, "current_time_ms": 95975, "exploitability": 0.00835438},
    {"iteration": 3680001, "current_time_ms": 96335, "exploitability": 0.00824771},
    {"iteration": 3690001, "current_time_ms": 96647, "exploitability": 0.00815059},
    {"iteration": 3700001, "current_time_ms": 96974, "exploitability": 0.00811736},
    {"iteration": 3710001, "current_time_ms": 97341, "exploitability": 0.00814611},
    {"iteration": 3720001, "current_time_ms": 97659, "exploitability": 0.0082122},
    {"iteration": 3730001, "current_time_ms": 98025, "exploitability": 0.0082479},
    {"iteration": 3740001, "current_time_ms": 98380, "exploitability": 0.00822684},
    {"iteration": 3750001, "current_time_ms": 98734, "exploitability": 0.00816443},
    {"iteration": 3760001, "current_time_ms": 99083, "exploitability": 0.00809785},
    {"iteration": 3770001, "current_time_ms": 99464, "exploitability": 0.00807494},
    {"iteration": 3780001, "current_time_ms": 99718, "exploitability": 0.00811516},
    {"iteration": 3790001, "current_time_ms": 99899, "exploitability": 0.00819429},
    {"iteration": 3800001, "current_time_ms": 100087, "exploitability": 0.00820327},
    {"iteration": 3810001, "current_time_ms": 100274, "exploitability": 0.00813814},
    {"iteration": 3820001, "current_time_ms": 100460, "exploitability": 0.00806424},
    {"iteration": 3830001, "current_time_ms": 100645, "exploitability": 0.00802207},
    {"iteration": 3840001, "current_time_ms": 100826, "exploitability": 0.00804333},
    {"iteration": 3850001, "current_time_ms": 101010, "exploitability": 0.00815384},
    {"iteration": 3860001, "current_time_ms": 101190, "exploitability": 0.00824277},
    {"iteration": 3870001, "current_time_ms": 101372, "exploitability": 0.00824607},
    {"iteration": 3880001, "current_time_ms": 101551, "exploitability": 0.00817989},
    {"iteration": 3890001, "current_time_ms": 101743, "exploitability": 0.00809582},
    {"iteration": 3900001, "current_time_ms": 101924, "exploitability": 0.00801698},
    {"iteration": 3910001, "current_time_ms": 102104, "exploitability": 0.00798618},
    {"iteration": 3920001, "current_time_ms": 102287, "exploitability": 0.00802839},
    {"iteration": 3930001, "current_time_ms": 102469, "exploitability": 0.00813499},
    {"iteration": 3940001, "current_time_ms": 102654, "exploitability": 0.00818542},
    {"iteration": 3950001, "current_time_ms": 102831, "exploitability": 0.00814967},
    {"iteration": 3960001, "current_time_ms": 103016, "exploitability": 0.00807936},
    {"iteration": 3970001, "current_time_ms": 103196, "exploitability": 0.00799421},
    {"iteration": 3980001, "current_time_ms": 103387, "exploitability": 0.0079533},
    {"iteration": 3990001, "current_time_ms": 103574, "exploitability": 0.00797403},
    {"iteration": 4000001, "current_time_ms": 103773, "exploitability": 0.00803529},
    {"iteration": 4010001, "current_time_ms": 103956, "exploitability": 0.00811345},
    {"iteration": 4020001, "current_time_ms": 104192, "exploitability": 0.00813124},
    {"iteration": 4030001, "current_time_ms": 104424, "exploitability": 0.00806703},
    {"iteration": 4040001, "current_time_ms": 104642, "exploitability": 0.00795899},
    {"iteration": 4050001, "current_time_ms": 104964, "exploitability": 0.00784752},
    {"iteration": 4060001, "current_time_ms": 105404, "exploitability": 0.00788783},
    {"iteration": 4070001, "current_time_ms": 105797, "exploitability": 0.00793712},
    {"iteration": 4080001, "current_time_ms": 106196, "exploitability": 0.00805576},
    {"iteration": 4090001, "current_time_ms": 106521, "exploitability": 0.0081346},
    {"iteration": 4100001, "current_time_ms": 106873, "exploitability": 0.00809814},
    {"iteration": 4110001, "current_time_ms": 107223, "exploitability": 0.0079666},
    {"iteration": 4120001, "current_time_ms": 107600, "exploitability": 0.00782897},
    {"iteration": 4130001, "current_time_ms": 107943, "exploitability": 0.00776525},
    {"iteration": 4140001, "current_time_ms": 108192, "exploitability": 0.00781676},
    {"iteration": 4150001, "current_time_ms": 108386, "exploitability": 0.00794414},
    {"iteration": 4160001, "current_time_ms": 108566, "exploitability": 0.00799224},
    {"iteration": 4170001, "current_time_ms": 108747, "exploitability": 0.00792663},
    {"iteration": 4180001, "current_time_ms": 108937, "exploitability": 0.00780998},
    {"iteration": 4190001, "current_time_ms": 109117, "exploitability": 0.00778298},
    {"iteration": 4200001, "current_time_ms": 109304, "exploitability": 0.00785274},
    {"iteration": 4210001, "current_time_ms": 109483, "exploitability": 0.00785861},
    {"iteration": 4220001, "current_time_ms": 109665, "exploitability": 0.00794295},
    {"iteration": 4230001, "current_time_ms": 109852, "exploitability": 0.00791725},
    {"iteration": 4240001, "current_time_ms": 110034, "exploitability": 0.00784047},
    {"iteration": 4250001, "current_time_ms": 110224, "exploitability": 0.00776202},
    {"iteration": 4260001, "current_time_ms": 110409, "exploitability": 0.00770804},
    {"iteration": 4270001, "current_time_ms": 110597, "exploitability": 0.00775671},
    {"iteration": 4280001, "current_time_ms": 110785, "exploitability": 0.00782622},
    {"iteration": 4290001, "current_time_ms": 110967, "exploitability": 0.00786395},
    {"iteration": 4300001, "current_time_ms": 111151, "exploitability": 0.00793948},
    {"iteration": 4310001, "current_time_ms": 111475, "exploitability": 0.0079052},
    {"iteration": 4320001, "current_time_ms": 111799, "exploitability": 0.00780912},
    {"iteration": 4330001, "current_time_ms": 112159, "exploitability": 0.00771689},
    {"iteration": 4340001, "current_time_ms": 112516, "exploitability": 0.007667},
    {"iteration": 4350001, "current_time_ms": 112846, "exploitability": 0.00767312},
    {"iteration": 4360001, "current_time_ms": 113199, "exploitability": 0.0077316},
    {"iteration": 4370001, "current_time_ms": 113524, "exploitability": 0.00779719},
    {"iteration": 4380001, "current_time_ms": 113892, "exploitability": 0.00783576},
    {"iteration": 4390001, "current_time_ms": 114224, "exploitability": 0.0078046},
    {"iteration": 4400001, "current_time_ms": 114589, "exploitability": 0.00774215},
    {"iteration": 4410001, "current_time_ms": 114936, "exploitability": 0.00767215},
    {"iteration": 4420001, "current_time_ms": 115282, "exploitability": 0.00764039},
    {"iteration": 4430001, "current_time_ms": 115649, "exploitability": 0.0076497},
    {"iteration": 4440001, "current_time_ms": 115989, "exploitability": 0.00768954},
    {"iteration": 4450001, "current_time_ms": 116337, "exploitability": 0.0077258},
    {"iteration": 4460001, "current_time_ms": 116704, "exploitability": 0.00772898},
    {"iteration": 4470001, "current_time_ms": 117046, "exploitability": 0.00769981},
    {"iteration": 4480001, "current_time_ms": 117396, "exploitability": 0.00766967},
    {"iteration": 4490001, "current_time_ms": 117710, "exploitability": 0.00764217},
    {"iteration": 4500001, "current_time_ms": 118087, "exploitability": 0.00761027},
    {"iteration": 4510001, "current_time_ms": 118416, "exploitability": 0.00759173},
    {"iteration": 4520001, "current_time_ms": 118770, "exploitability": 0.00758246},
    {"iteration": 4530001, "current_time_ms": 119109, "exploitability": 0.00759743},
    {"iteration": 4540001, "current_time_ms": 119354, "exploitability": 0.0076109},
    {"iteration": 4550001, "current_time_ms": 119689, "exploitability": 0.00760829},
    {"iteration": 4560001, "current_time_ms": 119948, "exploitability": 0.0075814},
    {"iteration": 4570001, "current_time_ms": 120127, "exploitability": 0.00753147},
    {"iteration": 4580001, "current_time_ms": 120316, "exploitability": 0.00749457},
    {"iteration": 4590001, "current_time_ms": 120498, "exploitability": 0.00748312},
    {"iteration": 4600001, "current_time_ms": 120689, "exploitability": 0.00753467},
    {"iteration": 4610001, "current_time_ms": 120872, "exploitability": 0.00755759},
    {"iteration": 4620001, "current_time_ms": 121063, "exploitability": 0.00753883},
    {"iteration": 4630001, "current_time_ms": 121244, "exploitability": 0.00753657},
    {"iteration": 4640001, "current_time_ms": 121441, "exploitability": 0.0075189},
    {"iteration": 4650001, "current_time_ms": 121625, "exploitability": 0.00749759},
    {"iteration": 4660001, "current_time_ms": 121864, "exploitability": 0.00747182},
    {"iteration": 4670001, "current_time_ms": 122239, "exploitability": 0.00745371},
    {"iteration": 4680001, "current_time_ms": 122610, "exploitability": 0.00745352},
    {"iteration": 4690001, "current_time_ms": 122943, "exploitability": 0.00745943},
    {"iteration": 4700001, "current_time_ms": 123292, "exploitability": 0.00744723},
    {"iteration": 4710001, "current_time_ms": 123626, "exploitability": 0.00741444},
    {"iteration": 4720001, "current_time_ms": 124002, "exploitability": 0.00742369},
    {"iteration": 4730001, "current_time_ms": 124328, "exploitability": 0.00743266},
    {"iteration": 4740001, "current_time_ms": 124659, "exploitability": 0.00745708},
    {"iteration": 4750001, "current_time_ms": 125009, "exploitability": 0.00747041},
    {"iteration": 4760001, "current_time_ms": 125349, "exploitability": 0.00745458},
    {"iteration": 4770001, "current_time_ms": 125697, "exploitability": 0.00741947},
    {"iteration": 4780001, "current_time_ms": 126031, "exploitability": 0.00737246},
    {"iteration": 4790001, "current_time_ms": 126387, "exploitability": 0.00734466},
    {"iteration": 4800001, "current_time_ms": 126727, "exploitability": 0.0073211},
    {"iteration": 4810001, "current_time_ms": 127090, "exploitability": 0.00733299},
    {"iteration": 4820001, "current_time_ms": 127442, "exploitability": 0.00734738},
    {"iteration": 4830001, "current_time_ms": 127757, "exploitability": 0.00735227},
    {"iteration": 4840001, "current_time_ms": 128134, "exploitability": 0.00735374},
    {"iteration": 4850001, "current_time_ms": 128466, "exploitability": 0.00735273},
    {"iteration": 4860001, "current_time_ms": 128853, "exploitability": 0.00736701},
    {"iteration": 4870001, "current_time_ms": 129212, "exploitability": 0.00734754},
    {"iteration": 4880001, "current_time_ms": 129532, "exploitability": 0.00735054},
    {"iteration": 4890001, "current_time_ms": 129720, "exploitability": 0.00738744},
    {"iteration": 4900001, "current_time_ms": 129898, "exploitability": 0.00736389},
    {"iteration": 4910001, "current_time_ms": 130082, "exploitability": 0.00730232},
    {"iteration": 4920001, "current_time_ms": 130310, "exploitability": 0.00724413},
    {"iteration": 4930001, "current_time_ms": 130741, "exploitability": 0.00719697},
    {"iteration": 4940001, "current_time_ms": 131070, "exploitability": 0.00726359},
    {"iteration": 4950001, "current_time_ms": 131426, "exploitability": 0.00732141},
    {"iteration": 4960001, "current_time_ms": 131797, "exploitability": 0.00732836},
    {"iteration": 4970001, "current_time_ms": 132138, "exploitability": 0.00737328},
    {"iteration": 4980001, "current_time_ms": 132484, "exploitability": 0.00738857},
    {"iteration": 4990001, "current_time_ms": 132822, "exploitability": 0.00732686},
    {"iteration": 5000001, "current_time_ms": 133197, "exploitability": 0.00723714},
    {"iteration": 5010001, "current_time_ms": 133561, "exploitability": 0.00717646},
    {"iteration": 5020001, "current_time_ms": 133915, "exploitability": 0.00715635},
    {"iteration": 5030001, "current_time_ms": 134265, "exploitability": 0.00721009},
    {"iteration": 5040001, "current_time_ms": 134589, "exploitability": 0.00725832},
    {"iteration": 5050001, "current_time_ms": 134945, "exploitability": 0.00731264},
    {"iteration": 5060001, "current_time_ms": 135294, "exploitability": 0.00736465},
    {"iteration": 5070001, "current_time_ms": 135634, "exploitability": 0.0073378},
    {"iteration": 5080001, "current_time_ms": 136042, "exploitability": 0.00725479},
    {"iteration": 5090001, "current_time_ms": 136388, "exploitability": 0.00717892},
    {"iteration": 5100001, "current_time_ms": 136732, "exploitability": 0.00714376},
    {"iteration": 5110001, "current_time_ms": 137092, "exploitability": 0.00715614},
    {"iteration": 5120001, "current_time_ms": 137443, "exploitability": 0.00718381},
    {"iteration": 5130001, "current_time_ms": 137851, "exploitability": 0.00723559},
    {"iteration": 5140001, "current_time_ms": 138169, "exploitability": 0.00727314},
    {"iteration": 5150001, "current_time_ms": 138530, "exploitability": 0.00726162},
    {"iteration": 5160001, "current_time_ms": 138859, "exploitability": 0.00719588},
    {"iteration": 5170001, "current_time_ms": 139197, "exploitability": 0.00712933},
    {"iteration": 5180001, "current_time_ms": 139567, "exploitability": 0.00709369},
    {"iteration": 5190001, "current_time_ms": 139882, "exploitability": 0.00709916},
    {"iteration": 5200001, "current_time_ms": 140285, "exploitability": 0.00715361},
    {"iteration": 5210001, "current_time_ms": 140699, "exploitability": 0.00719508},
    {"iteration": 5220001, "current_time_ms": 141098, "exploitability": 0.00721099},
    {"iteration": 5230001, "current_time_ms": 141473, "exploitability": 0.00721074},
    {"iteration": 5240001, "current_time_ms": 141807, "exploitability": 0.00719055},
    {"iteration": 5250001, "current_time_ms": 142005, "exploitability": 0.00714509},
    {"iteration": 5260001, "current_time_ms": 142203, "exploitability": 0.00708802},
    {"iteration": 5270001, "current_time_ms": 142374, "exploitability": 0.00705794},
    {"iteration": 5280001, "current_time_ms": 142544, "exploitability": 0.00707296},
    {"iteration": 5290001, "current_time_ms": 142718, "exploitability": 0.00712277},
    {"iteration": 5300001, "current_time_ms": 142904, "exploitability": 0.00716262},
    {"iteration": 5310001, "current_time_ms": 143086, "exploitability": 0.0071748},
    {"iteration": 5320001, "current_time_ms": 143266, "exploitability": 0.00716432},
    {"iteration": 5330001, "current_time_ms": 143446, "exploitability": 0.00713941},
    {"iteration": 5340001, "current_time_ms": 143635, "exploitability": 0.00710842},
    {"iteration": 5350001, "current_time_ms": 143816, "exploitability": 0.00708796},
    {"iteration": 5360001, "current_time_ms": 143997, "exploitability": 0.00709406},
    {"iteration": 5370001, "current_time_ms": 144170, "exploitability": 0.00711698},
    {"iteration": 5380001, "current_time_ms": 144355, "exploitability": 0.00715119},
    {"iteration": 5390001, "current_time_ms": 144537, "exploitability": 0.00713275},
    {"iteration": 5400001, "current_time_ms": 144720, "exploitability": 0.00706735},
    {"iteration": 5410001, "current_time_ms": 144901, "exploitability": 0.00698405},
    {"iteration": 5420001, "current_time_ms": 145090, "exploitability": 0.00690433},
    {"iteration": 5430001, "current_time_ms": 145281, "exploitability": 0.00689954},
    {"iteration": 5440001, "current_time_ms": 145466, "exploitability": 0.00698721},
    {"iteration": 5450001, "current_time_ms": 145640, "exploitability": 0.00702988},
    {"iteration": 5460001, "current_time_ms": 145825, "exploitability": 0.00711154},
    {"iteration": 5470001, "current_time_ms": 146059, "exploitability": 0.00713007},
    {"iteration": 5480001, "current_time_ms": 146293, "exploitability": 0.00704717},
    {"iteration": 5490001, "current_time_ms": 146512, "exploitability": 0.00692864},
    {"iteration": 5500001, "current_time_ms": 146722, "exploitability": 0.00682624},
    {"iteration": 5510001, "current_time_ms": 146922, "exploitability": 0.00676707},
    {"iteration": 5520001, "current_time_ms": 147123, "exploitability": 0.00678187},
    {"iteration": 5530001, "current_time_ms": 147322, "exploitability": 0.00686927},
    {"iteration": 5540001, "current_time_ms": 147528, "exploitability": 0.0069866},
    {"iteration": 5550001, "current_time_ms": 147723, "exploitability": 0.00706895},
    {"iteration": 5560001, "current_time_ms": 147923, "exploitability": 0.00709459},
    {"iteration": 5570001, "current_time_ms": 148095, "exploitability": 0.00708512},
    {"iteration": 5580001, "current_time_ms": 148263, "exploitability": 0.00704909},
    {"iteration": 5590001, "current_time_ms": 148427, "exploitability": 0.0070017},
    {"iteration": 5600001, "current_time_ms": 148611, "exploitability": 0.00696031},
    {"iteration": 5610001, "current_time_ms": 148791, "exploitability": 0.00694168},
    {"iteration": 5620001, "current_time_ms": 148979, "exploitability": 0.00695846},
    {"iteration": 5630001, "current_time_ms": 149170, "exploitability": 0.00700927},
    {"iteration": 5640001, "current_time_ms": 149354, "exploitability": 0.00706358},
    {"iteration": 5650001, "current_time_ms": 149540, "exploitability": 0.00709216},
    {"iteration": 5660001, "current_time_ms": 149862, "exploitability": 0.00706911},
    {"iteration": 5670001, "current_time_ms": 150180, "exploitability": 0.00702233},
    {"iteration": 5680001, "current_time_ms": 150535, "exploitability": 0.00698411},
    {"iteration": 5690001, "current_time_ms": 150872, "exploitability": 0.00697682},
    {"iteration": 5700001, "current_time_ms": 151269, "exploitability": 0.00698954},
    {"iteration": 5710001, "current_time_ms": 151607, "exploitability": 0.00700906},
    {"iteration": 5720001, "current_time_ms": 151959, "exploitability": 0.00702009},
    {"iteration": 5730001, "current_time_ms": 152330, "exploitability": 0.00704692},
    {"iteration": 5740001, "current_time_ms": 152671, "exploitability": 0.00707831},
    {"iteration": 5750001, "current_time_ms": 153028, "exploitability": 0.007103},
    {"iteration": 5760001, "current_time_ms": 153389, "exploitability": 0.00710776},
    {"iteration": 5770001, "current_time_ms": 153706, "exploitability": 0.00708961},
    {"iteration": 5780001, "current_time_ms": 154053, "exploitability": 0.00705181},
    {"iteration": 5790001, "current_time_ms": 154412, "exploitability": 0.00702285},
    {"iteration": 5800001, "current_time_ms": 154758, "exploitability": 0.00701247},
    {"iteration": 5810001, "current_time_ms": 155141, "exploitability": 0.00700691},
    {"iteration": 5820001, "current_time_ms": 155443, "exploitability": 0.00700307},
    {"iteration": 5830001, "current_time_ms": 155815, "exploitability": 0.007003},
    {"iteration": 5840001, "current_time_ms": 156194, "exploitability": 0.00699782},
    {"iteration": 5850001, "current_time_ms": 156555, "exploitability": 0.00699407},
    {"iteration": 5860001, "current_time_ms": 156900, "exploitability": 0.00699243},
    {"iteration": 5870001, "current_time_ms": 157248, "exploitability": 0.0070075},
    {"iteration": 5880001, "current_time_ms": 157596, "exploitability": 0.00703973},
    {"iteration": 5890001, "current_time_ms": 157927, "exploitability": 0.00706244},
    {"iteration": 5900001, "current_time_ms": 158285, "exploitability": 0.00706475},
    {"iteration": 5910001, "current_time_ms": 158629, "exploitability": 0.00704218},
    {"iteration": 5920001, "current_time_ms": 158957, "exploitability": 0.00700232},
    {"iteration": 5930001, "current_time_ms": 159272, "exploitability": 0.00695993},
    {"iteration": 5940001, "current_time_ms": 159608, "exploitability": 0.00692381},
    {"iteration": 5950001, "current_time_ms": 159962, "exploitability": 0.00689867},
    {"iteration": 5960001, "current_time_ms": 160324, "exploitability": 0.00690206},
    {"iteration": 5970001, "current_time_ms": 160643, "exploitability": 0.00691582},
    {"iteration": 5980001, "current_time_ms": 160996, "exploitability": 0.00694469},
    {"iteration": 5990001, "current_time_ms": 161304, "exploitability": 0.00698631},
    {"iteration": 6000001, "current_time_ms": 161638, "exploitability": 0.0070026},
    {"iteration": 6010001, "current_time_ms": 161953, "exploitability": 0.00698071},
    {"iteration": 6020001, "current_time_ms": 162329, "exploitability": 0.00693903},
    {"iteration": 6030001, "current_time_ms": 162710, "exploitability": 0.00688819},
    {"iteration": 6040001, "current_time_ms": 163053, "exploitability": 0.00684019},
    {"iteration": 6050001, "current_time_ms": 163375, "exploitability": 0.00681039},
    {"iteration": 6060001, "current_time_ms": 163710, "exploitability": 0.00680729},
    {"iteration": 6070001, "current_time_ms": 163963, "exploitability": 0.0068227},
    {"iteration": 6080001, "current_time_ms": 164143, "exploitability": 0.00686393},
    {"iteration": 6090001, "current_time_ms": 164325, "exploitability": 0.00690934},
    {"iteration": 6100001, "current_time_ms": 164503, "exploitability": 0.00694262},
    {"iteration": 6110001, "current_time_ms": 164688, "exploitability": 0.00692542},
    {"iteration": 6120001, "current_time_ms": 164869, "exploitability": 0.00688092},
    {"iteration": 6130001, "current_time_ms": 165052, "exploitability": 0.00681737},
    {"iteration": 6140001, "current_time_ms": 165233, "exploitability": 0.00675764},
    {"iteration": 6150001, "current_time_ms": 165553, "exploitability": 0.00672178},
    {"iteration": 6160001, "current_time_ms": 165877, "exploitability": 0.00671997},
    {"iteration": 6170001, "current_time_ms": 166219, "exploitability": 0.00675758},
    {"iteration": 6180001, "current_time_ms": 166556, "exploitability": 0.00681167},
    {"iteration": 6190001, "current_time_ms": 166918, "exploitability": 0.00685327},
    {"iteration": 6200001, "current_time_ms": 167245, "exploitability": 0.00686431},
    {"iteration": 6210001, "current_time_ms": 167596, "exploitability": 0.00684946},
    {"iteration": 6220001, "current_time_ms": 167943, "exploitability": 0.00681949},
    {"iteration": 6230001, "current_time_ms": 168282, "exploitability": 0.00678907},
    {"iteration": 6240001, "current_time_ms": 168626, "exploitability": 0.00676504},
    {"iteration": 6250001, "current_time_ms": 168941, "exploitability": 0.00676104},
    {"iteration": 6260001, "current_time_ms": 169303, "exploitability": 0.00678381},
    {"iteration": 6270001, "current_time_ms": 169612, "exploitability": 0.0068169},
    {"iteration": 6280001, "current_time_ms": 169962, "exploitability": 0.00684974},
    {"iteration": 6290001, "current_time_ms": 170313, "exploitability": 0.00687028},
    {"iteration": 6300001, "current_time_ms": 170663, "exploitability": 0.00685534},
    {"iteration": 6310001, "current_time_ms": 171028, "exploitability": 0.00681349},
    {"iteration": 6320001, "current_time_ms": 171362, "exploitability": 0.00675793},
    {"iteration": 6330001, "current_time_ms": 171720, "exploitability": 0.00672051},
    {"iteration": 6340001, "current_time_ms": 172058, "exploitability": 0.00670763},
    {"iteration": 6350001, "current_time_ms": 172450, "exploitability": 0.00672632},
    {"iteration": 6360001, "current_time_ms": 172796, "exploitability": 0.00676297},
    {"iteration": 6370001, "current_time_ms": 173122, "exploitability": 0.00680885},
    {"iteration": 6380001, "current_time_ms": 173433, "exploitability": 0.00683086},
    {"iteration": 6390001, "current_time_ms": 173702, "exploitability": 0.00682057},
    {"iteration": 6400001, "current_time_ms": 173889, "exploitability": 0.00678578},
    {"iteration": 6410001, "current_time_ms": 174076, "exploitability": 0.00675066},
    {"iteration": 6420001, "current_time_ms": 174257, "exploitability": 0.00672389},
    {"iteration": 6430001, "current_time_ms": 174565, "exploitability": 0.00671577},
    {"iteration": 6440001, "current_time_ms": 174985, "exploitability": 0.00672512},
    {"iteration": 6450001, "current_time_ms": 175375, "exploitability": 0.00675367},
    {"iteration": 6460001, "current_time_ms": 175783, "exploitability": 0.00680078},
    {"iteration": 6470001, "current_time_ms": 176174, "exploitability": 0.0068424},
    {"iteration": 6480001, "current_time_ms": 176567, "exploitability": 0.00685383},
    {"iteration": 6490001, "current_time_ms": 176940, "exploitability": 0.00683518},
    {"iteration": 6500001, "current_time_ms": 177287, "exploitability": 0.00680239},
    {"iteration": 6510001, "current_time_ms": 177617, "exploitability": 0.00676654},
    {"iteration": 6520001, "current_time_ms": 177974, "exploitability": 0.0067476},
    {"iteration": 6530001, "current_time_ms": 178313, "exploitability": 0.00674861},
    {"iteration": 6540001, "current_time_ms": 178674, "exploitability": 0.00675752},
    {"iteration": 6550001, "current_time_ms": 179016, "exploitability": 0.00677204},
    {"iteration": 6560001, "current_time_ms": 179380, "exploitability": 0.00678985},
    {"iteration": 6570001, "current_time_ms": 179781, "exploitability": 0.006795},
    {"iteration": 6580001, "current_time_ms": 180216, "exploitability": 0.00679093},
    {"iteration": 6590001, "current_time_ms": 180580, "exploitability": 0.0067813},
    {"iteration": 6600001, "current_time_ms": 180930, "exploitability": 0.00676579},
    {"iteration": 6610001, "current_time_ms": 181328, "exploitability": 0.00673982},
    {"iteration": 6620001, "current_time_ms": 181725, "exploitability": 0.00672232},
    {"iteration": 6630001, "current_time_ms": 182047, "exploitability": 0.00673971},
    {"iteration": 6640001, "current_time_ms": 182403, "exploitability": 0.00678777},
    {"iteration": 6650001, "current_time_ms": 182731, "exploitability": 0.00681267},
    {"iteration": 6660001, "current_time_ms": 183038, "exploitability": 0.0068038},
    {"iteration": 6670001, "current_time_ms": 183380, "exploitability": 0.00676367},
    {"iteration": 6680001, "current_time_ms": 183700, "exploitability": 0.00671065},
    {"iteration": 6690001, "current_time_ms": 184033, "exploitability": 0.00665667},
    {"iteration": 6700001, "current_time_ms": 184450, "exploitability": 0.00661437},
    {"iteration": 6710001, "current_time_ms": 184816, "exploitability": 0.00659144},
    {"iteration": 6720001, "current_time_ms": 185172, "exploitability": 0.00659916},
    {"iteration": 6730001, "current_time_ms": 185525, "exploitability": 0.00666273},
    {"iteration": 6740001, "current_time_ms": 185862, "exploitability": 0.00673318},
    {"iteration": 6750001, "current_time_ms": 186246, "exploitability": 0.00678265},
    {"iteration": 6760001, "current_time_ms": 186591, "exploitability": 0.00678619},
    {"iteration": 6770001, "current_time_ms": 186947, "exploitability": 0.00674487},
    {"iteration": 6780001, "current_time_ms": 187295, "exploitability": 0.00668444},
    {"iteration": 6790001, "current_time_ms": 187477, "exploitability": 0.00662448},
    {"iteration": 6800001, "current_time_ms": 187645, "exploitability": 0.00657664},
    {"iteration": 6810001, "current_time_ms": 187810, "exploitability": 0.00656584},
    {"iteration": 6820001, "current_time_ms": 187983, "exploitability": 0.00660422},
    {"iteration": 6830001, "current_time_ms": 188155, "exploitability": 0.00666887},
    {"iteration": 6840001, "current_time_ms": 188322, "exploitability": 0.00672742},
    {"iteration": 6850001, "current_time_ms": 188488, "exploitability": 0.00673339},
    {"iteration": 6860001, "current_time_ms": 188654, "exploitability": 0.00670667},
    {"iteration": 6870001, "current_time_ms": 188834, "exploitability": 0.00666703},
    {"iteration": 6880001, "current_time_ms": 189014, "exploitability": 0.00662065},
    {"iteration": 6890001, "current_time_ms": 189260, "exploitability": 0.006588},
    {"iteration": 6900001, "current_time_ms": 189494, "exploitability": 0.0065817},
    {"iteration": 6910001, "current_time_ms": 189710, "exploitability": 0.00660464},
    {"iteration": 6920001, "current_time_ms": 189979, "exploitability": 0.00664548},
    {"iteration": 6930001, "current_time_ms": 190383, "exploitability": 0.00668136},
    {"iteration": 6940001, "current_time_ms": 190717, "exploitability": 0.00669984},
    {"iteration": 6950001, "current_time_ms": 191072, "exploitability": 0.00671341},
    {"iteration": 6960001, "current_time_ms": 191398, "exploitability": 0.00670809},
    {"iteration": 6970001, "current_time_ms": 191616, "exploitability": 0.00667947},
    {"iteration": 6980001, "current_time_ms": 191791, "exploitability": 0.00664887},
    {"iteration": 6990001, "current_time_ms": 191968, "exploitability": 0.00662075},
    {"iteration": 7000001, "current_time_ms": 192169, "exploitability": 0.00660002},
    {"iteration": 7010001, "current_time_ms": 192349, "exploitability": 0.00659318},
    {"iteration": 7020001, "current_time_ms": 192524, "exploitability": 0.00660392},
    {"iteration": 7030001, "current_time_ms": 192704, "exploitability": 0.00663311},
    {"iteration": 7040001, "current_time_ms": 192887, "exploitability": 0.00666229},
    {"iteration": 7050001, "current_time_ms": 193066, "exploitability": 0.00666404},
    {"iteration": 7060001, "current_time_ms": 193239, "exploitability": 0.0066392},
    {"iteration": 7070001, "current_time_ms": 193412, "exploitability": 0.00661622},
    {"iteration": 7080001, "current_time_ms": 193585, "exploitability": 0.00659789},
    {"iteration": 7090001, "current_time_ms": 193779, "exploitability": 0.00658202},
    {"iteration": 7100001, "current_time_ms": 193969, "exploitability": 0.00657599},
    {"iteration": 7110001, "current_time_ms": 194144, "exploitability": 0.00657263},
    {"iteration": 7120001, "current_time_ms": 194320, "exploitability": 0.00657852},
    {"iteration": 7130001, "current_time_ms": 194501, "exploitability": 0.00658543},
    {"iteration": 7140001, "current_time_ms": 194680, "exploitability": 0.00659996},
    {"iteration": 7150001, "current_time_ms": 194858, "exploitability": 0.0066059},
    {"iteration": 7160001, "current_time_ms": 195033, "exploitability": 0.00658779},
    {"iteration": 7170001, "current_time_ms": 195213, "exploitability": 0.00656577},
    {"iteration": 7180001, "current_time_ms": 195391, "exploitability": 0.00655574},
    {"iteration": 7190001, "current_time_ms": 195567, "exploitability": 0.00656993},
    {"iteration": 7200001, "current_time_ms": 195741, "exploitability": 0.00658108},
    {"iteration": 7210001, "current_time_ms": 195919, "exploitability": 0.00657717},
    {"iteration": 7220001, "current_time_ms": 196099, "exploitability": 0.00655689},
    {"iteration": 7230001, "current_time_ms": 196277, "exploitability": 0.00652488},
    {"iteration": 7240001, "current_time_ms": 196453, "exploitability": 0.00649516},
    {"iteration": 7250001, "current_time_ms": 196644, "exploitability": 0.00647837},
    {"iteration": 7260001, "current_time_ms": 196822, "exploitability": 0.00646831},
    {"iteration": 7270001, "current_time_ms": 196996, "exploitability": 0.00647117},
    {"iteration": 7280001, "current_time_ms": 197178, "exploitability": 0.00648653},
    {"iteration": 7290001, "current_time_ms": 197368, "exploitability": 0.00650074},
    {"iteration": 7300001, "current_time_ms": 197547, "exploitability": 0.00651958},
    {"iteration": 7310001, "current_time_ms": 197731, "exploitability": 0.00654056},
    {"iteration": 7320001, "current_time_ms": 197909, "exploitability": 0.0065481},
    {"iteration": 7330001, "current_time_ms": 198094, "exploitability": 0.00653226},
    {"iteration": 7340001, "current_time_ms": 198272, "exploitability": 0.00650441},
    {"iteration": 7350001, "current_time_ms": 198449, "exploitability": 0.00646701},
    {"iteration": 7360001, "current_time_ms": 198628, "exploitability": 0.00643413},
    {"iteration": 7370001, "current_time_ms": 198811, "exploitability": 0.00642358},
    {"iteration": 7380001, "current_time_ms": 199112, "exploitability": 0.00643966},
    {"iteration": 7390001, "current_time_ms": 199464, "exploitability": 0.00647655},
    {"iteration": 7400001, "current_time_ms": 199814, "exploitability": 0.00651476},
    {"iteration": 7410001, "current_time_ms": 200190, "exploitability": 0.00653521},
    {"iteration": 7420001, "current_time_ms": 200525, "exploitability": 0.00654303},
    {"iteration": 7430001, "current_time_ms": 200882, "exploitability": 0.00653285},
    {"iteration": 7440001, "current_time_ms": 201226, "exploitability": 0.00649451},
    {"iteration": 7450001, "current_time_ms": 201583, "exploitability": 0.00644582},
    {"iteration": 7460001, "current_time_ms": 201909, "exploitability": 0.00640403},
    {"iteration": 7470001, "current_time_ms": 202273, "exploitability": 0.00637313},
    {"iteration": 7480001, "current_time_ms": 202598, "exploitability": 0.00636305},
    {"iteration": 7490001, "current_time_ms": 202933, "exploitability": 0.00637202},
    {"iteration": 7500001, "current_time_ms": 203273, "exploitability": 0.00639949},
    {"iteration": 7510001, "current_time_ms": 203626, "exploitability": 0.0064321},
    {"iteration": 7520001, "current_time_ms": 204008, "exploitability": 0.00643247},
    {"iteration": 7530001, "current_time_ms": 204182, "exploitability": 0.00639669},
    {"iteration": 7540001, "current_time_ms": 204363, "exploitability": 0.00635398},
    {"iteration": 7550001, "current_time_ms": 204548, "exploitability": 0.0063165},
    {"iteration": 7560001, "current_time_ms": 204723, "exploitability": 0.00629101},
    {"iteration": 7570001, "current_time_ms": 204899, "exploitability": 0.00628168},
    {"iteration": 7580001, "current_time_ms": 205078, "exploitability": 0.00628906},
    {"iteration": 7590001, "current_time_ms": 205252, "exploitability": 0.00631419},
    {"iteration": 7600001, "current_time_ms": 205430, "exploitability": 0.00635902},
    {"iteration": 7610001, "current_time_ms": 205632, "exploitability": 0.00639532},
    {"iteration": 7620001, "current_time_ms": 205811, "exploitability": 0.00640001},
    {"iteration": 7630001, "current_time_ms": 205989, "exploitability": 0.00638272},
    {"iteration": 7640001, "current_time_ms": 206171, "exploitability": 0.00634905},
    {"iteration": 7650001, "current_time_ms": 206345, "exploitability": 0.00631039},
    {"iteration": 7660001, "current_time_ms": 206518, "exploitability": 0.00629052},
    {"iteration": 7670001, "current_time_ms": 206717, "exploitability": 0.00628774},
    {"iteration": 7680001, "current_time_ms": 206896, "exploitability": 0.00630626},
    {"iteration": 7690001, "current_time_ms": 207072, "exploitability": 0.00633007},
    {"iteration": 7700001, "current_time_ms": 207261, "exploitability": 0.0063574},
    {"iteration": 7710001, "current_time_ms": 207438, "exploitability": 0.00637714},
    {"iteration": 7720001, "current_time_ms": 207617, "exploitability": 0.00637667},
    {"iteration": 7730001, "current_time_ms": 207799, "exploitability": 0.00635818},
    {"iteration": 7740001, "current_time_ms": 207984, "exploitability": 0.00632865},
    {"iteration": 7750001, "current_time_ms": 208168, "exploitability": 0.00630851},
    {"iteration": 7760001, "current_time_ms": 208342, "exploitability": 0.00630333},
    {"iteration": 7770001, "current_time_ms": 208521, "exploitability": 0.00632148},
    {"iteration": 7780001, "current_time_ms": 208694, "exploitability": 0.00634403},
    {"iteration": 7790001, "current_time_ms": 208877, "exploitability": 0.00636121},
    {"iteration": 7800001, "current_time_ms": 209054, "exploitability": 0.00636489},
    {"iteration": 7810001, "current_time_ms": 209231, "exploitability": 0.00635502},
    {"iteration": 7820001, "current_time_ms": 209410, "exploitability": 0.00633669},
    {"iteration": 7830001, "current_time_ms": 209590, "exploitability": 0.00631183},
    {"iteration": 7840001, "current_time_ms": 209778, "exploitability": 0.00629583},
    {"iteration": 7850001, "current_time_ms": 209953, "exploitability": 0.00628931},
    {"iteration": 7860001, "current_time_ms": 210127, "exploitability": 0.00629531},
    {"iteration": 7870001, "current_time_ms": 210313, "exploitability": 0.00630879},
    {"iteration": 7880001, "current_time_ms": 210493, "exploitability": 0.006327},
    {"iteration": 7890001, "current_time_ms": 210667, "exploitability": 0.00633153},
    {"iteration": 7900001, "current_time_ms": 210841, "exploitability": 0.00631824},
    {"iteration": 7910001, "current_time_ms": 211015, "exploitability": 0.00629465},
    {"iteration": 7920001, "current_time_ms": 211193, "exploitability": 0.0062676},
    {"iteration": 7930001, "current_time_ms": 211378, "exploitability": 0.00624471},
    {"iteration": 7940001, "current_time_ms": 211555, "exploitability": 0.00623225},
    {"iteration": 7950001, "current_time_ms": 211731, "exploitability": 0.00623121},
    {"iteration": 7960001, "current_time_ms": 211905, "exploitability": 0.00624502},
    {"iteration": 7970001, "current_time_ms": 212082, "exploitability": 0.00627575},
    {"iteration": 7980001, "current_time_ms": 212255, "exploitability": 0.00630634},
    {"iteration": 7990001, "current_time_ms": 212437, "exploitability": 0.00632466},
    {"iteration": 8000001, "current_time_ms": 212617, "exploitability": 0.00632},
    {"iteration": 8010001, "current_time_ms": 212788, "exploitability": 0.00629637},
    {"iteration": 8020001, "current_time_ms": 212967, "exploitability": 0.00626639},
    {"iteration": 8030001, "current_time_ms": 213141, "exploitability": 0.00623706},
    {"iteration": 8040001, "current_time_ms": 213314, "exploitability": 0.00621639},
    {"iteration": 8050001, "current_time_ms": 213494, "exploitability": 0.00620939},
    {"iteration": 8060001, "current_time_ms": 213669, "exploitability": 0.00621803},
    {"iteration": 8070001, "current_time_ms": 213847, "exploitability": 0.00624644},
    {"iteration": 8080001, "current_time_ms": 214028, "exploitability": 0.00628676},
    {"iteration": 8090001, "current_time_ms": 214206, "exploitability": 0.00632574},
    {"iteration": 8100001, "current_time_ms": 214390, "exploitability": 0.00634826},
    {"iteration": 8110001, "current_time_ms": 214566, "exploitability": 0.00634492},
    {"iteration": 8120001, "current_time_ms": 214747, "exploitability": 0.00630665},
    {"iteration": 8130001, "current_time_ms": 214921, "exploitability": 0.00625403},
    {"iteration": 8140001, "current_time_ms": 215100, "exploitability": 0.00620247},
    {"iteration": 8150001, "current_time_ms": 215279, "exploitability": 0.00616898},
    {"iteration": 8160001, "current_time_ms": 215454, "exploitability": 0.00616083},
    {"iteration": 8170001, "current_time_ms": 215634, "exploitability": 0.0061767},
    {"iteration": 8180001, "current_time_ms": 215819, "exploitability": 0.00620761},
    {"iteration": 8190001, "current_time_ms": 216000, "exploitability": 0.00624658},
    {"iteration": 8200001, "current_time_ms": 216178, "exploitability": 0.00628059},
    {"iteration": 8210001, "current_time_ms": 216381, "exploitability": 0.00629957},
    {"iteration": 8220001, "current_time_ms": 216560, "exploitability": 0.00630298},
    {"iteration": 8230001, "current_time_ms": 216741, "exploitability": 0.00629058},
    {"iteration": 8240001, "current_time_ms": 216917, "exploitability": 0.00627156},
    {"iteration": 8250001, "current_time_ms": 217093, "exploitability": 0.00625577},
    {"iteration": 8260001, "current_time_ms": 217270, "exploitability": 0.00624655},
    {"iteration": 8270001, "current_time_ms": 217444, "exploitability": 0.00625026},
    {"iteration": 8280001, "current_time_ms": 217628, "exploitability": 0.0062587},
    {"iteration": 8290001, "current_time_ms": 217808, "exploitability": 0.00626942},
    {"iteration": 8300001, "current_time_ms": 217984, "exploitability": 0.00627932},
    {"iteration": 8310001, "current_time_ms": 218233, "exploitability": 0.006291},
    {"iteration": 8320001, "current_time_ms": 218589, "exploitability": 0.00629064},
    {"iteration": 8330001, "current_time_ms": 218937, "exploitability": 0.00628155},
    {"iteration": 8340001, "current_time_ms": 219261, "exploitability": 0.00626148},
    {"iteration": 8350001, "current_time_ms": 219617, "exploitability": 0.00624223},
    {"iteration": 8360001, "current_time_ms": 219940, "exploitability": 0.00624031},
    {"iteration": 8370001, "current_time_ms": 220299, "exploitability": 0.00624561},
    {"iteration": 8380001, "current_time_ms": 220641, "exploitability": 0.00626114},
    {"iteration": 8390001, "current_time_ms": 220969, "exploitability": 0.00628783},
    {"iteration": 8400001, "current_time_ms": 221317, "exploitability": 0.00630355},
    {"iteration": 8410001, "current_time_ms": 221631, "exploitability": 0.00629986},
    {"iteration": 8420001, "current_time_ms": 221903, "exploitability": 0.00628375},
    {"iteration": 8430001, "current_time_ms": 222077, "exploitability": 0.0062607},
    {"iteration": 8440001, "current_time_ms": 222263, "exploitability": 0.00623353},
    {"iteration": 8450001, "current_time_ms": 222447, "exploitability": 0.0062159},
    {"iteration": 8460001, "current_time_ms": 222621, "exploitability": 0.00620884},
    {"iteration": 8470001, "current_time_ms": 222804, "exploitability": 0.00621836},
    {"iteration": 8480001, "current_time_ms": 222979, "exploitability": 0.00624068},
    {"iteration": 8490001, "current_time_ms": 223159, "exploitability": 0.00627152},
    {"iteration": 8500001, "current_time_ms": 223333, "exploitability": 0.00629806},
    {"iteration": 8510001, "current_time_ms": 223509, "exploitability": 0.00630222},
    {"iteration": 8520001, "current_time_ms": 223684, "exploitability": 0.00628363},
    {"iteration": 8530001, "current_time_ms": 223868, "exploitability": 0.00625354},
    {"iteration": 8540001, "current_time_ms": 224046, "exploitability": 0.0062223},
    {"iteration": 8550001, "current_time_ms": 224222, "exploitability": 0.00620099},
    {"iteration": 8560001, "current_time_ms": 224402, "exploitability": 0.0061851},
    {"iteration": 8570001, "current_time_ms": 224574, "exploitability": 0.00618253},
    {"iteration": 8580001, "current_time_ms": 224754, "exploitability": 0.00619158},
    {"iteration": 8590001, "current_time_ms": 224929, "exploitability": 0.00621542},
    {"iteration": 8600001, "current_time_ms": 225103, "exploitability": 0.00624925},
    {"iteration": 8610001, "current_time_ms": 225279, "exploitability": 0.0062804},
    {"iteration": 8620001, "current_time_ms": 225461, "exploitability": 0.00627947},
    {"iteration": 8630001, "current_time_ms": 225633, "exploitability": 0.00625563},
    {"iteration": 8640001, "current_time_ms": 225811, "exploitability": 0.00621754},
    {"iteration": 8650001, "current_time_ms": 225988, "exploitability": 0.00618486},
    {"iteration": 8660001, "current_time_ms": 226167, "exploitability": 0.00615608},
    {"iteration": 8670001, "current_time_ms": 226346, "exploitability": 0.0061333},
    {"iteration": 8680001, "current_time_ms": 226527, "exploitability": 0.00612228},
    {"iteration": 8690001, "current_time_ms": 226702, "exploitability": 0.00613392},
    {"iteration": 8700001, "current_time_ms": 226877, "exploitability": 0.00616532},
    {"iteration": 8710001, "current_time_ms": 227068, "exploitability": 0.00620811},
    {"iteration": 8720001, "current_time_ms": 227247, "exploitability": 0.00624239},
    {"iteration": 8730001, "current_time_ms": 227421, "exploitability": 0.0062579},
    {"iteration": 8740001, "current_time_ms": 227597, "exploitability": 0.00625299},
    {"iteration": 8750001, "current_time_ms": 227772, "exploitability": 0.00623235},
    {"iteration": 8760001, "current_time_ms": 227945, "exploitability": 0.006201},
    {"iteration": 8770001, "current_time_ms": 228129, "exploitability": 0.00617291},
    {"iteration": 8780001, "current_time_ms": 228336, "exploitability": 0.00615478},
    {"iteration": 8790001, "current_time_ms": 228562, "exploitability": 0.00614903},
    {"iteration": 8800001, "current_time_ms": 228754, "exploitability": 0.00615231},
    {"iteration": 8810001, "current_time_ms": 228940, "exploitability": 0.00615813},
    {"iteration": 8820001, "current_time_ms": 229257, "exploitability": 0.00617606},
    {"iteration": 8830001, "current_time_ms": 229621, "exploitability": 0.00619696},
    {"iteration": 8840001, "current_time_ms": 229948, "exploitability": 0.00620656},
    {"iteration": 8850001, "current_time_ms": 230296, "exploitability": 0.00620833},
    {"iteration": 8860001, "current_time_ms": 230594, "exploitability": 0.00621027},
    {"iteration": 8870001, "current_time_ms": 230913, "exploitability": 0.00622339},
    {"iteration": 8880001, "current_time_ms": 231299, "exploitability": 0.00624293},
    {"iteration": 8890001, "current_time_ms": 231619, "exploitability": 0.00625356},
    {"iteration": 8900001, "current_time_ms": 231956, "exploitability": 0.00624169},
    {"iteration": 8910001, "current_time_ms": 232279, "exploitability": 0.00621911},
    {"iteration": 8920001, "current_time_ms": 232483, "exploitability": 0.00619263},
    {"iteration": 8930001, "current_time_ms": 232661, "exploitability": 0.00616934},
    {"iteration": 8940001, "current_time_ms": 232842, "exploitability": 0.00615175},
    {"iteration": 8950001, "current_time_ms": 233018, "exploitability": 0.00614568},
    {"iteration": 8960001, "current_time_ms": 233200, "exploitability": 0.00615106},
    {"iteration": 8970001, "current_time_ms": 233382, "exploitability": 0.00616155},
    {"iteration": 8980001, "current_time_ms": 233559, "exploitability": 0.00617066},
    {"iteration": 8990001, "current_time_ms": 233750, "exploitability": 0.00618074},
    {"iteration": 9000001, "current_time_ms": 233940, "exploitability": 0.0061823},
    {"iteration": 9010001, "current_time_ms": 234122, "exploitability": 0.00618838},
    {"iteration": 9020001, "current_time_ms": 234309, "exploitability": 0.00618382},
    {"iteration": 9030001, "current_time_ms": 234492, "exploitability": 0.00617084},
    {"iteration": 9040001, "current_time_ms": 234681, "exploitability": 0.00614955},
    {"iteration": 9050001, "current_time_ms": 234866, "exploitability": 0.00613127},
    {"iteration": 9060001, "current_time_ms": 235050, "exploitability": 0.00612049},
    {"iteration": 9070001, "current_time_ms": 235237, "exploitability": 0.00611552},
    {"iteration": 9080001, "current_time_ms": 235429, "exploitability": 0.00611876},
    {"iteration": 9090001, "current_time_ms": 235600, "exploitability": 0.00612468},
    {"iteration": 9100001, "current_time_ms": 235769, "exploitability": 0.00612988},
    {"iteration": 9110001, "current_time_ms": 235949, "exploitability": 0.00614569},
    {"iteration": 9120001, "current_time_ms": 236130, "exploitability": 0.00616096},
    {"iteration": 9130001, "current_time_ms": 236319, "exploitability": 0.00617602},
    {"iteration": 9140001, "current_time_ms": 236503, "exploitability": 0.00618798},
    {"iteration": 9150001, "current_time_ms": 236696, "exploitability": 0.00617718},
    {"iteration": 9160001, "current_time_ms": 236906, "exploitability": 0.00614328},
    {"iteration": 9170001, "current_time_ms": 237087, "exploitability": 0.00610421},
    {"iteration": 9180001, "current_time_ms": 237270, "exploitability": 0.00607192},
    {"iteration": 9190001, "current_time_ms": 237465, "exploitability": 0.00605748},
    {"iteration": 9200001, "current_time_ms": 237652, "exploitability": 0.00606183},
    {"iteration": 9210001, "current_time_ms": 237839, "exploitability": 0.00608841},
    {"iteration": 9220001, "current_time_ms": 238022, "exploitability": 0.00613349},
    {"iteration": 9230001, "current_time_ms": 238200, "exploitability": 0.00618243},
    {"iteration": 9240001, "current_time_ms": 238375, "exploitability": 0.00621684},
    {"iteration": 9250001, "current_time_ms": 238567, "exploitability": 0.00622136},
    {"iteration": 9260001, "current_time_ms": 238747, "exploitability": 0.00619692},
    {"iteration": 9270001, "current_time_ms": 238934, "exploitability": 0.00616252},
    {"iteration": 9280001, "current_time_ms": 239122, "exploitability": 0.00613076},
    {"iteration": 9290001, "current_time_ms": 239302, "exploitability": 0.00610716},
    {"iteration": 9300001, "current_time_ms": 239489, "exploitability": 0.00610185},
    {"iteration": 9310001, "current_time_ms": 239673, "exploitability": 0.0061158},
    {"iteration": 9320001, "current_time_ms": 239866, "exploitability": 0.00614183},
    {"iteration": 9330001, "current_time_ms": 240048, "exploitability": 0.00617938},
    {"iteration": 9340001, "current_time_ms": 240229, "exploitability": 0.0062162},
    {"iteration": 9350001, "current_time_ms": 240421, "exploitability": 0.00622263},
    {"iteration": 9360001, "current_time_ms": 240599, "exploitability": 0.00619942},
    {"iteration": 9370001, "current_time_ms": 240782, "exploitability": 0.00616393},
    {"iteration": 9380001, "current_time_ms": 240956, "exploitability": 0.00612245},
    {"iteration": 9390001, "current_time_ms": 241141, "exploitability": 0.00609084},
    {"iteration": 9400001, "current_time_ms": 241320, "exploitability": 0.00607505},
    {"iteration": 9410001, "current_time_ms": 241527, "exploitability": 0.00607462},
    {"iteration": 9420001, "current_time_ms": 241708, "exploitability": 0.00609502},
    {"iteration": 9430001, "current_time_ms": 241903, "exploitability": 0.00613644},
    {"iteration": 9440001, "current_time_ms": 242086, "exploitability": 0.00618405},
    {"iteration": 9450001, "current_time_ms": 242271, "exploitability": 0.00621075},
    {"iteration": 9460001, "current_time_ms": 242452, "exploitability": 0.00620991},
    {"iteration": 9470001, "current_time_ms": 242632, "exploitability": 0.0061854},
    {"iteration": 9480001, "current_time_ms": 242815, "exploitability": 0.00615537},
    {"iteration": 9490001, "current_time_ms": 243000, "exploitability": 0.00612203},
    {"iteration": 9500001, "current_time_ms": 243181, "exploitability": 0.00609465},
    {"iteration": 9510001, "current_time_ms": 243363, "exploitability": 0.00607448},
    {"iteration": 9520001, "current_time_ms": 243536, "exploitability": 0.00606437},
    {"iteration": 9530001, "current_time_ms": 243728, "exploitability": 0.00606597},
    {"iteration": 9540001, "current_time_ms": 243901, "exploitability": 0.00608301},
    {"iteration": 9550001, "current_time_ms": 244090, "exploitability": 0.00611781},
    {"iteration": 9560001, "current_time_ms": 244265, "exploitability": 0.00615821},
    {"iteration": 9570001, "current_time_ms": 244448, "exploitability": 0.00618697},
    {"iteration": 9580001, "current_time_ms": 244625, "exploitability": 0.00620281},
    {"iteration": 9590001, "current_time_ms": 244810, "exploitability": 0.00619598},
    {"iteration": 9600001, "current_time_ms": 244988, "exploitability": 0.00617208},
    {"iteration": 9610001, "current_time_ms": 245169, "exploitability": 0.00615373},
    {"iteration": 9620001, "current_time_ms": 245398, "exploitability": 0.00614083},
    {"iteration": 9630001, "current_time_ms": 245741, "exploitability": 0.00612663},
    {"iteration": 9640001, "current_time_ms": 246175, "exploitability": 0.00611254},
    {"iteration": 9650001, "current_time_ms": 246556, "exploitability": 0.00609996},
    {"iteration": 9660001, "current_time_ms": 246931, "exploitability": 0.00609566},
    {"iteration": 9670001, "current_time_ms": 247285, "exploitability": 0.00609704},
    {"iteration": 9680001, "current_time_ms": 247612, "exploitability": 0.00610265},
    {"iteration": 9690001, "current_time_ms": 247972, "exploitability": 0.00610892},
    {"iteration": 9700001, "current_time_ms": 248288, "exploitability": 0.00612224},
    {"iteration": 9710001, "current_time_ms": 248693, "exploitability": 0.00613273},
    {"iteration": 9720001, "current_time_ms": 249026, "exploitability": 0.00613387},
    {"iteration": 9730001, "current_time_ms": 249369, "exploitability": 0.00612608},
    {"iteration": 9740001, "current_time_ms": 249687, "exploitability": 0.00611699},
    {"iteration": 9750001, "current_time_ms": 249873, "exploitability": 0.00610777},
    {"iteration": 9760001, "current_time_ms": 250052, "exploitability": 0.00609498},
    {"iteration": 9770001, "current_time_ms": 250234, "exploitability": 0.00608124},
    {"iteration": 9780001, "current_time_ms": 250407, "exploitability": 0.0060707},
    {"iteration": 9790001, "current_time_ms": 250588, "exploitability": 0.00606837},
    {"iteration": 9800001, "current_time_ms": 250766, "exploitability": 0.00607749},
    {"iteration": 9810001, "current_time_ms": 250951, "exploitability": 0.00609309},
    {"iteration": 9820001, "current_time_ms": 251139, "exploitability": 0.00611579},
    {"iteration": 9830001, "current_time_ms": 251316, "exploitability": 0.00613112},
    {"iteration": 9840001, "current_time_ms": 251503, "exploitability": 0.00613365},
    {"iteration": 9850001, "current_time_ms": 251688, "exploitability": 0.00612386},
    {"iteration": 9860001, "current_time_ms": 251886, "exploitability": 0.00610921},
    {"iteration": 9870001, "current_time_ms": 252062, "exploitability": 0.00609375},
    {"iteration": 9880001, "current_time_ms": 252249, "exploitability": 0.0060749},
    {"iteration": 9890001, "current_time_ms": 252429, "exploitability": 0.00605329},
    {"iteration": 9900001, "current_time_ms": 252617, "exploitability": 0.00603584},
    {"iteration": 9910001, "current_time_ms": 252799, "exploitability": 0.00602361},
    {"iteration": 9920001, "current_time_ms": 252985, "exploitability": 0.00601648},
    {"iteration": 9930001, "current_time_ms": 253174, "exploitability": 0.00601912},
    {"iteration": 9940001, "current_time_ms": 253355, "exploitability": 0.00603022},
    {"iteration": 9950001, "current_time_ms": 253539, "exploitability": 0.00605252},
    {"iteration": 9960001, "current_time_ms": 253721, "exploitability": 0.00607443},
    {"iteration": 9970001, "current_time_ms": 253904, "exploitability": 0.00609542},
    {"iteration": 9980001, "current_time_ms": 254097, "exploitability": 0.00610521},
    {"iteration": 9990001, "current_time_ms": 254279, "exploitability": 0.00609976},
    {"iteration": 10000001, "current_time_ms": 254462, "exploitability": 0.00608405},
  ]
}


==> plots/backup/ib__44_k10_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1663, "exploitability": 1.11945},
    {"iteration": 20001, "current_time_ms": 3019, "exploitability": 0.897981},
    {"iteration": 30001, "current_time_ms": 4096, "exploitability": 0.825576},
    {"iteration": 40001, "current_time_ms": 5117, "exploitability": 0.753288},
    {"iteration": 50001, "current_time_ms": 6082, "exploitability": 0.682798},
    {"iteration": 60001, "current_time_ms": 7139, "exploitability": 0.631744},
    {"iteration": 70001, "current_time_ms": 8186, "exploitability": 0.606911},
    {"iteration": 80001, "current_time_ms": 9322, "exploitability": 0.591197},
    {"iteration": 90001, "current_time_ms": 10719, "exploitability": 0.56981},
    {"iteration": 100001, "current_time_ms": 12416, "exploitability": 0.549846},
    {"iteration": 110001, "current_time_ms": 13662, "exploitability": 0.548226},
    {"iteration": 120001, "current_time_ms": 14779, "exploitability": 0.546661},
    {"iteration": 130001, "current_time_ms": 15929, "exploitability": 0.53925},
    {"iteration": 140001, "current_time_ms": 17057, "exploitability": 0.533491},
    {"iteration": 150001, "current_time_ms": 18155, "exploitability": 0.526288},
    {"iteration": 160001, "current_time_ms": 19286, "exploitability": 0.519606},
    {"iteration": 170001, "current_time_ms": 20464, "exploitability": 0.505167},
    {"iteration": 180001, "current_time_ms": 21566, "exploitability": 0.489136},
    {"iteration": 190001, "current_time_ms": 22626, "exploitability": 0.476531},
    {"iteration": 200001, "current_time_ms": 23715, "exploitability": 0.468398},
    {"iteration": 210001, "current_time_ms": 24659, "exploitability": 0.461463},
    {"iteration": 220001, "current_time_ms": 26320, "exploitability": 0.452955},
    {"iteration": 230001, "current_time_ms": 28051, "exploitability": 0.445652},
    {"iteration": 240001, "current_time_ms": 29736, "exploitability": 0.438178},
    {"iteration": 250001, "current_time_ms": 31166, "exploitability": 0.431833},
    {"iteration": 260001, "current_time_ms": 32918, "exploitability": 0.425983},
    {"iteration": 270001, "current_time_ms": 34748, "exploitability": 0.419091},
    {"iteration": 280001, "current_time_ms": 36429, "exploitability": 0.412313},
    {"iteration": 290001, "current_time_ms": 38417, "exploitability": 0.405625},
    {"iteration": 300001, "current_time_ms": 40106, "exploitability": 0.39889},
    {"iteration": 310001, "current_time_ms": 41639, "exploitability": 0.392248},
    {"iteration": 320001, "current_time_ms": 43068, "exploitability": 0.385993},
    {"iteration": 330001, "current_time_ms": 44498, "exploitability": 0.380341},
    {"iteration": 340001, "current_time_ms": 45935, "exploitability": 0.374806},
    {"iteration": 350001, "current_time_ms": 47263, "exploitability": 0.36888},
    {"iteration": 360001, "current_time_ms": 48529, "exploitability": 0.365031},
    {"iteration": 370001, "current_time_ms": 49703, "exploitability": 0.362087},
    {"iteration": 380001, "current_time_ms": 50846, "exploitability": 0.3594},
    {"iteration": 390001, "current_time_ms": 52053, "exploitability": 0.356493},
    {"iteration": 400001, "current_time_ms": 53786, "exploitability": 0.352813},
    {"iteration": 410001, "current_time_ms": 55391, "exploitability": 0.34903},
    {"iteration": 420001, "current_time_ms": 56751, "exploitability": 0.345501},
    {"iteration": 430001, "current_time_ms": 58111, "exploitability": 0.34275},
    {"iteration": 440001, "current_time_ms": 59701, "exploitability": 0.340542},
    {"iteration": 450001, "current_time_ms": 61390, "exploitability": 0.338241},
    {"iteration": 460001, "current_time_ms": 63323, "exploitability": 0.33594},
    {"iteration": 470001, "current_time_ms": 65089, "exploitability": 0.333067},
    {"iteration": 480001, "current_time_ms": 66509, "exploitability": 0.329439},
    {"iteration": 490001, "current_time_ms": 67800, "exploitability": 0.326197},
    {"iteration": 500001, "current_time_ms": 69057, "exploitability": 0.323145},
    {"iteration": 510001, "current_time_ms": 70205, "exploitability": 0.320502},
    {"iteration": 520001, "current_time_ms": 71284, "exploitability": 0.318254},
    {"iteration": 530001, "current_time_ms": 72464, "exploitability": 0.3162},
    {"iteration": 540001, "current_time_ms": 73590, "exploitability": 0.314158},
    {"iteration": 550001, "current_time_ms": 74772, "exploitability": 0.311839},
    {"iteration": 560001, "current_time_ms": 75942, "exploitability": 0.30993},
    {"iteration": 570001, "current_time_ms": 77003, "exploitability": 0.308055},
    {"iteration": 580001, "current_time_ms": 78341, "exploitability": 0.306807},
    {"iteration": 590001, "current_time_ms": 79422, "exploitability": 0.305835},
    {"iteration": 600001, "current_time_ms": 80505, "exploitability": 0.304671},
    {"iteration": 610001, "current_time_ms": 81561, "exploitability": 0.304601},
    {"iteration": 620001, "current_time_ms": 82825, "exploitability": 0.303955},
    {"iteration": 630001, "current_time_ms": 83968, "exploitability": 0.302742},
    {"iteration": 640001, "current_time_ms": 84975, "exploitability": 0.30159},
    {"iteration": 650001, "current_time_ms": 86040, "exploitability": 0.300536},
    {"iteration": 660001, "current_time_ms": 87154, "exploitability": 0.298901},
    {"iteration": 670001, "current_time_ms": 88500, "exploitability": 0.297035},
    {"iteration": 680001, "current_time_ms": 89702, "exploitability": 0.294729},
    {"iteration": 690001, "current_time_ms": 90820, "exploitability": 0.292693},
    {"iteration": 700001, "current_time_ms": 91900, "exploitability": 0.291013},
    {"iteration": 710001, "current_time_ms": 92977, "exploitability": 0.289751},
    {"iteration": 720001, "current_time_ms": 94089, "exploitability": 0.288292},
    {"iteration": 730001, "current_time_ms": 95200, "exploitability": 0.286635},
    {"iteration": 740001, "current_time_ms": 96352, "exploitability": 0.285226},
    {"iteration": 750001, "current_time_ms": 97464, "exploitability": 0.284447},
    {"iteration": 760001, "current_time_ms": 98557, "exploitability": 0.28392},
    {"iteration": 770001, "current_time_ms": 99648, "exploitability": 0.283303},
    {"iteration": 780001, "current_time_ms": 100755, "exploitability": 0.282737},
    {"iteration": 790001, "current_time_ms": 102001, "exploitability": 0.281685},
    {"iteration": 800001, "current_time_ms": 103549, "exploitability": 0.280623},
    {"iteration": 810001, "current_time_ms": 105283, "exploitability": 0.279836},
    {"iteration": 820001, "current_time_ms": 106848, "exploitability": 0.278834},
    {"iteration": 830001, "current_time_ms": 108365, "exploitability": 0.27792},
    {"iteration": 840001, "current_time_ms": 109637, "exploitability": 0.276821},
    {"iteration": 850001, "current_time_ms": 110769, "exploitability": 0.27561},
    {"iteration": 860001, "current_time_ms": 111890, "exploitability": 0.274195},
    {"iteration": 870001, "current_time_ms": 112996, "exploitability": 0.272806},
    {"iteration": 880001, "current_time_ms": 114075, "exploitability": 0.271884},
    {"iteration": 890001, "current_time_ms": 115172, "exploitability": 0.270813},
    {"iteration": 900001, "current_time_ms": 116233, "exploitability": 0.270029},
    {"iteration": 910001, "current_time_ms": 117359, "exploitability": 0.269445},
    {"iteration": 920001, "current_time_ms": 118429, "exploitability": 0.268785},
    {"iteration": 930001, "current_time_ms": 119493, "exploitability": 0.267828},
    {"iteration": 940001, "current_time_ms": 120594, "exploitability": 0.267092},
    {"iteration": 950001, "current_time_ms": 121703, "exploitability": 0.266162},
    {"iteration": 960001, "current_time_ms": 122797, "exploitability": 0.264888},
    {"iteration": 970001, "current_time_ms": 123919, "exploitability": 0.263325},
    {"iteration": 980001, "current_time_ms": 125000, "exploitability": 0.261955},
    {"iteration": 990001, "current_time_ms": 126029, "exploitability": 0.26073},
    {"iteration": 1000001, "current_time_ms": 127158, "exploitability": 0.259786},
    {"iteration": 1010001, "current_time_ms": 128310, "exploitability": 0.258846},
    {"iteration": 1020001, "current_time_ms": 129446, "exploitability": 0.257554},
    {"iteration": 1030001, "current_time_ms": 130494, "exploitability": 0.256206},
    {"iteration": 1040001, "current_time_ms": 131912, "exploitability": 0.254706},
    {"iteration": 1050001, "current_time_ms": 133532, "exploitability": 0.253404},
    {"iteration": 1060001, "current_time_ms": 134674, "exploitability": 0.252521},
    {"iteration": 1070001, "current_time_ms": 135795, "exploitability": 0.251558},
    {"iteration": 1080001, "current_time_ms": 136842, "exploitability": 0.2504},
    {"iteration": 1090001, "current_time_ms": 137959, "exploitability": 0.2494},
    {"iteration": 1100001, "current_time_ms": 139055, "exploitability": 0.248363},
    {"iteration": 1110001, "current_time_ms": 140142, "exploitability": 0.2475},
    {"iteration": 1120001, "current_time_ms": 141304, "exploitability": 0.246869},
    {"iteration": 1130001, "current_time_ms": 143054, "exploitability": 0.246225},
    {"iteration": 1140001, "current_time_ms": 144566, "exploitability": 0.245736},
    {"iteration": 1150001, "current_time_ms": 145885, "exploitability": 0.244873},
    {"iteration": 1160001, "current_time_ms": 147130, "exploitability": 0.243888},
    {"iteration": 1170001, "current_time_ms": 148320, "exploitability": 0.242933},
    {"iteration": 1180001, "current_time_ms": 149929, "exploitability": 0.242124},
    {"iteration": 1190001, "current_time_ms": 151364, "exploitability": 0.241541},
    {"iteration": 1200001, "current_time_ms": 152793, "exploitability": 0.241189},
    {"iteration": 1210001, "current_time_ms": 154697, "exploitability": 0.240854},
    {"iteration": 1220001, "current_time_ms": 156346, "exploitability": 0.240478},
    {"iteration": 1230001, "current_time_ms": 158190, "exploitability": 0.239969},
    {"iteration": 1240001, "current_time_ms": 159666, "exploitability": 0.239487},
    {"iteration": 1250001, "current_time_ms": 161424, "exploitability": 0.239219},
    {"iteration": 1260001, "current_time_ms": 162998, "exploitability": 0.238971},
    {"iteration": 1270001, "current_time_ms": 164433, "exploitability": 0.2389},
    {"iteration": 1280001, "current_time_ms": 165913, "exploitability": 0.23876},
    {"iteration": 1290001, "current_time_ms": 167258, "exploitability": 0.238607},
    {"iteration": 1300001, "current_time_ms": 168838, "exploitability": 0.238332},
    {"iteration": 1310001, "current_time_ms": 170829, "exploitability": 0.238104},
    {"iteration": 1320001, "current_time_ms": 172267, "exploitability": 0.237729},
    {"iteration": 1330001, "current_time_ms": 173639, "exploitability": 0.237032},
    {"iteration": 1340001, "current_time_ms": 175321, "exploitability": 0.236078},
    {"iteration": 1350001, "current_time_ms": 176913, "exploitability": 0.235249},
    {"iteration": 1360001, "current_time_ms": 178759, "exploitability": 0.234512},
    {"iteration": 1370001, "current_time_ms": 180416, "exploitability": 0.234257},
    {"iteration": 1380001, "current_time_ms": 182114, "exploitability": 0.23397},
    {"iteration": 1390001, "current_time_ms": 183649, "exploitability": 0.233573},
    {"iteration": 1400001, "current_time_ms": 185139, "exploitability": 0.232988},
    {"iteration": 1410001, "current_time_ms": 187046, "exploitability": 0.232275},
    {"iteration": 1420001, "current_time_ms": 188788, "exploitability": 0.231425},
    {"iteration": 1430001, "current_time_ms": 190311, "exploitability": 0.230814},
    {"iteration": 1440001, "current_time_ms": 191654, "exploitability": 0.230449},
    {"iteration": 1450001, "current_time_ms": 193081, "exploitability": 0.230085},
    {"iteration": 1460001, "current_time_ms": 194623, "exploitability": 0.229508},
    {"iteration": 1470001, "current_time_ms": 196090, "exploitability": 0.228906},
    {"iteration": 1480001, "current_time_ms": 197441, "exploitability": 0.228322},
    {"iteration": 1490001, "current_time_ms": 198686, "exploitability": 0.227799},
    {"iteration": 1500001, "current_time_ms": 199847, "exploitability": 0.227313},
    {"iteration": 1510001, "current_time_ms": 201348, "exploitability": 0.226828},
    {"iteration": 1520001, "current_time_ms": 202808, "exploitability": 0.226201},
    {"iteration": 1530001, "current_time_ms": 204281, "exploitability": 0.225513},
    {"iteration": 1540001, "current_time_ms": 205540, "exploitability": 0.224922},
    {"iteration": 1550001, "current_time_ms": 207199, "exploitability": 0.224272},
    {"iteration": 1560001, "current_time_ms": 208883, "exploitability": 0.223703},
    {"iteration": 1570001, "current_time_ms": 210495, "exploitability": 0.223238},
    {"iteration": 1580001, "current_time_ms": 211971, "exploitability": 0.222786},
    {"iteration": 1590001, "current_time_ms": 213731, "exploitability": 0.222355},
    {"iteration": 1600001, "current_time_ms": 215603, "exploitability": 0.221964},
    {"iteration": 1610001, "current_time_ms": 217348, "exploitability": 0.221634},
    {"iteration": 1620001, "current_time_ms": 218670, "exploitability": 0.221166},
    {"iteration": 1630001, "current_time_ms": 220120, "exploitability": 0.220763},
    {"iteration": 1640001, "current_time_ms": 221419, "exploitability": 0.220311},
    {"iteration": 1650001, "current_time_ms": 222677, "exploitability": 0.220111},
    {"iteration": 1660001, "current_time_ms": 224361, "exploitability": 0.219931},
    {"iteration": 1670001, "current_time_ms": 225638, "exploitability": 0.219694},
    {"iteration": 1680001, "current_time_ms": 226765, "exploitability": 0.219447},
    {"iteration": 1690001, "current_time_ms": 227934, "exploitability": 0.219032},
    {"iteration": 1700001, "current_time_ms": 229087, "exploitability": 0.218693},
    {"iteration": 1710001, "current_time_ms": 230215, "exploitability": 0.218415},
    {"iteration": 1720001, "current_time_ms": 231369, "exploitability": 0.218165},
    {"iteration": 1730001, "current_time_ms": 232566, "exploitability": 0.217921},
    {"iteration": 1740001, "current_time_ms": 233717, "exploitability": 0.217693},
    {"iteration": 1750001, "current_time_ms": 234853, "exploitability": 0.217446},
    {"iteration": 1760001, "current_time_ms": 236004, "exploitability": 0.217251},
    {"iteration": 1770001, "current_time_ms": 237166, "exploitability": 0.216948},
    {"iteration": 1780001, "current_time_ms": 238229, "exploitability": 0.21663},
    {"iteration": 1790001, "current_time_ms": 239358, "exploitability": 0.216182},
    {"iteration": 1800001, "current_time_ms": 240735, "exploitability": 0.215596},
    {"iteration": 1810001, "current_time_ms": 241887, "exploitability": 0.215032},
    {"iteration": 1820001, "current_time_ms": 243053, "exploitability": 0.214535},
    {"iteration": 1830001, "current_time_ms": 244445, "exploitability": 0.214134},
    {"iteration": 1840001, "current_time_ms": 245623, "exploitability": 0.213738},
    {"iteration": 1850001, "current_time_ms": 247040, "exploitability": 0.213219},
    {"iteration": 1860001, "current_time_ms": 249056, "exploitability": 0.212715},
    {"iteration": 1870001, "current_time_ms": 250444, "exploitability": 0.212118},
    {"iteration": 1880001, "current_time_ms": 251591, "exploitability": 0.211444},
    {"iteration": 1890001, "current_time_ms": 252775, "exploitability": 0.210907},
    {"iteration": 1900001, "current_time_ms": 253951, "exploitability": 0.210445},
    {"iteration": 1910001, "current_time_ms": 255081, "exploitability": 0.210002},
    {"iteration": 1920001, "current_time_ms": 256243, "exploitability": 0.209504},
    {"iteration": 1930001, "current_time_ms": 257445, "exploitability": 0.208898},
    {"iteration": 1940001, "current_time_ms": 258566, "exploitability": 0.208373},
    {"iteration": 1950001, "current_time_ms": 259721, "exploitability": 0.207895},
    {"iteration": 1960001, "current_time_ms": 260867, "exploitability": 0.207494},
    {"iteration": 1970001, "current_time_ms": 262059, "exploitability": 0.207076},
    {"iteration": 1980001, "current_time_ms": 263146, "exploitability": 0.206741},
    {"iteration": 1990001, "current_time_ms": 264269, "exploitability": 0.20647},
    {"iteration": 2000001, "current_time_ms": 265530, "exploitability": 0.206177},
    {"iteration": 2010001, "current_time_ms": 267056, "exploitability": 0.205946},
    {"iteration": 2020001, "current_time_ms": 268519, "exploitability": 0.205766},
    {"iteration": 2030001, "current_time_ms": 269605, "exploitability": 0.205511},
    {"iteration": 2040001, "current_time_ms": 270869, "exploitability": 0.20511},
    {"iteration": 2050001, "current_time_ms": 272542, "exploitability": 0.204743},
    {"iteration": 2060001, "current_time_ms": 274203, "exploitability": 0.204444},
    {"iteration": 2070001, "current_time_ms": 276011, "exploitability": 0.204125},
    {"iteration": 2080001, "current_time_ms": 277591, "exploitability": 0.203721},
    {"iteration": 2090001, "current_time_ms": 279389, "exploitability": 0.203239},
    {"iteration": 2100001, "current_time_ms": 280942, "exploitability": 0.202744},
    {"iteration": 2110001, "current_time_ms": 282210, "exploitability": 0.202276},
    {"iteration": 2120001, "current_time_ms": 284078, "exploitability": 0.201804},
    {"iteration": 2130001, "current_time_ms": 285712, "exploitability": 0.201338},
    {"iteration": 2140001, "current_time_ms": 287088, "exploitability": 0.200865},
    {"iteration": 2150001, "current_time_ms": 288496, "exploitability": 0.200413},
    {"iteration": 2160001, "current_time_ms": 289804, "exploitability": 0.199957},
    {"iteration": 2170001, "current_time_ms": 291140, "exploitability": 0.199591},
    {"iteration": 2180001, "current_time_ms": 292336, "exploitability": 0.199185},
    {"iteration": 2190001, "current_time_ms": 293429, "exploitability": 0.198771},
    {"iteration": 2200001, "current_time_ms": 294537, "exploitability": 0.198372},
    {"iteration": 2210001, "current_time_ms": 295672, "exploitability": 0.198092},
    {"iteration": 2220001, "current_time_ms": 296773, "exploitability": 0.197749},
    {"iteration": 2230001, "current_time_ms": 297912, "exploitability": 0.197439},
    {"iteration": 2240001, "current_time_ms": 299016, "exploitability": 0.197127},
    {"iteration": 2250001, "current_time_ms": 300125, "exploitability": 0.196809},
    {"iteration": 2260001, "current_time_ms": 301256, "exploitability": 0.196508},
    {"iteration": 2270001, "current_time_ms": 302394, "exploitability": 0.196124},
    {"iteration": 2280001, "current_time_ms": 303523, "exploitability": 0.195714},
    {"iteration": 2290001, "current_time_ms": 304628, "exploitability": 0.195327},
    {"iteration": 2300001, "current_time_ms": 305723, "exploitability": 0.194906},
    {"iteration": 2310001, "current_time_ms": 306821, "exploitability": 0.194534},
    {"iteration": 2320001, "current_time_ms": 307945, "exploitability": 0.194215},
    {"iteration": 2330001, "current_time_ms": 309194, "exploitability": 0.193869},
    {"iteration": 2340001, "current_time_ms": 310502, "exploitability": 0.193597},
    {"iteration": 2350001, "current_time_ms": 311714, "exploitability": 0.193323},
    {"iteration": 2360001, "current_time_ms": 312907, "exploitability": 0.192946},
    {"iteration": 2370001, "current_time_ms": 314210, "exploitability": 0.192589},
    {"iteration": 2380001, "current_time_ms": 315880, "exploitability": 0.192176},
    {"iteration": 2390001, "current_time_ms": 317485, "exploitability": 0.191709},
    {"iteration": 2400001, "current_time_ms": 318895, "exploitability": 0.191211},
    {"iteration": 2410001, "current_time_ms": 320328, "exploitability": 0.190659},
    {"iteration": 2420001, "current_time_ms": 321417, "exploitability": 0.190131},
    {"iteration": 2430001, "current_time_ms": 322526, "exploitability": 0.189628},
    {"iteration": 2440001, "current_time_ms": 323695, "exploitability": 0.18906},
    {"iteration": 2450001, "current_time_ms": 324923, "exploitability": 0.188419},
    {"iteration": 2460001, "current_time_ms": 326334, "exploitability": 0.18784},
    {"iteration": 2470001, "current_time_ms": 327922, "exploitability": 0.187366},
    {"iteration": 2480001, "current_time_ms": 329765, "exploitability": 0.186941},
    {"iteration": 2490001, "current_time_ms": 331553, "exploitability": 0.186607},
    {"iteration": 2500001, "current_time_ms": 333275, "exploitability": 0.186336},
    {"iteration": 2510001, "current_time_ms": 334934, "exploitability": 0.186117},
    {"iteration": 2520001, "current_time_ms": 336356, "exploitability": 0.185994},
    {"iteration": 2530001, "current_time_ms": 337699, "exploitability": 0.185908},
    {"iteration": 2540001, "current_time_ms": 339040, "exploitability": 0.185782},
    {"iteration": 2550001, "current_time_ms": 340573, "exploitability": 0.185682},
    {"iteration": 2560001, "current_time_ms": 341739, "exploitability": 0.185586},
    {"iteration": 2570001, "current_time_ms": 342977, "exploitability": 0.185534},
    {"iteration": 2580001, "current_time_ms": 344076, "exploitability": 0.185418},
    {"iteration": 2590001, "current_time_ms": 345159, "exploitability": 0.185251},
    {"iteration": 2600001, "current_time_ms": 346283, "exploitability": 0.185042},
    {"iteration": 2610001, "current_time_ms": 347458, "exploitability": 0.184872},
    {"iteration": 2620001, "current_time_ms": 348588, "exploitability": 0.184681},
    {"iteration": 2630001, "current_time_ms": 349697, "exploitability": 0.184522},
    {"iteration": 2640001, "current_time_ms": 350766, "exploitability": 0.184347},
    {"iteration": 2650001, "current_time_ms": 351833, "exploitability": 0.18419},
    {"iteration": 2660001, "current_time_ms": 352882, "exploitability": 0.184085},
    {"iteration": 2670001, "current_time_ms": 353969, "exploitability": 0.183987},
    {"iteration": 2680001, "current_time_ms": 355084, "exploitability": 0.18386},
    {"iteration": 2690001, "current_time_ms": 356192, "exploitability": 0.183702},
    {"iteration": 2700001, "current_time_ms": 357302, "exploitability": 0.183565},
    {"iteration": 2710001, "current_time_ms": 358418, "exploitability": 0.183367},
    {"iteration": 2720001, "current_time_ms": 359508, "exploitability": 0.183088},
    {"iteration": 2730001, "current_time_ms": 360557, "exploitability": 0.18278},
    {"iteration": 2740001, "current_time_ms": 361653, "exploitability": 0.182512},
    {"iteration": 2750001, "current_time_ms": 362747, "exploitability": 0.182373},
    {"iteration": 2760001, "current_time_ms": 363813, "exploitability": 0.182166},
    {"iteration": 2770001, "current_time_ms": 364936, "exploitability": 0.181916},
    {"iteration": 2780001, "current_time_ms": 366017, "exploitability": 0.181681},
    {"iteration": 2790001, "current_time_ms": 367094, "exploitability": 0.181495},
    {"iteration": 2800001, "current_time_ms": 368110, "exploitability": 0.181372},
    {"iteration": 2810001, "current_time_ms": 369447, "exploitability": 0.181306},
    {"iteration": 2820001, "current_time_ms": 371164, "exploitability": 0.181256},
    {"iteration": 2830001, "current_time_ms": 372470, "exploitability": 0.1811},
    {"iteration": 2840001, "current_time_ms": 373583, "exploitability": 0.180913},
    {"iteration": 2850001, "current_time_ms": 374677, "exploitability": 0.180697},
    {"iteration": 2860001, "current_time_ms": 376229, "exploitability": 0.180555},
    {"iteration": 2870001, "current_time_ms": 377827, "exploitability": 0.180342},
    {"iteration": 2880001, "current_time_ms": 379192, "exploitability": 0.180176},
    {"iteration": 2890001, "current_time_ms": 380783, "exploitability": 0.180143},
    {"iteration": 2900001, "current_time_ms": 382628, "exploitability": 0.180073},
    {"iteration": 2910001, "current_time_ms": 384338, "exploitability": 0.17998},
    {"iteration": 2920001, "current_time_ms": 386063, "exploitability": 0.179909},
    {"iteration": 2930001, "current_time_ms": 387866, "exploitability": 0.179836},
    {"iteration": 2940001, "current_time_ms": 389598, "exploitability": 0.179731},
    {"iteration": 2950001, "current_time_ms": 391436, "exploitability": 0.179667},
    {"iteration": 2960001, "current_time_ms": 393087, "exploitability": 0.179576},
    {"iteration": 2970001, "current_time_ms": 394414, "exploitability": 0.179442},
    {"iteration": 2980001, "current_time_ms": 396132, "exploitability": 0.179305},
    {"iteration": 2990001, "current_time_ms": 397480, "exploitability": 0.179163},
    {"iteration": 3000001, "current_time_ms": 398764, "exploitability": 0.17897},
    {"iteration": 3010001, "current_time_ms": 400035, "exploitability": 0.178758},
    {"iteration": 3020001, "current_time_ms": 401129, "exploitability": 0.178521},
    {"iteration": 3030001, "current_time_ms": 402166, "exploitability": 0.178297},
    {"iteration": 3040001, "current_time_ms": 403247, "exploitability": 0.178054},
    {"iteration": 3050001, "current_time_ms": 404344, "exploitability": 0.177777},
    {"iteration": 3060001, "current_time_ms": 405466, "exploitability": 0.177569},
    {"iteration": 3070001, "current_time_ms": 406547, "exploitability": 0.177444},
    {"iteration": 3080001, "current_time_ms": 407611, "exploitability": 0.17733},
    {"iteration": 3090001, "current_time_ms": 408687, "exploitability": 0.177162},
    {"iteration": 3100001, "current_time_ms": 409780, "exploitability": 0.176975},
    {"iteration": 3110001, "current_time_ms": 410855, "exploitability": 0.176767},
    {"iteration": 3120001, "current_time_ms": 411962, "exploitability": 0.176564},
    {"iteration": 3130001, "current_time_ms": 413108, "exploitability": 0.176409},
    {"iteration": 3140001, "current_time_ms": 414201, "exploitability": 0.176361},
    {"iteration": 3150001, "current_time_ms": 415310, "exploitability": 0.176312},
    {"iteration": 3160001, "current_time_ms": 416391, "exploitability": 0.176242},
    {"iteration": 3170001, "current_time_ms": 417481, "exploitability": 0.176134},
    {"iteration": 3180001, "current_time_ms": 418568, "exploitability": 0.176049},
    {"iteration": 3190001, "current_time_ms": 419645, "exploitability": 0.175984},
    {"iteration": 3200001, "current_time_ms": 420697, "exploitability": 0.175922},
    {"iteration": 3210001, "current_time_ms": 421742, "exploitability": 0.175844},
    {"iteration": 3220001, "current_time_ms": 422787, "exploitability": 0.175679},
    {"iteration": 3230001, "current_time_ms": 423867, "exploitability": 0.175515},
    {"iteration": 3240001, "current_time_ms": 424926, "exploitability": 0.175345},
    {"iteration": 3250001, "current_time_ms": 426032, "exploitability": 0.175165},
    {"iteration": 3260001, "current_time_ms": 427097, "exploitability": 0.174998},
    {"iteration": 3270001, "current_time_ms": 428169, "exploitability": 0.174878},
    {"iteration": 3280001, "current_time_ms": 429442, "exploitability": 0.174692},
    {"iteration": 3290001, "current_time_ms": 430618, "exploitability": 0.17453},
    {"iteration": 3300001, "current_time_ms": 431944, "exploitability": 0.174357},
    {"iteration": 3310001, "current_time_ms": 433014, "exploitability": 0.174223},
    {"iteration": 3320001, "current_time_ms": 434069, "exploitability": 0.17408},
    {"iteration": 3330001, "current_time_ms": 435191, "exploitability": 0.173941},
    {"iteration": 3340001, "current_time_ms": 436308, "exploitability": 0.173712},
    {"iteration": 3350001, "current_time_ms": 437386, "exploitability": 0.173453},
    {"iteration": 3360001, "current_time_ms": 438507, "exploitability": 0.17319},
    {"iteration": 3370001, "current_time_ms": 439573, "exploitability": 0.172908},
    {"iteration": 3380001, "current_time_ms": 440641, "exploitability": 0.17266},
    {"iteration": 3390001, "current_time_ms": 441786, "exploitability": 0.17234},
    {"iteration": 3400001, "current_time_ms": 442908, "exploitability": 0.171988},
    {"iteration": 3410001, "current_time_ms": 444008, "exploitability": 0.171674},
    {"iteration": 3420001, "current_time_ms": 445326, "exploitability": 0.171492},
    {"iteration": 3430001, "current_time_ms": 446500, "exploitability": 0.171328},
    {"iteration": 3440001, "current_time_ms": 447546, "exploitability": 0.171171},
    {"iteration": 3450001, "current_time_ms": 448613, "exploitability": 0.17095},
    {"iteration": 3460001, "current_time_ms": 449652, "exploitability": 0.170685},
    {"iteration": 3470001, "current_time_ms": 450860, "exploitability": 0.170417},
    {"iteration": 3480001, "current_time_ms": 451968, "exploitability": 0.170176},
    {"iteration": 3490001, "current_time_ms": 452962, "exploitability": 0.169913},
    {"iteration": 3500001, "current_time_ms": 454023, "exploitability": 0.169733},
    {"iteration": 3510001, "current_time_ms": 455077, "exploitability": 0.169613},
    {"iteration": 3520001, "current_time_ms": 456200, "exploitability": 0.169456},
    {"iteration": 3530001, "current_time_ms": 457310, "exploitability": 0.169297},
    {"iteration": 3540001, "current_time_ms": 458380, "exploitability": 0.169167},
    {"iteration": 3550001, "current_time_ms": 459654, "exploitability": 0.169075},
    {"iteration": 3560001, "current_time_ms": 460801, "exploitability": 0.168956},
    {"iteration": 3570001, "current_time_ms": 461862, "exploitability": 0.168824},
    {"iteration": 3580001, "current_time_ms": 462928, "exploitability": 0.168693},
    {"iteration": 3590001, "current_time_ms": 464003, "exploitability": 0.168563},
    {"iteration": 3600001, "current_time_ms": 465104, "exploitability": 0.168494},
    {"iteration": 3610001, "current_time_ms": 466166, "exploitability": 0.168476},
    {"iteration": 3620001, "current_time_ms": 467222, "exploitability": 0.168422},
    {"iteration": 3630001, "current_time_ms": 468271, "exploitability": 0.168389},
    {"iteration": 3640001, "current_time_ms": 469469, "exploitability": 0.168356},
    {"iteration": 3650001, "current_time_ms": 471113, "exploitability": 0.168374},
    {"iteration": 3660001, "current_time_ms": 472441, "exploitability": 0.168382},
    {"iteration": 3670001, "current_time_ms": 473495, "exploitability": 0.168375},
    {"iteration": 3680001, "current_time_ms": 474580, "exploitability": 0.168333},
    {"iteration": 3690001, "current_time_ms": 475712, "exploitability": 0.168245},
    {"iteration": 3700001, "current_time_ms": 476805, "exploitability": 0.168077},
    {"iteration": 3710001, "current_time_ms": 477898, "exploitability": 0.16795},
    {"iteration": 3720001, "current_time_ms": 478974, "exploitability": 0.167833},
    {"iteration": 3730001, "current_time_ms": 480062, "exploitability": 0.167686},
    {"iteration": 3740001, "current_time_ms": 481116, "exploitability": 0.167596},
    {"iteration": 3750001, "current_time_ms": 482158, "exploitability": 0.167569},
    {"iteration": 3760001, "current_time_ms": 483232, "exploitability": 0.167548},
    {"iteration": 3770001, "current_time_ms": 484407, "exploitability": 0.167537},
    {"iteration": 3780001, "current_time_ms": 486027, "exploitability": 0.167504},
    {"iteration": 3790001, "current_time_ms": 487496, "exploitability": 0.167456},
    {"iteration": 3800001, "current_time_ms": 488615, "exploitability": 0.167376},
    {"iteration": 3810001, "current_time_ms": 489722, "exploitability": 0.167228},
    {"iteration": 3820001, "current_time_ms": 490865, "exploitability": 0.167172},
    {"iteration": 3830001, "current_time_ms": 491971, "exploitability": 0.167173},
    {"iteration": 3840001, "current_time_ms": 493129, "exploitability": 0.167173},
    {"iteration": 3850001, "current_time_ms": 494274, "exploitability": 0.167173},
    {"iteration": 3860001, "current_time_ms": 495375, "exploitability": 0.167172},
    {"iteration": 3870001, "current_time_ms": 496482, "exploitability": 0.167156},
    {"iteration": 3880001, "current_time_ms": 497602, "exploitability": 0.167118},
    {"iteration": 3890001, "current_time_ms": 499041, "exploitability": 0.167008},
    {"iteration": 3900001, "current_time_ms": 500596, "exploitability": 0.166865},
    {"iteration": 3910001, "current_time_ms": 501766, "exploitability": 0.166647},
    {"iteration": 3920001, "current_time_ms": 502905, "exploitability": 0.166431},
    {"iteration": 3930001, "current_time_ms": 504007, "exploitability": 0.166214},
    {"iteration": 3940001, "current_time_ms": 505129, "exploitability": 0.166014},
    {"iteration": 3950001, "current_time_ms": 506216, "exploitability": 0.16582},
    {"iteration": 3960001, "current_time_ms": 507354, "exploitability": 0.165642},
    {"iteration": 3970001, "current_time_ms": 508497, "exploitability": 0.165467},
    {"iteration": 3980001, "current_time_ms": 509666, "exploitability": 0.165293},
    {"iteration": 3990001, "current_time_ms": 510788, "exploitability": 0.165187},
    {"iteration": 4000001, "current_time_ms": 512201, "exploitability": 0.165073},
    {"iteration": 4010001, "current_time_ms": 513846, "exploitability": 0.164935},
    {"iteration": 4020001, "current_time_ms": 514883, "exploitability": 0.164794},
    {"iteration": 4030001, "current_time_ms": 516182, "exploitability": 0.164676},
    {"iteration": 4040001, "current_time_ms": 517316, "exploitability": 0.164523},
    {"iteration": 4050001, "current_time_ms": 518473, "exploitability": 0.16443},
    {"iteration": 4060001, "current_time_ms": 519583, "exploitability": 0.16435},
    {"iteration": 4070001, "current_time_ms": 520716, "exploitability": 0.164252},
    {"iteration": 4080001, "current_time_ms": 521856, "exploitability": 0.164099},
    {"iteration": 4090001, "current_time_ms": 523276, "exploitability": 0.163966},
    {"iteration": 4100001, "current_time_ms": 524442, "exploitability": 0.163831},
    {"iteration": 4110001, "current_time_ms": 525638, "exploitability": 0.163619},
    {"iteration": 4120001, "current_time_ms": 526763, "exploitability": 0.163322},
    {"iteration": 4130001, "current_time_ms": 528181, "exploitability": 0.16304},
    {"iteration": 4140001, "current_time_ms": 529820, "exploitability": 0.16275},
    {"iteration": 4150001, "current_time_ms": 531442, "exploitability": 0.162471},
    {"iteration": 4160001, "current_time_ms": 532594, "exploitability": 0.16223},
    {"iteration": 4170001, "current_time_ms": 533683, "exploitability": 0.161982},
    {"iteration": 4180001, "current_time_ms": 534789, "exploitability": 0.161805},
    {"iteration": 4190001, "current_time_ms": 535912, "exploitability": 0.161704},
    {"iteration": 4200001, "current_time_ms": 537086, "exploitability": 0.161633},
    {"iteration": 4210001, "current_time_ms": 538205, "exploitability": 0.161533},
    {"iteration": 4220001, "current_time_ms": 539360, "exploitability": 0.161425},
    {"iteration": 4230001, "current_time_ms": 540473, "exploitability": 0.161343},
    {"iteration": 4240001, "current_time_ms": 541536, "exploitability": 0.161291},
    {"iteration": 4250001, "current_time_ms": 542648, "exploitability": 0.161283},
    {"iteration": 4260001, "current_time_ms": 543777, "exploitability": 0.161326},
    {"iteration": 4270001, "current_time_ms": 544911, "exploitability": 0.161326},
    {"iteration": 4280001, "current_time_ms": 545998, "exploitability": 0.161366},
    {"iteration": 4290001, "current_time_ms": 547134, "exploitability": 0.16138},
    {"iteration": 4300001, "current_time_ms": 548232, "exploitability": 0.161331},
    {"iteration": 4310001, "current_time_ms": 549341, "exploitability": 0.16127},
    {"iteration": 4320001, "current_time_ms": 550444, "exploitability": 0.161233},
    {"iteration": 4330001, "current_time_ms": 551543, "exploitability": 0.161191},
    {"iteration": 4340001, "current_time_ms": 552627, "exploitability": 0.161108},
    {"iteration": 4350001, "current_time_ms": 553679, "exploitability": 0.161039},
    {"iteration": 4360001, "current_time_ms": 554789, "exploitability": 0.160869},
    {"iteration": 4370001, "current_time_ms": 555925, "exploitability": 0.160679},
    {"iteration": 4380001, "current_time_ms": 556995, "exploitability": 0.160452},
    {"iteration": 4390001, "current_time_ms": 558063, "exploitability": 0.160259},
    {"iteration": 4400001, "current_time_ms": 559148, "exploitability": 0.16005},
    {"iteration": 4410001, "current_time_ms": 560495, "exploitability": 0.159838},
    {"iteration": 4420001, "current_time_ms": 561935, "exploitability": 0.159745},
    {"iteration": 4430001, "current_time_ms": 563374, "exploitability": 0.159689},
    {"iteration": 4440001, "current_time_ms": 564604, "exploitability": 0.159608},
    {"iteration": 4450001, "current_time_ms": 565778, "exploitability": 0.159527},
    {"iteration": 4460001, "current_time_ms": 566996, "exploitability": 0.159413},
    {"iteration": 4470001, "current_time_ms": 568612, "exploitability": 0.159259},
    {"iteration": 4480001, "current_time_ms": 570128, "exploitability": 0.15908},
    {"iteration": 4490001, "current_time_ms": 571631, "exploitability": 0.158965},
    {"iteration": 4500001, "current_time_ms": 573247, "exploitability": 0.158839},
    {"iteration": 4510001, "current_time_ms": 575071, "exploitability": 0.158729},
    {"iteration": 4520001, "current_time_ms": 576748, "exploitability": 0.158632},
    {"iteration": 4530001, "current_time_ms": 578322, "exploitability": 0.158528},
    {"iteration": 4540001, "current_time_ms": 579571, "exploitability": 0.158419},
    {"iteration": 4550001, "current_time_ms": 581015, "exploitability": 0.158264},
    {"iteration": 4560001, "current_time_ms": 582336, "exploitability": 0.158129},
    {"iteration": 4570001, "current_time_ms": 583600, "exploitability": 0.158023},
    {"iteration": 4580001, "current_time_ms": 584663, "exploitability": 0.157932},
    {"iteration": 4590001, "current_time_ms": 585754, "exploitability": 0.157854},
    {"iteration": 4600001, "current_time_ms": 586871, "exploitability": 0.157785},
    {"iteration": 4610001, "current_time_ms": 587981, "exploitability": 0.157703},
    {"iteration": 4620001, "current_time_ms": 589132, "exploitability": 0.157592},
    {"iteration": 4630001, "current_time_ms": 590243, "exploitability": 0.157433},
    {"iteration": 4640001, "current_time_ms": 591362, "exploitability": 0.157254},
    {"iteration": 4650001, "current_time_ms": 592422, "exploitability": 0.157088},
    {"iteration": 4660001, "current_time_ms": 593494, "exploitability": 0.156917},
    {"iteration": 4670001, "current_time_ms": 594579, "exploitability": 0.156817},
    {"iteration": 4680001, "current_time_ms": 595701, "exploitability": 0.156792},
    {"iteration": 4690001, "current_time_ms": 596801, "exploitability": 0.156748},
    {"iteration": 4700001, "current_time_ms": 597907, "exploitability": 0.156698},
    {"iteration": 4710001, "current_time_ms": 599036, "exploitability": 0.15665},
    {"iteration": 4720001, "current_time_ms": 600141, "exploitability": 0.156593},
    {"iteration": 4730001, "current_time_ms": 601252, "exploitability": 0.156482},
    {"iteration": 4740001, "current_time_ms": 602377, "exploitability": 0.156358},
    {"iteration": 4750001, "current_time_ms": 603466, "exploitability": 0.156253},
    {"iteration": 4760001, "current_time_ms": 604616, "exploitability": 0.156152},
    {"iteration": 4770001, "current_time_ms": 605719, "exploitability": 0.156103},
    {"iteration": 4780001, "current_time_ms": 606812, "exploitability": 0.156085},
    {"iteration": 4790001, "current_time_ms": 607950, "exploitability": 0.156088},
    {"iteration": 4800001, "current_time_ms": 609049, "exploitability": 0.156097},
    {"iteration": 4810001, "current_time_ms": 610169, "exploitability": 0.156087},
    {"iteration": 4820001, "current_time_ms": 611283, "exploitability": 0.156071},
    {"iteration": 4830001, "current_time_ms": 612399, "exploitability": 0.156094},
    {"iteration": 4840001, "current_time_ms": 613503, "exploitability": 0.156081},
    {"iteration": 4850001, "current_time_ms": 614618, "exploitability": 0.156063},
    {"iteration": 4860001, "current_time_ms": 615686, "exploitability": 0.156035},
    {"iteration": 4870001, "current_time_ms": 616772, "exploitability": 0.156017},
    {"iteration": 4880001, "current_time_ms": 617871, "exploitability": 0.155975},
    {"iteration": 4890001, "current_time_ms": 618938, "exploitability": 0.155946},
    {"iteration": 4900001, "current_time_ms": 620083, "exploitability": 0.155958},
    {"iteration": 4910001, "current_time_ms": 621191, "exploitability": 0.155937},
    {"iteration": 4920001, "current_time_ms": 622318, "exploitability": 0.155903},
    {"iteration": 4930001, "current_time_ms": 623425, "exploitability": 0.1559},
    {"iteration": 4940001, "current_time_ms": 624565, "exploitability": 0.155863},
    {"iteration": 4950001, "current_time_ms": 625682, "exploitability": 0.155852},
    {"iteration": 4960001, "current_time_ms": 626797, "exploitability": 0.155851},
    {"iteration": 4970001, "current_time_ms": 627919, "exploitability": 0.155873},
    {"iteration": 4980001, "current_time_ms": 629038, "exploitability": 0.155884},
    {"iteration": 4990001, "current_time_ms": 630164, "exploitability": 0.155865},
    {"iteration": 5000001, "current_time_ms": 631230, "exploitability": 0.155872},
    {"iteration": 5010001, "current_time_ms": 632314, "exploitability": 0.155927},
    {"iteration": 5020001, "current_time_ms": 633405, "exploitability": 0.156003},
    {"iteration": 5030001, "current_time_ms": 634448, "exploitability": 0.156036},
    {"iteration": 5040001, "current_time_ms": 635654, "exploitability": 0.156059},
    {"iteration": 5050001, "current_time_ms": 636768, "exploitability": 0.156032},
    {"iteration": 5060001, "current_time_ms": 637836, "exploitability": 0.155968},
    {"iteration": 5070001, "current_time_ms": 638942, "exploitability": 0.155946},
    {"iteration": 5080001, "current_time_ms": 640362, "exploitability": 0.155959},
    {"iteration": 5090001, "current_time_ms": 641724, "exploitability": 0.155959},
    {"iteration": 5100001, "current_time_ms": 642764, "exploitability": 0.155931},
    {"iteration": 5110001, "current_time_ms": 643840, "exploitability": 0.155891},
    {"iteration": 5120001, "current_time_ms": 644921, "exploitability": 0.155917},
    {"iteration": 5130001, "current_time_ms": 646031, "exploitability": 0.155954},
    {"iteration": 5140001, "current_time_ms": 647135, "exploitability": 0.155979},
    {"iteration": 5150001, "current_time_ms": 648232, "exploitability": 0.155997},
    {"iteration": 5160001, "current_time_ms": 649292, "exploitability": 0.156026},
    {"iteration": 5170001, "current_time_ms": 650378, "exploitability": 0.156075},
    {"iteration": 5180001, "current_time_ms": 651450, "exploitability": 0.156106},
    {"iteration": 5190001, "current_time_ms": 652533, "exploitability": 0.156129},
    {"iteration": 5200001, "current_time_ms": 653615, "exploitability": 0.156157},
    {"iteration": 5210001, "current_time_ms": 654692, "exploitability": 0.156184},
    {"iteration": 5220001, "current_time_ms": 655763, "exploitability": 0.15622},
    {"iteration": 5230001, "current_time_ms": 656932, "exploitability": 0.156273},
    {"iteration": 5240001, "current_time_ms": 658003, "exploitability": 0.156367},
    {"iteration": 5250001, "current_time_ms": 659293, "exploitability": 0.156464},
    {"iteration": 5260001, "current_time_ms": 660928, "exploitability": 0.156508},
    {"iteration": 5270001, "current_time_ms": 662207, "exploitability": 0.156579},
    {"iteration": 5280001, "current_time_ms": 663372, "exploitability": 0.156673},
    {"iteration": 5290001, "current_time_ms": 664485, "exploitability": 0.156746},
    {"iteration": 5300001, "current_time_ms": 665609, "exploitability": 0.156809},
    {"iteration": 5310001, "current_time_ms": 666719, "exploitability": 0.156868},
    {"iteration": 5320001, "current_time_ms": 667779, "exploitability": 0.156918},
    {"iteration": 5330001, "current_time_ms": 668838, "exploitability": 0.156898},
    {"iteration": 5340001, "current_time_ms": 669948, "exploitability": 0.15693},
    {"iteration": 5350001, "current_time_ms": 671069, "exploitability": 0.156935},
    {"iteration": 5360001, "current_time_ms": 672390, "exploitability": 0.156931},
    {"iteration": 5370001, "current_time_ms": 674086, "exploitability": 0.156918},
    {"iteration": 5380001, "current_time_ms": 675305, "exploitability": 0.156918},
    {"iteration": 5390001, "current_time_ms": 676801, "exploitability": 0.156884},
    {"iteration": 5400001, "current_time_ms": 678213, "exploitability": 0.156828},
    {"iteration": 5410001, "current_time_ms": 679398, "exploitability": 0.156755},
    {"iteration": 5420001, "current_time_ms": 680470, "exploitability": 0.156669},
    {"iteration": 5430001, "current_time_ms": 681520, "exploitability": 0.156574},
    {"iteration": 5440001, "current_time_ms": 682591, "exploitability": 0.156492},
    {"iteration": 5450001, "current_time_ms": 683646, "exploitability": 0.156399},
    {"iteration": 5460001, "current_time_ms": 684740, "exploitability": 0.156323},
    {"iteration": 5470001, "current_time_ms": 685801, "exploitability": 0.156236},
    {"iteration": 5480001, "current_time_ms": 687032, "exploitability": 0.15617},
    {"iteration": 5490001, "current_time_ms": 688158, "exploitability": 0.156134},
    {"iteration": 5500001, "current_time_ms": 689182, "exploitability": 0.156132},
    {"iteration": 5510001, "current_time_ms": 690254, "exploitability": 0.156124},
    {"iteration": 5520001, "current_time_ms": 691357, "exploitability": 0.156088},
    {"iteration": 5530001, "current_time_ms": 692841, "exploitability": 0.156035},
    {"iteration": 5540001, "current_time_ms": 694170, "exploitability": 0.155976},
    {"iteration": 5550001, "current_time_ms": 695347, "exploitability": 0.15591},
    {"iteration": 5560001, "current_time_ms": 696449, "exploitability": 0.15582},
    {"iteration": 5570001, "current_time_ms": 697579, "exploitability": 0.155735},
    {"iteration": 5580001, "current_time_ms": 698632, "exploitability": 0.15566},
    {"iteration": 5590001, "current_time_ms": 699711, "exploitability": 0.155588},
    {"iteration": 5600001, "current_time_ms": 700788, "exploitability": 0.155519},
    {"iteration": 5610001, "current_time_ms": 701864, "exploitability": 0.155464},
    {"iteration": 5620001, "current_time_ms": 702922, "exploitability": 0.155414},
    {"iteration": 5630001, "current_time_ms": 703993, "exploitability": 0.155351},
    {"iteration": 5640001, "current_time_ms": 705327, "exploitability": 0.155393},
    {"iteration": 5650001, "current_time_ms": 706886, "exploitability": 0.155406},
    {"iteration": 5660001, "current_time_ms": 708368, "exploitability": 0.155412},
    {"iteration": 5670001, "current_time_ms": 709534, "exploitability": 0.155444},
    {"iteration": 5680001, "current_time_ms": 710601, "exploitability": 0.155447},
    {"iteration": 5690001, "current_time_ms": 711947, "exploitability": 0.155416},
    {"iteration": 5700001, "current_time_ms": 713683, "exploitability": 0.155386},
    {"iteration": 5710001, "current_time_ms": 715235, "exploitability": 0.155367},
    {"iteration": 5720001, "current_time_ms": 716802, "exploitability": 0.155363},
    {"iteration": 5730001, "current_time_ms": 718723, "exploitability": 0.155382},
    {"iteration": 5740001, "current_time_ms": 720752, "exploitability": 0.155371},
    {"iteration": 5750001, "current_time_ms": 722510, "exploitability": 0.15535},
    {"iteration": 5760001, "current_time_ms": 724354, "exploitability": 0.155324},
    {"iteration": 5770001, "current_time_ms": 725980, "exploitability": 0.15531},
    {"iteration": 5780001, "current_time_ms": 727926, "exploitability": 0.155269},
    {"iteration": 5790001, "current_time_ms": 729417, "exploitability": 0.155193},
    {"iteration": 5800001, "current_time_ms": 730929, "exploitability": 0.155094},
    {"iteration": 5810001, "current_time_ms": 732259, "exploitability": 0.154995},
    {"iteration": 5820001, "current_time_ms": 733748, "exploitability": 0.15492},
    {"iteration": 5830001, "current_time_ms": 735182, "exploitability": 0.154849},
    {"iteration": 5840001, "current_time_ms": 736511, "exploitability": 0.154756},
    {"iteration": 5850001, "current_time_ms": 737683, "exploitability": 0.154644},
    {"iteration": 5860001, "current_time_ms": 738836, "exploitability": 0.154539},
    {"iteration": 5870001, "current_time_ms": 740321, "exploitability": 0.154445},
    {"iteration": 5880001, "current_time_ms": 742063, "exploitability": 0.154341},
    {"iteration": 5890001, "current_time_ms": 743352, "exploitability": 0.154237},
    {"iteration": 5900001, "current_time_ms": 744451, "exploitability": 0.154139},
    {"iteration": 5910001, "current_time_ms": 745637, "exploitability": 0.154038},
    {"iteration": 5920001, "current_time_ms": 746860, "exploitability": 0.15394},
    {"iteration": 5930001, "current_time_ms": 747944, "exploitability": 0.153817},
    {"iteration": 5940001, "current_time_ms": 749040, "exploitability": 0.153689},
    {"iteration": 5950001, "current_time_ms": 750156, "exploitability": 0.153574},
    {"iteration": 5960001, "current_time_ms": 751253, "exploitability": 0.153447},
    {"iteration": 5970001, "current_time_ms": 752368, "exploitability": 0.153313},
    {"iteration": 5980001, "current_time_ms": 753416, "exploitability": 0.153197},
    {"iteration": 5990001, "current_time_ms": 754470, "exploitability": 0.153096},
    {"iteration": 6000001, "current_time_ms": 755625, "exploitability": 0.153018},
    {"iteration": 6010001, "current_time_ms": 756950, "exploitability": 0.152939},
    {"iteration": 6020001, "current_time_ms": 758087, "exploitability": 0.152855},
    {"iteration": 6030001, "current_time_ms": 759134, "exploitability": 0.152749},
    {"iteration": 6040001, "current_time_ms": 760238, "exploitability": 0.152647},
    {"iteration": 6050001, "current_time_ms": 761275, "exploitability": 0.152524},
    {"iteration": 6060001, "current_time_ms": 762428, "exploitability": 0.152405},
    {"iteration": 6070001, "current_time_ms": 763574, "exploitability": 0.152288},
    {"iteration": 6080001, "current_time_ms": 764658, "exploitability": 0.152174},
    {"iteration": 6090001, "current_time_ms": 765765, "exploitability": 0.152067},
    {"iteration": 6100001, "current_time_ms": 767233, "exploitability": 0.151949},
    {"iteration": 6110001, "current_time_ms": 768886, "exploitability": 0.151826},
    {"iteration": 6120001, "current_time_ms": 770071, "exploitability": 0.151699},
    {"iteration": 6130001, "current_time_ms": 771381, "exploitability": 0.151583},
    {"iteration": 6140001, "current_time_ms": 772669, "exploitability": 0.151448},
    {"iteration": 6150001, "current_time_ms": 773920, "exploitability": 0.151285},
    {"iteration": 6160001, "current_time_ms": 775023, "exploitability": 0.151099},
    {"iteration": 6170001, "current_time_ms": 776178, "exploitability": 0.151007},
    {"iteration": 6180001, "current_time_ms": 777328, "exploitability": 0.150927},
    {"iteration": 6190001, "current_time_ms": 778469, "exploitability": 0.150829},
    {"iteration": 6200001, "current_time_ms": 779619, "exploitability": 0.150764},
    {"iteration": 6210001, "current_time_ms": 780912, "exploitability": 0.150697},
    {"iteration": 6220001, "current_time_ms": 782146, "exploitability": 0.150626},
    {"iteration": 6230001, "current_time_ms": 783194, "exploitability": 0.150567},
    {"iteration": 6240001, "current_time_ms": 784293, "exploitability": 0.150514},
    {"iteration": 6250001, "current_time_ms": 785423, "exploitability": 0.150455},
    {"iteration": 6260001, "current_time_ms": 786519, "exploitability": 0.15039},
    {"iteration": 6270001, "current_time_ms": 787638, "exploitability": 0.150308},
    {"iteration": 6280001, "current_time_ms": 788732, "exploitability": 0.150219},
    {"iteration": 6290001, "current_time_ms": 789901, "exploitability": 0.15011},
    {"iteration": 6300001, "current_time_ms": 791171, "exploitability": 0.149987},
    {"iteration": 6310001, "current_time_ms": 792327, "exploitability": 0.149839},
    {"iteration": 6320001, "current_time_ms": 793436, "exploitability": 0.14969},
    {"iteration": 6330001, "current_time_ms": 794510, "exploitability": 0.14953},
    {"iteration": 6340001, "current_time_ms": 795580, "exploitability": 0.149361},
    {"iteration": 6350001, "current_time_ms": 796655, "exploitability": 0.149163},
    {"iteration": 6360001, "current_time_ms": 797783, "exploitability": 0.149},
    {"iteration": 6370001, "current_time_ms": 798892, "exploitability": 0.148854},
    {"iteration": 6380001, "current_time_ms": 799968, "exploitability": 0.148739},
    {"iteration": 6390001, "current_time_ms": 801157, "exploitability": 0.148615},
    {"iteration": 6400001, "current_time_ms": 802660, "exploitability": 0.148459},
    {"iteration": 6410001, "current_time_ms": 804110, "exploitability": 0.148281},
    {"iteration": 6420001, "current_time_ms": 805242, "exploitability": 0.148114},
    {"iteration": 6430001, "current_time_ms": 806377, "exploitability": 0.147952},
    {"iteration": 6440001, "current_time_ms": 807914, "exploitability": 0.147789},
    {"iteration": 6450001, "current_time_ms": 809536, "exploitability": 0.147657},
    {"iteration": 6460001, "current_time_ms": 810888, "exploitability": 0.14754},
    {"iteration": 6470001, "current_time_ms": 812146, "exploitability": 0.147409},
    {"iteration": 6480001, "current_time_ms": 813480, "exploitability": 0.147274},
    {"iteration": 6490001, "current_time_ms": 814805, "exploitability": 0.147147},
    {"iteration": 6500001, "current_time_ms": 815885, "exploitability": 0.147037},
    {"iteration": 6510001, "current_time_ms": 817023, "exploitability": 0.146926},
    {"iteration": 6520001, "current_time_ms": 818174, "exploitability": 0.146809},
    {"iteration": 6530001, "current_time_ms": 819284, "exploitability": 0.146684},
    {"iteration": 6540001, "current_time_ms": 820450, "exploitability": 0.146556},
    {"iteration": 6550001, "current_time_ms": 821619, "exploitability": 0.146416},
    {"iteration": 6560001, "current_time_ms": 822873, "exploitability": 0.146264},
    {"iteration": 6570001, "current_time_ms": 824588, "exploitability": 0.146122},
    {"iteration": 6580001, "current_time_ms": 825845, "exploitability": 0.145989},
    {"iteration": 6590001, "current_time_ms": 827019, "exploitability": 0.145857},
    {"iteration": 6600001, "current_time_ms": 828140, "exploitability": 0.145727},
    {"iteration": 6610001, "current_time_ms": 829295, "exploitability": 0.145583},
    {"iteration": 6620001, "current_time_ms": 830391, "exploitability": 0.145451},
    {"iteration": 6630001, "current_time_ms": 831479, "exploitability": 0.14532},
    {"iteration": 6640001, "current_time_ms": 832771, "exploitability": 0.145183},
    {"iteration": 6650001, "current_time_ms": 834042, "exploitability": 0.14506},
    {"iteration": 6660001, "current_time_ms": 835199, "exploitability": 0.14493},
    {"iteration": 6670001, "current_time_ms": 836353, "exploitability": 0.144801},
    {"iteration": 6680001, "current_time_ms": 837694, "exploitability": 0.144677},
    {"iteration": 6690001, "current_time_ms": 838834, "exploitability": 0.144555},
    {"iteration": 6700001, "current_time_ms": 840568, "exploitability": 0.144425},
    {"iteration": 6710001, "current_time_ms": 842884, "exploitability": 0.144299},
    {"iteration": 6720001, "current_time_ms": 845455, "exploitability": 0.144165},
    {"iteration": 6730001, "current_time_ms": 847144, "exploitability": 0.14404},
    {"iteration": 6740001, "current_time_ms": 849136, "exploitability": 0.143925},
    {"iteration": 6750001, "current_time_ms": 851416, "exploitability": 0.143819},
    {"iteration": 6760001, "current_time_ms": 853724, "exploitability": 0.143708},
    {"iteration": 6770001, "current_time_ms": 854927, "exploitability": 0.143585},
    {"iteration": 6780001, "current_time_ms": 855888, "exploitability": 0.143473},
    {"iteration": 6790001, "current_time_ms": 856927, "exploitability": 0.143368},
    {"iteration": 6800001, "current_time_ms": 858428, "exploitability": 0.143279},
    {"iteration": 6810001, "current_time_ms": 860022, "exploitability": 0.143183},
    {"iteration": 6820001, "current_time_ms": 861342, "exploitability": 0.14308},
    {"iteration": 6830001, "current_time_ms": 862661, "exploitability": 0.142986},
    {"iteration": 6840001, "current_time_ms": 864378, "exploitability": 0.142892},
    {"iteration": 6850001, "current_time_ms": 866506, "exploitability": 0.142771},
    {"iteration": 6860001, "current_time_ms": 868417, "exploitability": 0.142639},
    {"iteration": 6870001, "current_time_ms": 870170, "exploitability": 0.142513},
    {"iteration": 6880001, "current_time_ms": 872061, "exploitability": 0.142379},
    {"iteration": 6890001, "current_time_ms": 874086, "exploitability": 0.142244},
    {"iteration": 6900001, "current_time_ms": 875990, "exploitability": 0.1421},
    {"iteration": 6910001, "current_time_ms": 877888, "exploitability": 0.14195},
    {"iteration": 6920001, "current_time_ms": 879659, "exploitability": 0.141805},
    {"iteration": 6930001, "current_time_ms": 881641, "exploitability": 0.141675},
    {"iteration": 6940001, "current_time_ms": 883046, "exploitability": 0.141551},
    {"iteration": 6950001, "current_time_ms": 884457, "exploitability": 0.141426},
    {"iteration": 6960001, "current_time_ms": 885922, "exploitability": 0.141302},
    {"iteration": 6970001, "current_time_ms": 887443, "exploitability": 0.141167},
    {"iteration": 6980001, "current_time_ms": 888731, "exploitability": 0.141042},
    {"iteration": 6990001, "current_time_ms": 890005, "exploitability": 0.140907},
    {"iteration": 7000001, "current_time_ms": 891274, "exploitability": 0.140754},
    {"iteration": 7010001, "current_time_ms": 892455, "exploitability": 0.140611},
    {"iteration": 7020001, "current_time_ms": 893524, "exploitability": 0.140448},
    {"iteration": 7030001, "current_time_ms": 894635, "exploitability": 0.140297},
    {"iteration": 7040001, "current_time_ms": 895737, "exploitability": 0.140139},
    {"iteration": 7050001, "current_time_ms": 896811, "exploitability": 0.139997},
    {"iteration": 7060001, "current_time_ms": 897864, "exploitability": 0.139867},
    {"iteration": 7070001, "current_time_ms": 898934, "exploitability": 0.139741},
    {"iteration": 7080001, "current_time_ms": 900005, "exploitability": 0.139612},
    {"iteration": 7090001, "current_time_ms": 901059, "exploitability": 0.139488},
    {"iteration": 7100001, "current_time_ms": 902131, "exploitability": 0.139381},
    {"iteration": 7110001, "current_time_ms": 903195, "exploitability": 0.139275},
    {"iteration": 7120001, "current_time_ms": 904258, "exploitability": 0.139171},
    {"iteration": 7130001, "current_time_ms": 905357, "exploitability": 0.13906},
    {"iteration": 7140001, "current_time_ms": 906430, "exploitability": 0.138958},
    {"iteration": 7150001, "current_time_ms": 907495, "exploitability": 0.138857},
    {"iteration": 7160001, "current_time_ms": 908548, "exploitability": 0.138754},
    {"iteration": 7170001, "current_time_ms": 909751, "exploitability": 0.138656},
    {"iteration": 7180001, "current_time_ms": 910916, "exploitability": 0.138557},
    {"iteration": 7190001, "current_time_ms": 911966, "exploitability": 0.13846},
    {"iteration": 7200001, "current_time_ms": 913108, "exploitability": 0.138359},
    {"iteration": 7210001, "current_time_ms": 914183, "exploitability": 0.138244},
    {"iteration": 7220001, "current_time_ms": 915352, "exploitability": 0.138124},
    {"iteration": 7230001, "current_time_ms": 916709, "exploitability": 0.138009},
    {"iteration": 7240001, "current_time_ms": 917954, "exploitability": 0.137904},
    {"iteration": 7250001, "current_time_ms": 919152, "exploitability": 0.137796},
    {"iteration": 7260001, "current_time_ms": 920226, "exploitability": 0.137688},
    {"iteration": 7270001, "current_time_ms": 921297, "exploitability": 0.137579},
    {"iteration": 7280001, "current_time_ms": 922401, "exploitability": 0.137478},
    {"iteration": 7290001, "current_time_ms": 923495, "exploitability": 0.137399},
    {"iteration": 7300001, "current_time_ms": 924617, "exploitability": 0.137324},
    {"iteration": 7310001, "current_time_ms": 925929, "exploitability": 0.137243},
    {"iteration": 7320001, "current_time_ms": 927461, "exploitability": 0.137164},
    {"iteration": 7330001, "current_time_ms": 928847, "exploitability": 0.137074},
    {"iteration": 7340001, "current_time_ms": 930293, "exploitability": 0.136975},
    {"iteration": 7350001, "current_time_ms": 931398, "exploitability": 0.13687},
    {"iteration": 7360001, "current_time_ms": 932524, "exploitability": 0.136764},
    {"iteration": 7370001, "current_time_ms": 933757, "exploitability": 0.136649},
    {"iteration": 7380001, "current_time_ms": 934950, "exploitability": 0.136538},
    {"iteration": 7390001, "current_time_ms": 936208, "exploitability": 0.13644},
    {"iteration": 7400001, "current_time_ms": 937290, "exploitability": 0.13636},
    {"iteration": 7410001, "current_time_ms": 938419, "exploitability": 0.13628},
    {"iteration": 7420001, "current_time_ms": 939683, "exploitability": 0.136193},
    {"iteration": 7430001, "current_time_ms": 940868, "exploitability": 0.136108},
    {"iteration": 7440001, "current_time_ms": 941904, "exploitability": 0.136028},
    {"iteration": 7450001, "current_time_ms": 942977, "exploitability": 0.135949},
    {"iteration": 7460001, "current_time_ms": 944079, "exploitability": 0.135862},
    {"iteration": 7470001, "current_time_ms": 945163, "exploitability": 0.135778},
    {"iteration": 7480001, "current_time_ms": 946290, "exploitability": 0.135702},
    {"iteration": 7490001, "current_time_ms": 947607, "exploitability": 0.135618},
    {"iteration": 7500001, "current_time_ms": 948757, "exploitability": 0.13553},
    {"iteration": 7510001, "current_time_ms": 949798, "exploitability": 0.135438},
    {"iteration": 7520001, "current_time_ms": 950853, "exploitability": 0.135345},
    {"iteration": 7530001, "current_time_ms": 951937, "exploitability": 0.135244},
    {"iteration": 7540001, "current_time_ms": 952992, "exploitability": 0.135146},
    {"iteration": 7550001, "current_time_ms": 954072, "exploitability": 0.135051},
    {"iteration": 7560001, "current_time_ms": 955163, "exploitability": 0.134958},
    {"iteration": 7570001, "current_time_ms": 956257, "exploitability": 0.134871},
    {"iteration": 7580001, "current_time_ms": 957335, "exploitability": 0.134782},
    {"iteration": 7590001, "current_time_ms": 958432, "exploitability": 0.134682},
    {"iteration": 7600001, "current_time_ms": 959480, "exploitability": 0.13457},
    {"iteration": 7610001, "current_time_ms": 960572, "exploitability": 0.134462},
    {"iteration": 7620001, "current_time_ms": 961668, "exploitability": 0.134353},
    {"iteration": 7630001, "current_time_ms": 962724, "exploitability": 0.13424},
    {"iteration": 7640001, "current_time_ms": 963866, "exploitability": 0.134142},
    {"iteration": 7650001, "current_time_ms": 964963, "exploitability": 0.134039},
    {"iteration": 7660001, "current_time_ms": 966138, "exploitability": 0.133938},
    {"iteration": 7670001, "current_time_ms": 967317, "exploitability": 0.133853},
    {"iteration": 7680001, "current_time_ms": 968444, "exploitability": 0.133762},
    {"iteration": 7690001, "current_time_ms": 969682, "exploitability": 0.133683},
    {"iteration": 7700001, "current_time_ms": 970817, "exploitability": 0.133608},
    {"iteration": 7710001, "current_time_ms": 971839, "exploitability": 0.133539},
    {"iteration": 7720001, "current_time_ms": 972933, "exploitability": 0.133465},
    {"iteration": 7730001, "current_time_ms": 974039, "exploitability": 0.13338},
    {"iteration": 7740001, "current_time_ms": 975144, "exploitability": 0.133278},
    {"iteration": 7750001, "current_time_ms": 976226, "exploitability": 0.13317},
    {"iteration": 7760001, "current_time_ms": 977338, "exploitability": 0.133058},
    {"iteration": 7770001, "current_time_ms": 978389, "exploitability": 0.132941},
    {"iteration": 7780001, "current_time_ms": 979442, "exploitability": 0.132821},
    {"iteration": 7790001, "current_time_ms": 980519, "exploitability": 0.132697},
    {"iteration": 7800001, "current_time_ms": 981619, "exploitability": 0.132573},
    {"iteration": 7810001, "current_time_ms": 982685, "exploitability": 0.132447},
    {"iteration": 7820001, "current_time_ms": 983761, "exploitability": 0.132313},
    {"iteration": 7830001, "current_time_ms": 984801, "exploitability": 0.132174},
    {"iteration": 7840001, "current_time_ms": 985876, "exploitability": 0.132032},
    {"iteration": 7850001, "current_time_ms": 986936, "exploitability": 0.131881},
    {"iteration": 7860001, "current_time_ms": 988006, "exploitability": 0.131729},
    {"iteration": 7870001, "current_time_ms": 989251, "exploitability": 0.131571},
    {"iteration": 7880001, "current_time_ms": 990801, "exploitability": 0.131417},
    {"iteration": 7890001, "current_time_ms": 992033, "exploitability": 0.131289},
    {"iteration": 7900001, "current_time_ms": 993158, "exploitability": 0.131155},
    {"iteration": 7910001, "current_time_ms": 994194, "exploitability": 0.131033},
    {"iteration": 7920001, "current_time_ms": 995320, "exploitability": 0.130924},
    {"iteration": 7930001, "current_time_ms": 996542, "exploitability": 0.130816},
    {"iteration": 7940001, "current_time_ms": 997670, "exploitability": 0.130715},
    {"iteration": 7950001, "current_time_ms": 999141, "exploitability": 0.130603},
    {"iteration": 7960001, "current_time_ms": 1000750, "exploitability": 0.130482},
    {"iteration": 7970001, "current_time_ms": 1001899, "exploitability": 0.130385},
    {"iteration": 7980001, "current_time_ms": 1003041, "exploitability": 0.1303},
    {"iteration": 7990001, "current_time_ms": 1004063, "exploitability": 0.130213},
    {"iteration": 8000001, "current_time_ms": 1005132, "exploitability": 0.130128},
    {"iteration": 8010001, "current_time_ms": 1006201, "exploitability": 0.130053},
    {"iteration": 8020001, "current_time_ms": 1007289, "exploitability": 0.12998},
    {"iteration": 8030001, "current_time_ms": 1008345, "exploitability": 0.129896},
    {"iteration": 8040001, "current_time_ms": 1009426, "exploitability": 0.129812},
    {"iteration": 8050001, "current_time_ms": 1010470, "exploitability": 0.129733},
    {"iteration": 8060001, "current_time_ms": 1011533, "exploitability": 0.12965},
    {"iteration": 8070001, "current_time_ms": 1012598, "exploitability": 0.129556},
    {"iteration": 8080001, "current_time_ms": 1013631, "exploitability": 0.129448},
    {"iteration": 8090001, "current_time_ms": 1014702, "exploitability": 0.129356},
    {"iteration": 8100001, "current_time_ms": 1015760, "exploitability": 0.129269},
    {"iteration": 8110001, "current_time_ms": 1016856, "exploitability": 0.129171},
    {"iteration": 8120001, "current_time_ms": 1017932, "exploitability": 0.129061},
    {"iteration": 8130001, "current_time_ms": 1019017, "exploitability": 0.128959},
    {"iteration": 8140001, "current_time_ms": 1020076, "exploitability": 0.128866},
    {"iteration": 8150001, "current_time_ms": 1021129, "exploitability": 0.128783},
    {"iteration": 8160001, "current_time_ms": 1022172, "exploitability": 0.128705},
    {"iteration": 8170001, "current_time_ms": 1023239, "exploitability": 0.128638},
    {"iteration": 8180001, "current_time_ms": 1024318, "exploitability": 0.128569},
    {"iteration": 8190001, "current_time_ms": 1025385, "exploitability": 0.128491},
    {"iteration": 8200001, "current_time_ms": 1026442, "exploitability": 0.128405},
    {"iteration": 8210001, "current_time_ms": 1027535, "exploitability": 0.128319},
    {"iteration": 8220001, "current_time_ms": 1028676, "exploitability": 0.128243},
    {"iteration": 8230001, "current_time_ms": 1029801, "exploitability": 0.12816},
    {"iteration": 8240001, "current_time_ms": 1030920, "exploitability": 0.128093},
    {"iteration": 8250001, "current_time_ms": 1031974, "exploitability": 0.128005},
    {"iteration": 8260001, "current_time_ms": 1033166, "exploitability": 0.127911},
    {"iteration": 8270001, "current_time_ms": 1034295, "exploitability": 0.127813},
    {"iteration": 8280001, "current_time_ms": 1035512, "exploitability": 0.127723},
    {"iteration": 8290001, "current_time_ms": 1036676, "exploitability": 0.127647},
    {"iteration": 8300001, "current_time_ms": 1037768, "exploitability": 0.127577},
    {"iteration": 8310001, "current_time_ms": 1038928, "exploitability": 0.127498},
    {"iteration": 8320001, "current_time_ms": 1040112, "exploitability": 0.127411},
    {"iteration": 8330001, "current_time_ms": 1041294, "exploitability": 0.127328},
    {"iteration": 8340001, "current_time_ms": 1042466, "exploitability": 0.12726},
    {"iteration": 8350001, "current_time_ms": 1043619, "exploitability": 0.127191},
    {"iteration": 8360001, "current_time_ms": 1044772, "exploitability": 0.12711},
    {"iteration": 8370001, "current_time_ms": 1046118, "exploitability": 0.127021},
    {"iteration": 8380001, "current_time_ms": 1047279, "exploitability": 0.12695},
    {"iteration": 8390001, "current_time_ms": 1048453, "exploitability": 0.126892},
    {"iteration": 8400001, "current_time_ms": 1049803, "exploitability": 0.126838},
    {"iteration": 8410001, "current_time_ms": 1050979, "exploitability": 0.126791},
    {"iteration": 8420001, "current_time_ms": 1052091, "exploitability": 0.126748},
    {"iteration": 8430001, "current_time_ms": 1053243, "exploitability": 0.126728},
    {"iteration": 8440001, "current_time_ms": 1054804, "exploitability": 0.126713},
    {"iteration": 8450001, "current_time_ms": 1056076, "exploitability": 0.126701},
    {"iteration": 8460001, "current_time_ms": 1057120, "exploitability": 0.126686},
    {"iteration": 8470001, "current_time_ms": 1058270, "exploitability": 0.126673},
    {"iteration": 8480001, "current_time_ms": 1059532, "exploitability": 0.126667},
    {"iteration": 8490001, "current_time_ms": 1060740, "exploitability": 0.126658},
    {"iteration": 8500001, "current_time_ms": 1061778, "exploitability": 0.126643},
    {"iteration": 8510001, "current_time_ms": 1062902, "exploitability": 0.126624},
    {"iteration": 8520001, "current_time_ms": 1064023, "exploitability": 0.126606},
    {"iteration": 8530001, "current_time_ms": 1065233, "exploitability": 0.126591},
    {"iteration": 8540001, "current_time_ms": 1066375, "exploitability": 0.126565},
    {"iteration": 8550001, "current_time_ms": 1067485, "exploitability": 0.126538},
    {"iteration": 8560001, "current_time_ms": 1068633, "exploitability": 0.126505},
    {"iteration": 8570001, "current_time_ms": 1069842, "exploitability": 0.126465},
    {"iteration": 8580001, "current_time_ms": 1071013, "exploitability": 0.126461},
    {"iteration": 8590001, "current_time_ms": 1072254, "exploitability": 0.126465},
    {"iteration": 8600001, "current_time_ms": 1073440, "exploitability": 0.126466},
    {"iteration": 8610001, "current_time_ms": 1074505, "exploitability": 0.12646},
    {"iteration": 8620001, "current_time_ms": 1075581, "exploitability": 0.126462},
    {"iteration": 8630001, "current_time_ms": 1076662, "exploitability": 0.126473},
    {"iteration": 8640001, "current_time_ms": 1077791, "exploitability": 0.126482},
    {"iteration": 8650001, "current_time_ms": 1078901, "exploitability": 0.126508},
    {"iteration": 8660001, "current_time_ms": 1080040, "exploitability": 0.126505},
    {"iteration": 8670001, "current_time_ms": 1081135, "exploitability": 0.126482},
    {"iteration": 8680001, "current_time_ms": 1082261, "exploitability": 0.126446},
    {"iteration": 8690001, "current_time_ms": 1083406, "exploitability": 0.126406},
    {"iteration": 8700001, "current_time_ms": 1084503, "exploitability": 0.126349},
    {"iteration": 8710001, "current_time_ms": 1085578, "exploitability": 0.126305},
    {"iteration": 8720001, "current_time_ms": 1086690, "exploitability": 0.126252},
    {"iteration": 8730001, "current_time_ms": 1087824, "exploitability": 0.126189},
    {"iteration": 8740001, "current_time_ms": 1089132, "exploitability": 0.126116},
    {"iteration": 8750001, "current_time_ms": 1090295, "exploitability": 0.126041},
    {"iteration": 8760001, "current_time_ms": 1091373, "exploitability": 0.125957},
    {"iteration": 8770001, "current_time_ms": 1092435, "exploitability": 0.125884},
    {"iteration": 8780001, "current_time_ms": 1093464, "exploitability": 0.125808},
    {"iteration": 8790001, "current_time_ms": 1094528, "exploitability": 0.125736},
    {"iteration": 8800001, "current_time_ms": 1095575, "exploitability": 0.125666},
    {"iteration": 8810001, "current_time_ms": 1096668, "exploitability": 0.125599},
    {"iteration": 8820001, "current_time_ms": 1097781, "exploitability": 0.125524},
    {"iteration": 8830001, "current_time_ms": 1098853, "exploitability": 0.125444},
    {"iteration": 8840001, "current_time_ms": 1099912, "exploitability": 0.12537},
    {"iteration": 8850001, "current_time_ms": 1100992, "exploitability": 0.125283},
    {"iteration": 8860001, "current_time_ms": 1102020, "exploitability": 0.125215},
    {"iteration": 8870001, "current_time_ms": 1103100, "exploitability": 0.125153},
    {"iteration": 8880001, "current_time_ms": 1104175, "exploitability": 0.125078},
    {"iteration": 8890001, "current_time_ms": 1105261, "exploitability": 0.124992},
    {"iteration": 8900001, "current_time_ms": 1106507, "exploitability": 0.124916},
    {"iteration": 8910001, "current_time_ms": 1107975, "exploitability": 0.124854},
    {"iteration": 8920001, "current_time_ms": 1109594, "exploitability": 0.124796},
    {"iteration": 8930001, "current_time_ms": 1110988, "exploitability": 0.124732},
    {"iteration": 8940001, "current_time_ms": 1112652, "exploitability": 0.124664},
    {"iteration": 8950001, "current_time_ms": 1114375, "exploitability": 0.124593},
    {"iteration": 8960001, "current_time_ms": 1116190, "exploitability": 0.124533},
    {"iteration": 8970001, "current_time_ms": 1117742, "exploitability": 0.124447},
    {"iteration": 8980001, "current_time_ms": 1119448, "exploitability": 0.124354},
    {"iteration": 8990001, "current_time_ms": 1121147, "exploitability": 0.124273},
    {"iteration": 9000001, "current_time_ms": 1122647, "exploitability": 0.124213},
    {"iteration": 9010001, "current_time_ms": 1124230, "exploitability": 0.124172},
    {"iteration": 9020001, "current_time_ms": 1125942, "exploitability": 0.124146},
    {"iteration": 9030001, "current_time_ms": 1127281, "exploitability": 0.124118},
    {"iteration": 9040001, "current_time_ms": 1128603, "exploitability": 0.124081},
    {"iteration": 9050001, "current_time_ms": 1129992, "exploitability": 0.124047},
    {"iteration": 9060001, "current_time_ms": 1131248, "exploitability": 0.124018},
    {"iteration": 9070001, "current_time_ms": 1132620, "exploitability": 0.123973},
    {"iteration": 9080001, "current_time_ms": 1133765, "exploitability": 0.123913},
    {"iteration": 9090001, "current_time_ms": 1134766, "exploitability": 0.123863},
    {"iteration": 9100001, "current_time_ms": 1135870, "exploitability": 0.123832},
    {"iteration": 9110001, "current_time_ms": 1136904, "exploitability": 0.12382},
    {"iteration": 9120001, "current_time_ms": 1138036, "exploitability": 0.123818},
    {"iteration": 9130001, "current_time_ms": 1139071, "exploitability": 0.123837},
    {"iteration": 9140001, "current_time_ms": 1140115, "exploitability": 0.123849},
    {"iteration": 9150001, "current_time_ms": 1141167, "exploitability": 0.123883},
    {"iteration": 9160001, "current_time_ms": 1142236, "exploitability": 0.123922},
    {"iteration": 9170001, "current_time_ms": 1143272, "exploitability": 0.123942},
    {"iteration": 9180001, "current_time_ms": 1144321, "exploitability": 0.123963},
    {"iteration": 9190001, "current_time_ms": 1145346, "exploitability": 0.123977},
    {"iteration": 9200001, "current_time_ms": 1146379, "exploitability": 0.124007},
    {"iteration": 9210001, "current_time_ms": 1147404, "exploitability": 0.124046},
    {"iteration": 9220001, "current_time_ms": 1148434, "exploitability": 0.124095},
    {"iteration": 9230001, "current_time_ms": 1149480, "exploitability": 0.12415},
    {"iteration": 9240001, "current_time_ms": 1150552, "exploitability": 0.124219},
    {"iteration": 9250001, "current_time_ms": 1151581, "exploitability": 0.124275},
    {"iteration": 9260001, "current_time_ms": 1152611, "exploitability": 0.124319},
    {"iteration": 9270001, "current_time_ms": 1153673, "exploitability": 0.124348},
    {"iteration": 9280001, "current_time_ms": 1154725, "exploitability": 0.124371},
    {"iteration": 9290001, "current_time_ms": 1155786, "exploitability": 0.124384},
    {"iteration": 9300001, "current_time_ms": 1156852, "exploitability": 0.1244},
    {"iteration": 9310001, "current_time_ms": 1157905, "exploitability": 0.124417},
    {"iteration": 9320001, "current_time_ms": 1158952, "exploitability": 0.124422},
    {"iteration": 9330001, "current_time_ms": 1160085, "exploitability": 0.124431},
    {"iteration": 9340001, "current_time_ms": 1161152, "exploitability": 0.124434},
    {"iteration": 9350001, "current_time_ms": 1162187, "exploitability": 0.12444},
    {"iteration": 9360001, "current_time_ms": 1163210, "exploitability": 0.124457},
    {"iteration": 9370001, "current_time_ms": 1164259, "exploitability": 0.124454},
    {"iteration": 9380001, "current_time_ms": 1165343, "exploitability": 0.124459},
    {"iteration": 9390001, "current_time_ms": 1166601, "exploitability": 0.124494},
    {"iteration": 9400001, "current_time_ms": 1167724, "exploitability": 0.124549},
    {"iteration": 9410001, "current_time_ms": 1168754, "exploitability": 0.1246},
    {"iteration": 9420001, "current_time_ms": 1169965, "exploitability": 0.124655},
    {"iteration": 9430001, "current_time_ms": 1171144, "exploitability": 0.124705},
    {"iteration": 9440001, "current_time_ms": 1172229, "exploitability": 0.124745},
    {"iteration": 9450001, "current_time_ms": 1173286, "exploitability": 0.124768},
    {"iteration": 9460001, "current_time_ms": 1174331, "exploitability": 0.124779},
    {"iteration": 9470001, "current_time_ms": 1175576, "exploitability": 0.12477},
    {"iteration": 9480001, "current_time_ms": 1176697, "exploitability": 0.124775},
    {"iteration": 9490001, "current_time_ms": 1177753, "exploitability": 0.124773},
    {"iteration": 9500001, "current_time_ms": 1178811, "exploitability": 0.124771},
    {"iteration": 9510001, "current_time_ms": 1179827, "exploitability": 0.124771},
    {"iteration": 9520001, "current_time_ms": 1180954, "exploitability": 0.124772},
    {"iteration": 9530001, "current_time_ms": 1182044, "exploitability": 0.124759},
    {"iteration": 9540001, "current_time_ms": 1183131, "exploitability": 0.124748},
    {"iteration": 9550001, "current_time_ms": 1184195, "exploitability": 0.12474},
    {"iteration": 9560001, "current_time_ms": 1185274, "exploitability": 0.124725},
    {"iteration": 9570001, "current_time_ms": 1186348, "exploitability": 0.124689},
    {"iteration": 9580001, "current_time_ms": 1187396, "exploitability": 0.124637},
    {"iteration": 9590001, "current_time_ms": 1188519, "exploitability": 0.124578},
    {"iteration": 9600001, "current_time_ms": 1189650, "exploitability": 0.124508},
    {"iteration": 9610001, "current_time_ms": 1190753, "exploitability": 0.124465},
    {"iteration": 9620001, "current_time_ms": 1191868, "exploitability": 0.124443},
    {"iteration": 9630001, "current_time_ms": 1192962, "exploitability": 0.124407},
    {"iteration": 9640001, "current_time_ms": 1194075, "exploitability": 0.124366},
    {"iteration": 9650001, "current_time_ms": 1195172, "exploitability": 0.124333},
    {"iteration": 9660001, "current_time_ms": 1196271, "exploitability": 0.124294},
    {"iteration": 9670001, "current_time_ms": 1197340, "exploitability": 0.124264},
    {"iteration": 9680001, "current_time_ms": 1198427, "exploitability": 0.124245},
    {"iteration": 9690001, "current_time_ms": 1199539, "exploitability": 0.124234},
    {"iteration": 9700001, "current_time_ms": 1200616, "exploitability": 0.124225},
    {"iteration": 9710001, "current_time_ms": 1201701, "exploitability": 0.124205},
    {"iteration": 9720001, "current_time_ms": 1202769, "exploitability": 0.124154},
    {"iteration": 9730001, "current_time_ms": 1203833, "exploitability": 0.124124},
    {"iteration": 9740001, "current_time_ms": 1204906, "exploitability": 0.1241},
    {"iteration": 9750001, "current_time_ms": 1205991, "exploitability": 0.124067},
    {"iteration": 9760001, "current_time_ms": 1207043, "exploitability": 0.124065},
    {"iteration": 9770001, "current_time_ms": 1208106, "exploitability": 0.124077},
    {"iteration": 9780001, "current_time_ms": 1209154, "exploitability": 0.12409},
    {"iteration": 9790001, "current_time_ms": 1210205, "exploitability": 0.124108},
    {"iteration": 9800001, "current_time_ms": 1211375, "exploitability": 0.124124},
    {"iteration": 9810001, "current_time_ms": 1212503, "exploitability": 0.124132},
    {"iteration": 9820001, "current_time_ms": 1213540, "exploitability": 0.124143},
    {"iteration": 9830001, "current_time_ms": 1214555, "exploitability": 0.124157},
    {"iteration": 9840001, "current_time_ms": 1215599, "exploitability": 0.124173},
    {"iteration": 9850001, "current_time_ms": 1216629, "exploitability": 0.12421},
    {"iteration": 9860001, "current_time_ms": 1217710, "exploitability": 0.124245},
    {"iteration": 9870001, "current_time_ms": 1218748, "exploitability": 0.124285},
    {"iteration": 9880001, "current_time_ms": 1219860, "exploitability": 0.124312},
    {"iteration": 9890001, "current_time_ms": 1220969, "exploitability": 0.124328},
    {"iteration": 9900001, "current_time_ms": 1222170, "exploitability": 0.124333},
    {"iteration": 9910001, "current_time_ms": 1223454, "exploitability": 0.124342},
    {"iteration": 9920001, "current_time_ms": 1224809, "exploitability": 0.124345},
    {"iteration": 9930001, "current_time_ms": 1226285, "exploitability": 0.124346},
    {"iteration": 9940001, "current_time_ms": 1227460, "exploitability": 0.124334},
    {"iteration": 9950001, "current_time_ms": 1228585, "exploitability": 0.124328},
    {"iteration": 9960001, "current_time_ms": 1229728, "exploitability": 0.124319},
    {"iteration": 9970001, "current_time_ms": 1230809, "exploitability": 0.124303},
    {"iteration": 9980001, "current_time_ms": 1231900, "exploitability": 0.124286},
    {"iteration": 9990001, "current_time_ms": 1232990, "exploitability": 0.124268},
    {"iteration": 10000001, "current_time_ms": 1234062, "exploitability": 0.124252},
  ]
}


==> plots/backup/ib__44_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 866, "exploitability": 1.40138},
    {"iteration": 20001, "current_time_ms": 1721, "exploitability": 1.06071},
    {"iteration": 30001, "current_time_ms": 2505, "exploitability": 0.901686},
    {"iteration": 40001, "current_time_ms": 3240, "exploitability": 0.831751},
    {"iteration": 50001, "current_time_ms": 4054, "exploitability": 0.770047},
    {"iteration": 60001, "current_time_ms": 4869, "exploitability": 0.705982},
    {"iteration": 70001, "current_time_ms": 5757, "exploitability": 0.667778},
    {"iteration": 80001, "current_time_ms": 6619, "exploitability": 0.64048},
    {"iteration": 90001, "current_time_ms": 7546, "exploitability": 0.609091},
    {"iteration": 100001, "current_time_ms": 8458, "exploitability": 0.580315},
    {"iteration": 110001, "current_time_ms": 9197, "exploitability": 0.561677},
    {"iteration": 120001, "current_time_ms": 9960, "exploitability": 0.548279},
    {"iteration": 130001, "current_time_ms": 10793, "exploitability": 0.539301},
    {"iteration": 140001, "current_time_ms": 11530, "exploitability": 0.524806},
    {"iteration": 150001, "current_time_ms": 12255, "exploitability": 0.509736},
    {"iteration": 160001, "current_time_ms": 12998, "exploitability": 0.495939},
    {"iteration": 170001, "current_time_ms": 13818, "exploitability": 0.484332},
    {"iteration": 180001, "current_time_ms": 14785, "exploitability": 0.47553},
    {"iteration": 190001, "current_time_ms": 15548, "exploitability": 0.471594},
    {"iteration": 200001, "current_time_ms": 16292, "exploitability": 0.466292},
    {"iteration": 210001, "current_time_ms": 17072, "exploitability": 0.458505},
    {"iteration": 220001, "current_time_ms": 18063, "exploitability": 0.449699},
    {"iteration": 230001, "current_time_ms": 19410, "exploitability": 0.44284},
    {"iteration": 240001, "current_time_ms": 20508, "exploitability": 0.435582},
    {"iteration": 250001, "current_time_ms": 21475, "exploitability": 0.430204},
    {"iteration": 260001, "current_time_ms": 22413, "exploitability": 0.42538},
    {"iteration": 270001, "current_time_ms": 23315, "exploitability": 0.418833},
    {"iteration": 280001, "current_time_ms": 24240, "exploitability": 0.412161},
    {"iteration": 290001, "current_time_ms": 25189, "exploitability": 0.406098},
    {"iteration": 300001, "current_time_ms": 26126, "exploitability": 0.40092},
    {"iteration": 310001, "current_time_ms": 27066, "exploitability": 0.396143},
    {"iteration": 320001, "current_time_ms": 28180, "exploitability": 0.391618},
    {"iteration": 330001, "current_time_ms": 29062, "exploitability": 0.387021},
    {"iteration": 340001, "current_time_ms": 29789, "exploitability": 0.382172},
    {"iteration": 350001, "current_time_ms": 30496, "exploitability": 0.377041},
    {"iteration": 360001, "current_time_ms": 31891, "exploitability": 0.372558},
    {"iteration": 370001, "current_time_ms": 33177, "exploitability": 0.369858},
    {"iteration": 380001, "current_time_ms": 34584, "exploitability": 0.365258},
    {"iteration": 390001, "current_time_ms": 36008, "exploitability": 0.360311},
    {"iteration": 400001, "current_time_ms": 37507, "exploitability": 0.355524},
    {"iteration": 410001, "current_time_ms": 38611, "exploitability": 0.352138},
    {"iteration": 420001, "current_time_ms": 39740, "exploitability": 0.348819},
    {"iteration": 430001, "current_time_ms": 40987, "exploitability": 0.345465},
    {"iteration": 440001, "current_time_ms": 42340, "exploitability": 0.341766},
    {"iteration": 450001, "current_time_ms": 43492, "exploitability": 0.338231},
    {"iteration": 460001, "current_time_ms": 44694, "exploitability": 0.33449},
    {"iteration": 470001, "current_time_ms": 45797, "exploitability": 0.330101},
    {"iteration": 480001, "current_time_ms": 46955, "exploitability": 0.327142},
    {"iteration": 490001, "current_time_ms": 48072, "exploitability": 0.324173},
    {"iteration": 500001, "current_time_ms": 49257, "exploitability": 0.321234},
    {"iteration": 510001, "current_time_ms": 50372, "exploitability": 0.318464},
    {"iteration": 520001, "current_time_ms": 51435, "exploitability": 0.316196},
    {"iteration": 530001, "current_time_ms": 52350, "exploitability": 0.314027},
    {"iteration": 540001, "current_time_ms": 53604, "exploitability": 0.311572},
    {"iteration": 550001, "current_time_ms": 54374, "exploitability": 0.308667},
    {"iteration": 560001, "current_time_ms": 55078, "exploitability": 0.305628},
    {"iteration": 570001, "current_time_ms": 55802, "exploitability": 0.302828},
    {"iteration": 580001, "current_time_ms": 56614, "exploitability": 0.300726},
    {"iteration": 590001, "current_time_ms": 57406, "exploitability": 0.299107},
    {"iteration": 600001, "current_time_ms": 58180, "exploitability": 0.297787},
    {"iteration": 610001, "current_time_ms": 59326, "exploitability": 0.297108},
    {"iteration": 620001, "current_time_ms": 60236, "exploitability": 0.296071},
    {"iteration": 630001, "current_time_ms": 61397, "exploitability": 0.295012},
    {"iteration": 640001, "current_time_ms": 62482, "exploitability": 0.294126},
    {"iteration": 650001, "current_time_ms": 63493, "exploitability": 0.293187},
    {"iteration": 660001, "current_time_ms": 64439, "exploitability": 0.292214},
    {"iteration": 670001, "current_time_ms": 65294, "exploitability": 0.290532},
    {"iteration": 680001, "current_time_ms": 66640, "exploitability": 0.288675},
    {"iteration": 690001, "current_time_ms": 67683, "exploitability": 0.286518},
    {"iteration": 700001, "current_time_ms": 68663, "exploitability": 0.284482},
    {"iteration": 710001, "current_time_ms": 69711, "exploitability": 0.282831},
    {"iteration": 720001, "current_time_ms": 70620, "exploitability": 0.281468},
    {"iteration": 730001, "current_time_ms": 71556, "exploitability": 0.280107},
    {"iteration": 740001, "current_time_ms": 72679, "exploitability": 0.278906},
    {"iteration": 750001, "current_time_ms": 73738, "exploitability": 0.277584},
    {"iteration": 760001, "current_time_ms": 74620, "exploitability": 0.27642},
    {"iteration": 770001, "current_time_ms": 75434, "exploitability": 0.27523},
    {"iteration": 780001, "current_time_ms": 76140, "exploitability": 0.274196},
    {"iteration": 790001, "current_time_ms": 76840, "exploitability": 0.273232},
    {"iteration": 800001, "current_time_ms": 77542, "exploitability": 0.272159},
    {"iteration": 810001, "current_time_ms": 78349, "exploitability": 0.270951},
    {"iteration": 820001, "current_time_ms": 79030, "exploitability": 0.269567},
    {"iteration": 830001, "current_time_ms": 79664, "exploitability": 0.26811},
    {"iteration": 840001, "current_time_ms": 80316, "exploitability": 0.266611},
    {"iteration": 850001, "current_time_ms": 80993, "exploitability": 0.264959},
    {"iteration": 860001, "current_time_ms": 81675, "exploitability": 0.263001},
    {"iteration": 870001, "current_time_ms": 82370, "exploitability": 0.261349},
    {"iteration": 880001, "current_time_ms": 83065, "exploitability": 0.25981},
    {"iteration": 890001, "current_time_ms": 83991, "exploitability": 0.257839},
    {"iteration": 900001, "current_time_ms": 84979, "exploitability": 0.256034},
    {"iteration": 910001, "current_time_ms": 85822, "exploitability": 0.254592},
    {"iteration": 920001, "current_time_ms": 86650, "exploitability": 0.253386},
    {"iteration": 930001, "current_time_ms": 87348, "exploitability": 0.252226},
    {"iteration": 940001, "current_time_ms": 88023, "exploitability": 0.250994},
    {"iteration": 950001, "current_time_ms": 88739, "exploitability": 0.249821},
    {"iteration": 960001, "current_time_ms": 89640, "exploitability": 0.24862},
    {"iteration": 970001, "current_time_ms": 90836, "exploitability": 0.247254},
    {"iteration": 980001, "current_time_ms": 92547, "exploitability": 0.246031},
    {"iteration": 990001, "current_time_ms": 94752, "exploitability": 0.245059},
    {"iteration": 1000001, "current_time_ms": 95929, "exploitability": 0.244314},
    {"iteration": 1010001, "current_time_ms": 97254, "exploitability": 0.243899},
    {"iteration": 1020001, "current_time_ms": 98471, "exploitability": 0.243247},
    {"iteration": 1030001, "current_time_ms": 99603, "exploitability": 0.242498},
    {"iteration": 1040001, "current_time_ms": 100631, "exploitability": 0.241774},
    {"iteration": 1050001, "current_time_ms": 101945, "exploitability": 0.241083},
    {"iteration": 1060001, "current_time_ms": 103332, "exploitability": 0.240412},
    {"iteration": 1070001, "current_time_ms": 104577, "exploitability": 0.239657},
    {"iteration": 1080001, "current_time_ms": 105782, "exploitability": 0.239058},
    {"iteration": 1090001, "current_time_ms": 106720, "exploitability": 0.238532},
    {"iteration": 1100001, "current_time_ms": 107891, "exploitability": 0.237966},
    {"iteration": 1110001, "current_time_ms": 108872, "exploitability": 0.237323},
    {"iteration": 1120001, "current_time_ms": 109850, "exploitability": 0.23648},
    {"iteration": 1130001, "current_time_ms": 110896, "exploitability": 0.235719},
    {"iteration": 1140001, "current_time_ms": 111966, "exploitability": 0.23537},
    {"iteration": 1150001, "current_time_ms": 113019, "exploitability": 0.234991},
    {"iteration": 1160001, "current_time_ms": 114044, "exploitability": 0.234384},
    {"iteration": 1170001, "current_time_ms": 115003, "exploitability": 0.23367},
    {"iteration": 1180001, "current_time_ms": 115967, "exploitability": 0.233103},
    {"iteration": 1190001, "current_time_ms": 117026, "exploitability": 0.232382},
    {"iteration": 1200001, "current_time_ms": 118077, "exploitability": 0.231728},
    {"iteration": 1210001, "current_time_ms": 119169, "exploitability": 0.23127},
    {"iteration": 1220001, "current_time_ms": 120122, "exploitability": 0.230663},
    {"iteration": 1230001, "current_time_ms": 120993, "exploitability": 0.230293},
    {"iteration": 1240001, "current_time_ms": 121909, "exploitability": 0.230011},
    {"iteration": 1250001, "current_time_ms": 122838, "exploitability": 0.229681},
    {"iteration": 1260001, "current_time_ms": 123799, "exploitability": 0.229279},
    {"iteration": 1270001, "current_time_ms": 124854, "exploitability": 0.22895},
    {"iteration": 1280001, "current_time_ms": 125869, "exploitability": 0.228687},
    {"iteration": 1290001, "current_time_ms": 126932, "exploitability": 0.228282},
    {"iteration": 1300001, "current_time_ms": 127892, "exploitability": 0.227748},
    {"iteration": 1310001, "current_time_ms": 128902, "exploitability": 0.227354},
    {"iteration": 1320001, "current_time_ms": 129917, "exploitability": 0.226987},
    {"iteration": 1330001, "current_time_ms": 130953, "exploitability": 0.226546},
    {"iteration": 1340001, "current_time_ms": 131917, "exploitability": 0.226184},
    {"iteration": 1350001, "current_time_ms": 133063, "exploitability": 0.225933},
    {"iteration": 1360001, "current_time_ms": 134139, "exploitability": 0.225645},
    {"iteration": 1370001, "current_time_ms": 135232, "exploitability": 0.225203},
    {"iteration": 1380001, "current_time_ms": 136084, "exploitability": 0.224783},
    {"iteration": 1390001, "current_time_ms": 137019, "exploitability": 0.224411},
    {"iteration": 1400001, "current_time_ms": 137888, "exploitability": 0.223919},
    {"iteration": 1410001, "current_time_ms": 138781, "exploitability": 0.223636},
    {"iteration": 1420001, "current_time_ms": 139683, "exploitability": 0.223229},
    {"iteration": 1430001, "current_time_ms": 140606, "exploitability": 0.22284},
    {"iteration": 1440001, "current_time_ms": 141479, "exploitability": 0.22264},
    {"iteration": 1450001, "current_time_ms": 142531, "exploitability": 0.222734},
    {"iteration": 1460001, "current_time_ms": 143587, "exploitability": 0.222752},
    {"iteration": 1470001, "current_time_ms": 144473, "exploitability": 0.222741},
    {"iteration": 1480001, "current_time_ms": 145376, "exploitability": 0.222644},
    {"iteration": 1490001, "current_time_ms": 146301, "exploitability": 0.222532},
    {"iteration": 1500001, "current_time_ms": 147226, "exploitability": 0.222211},
    {"iteration": 1510001, "current_time_ms": 148210, "exploitability": 0.221745},
    {"iteration": 1520001, "current_time_ms": 149164, "exploitability": 0.221231},
    {"iteration": 1530001, "current_time_ms": 150049, "exploitability": 0.220715},
    {"iteration": 1540001, "current_time_ms": 150918, "exploitability": 0.22001},
    {"iteration": 1550001, "current_time_ms": 151873, "exploitability": 0.21937},
    {"iteration": 1560001, "current_time_ms": 152777, "exploitability": 0.218878},
    {"iteration": 1570001, "current_time_ms": 153698, "exploitability": 0.218389},
    {"iteration": 1580001, "current_time_ms": 154611, "exploitability": 0.217835},
    {"iteration": 1590001, "current_time_ms": 155499, "exploitability": 0.217317},
    {"iteration": 1600001, "current_time_ms": 156388, "exploitability": 0.216813},
    {"iteration": 1610001, "current_time_ms": 157280, "exploitability": 0.216227},
    {"iteration": 1620001, "current_time_ms": 157986, "exploitability": 0.215596},
    {"iteration": 1630001, "current_time_ms": 158709, "exploitability": 0.21497},
    {"iteration": 1640001, "current_time_ms": 159489, "exploitability": 0.214366},
    {"iteration": 1650001, "current_time_ms": 160320, "exploitability": 0.21386},
    {"iteration": 1660001, "current_time_ms": 161310, "exploitability": 0.213296},
    {"iteration": 1670001, "current_time_ms": 162496, "exploitability": 0.212641},
    {"iteration": 1680001, "current_time_ms": 163552, "exploitability": 0.211874},
    {"iteration": 1690001, "current_time_ms": 164539, "exploitability": 0.21108},
    {"iteration": 1700001, "current_time_ms": 165516, "exploitability": 0.210232},
    {"iteration": 1710001, "current_time_ms": 166417, "exploitability": 0.209407},
    {"iteration": 1720001, "current_time_ms": 167298, "exploitability": 0.20858},
    {"iteration": 1730001, "current_time_ms": 168253, "exploitability": 0.207549},
    {"iteration": 1740001, "current_time_ms": 169719, "exploitability": 0.206443},
    {"iteration": 1750001, "current_time_ms": 170902, "exploitability": 0.20538},
    {"iteration": 1760001, "current_time_ms": 171776, "exploitability": 0.204293},
    {"iteration": 1770001, "current_time_ms": 172846, "exploitability": 0.203375},
    {"iteration": 1780001, "current_time_ms": 173768, "exploitability": 0.202393},
    {"iteration": 1790001, "current_time_ms": 174820, "exploitability": 0.201421},
    {"iteration": 1800001, "current_time_ms": 175758, "exploitability": 0.200508},
    {"iteration": 1810001, "current_time_ms": 176716, "exploitability": 0.199647},
    {"iteration": 1820001, "current_time_ms": 177670, "exploitability": 0.198929},
    {"iteration": 1830001, "current_time_ms": 178721, "exploitability": 0.198231},
    {"iteration": 1840001, "current_time_ms": 180224, "exploitability": 0.197486},
    {"iteration": 1850001, "current_time_ms": 181588, "exploitability": 0.196765},
    {"iteration": 1860001, "current_time_ms": 182839, "exploitability": 0.196388},
    {"iteration": 1870001, "current_time_ms": 184056, "exploitability": 0.196114},
    {"iteration": 1880001, "current_time_ms": 185083, "exploitability": 0.195852},
    {"iteration": 1890001, "current_time_ms": 186159, "exploitability": 0.195568},
    {"iteration": 1900001, "current_time_ms": 187592, "exploitability": 0.195161},
    {"iteration": 1910001, "current_time_ms": 188891, "exploitability": 0.194674},
    {"iteration": 1920001, "current_time_ms": 189865, "exploitability": 0.194333},
    {"iteration": 1930001, "current_time_ms": 190720, "exploitability": 0.194025},
    {"iteration": 1940001, "current_time_ms": 191759, "exploitability": 0.193759},
    {"iteration": 1950001, "current_time_ms": 192753, "exploitability": 0.193483},
    {"iteration": 1960001, "current_time_ms": 194188, "exploitability": 0.19333},
    {"iteration": 1970001, "current_time_ms": 195125, "exploitability": 0.19324},
    {"iteration": 1980001, "current_time_ms": 195956, "exploitability": 0.193107},
    {"iteration": 1990001, "current_time_ms": 196882, "exploitability": 0.19307},
    {"iteration": 2000001, "current_time_ms": 197788, "exploitability": 0.193026},
    {"iteration": 2010001, "current_time_ms": 198688, "exploitability": 0.192804},
    {"iteration": 2020001, "current_time_ms": 199584, "exploitability": 0.19251},
    {"iteration": 2030001, "current_time_ms": 200487, "exploitability": 0.192281},
    {"iteration": 2040001, "current_time_ms": 201387, "exploitability": 0.192052},
    {"iteration": 2050001, "current_time_ms": 202368, "exploitability": 0.191936},
    {"iteration": 2060001, "current_time_ms": 203382, "exploitability": 0.191824},
    {"iteration": 2070001, "current_time_ms": 204233, "exploitability": 0.191623},
    {"iteration": 2080001, "current_time_ms": 205441, "exploitability": 0.19133},
    {"iteration": 2090001, "current_time_ms": 206468, "exploitability": 0.190991},
    {"iteration": 2100001, "current_time_ms": 207515, "exploitability": 0.190586},
    {"iteration": 2110001, "current_time_ms": 208523, "exploitability": 0.190194},
    {"iteration": 2120001, "current_time_ms": 209417, "exploitability": 0.18983},
    {"iteration": 2130001, "current_time_ms": 210420, "exploitability": 0.189316},
    {"iteration": 2140001, "current_time_ms": 211653, "exploitability": 0.188813},
    {"iteration": 2150001, "current_time_ms": 213136, "exploitability": 0.188295},
    {"iteration": 2160001, "current_time_ms": 214867, "exploitability": 0.187814},
    {"iteration": 2170001, "current_time_ms": 216105, "exploitability": 0.187324},
    {"iteration": 2180001, "current_time_ms": 217196, "exploitability": 0.186809},
    {"iteration": 2190001, "current_time_ms": 218226, "exploitability": 0.186338},
    {"iteration": 2200001, "current_time_ms": 219201, "exploitability": 0.185843},
    {"iteration": 2210001, "current_time_ms": 220120, "exploitability": 0.185373},
    {"iteration": 2220001, "current_time_ms": 221001, "exploitability": 0.18515},
    {"iteration": 2230001, "current_time_ms": 222057, "exploitability": 0.184922},
    {"iteration": 2240001, "current_time_ms": 222963, "exploitability": 0.184692},
    {"iteration": 2250001, "current_time_ms": 223821, "exploitability": 0.184418},
    {"iteration": 2260001, "current_time_ms": 224745, "exploitability": 0.184062},
    {"iteration": 2270001, "current_time_ms": 225834, "exploitability": 0.18366},
    {"iteration": 2280001, "current_time_ms": 227176, "exploitability": 0.183273},
    {"iteration": 2290001, "current_time_ms": 228340, "exploitability": 0.183009},
    {"iteration": 2300001, "current_time_ms": 229414, "exploitability": 0.182883},
    {"iteration": 2310001, "current_time_ms": 230460, "exploitability": 0.182795},
    {"iteration": 2320001, "current_time_ms": 231506, "exploitability": 0.182842},
    {"iteration": 2330001, "current_time_ms": 232526, "exploitability": 0.182772},
    {"iteration": 2340001, "current_time_ms": 233581, "exploitability": 0.18262},
    {"iteration": 2350001, "current_time_ms": 234927, "exploitability": 0.182452},
    {"iteration": 2360001, "current_time_ms": 235975, "exploitability": 0.18227},
    {"iteration": 2370001, "current_time_ms": 237139, "exploitability": 0.182066},
    {"iteration": 2380001, "current_time_ms": 238223, "exploitability": 0.181733},
    {"iteration": 2390001, "current_time_ms": 239228, "exploitability": 0.181388},
    {"iteration": 2400001, "current_time_ms": 240198, "exploitability": 0.181065},
    {"iteration": 2410001, "current_time_ms": 241125, "exploitability": 0.180797},
    {"iteration": 2420001, "current_time_ms": 242037, "exploitability": 0.180495},
    {"iteration": 2430001, "current_time_ms": 242926, "exploitability": 0.18017},
    {"iteration": 2440001, "current_time_ms": 243824, "exploitability": 0.179797},
    {"iteration": 2450001, "current_time_ms": 244606, "exploitability": 0.179403},
    {"iteration": 2460001, "current_time_ms": 245430, "exploitability": 0.179027},
    {"iteration": 2470001, "current_time_ms": 246575, "exploitability": 0.178642},
    {"iteration": 2480001, "current_time_ms": 247504, "exploitability": 0.178225},
    {"iteration": 2490001, "current_time_ms": 248691, "exploitability": 0.177878},
    {"iteration": 2500001, "current_time_ms": 249689, "exploitability": 0.177675},
    {"iteration": 2510001, "current_time_ms": 250772, "exploitability": 0.177523},
    {"iteration": 2520001, "current_time_ms": 251669, "exploitability": 0.177352},
    {"iteration": 2530001, "current_time_ms": 252492, "exploitability": 0.177149},
    {"iteration": 2540001, "current_time_ms": 253438, "exploitability": 0.176841},
    {"iteration": 2550001, "current_time_ms": 254203, "exploitability": 0.176508},
    {"iteration": 2560001, "current_time_ms": 255698, "exploitability": 0.176123},
    {"iteration": 2570001, "current_time_ms": 256850, "exploitability": 0.175736},
    {"iteration": 2580001, "current_time_ms": 257805, "exploitability": 0.175316},
    {"iteration": 2590001, "current_time_ms": 258814, "exploitability": 0.174948},
    {"iteration": 2600001, "current_time_ms": 259911, "exploitability": 0.17461},
    {"iteration": 2610001, "current_time_ms": 260910, "exploitability": 0.17427},
    {"iteration": 2620001, "current_time_ms": 262396, "exploitability": 0.173987},
    {"iteration": 2630001, "current_time_ms": 263787, "exploitability": 0.173648},
    {"iteration": 2640001, "current_time_ms": 264811, "exploitability": 0.173291},
    {"iteration": 2650001, "current_time_ms": 265784, "exploitability": 0.172934},
    {"iteration": 2660001, "current_time_ms": 266804, "exploitability": 0.172689},
    {"iteration": 2670001, "current_time_ms": 268020, "exploitability": 0.172531},
    {"iteration": 2680001, "current_time_ms": 269085, "exploitability": 0.172464},
    {"iteration": 2690001, "current_time_ms": 270647, "exploitability": 0.172406},
    {"iteration": 2700001, "current_time_ms": 271661, "exploitability": 0.172278},
    {"iteration": 2710001, "current_time_ms": 272583, "exploitability": 0.172138},
    {"iteration": 2720001, "current_time_ms": 273491, "exploitability": 0.172023},
    {"iteration": 2730001, "current_time_ms": 274500, "exploitability": 0.171976},
    {"iteration": 2740001, "current_time_ms": 275412, "exploitability": 0.171893},
    {"iteration": 2750001, "current_time_ms": 276292, "exploitability": 0.171776},
    {"iteration": 2760001, "current_time_ms": 277302, "exploitability": 0.171672},
    {"iteration": 2770001, "current_time_ms": 278214, "exploitability": 0.171582},
    {"iteration": 2780001, "current_time_ms": 279172, "exploitability": 0.171525},
    {"iteration": 2790001, "current_time_ms": 280079, "exploitability": 0.171452},
    {"iteration": 2800001, "current_time_ms": 280934, "exploitability": 0.171411},
    {"iteration": 2810001, "current_time_ms": 281868, "exploitability": 0.171368},
    {"iteration": 2820001, "current_time_ms": 282803, "exploitability": 0.171285},
    {"iteration": 2830001, "current_time_ms": 283985, "exploitability": 0.171151},
    {"iteration": 2840001, "current_time_ms": 285278, "exploitability": 0.170992},
    {"iteration": 2850001, "current_time_ms": 286322, "exploitability": 0.170917},
    {"iteration": 2860001, "current_time_ms": 287266, "exploitability": 0.170774},
    {"iteration": 2870001, "current_time_ms": 288358, "exploitability": 0.170614},
    {"iteration": 2880001, "current_time_ms": 289319, "exploitability": 0.170496},
    {"iteration": 2890001, "current_time_ms": 290244, "exploitability": 0.170343},
    {"iteration": 2900001, "current_time_ms": 291411, "exploitability": 0.17024},
    {"iteration": 2910001, "current_time_ms": 292374, "exploitability": 0.17009},
    {"iteration": 2920001, "current_time_ms": 293277, "exploitability": 0.16991},
    {"iteration": 2930001, "current_time_ms": 294166, "exploitability": 0.169762},
    {"iteration": 2940001, "current_time_ms": 295069, "exploitability": 0.16958},
    {"iteration": 2950001, "current_time_ms": 295937, "exploitability": 0.169327},
    {"iteration": 2960001, "current_time_ms": 296818, "exploitability": 0.169022},
    {"iteration": 2970001, "current_time_ms": 297779, "exploitability": 0.168728},
    {"iteration": 2980001, "current_time_ms": 298767, "exploitability": 0.16841},
    {"iteration": 2990001, "current_time_ms": 299769, "exploitability": 0.16811},
    {"iteration": 3000001, "current_time_ms": 300610, "exploitability": 0.167892},
    {"iteration": 3010001, "current_time_ms": 301330, "exploitability": 0.167612},
    {"iteration": 3020001, "current_time_ms": 302080, "exploitability": 0.16731},
    {"iteration": 3030001, "current_time_ms": 302892, "exploitability": 0.167034},
    {"iteration": 3040001, "current_time_ms": 303690, "exploitability": 0.166756},
    {"iteration": 3050001, "current_time_ms": 304517, "exploitability": 0.166415},
    {"iteration": 3060001, "current_time_ms": 305485, "exploitability": 0.16611},
    {"iteration": 3070001, "current_time_ms": 306517, "exploitability": 0.165948},
    {"iteration": 3080001, "current_time_ms": 307501, "exploitability": 0.165777},
    {"iteration": 3090001, "current_time_ms": 308459, "exploitability": 0.165582},
    {"iteration": 3100001, "current_time_ms": 309354, "exploitability": 0.165468},
    {"iteration": 3110001, "current_time_ms": 310147, "exploitability": 0.165363},
    {"iteration": 3120001, "current_time_ms": 311498, "exploitability": 0.165319},
    {"iteration": 3130001, "current_time_ms": 313134, "exploitability": 0.165237},
    {"iteration": 3140001, "current_time_ms": 314159, "exploitability": 0.165141},
    {"iteration": 3150001, "current_time_ms": 315092, "exploitability": 0.165032},
    {"iteration": 3160001, "current_time_ms": 315971, "exploitability": 0.164895},
    {"iteration": 3170001, "current_time_ms": 316946, "exploitability": 0.164738},
    {"iteration": 3180001, "current_time_ms": 318103, "exploitability": 0.164582},
    {"iteration": 3190001, "current_time_ms": 319181, "exploitability": 0.164478},
    {"iteration": 3200001, "current_time_ms": 320327, "exploitability": 0.16435},
    {"iteration": 3210001, "current_time_ms": 321459, "exploitability": 0.164163},
    {"iteration": 3220001, "current_time_ms": 322420, "exploitability": 0.163917},
    {"iteration": 3230001, "current_time_ms": 323444, "exploitability": 0.163683},
    {"iteration": 3240001, "current_time_ms": 324442, "exploitability": 0.163416},
    {"iteration": 3250001, "current_time_ms": 325643, "exploitability": 0.163135},
    {"iteration": 3260001, "current_time_ms": 326596, "exploitability": 0.16282},
    {"iteration": 3270001, "current_time_ms": 327615, "exploitability": 0.162496},
    {"iteration": 3280001, "current_time_ms": 328744, "exploitability": 0.162194},
    {"iteration": 3290001, "current_time_ms": 329687, "exploitability": 0.161903},
    {"iteration": 3300001, "current_time_ms": 330696, "exploitability": 0.161629},
    {"iteration": 3310001, "current_time_ms": 331822, "exploitability": 0.161386},
    {"iteration": 3320001, "current_time_ms": 333323, "exploitability": 0.16116},
    {"iteration": 3330001, "current_time_ms": 334863, "exploitability": 0.160843},
    {"iteration": 3340001, "current_time_ms": 336188, "exploitability": 0.160483},
    {"iteration": 3350001, "current_time_ms": 337550, "exploitability": 0.160087},
    {"iteration": 3360001, "current_time_ms": 338673, "exploitability": 0.159687},
    {"iteration": 3370001, "current_time_ms": 339728, "exploitability": 0.159346},
    {"iteration": 3380001, "current_time_ms": 341018, "exploitability": 0.15897},
    {"iteration": 3390001, "current_time_ms": 342189, "exploitability": 0.158589},
    {"iteration": 3400001, "current_time_ms": 343168, "exploitability": 0.158221},
    {"iteration": 3410001, "current_time_ms": 344072, "exploitability": 0.157894},
    {"iteration": 3420001, "current_time_ms": 344999, "exploitability": 0.157535},
    {"iteration": 3430001, "current_time_ms": 345904, "exploitability": 0.157217},
    {"iteration": 3440001, "current_time_ms": 346824, "exploitability": 0.156878},
    {"iteration": 3450001, "current_time_ms": 347905, "exploitability": 0.156589},
    {"iteration": 3460001, "current_time_ms": 348827, "exploitability": 0.15641},
    {"iteration": 3470001, "current_time_ms": 349742, "exploitability": 0.156238},
    {"iteration": 3480001, "current_time_ms": 350614, "exploitability": 0.156009},
    {"iteration": 3490001, "current_time_ms": 351521, "exploitability": 0.155799},
    {"iteration": 3500001, "current_time_ms": 352404, "exploitability": 0.155658},
    {"iteration": 3510001, "current_time_ms": 353529, "exploitability": 0.155531},
    {"iteration": 3520001, "current_time_ms": 354492, "exploitability": 0.155369},
    {"iteration": 3530001, "current_time_ms": 355368, "exploitability": 0.155211},
    {"iteration": 3540001, "current_time_ms": 356230, "exploitability": 0.155036},
    {"iteration": 3550001, "current_time_ms": 357105, "exploitability": 0.154877},
    {"iteration": 3560001, "current_time_ms": 357986, "exploitability": 0.154722},
    {"iteration": 3570001, "current_time_ms": 358850, "exploitability": 0.154639},
    {"iteration": 3580001, "current_time_ms": 359712, "exploitability": 0.154513},
    {"iteration": 3590001, "current_time_ms": 360608, "exploitability": 0.154371},
    {"iteration": 3600001, "current_time_ms": 361653, "exploitability": 0.154198},
    {"iteration": 3610001, "current_time_ms": 362700, "exploitability": 0.154058},
    {"iteration": 3620001, "current_time_ms": 363878, "exploitability": 0.153925},
    {"iteration": 3630001, "current_time_ms": 364907, "exploitability": 0.153768},
    {"iteration": 3640001, "current_time_ms": 365902, "exploitability": 0.153685},
    {"iteration": 3650001, "current_time_ms": 366862, "exploitability": 0.153692},
    {"iteration": 3660001, "current_time_ms": 367777, "exploitability": 0.153637},
    {"iteration": 3670001, "current_time_ms": 369252, "exploitability": 0.153527},
    {"iteration": 3680001, "current_time_ms": 370438, "exploitability": 0.153433},
    {"iteration": 3690001, "current_time_ms": 371483, "exploitability": 0.153369},
    {"iteration": 3700001, "current_time_ms": 372806, "exploitability": 0.153291},
    {"iteration": 3710001, "current_time_ms": 373768, "exploitability": 0.153197},
    {"iteration": 3720001, "current_time_ms": 374649, "exploitability": 0.153124},
    {"iteration": 3730001, "current_time_ms": 375606, "exploitability": 0.153116},
    {"iteration": 3740001, "current_time_ms": 376559, "exploitability": 0.153097},
    {"iteration": 3750001, "current_time_ms": 377450, "exploitability": 0.153043},
    {"iteration": 3760001, "current_time_ms": 378387, "exploitability": 0.152961},
    {"iteration": 3770001, "current_time_ms": 379355, "exploitability": 0.152909},
    {"iteration": 3780001, "current_time_ms": 380496, "exploitability": 0.152848},
    {"iteration": 3790001, "current_time_ms": 381986, "exploitability": 0.152816},
    {"iteration": 3800001, "current_time_ms": 383072, "exploitability": 0.152758},
    {"iteration": 3810001, "current_time_ms": 384144, "exploitability": 0.152696},
    {"iteration": 3820001, "current_time_ms": 385143, "exploitability": 0.152597},
    {"iteration": 3830001, "current_time_ms": 386181, "exploitability": 0.152464},
    {"iteration": 3840001, "current_time_ms": 387826, "exploitability": 0.152339},
    {"iteration": 3850001, "current_time_ms": 389314, "exploitability": 0.152184},
    {"iteration": 3860001, "current_time_ms": 390624, "exploitability": 0.15198},
    {"iteration": 3870001, "current_time_ms": 392071, "exploitability": 0.15178},
    {"iteration": 3880001, "current_time_ms": 393526, "exploitability": 0.151555},
    {"iteration": 3890001, "current_time_ms": 394943, "exploitability": 0.151331},
    {"iteration": 3900001, "current_time_ms": 396048, "exploitability": 0.151071},
    {"iteration": 3910001, "current_time_ms": 397101, "exploitability": 0.150836},
    {"iteration": 3920001, "current_time_ms": 398184, "exploitability": 0.150606},
    {"iteration": 3930001, "current_time_ms": 399273, "exploitability": 0.150359},
    {"iteration": 3940001, "current_time_ms": 400556, "exploitability": 0.150108},
    {"iteration": 3950001, "current_time_ms": 401517, "exploitability": 0.149877},
    {"iteration": 3960001, "current_time_ms": 402550, "exploitability": 0.149635},
    {"iteration": 3970001, "current_time_ms": 403536, "exploitability": 0.149432},
    {"iteration": 3980001, "current_time_ms": 404508, "exploitability": 0.149273},
    {"iteration": 3990001, "current_time_ms": 405449, "exploitability": 0.149111},
    {"iteration": 4000001, "current_time_ms": 406405, "exploitability": 0.148957},
    {"iteration": 4010001, "current_time_ms": 407369, "exploitability": 0.148786},
    {"iteration": 4020001, "current_time_ms": 408341, "exploitability": 0.148655},
    {"iteration": 4030001, "current_time_ms": 409278, "exploitability": 0.148562},
    {"iteration": 4040001, "current_time_ms": 410280, "exploitability": 0.148494},
    {"iteration": 4050001, "current_time_ms": 411233, "exploitability": 0.148441},
    {"iteration": 4060001, "current_time_ms": 412155, "exploitability": 0.148371},
    {"iteration": 4070001, "current_time_ms": 413086, "exploitability": 0.14832},
    {"iteration": 4080001, "current_time_ms": 413990, "exploitability": 0.148285},
    {"iteration": 4090001, "current_time_ms": 414866, "exploitability": 0.148246},
    {"iteration": 4100001, "current_time_ms": 415769, "exploitability": 0.148189},
    {"iteration": 4110001, "current_time_ms": 416682, "exploitability": 0.148109},
    {"iteration": 4120001, "current_time_ms": 417576, "exploitability": 0.147987},
    {"iteration": 4130001, "current_time_ms": 418603, "exploitability": 0.147892},
    {"iteration": 4140001, "current_time_ms": 419548, "exploitability": 0.14779},
    {"iteration": 4150001, "current_time_ms": 420543, "exploitability": 0.147728},
    {"iteration": 4160001, "current_time_ms": 421437, "exploitability": 0.147701},
    {"iteration": 4170001, "current_time_ms": 422368, "exploitability": 0.147662},
    {"iteration": 4180001, "current_time_ms": 423238, "exploitability": 0.147624},
    {"iteration": 4190001, "current_time_ms": 424115, "exploitability": 0.147573},
    {"iteration": 4200001, "current_time_ms": 425040, "exploitability": 0.147483},
    {"iteration": 4210001, "current_time_ms": 425976, "exploitability": 0.147402},
    {"iteration": 4220001, "current_time_ms": 426941, "exploitability": 0.147309},
    {"iteration": 4230001, "current_time_ms": 427867, "exploitability": 0.147231},
    {"iteration": 4240001, "current_time_ms": 428796, "exploitability": 0.147164},
    {"iteration": 4250001, "current_time_ms": 429828, "exploitability": 0.147129},
    {"iteration": 4260001, "current_time_ms": 430747, "exploitability": 0.147117},
    {"iteration": 4270001, "current_time_ms": 431578, "exploitability": 0.147134},
    {"iteration": 4280001, "current_time_ms": 432389, "exploitability": 0.147176},
    {"iteration": 4290001, "current_time_ms": 433124, "exploitability": 0.147168},
    {"iteration": 4300001, "current_time_ms": 433954, "exploitability": 0.147157},
    {"iteration": 4310001, "current_time_ms": 434805, "exploitability": 0.147176},
    {"iteration": 4320001, "current_time_ms": 435504, "exploitability": 0.147202},
    {"iteration": 4330001, "current_time_ms": 436180, "exploitability": 0.147217},
    {"iteration": 4340001, "current_time_ms": 436895, "exploitability": 0.147244},
    {"iteration": 4350001, "current_time_ms": 437580, "exploitability": 0.147261},
    {"iteration": 4360001, "current_time_ms": 438356, "exploitability": 0.147276},
    {"iteration": 4370001, "current_time_ms": 438981, "exploitability": 0.147252},
    {"iteration": 4380001, "current_time_ms": 439679, "exploitability": 0.147225},
    {"iteration": 4390001, "current_time_ms": 440387, "exploitability": 0.147198},
    {"iteration": 4400001, "current_time_ms": 441121, "exploitability": 0.14716},
    {"iteration": 4410001, "current_time_ms": 441835, "exploitability": 0.147103},
    {"iteration": 4420001, "current_time_ms": 442555, "exploitability": 0.147065},
    {"iteration": 4430001, "current_time_ms": 443269, "exploitability": 0.146994},
    {"iteration": 4440001, "current_time_ms": 443992, "exploitability": 0.146905},
    {"iteration": 4450001, "current_time_ms": 444666, "exploitability": 0.146839},
    {"iteration": 4460001, "current_time_ms": 445342, "exploitability": 0.146784},
    {"iteration": 4470001, "current_time_ms": 446024, "exploitability": 0.146767},
    {"iteration": 4480001, "current_time_ms": 446756, "exploitability": 0.146754},
    {"iteration": 4490001, "current_time_ms": 447451, "exploitability": 0.146731},
    {"iteration": 4500001, "current_time_ms": 448133, "exploitability": 0.146683},
    {"iteration": 4510001, "current_time_ms": 448864, "exploitability": 0.146637},
    {"iteration": 4520001, "current_time_ms": 449625, "exploitability": 0.146622},
    {"iteration": 4530001, "current_time_ms": 450453, "exploitability": 0.146637},
    {"iteration": 4540001, "current_time_ms": 451380, "exploitability": 0.146613},
    {"iteration": 4550001, "current_time_ms": 452670, "exploitability": 0.146581},
    {"iteration": 4560001, "current_time_ms": 453995, "exploitability": 0.146536},
    {"iteration": 4570001, "current_time_ms": 455385, "exploitability": 0.146486},
    {"iteration": 4580001, "current_time_ms": 456507, "exploitability": 0.14645},
    {"iteration": 4590001, "current_time_ms": 457527, "exploitability": 0.146436},
    {"iteration": 4600001, "current_time_ms": 458520, "exploitability": 0.14643},
    {"iteration": 4610001, "current_time_ms": 459474, "exploitability": 0.146393},
    {"iteration": 4620001, "current_time_ms": 460371, "exploitability": 0.146334},
    {"iteration": 4630001, "current_time_ms": 461294, "exploitability": 0.146256},
    {"iteration": 4640001, "current_time_ms": 462166, "exploitability": 0.146165},
    {"iteration": 4650001, "current_time_ms": 463050, "exploitability": 0.146078},
    {"iteration": 4660001, "current_time_ms": 463922, "exploitability": 0.145998},
    {"iteration": 4670001, "current_time_ms": 464877, "exploitability": 0.145937},
    {"iteration": 4680001, "current_time_ms": 465792, "exploitability": 0.145897},
    {"iteration": 4690001, "current_time_ms": 466589, "exploitability": 0.145877},
    {"iteration": 4700001, "current_time_ms": 467264, "exploitability": 0.145873},
    {"iteration": 4710001, "current_time_ms": 467990, "exploitability": 0.145873},
    {"iteration": 4720001, "current_time_ms": 468657, "exploitability": 0.145918},
    {"iteration": 4730001, "current_time_ms": 469462, "exploitability": 0.145957},
    {"iteration": 4740001, "current_time_ms": 470305, "exploitability": 0.145959},
    {"iteration": 4750001, "current_time_ms": 471038, "exploitability": 0.145961},
    {"iteration": 4760001, "current_time_ms": 471926, "exploitability": 0.145967},
    {"iteration": 4770001, "current_time_ms": 472727, "exploitability": 0.145977},
    {"iteration": 4780001, "current_time_ms": 473611, "exploitability": 0.146002},
    {"iteration": 4790001, "current_time_ms": 474548, "exploitability": 0.146045},
    {"iteration": 4800001, "current_time_ms": 475314, "exploitability": 0.146082},
    {"iteration": 4810001, "current_time_ms": 476090, "exploitability": 0.146105},
    {"iteration": 4820001, "current_time_ms": 476963, "exploitability": 0.146098},
    {"iteration": 4830001, "current_time_ms": 477767, "exploitability": 0.146103},
    {"iteration": 4840001, "current_time_ms": 478691, "exploitability": 0.146091},
    {"iteration": 4850001, "current_time_ms": 479411, "exploitability": 0.146105},
    {"iteration": 4860001, "current_time_ms": 480157, "exploitability": 0.146165},
    {"iteration": 4870001, "current_time_ms": 480954, "exploitability": 0.14621},
    {"iteration": 4880001, "current_time_ms": 481794, "exploitability": 0.146261},
    {"iteration": 4890001, "current_time_ms": 482813, "exploitability": 0.146295},
    {"iteration": 4900001, "current_time_ms": 483865, "exploitability": 0.146297},
    {"iteration": 4910001, "current_time_ms": 485214, "exploitability": 0.146262},
    {"iteration": 4920001, "current_time_ms": 486582, "exploitability": 0.14621},
    {"iteration": 4930001, "current_time_ms": 487643, "exploitability": 0.146177},
    {"iteration": 4940001, "current_time_ms": 488654, "exploitability": 0.1461},
    {"iteration": 4950001, "current_time_ms": 490105, "exploitability": 0.146007},
    {"iteration": 4960001, "current_time_ms": 491717, "exploitability": 0.145869},
    {"iteration": 4970001, "current_time_ms": 492843, "exploitability": 0.145694},
    {"iteration": 4980001, "current_time_ms": 493909, "exploitability": 0.145473},
    {"iteration": 4990001, "current_time_ms": 494932, "exploitability": 0.145235},
    {"iteration": 5000001, "current_time_ms": 495936, "exploitability": 0.145029},
    {"iteration": 5010001, "current_time_ms": 497094, "exploitability": 0.144836},
    {"iteration": 5020001, "current_time_ms": 498096, "exploitability": 0.1446},
    {"iteration": 5030001, "current_time_ms": 499098, "exploitability": 0.144377},
    {"iteration": 5040001, "current_time_ms": 500243, "exploitability": 0.144157},
    {"iteration": 5050001, "current_time_ms": 501424, "exploitability": 0.143948},
    {"iteration": 5060001, "current_time_ms": 502550, "exploitability": 0.143728},
    {"iteration": 5070001, "current_time_ms": 503592, "exploitability": 0.143515},
    {"iteration": 5080001, "current_time_ms": 504875, "exploitability": 0.143319},
    {"iteration": 5090001, "current_time_ms": 505933, "exploitability": 0.143156},
    {"iteration": 5100001, "current_time_ms": 506967, "exploitability": 0.143004},
    {"iteration": 5110001, "current_time_ms": 508029, "exploitability": 0.14284},
    {"iteration": 5120001, "current_time_ms": 509097, "exploitability": 0.142674},
    {"iteration": 5130001, "current_time_ms": 510171, "exploitability": 0.142519},
    {"iteration": 5140001, "current_time_ms": 511417, "exploitability": 0.142354},
    {"iteration": 5150001, "current_time_ms": 512511, "exploitability": 0.142196},
    {"iteration": 5160001, "current_time_ms": 513460, "exploitability": 0.142066},
    {"iteration": 5170001, "current_time_ms": 514462, "exploitability": 0.141921},
    {"iteration": 5180001, "current_time_ms": 515612, "exploitability": 0.14172},
    {"iteration": 5190001, "current_time_ms": 516652, "exploitability": 0.141519},
    {"iteration": 5200001, "current_time_ms": 517616, "exploitability": 0.141345},
    {"iteration": 5210001, "current_time_ms": 518833, "exploitability": 0.141184},
    {"iteration": 5220001, "current_time_ms": 520127, "exploitability": 0.141022},
    {"iteration": 5230001, "current_time_ms": 521297, "exploitability": 0.140868},
    {"iteration": 5240001, "current_time_ms": 522920, "exploitability": 0.140705},
    {"iteration": 5250001, "current_time_ms": 524209, "exploitability": 0.14054},
    {"iteration": 5260001, "current_time_ms": 525440, "exploitability": 0.140406},
    {"iteration": 5270001, "current_time_ms": 526906, "exploitability": 0.140272},
    {"iteration": 5280001, "current_time_ms": 527928, "exploitability": 0.140086},
    {"iteration": 5290001, "current_time_ms": 528910, "exploitability": 0.1399},
    {"iteration": 5300001, "current_time_ms": 529834, "exploitability": 0.139714},
    {"iteration": 5310001, "current_time_ms": 530791, "exploitability": 0.139512},
    {"iteration": 5320001, "current_time_ms": 531905, "exploitability": 0.139319},
    {"iteration": 5330001, "current_time_ms": 532944, "exploitability": 0.139135},
    {"iteration": 5340001, "current_time_ms": 534201, "exploitability": 0.138954},
    {"iteration": 5350001, "current_time_ms": 535594, "exploitability": 0.138788},
    {"iteration": 5360001, "current_time_ms": 536715, "exploitability": 0.138663},
    {"iteration": 5370001, "current_time_ms": 537758, "exploitability": 0.13855},
    {"iteration": 5380001, "current_time_ms": 538819, "exploitability": 0.138462},
    {"iteration": 5390001, "current_time_ms": 540005, "exploitability": 0.138376},
    {"iteration": 5400001, "current_time_ms": 541102, "exploitability": 0.138315},
    {"iteration": 5410001, "current_time_ms": 542114, "exploitability": 0.138253},
    {"iteration": 5420001, "current_time_ms": 543199, "exploitability": 0.138167},
    {"iteration": 5430001, "current_time_ms": 544526, "exploitability": 0.138087},
    {"iteration": 5440001, "current_time_ms": 545807, "exploitability": 0.138047},
    {"iteration": 5450001, "current_time_ms": 546923, "exploitability": 0.137965},
    {"iteration": 5460001, "current_time_ms": 548349, "exploitability": 0.137869},
    {"iteration": 5470001, "current_time_ms": 549469, "exploitability": 0.137753},
    {"iteration": 5480001, "current_time_ms": 550688, "exploitability": 0.13764},
    {"iteration": 5490001, "current_time_ms": 551754, "exploitability": 0.137559},
    {"iteration": 5500001, "current_time_ms": 552935, "exploitability": 0.137458},
    {"iteration": 5510001, "current_time_ms": 554153, "exploitability": 0.137324},
    {"iteration": 5520001, "current_time_ms": 555386, "exploitability": 0.137176},
    {"iteration": 5530001, "current_time_ms": 556708, "exploitability": 0.137045},
    {"iteration": 5540001, "current_time_ms": 558003, "exploitability": 0.136905},
    {"iteration": 5550001, "current_time_ms": 559459, "exploitability": 0.13678},
    {"iteration": 5560001, "current_time_ms": 560951, "exploitability": 0.136667},
    {"iteration": 5570001, "current_time_ms": 562606, "exploitability": 0.136562},
    {"iteration": 5580001, "current_time_ms": 563725, "exploitability": 0.136476},
    {"iteration": 5590001, "current_time_ms": 564782, "exploitability": 0.136418},
    {"iteration": 5600001, "current_time_ms": 566321, "exploitability": 0.136361},
    {"iteration": 5610001, "current_time_ms": 567735, "exploitability": 0.136279},
    {"iteration": 5620001, "current_time_ms": 568968, "exploitability": 0.136168},
    {"iteration": 5630001, "current_time_ms": 570509, "exploitability": 0.13606},
    {"iteration": 5640001, "current_time_ms": 571707, "exploitability": 0.135932},
    {"iteration": 5650001, "current_time_ms": 572959, "exploitability": 0.135792},
    {"iteration": 5660001, "current_time_ms": 574656, "exploitability": 0.135656},
    {"iteration": 5670001, "current_time_ms": 576540, "exploitability": 0.135534},
    {"iteration": 5680001, "current_time_ms": 577682, "exploitability": 0.135455},
    {"iteration": 5690001, "current_time_ms": 578556, "exploitability": 0.135417},
    {"iteration": 5700001, "current_time_ms": 579446, "exploitability": 0.135453},
    {"iteration": 5710001, "current_time_ms": 580380, "exploitability": 0.135489},
    {"iteration": 5720001, "current_time_ms": 581467, "exploitability": 0.135529},
    {"iteration": 5730001, "current_time_ms": 582536, "exploitability": 0.135603},
    {"iteration": 5740001, "current_time_ms": 583531, "exploitability": 0.135742},
    {"iteration": 5750001, "current_time_ms": 584462, "exploitability": 0.135859},
    {"iteration": 5760001, "current_time_ms": 585536, "exploitability": 0.135951},
    {"iteration": 5770001, "current_time_ms": 586513, "exploitability": 0.13601},
    {"iteration": 5780001, "current_time_ms": 587490, "exploitability": 0.136036},
    {"iteration": 5790001, "current_time_ms": 588411, "exploitability": 0.136068},
    {"iteration": 5800001, "current_time_ms": 589346, "exploitability": 0.136061},
    {"iteration": 5810001, "current_time_ms": 590414, "exploitability": 0.136042},
    {"iteration": 5820001, "current_time_ms": 591491, "exploitability": 0.136064},
    {"iteration": 5830001, "current_time_ms": 592644, "exploitability": 0.136127},
    {"iteration": 5840001, "current_time_ms": 593845, "exploitability": 0.136166},
    {"iteration": 5850001, "current_time_ms": 594990, "exploitability": 0.136182},
    {"iteration": 5860001, "current_time_ms": 596281, "exploitability": 0.136195},
    {"iteration": 5870001, "current_time_ms": 597268, "exploitability": 0.136193},
    {"iteration": 5880001, "current_time_ms": 598381, "exploitability": 0.136139},
    {"iteration": 5890001, "current_time_ms": 599394, "exploitability": 0.136072},
    {"iteration": 5900001, "current_time_ms": 600263, "exploitability": 0.136024},
    {"iteration": 5910001, "current_time_ms": 601214, "exploitability": 0.135938},
    {"iteration": 5920001, "current_time_ms": 602233, "exploitability": 0.135832},
    {"iteration": 5930001, "current_time_ms": 603204, "exploitability": 0.135732},
    {"iteration": 5940001, "current_time_ms": 604143, "exploitability": 0.135637},
    {"iteration": 5950001, "current_time_ms": 605068, "exploitability": 0.135556},
    {"iteration": 5960001, "current_time_ms": 605986, "exploitability": 0.135461},
    {"iteration": 5970001, "current_time_ms": 606922, "exploitability": 0.135417},
    {"iteration": 5980001, "current_time_ms": 608058, "exploitability": 0.135344},
    {"iteration": 5990001, "current_time_ms": 609093, "exploitability": 0.135267},
    {"iteration": 6000001, "current_time_ms": 610128, "exploitability": 0.135135},
    {"iteration": 6010001, "current_time_ms": 611095, "exploitability": 0.134986},
    {"iteration": 6020001, "current_time_ms": 612041, "exploitability": 0.134885},
    {"iteration": 6030001, "current_time_ms": 612993, "exploitability": 0.134842},
    {"iteration": 6040001, "current_time_ms": 613935, "exploitability": 0.134815},
    {"iteration": 6050001, "current_time_ms": 614885, "exploitability": 0.134772},
    {"iteration": 6060001, "current_time_ms": 615998, "exploitability": 0.134688},
    {"iteration": 6070001, "current_time_ms": 617465, "exploitability": 0.134633},
    {"iteration": 6080001, "current_time_ms": 618591, "exploitability": 0.134594},
    {"iteration": 6090001, "current_time_ms": 619494, "exploitability": 0.13457},
    {"iteration": 6100001, "current_time_ms": 620454, "exploitability": 0.134543},
    {"iteration": 6110001, "current_time_ms": 621623, "exploitability": 0.13454},
    {"iteration": 6120001, "current_time_ms": 622834, "exploitability": 0.13457},
    {"iteration": 6130001, "current_time_ms": 623777, "exploitability": 0.134591},
    {"iteration": 6140001, "current_time_ms": 624645, "exploitability": 0.134607},
    {"iteration": 6150001, "current_time_ms": 625510, "exploitability": 0.134592},
    {"iteration": 6160001, "current_time_ms": 626370, "exploitability": 0.134554},
    {"iteration": 6170001, "current_time_ms": 627273, "exploitability": 0.134503},
    {"iteration": 6180001, "current_time_ms": 628171, "exploitability": 0.134479},
    {"iteration": 6190001, "current_time_ms": 629005, "exploitability": 0.13448},
    {"iteration": 6200001, "current_time_ms": 629918, "exploitability": 0.13449},
    {"iteration": 6210001, "current_time_ms": 631181, "exploitability": 0.134484},
    {"iteration": 6220001, "current_time_ms": 632272, "exploitability": 0.13448},
    {"iteration": 6230001, "current_time_ms": 633214, "exploitability": 0.134465},
    {"iteration": 6240001, "current_time_ms": 634366, "exploitability": 0.134443},
    {"iteration": 6250001, "current_time_ms": 635721, "exploitability": 0.134399},
    {"iteration": 6260001, "current_time_ms": 636718, "exploitability": 0.134363},
    {"iteration": 6270001, "current_time_ms": 637672, "exploitability": 0.134336},
    {"iteration": 6280001, "current_time_ms": 638691, "exploitability": 0.134285},
    {"iteration": 6290001, "current_time_ms": 639741, "exploitability": 0.134171},
    {"iteration": 6300001, "current_time_ms": 640678, "exploitability": 0.134037},
    {"iteration": 6310001, "current_time_ms": 641648, "exploitability": 0.133932},
    {"iteration": 6320001, "current_time_ms": 642497, "exploitability": 0.133848},
    {"iteration": 6330001, "current_time_ms": 643205, "exploitability": 0.133771},
    {"iteration": 6340001, "current_time_ms": 643926, "exploitability": 0.133696},
    {"iteration": 6350001, "current_time_ms": 644611, "exploitability": 0.133618},
    {"iteration": 6360001, "current_time_ms": 645326, "exploitability": 0.133586},
    {"iteration": 6370001, "current_time_ms": 646012, "exploitability": 0.133547},
    {"iteration": 6380001, "current_time_ms": 646826, "exploitability": 0.133516},
    {"iteration": 6390001, "current_time_ms": 647527, "exploitability": 0.133499},
    {"iteration": 6400001, "current_time_ms": 648258, "exploitability": 0.133498},
    {"iteration": 6410001, "current_time_ms": 648966, "exploitability": 0.133514},
    {"iteration": 6420001, "current_time_ms": 649715, "exploitability": 0.133545},
    {"iteration": 6430001, "current_time_ms": 650389, "exploitability": 0.133532},
    {"iteration": 6440001, "current_time_ms": 651097, "exploitability": 0.133518},
    {"iteration": 6450001, "current_time_ms": 651817, "exploitability": 0.133475},
    {"iteration": 6460001, "current_time_ms": 652516, "exploitability": 0.133455},
    {"iteration": 6470001, "current_time_ms": 653224, "exploitability": 0.13343},
    {"iteration": 6480001, "current_time_ms": 653908, "exploitability": 0.133407},
    {"iteration": 6490001, "current_time_ms": 654596, "exploitability": 0.133389},
    {"iteration": 6500001, "current_time_ms": 655308, "exploitability": 0.133331},
    {"iteration": 6510001, "current_time_ms": 656022, "exploitability": 0.13326},
    {"iteration": 6520001, "current_time_ms": 656762, "exploitability": 0.133169},
    {"iteration": 6530001, "current_time_ms": 657430, "exploitability": 0.13307},
    {"iteration": 6540001, "current_time_ms": 658154, "exploitability": 0.132961},
    {"iteration": 6550001, "current_time_ms": 658911, "exploitability": 0.132808},
    {"iteration": 6560001, "current_time_ms": 659998, "exploitability": 0.132675},
    {"iteration": 6570001, "current_time_ms": 662292, "exploitability": 0.132541},
    {"iteration": 6580001, "current_time_ms": 664546, "exploitability": 0.132405},
    {"iteration": 6590001, "current_time_ms": 666245, "exploitability": 0.132306},
    {"iteration": 6600001, "current_time_ms": 667866, "exploitability": 0.132221},
    {"iteration": 6610001, "current_time_ms": 669191, "exploitability": 0.132165},
    {"iteration": 6620001, "current_time_ms": 670270, "exploitability": 0.132123},
    {"iteration": 6630001, "current_time_ms": 671315, "exploitability": 0.132038},
    {"iteration": 6640001, "current_time_ms": 672302, "exploitability": 0.131952},
    {"iteration": 6650001, "current_time_ms": 673402, "exploitability": 0.131897},
    {"iteration": 6660001, "current_time_ms": 674317, "exploitability": 0.131864},
    {"iteration": 6670001, "current_time_ms": 675194, "exploitability": 0.131864},
    {"iteration": 6680001, "current_time_ms": 676123, "exploitability": 0.131892},
    {"iteration": 6690001, "current_time_ms": 677179, "exploitability": 0.131922},
    {"iteration": 6700001, "current_time_ms": 678112, "exploitability": 0.131939},
    {"iteration": 6710001, "current_time_ms": 679043, "exploitability": 0.131952},
    {"iteration": 6720001, "current_time_ms": 679961, "exploitability": 0.131957},
    {"iteration": 6730001, "current_time_ms": 680890, "exploitability": 0.131963},
    {"iteration": 6740001, "current_time_ms": 681790, "exploitability": 0.132003},
    {"iteration": 6750001, "current_time_ms": 682662, "exploitability": 0.132042},
    {"iteration": 6760001, "current_time_ms": 683526, "exploitability": 0.132079},
    {"iteration": 6770001, "current_time_ms": 684396, "exploitability": 0.13213},
    {"iteration": 6780001, "current_time_ms": 685256, "exploitability": 0.132187},
    {"iteration": 6790001, "current_time_ms": 686117, "exploitability": 0.132243},
    {"iteration": 6800001, "current_time_ms": 686986, "exploitability": 0.132305},
    {"iteration": 6810001, "current_time_ms": 687864, "exploitability": 0.132339},
    {"iteration": 6820001, "current_time_ms": 688716, "exploitability": 0.132366},
    {"iteration": 6830001, "current_time_ms": 689583, "exploitability": 0.132402},
    {"iteration": 6840001, "current_time_ms": 690466, "exploitability": 0.132451},
    {"iteration": 6850001, "current_time_ms": 691335, "exploitability": 0.132482},
    {"iteration": 6860001, "current_time_ms": 692374, "exploitability": 0.132499},
    {"iteration": 6870001, "current_time_ms": 693520, "exploitability": 0.13252},
    {"iteration": 6880001, "current_time_ms": 694435, "exploitability": 0.132571},
    {"iteration": 6890001, "current_time_ms": 695529, "exploitability": 0.13265},
    {"iteration": 6900001, "current_time_ms": 696350, "exploitability": 0.1327},
    {"iteration": 6910001, "current_time_ms": 697192, "exploitability": 0.132753},
    {"iteration": 6920001, "current_time_ms": 698066, "exploitability": 0.132775},
    {"iteration": 6930001, "current_time_ms": 699019, "exploitability": 0.132746},
    {"iteration": 6940001, "current_time_ms": 700088, "exploitability": 0.132717},
    {"iteration": 6950001, "current_time_ms": 701147, "exploitability": 0.132683},
    {"iteration": 6960001, "current_time_ms": 702187, "exploitability": 0.132622},
    {"iteration": 6970001, "current_time_ms": 703121, "exploitability": 0.132584},
    {"iteration": 6980001, "current_time_ms": 704046, "exploitability": 0.132514},
    {"iteration": 6990001, "current_time_ms": 704947, "exploitability": 0.132415},
    {"iteration": 7000001, "current_time_ms": 705869, "exploitability": 0.132284},
    {"iteration": 7010001, "current_time_ms": 706787, "exploitability": 0.132138},
    {"iteration": 7020001, "current_time_ms": 707708, "exploitability": 0.131975},
    {"iteration": 7030001, "current_time_ms": 708567, "exploitability": 0.131783},
    {"iteration": 7040001, "current_time_ms": 709457, "exploitability": 0.131587},
    {"iteration": 7050001, "current_time_ms": 710233, "exploitability": 0.131393},
    {"iteration": 7060001, "current_time_ms": 711124, "exploitability": 0.131165},
    {"iteration": 7070001, "current_time_ms": 711895, "exploitability": 0.130957},
    {"iteration": 7080001, "current_time_ms": 712793, "exploitability": 0.130767},
    {"iteration": 7090001, "current_time_ms": 713650, "exploitability": 0.130576},
    {"iteration": 7100001, "current_time_ms": 714500, "exploitability": 0.130398},
    {"iteration": 7110001, "current_time_ms": 715190, "exploitability": 0.130232},
    {"iteration": 7120001, "current_time_ms": 715870, "exploitability": 0.130087},
    {"iteration": 7130001, "current_time_ms": 716518, "exploitability": 0.129956},
    {"iteration": 7140001, "current_time_ms": 717205, "exploitability": 0.129825},
    {"iteration": 7150001, "current_time_ms": 717852, "exploitability": 0.129713},
    {"iteration": 7160001, "current_time_ms": 718498, "exploitability": 0.129634},
    {"iteration": 7170001, "current_time_ms": 719186, "exploitability": 0.129514},
    {"iteration": 7180001, "current_time_ms": 719857, "exploitability": 0.129398},
    {"iteration": 7190001, "current_time_ms": 720497, "exploitability": 0.129303},
    {"iteration": 7200001, "current_time_ms": 721160, "exploitability": 0.129211},
    {"iteration": 7210001, "current_time_ms": 721777, "exploitability": 0.129149},
    {"iteration": 7220001, "current_time_ms": 722520, "exploitability": 0.129091},
    {"iteration": 7230001, "current_time_ms": 723223, "exploitability": 0.129038},
    {"iteration": 7240001, "current_time_ms": 723943, "exploitability": 0.129001},
    {"iteration": 7250001, "current_time_ms": 724619, "exploitability": 0.128949},
    {"iteration": 7260001, "current_time_ms": 725299, "exploitability": 0.128932},
    {"iteration": 7270001, "current_time_ms": 725999, "exploitability": 0.128902},
    {"iteration": 7280001, "current_time_ms": 726690, "exploitability": 0.128841},
    {"iteration": 7290001, "current_time_ms": 727368, "exploitability": 0.128765},
    {"iteration": 7300001, "current_time_ms": 728022, "exploitability": 0.128677},
    {"iteration": 7310001, "current_time_ms": 728729, "exploitability": 0.128559},
    {"iteration": 7320001, "current_time_ms": 729469, "exploitability": 0.128426},
    {"iteration": 7330001, "current_time_ms": 730213, "exploitability": 0.12831},
    {"iteration": 7340001, "current_time_ms": 730943, "exploitability": 0.128193},
    {"iteration": 7350001, "current_time_ms": 731854, "exploitability": 0.128066},
    {"iteration": 7360001, "current_time_ms": 732704, "exploitability": 0.127958},
    {"iteration": 7370001, "current_time_ms": 733486, "exploitability": 0.127849},
    {"iteration": 7380001, "current_time_ms": 734274, "exploitability": 0.127783},
    {"iteration": 7390001, "current_time_ms": 735212, "exploitability": 0.127736},
    {"iteration": 7400001, "current_time_ms": 736120, "exploitability": 0.127702},
    {"iteration": 7410001, "current_time_ms": 737190, "exploitability": 0.127659},
    {"iteration": 7420001, "current_time_ms": 738139, "exploitability": 0.12762},
    {"iteration": 7430001, "current_time_ms": 739120, "exploitability": 0.127593},
    {"iteration": 7440001, "current_time_ms": 740085, "exploitability": 0.127569},
    {"iteration": 7450001, "current_time_ms": 740895, "exploitability": 0.127527},
    {"iteration": 7460001, "current_time_ms": 741626, "exploitability": 0.127471},
    {"iteration": 7470001, "current_time_ms": 742349, "exploitability": 0.127419},
    {"iteration": 7480001, "current_time_ms": 743150, "exploitability": 0.127362},
    {"iteration": 7490001, "current_time_ms": 744017, "exploitability": 0.127322},
    {"iteration": 7500001, "current_time_ms": 744941, "exploitability": 0.127294},
    {"iteration": 7510001, "current_time_ms": 745784, "exploitability": 0.12728},
    {"iteration": 7520001, "current_time_ms": 746552, "exploitability": 0.127283},
    {"iteration": 7530001, "current_time_ms": 747290, "exploitability": 0.127286},
    {"iteration": 7540001, "current_time_ms": 748084, "exploitability": 0.127313},
    {"iteration": 7550001, "current_time_ms": 749000, "exploitability": 0.12734},
    {"iteration": 7560001, "current_time_ms": 749983, "exploitability": 0.127365},
    {"iteration": 7570001, "current_time_ms": 750803, "exploitability": 0.127379},
    {"iteration": 7580001, "current_time_ms": 751785, "exploitability": 0.127392},
    {"iteration": 7590001, "current_time_ms": 752831, "exploitability": 0.12739},
    {"iteration": 7600001, "current_time_ms": 753558, "exploitability": 0.127377},
    {"iteration": 7610001, "current_time_ms": 754441, "exploitability": 0.127337},
    {"iteration": 7620001, "current_time_ms": 755158, "exploitability": 0.127275},
    {"iteration": 7630001, "current_time_ms": 755883, "exploitability": 0.127174},
    {"iteration": 7640001, "current_time_ms": 756582, "exploitability": 0.127043},
    {"iteration": 7650001, "current_time_ms": 757267, "exploitability": 0.126888},
    {"iteration": 7660001, "current_time_ms": 757972, "exploitability": 0.12674},
    {"iteration": 7670001, "current_time_ms": 758664, "exploitability": 0.126591},
    {"iteration": 7680001, "current_time_ms": 759359, "exploitability": 0.126437},
    {"iteration": 7690001, "current_time_ms": 760192, "exploitability": 0.126302},
    {"iteration": 7700001, "current_time_ms": 760890, "exploitability": 0.126183},
    {"iteration": 7710001, "current_time_ms": 761675, "exploitability": 0.126064},
    {"iteration": 7720001, "current_time_ms": 762491, "exploitability": 0.125933},
    {"iteration": 7730001, "current_time_ms": 763168, "exploitability": 0.125811},
    {"iteration": 7740001, "current_time_ms": 763835, "exploitability": 0.125729},
    {"iteration": 7750001, "current_time_ms": 764606, "exploitability": 0.12567},
    {"iteration": 7760001, "current_time_ms": 765255, "exploitability": 0.125591},
    {"iteration": 7770001, "current_time_ms": 766078, "exploitability": 0.125499},
    {"iteration": 7780001, "current_time_ms": 766912, "exploitability": 0.125394},
    {"iteration": 7790001, "current_time_ms": 767679, "exploitability": 0.125284},
    {"iteration": 7800001, "current_time_ms": 768474, "exploitability": 0.125171},
    {"iteration": 7810001, "current_time_ms": 769143, "exploitability": 0.125074},
    {"iteration": 7820001, "current_time_ms": 769845, "exploitability": 0.124993},
    {"iteration": 7830001, "current_time_ms": 770567, "exploitability": 0.124912},
    {"iteration": 7840001, "current_time_ms": 771422, "exploitability": 0.124842},
    {"iteration": 7850001, "current_time_ms": 772130, "exploitability": 0.124758},
    {"iteration": 7860001, "current_time_ms": 772886, "exploitability": 0.124641},
    {"iteration": 7870001, "current_time_ms": 773586, "exploitability": 0.124523},
    {"iteration": 7880001, "current_time_ms": 774277, "exploitability": 0.124402},
    {"iteration": 7890001, "current_time_ms": 775027, "exploitability": 0.124268},
    {"iteration": 7900001, "current_time_ms": 775747, "exploitability": 0.124142},
    {"iteration": 7910001, "current_time_ms": 776474, "exploitability": 0.12404},
    {"iteration": 7920001, "current_time_ms": 777239, "exploitability": 0.123943},
    {"iteration": 7930001, "current_time_ms": 778110, "exploitability": 0.123839},
    {"iteration": 7940001, "current_time_ms": 778918, "exploitability": 0.123759},
    {"iteration": 7950001, "current_time_ms": 779705, "exploitability": 0.123676},
    {"iteration": 7960001, "current_time_ms": 780449, "exploitability": 0.123585},
    {"iteration": 7970001, "current_time_ms": 781270, "exploitability": 0.12349},
    {"iteration": 7980001, "current_time_ms": 782176, "exploitability": 0.123453},
    {"iteration": 7990001, "current_time_ms": 782885, "exploitability": 0.123432},
    {"iteration": 8000001, "current_time_ms": 783816, "exploitability": 0.123412},
    {"iteration": 8010001, "current_time_ms": 784535, "exploitability": 0.123408},
    {"iteration": 8020001, "current_time_ms": 785405, "exploitability": 0.123409},
    {"iteration": 8030001, "current_time_ms": 786346, "exploitability": 0.123425},
    {"iteration": 8040001, "current_time_ms": 787241, "exploitability": 0.123442},
    {"iteration": 8050001, "current_time_ms": 787944, "exploitability": 0.123444},
    {"iteration": 8060001, "current_time_ms": 788656, "exploitability": 0.123441},
    {"iteration": 8070001, "current_time_ms": 789365, "exploitability": 0.123417},
    {"iteration": 8080001, "current_time_ms": 790023, "exploitability": 0.123401},
    {"iteration": 8090001, "current_time_ms": 790773, "exploitability": 0.123395},
    {"iteration": 8100001, "current_time_ms": 791603, "exploitability": 0.123385},
    {"iteration": 8110001, "current_time_ms": 792652, "exploitability": 0.123365},
    {"iteration": 8120001, "current_time_ms": 793515, "exploitability": 0.123345},
    {"iteration": 8130001, "current_time_ms": 794269, "exploitability": 0.123319},
    {"iteration": 8140001, "current_time_ms": 794954, "exploitability": 0.123296},
    {"iteration": 8150001, "current_time_ms": 795654, "exploitability": 0.123262},
    {"iteration": 8160001, "current_time_ms": 796379, "exploitability": 0.123219},
    {"iteration": 8170001, "current_time_ms": 797348, "exploitability": 0.123164},
    {"iteration": 8180001, "current_time_ms": 798182, "exploitability": 0.123102},
    {"iteration": 8190001, "current_time_ms": 798905, "exploitability": 0.123035},
    {"iteration": 8200001, "current_time_ms": 799613, "exploitability": 0.122969},
    {"iteration": 8210001, "current_time_ms": 800304, "exploitability": 0.122895},
    {"iteration": 8220001, "current_time_ms": 801112, "exploitability": 0.122821},
    {"iteration": 8230001, "current_time_ms": 802026, "exploitability": 0.122757},
    {"iteration": 8240001, "current_time_ms": 802853, "exploitability": 0.122708},
    {"iteration": 8250001, "current_time_ms": 803645, "exploitability": 0.122653},
    {"iteration": 8260001, "current_time_ms": 804439, "exploitability": 0.122586},
    {"iteration": 8270001, "current_time_ms": 805438, "exploitability": 0.122524},
    {"iteration": 8280001, "current_time_ms": 806481, "exploitability": 0.122454},
    {"iteration": 8290001, "current_time_ms": 807233, "exploitability": 0.122371},
    {"iteration": 8300001, "current_time_ms": 807962, "exploitability": 0.122306},
    {"iteration": 8310001, "current_time_ms": 808703, "exploitability": 0.12224},
    {"iteration": 8320001, "current_time_ms": 809429, "exploitability": 0.122173},
    {"iteration": 8330001, "current_time_ms": 810152, "exploitability": 0.122056},
    {"iteration": 8340001, "current_time_ms": 810843, "exploitability": 0.121921},
    {"iteration": 8350001, "current_time_ms": 811550, "exploitability": 0.121801},
    {"iteration": 8360001, "current_time_ms": 812227, "exploitability": 0.121688},
    {"iteration": 8370001, "current_time_ms": 812874, "exploitability": 0.12156},
    {"iteration": 8380001, "current_time_ms": 813613, "exploitability": 0.121443},
    {"iteration": 8390001, "current_time_ms": 814353, "exploitability": 0.12133},
    {"iteration": 8400001, "current_time_ms": 815046, "exploitability": 0.12121},
    {"iteration": 8410001, "current_time_ms": 815767, "exploitability": 0.121091},
    {"iteration": 8420001, "current_time_ms": 816463, "exploitability": 0.120987},
    {"iteration": 8430001, "current_time_ms": 817136, "exploitability": 0.120893},
    {"iteration": 8440001, "current_time_ms": 817896, "exploitability": 0.120831},
    {"iteration": 8450001, "current_time_ms": 818960, "exploitability": 0.120824},
    {"iteration": 8460001, "current_time_ms": 820022, "exploitability": 0.120822},
    {"iteration": 8470001, "current_time_ms": 820959, "exploitability": 0.120831},
    {"iteration": 8480001, "current_time_ms": 821782, "exploitability": 0.120863},
    {"iteration": 8490001, "current_time_ms": 822469, "exploitability": 0.120912},
    {"iteration": 8500001, "current_time_ms": 823139, "exploitability": 0.120951},
    {"iteration": 8510001, "current_time_ms": 823822, "exploitability": 0.120987},
    {"iteration": 8520001, "current_time_ms": 824604, "exploitability": 0.121039},
    {"iteration": 8530001, "current_time_ms": 825509, "exploitability": 0.121086},
    {"iteration": 8540001, "current_time_ms": 826307, "exploitability": 0.121133},
    {"iteration": 8550001, "current_time_ms": 827378, "exploitability": 0.121163},
    {"iteration": 8560001, "current_time_ms": 828207, "exploitability": 0.121161},
    {"iteration": 8570001, "current_time_ms": 828983, "exploitability": 0.121142},
    {"iteration": 8580001, "current_time_ms": 829737, "exploitability": 0.121101},
    {"iteration": 8590001, "current_time_ms": 830576, "exploitability": 0.121066},
    {"iteration": 8600001, "current_time_ms": 831878, "exploitability": 0.12104},
    {"iteration": 8610001, "current_time_ms": 832949, "exploitability": 0.121016},
    {"iteration": 8620001, "current_time_ms": 833735, "exploitability": 0.12101},
    {"iteration": 8630001, "current_time_ms": 834441, "exploitability": 0.120934},
    {"iteration": 8640001, "current_time_ms": 835127, "exploitability": 0.120864},
    {"iteration": 8650001, "current_time_ms": 836190, "exploitability": 0.120806},
    {"iteration": 8660001, "current_time_ms": 837386, "exploitability": 0.120753},
    {"iteration": 8670001, "current_time_ms": 838191, "exploitability": 0.120695},
    {"iteration": 8680001, "current_time_ms": 838982, "exploitability": 0.120635},
    {"iteration": 8690001, "current_time_ms": 839714, "exploitability": 0.120581},
    {"iteration": 8700001, "current_time_ms": 840460, "exploitability": 0.120529},
    {"iteration": 8710001, "current_time_ms": 841238, "exploitability": 0.120469},
    {"iteration": 8720001, "current_time_ms": 841975, "exploitability": 0.120412},
    {"iteration": 8730001, "current_time_ms": 842855, "exploitability": 0.120354},
    {"iteration": 8740001, "current_time_ms": 843684, "exploitability": 0.120286},
    {"iteration": 8750001, "current_time_ms": 844545, "exploitability": 0.120226},
    {"iteration": 8760001, "current_time_ms": 845247, "exploitability": 0.120199},
    {"iteration": 8770001, "current_time_ms": 845983, "exploitability": 0.120197},
    {"iteration": 8780001, "current_time_ms": 846727, "exploitability": 0.120193},
    {"iteration": 8790001, "current_time_ms": 847457, "exploitability": 0.120176},
    {"iteration": 8800001, "current_time_ms": 848124, "exploitability": 0.120157},
    {"iteration": 8810001, "current_time_ms": 848874, "exploitability": 0.120132},
    {"iteration": 8820001, "current_time_ms": 849576, "exploitability": 0.120101},
    {"iteration": 8830001, "current_time_ms": 850278, "exploitability": 0.120064},
    {"iteration": 8840001, "current_time_ms": 850950, "exploitability": 0.120034},
    {"iteration": 8850001, "current_time_ms": 851625, "exploitability": 0.120012},
    {"iteration": 8860001, "current_time_ms": 852280, "exploitability": 0.119979},
    {"iteration": 8870001, "current_time_ms": 852984, "exploitability": 0.119958},
    {"iteration": 8880001, "current_time_ms": 853701, "exploitability": 0.119934},
    {"iteration": 8890001, "current_time_ms": 854412, "exploitability": 0.119897},
    {"iteration": 8900001, "current_time_ms": 855199, "exploitability": 0.119857},
    {"iteration": 8910001, "current_time_ms": 855946, "exploitability": 0.119816},
    {"iteration": 8920001, "current_time_ms": 856641, "exploitability": 0.119772},
    {"iteration": 8930001, "current_time_ms": 857330, "exploitability": 0.119731},
    {"iteration": 8940001, "current_time_ms": 858025, "exploitability": 0.119682},
    {"iteration": 8950001, "current_time_ms": 858706, "exploitability": 0.119638},
    {"iteration": 8960001, "current_time_ms": 859557, "exploitability": 0.119605},
    {"iteration": 8970001, "current_time_ms": 860899, "exploitability": 0.119569},
    {"iteration": 8980001, "current_time_ms": 862523, "exploitability": 0.119515},
    {"iteration": 8990001, "current_time_ms": 863743, "exploitability": 0.119443},
    {"iteration": 9000001, "current_time_ms": 864978, "exploitability": 0.119372},
    {"iteration": 9010001, "current_time_ms": 865963, "exploitability": 0.119296},
    {"iteration": 9020001, "current_time_ms": 866953, "exploitability": 0.119214},
    {"iteration": 9030001, "current_time_ms": 867875, "exploitability": 0.119134},
    {"iteration": 9040001, "current_time_ms": 868764, "exploitability": 0.11905},
    {"iteration": 9050001, "current_time_ms": 869632, "exploitability": 0.118975},
    {"iteration": 9060001, "current_time_ms": 870522, "exploitability": 0.118908},
    {"iteration": 9070001, "current_time_ms": 871387, "exploitability": 0.11884},
    {"iteration": 9080001, "current_time_ms": 872390, "exploitability": 0.118762},
    {"iteration": 9090001, "current_time_ms": 873332, "exploitability": 0.118689},
    {"iteration": 9100001, "current_time_ms": 874152, "exploitability": 0.118619},
    {"iteration": 9110001, "current_time_ms": 874814, "exploitability": 0.118552},
    {"iteration": 9120001, "current_time_ms": 875533, "exploitability": 0.118484},
    {"iteration": 9130001, "current_time_ms": 876247, "exploitability": 0.118408},
    {"iteration": 9140001, "current_time_ms": 876979, "exploitability": 0.118327},
    {"iteration": 9150001, "current_time_ms": 877677, "exploitability": 0.118241},
    {"iteration": 9160001, "current_time_ms": 878403, "exploitability": 0.118159},
    {"iteration": 9170001, "current_time_ms": 879163, "exploitability": 0.118072},
    {"iteration": 9180001, "current_time_ms": 879849, "exploitability": 0.117988},
    {"iteration": 9190001, "current_time_ms": 880560, "exploitability": 0.117902},
    {"iteration": 9200001, "current_time_ms": 881260, "exploitability": 0.11781},
    {"iteration": 9210001, "current_time_ms": 882002, "exploitability": 0.117721},
    {"iteration": 9220001, "current_time_ms": 882753, "exploitability": 0.117649},
    {"iteration": 9230001, "current_time_ms": 883464, "exploitability": 0.117581},
    {"iteration": 9240001, "current_time_ms": 884191, "exploitability": 0.117499},
    {"iteration": 9250001, "current_time_ms": 884880, "exploitability": 0.117409},
    {"iteration": 9260001, "current_time_ms": 885640, "exploitability": 0.11733},
    {"iteration": 9270001, "current_time_ms": 886351, "exploitability": 0.117248},
    {"iteration": 9280001, "current_time_ms": 887055, "exploitability": 0.117156},
    {"iteration": 9290001, "current_time_ms": 887847, "exploitability": 0.117064},
    {"iteration": 9300001, "current_time_ms": 888597, "exploitability": 0.116964},
    {"iteration": 9310001, "current_time_ms": 889284, "exploitability": 0.116853},
    {"iteration": 9320001, "current_time_ms": 890029, "exploitability": 0.116742},
    {"iteration": 9330001, "current_time_ms": 890718, "exploitability": 0.116627},
    {"iteration": 9340001, "current_time_ms": 891376, "exploitability": 0.116519},
    {"iteration": 9350001, "current_time_ms": 892145, "exploitability": 0.116415},
    {"iteration": 9360001, "current_time_ms": 892815, "exploitability": 0.116322},
    {"iteration": 9370001, "current_time_ms": 893539, "exploitability": 0.116238},
    {"iteration": 9380001, "current_time_ms": 894217, "exploitability": 0.116169},
    {"iteration": 9390001, "current_time_ms": 895001, "exploitability": 0.116101},
    {"iteration": 9400001, "current_time_ms": 895790, "exploitability": 0.116049},
    {"iteration": 9410001, "current_time_ms": 896546, "exploitability": 0.115997},
    {"iteration": 9420001, "current_time_ms": 897413, "exploitability": 0.11594},
    {"iteration": 9430001, "current_time_ms": 898132, "exploitability": 0.115892},
    {"iteration": 9440001, "current_time_ms": 898915, "exploitability": 0.115859},
    {"iteration": 9450001, "current_time_ms": 899677, "exploitability": 0.11582},
    {"iteration": 9460001, "current_time_ms": 900654, "exploitability": 0.115776},
    {"iteration": 9470001, "current_time_ms": 901700, "exploitability": 0.115731},
    {"iteration": 9480001, "current_time_ms": 902869, "exploitability": 0.115678},
    {"iteration": 9490001, "current_time_ms": 903781, "exploitability": 0.115621},
    {"iteration": 9500001, "current_time_ms": 904671, "exploitability": 0.115571},
    {"iteration": 9510001, "current_time_ms": 905498, "exploitability": 0.11552},
    {"iteration": 9520001, "current_time_ms": 906261, "exploitability": 0.115466},
    {"iteration": 9530001, "current_time_ms": 907033, "exploitability": 0.115419},
    {"iteration": 9540001, "current_time_ms": 907764, "exploitability": 0.115365},
    {"iteration": 9550001, "current_time_ms": 908434, "exploitability": 0.11533},
    {"iteration": 9560001, "current_time_ms": 909109, "exploitability": 0.115307},
    {"iteration": 9570001, "current_time_ms": 909845, "exploitability": 0.115279},
    {"iteration": 9580001, "current_time_ms": 910577, "exploitability": 0.115241},
    {"iteration": 9590001, "current_time_ms": 911298, "exploitability": 0.115208},
    {"iteration": 9600001, "current_time_ms": 912030, "exploitability": 0.115188},
    {"iteration": 9610001, "current_time_ms": 912828, "exploitability": 0.115163},
    {"iteration": 9620001, "current_time_ms": 913579, "exploitability": 0.115125},
    {"iteration": 9630001, "current_time_ms": 914416, "exploitability": 0.11509},
    {"iteration": 9640001, "current_time_ms": 915082, "exploitability": 0.115064},
    {"iteration": 9650001, "current_time_ms": 915746, "exploitability": 0.11504},
    {"iteration": 9660001, "current_time_ms": 916484, "exploitability": 0.115002},
    {"iteration": 9670001, "current_time_ms": 917192, "exploitability": 0.11497},
    {"iteration": 9680001, "current_time_ms": 918041, "exploitability": 0.114913},
    {"iteration": 9690001, "current_time_ms": 918832, "exploitability": 0.114842},
    {"iteration": 9700001, "current_time_ms": 919523, "exploitability": 0.114769},
    {"iteration": 9710001, "current_time_ms": 920348, "exploitability": 0.114688},
    {"iteration": 9720001, "current_time_ms": 921020, "exploitability": 0.11461},
    {"iteration": 9730001, "current_time_ms": 921684, "exploitability": 0.114528},
    {"iteration": 9740001, "current_time_ms": 922361, "exploitability": 0.11444},
    {"iteration": 9750001, "current_time_ms": 923083, "exploitability": 0.114347},
    {"iteration": 9760001, "current_time_ms": 923753, "exploitability": 0.114256},
    {"iteration": 9770001, "current_time_ms": 924419, "exploitability": 0.114159},
    {"iteration": 9780001, "current_time_ms": 925084, "exploitability": 0.114059},
    {"iteration": 9790001, "current_time_ms": 925760, "exploitability": 0.113955},
    {"iteration": 9800001, "current_time_ms": 926482, "exploitability": 0.113862},
    {"iteration": 9810001, "current_time_ms": 927328, "exploitability": 0.113779},
    {"iteration": 9820001, "current_time_ms": 928173, "exploitability": 0.113698},
    {"iteration": 9830001, "current_time_ms": 929065, "exploitability": 0.113615},
    {"iteration": 9840001, "current_time_ms": 929953, "exploitability": 0.113529},
    {"iteration": 9850001, "current_time_ms": 930811, "exploitability": 0.113436},
    {"iteration": 9860001, "current_time_ms": 931690, "exploitability": 0.113346},
    {"iteration": 9870001, "current_time_ms": 932516, "exploitability": 0.113264},
    {"iteration": 9880001, "current_time_ms": 933404, "exploitability": 0.11319},
    {"iteration": 9890001, "current_time_ms": 934122, "exploitability": 0.113115},
    {"iteration": 9900001, "current_time_ms": 934803, "exploitability": 0.113035},
    {"iteration": 9910001, "current_time_ms": 935470, "exploitability": 0.112949},
    {"iteration": 9920001, "current_time_ms": 936168, "exploitability": 0.112884},
    {"iteration": 9930001, "current_time_ms": 936882, "exploitability": 0.112837},
    {"iteration": 9940001, "current_time_ms": 937579, "exploitability": 0.112792},
    {"iteration": 9950001, "current_time_ms": 938315, "exploitability": 0.112751},
    {"iteration": 9960001, "current_time_ms": 939135, "exploitability": 0.112713},
    {"iteration": 9970001, "current_time_ms": 939884, "exploitability": 0.112679},
    {"iteration": 9980001, "current_time_ms": 940709, "exploitability": 0.11265},
    {"iteration": 9990001, "current_time_ms": 941361, "exploitability": 0.112622},
    {"iteration": 10000001, "current_time_ms": 941997, "exploitability": 0.112598},
  ]
}


==> plots/backup/ib__44_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 208, "exploitability": 0.0687009},
    {"iteration": 20001, "current_time_ms": 458, "exploitability": 0.0589173},
    {"iteration": 30001, "current_time_ms": 840, "exploitability": 0.0504422},
    {"iteration": 40001, "current_time_ms": 1212, "exploitability": 0.0458959},
    {"iteration": 50001, "current_time_ms": 1543, "exploitability": 0.0410096},
    {"iteration": 60001, "current_time_ms": 1933, "exploitability": 0.039331},
    {"iteration": 70001, "current_time_ms": 2284, "exploitability": 0.0369416},
    {"iteration": 80001, "current_time_ms": 2668, "exploitability": 0.033998},
    {"iteration": 90001, "current_time_ms": 3045, "exploitability": 0.0330915},
    {"iteration": 100001, "current_time_ms": 3379, "exploitability": 0.0329152},
    {"iteration": 110001, "current_time_ms": 3751, "exploitability": 0.0323689},
    {"iteration": 120001, "current_time_ms": 4122, "exploitability": 0.028696},
    {"iteration": 130001, "current_time_ms": 4481, "exploitability": 0.0286132},
    {"iteration": 140001, "current_time_ms": 4828, "exploitability": 0.0285432},
    {"iteration": 150001, "current_time_ms": 5181, "exploitability": 0.0277294},
    {"iteration": 160001, "current_time_ms": 5561, "exploitability": 0.0269964},
    {"iteration": 170001, "current_time_ms": 5920, "exploitability": 0.026321},
    {"iteration": 180001, "current_time_ms": 6276, "exploitability": 0.0260307},
    {"iteration": 190001, "current_time_ms": 6621, "exploitability": 0.0249045},
    {"iteration": 200001, "current_time_ms": 6980, "exploitability": 0.0242688},
    {"iteration": 210001, "current_time_ms": 7325, "exploitability": 0.0240415},
    {"iteration": 220001, "current_time_ms": 7677, "exploitability": 0.0240287},
    {"iteration": 230001, "current_time_ms": 8019, "exploitability": 0.0228023},
    {"iteration": 240001, "current_time_ms": 8377, "exploitability": 0.0236864},
    {"iteration": 250001, "current_time_ms": 8709, "exploitability": 0.0229473},
    {"iteration": 260001, "current_time_ms": 9060, "exploitability": 0.0230869},
    {"iteration": 270001, "current_time_ms": 9388, "exploitability": 0.02206},
    {"iteration": 280001, "current_time_ms": 9744, "exploitability": 0.0224725},
    {"iteration": 290001, "current_time_ms": 10070, "exploitability": 0.0215517},
    {"iteration": 300001, "current_time_ms": 10377, "exploitability": 0.021796},
    {"iteration": 310001, "current_time_ms": 10766, "exploitability": 0.0211061},
    {"iteration": 320001, "current_time_ms": 11138, "exploitability": 0.0205603},
    {"iteration": 330001, "current_time_ms": 11521, "exploitability": 0.0206508},
    {"iteration": 340001, "current_time_ms": 11860, "exploitability": 0.0205813},
    {"iteration": 350001, "current_time_ms": 12206, "exploitability": 0.0199619},
    {"iteration": 360001, "current_time_ms": 12537, "exploitability": 0.0195433},
    {"iteration": 370001, "current_time_ms": 12904, "exploitability": 0.0199393},
    {"iteration": 380001, "current_time_ms": 13228, "exploitability": 0.0195849},
    {"iteration": 390001, "current_time_ms": 13574, "exploitability": 0.0190824},
    {"iteration": 400001, "current_time_ms": 13934, "exploitability": 0.0189972},
    {"iteration": 410001, "current_time_ms": 14274, "exploitability": 0.0186828},
    {"iteration": 420001, "current_time_ms": 14623, "exploitability": 0.0183835},
    {"iteration": 430001, "current_time_ms": 14949, "exploitability": 0.0181808},
    {"iteration": 440001, "current_time_ms": 15330, "exploitability": 0.0180307},
    {"iteration": 450001, "current_time_ms": 15649, "exploitability": 0.0183557},
    {"iteration": 460001, "current_time_ms": 15990, "exploitability": 0.0177718},
    {"iteration": 470001, "current_time_ms": 16327, "exploitability": 0.0174851},
    {"iteration": 480001, "current_time_ms": 16702, "exploitability": 0.0177394},
    {"iteration": 490001, "current_time_ms": 17031, "exploitability": 0.0174602},
    {"iteration": 500001, "current_time_ms": 17392, "exploitability": 0.0172983},
    {"iteration": 510001, "current_time_ms": 17706, "exploitability": 0.0173181},
    {"iteration": 520001, "current_time_ms": 18027, "exploitability": 0.0170321},
    {"iteration": 530001, "current_time_ms": 18374, "exploitability": 0.017078},
    {"iteration": 540001, "current_time_ms": 18681, "exploitability": 0.0171161},
    {"iteration": 550001, "current_time_ms": 19040, "exploitability": 0.0166682},
    {"iteration": 560001, "current_time_ms": 19369, "exploitability": 0.0167737},
    {"iteration": 570001, "current_time_ms": 19728, "exploitability": 0.0168178},
    {"iteration": 580001, "current_time_ms": 20066, "exploitability": 0.0164276},
    {"iteration": 590001, "current_time_ms": 20381, "exploitability": 0.016468},
    {"iteration": 600001, "current_time_ms": 20731, "exploitability": 0.0162926},
    {"iteration": 610001, "current_time_ms": 21046, "exploitability": 0.0159678},
    {"iteration": 620001, "current_time_ms": 21396, "exploitability": 0.0158439},
    {"iteration": 630001, "current_time_ms": 21725, "exploitability": 0.0159236},
    {"iteration": 640001, "current_time_ms": 22077, "exploitability": 0.0157695},
    {"iteration": 650001, "current_time_ms": 22396, "exploitability": 0.0156159},
    {"iteration": 660001, "current_time_ms": 22726, "exploitability": 0.0154546},
    {"iteration": 670001, "current_time_ms": 23065, "exploitability": 0.0153801},
    {"iteration": 680001, "current_time_ms": 23347, "exploitability": 0.0154121},
    {"iteration": 690001, "current_time_ms": 23708, "exploitability": 0.0153824},
    {"iteration": 700001, "current_time_ms": 24030, "exploitability": 0.0149729},
    {"iteration": 710001, "current_time_ms": 24348, "exploitability": 0.0152714},
    {"iteration": 720001, "current_time_ms": 24686, "exploitability": 0.0155209},
    {"iteration": 730001, "current_time_ms": 25023, "exploitability": 0.0152662},
    {"iteration": 740001, "current_time_ms": 25396, "exploitability": 0.0147807},
    {"iteration": 750001, "current_time_ms": 25764, "exploitability": 0.0145217},
    {"iteration": 760001, "current_time_ms": 26183, "exploitability": 0.0146262},
    {"iteration": 770001, "current_time_ms": 26635, "exploitability": 0.0144914},
    {"iteration": 780001, "current_time_ms": 27016, "exploitability": 0.014626},
    {"iteration": 790001, "current_time_ms": 27389, "exploitability": 0.0145862},
    {"iteration": 800001, "current_time_ms": 27744, "exploitability": 0.0141433},
    {"iteration": 810001, "current_time_ms": 28097, "exploitability": 0.0141839},
    {"iteration": 820001, "current_time_ms": 28461, "exploitability": 0.014596},
    {"iteration": 830001, "current_time_ms": 28816, "exploitability": 0.0144376},
    {"iteration": 840001, "current_time_ms": 29142, "exploitability": 0.014284},
    {"iteration": 850001, "current_time_ms": 29471, "exploitability": 0.0145273},
    {"iteration": 860001, "current_time_ms": 29804, "exploitability": 0.0142957},
    {"iteration": 870001, "current_time_ms": 30140, "exploitability": 0.0137056},
    {"iteration": 880001, "current_time_ms": 30503, "exploitability": 0.014015},
    {"iteration": 890001, "current_time_ms": 30822, "exploitability": 0.0140652},
    {"iteration": 900001, "current_time_ms": 31203, "exploitability": 0.0133994},
    {"iteration": 910001, "current_time_ms": 31497, "exploitability": 0.0134296},
    {"iteration": 920001, "current_time_ms": 31850, "exploitability": 0.0137004},
    {"iteration": 930001, "current_time_ms": 32181, "exploitability": 0.0135944},
    {"iteration": 940001, "current_time_ms": 32534, "exploitability": 0.0132429},
    {"iteration": 950001, "current_time_ms": 32888, "exploitability": 0.0133364},
    {"iteration": 960001, "current_time_ms": 33210, "exploitability": 0.0132471},
    {"iteration": 970001, "current_time_ms": 33552, "exploitability": 0.0131386},
    {"iteration": 980001, "current_time_ms": 33895, "exploitability": 0.0133918},
    {"iteration": 990001, "current_time_ms": 34259, "exploitability": 0.0133345},
    {"iteration": 1000001, "current_time_ms": 34609, "exploitability": 0.0132959},
    {"iteration": 1010001, "current_time_ms": 34991, "exploitability": 0.0131853},
    {"iteration": 1020001, "current_time_ms": 35306, "exploitability": 0.0129852},
    {"iteration": 1030001, "current_time_ms": 35678, "exploitability": 0.0128029},
    {"iteration": 1040001, "current_time_ms": 35991, "exploitability": 0.0130696},
    {"iteration": 1050001, "current_time_ms": 36344, "exploitability": 0.0131874},
    {"iteration": 1060001, "current_time_ms": 36652, "exploitability": 0.0130979},
    {"iteration": 1070001, "current_time_ms": 36970, "exploitability": 0.0128066},
    {"iteration": 1080001, "current_time_ms": 37314, "exploitability": 0.012901},
    {"iteration": 1090001, "current_time_ms": 37656, "exploitability": 0.012997},
    {"iteration": 1100001, "current_time_ms": 38014, "exploitability": 0.0129732},
    {"iteration": 1110001, "current_time_ms": 38362, "exploitability": 0.0127115},
    {"iteration": 1120001, "current_time_ms": 38699, "exploitability": 0.0124935},
    {"iteration": 1130001, "current_time_ms": 38916, "exploitability": 0.0126531},
    {"iteration": 1140001, "current_time_ms": 39094, "exploitability": 0.0126219},
    {"iteration": 1150001, "current_time_ms": 39273, "exploitability": 0.0123907},
    {"iteration": 1160001, "current_time_ms": 39456, "exploitability": 0.0124186},
    {"iteration": 1170001, "current_time_ms": 39634, "exploitability": 0.0125977},
    {"iteration": 1180001, "current_time_ms": 39813, "exploitability": 0.0125475},
    {"iteration": 1190001, "current_time_ms": 39992, "exploitability": 0.012239},
    {"iteration": 1200001, "current_time_ms": 40169, "exploitability": 0.0120958},
    {"iteration": 1210001, "current_time_ms": 40347, "exploitability": 0.0123817},
    {"iteration": 1220001, "current_time_ms": 40527, "exploitability": 0.0124631},
    {"iteration": 1230001, "current_time_ms": 40712, "exploitability": 0.0123747},
    {"iteration": 1240001, "current_time_ms": 40899, "exploitability": 0.0121312},
    {"iteration": 1250001, "current_time_ms": 41085, "exploitability": 0.0122206},
    {"iteration": 1260001, "current_time_ms": 41264, "exploitability": 0.0123773},
    {"iteration": 1270001, "current_time_ms": 41442, "exploitability": 0.0123031},
    {"iteration": 1280001, "current_time_ms": 41619, "exploitability": 0.012192},
    {"iteration": 1290001, "current_time_ms": 41802, "exploitability": 0.0120007},
    {"iteration": 1300001, "current_time_ms": 41982, "exploitability": 0.0120411},
    {"iteration": 1310001, "current_time_ms": 42159, "exploitability": 0.0120348},
    {"iteration": 1320001, "current_time_ms": 42338, "exploitability": 0.0120186},
    {"iteration": 1330001, "current_time_ms": 42520, "exploitability": 0.0119775},
    {"iteration": 1340001, "current_time_ms": 42696, "exploitability": 0.0119347},
    {"iteration": 1350001, "current_time_ms": 42877, "exploitability": 0.0119209},
    {"iteration": 1360001, "current_time_ms": 43057, "exploitability": 0.0118651},
    {"iteration": 1370001, "current_time_ms": 43236, "exploitability": 0.0118161},
    {"iteration": 1380001, "current_time_ms": 43419, "exploitability": 0.0119358},
    {"iteration": 1390001, "current_time_ms": 43598, "exploitability": 0.0117774},
    {"iteration": 1400001, "current_time_ms": 43777, "exploitability": 0.0116751},
    {"iteration": 1410001, "current_time_ms": 43955, "exploitability": 0.0117505},
    {"iteration": 1420001, "current_time_ms": 44129, "exploitability": 0.0117641},
    {"iteration": 1430001, "current_time_ms": 44310, "exploitability": 0.0117714},
    {"iteration": 1440001, "current_time_ms": 44495, "exploitability": 0.0115717},
    {"iteration": 1450001, "current_time_ms": 44821, "exploitability": 0.0114077},
    {"iteration": 1460001, "current_time_ms": 45132, "exploitability": 0.0113837},
    {"iteration": 1470001, "current_time_ms": 45463, "exploitability": 0.0114401},
    {"iteration": 1480001, "current_time_ms": 45767, "exploitability": 0.0113243},
    {"iteration": 1490001, "current_time_ms": 46141, "exploitability": 0.0113902},
    {"iteration": 1500001, "current_time_ms": 46511, "exploitability": 0.0114644},
    {"iteration": 1510001, "current_time_ms": 46858, "exploitability": 0.0115998},
    {"iteration": 1520001, "current_time_ms": 47166, "exploitability": 0.011379},
    {"iteration": 1530001, "current_time_ms": 47486, "exploitability": 0.011079},
    {"iteration": 1540001, "current_time_ms": 47849, "exploitability": 0.0112429},
    {"iteration": 1550001, "current_time_ms": 48191, "exploitability": 0.011432},
    {"iteration": 1560001, "current_time_ms": 48507, "exploitability": 0.0115538},
    {"iteration": 1570001, "current_time_ms": 48686, "exploitability": 0.011353},
    {"iteration": 1580001, "current_time_ms": 48871, "exploitability": 0.0111633},
    {"iteration": 1590001, "current_time_ms": 49053, "exploitability": 0.0112413},
    {"iteration": 1600001, "current_time_ms": 49233, "exploitability": 0.0114341},
    {"iteration": 1610001, "current_time_ms": 49417, "exploitability": 0.0113942},
    {"iteration": 1620001, "current_time_ms": 49598, "exploitability": 0.0111509},
    {"iteration": 1630001, "current_time_ms": 49777, "exploitability": 0.0111063},
    {"iteration": 1640001, "current_time_ms": 49957, "exploitability": 0.0112605},
    {"iteration": 1650001, "current_time_ms": 50136, "exploitability": 0.0112734},
    {"iteration": 1660001, "current_time_ms": 50321, "exploitability": 0.0111109},
    {"iteration": 1670001, "current_time_ms": 50509, "exploitability": 0.011043},
    {"iteration": 1680001, "current_time_ms": 50692, "exploitability": 0.0111498},
    {"iteration": 1690001, "current_time_ms": 50872, "exploitability": 0.011108},
    {"iteration": 1700001, "current_time_ms": 51052, "exploitability": 0.0108663},
    {"iteration": 1710001, "current_time_ms": 51235, "exploitability": 0.0108744},
    {"iteration": 1720001, "current_time_ms": 51568, "exploitability": 0.0108438},
    {"iteration": 1730001, "current_time_ms": 51890, "exploitability": 0.010997},
    {"iteration": 1740001, "current_time_ms": 52243, "exploitability": 0.0109543},
    {"iteration": 1750001, "current_time_ms": 52559, "exploitability": 0.0107667},
    {"iteration": 1760001, "current_time_ms": 52896, "exploitability": 0.0107834},
    {"iteration": 1770001, "current_time_ms": 53213, "exploitability": 0.0107516},
    {"iteration": 1780001, "current_time_ms": 53527, "exploitability": 0.0108308},
    {"iteration": 1790001, "current_time_ms": 53859, "exploitability": 0.0107569},
    {"iteration": 1800001, "current_time_ms": 54193, "exploitability": 0.0106539},
    {"iteration": 1810001, "current_time_ms": 54543, "exploitability": 0.0105942},
    {"iteration": 1820001, "current_time_ms": 54883, "exploitability": 0.0106097},
    {"iteration": 1830001, "current_time_ms": 55245, "exploitability": 0.0107915},
    {"iteration": 1840001, "current_time_ms": 55558, "exploitability": 0.0108041},
    {"iteration": 1850001, "current_time_ms": 55923, "exploitability": 0.010524},
    {"iteration": 1860001, "current_time_ms": 56249, "exploitability": 0.0103206},
    {"iteration": 1870001, "current_time_ms": 56614, "exploitability": 0.0103211},
    {"iteration": 1880001, "current_time_ms": 56914, "exploitability": 0.0104823},
    {"iteration": 1890001, "current_time_ms": 57280, "exploitability": 0.0105365},
    {"iteration": 1900001, "current_time_ms": 57610, "exploitability": 0.010423},
    {"iteration": 1910001, "current_time_ms": 57985, "exploitability": 0.0104556},
    {"iteration": 1920001, "current_time_ms": 58289, "exploitability": 0.0104936},
    {"iteration": 1930001, "current_time_ms": 58634, "exploitability": 0.0105132},
    {"iteration": 1940001, "current_time_ms": 58991, "exploitability": 0.0105761},
    {"iteration": 1950001, "current_time_ms": 59311, "exploitability": 0.0105122},
    {"iteration": 1960001, "current_time_ms": 59655, "exploitability": 0.0104485},
    {"iteration": 1970001, "current_time_ms": 59968, "exploitability": 0.010352},
    {"iteration": 1980001, "current_time_ms": 60329, "exploitability": 0.010353},
    {"iteration": 1990001, "current_time_ms": 60654, "exploitability": 0.010449},
    {"iteration": 2000001, "current_time_ms": 60966, "exploitability": 0.0106168},
    {"iteration": 2010001, "current_time_ms": 61306, "exploitability": 0.0104903},
    {"iteration": 2020001, "current_time_ms": 61616, "exploitability": 0.0102223},
    {"iteration": 2030001, "current_time_ms": 61984, "exploitability": 0.0102416},
    {"iteration": 2040001, "current_time_ms": 62317, "exploitability": 0.0102903},
    {"iteration": 2050001, "current_time_ms": 62691, "exploitability": 0.0103488},
    {"iteration": 2060001, "current_time_ms": 63051, "exploitability": 0.0104479},
    {"iteration": 2070001, "current_time_ms": 63396, "exploitability": 0.0103454},
    {"iteration": 2080001, "current_time_ms": 63770, "exploitability": 0.010349},
    {"iteration": 2090001, "current_time_ms": 64086, "exploitability": 0.0103445},
    {"iteration": 2100001, "current_time_ms": 64467, "exploitability": 0.0103532},
    {"iteration": 2110001, "current_time_ms": 64811, "exploitability": 0.0103607},
    {"iteration": 2120001, "current_time_ms": 65178, "exploitability": 0.0102559},
    {"iteration": 2130001, "current_time_ms": 65502, "exploitability": 0.0102739},
    {"iteration": 2140001, "current_time_ms": 65932, "exploitability": 0.0103086},
    {"iteration": 2150001, "current_time_ms": 66302, "exploitability": 0.0102863},
    {"iteration": 2160001, "current_time_ms": 66679, "exploitability": 0.0102652},
    {"iteration": 2170001, "current_time_ms": 67047, "exploitability": 0.0101945},
    {"iteration": 2180001, "current_time_ms": 67411, "exploitability": 0.0102184},
    {"iteration": 2190001, "current_time_ms": 67738, "exploitability": 0.0102986},
    {"iteration": 2200001, "current_time_ms": 68052, "exploitability": 0.0103654},
    {"iteration": 2210001, "current_time_ms": 68417, "exploitability": 0.0102981},
    {"iteration": 2220001, "current_time_ms": 68748, "exploitability": 0.0101962},
    {"iteration": 2230001, "current_time_ms": 69153, "exploitability": 0.0101101},
    {"iteration": 2240001, "current_time_ms": 69582, "exploitability": 0.010121},
    {"iteration": 2250001, "current_time_ms": 69962, "exploitability": 0.0101439},
    {"iteration": 2260001, "current_time_ms": 70335, "exploitability": 0.0101067},
    {"iteration": 2270001, "current_time_ms": 70700, "exploitability": 0.0100587},
    {"iteration": 2280001, "current_time_ms": 71102, "exploitability": 0.0099944},
    {"iteration": 2290001, "current_time_ms": 71428, "exploitability": 0.00989434},
    {"iteration": 2300001, "current_time_ms": 71747, "exploitability": 0.00986916},
    {"iteration": 2310001, "current_time_ms": 72101, "exploitability": 0.00990761},
    {"iteration": 2320001, "current_time_ms": 72409, "exploitability": 0.00993452},
    {"iteration": 2330001, "current_time_ms": 72858, "exploitability": 0.00992601},
    {"iteration": 2340001, "current_time_ms": 73084, "exploitability": 0.00990188},
    {"iteration": 2350001, "current_time_ms": 73273, "exploitability": 0.00985367},
    {"iteration": 2360001, "current_time_ms": 73453, "exploitability": 0.00984282},
    {"iteration": 2370001, "current_time_ms": 73633, "exploitability": 0.00986405},
    {"iteration": 2380001, "current_time_ms": 73820, "exploitability": 0.00987716},
    {"iteration": 2390001, "current_time_ms": 74004, "exploitability": 0.00992902},
    {"iteration": 2400001, "current_time_ms": 74187, "exploitability": 0.00995694},
    {"iteration": 2410001, "current_time_ms": 74369, "exploitability": 0.00990456},
    {"iteration": 2420001, "current_time_ms": 74546, "exploitability": 0.00978132},
    {"iteration": 2430001, "current_time_ms": 74733, "exploitability": 0.00969741},
    {"iteration": 2440001, "current_time_ms": 74917, "exploitability": 0.00968853},
    {"iteration": 2450001, "current_time_ms": 75099, "exploitability": 0.00975248},
    {"iteration": 2460001, "current_time_ms": 75287, "exploitability": 0.00984554},
    {"iteration": 2470001, "current_time_ms": 75477, "exploitability": 0.00987214},
    {"iteration": 2480001, "current_time_ms": 75657, "exploitability": 0.00985778},
    {"iteration": 2490001, "current_time_ms": 75839, "exploitability": 0.00979839},
    {"iteration": 2500001, "current_time_ms": 76019, "exploitability": 0.00975106},
    {"iteration": 2510001, "current_time_ms": 76212, "exploitability": 0.00972051},
    {"iteration": 2520001, "current_time_ms": 76397, "exploitability": 0.00967604},
    {"iteration": 2530001, "current_time_ms": 76575, "exploitability": 0.00967458},
    {"iteration": 2540001, "current_time_ms": 76756, "exploitability": 0.0096226},
    {"iteration": 2550001, "current_time_ms": 76934, "exploitability": 0.00949882},
    {"iteration": 2560001, "current_time_ms": 77119, "exploitability": 0.0094324},
    {"iteration": 2570001, "current_time_ms": 77296, "exploitability": 0.00942407},
    {"iteration": 2580001, "current_time_ms": 77477, "exploitability": 0.00946253},
    {"iteration": 2590001, "current_time_ms": 77793, "exploitability": 0.00949704},
    {"iteration": 2600001, "current_time_ms": 78100, "exploitability": 0.00953237},
    {"iteration": 2610001, "current_time_ms": 78443, "exploitability": 0.00949481},
    {"iteration": 2620001, "current_time_ms": 78760, "exploitability": 0.00939946},
    {"iteration": 2630001, "current_time_ms": 79117, "exploitability": 0.00939892},
    {"iteration": 2640001, "current_time_ms": 79433, "exploitability": 0.00939709},
    {"iteration": 2650001, "current_time_ms": 79807, "exploitability": 0.0094811},
    {"iteration": 2660001, "current_time_ms": 80127, "exploitability": 0.00942427},
    {"iteration": 2670001, "current_time_ms": 80483, "exploitability": 0.00927251},
    {"iteration": 2680001, "current_time_ms": 80814, "exploitability": 0.00917246},
    {"iteration": 2690001, "current_time_ms": 81169, "exploitability": 0.00917378},
    {"iteration": 2700001, "current_time_ms": 81498, "exploitability": 0.00924238},
    {"iteration": 2710001, "current_time_ms": 81870, "exploitability": 0.00926822},
    {"iteration": 2720001, "current_time_ms": 82231, "exploitability": 0.00912354},
    {"iteration": 2730001, "current_time_ms": 82594, "exploitability": 0.00901091},
    {"iteration": 2740001, "current_time_ms": 82952, "exploitability": 0.00904555},
    {"iteration": 2750001, "current_time_ms": 83325, "exploitability": 0.00908671},
    {"iteration": 2760001, "current_time_ms": 83641, "exploitability": 0.00910677},
    {"iteration": 2770001, "current_time_ms": 83955, "exploitability": 0.00910602},
    {"iteration": 2780001, "current_time_ms": 84314, "exploitability": 0.00905564},
    {"iteration": 2790001, "current_time_ms": 84642, "exploitability": 0.00902993},
    {"iteration": 2800001, "current_time_ms": 84990, "exploitability": 0.00904172},
    {"iteration": 2810001, "current_time_ms": 85319, "exploitability": 0.00906033},
    {"iteration": 2820001, "current_time_ms": 85651, "exploitability": 0.00905061},
    {"iteration": 2830001, "current_time_ms": 85992, "exploitability": 0.00903586},
    {"iteration": 2840001, "current_time_ms": 86330, "exploitability": 0.00902767},
    {"iteration": 2850001, "current_time_ms": 86682, "exploitability": 0.00899324},
    {"iteration": 2860001, "current_time_ms": 86997, "exploitability": 0.00893247},
    {"iteration": 2870001, "current_time_ms": 87362, "exploitability": 0.0089},
    {"iteration": 2880001, "current_time_ms": 87689, "exploitability": 0.00891996},
    {"iteration": 2890001, "current_time_ms": 88048, "exploitability": 0.00897955},
    {"iteration": 2900001, "current_time_ms": 88368, "exploitability": 0.00901933},
    {"iteration": 2910001, "current_time_ms": 88724, "exploitability": 0.00901119},
    {"iteration": 2920001, "current_time_ms": 89048, "exploitability": 0.00901414},
    {"iteration": 2930001, "current_time_ms": 89415, "exploitability": 0.00904821},
    {"iteration": 2940001, "current_time_ms": 89741, "exploitability": 0.0090659},
    {"iteration": 2950001, "current_time_ms": 90094, "exploitability": 0.00901971},
    {"iteration": 2960001, "current_time_ms": 90411, "exploitability": 0.00894927},
    {"iteration": 2970001, "current_time_ms": 90755, "exploitability": 0.00889885},
    {"iteration": 2980001, "current_time_ms": 91091, "exploitability": 0.0089049},
    {"iteration": 2990001, "current_time_ms": 91465, "exploitability": 0.00897665},
    {"iteration": 3000001, "current_time_ms": 91810, "exploitability": 0.00904801},
    {"iteration": 3010001, "current_time_ms": 92134, "exploitability": 0.00906792},
    {"iteration": 3020001, "current_time_ms": 92507, "exploitability": 0.00901652},
    {"iteration": 3030001, "current_time_ms": 92817, "exploitability": 0.00895585},
    {"iteration": 3040001, "current_time_ms": 93116, "exploitability": 0.00891149},
    {"iteration": 3050001, "current_time_ms": 93347, "exploitability": 0.00885544},
    {"iteration": 3060001, "current_time_ms": 93536, "exploitability": 0.00885327},
    {"iteration": 3070001, "current_time_ms": 93732, "exploitability": 0.00888178},
    {"iteration": 3080001, "current_time_ms": 93916, "exploitability": 0.00890485},
    {"iteration": 3090001, "current_time_ms": 94099, "exploitability": 0.00891675},
    {"iteration": 3100001, "current_time_ms": 94278, "exploitability": 0.00888702},
    {"iteration": 3110001, "current_time_ms": 94461, "exploitability": 0.00884788},
    {"iteration": 3120001, "current_time_ms": 94645, "exploitability": 0.00881341},
    {"iteration": 3130001, "current_time_ms": 94821, "exploitability": 0.00878293},
    {"iteration": 3140001, "current_time_ms": 95005, "exploitability": 0.00877759},
    {"iteration": 3150001, "current_time_ms": 95191, "exploitability": 0.00880598},
    {"iteration": 3160001, "current_time_ms": 95370, "exploitability": 0.00882293},
    {"iteration": 3170001, "current_time_ms": 95548, "exploitability": 0.00882347},
    {"iteration": 3180001, "current_time_ms": 95723, "exploitability": 0.00876574},
    {"iteration": 3190001, "current_time_ms": 95897, "exploitability": 0.0086771},
    {"iteration": 3200001, "current_time_ms": 96079, "exploitability": 0.00861072},
    {"iteration": 3210001, "current_time_ms": 96305, "exploitability": 0.00858907},
    {"iteration": 3220001, "current_time_ms": 96497, "exploitability": 0.00858913},
    {"iteration": 3230001, "current_time_ms": 96674, "exploitability": 0.00862117},
    {"iteration": 3240001, "current_time_ms": 96854, "exploitability": 0.00867077},
    {"iteration": 3250001, "current_time_ms": 97035, "exploitability": 0.00868012},
    {"iteration": 3260001, "current_time_ms": 97221, "exploitability": 0.00856499},
    {"iteration": 3270001, "current_time_ms": 97404, "exploitability": 0.00845964},
    {"iteration": 3280001, "current_time_ms": 97589, "exploitability": 0.00840768},
    {"iteration": 3290001, "current_time_ms": 97765, "exploitability": 0.00841038},
    {"iteration": 3300001, "current_time_ms": 97949, "exploitability": 0.00843823},
    {"iteration": 3310001, "current_time_ms": 98294, "exploitability": 0.00849169},
    {"iteration": 3320001, "current_time_ms": 98611, "exploitability": 0.00851257},
    {"iteration": 3330001, "current_time_ms": 98967, "exploitability": 0.00848089},
    {"iteration": 3340001, "current_time_ms": 99317, "exploitability": 0.00841916},
    {"iteration": 3350001, "current_time_ms": 99661, "exploitability": 0.00837884},
    {"iteration": 3360001, "current_time_ms": 99984, "exploitability": 0.00837572},
    {"iteration": 3370001, "current_time_ms": 100163, "exploitability": 0.00837642},
    {"iteration": 3380001, "current_time_ms": 100354, "exploitability": 0.00837858},
    {"iteration": 3390001, "current_time_ms": 100538, "exploitability": 0.00840519},
    {"iteration": 3400001, "current_time_ms": 100719, "exploitability": 0.0084356},
    {"iteration": 3410001, "current_time_ms": 100902, "exploitability": 0.00844577},
    {"iteration": 3420001, "current_time_ms": 101079, "exploitability": 0.00841632},
    {"iteration": 3430001, "current_time_ms": 101260, "exploitability": 0.00833392},
    {"iteration": 3440001, "current_time_ms": 101436, "exploitability": 0.00832433},
    {"iteration": 3450001, "current_time_ms": 101619, "exploitability": 0.00821644},
    {"iteration": 3460001, "current_time_ms": 101798, "exploitability": 0.00808841},
    {"iteration": 3470001, "current_time_ms": 101981, "exploitability": 0.00817368},
    {"iteration": 3480001, "current_time_ms": 102158, "exploitability": 0.00831157},
    {"iteration": 3490001, "current_time_ms": 102340, "exploitability": 0.00838855},
    {"iteration": 3500001, "current_time_ms": 102519, "exploitability": 0.00832709},
    {"iteration": 3510001, "current_time_ms": 102702, "exploitability": 0.00821865},
    {"iteration": 3520001, "current_time_ms": 102884, "exploitability": 0.00814337},
    {"iteration": 3530001, "current_time_ms": 103061, "exploitability": 0.00812098},
    {"iteration": 3540001, "current_time_ms": 103243, "exploitability": 0.00813438},
    {"iteration": 3550001, "current_time_ms": 103427, "exploitability": 0.00819486},
    {"iteration": 3560001, "current_time_ms": 103604, "exploitability": 0.00823718},
    {"iteration": 3570001, "current_time_ms": 103784, "exploitability": 0.00824252},
    {"iteration": 3580001, "current_time_ms": 103963, "exploitability": 0.00821346},
    {"iteration": 3590001, "current_time_ms": 104143, "exploitability": 0.00815024},
    {"iteration": 3600001, "current_time_ms": 104326, "exploitability": 0.008106},
    {"iteration": 3610001, "current_time_ms": 104547, "exploitability": 0.00810101},
    {"iteration": 3620001, "current_time_ms": 104767, "exploitability": 0.00812949},
    {"iteration": 3630001, "current_time_ms": 104980, "exploitability": 0.00818571},
    {"iteration": 3640001, "current_time_ms": 105194, "exploitability": 0.00823425},
    {"iteration": 3650001, "current_time_ms": 105394, "exploitability": 0.00825632},
    {"iteration": 3660001, "current_time_ms": 105598, "exploitability": 0.00823409},
    {"iteration": 3670001, "current_time_ms": 105808, "exploitability": 0.00818665},
    {"iteration": 3680001, "current_time_ms": 106098, "exploitability": 0.00814296},
    {"iteration": 3690001, "current_time_ms": 106434, "exploitability": 0.0081338},
    {"iteration": 3700001, "current_time_ms": 106824, "exploitability": 0.00814088},
    {"iteration": 3710001, "current_time_ms": 107146, "exploitability": 0.00815429},
    {"iteration": 3720001, "current_time_ms": 107465, "exploitability": 0.00819201},
    {"iteration": 3730001, "current_time_ms": 107850, "exploitability": 0.00821678},
    {"iteration": 3740001, "current_time_ms": 108188, "exploitability": 0.00821363},
    {"iteration": 3750001, "current_time_ms": 108532, "exploitability": 0.00818529},
    {"iteration": 3760001, "current_time_ms": 108862, "exploitability": 0.00816119},
    {"iteration": 3770001, "current_time_ms": 109228, "exploitability": 0.00813128},
    {"iteration": 3780001, "current_time_ms": 109563, "exploitability": 0.00809822},
    {"iteration": 3790001, "current_time_ms": 109900, "exploitability": 0.00806978},
    {"iteration": 3800001, "current_time_ms": 110226, "exploitability": 0.00805433},
    {"iteration": 3810001, "current_time_ms": 110607, "exploitability": 0.00805505},
    {"iteration": 3820001, "current_time_ms": 110952, "exploitability": 0.00807678},
    {"iteration": 3830001, "current_time_ms": 111313, "exploitability": 0.00809932},
    {"iteration": 3840001, "current_time_ms": 111635, "exploitability": 0.00813241},
    {"iteration": 3850001, "current_time_ms": 111986, "exploitability": 0.00810876},
    {"iteration": 3860001, "current_time_ms": 112280, "exploitability": 0.00804265},
    {"iteration": 3870001, "current_time_ms": 112462, "exploitability": 0.00804114},
    {"iteration": 3880001, "current_time_ms": 112641, "exploitability": 0.00796986},
    {"iteration": 3890001, "current_time_ms": 112821, "exploitability": 0.00799738},
    {"iteration": 3900001, "current_time_ms": 113003, "exploitability": 0.00806127},
    {"iteration": 3910001, "current_time_ms": 113190, "exploitability": 0.00811775},
    {"iteration": 3920001, "current_time_ms": 113368, "exploitability": 0.00810367},
    {"iteration": 3930001, "current_time_ms": 113544, "exploitability": 0.00803396},
    {"iteration": 3940001, "current_time_ms": 113730, "exploitability": 0.00797497},
    {"iteration": 3950001, "current_time_ms": 113910, "exploitability": 0.00793776},
    {"iteration": 3960001, "current_time_ms": 114096, "exploitability": 0.0079601},
    {"iteration": 3970001, "current_time_ms": 114278, "exploitability": 0.00800762},
    {"iteration": 3980001, "current_time_ms": 114459, "exploitability": 0.00806501},
    {"iteration": 3990001, "current_time_ms": 114644, "exploitability": 0.00804931},
    {"iteration": 4000001, "current_time_ms": 114828, "exploitability": 0.0079637},
    {"iteration": 4010001, "current_time_ms": 115010, "exploitability": 0.0079069},
    {"iteration": 4020001, "current_time_ms": 115194, "exploitability": 0.00784811},
    {"iteration": 4030001, "current_time_ms": 115376, "exploitability": 0.00781416},
    {"iteration": 4040001, "current_time_ms": 115561, "exploitability": 0.00786155},
    {"iteration": 4050001, "current_time_ms": 115744, "exploitability": 0.00794446},
    {"iteration": 4060001, "current_time_ms": 115924, "exploitability": 0.00802503},
    {"iteration": 4070001, "current_time_ms": 116110, "exploitability": 0.00806277},
    {"iteration": 4080001, "current_time_ms": 116292, "exploitability": 0.00803503},
    {"iteration": 4090001, "current_time_ms": 116474, "exploitability": 0.00796306},
    {"iteration": 4100001, "current_time_ms": 116828, "exploitability": 0.00789279},
    {"iteration": 4110001, "current_time_ms": 117121, "exploitability": 0.00787424},
    {"iteration": 4120001, "current_time_ms": 117436, "exploitability": 0.00787789},
    {"iteration": 4130001, "current_time_ms": 117713, "exploitability": 0.00788044},
    {"iteration": 4140001, "current_time_ms": 118031, "exploitability": 0.00785849},
    {"iteration": 4150001, "current_time_ms": 118312, "exploitability": 0.0078041},
    {"iteration": 4160001, "current_time_ms": 118614, "exploitability": 0.00776254},
    {"iteration": 4170001, "current_time_ms": 118890, "exploitability": 0.00776656},
    {"iteration": 4180001, "current_time_ms": 119205, "exploitability": 0.00780983},
    {"iteration": 4190001, "current_time_ms": 119485, "exploitability": 0.00787193},
    {"iteration": 4200001, "current_time_ms": 119780, "exploitability": 0.00791059},
    {"iteration": 4210001, "current_time_ms": 120066, "exploitability": 0.00786413},
    {"iteration": 4220001, "current_time_ms": 120361, "exploitability": 0.00776663},
    {"iteration": 4230001, "current_time_ms": 120653, "exploitability": 0.00769264},
    {"iteration": 4240001, "current_time_ms": 120951, "exploitability": 0.00767502},
    {"iteration": 4250001, "current_time_ms": 121248, "exploitability": 0.00769887},
    {"iteration": 4260001, "current_time_ms": 121540, "exploitability": 0.00776043},
    {"iteration": 4270001, "current_time_ms": 121812, "exploitability": 0.00783159},
    {"iteration": 4280001, "current_time_ms": 122107, "exploitability": 0.00785924},
    {"iteration": 4290001, "current_time_ms": 122506, "exploitability": 0.00780917},
    {"iteration": 4300001, "current_time_ms": 122857, "exploitability": 0.00771044},
    {"iteration": 4310001, "current_time_ms": 123201, "exploitability": 0.00764062},
    {"iteration": 4320001, "current_time_ms": 123618, "exploitability": 0.00761539},
    {"iteration": 4330001, "current_time_ms": 123941, "exploitability": 0.00763823},
    {"iteration": 4340001, "current_time_ms": 124266, "exploitability": 0.00767673},
    {"iteration": 4350001, "current_time_ms": 124451, "exploitability": 0.00770304},
    {"iteration": 4360001, "current_time_ms": 124624, "exploitability": 0.00769372},
    {"iteration": 4370001, "current_time_ms": 124799, "exploitability": 0.00765409},
    {"iteration": 4380001, "current_time_ms": 124978, "exploitability": 0.00758626},
    {"iteration": 4390001, "current_time_ms": 125180, "exploitability": 0.00751998},
    {"iteration": 4400001, "current_time_ms": 125370, "exploitability": 0.0074714},
    {"iteration": 4410001, "current_time_ms": 125572, "exploitability": 0.00746959},
    {"iteration": 4420001, "current_time_ms": 125764, "exploitability": 0.00750357},
    {"iteration": 4430001, "current_time_ms": 125967, "exploitability": 0.00756551},
    {"iteration": 4440001, "current_time_ms": 126159, "exploitability": 0.00760823},
    {"iteration": 4450001, "current_time_ms": 126357, "exploitability": 0.00759568},
    {"iteration": 4460001, "current_time_ms": 126539, "exploitability": 0.00754566},
    {"iteration": 4470001, "current_time_ms": 126740, "exploitability": 0.00750746},
    {"iteration": 4480001, "current_time_ms": 126928, "exploitability": 0.00749192},
    {"iteration": 4490001, "current_time_ms": 127120, "exploitability": 0.00749501},
    {"iteration": 4500001, "current_time_ms": 127319, "exploitability": 0.00752148},
    {"iteration": 4510001, "current_time_ms": 127526, "exploitability": 0.00755667},
    {"iteration": 4520001, "current_time_ms": 127719, "exploitability": 0.00756832},
    {"iteration": 4530001, "current_time_ms": 127921, "exploitability": 0.0075559},
    {"iteration": 4540001, "current_time_ms": 128118, "exploitability": 0.00751846},
    {"iteration": 4550001, "current_time_ms": 128315, "exploitability": 0.00746832},
    {"iteration": 4560001, "current_time_ms": 128524, "exploitability": 0.00743198},
    {"iteration": 4570001, "current_time_ms": 128725, "exploitability": 0.00744036},
    {"iteration": 4580001, "current_time_ms": 128928, "exploitability": 0.00749424},
    {"iteration": 4590001, "current_time_ms": 129128, "exploitability": 0.00756784},
    {"iteration": 4600001, "current_time_ms": 129326, "exploitability": 0.00760823},
    {"iteration": 4610001, "current_time_ms": 129551, "exploitability": 0.00760936},
    {"iteration": 4620001, "current_time_ms": 129769, "exploitability": 0.00756254},
    {"iteration": 4630001, "current_time_ms": 129965, "exploitability": 0.0074942},
    {"iteration": 4640001, "current_time_ms": 130163, "exploitability": 0.00744},
    {"iteration": 4650001, "current_time_ms": 130364, "exploitability": 0.00742379},
    {"iteration": 4660001, "current_time_ms": 130566, "exploitability": 0.00744564},
    {"iteration": 4670001, "current_time_ms": 130768, "exploitability": 0.00747645},
    {"iteration": 4680001, "current_time_ms": 130976, "exploitability": 0.00750872},
    {"iteration": 4690001, "current_time_ms": 131185, "exploitability": 0.00750365},
    {"iteration": 4700001, "current_time_ms": 131399, "exploitability": 0.00746866},
    {"iteration": 4710001, "current_time_ms": 131623, "exploitability": 0.00742714},
    {"iteration": 4720001, "current_time_ms": 131813, "exploitability": 0.0073986},
    {"iteration": 4730001, "current_time_ms": 132009, "exploitability": 0.0074103},
    {"iteration": 4740001, "current_time_ms": 132215, "exploitability": 0.00742964},
    {"iteration": 4750001, "current_time_ms": 132421, "exploitability": 0.00742432},
    {"iteration": 4760001, "current_time_ms": 132624, "exploitability": 0.00740244},
    {"iteration": 4770001, "current_time_ms": 132821, "exploitability": 0.00737628},
    {"iteration": 4780001, "current_time_ms": 133059, "exploitability": 0.00737873},
    {"iteration": 4790001, "current_time_ms": 133267, "exploitability": 0.00739576},
    {"iteration": 4800001, "current_time_ms": 133462, "exploitability": 0.00741813},
    {"iteration": 4810001, "current_time_ms": 133656, "exploitability": 0.00743196},
    {"iteration": 4820001, "current_time_ms": 133879, "exploitability": 0.00744187},
    {"iteration": 4830001, "current_time_ms": 134074, "exploitability": 0.00743712},
    {"iteration": 4840001, "current_time_ms": 134279, "exploitability": 0.00741561},
    {"iteration": 4850001, "current_time_ms": 134484, "exploitability": 0.00738105},
    {"iteration": 4860001, "current_time_ms": 134687, "exploitability": 0.00735091},
    {"iteration": 4870001, "current_time_ms": 134880, "exploitability": 0.00734325},
    {"iteration": 4880001, "current_time_ms": 135071, "exploitability": 0.00734314},
    {"iteration": 4890001, "current_time_ms": 135262, "exploitability": 0.00734831},
    {"iteration": 4900001, "current_time_ms": 135455, "exploitability": 0.00735881},
    {"iteration": 4910001, "current_time_ms": 135637, "exploitability": 0.00735499},
    {"iteration": 4920001, "current_time_ms": 135817, "exploitability": 0.00733929},
    {"iteration": 4930001, "current_time_ms": 135987, "exploitability": 0.00731993},
    {"iteration": 4940001, "current_time_ms": 136154, "exploitability": 0.00729978},
    {"iteration": 4950001, "current_time_ms": 136318, "exploitability": 0.00728542},
    {"iteration": 4960001, "current_time_ms": 136479, "exploitability": 0.00727805},
    {"iteration": 4970001, "current_time_ms": 136620, "exploitability": 0.00727608},
    {"iteration": 4980001, "current_time_ms": 136753, "exploitability": 0.0072883},
    {"iteration": 4990001, "current_time_ms": 136901, "exploitability": 0.00728815},
    {"iteration": 5000001, "current_time_ms": 137046, "exploitability": 0.00729393},
  ]
}


==> plots/backup/ib__45_k10_bal_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 5, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1147, "exploitability": 1.11899},
    {"iteration": 20001, "current_time_ms": 2579, "exploitability": 0.839361},
    {"iteration": 30001, "current_time_ms": 3616, "exploitability": 0.730903},
    {"iteration": 40001, "current_time_ms": 4761, "exploitability": 0.707899},
    {"iteration": 50001, "current_time_ms": 5699, "exploitability": 0.662726},
    {"iteration": 60001, "current_time_ms": 6968, "exploitability": 0.633986},
    {"iteration": 70001, "current_time_ms": 8760, "exploitability": 0.622282},
    {"iteration": 80001, "current_time_ms": 10634, "exploitability": 0.604924},
    {"iteration": 90001, "current_time_ms": 12324, "exploitability": 0.586285},
    {"iteration": 100001, "current_time_ms": 14030, "exploitability": 0.563104},
    {"iteration": 110001, "current_time_ms": 15409, "exploitability": 0.541832},
    {"iteration": 120001, "current_time_ms": 16938, "exploitability": 0.525497},
    {"iteration": 130001, "current_time_ms": 18326, "exploitability": 0.511002},
    {"iteration": 140001, "current_time_ms": 19599, "exploitability": 0.496472},
    {"iteration": 150001, "current_time_ms": 20931, "exploitability": 0.486602},
    {"iteration": 160001, "current_time_ms": 22621, "exploitability": 0.470382},
    {"iteration": 170001, "current_time_ms": 24286, "exploitability": 0.45694},
    {"iteration": 180001, "current_time_ms": 25932, "exploitability": 0.44419},
    {"iteration": 190001, "current_time_ms": 27711, "exploitability": 0.433081},
    {"iteration": 200001, "current_time_ms": 29384, "exploitability": 0.422687},
    {"iteration": 210001, "current_time_ms": 31457, "exploitability": 0.4125},
    {"iteration": 220001, "current_time_ms": 33774, "exploitability": 0.401016},
    {"iteration": 230001, "current_time_ms": 35411, "exploitability": 0.391889},
    {"iteration": 240001, "current_time_ms": 36925, "exploitability": 0.385623},
    {"iteration": 250001, "current_time_ms": 38415, "exploitability": 0.382046},
    {"iteration": 260001, "current_time_ms": 39666, "exploitability": 0.378956},
    {"iteration": 270001, "current_time_ms": 41219, "exploitability": 0.374479},
    {"iteration": 280001, "current_time_ms": 42706, "exploitability": 0.368811},
    {"iteration": 290001, "current_time_ms": 43923, "exploitability": 0.360867},
    {"iteration": 300001, "current_time_ms": 46357, "exploitability": 0.355638},
    {"iteration": 310001, "current_time_ms": 48446, "exploitability": 0.351533},
    {"iteration": 320001, "current_time_ms": 50034, "exploitability": 0.349874},
    {"iteration": 330001, "current_time_ms": 51385, "exploitability": 0.348003},
    {"iteration": 340001, "current_time_ms": 52731, "exploitability": 0.345712},
    {"iteration": 350001, "current_time_ms": 53800, "exploitability": 0.342664},
    {"iteration": 360001, "current_time_ms": 54849, "exploitability": 0.340478},
    {"iteration": 370001, "current_time_ms": 55915, "exploitability": 0.33829},
    {"iteration": 380001, "current_time_ms": 56957, "exploitability": 0.336114},
    {"iteration": 390001, "current_time_ms": 57985, "exploitability": 0.333695},
    {"iteration": 400001, "current_time_ms": 59183, "exploitability": 0.329947},
    {"iteration": 410001, "current_time_ms": 60306, "exploitability": 0.325167},
    {"iteration": 420001, "current_time_ms": 61849, "exploitability": 0.320484},
    {"iteration": 430001, "current_time_ms": 63947, "exploitability": 0.317387},
    {"iteration": 440001, "current_time_ms": 65204, "exploitability": 0.314607},
    {"iteration": 450001, "current_time_ms": 66452, "exploitability": 0.311232},
    {"iteration": 460001, "current_time_ms": 67528, "exploitability": 0.307984},
    {"iteration": 470001, "current_time_ms": 68578, "exploitability": 0.306385},
    {"iteration": 480001, "current_time_ms": 69640, "exploitability": 0.30462},
    {"iteration": 490001, "current_time_ms": 70667, "exploitability": 0.302106},
    {"iteration": 500001, "current_time_ms": 71695, "exploitability": 0.299603},
    {"iteration": 510001, "current_time_ms": 72863, "exploitability": 0.297042},
    {"iteration": 520001, "current_time_ms": 74003, "exploitability": 0.294914},
    {"iteration": 530001, "current_time_ms": 75032, "exploitability": 0.293575},
    {"iteration": 540001, "current_time_ms": 76302, "exploitability": 0.291932},
    {"iteration": 550001, "current_time_ms": 77399, "exploitability": 0.290567},
    {"iteration": 560001, "current_time_ms": 78533, "exploitability": 0.288913},
    {"iteration": 570001, "current_time_ms": 79694, "exploitability": 0.286822},
    {"iteration": 580001, "current_time_ms": 80674, "exploitability": 0.285016},
    {"iteration": 590001, "current_time_ms": 81964, "exploitability": 0.283421},
    {"iteration": 600001, "current_time_ms": 83646, "exploitability": 0.28126},
    {"iteration": 610001, "current_time_ms": 84881, "exploitability": 0.278927},
    {"iteration": 620001, "current_time_ms": 85986, "exploitability": 0.277372},
    {"iteration": 630001, "current_time_ms": 87117, "exploitability": 0.275554},
    {"iteration": 640001, "current_time_ms": 88234, "exploitability": 0.27367},
    {"iteration": 650001, "current_time_ms": 89334, "exploitability": 0.272375},
    {"iteration": 660001, "current_time_ms": 90410, "exploitability": 0.271842},
    {"iteration": 670001, "current_time_ms": 91453, "exploitability": 0.271365},
    {"iteration": 680001, "current_time_ms": 92493, "exploitability": 0.270162},
    {"iteration": 690001, "current_time_ms": 93547, "exploitability": 0.268756},
    {"iteration": 700001, "current_time_ms": 94608, "exploitability": 0.267726},
    {"iteration": 710001, "current_time_ms": 95621, "exploitability": 0.267126},
    {"iteration": 720001, "current_time_ms": 96606, "exploitability": 0.266438},
    {"iteration": 730001, "current_time_ms": 97628, "exploitability": 0.265319},
    {"iteration": 740001, "current_time_ms": 98629, "exploitability": 0.264563},
    {"iteration": 750001, "current_time_ms": 99641, "exploitability": 0.263739},
    {"iteration": 760001, "current_time_ms": 100662, "exploitability": 0.262767},
    {"iteration": 770001, "current_time_ms": 101666, "exploitability": 0.261569},
    {"iteration": 780001, "current_time_ms": 102665, "exploitability": 0.260633},
    {"iteration": 790001, "current_time_ms": 103662, "exploitability": 0.260342},
    {"iteration": 800001, "current_time_ms": 104667, "exploitability": 0.260455},
    {"iteration": 810001, "current_time_ms": 105689, "exploitability": 0.260215},
    {"iteration": 820001, "current_time_ms": 106787, "exploitability": 0.260136},
    {"iteration": 830001, "current_time_ms": 107821, "exploitability": 0.259541},
    {"iteration": 840001, "current_time_ms": 108892, "exploitability": 0.258612},
    {"iteration": 850001, "current_time_ms": 109941, "exploitability": 0.257843},
    {"iteration": 860001, "current_time_ms": 111037, "exploitability": 0.256877},
    {"iteration": 870001, "current_time_ms": 112130, "exploitability": 0.255419},
    {"iteration": 880001, "current_time_ms": 113199, "exploitability": 0.253875},
    {"iteration": 890001, "current_time_ms": 114249, "exploitability": 0.252611},
    {"iteration": 900001, "current_time_ms": 115321, "exploitability": 0.251022},
    {"iteration": 910001, "current_time_ms": 116365, "exploitability": 0.249442},
    {"iteration": 920001, "current_time_ms": 117423, "exploitability": 0.248142},
    {"iteration": 930001, "current_time_ms": 118462, "exploitability": 0.247072},
    {"iteration": 940001, "current_time_ms": 119448, "exploitability": 0.246062},
    {"iteration": 950001, "current_time_ms": 120457, "exploitability": 0.245324},
    {"iteration": 960001, "current_time_ms": 121467, "exploitability": 0.244795},
    {"iteration": 970001, "current_time_ms": 122492, "exploitability": 0.244212},
    {"iteration": 980001, "current_time_ms": 123522, "exploitability": 0.243341},
    {"iteration": 990001, "current_time_ms": 124558, "exploitability": 0.242324},
    {"iteration": 1000001, "current_time_ms": 125575, "exploitability": 0.241778},
    {"iteration": 1010001, "current_time_ms": 126575, "exploitability": 0.240963},
    {"iteration": 1020001, "current_time_ms": 127585, "exploitability": 0.240088},
    {"iteration": 1030001, "current_time_ms": 128588, "exploitability": 0.239023},
    {"iteration": 1040001, "current_time_ms": 129602, "exploitability": 0.237814},
    {"iteration": 1050001, "current_time_ms": 130610, "exploitability": 0.236312},
    {"iteration": 1060001, "current_time_ms": 131646, "exploitability": 0.234975},
    {"iteration": 1070001, "current_time_ms": 132665, "exploitability": 0.233976},
    {"iteration": 1080001, "current_time_ms": 133657, "exploitability": 0.233158},
    {"iteration": 1090001, "current_time_ms": 134668, "exploitability": 0.23236},
    {"iteration": 1100001, "current_time_ms": 135650, "exploitability": 0.231534},
    {"iteration": 1110001, "current_time_ms": 136622, "exploitability": 0.230584},
    {"iteration": 1120001, "current_time_ms": 137647, "exploitability": 0.229637},
    {"iteration": 1130001, "current_time_ms": 138787, "exploitability": 0.228794},
    {"iteration": 1140001, "current_time_ms": 139829, "exploitability": 0.228063},
    {"iteration": 1150001, "current_time_ms": 140789, "exploitability": 0.227421},
    {"iteration": 1160001, "current_time_ms": 141818, "exploitability": 0.226841},
    {"iteration": 1170001, "current_time_ms": 142843, "exploitability": 0.22634},
    {"iteration": 1180001, "current_time_ms": 143875, "exploitability": 0.225922},
    {"iteration": 1190001, "current_time_ms": 144878, "exploitability": 0.22567},
    {"iteration": 1200001, "current_time_ms": 145899, "exploitability": 0.225496},
    {"iteration": 1210001, "current_time_ms": 146921, "exploitability": 0.225061},
    {"iteration": 1220001, "current_time_ms": 147984, "exploitability": 0.224456},
    {"iteration": 1230001, "current_time_ms": 149025, "exploitability": 0.223766},
    {"iteration": 1240001, "current_time_ms": 150037, "exploitability": 0.222952},
    {"iteration": 1250001, "current_time_ms": 151044, "exploitability": 0.222271},
    {"iteration": 1260001, "current_time_ms": 152047, "exploitability": 0.221825},
    {"iteration": 1270001, "current_time_ms": 153117, "exploitability": 0.221503},
    {"iteration": 1280001, "current_time_ms": 154538, "exploitability": 0.221203},
    {"iteration": 1290001, "current_time_ms": 155921, "exploitability": 0.221045},
    {"iteration": 1300001, "current_time_ms": 157150, "exploitability": 0.220885},
    {"iteration": 1310001, "current_time_ms": 158222, "exploitability": 0.22077},
    {"iteration": 1320001, "current_time_ms": 159317, "exploitability": 0.220772},
    {"iteration": 1330001, "current_time_ms": 160359, "exploitability": 0.220771},
    {"iteration": 1340001, "current_time_ms": 161384, "exploitability": 0.220736},
    {"iteration": 1350001, "current_time_ms": 162444, "exploitability": 0.220622},
    {"iteration": 1360001, "current_time_ms": 163464, "exploitability": 0.22048},
    {"iteration": 1370001, "current_time_ms": 164555, "exploitability": 0.22029},
    {"iteration": 1380001, "current_time_ms": 165720, "exploitability": 0.220212},
    {"iteration": 1390001, "current_time_ms": 166785, "exploitability": 0.219933},
    {"iteration": 1400001, "current_time_ms": 167829, "exploitability": 0.219846},
    {"iteration": 1410001, "current_time_ms": 168891, "exploitability": 0.219517},
    {"iteration": 1420001, "current_time_ms": 169918, "exploitability": 0.21904},
    {"iteration": 1430001, "current_time_ms": 171022, "exploitability": 0.218549},
    {"iteration": 1440001, "current_time_ms": 172096, "exploitability": 0.21801},
    {"iteration": 1450001, "current_time_ms": 173154, "exploitability": 0.21748},
    {"iteration": 1460001, "current_time_ms": 174189, "exploitability": 0.21689},
    {"iteration": 1470001, "current_time_ms": 175198, "exploitability": 0.216325},
    {"iteration": 1480001, "current_time_ms": 176091, "exploitability": 0.215901},
    {"iteration": 1490001, "current_time_ms": 176918, "exploitability": 0.21556},
    {"iteration": 1500001, "current_time_ms": 177745, "exploitability": 0.215157},
    {"iteration": 1510001, "current_time_ms": 178541, "exploitability": 0.214762},
    {"iteration": 1520001, "current_time_ms": 179336, "exploitability": 0.214385},
    {"iteration": 1530001, "current_time_ms": 180659, "exploitability": 0.21417},
    {"iteration": 1540001, "current_time_ms": 182187, "exploitability": 0.213948},
    {"iteration": 1550001, "current_time_ms": 183480, "exploitability": 0.21359},
    {"iteration": 1560001, "current_time_ms": 184571, "exploitability": 0.213117},
    {"iteration": 1570001, "current_time_ms": 185656, "exploitability": 0.212625},
    {"iteration": 1580001, "current_time_ms": 186797, "exploitability": 0.21221},
    {"iteration": 1590001, "current_time_ms": 187870, "exploitability": 0.211788},
    {"iteration": 1600001, "current_time_ms": 188954, "exploitability": 0.211234},
    {"iteration": 1610001, "current_time_ms": 190045, "exploitability": 0.210633},
    {"iteration": 1620001, "current_time_ms": 191181, "exploitability": 0.210047},
    {"iteration": 1630001, "current_time_ms": 192255, "exploitability": 0.209512},
    {"iteration": 1640001, "current_time_ms": 193267, "exploitability": 0.209048},
    {"iteration": 1650001, "current_time_ms": 194420, "exploitability": 0.208525},
    {"iteration": 1660001, "current_time_ms": 195482, "exploitability": 0.207828},
    {"iteration": 1670001, "current_time_ms": 196454, "exploitability": 0.207171},
    {"iteration": 1680001, "current_time_ms": 197396, "exploitability": 0.206576},
    {"iteration": 1690001, "current_time_ms": 198231, "exploitability": 0.205953},
    {"iteration": 1700001, "current_time_ms": 199166, "exploitability": 0.205386},
    {"iteration": 1710001, "current_time_ms": 200080, "exploitability": 0.204889},
    {"iteration": 1720001, "current_time_ms": 200896, "exploitability": 0.204607},
    {"iteration": 1730001, "current_time_ms": 201745, "exploitability": 0.204427},
    {"iteration": 1740001, "current_time_ms": 203237, "exploitability": 0.204181},
    {"iteration": 1750001, "current_time_ms": 204604, "exploitability": 0.203879},
    {"iteration": 1760001, "current_time_ms": 205711, "exploitability": 0.203498},
    {"iteration": 1770001, "current_time_ms": 206788, "exploitability": 0.203348},
    {"iteration": 1780001, "current_time_ms": 207855, "exploitability": 0.203221},
    {"iteration": 1790001, "current_time_ms": 208900, "exploitability": 0.203176},
    {"iteration": 1800001, "current_time_ms": 209923, "exploitability": 0.203259},
    {"iteration": 1810001, "current_time_ms": 210971, "exploitability": 0.203273},
    {"iteration": 1820001, "current_time_ms": 211997, "exploitability": 0.203208},
    {"iteration": 1830001, "current_time_ms": 212883, "exploitability": 0.203041},
    {"iteration": 1840001, "current_time_ms": 213704, "exploitability": 0.202887},
    {"iteration": 1850001, "current_time_ms": 214478, "exploitability": 0.202756},
    {"iteration": 1860001, "current_time_ms": 215373, "exploitability": 0.202626},
    {"iteration": 1870001, "current_time_ms": 216283, "exploitability": 0.20241},
    {"iteration": 1880001, "current_time_ms": 217172, "exploitability": 0.202202},
    {"iteration": 1890001, "current_time_ms": 217928, "exploitability": 0.201937},
    {"iteration": 1900001, "current_time_ms": 218730, "exploitability": 0.201723},
    {"iteration": 1910001, "current_time_ms": 219508, "exploitability": 0.201474},
    {"iteration": 1920001, "current_time_ms": 220333, "exploitability": 0.20119},
    {"iteration": 1930001, "current_time_ms": 221170, "exploitability": 0.2008},
    {"iteration": 1940001, "current_time_ms": 221995, "exploitability": 0.200272},
    {"iteration": 1950001, "current_time_ms": 222806, "exploitability": 0.199728},
    {"iteration": 1960001, "current_time_ms": 223627, "exploitability": 0.199289},
    {"iteration": 1970001, "current_time_ms": 224513, "exploitability": 0.198897},
    {"iteration": 1980001, "current_time_ms": 225429, "exploitability": 0.198512},
    {"iteration": 1990001, "current_time_ms": 226281, "exploitability": 0.198073},
    {"iteration": 2000001, "current_time_ms": 227080, "exploitability": 0.197689},
    {"iteration": 2010001, "current_time_ms": 227949, "exploitability": 0.197406},
    {"iteration": 2020001, "current_time_ms": 228850, "exploitability": 0.197054},
    {"iteration": 2030001, "current_time_ms": 229726, "exploitability": 0.196744},
    {"iteration": 2040001, "current_time_ms": 230584, "exploitability": 0.196394},
    {"iteration": 2050001, "current_time_ms": 231480, "exploitability": 0.196106},
    {"iteration": 2060001, "current_time_ms": 232374, "exploitability": 0.195901},
    {"iteration": 2070001, "current_time_ms": 233530, "exploitability": 0.195921},
    {"iteration": 2080001, "current_time_ms": 234611, "exploitability": 0.195942},
    {"iteration": 2090001, "current_time_ms": 235602, "exploitability": 0.196003},
    {"iteration": 2100001, "current_time_ms": 236460, "exploitability": 0.196097},
    {"iteration": 2110001, "current_time_ms": 237328, "exploitability": 0.19623},
    {"iteration": 2120001, "current_time_ms": 238186, "exploitability": 0.196315},
    {"iteration": 2130001, "current_time_ms": 239078, "exploitability": 0.196479},
    {"iteration": 2140001, "current_time_ms": 240184, "exploitability": 0.196705},
    {"iteration": 2150001, "current_time_ms": 241199, "exploitability": 0.196855},
    {"iteration": 2160001, "current_time_ms": 242229, "exploitability": 0.196988},
    {"iteration": 2170001, "current_time_ms": 243219, "exploitability": 0.197093},
    {"iteration": 2180001, "current_time_ms": 244241, "exploitability": 0.19727},
    {"iteration": 2190001, "current_time_ms": 245245, "exploitability": 0.197457},
    {"iteration": 2200001, "current_time_ms": 246192, "exploitability": 0.19757},
    {"iteration": 2210001, "current_time_ms": 247132, "exploitability": 0.197572},
    {"iteration": 2220001, "current_time_ms": 248058, "exploitability": 0.197393},
    {"iteration": 2230001, "current_time_ms": 249002, "exploitability": 0.197205},
    {"iteration": 2240001, "current_time_ms": 249977, "exploitability": 0.197065},
    {"iteration": 2250001, "current_time_ms": 250908, "exploitability": 0.196899},
    {"iteration": 2260001, "current_time_ms": 251833, "exploitability": 0.196684},
    {"iteration": 2270001, "current_time_ms": 252818, "exploitability": 0.196387},
    {"iteration": 2280001, "current_time_ms": 253759, "exploitability": 0.196104},
    {"iteration": 2290001, "current_time_ms": 254783, "exploitability": 0.195802},
    {"iteration": 2300001, "current_time_ms": 255761, "exploitability": 0.195383},
    {"iteration": 2310001, "current_time_ms": 256674, "exploitability": 0.194923},
    {"iteration": 2320001, "current_time_ms": 257564, "exploitability": 0.194464},
    {"iteration": 2330001, "current_time_ms": 258575, "exploitability": 0.19405},
    {"iteration": 2340001, "current_time_ms": 259580, "exploitability": 0.193632},
    {"iteration": 2350001, "current_time_ms": 260529, "exploitability": 0.193256},
    {"iteration": 2360001, "current_time_ms": 261382, "exploitability": 0.192769},
    {"iteration": 2370001, "current_time_ms": 262277, "exploitability": 0.19232},
    {"iteration": 2380001, "current_time_ms": 263177, "exploitability": 0.191832},
    {"iteration": 2390001, "current_time_ms": 264082, "exploitability": 0.191383},
    {"iteration": 2400001, "current_time_ms": 264964, "exploitability": 0.190908},
    {"iteration": 2410001, "current_time_ms": 265868, "exploitability": 0.190416},
    {"iteration": 2420001, "current_time_ms": 266734, "exploitability": 0.18997},
    {"iteration": 2430001, "current_time_ms": 267622, "exploitability": 0.189596},
    {"iteration": 2440001, "current_time_ms": 268500, "exploitability": 0.189198},
    {"iteration": 2450001, "current_time_ms": 269383, "exploitability": 0.188756},
    {"iteration": 2460001, "current_time_ms": 270250, "exploitability": 0.188329},
    {"iteration": 2470001, "current_time_ms": 271121, "exploitability": 0.187886},
    {"iteration": 2480001, "current_time_ms": 272019, "exploitability": 0.187431},
    {"iteration": 2490001, "current_time_ms": 272928, "exploitability": 0.186957},
    {"iteration": 2500001, "current_time_ms": 273837, "exploitability": 0.18649},
    {"iteration": 2510001, "current_time_ms": 274749, "exploitability": 0.18601},
    {"iteration": 2520001, "current_time_ms": 275680, "exploitability": 0.185472},
    {"iteration": 2530001, "current_time_ms": 276571, "exploitability": 0.184941},
    {"iteration": 2540001, "current_time_ms": 277447, "exploitability": 0.184479},
    {"iteration": 2550001, "current_time_ms": 278339, "exploitability": 0.184029},
    {"iteration": 2560001, "current_time_ms": 279222, "exploitability": 0.183604},
    {"iteration": 2570001, "current_time_ms": 280082, "exploitability": 0.183148},
    {"iteration": 2580001, "current_time_ms": 280950, "exploitability": 0.182671},
    {"iteration": 2590001, "current_time_ms": 281845, "exploitability": 0.182265},
    {"iteration": 2600001, "current_time_ms": 282775, "exploitability": 0.181916},
    {"iteration": 2610001, "current_time_ms": 283678, "exploitability": 0.181629},
    {"iteration": 2620001, "current_time_ms": 284554, "exploitability": 0.181322},
    {"iteration": 2630001, "current_time_ms": 285427, "exploitability": 0.18104},
    {"iteration": 2640001, "current_time_ms": 286305, "exploitability": 0.180733},
    {"iteration": 2650001, "current_time_ms": 287180, "exploitability": 0.1805},
    {"iteration": 2660001, "current_time_ms": 288097, "exploitability": 0.180216},
    {"iteration": 2670001, "current_time_ms": 288987, "exploitability": 0.179921},
    {"iteration": 2680001, "current_time_ms": 289883, "exploitability": 0.179622},
    {"iteration": 2690001, "current_time_ms": 290764, "exploitability": 0.179261},
    {"iteration": 2700001, "current_time_ms": 291628, "exploitability": 0.178859},
    {"iteration": 2710001, "current_time_ms": 292497, "exploitability": 0.178457},
    {"iteration": 2720001, "current_time_ms": 293357, "exploitability": 0.17807},
    {"iteration": 2730001, "current_time_ms": 294234, "exploitability": 0.177618},
    {"iteration": 2740001, "current_time_ms": 295118, "exploitability": 0.177179},
    {"iteration": 2750001, "current_time_ms": 295961, "exploitability": 0.17678},
    {"iteration": 2760001, "current_time_ms": 296887, "exploitability": 0.176396},
    {"iteration": 2770001, "current_time_ms": 297800, "exploitability": 0.176008},
    {"iteration": 2780001, "current_time_ms": 298673, "exploitability": 0.175603},
    {"iteration": 2790001, "current_time_ms": 299573, "exploitability": 0.175249},
    {"iteration": 2800001, "current_time_ms": 300527, "exploitability": 0.174947},
    {"iteration": 2810001, "current_time_ms": 301470, "exploitability": 0.174632},
    {"iteration": 2820001, "current_time_ms": 302363, "exploitability": 0.174328},
    {"iteration": 2830001, "current_time_ms": 303329, "exploitability": 0.173991},
    {"iteration": 2840001, "current_time_ms": 304234, "exploitability": 0.173622},
    {"iteration": 2850001, "current_time_ms": 305373, "exploitability": 0.173254},
    {"iteration": 2860001, "current_time_ms": 306441, "exploitability": 0.172849},
    {"iteration": 2870001, "current_time_ms": 307310, "exploitability": 0.172383},
    {"iteration": 2880001, "current_time_ms": 308203, "exploitability": 0.171828},
    {"iteration": 2890001, "current_time_ms": 309118, "exploitability": 0.171416},
    {"iteration": 2900001, "current_time_ms": 310149, "exploitability": 0.171045},
    {"iteration": 2910001, "current_time_ms": 311224, "exploitability": 0.170774},
    {"iteration": 2920001, "current_time_ms": 312330, "exploitability": 0.170486},
    {"iteration": 2930001, "current_time_ms": 313540, "exploitability": 0.170202},
    {"iteration": 2940001, "current_time_ms": 314765, "exploitability": 0.169871},
    {"iteration": 2950001, "current_time_ms": 316026, "exploitability": 0.169502},
    {"iteration": 2960001, "current_time_ms": 317069, "exploitability": 0.16925},
    {"iteration": 2970001, "current_time_ms": 317941, "exploitability": 0.16898},
    {"iteration": 2980001, "current_time_ms": 318825, "exploitability": 0.168728},
    {"iteration": 2990001, "current_time_ms": 319705, "exploitability": 0.168466},
    {"iteration": 3000001, "current_time_ms": 320744, "exploitability": 0.168248},
    {"iteration": 3010001, "current_time_ms": 321686, "exploitability": 0.16804},
    {"iteration": 3020001, "current_time_ms": 322658, "exploitability": 0.167814},
    {"iteration": 3030001, "current_time_ms": 323760, "exploitability": 0.167582},
    {"iteration": 3040001, "current_time_ms": 325573, "exploitability": 0.167454},
    {"iteration": 3050001, "current_time_ms": 326673, "exploitability": 0.167438},
    {"iteration": 3060001, "current_time_ms": 327766, "exploitability": 0.167436},
    {"iteration": 3070001, "current_time_ms": 328840, "exploitability": 0.16735},
    {"iteration": 3080001, "current_time_ms": 329890, "exploitability": 0.167155},
    {"iteration": 3090001, "current_time_ms": 330936, "exploitability": 0.167067},
    {"iteration": 3100001, "current_time_ms": 331992, "exploitability": 0.167},
    {"iteration": 3110001, "current_time_ms": 333032, "exploitability": 0.166893},
    {"iteration": 3120001, "current_time_ms": 334285, "exploitability": 0.166706},
    {"iteration": 3130001, "current_time_ms": 335412, "exploitability": 0.166459},
    {"iteration": 3140001, "current_time_ms": 336415, "exploitability": 0.166177},
    {"iteration": 3150001, "current_time_ms": 337330, "exploitability": 0.165843},
    {"iteration": 3160001, "current_time_ms": 338214, "exploitability": 0.165509},
    {"iteration": 3170001, "current_time_ms": 339187, "exploitability": 0.165192},
    {"iteration": 3180001, "current_time_ms": 340109, "exploitability": 0.164838},
    {"iteration": 3190001, "current_time_ms": 341018, "exploitability": 0.164547},
    {"iteration": 3200001, "current_time_ms": 341884, "exploitability": 0.164253},
    {"iteration": 3210001, "current_time_ms": 342798, "exploitability": 0.163977},
    {"iteration": 3220001, "current_time_ms": 343707, "exploitability": 0.163727},
    {"iteration": 3230001, "current_time_ms": 344591, "exploitability": 0.163459},
    {"iteration": 3240001, "current_time_ms": 345472, "exploitability": 0.16322},
    {"iteration": 3250001, "current_time_ms": 346343, "exploitability": 0.162992},
    {"iteration": 3260001, "current_time_ms": 347243, "exploitability": 0.162831},
    {"iteration": 3270001, "current_time_ms": 348129, "exploitability": 0.162715},
    {"iteration": 3280001, "current_time_ms": 349004, "exploitability": 0.162533},
    {"iteration": 3290001, "current_time_ms": 349917, "exploitability": 0.16228},
    {"iteration": 3300001, "current_time_ms": 350772, "exploitability": 0.162099},
    {"iteration": 3310001, "current_time_ms": 351656, "exploitability": 0.161945},
    {"iteration": 3320001, "current_time_ms": 352618, "exploitability": 0.161778},
    {"iteration": 3330001, "current_time_ms": 353496, "exploitability": 0.161651},
    {"iteration": 3340001, "current_time_ms": 354362, "exploitability": 0.161489},
    {"iteration": 3350001, "current_time_ms": 355456, "exploitability": 0.161354},
    {"iteration": 3360001, "current_time_ms": 356502, "exploitability": 0.161183},
    {"iteration": 3370001, "current_time_ms": 357518, "exploitability": 0.160965},
    {"iteration": 3380001, "current_time_ms": 358425, "exploitability": 0.160687},
    {"iteration": 3390001, "current_time_ms": 359300, "exploitability": 0.160421},
    {"iteration": 3400001, "current_time_ms": 360164, "exploitability": 0.160131},
    {"iteration": 3410001, "current_time_ms": 361027, "exploitability": 0.159889},
    {"iteration": 3420001, "current_time_ms": 361919, "exploitability": 0.159662},
    {"iteration": 3430001, "current_time_ms": 362816, "exploitability": 0.159374},
    {"iteration": 3440001, "current_time_ms": 363711, "exploitability": 0.159111},
    {"iteration": 3450001, "current_time_ms": 364607, "exploitability": 0.158877},
    {"iteration": 3460001, "current_time_ms": 365474, "exploitability": 0.158556},
    {"iteration": 3470001, "current_time_ms": 366339, "exploitability": 0.158211},
    {"iteration": 3480001, "current_time_ms": 367706, "exploitability": 0.157847},
    {"iteration": 3490001, "current_time_ms": 369029, "exploitability": 0.157487},
    {"iteration": 3500001, "current_time_ms": 370118, "exploitability": 0.15712},
    {"iteration": 3510001, "current_time_ms": 371156, "exploitability": 0.156743},
    {"iteration": 3520001, "current_time_ms": 372239, "exploitability": 0.156435},
    {"iteration": 3530001, "current_time_ms": 373309, "exploitability": 0.156194},
    {"iteration": 3540001, "current_time_ms": 374340, "exploitability": 0.155996},
    {"iteration": 3550001, "current_time_ms": 375762, "exploitability": 0.155751},
    {"iteration": 3560001, "current_time_ms": 377417, "exploitability": 0.155495},
    {"iteration": 3570001, "current_time_ms": 378680, "exploitability": 0.15523},
    {"iteration": 3580001, "current_time_ms": 379947, "exploitability": 0.154965},
    {"iteration": 3590001, "current_time_ms": 381105, "exploitability": 0.154723},
    {"iteration": 3600001, "current_time_ms": 382539, "exploitability": 0.15442},
    {"iteration": 3610001, "current_time_ms": 383904, "exploitability": 0.154163},
    {"iteration": 3620001, "current_time_ms": 385181, "exploitability": 0.153946},
    {"iteration": 3630001, "current_time_ms": 386532, "exploitability": 0.153676},
    {"iteration": 3640001, "current_time_ms": 387586, "exploitability": 0.153434},
    {"iteration": 3650001, "current_time_ms": 388655, "exploitability": 0.153245},
    {"iteration": 3660001, "current_time_ms": 389707, "exploitability": 0.15304},
    {"iteration": 3670001, "current_time_ms": 390791, "exploitability": 0.152841},
    {"iteration": 3680001, "current_time_ms": 391862, "exploitability": 0.152708},
    {"iteration": 3690001, "current_time_ms": 392913, "exploitability": 0.15263},
    {"iteration": 3700001, "current_time_ms": 393963, "exploitability": 0.152553},
    {"iteration": 3710001, "current_time_ms": 395103, "exploitability": 0.152475},
    {"iteration": 3720001, "current_time_ms": 396291, "exploitability": 0.152406},
    {"iteration": 3730001, "current_time_ms": 397315, "exploitability": 0.152162},
    {"iteration": 3740001, "current_time_ms": 398366, "exploitability": 0.151864},
    {"iteration": 3750001, "current_time_ms": 399412, "exploitability": 0.151809},
    {"iteration": 3760001, "current_time_ms": 400482, "exploitability": 0.151797},
    {"iteration": 3770001, "current_time_ms": 401554, "exploitability": 0.151792},
    {"iteration": 3780001, "current_time_ms": 402589, "exploitability": 0.151742},
    {"iteration": 3790001, "current_time_ms": 403631, "exploitability": 0.151643},
    {"iteration": 3800001, "current_time_ms": 404777, "exploitability": 0.151471},
    {"iteration": 3810001, "current_time_ms": 405891, "exploitability": 0.151343},
    {"iteration": 3820001, "current_time_ms": 406909, "exploitability": 0.151247},
    {"iteration": 3830001, "current_time_ms": 407942, "exploitability": 0.15114},
    {"iteration": 3840001, "current_time_ms": 409028, "exploitability": 0.150937},
    {"iteration": 3850001, "current_time_ms": 410126, "exploitability": 0.150742},
    {"iteration": 3860001, "current_time_ms": 411180, "exploitability": 0.150586},
    {"iteration": 3870001, "current_time_ms": 412220, "exploitability": 0.150429},
    {"iteration": 3880001, "current_time_ms": 413250, "exploitability": 0.150284},
    {"iteration": 3890001, "current_time_ms": 414315, "exploitability": 0.150189},
    {"iteration": 3900001, "current_time_ms": 415801, "exploitability": 0.150118},
    {"iteration": 3910001, "current_time_ms": 417149, "exploitability": 0.150054},
    {"iteration": 3920001, "current_time_ms": 418337, "exploitability": 0.149931},
    {"iteration": 3930001, "current_time_ms": 419405, "exploitability": 0.149832},
    {"iteration": 3940001, "current_time_ms": 420471, "exploitability": 0.149676},
    {"iteration": 3950001, "current_time_ms": 421525, "exploitability": 0.149467},
    {"iteration": 3960001, "current_time_ms": 422575, "exploitability": 0.149286},
    {"iteration": 3970001, "current_time_ms": 423616, "exploitability": 0.149127},
    {"iteration": 3980001, "current_time_ms": 424692, "exploitability": 0.148956},
    {"iteration": 3990001, "current_time_ms": 425787, "exploitability": 0.148802},
    {"iteration": 4000001, "current_time_ms": 426822, "exploitability": 0.148667},
    {"iteration": 4010001, "current_time_ms": 427837, "exploitability": 0.148503},
    {"iteration": 4020001, "current_time_ms": 428727, "exploitability": 0.148301},
    {"iteration": 4030001, "current_time_ms": 429618, "exploitability": 0.148094},
    {"iteration": 4040001, "current_time_ms": 430467, "exploitability": 0.147907},
    {"iteration": 4050001, "current_time_ms": 431395, "exploitability": 0.147724},
    {"iteration": 4060001, "current_time_ms": 432321, "exploitability": 0.147565},
    {"iteration": 4070001, "current_time_ms": 433212, "exploitability": 0.147392},
    {"iteration": 4080001, "current_time_ms": 434102, "exploitability": 0.147256},
    {"iteration": 4090001, "current_time_ms": 435028, "exploitability": 0.147138},
    {"iteration": 4100001, "current_time_ms": 436021, "exploitability": 0.147053},
    {"iteration": 4110001, "current_time_ms": 436933, "exploitability": 0.146971},
    {"iteration": 4120001, "current_time_ms": 437748, "exploitability": 0.146893},
    {"iteration": 4130001, "current_time_ms": 438584, "exploitability": 0.146836},
    {"iteration": 4140001, "current_time_ms": 439479, "exploitability": 0.146778},
    {"iteration": 4150001, "current_time_ms": 440379, "exploitability": 0.146721},
    {"iteration": 4160001, "current_time_ms": 441403, "exploitability": 0.146646},
    {"iteration": 4170001, "current_time_ms": 442348, "exploitability": 0.14657},
    {"iteration": 4180001, "current_time_ms": 443164, "exploitability": 0.146542},
    {"iteration": 4190001, "current_time_ms": 444035, "exploitability": 0.146483},
    {"iteration": 4200001, "current_time_ms": 444910, "exploitability": 0.146435},
    {"iteration": 4210001, "current_time_ms": 445801, "exploitability": 0.146414},
    {"iteration": 4220001, "current_time_ms": 446934, "exploitability": 0.146395},
    {"iteration": 4230001, "current_time_ms": 447986, "exploitability": 0.146377},
    {"iteration": 4240001, "current_time_ms": 449035, "exploitability": 0.146305},
    {"iteration": 4250001, "current_time_ms": 449970, "exploitability": 0.146196},
    {"iteration": 4260001, "current_time_ms": 450883, "exploitability": 0.14611},
    {"iteration": 4270001, "current_time_ms": 451763, "exploitability": 0.146052},
    {"iteration": 4280001, "current_time_ms": 452625, "exploitability": 0.145999},
    {"iteration": 4290001, "current_time_ms": 453511, "exploitability": 0.145934},
    {"iteration": 4300001, "current_time_ms": 454390, "exploitability": 0.145883},
    {"iteration": 4310001, "current_time_ms": 455266, "exploitability": 0.145835},
    {"iteration": 4320001, "current_time_ms": 456121, "exploitability": 0.145783},
    {"iteration": 4330001, "current_time_ms": 457001, "exploitability": 0.145752},
    {"iteration": 4340001, "current_time_ms": 457861, "exploitability": 0.145722},
    {"iteration": 4350001, "current_time_ms": 458709, "exploitability": 0.145714},
    {"iteration": 4360001, "current_time_ms": 459592, "exploitability": 0.145702},
    {"iteration": 4370001, "current_time_ms": 460466, "exploitability": 0.145665},
    {"iteration": 4380001, "current_time_ms": 461346, "exploitability": 0.14559},
    {"iteration": 4390001, "current_time_ms": 462233, "exploitability": 0.145514},
    {"iteration": 4400001, "current_time_ms": 463165, "exploitability": 0.145433},
    {"iteration": 4410001, "current_time_ms": 464041, "exploitability": 0.145346},
    {"iteration": 4420001, "current_time_ms": 464905, "exploitability": 0.145237},
    {"iteration": 4430001, "current_time_ms": 465779, "exploitability": 0.145166},
    {"iteration": 4440001, "current_time_ms": 466679, "exploitability": 0.145111},
    {"iteration": 4450001, "current_time_ms": 467583, "exploitability": 0.145039},
    {"iteration": 4460001, "current_time_ms": 468541, "exploitability": 0.144942},
    {"iteration": 4470001, "current_time_ms": 469649, "exploitability": 0.144829},
    {"iteration": 4480001, "current_time_ms": 470614, "exploitability": 0.144703},
    {"iteration": 4490001, "current_time_ms": 471544, "exploitability": 0.144566},
    {"iteration": 4500001, "current_time_ms": 472365, "exploitability": 0.144425},
    {"iteration": 4510001, "current_time_ms": 473317, "exploitability": 0.144291},
    {"iteration": 4520001, "current_time_ms": 474212, "exploitability": 0.144087},
    {"iteration": 4530001, "current_time_ms": 475109, "exploitability": 0.14391},
    {"iteration": 4540001, "current_time_ms": 475965, "exploitability": 0.143764},
    {"iteration": 4550001, "current_time_ms": 476843, "exploitability": 0.143613},
    {"iteration": 4560001, "current_time_ms": 477716, "exploitability": 0.143374},
    {"iteration": 4570001, "current_time_ms": 478594, "exploitability": 0.143112},
    {"iteration": 4580001, "current_time_ms": 479475, "exploitability": 0.14293},
    {"iteration": 4590001, "current_time_ms": 480355, "exploitability": 0.142757},
    {"iteration": 4600001, "current_time_ms": 481199, "exploitability": 0.142579},
    {"iteration": 4610001, "current_time_ms": 482067, "exploitability": 0.142374},
    {"iteration": 4620001, "current_time_ms": 482937, "exploitability": 0.14221},
    {"iteration": 4630001, "current_time_ms": 483810, "exploitability": 0.142026},
    {"iteration": 4640001, "current_time_ms": 484711, "exploitability": 0.141848},
    {"iteration": 4650001, "current_time_ms": 485613, "exploitability": 0.14167},
    {"iteration": 4660001, "current_time_ms": 486475, "exploitability": 0.141482},
    {"iteration": 4670001, "current_time_ms": 487353, "exploitability": 0.1413},
    {"iteration": 4680001, "current_time_ms": 488258, "exploitability": 0.141116},
    {"iteration": 4690001, "current_time_ms": 489309, "exploitability": 0.140925},
    {"iteration": 4700001, "current_time_ms": 490438, "exploitability": 0.140751},
    {"iteration": 4710001, "current_time_ms": 491546, "exploitability": 0.140554},
    {"iteration": 4720001, "current_time_ms": 492601, "exploitability": 0.140336},
    {"iteration": 4730001, "current_time_ms": 493683, "exploitability": 0.140155},
    {"iteration": 4740001, "current_time_ms": 494674, "exploitability": 0.139998},
    {"iteration": 4750001, "current_time_ms": 495746, "exploitability": 0.139865},
    {"iteration": 4760001, "current_time_ms": 496845, "exploitability": 0.139739},
    {"iteration": 4770001, "current_time_ms": 498778, "exploitability": 0.139712},
    {"iteration": 4780001, "current_time_ms": 500307, "exploitability": 0.139724},
    {"iteration": 4790001, "current_time_ms": 501414, "exploitability": 0.139733},
    {"iteration": 4800001, "current_time_ms": 502483, "exploitability": 0.139725},
    {"iteration": 4810001, "current_time_ms": 503542, "exploitability": 0.139732},
    {"iteration": 4820001, "current_time_ms": 504660, "exploitability": 0.13972},
    {"iteration": 4830001, "current_time_ms": 505757, "exploitability": 0.139715},
    {"iteration": 4840001, "current_time_ms": 506837, "exploitability": 0.13968},
    {"iteration": 4850001, "current_time_ms": 507895, "exploitability": 0.139622},
    {"iteration": 4860001, "current_time_ms": 508938, "exploitability": 0.13953},
    {"iteration": 4870001, "current_time_ms": 509984, "exploitability": 0.139472},
    {"iteration": 4880001, "current_time_ms": 511012, "exploitability": 0.139449},
    {"iteration": 4890001, "current_time_ms": 512023, "exploitability": 0.139433},
    {"iteration": 4900001, "current_time_ms": 513062, "exploitability": 0.139461},
    {"iteration": 4910001, "current_time_ms": 514086, "exploitability": 0.139453},
    {"iteration": 4920001, "current_time_ms": 514974, "exploitability": 0.13941},
    {"iteration": 4930001, "current_time_ms": 515843, "exploitability": 0.139368},
    {"iteration": 4940001, "current_time_ms": 516733, "exploitability": 0.139295},
    {"iteration": 4950001, "current_time_ms": 517617, "exploitability": 0.139224},
    {"iteration": 4960001, "current_time_ms": 518486, "exploitability": 0.139138},
    {"iteration": 4970001, "current_time_ms": 519368, "exploitability": 0.139061},
    {"iteration": 4980001, "current_time_ms": 520254, "exploitability": 0.139008},
    {"iteration": 4990001, "current_time_ms": 521125, "exploitability": 0.138943},
    {"iteration": 5000001, "current_time_ms": 522009, "exploitability": 0.138855},
    {"iteration": 5010001, "current_time_ms": 522893, "exploitability": 0.138709},
    {"iteration": 5020001, "current_time_ms": 523756, "exploitability": 0.13852},
    {"iteration": 5030001, "current_time_ms": 524625, "exploitability": 0.138346},
    {"iteration": 5040001, "current_time_ms": 525479, "exploitability": 0.138196},
    {"iteration": 5050001, "current_time_ms": 526365, "exploitability": 0.138042},
    {"iteration": 5060001, "current_time_ms": 527261, "exploitability": 0.137875},
    {"iteration": 5070001, "current_time_ms": 528225, "exploitability": 0.137685},
    {"iteration": 5080001, "current_time_ms": 529345, "exploitability": 0.137493},
    {"iteration": 5090001, "current_time_ms": 530409, "exploitability": 0.137305},
    {"iteration": 5100001, "current_time_ms": 531396, "exploitability": 0.137109},
    {"iteration": 5110001, "current_time_ms": 532275, "exploitability": 0.136918},
    {"iteration": 5120001, "current_time_ms": 533168, "exploitability": 0.136752},
    {"iteration": 5130001, "current_time_ms": 534005, "exploitability": 0.136604},
    {"iteration": 5140001, "current_time_ms": 534882, "exploitability": 0.136406},
    {"iteration": 5150001, "current_time_ms": 535791, "exploitability": 0.136206},
    {"iteration": 5160001, "current_time_ms": 536682, "exploitability": 0.136023},
    {"iteration": 5170001, "current_time_ms": 537562, "exploitability": 0.135903},
    {"iteration": 5180001, "current_time_ms": 538408, "exploitability": 0.135811},
    {"iteration": 5190001, "current_time_ms": 539262, "exploitability": 0.135725},
    {"iteration": 5200001, "current_time_ms": 540132, "exploitability": 0.135643},
    {"iteration": 5210001, "current_time_ms": 540999, "exploitability": 0.135581},
    {"iteration": 5220001, "current_time_ms": 541868, "exploitability": 0.135498},
    {"iteration": 5230001, "current_time_ms": 542726, "exploitability": 0.135404},
    {"iteration": 5240001, "current_time_ms": 543608, "exploitability": 0.13528},
    {"iteration": 5250001, "current_time_ms": 544489, "exploitability": 0.135114},
    {"iteration": 5260001, "current_time_ms": 545356, "exploitability": 0.134952},
    {"iteration": 5270001, "current_time_ms": 546277, "exploitability": 0.134768},
    {"iteration": 5280001, "current_time_ms": 547149, "exploitability": 0.134559},
    {"iteration": 5290001, "current_time_ms": 548031, "exploitability": 0.134311},
    {"iteration": 5300001, "current_time_ms": 548917, "exploitability": 0.134071},
    {"iteration": 5310001, "current_time_ms": 549835, "exploitability": 0.133834},
    {"iteration": 5320001, "current_time_ms": 551152, "exploitability": 0.133602},
    {"iteration": 5330001, "current_time_ms": 552473, "exploitability": 0.13339},
    {"iteration": 5340001, "current_time_ms": 553509, "exploitability": 0.133194},
    {"iteration": 5350001, "current_time_ms": 554496, "exploitability": 0.133027},
    {"iteration": 5360001, "current_time_ms": 555583, "exploitability": 0.132884},
    {"iteration": 5370001, "current_time_ms": 556782, "exploitability": 0.132763},
    {"iteration": 5380001, "current_time_ms": 557876, "exploitability": 0.132723},
    {"iteration": 5390001, "current_time_ms": 558911, "exploitability": 0.132696},
    {"iteration": 5400001, "current_time_ms": 559949, "exploitability": 0.132649},
    {"iteration": 5410001, "current_time_ms": 561042, "exploitability": 0.132628},
    {"iteration": 5420001, "current_time_ms": 562147, "exploitability": 0.132635},
    {"iteration": 5430001, "current_time_ms": 563119, "exploitability": 0.13265},
    {"iteration": 5440001, "current_time_ms": 563935, "exploitability": 0.132653},
    {"iteration": 5450001, "current_time_ms": 564854, "exploitability": 0.13267},
    {"iteration": 5460001, "current_time_ms": 565739, "exploitability": 0.132672},
    {"iteration": 5470001, "current_time_ms": 566654, "exploitability": 0.132641},
    {"iteration": 5480001, "current_time_ms": 567590, "exploitability": 0.132596},
    {"iteration": 5490001, "current_time_ms": 568510, "exploitability": 0.132548},
    {"iteration": 5500001, "current_time_ms": 569400, "exploitability": 0.132469},
    {"iteration": 5510001, "current_time_ms": 570543, "exploitability": 0.132362},
    {"iteration": 5520001, "current_time_ms": 572143, "exploitability": 0.132225},
    {"iteration": 5530001, "current_time_ms": 573395, "exploitability": 0.132097},
    {"iteration": 5540001, "current_time_ms": 574666, "exploitability": 0.131975},
    {"iteration": 5550001, "current_time_ms": 576161, "exploitability": 0.131856},
    {"iteration": 5560001, "current_time_ms": 577649, "exploitability": 0.131741},
    {"iteration": 5570001, "current_time_ms": 579326, "exploitability": 0.131638},
    {"iteration": 5580001, "current_time_ms": 580821, "exploitability": 0.131538},
    {"iteration": 5590001, "current_time_ms": 582480, "exploitability": 0.131438},
    {"iteration": 5600001, "current_time_ms": 584012, "exploitability": 0.131336},
    {"iteration": 5610001, "current_time_ms": 585530, "exploitability": 0.131223},
    {"iteration": 5620001, "current_time_ms": 586869, "exploitability": 0.131086},
    {"iteration": 5630001, "current_time_ms": 588538, "exploitability": 0.130966},
    {"iteration": 5640001, "current_time_ms": 589846, "exploitability": 0.130861},
    {"iteration": 5650001, "current_time_ms": 591209, "exploitability": 0.130781},
    {"iteration": 5660001, "current_time_ms": 592680, "exploitability": 0.130666},
    {"iteration": 5670001, "current_time_ms": 593895, "exploitability": 0.130597},
    {"iteration": 5680001, "current_time_ms": 595057, "exploitability": 0.130547},
    {"iteration": 5690001, "current_time_ms": 596188, "exploitability": 0.130491},
    {"iteration": 5700001, "current_time_ms": 597214, "exploitability": 0.130399},
    {"iteration": 5710001, "current_time_ms": 598224, "exploitability": 0.130311},
    {"iteration": 5720001, "current_time_ms": 599262, "exploitability": 0.130225},
    {"iteration": 5730001, "current_time_ms": 600290, "exploitability": 0.13011},
    {"iteration": 5740001, "current_time_ms": 601345, "exploitability": 0.130014},
    {"iteration": 5750001, "current_time_ms": 602390, "exploitability": 0.129919},
    {"iteration": 5760001, "current_time_ms": 603429, "exploitability": 0.129799},
    {"iteration": 5770001, "current_time_ms": 604436, "exploitability": 0.129681},
    {"iteration": 5780001, "current_time_ms": 605424, "exploitability": 0.129586},
    {"iteration": 5790001, "current_time_ms": 606426, "exploitability": 0.129489},
    {"iteration": 5800001, "current_time_ms": 607460, "exploitability": 0.12939},
    {"iteration": 5810001, "current_time_ms": 608491, "exploitability": 0.129258},
    {"iteration": 5820001, "current_time_ms": 609535, "exploitability": 0.129122},
    {"iteration": 5830001, "current_time_ms": 610577, "exploitability": 0.128969},
    {"iteration": 5840001, "current_time_ms": 611782, "exploitability": 0.128831},
    {"iteration": 5850001, "current_time_ms": 612948, "exploitability": 0.128683},
    {"iteration": 5860001, "current_time_ms": 614069, "exploitability": 0.128578},
    {"iteration": 5870001, "current_time_ms": 615143, "exploitability": 0.128481},
    {"iteration": 5880001, "current_time_ms": 616197, "exploitability": 0.128351},
    {"iteration": 5890001, "current_time_ms": 617202, "exploitability": 0.128261},
    {"iteration": 5900001, "current_time_ms": 618244, "exploitability": 0.128194},
    {"iteration": 5910001, "current_time_ms": 619342, "exploitability": 0.128123},
    {"iteration": 5920001, "current_time_ms": 620515, "exploitability": 0.128025},
    {"iteration": 5930001, "current_time_ms": 621536, "exploitability": 0.127907},
    {"iteration": 5940001, "current_time_ms": 622558, "exploitability": 0.127793},
    {"iteration": 5950001, "current_time_ms": 623597, "exploitability": 0.127736},
    {"iteration": 5960001, "current_time_ms": 624675, "exploitability": 0.127707},
    {"iteration": 5970001, "current_time_ms": 625723, "exploitability": 0.127669},
    {"iteration": 5980001, "current_time_ms": 626787, "exploitability": 0.127632},
    {"iteration": 5990001, "current_time_ms": 627810, "exploitability": 0.127601},
    {"iteration": 6000001, "current_time_ms": 628876, "exploitability": 0.127584},
    {"iteration": 6010001, "current_time_ms": 629877, "exploitability": 0.127586},
    {"iteration": 6020001, "current_time_ms": 630896, "exploitability": 0.127591},
    {"iteration": 6030001, "current_time_ms": 631929, "exploitability": 0.127589},
    {"iteration": 6040001, "current_time_ms": 632978, "exploitability": 0.127581},
    {"iteration": 6050001, "current_time_ms": 634014, "exploitability": 0.12757},
    {"iteration": 6060001, "current_time_ms": 635064, "exploitability": 0.127559},
    {"iteration": 6070001, "current_time_ms": 636113, "exploitability": 0.127559},
    {"iteration": 6080001, "current_time_ms": 637140, "exploitability": 0.127557},
    {"iteration": 6090001, "current_time_ms": 638176, "exploitability": 0.127557},
    {"iteration": 6100001, "current_time_ms": 639207, "exploitability": 0.127537},
    {"iteration": 6110001, "current_time_ms": 640261, "exploitability": 0.127512},
    {"iteration": 6120001, "current_time_ms": 641270, "exploitability": 0.127469},
    {"iteration": 6130001, "current_time_ms": 642318, "exploitability": 0.127415},
    {"iteration": 6140001, "current_time_ms": 643381, "exploitability": 0.127348},
    {"iteration": 6150001, "current_time_ms": 644403, "exploitability": 0.127284},
    {"iteration": 6160001, "current_time_ms": 645412, "exploitability": 0.127214},
    {"iteration": 6170001, "current_time_ms": 646469, "exploitability": 0.127132},
    {"iteration": 6180001, "current_time_ms": 647520, "exploitability": 0.12706},
    {"iteration": 6190001, "current_time_ms": 648517, "exploitability": 0.126971},
    {"iteration": 6200001, "current_time_ms": 649551, "exploitability": 0.126871},
    {"iteration": 6210001, "current_time_ms": 650590, "exploitability": 0.126745},
    {"iteration": 6220001, "current_time_ms": 651610, "exploitability": 0.126636},
    {"iteration": 6230001, "current_time_ms": 652655, "exploitability": 0.12654},
    {"iteration": 6240001, "current_time_ms": 653690, "exploitability": 0.126436},
    {"iteration": 6250001, "current_time_ms": 654654, "exploitability": 0.126346},
    {"iteration": 6260001, "current_time_ms": 655522, "exploitability": 0.12624},
    {"iteration": 6270001, "current_time_ms": 656360, "exploitability": 0.126127},
    {"iteration": 6280001, "current_time_ms": 657255, "exploitability": 0.126021},
    {"iteration": 6290001, "current_time_ms": 658221, "exploitability": 0.12592},
    {"iteration": 6300001, "current_time_ms": 659807, "exploitability": 0.1258},
    {"iteration": 6310001, "current_time_ms": 661038, "exploitability": 0.125691},
    {"iteration": 6320001, "current_time_ms": 662246, "exploitability": 0.125591},
    {"iteration": 6330001, "current_time_ms": 663669, "exploitability": 0.125467},
    {"iteration": 6340001, "current_time_ms": 664949, "exploitability": 0.125322},
    {"iteration": 6350001, "current_time_ms": 666059, "exploitability": 0.125144},
    {"iteration": 6360001, "current_time_ms": 667214, "exploitability": 0.12496},
    {"iteration": 6370001, "current_time_ms": 668525, "exploitability": 0.124774},
    {"iteration": 6380001, "current_time_ms": 669698, "exploitability": 0.124597},
    {"iteration": 6390001, "current_time_ms": 670703, "exploitability": 0.124438},
    {"iteration": 6400001, "current_time_ms": 671808, "exploitability": 0.124319},
    {"iteration": 6410001, "current_time_ms": 672885, "exploitability": 0.124185},
    {"iteration": 6420001, "current_time_ms": 673938, "exploitability": 0.124049},
    {"iteration": 6430001, "current_time_ms": 674995, "exploitability": 0.123987},
    {"iteration": 6440001, "current_time_ms": 676053, "exploitability": 0.123942},
    {"iteration": 6450001, "current_time_ms": 677175, "exploitability": 0.123878},
    {"iteration": 6460001, "current_time_ms": 678287, "exploitability": 0.123837},
    {"iteration": 6470001, "current_time_ms": 679568, "exploitability": 0.123797},
    {"iteration": 6480001, "current_time_ms": 680798, "exploitability": 0.12376},
    {"iteration": 6490001, "current_time_ms": 681896, "exploitability": 0.123737},
    {"iteration": 6500001, "current_time_ms": 683180, "exploitability": 0.123725},
    {"iteration": 6510001, "current_time_ms": 684335, "exploitability": 0.123717},
    {"iteration": 6520001, "current_time_ms": 685364, "exploitability": 0.123702},
    {"iteration": 6530001, "current_time_ms": 686400, "exploitability": 0.123701},
    {"iteration": 6540001, "current_time_ms": 687425, "exploitability": 0.12369},
    {"iteration": 6550001, "current_time_ms": 688488, "exploitability": 0.123671},
    {"iteration": 6560001, "current_time_ms": 689573, "exploitability": 0.123678},
    {"iteration": 6570001, "current_time_ms": 690826, "exploitability": 0.123667},
    {"iteration": 6580001, "current_time_ms": 691955, "exploitability": 0.123642},
    {"iteration": 6590001, "current_time_ms": 693139, "exploitability": 0.123631},
    {"iteration": 6600001, "current_time_ms": 694653, "exploitability": 0.123634},
    {"iteration": 6610001, "current_time_ms": 695893, "exploitability": 0.123655},
    {"iteration": 6620001, "current_time_ms": 696951, "exploitability": 0.123673},
    {"iteration": 6630001, "current_time_ms": 698462, "exploitability": 0.123684},
    {"iteration": 6640001, "current_time_ms": 699760, "exploitability": 0.123715},
    {"iteration": 6650001, "current_time_ms": 701430, "exploitability": 0.123744},
    {"iteration": 6660001, "current_time_ms": 702800, "exploitability": 0.123769},
    {"iteration": 6670001, "current_time_ms": 704167, "exploitability": 0.123839},
    {"iteration": 6680001, "current_time_ms": 705936, "exploitability": 0.123901},
    {"iteration": 6690001, "current_time_ms": 707407, "exploitability": 0.123952},
    {"iteration": 6700001, "current_time_ms": 708977, "exploitability": 0.124011},
    {"iteration": 6710001, "current_time_ms": 710261, "exploitability": 0.124058},
    {"iteration": 6720001, "current_time_ms": 711588, "exploitability": 0.124089},
    {"iteration": 6730001, "current_time_ms": 713271, "exploitability": 0.124114},
    {"iteration": 6740001, "current_time_ms": 714673, "exploitability": 0.124116},
    {"iteration": 6750001, "current_time_ms": 715865, "exploitability": 0.124088},
    {"iteration": 6760001, "current_time_ms": 717225, "exploitability": 0.124033},
    {"iteration": 6770001, "current_time_ms": 718310, "exploitability": 0.123965},
    {"iteration": 6780001, "current_time_ms": 719356, "exploitability": 0.123891},
    {"iteration": 6790001, "current_time_ms": 720472, "exploitability": 0.123825},
    {"iteration": 6800001, "current_time_ms": 721705, "exploitability": 0.123757},
    {"iteration": 6810001, "current_time_ms": 722854, "exploitability": 0.123702},
    {"iteration": 6820001, "current_time_ms": 723919, "exploitability": 0.123649},
    {"iteration": 6830001, "current_time_ms": 724965, "exploitability": 0.123604},
    {"iteration": 6840001, "current_time_ms": 726032, "exploitability": 0.123575},
    {"iteration": 6850001, "current_time_ms": 727055, "exploitability": 0.123581},
    {"iteration": 6860001, "current_time_ms": 728128, "exploitability": 0.123553},
    {"iteration": 6870001, "current_time_ms": 729193, "exploitability": 0.123548},
    {"iteration": 6880001, "current_time_ms": 730253, "exploitability": 0.123594},
    {"iteration": 6890001, "current_time_ms": 731339, "exploitability": 0.123645},
    {"iteration": 6900001, "current_time_ms": 732347, "exploitability": 0.123695},
    {"iteration": 6910001, "current_time_ms": 733397, "exploitability": 0.123747},
    {"iteration": 6920001, "current_time_ms": 734442, "exploitability": 0.123795},
    {"iteration": 6930001, "current_time_ms": 735464, "exploitability": 0.123849},
    {"iteration": 6940001, "current_time_ms": 736510, "exploitability": 0.123908},
    {"iteration": 6950001, "current_time_ms": 737564, "exploitability": 0.123959},
    {"iteration": 6960001, "current_time_ms": 738745, "exploitability": 0.123998},
    {"iteration": 6970001, "current_time_ms": 740064, "exploitability": 0.12404},
    {"iteration": 6980001, "current_time_ms": 741320, "exploitability": 0.124094},
    {"iteration": 6990001, "current_time_ms": 742317, "exploitability": 0.12416},
    {"iteration": 7000001, "current_time_ms": 743410, "exploitability": 0.124207},
    {"iteration": 7010001, "current_time_ms": 744597, "exploitability": 0.124245},
    {"iteration": 7020001, "current_time_ms": 745698, "exploitability": 0.124267},
    {"iteration": 7030001, "current_time_ms": 746818, "exploitability": 0.124272},
    {"iteration": 7040001, "current_time_ms": 747998, "exploitability": 0.124287},
    {"iteration": 7050001, "current_time_ms": 749305, "exploitability": 0.124293},
    {"iteration": 7060001, "current_time_ms": 750618, "exploitability": 0.12427},
    {"iteration": 7070001, "current_time_ms": 751912, "exploitability": 0.124221},
    {"iteration": 7080001, "current_time_ms": 753124, "exploitability": 0.124168},
    {"iteration": 7090001, "current_time_ms": 754287, "exploitability": 0.124105},
    {"iteration": 7100001, "current_time_ms": 755955, "exploitability": 0.124048},
    {"iteration": 7110001, "current_time_ms": 757932, "exploitability": 0.123968},
    {"iteration": 7120001, "current_time_ms": 759567, "exploitability": 0.123922},
    {"iteration": 7130001, "current_time_ms": 761592, "exploitability": 0.123892},
    {"iteration": 7140001, "current_time_ms": 763938, "exploitability": 0.123839},
    {"iteration": 7150001, "current_time_ms": 765563, "exploitability": 0.123789},
    {"iteration": 7160001, "current_time_ms": 767139, "exploitability": 0.123744},
    {"iteration": 7170001, "current_time_ms": 768534, "exploitability": 0.123708},
    {"iteration": 7180001, "current_time_ms": 770043, "exploitability": 0.123664},
    {"iteration": 7190001, "current_time_ms": 771544, "exploitability": 0.123613},
    {"iteration": 7200001, "current_time_ms": 772838, "exploitability": 0.123549},
    {"iteration": 7210001, "current_time_ms": 774340, "exploitability": 0.123499},
    {"iteration": 7220001, "current_time_ms": 775395, "exploitability": 0.123439},
    {"iteration": 7230001, "current_time_ms": 776525, "exploitability": 0.123367},
    {"iteration": 7240001, "current_time_ms": 777606, "exploitability": 0.123288},
    {"iteration": 7250001, "current_time_ms": 778704, "exploitability": 0.123196},
    {"iteration": 7260001, "current_time_ms": 780069, "exploitability": 0.123107},
    {"iteration": 7270001, "current_time_ms": 782308, "exploitability": 0.123019},
    {"iteration": 7280001, "current_time_ms": 783831, "exploitability": 0.122938},
    {"iteration": 7290001, "current_time_ms": 785615, "exploitability": 0.12288},
    {"iteration": 7300001, "current_time_ms": 787141, "exploitability": 0.122839},
    {"iteration": 7310001, "current_time_ms": 788468, "exploitability": 0.122815},
    {"iteration": 7320001, "current_time_ms": 789988, "exploitability": 0.122803},
    {"iteration": 7330001, "current_time_ms": 791423, "exploitability": 0.122795},
    {"iteration": 7340001, "current_time_ms": 793063, "exploitability": 0.12278},
    {"iteration": 7350001, "current_time_ms": 795498, "exploitability": 0.122759},
    {"iteration": 7360001, "current_time_ms": 797429, "exploitability": 0.122718},
    {"iteration": 7370001, "current_time_ms": 798821, "exploitability": 0.122673},
    {"iteration": 7380001, "current_time_ms": 800343, "exploitability": 0.122621},
    {"iteration": 7390001, "current_time_ms": 801710, "exploitability": 0.122568},
    {"iteration": 7400001, "current_time_ms": 803339, "exploitability": 0.122504},
    {"iteration": 7410001, "current_time_ms": 804911, "exploitability": 0.12244},
    {"iteration": 7420001, "current_time_ms": 806088, "exploitability": 0.122378},
    {"iteration": 7430001, "current_time_ms": 807382, "exploitability": 0.122337},
    {"iteration": 7440001, "current_time_ms": 808658, "exploitability": 0.122272},
    {"iteration": 7450001, "current_time_ms": 809855, "exploitability": 0.122204},
    {"iteration": 7460001, "current_time_ms": 811078, "exploitability": 0.122131},
    {"iteration": 7470001, "current_time_ms": 812315, "exploitability": 0.12206},
    {"iteration": 7480001, "current_time_ms": 813360, "exploitability": 0.121981},
    {"iteration": 7490001, "current_time_ms": 814394, "exploitability": 0.121899},
    {"iteration": 7500001, "current_time_ms": 815431, "exploitability": 0.121806},
    {"iteration": 7510001, "current_time_ms": 816481, "exploitability": 0.121713},
    {"iteration": 7520001, "current_time_ms": 817511, "exploitability": 0.121645},
    {"iteration": 7530001, "current_time_ms": 818520, "exploitability": 0.121568},
    {"iteration": 7540001, "current_time_ms": 819564, "exploitability": 0.121501},
    {"iteration": 7550001, "current_time_ms": 820700, "exploitability": 0.121414},
    {"iteration": 7560001, "current_time_ms": 822031, "exploitability": 0.121332},
    {"iteration": 7570001, "current_time_ms": 823242, "exploitability": 0.121282},
    {"iteration": 7580001, "current_time_ms": 824320, "exploitability": 0.121241},
    {"iteration": 7590001, "current_time_ms": 825544, "exploitability": 0.121216},
    {"iteration": 7600001, "current_time_ms": 826637, "exploitability": 0.121167},
    {"iteration": 7610001, "current_time_ms": 827644, "exploitability": 0.121105},
    {"iteration": 7620001, "current_time_ms": 828813, "exploitability": 0.121044},
    {"iteration": 7630001, "current_time_ms": 829890, "exploitability": 0.120965},
    {"iteration": 7640001, "current_time_ms": 830945, "exploitability": 0.120879},
    {"iteration": 7650001, "current_time_ms": 832021, "exploitability": 0.120811},
    {"iteration": 7660001, "current_time_ms": 833094, "exploitability": 0.120778},
    {"iteration": 7670001, "current_time_ms": 834159, "exploitability": 0.120746},
    {"iteration": 7680001, "current_time_ms": 835274, "exploitability": 0.120732},
    {"iteration": 7690001, "current_time_ms": 836344, "exploitability": 0.120711},
    {"iteration": 7700001, "current_time_ms": 837426, "exploitability": 0.120683},
    {"iteration": 7710001, "current_time_ms": 838493, "exploitability": 0.120648},
    {"iteration": 7720001, "current_time_ms": 839607, "exploitability": 0.120611},
    {"iteration": 7730001, "current_time_ms": 840666, "exploitability": 0.120568},
    {"iteration": 7740001, "current_time_ms": 841741, "exploitability": 0.120526},
    {"iteration": 7750001, "current_time_ms": 842826, "exploitability": 0.120458},
    {"iteration": 7760001, "current_time_ms": 843886, "exploitability": 0.120383},
    {"iteration": 7770001, "current_time_ms": 844976, "exploitability": 0.12031},
    {"iteration": 7780001, "current_time_ms": 846094, "exploitability": 0.120239},
    {"iteration": 7790001, "current_time_ms": 847171, "exploitability": 0.120171},
    {"iteration": 7800001, "current_time_ms": 848376, "exploitability": 0.120092},
    {"iteration": 7810001, "current_time_ms": 849658, "exploitability": 0.120014},
    {"iteration": 7820001, "current_time_ms": 850752, "exploitability": 0.119937},
    {"iteration": 7830001, "current_time_ms": 851895, "exploitability": 0.119858},
    {"iteration": 7840001, "current_time_ms": 853008, "exploitability": 0.119771},
    {"iteration": 7850001, "current_time_ms": 854100, "exploitability": 0.119679},
    {"iteration": 7860001, "current_time_ms": 855394, "exploitability": 0.119589},
    {"iteration": 7870001, "current_time_ms": 856813, "exploitability": 0.119501},
    {"iteration": 7880001, "current_time_ms": 857950, "exploitability": 0.119402},
    {"iteration": 7890001, "current_time_ms": 859103, "exploitability": 0.119334},
    {"iteration": 7900001, "current_time_ms": 860216, "exploitability": 0.119286},
    {"iteration": 7910001, "current_time_ms": 861334, "exploitability": 0.11924},
    {"iteration": 7920001, "current_time_ms": 862478, "exploitability": 0.119194},
    {"iteration": 7930001, "current_time_ms": 863720, "exploitability": 0.119151},
    {"iteration": 7940001, "current_time_ms": 864944, "exploitability": 0.119121},
    {"iteration": 7950001, "current_time_ms": 865948, "exploitability": 0.119097},
    {"iteration": 7960001, "current_time_ms": 867000, "exploitability": 0.119036},
    {"iteration": 7970001, "current_time_ms": 868109, "exploitability": 0.118974},
    {"iteration": 7980001, "current_time_ms": 869197, "exploitability": 0.118908},
    {"iteration": 7990001, "current_time_ms": 870278, "exploitability": 0.118832},
    {"iteration": 8000001, "current_time_ms": 871385, "exploitability": 0.11877},
    {"iteration": 8010001, "current_time_ms": 872462, "exploitability": 0.118712},
    {"iteration": 8020001, "current_time_ms": 873488, "exploitability": 0.118647},
    {"iteration": 8030001, "current_time_ms": 874555, "exploitability": 0.118584},
    {"iteration": 8040001, "current_time_ms": 875597, "exploitability": 0.118531},
    {"iteration": 8050001, "current_time_ms": 876661, "exploitability": 0.118466},
    {"iteration": 8060001, "current_time_ms": 877710, "exploitability": 0.118396},
    {"iteration": 8070001, "current_time_ms": 878742, "exploitability": 0.118325},
    {"iteration": 8080001, "current_time_ms": 879804, "exploitability": 0.118254},
    {"iteration": 8090001, "current_time_ms": 880844, "exploitability": 0.118174},
    {"iteration": 8100001, "current_time_ms": 882160, "exploitability": 0.118093},
    {"iteration": 8110001, "current_time_ms": 883611, "exploitability": 0.118013},
    {"iteration": 8120001, "current_time_ms": 884714, "exploitability": 0.117929},
    {"iteration": 8130001, "current_time_ms": 885893, "exploitability": 0.11783},
    {"iteration": 8140001, "current_time_ms": 887138, "exploitability": 0.117718},
    {"iteration": 8150001, "current_time_ms": 888238, "exploitability": 0.117604},
    {"iteration": 8160001, "current_time_ms": 889503, "exploitability": 0.117512},
    {"iteration": 8170001, "current_time_ms": 890776, "exploitability": 0.117441},
    {"iteration": 8180001, "current_time_ms": 891997, "exploitability": 0.117381},
    {"iteration": 8190001, "current_time_ms": 893078, "exploitability": 0.117344},
    {"iteration": 8200001, "current_time_ms": 894218, "exploitability": 0.117294},
    {"iteration": 8210001, "current_time_ms": 895539, "exploitability": 0.117247},
    {"iteration": 8220001, "current_time_ms": 896958, "exploitability": 0.117195},
    {"iteration": 8230001, "current_time_ms": 898314, "exploitability": 0.117126},
    {"iteration": 8240001, "current_time_ms": 899702, "exploitability": 0.117072},
    {"iteration": 8250001, "current_time_ms": 901300, "exploitability": 0.116997},
    {"iteration": 8260001, "current_time_ms": 902652, "exploitability": 0.11692},
    {"iteration": 8270001, "current_time_ms": 904302, "exploitability": 0.116842},
    {"iteration": 8280001, "current_time_ms": 905778, "exploitability": 0.116757},
    {"iteration": 8290001, "current_time_ms": 907427, "exploitability": 0.11667},
    {"iteration": 8300001, "current_time_ms": 909114, "exploitability": 0.116598},
    {"iteration": 8310001, "current_time_ms": 910467, "exploitability": 0.116538},
    {"iteration": 8320001, "current_time_ms": 911694, "exploitability": 0.116488},
    {"iteration": 8330001, "current_time_ms": 912881, "exploitability": 0.116419},
    {"iteration": 8340001, "current_time_ms": 914352, "exploitability": 0.116347},
    {"iteration": 8350001, "current_time_ms": 915773, "exploitability": 0.116277},
    {"iteration": 8360001, "current_time_ms": 917251, "exploitability": 0.116207},
    {"iteration": 8370001, "current_time_ms": 918583, "exploitability": 0.116161},
    {"iteration": 8380001, "current_time_ms": 920226, "exploitability": 0.116117},
    {"iteration": 8390001, "current_time_ms": 921701, "exploitability": 0.116072},
    {"iteration": 8400001, "current_time_ms": 923288, "exploitability": 0.116041},
    {"iteration": 8410001, "current_time_ms": 924767, "exploitability": 0.116001},
    {"iteration": 8420001, "current_time_ms": 926258, "exploitability": 0.115953},
    {"iteration": 8430001, "current_time_ms": 927683, "exploitability": 0.115908},
    {"iteration": 8440001, "current_time_ms": 929105, "exploitability": 0.115867},
    {"iteration": 8450001, "current_time_ms": 930702, "exploitability": 0.115822},
    {"iteration": 8460001, "current_time_ms": 932219, "exploitability": 0.115782},
    {"iteration": 8470001, "current_time_ms": 933667, "exploitability": 0.115732},
    {"iteration": 8480001, "current_time_ms": 934854, "exploitability": 0.115692},
    {"iteration": 8490001, "current_time_ms": 936089, "exploitability": 0.115654},
    {"iteration": 8500001, "current_time_ms": 937643, "exploitability": 0.115644},
    {"iteration": 8510001, "current_time_ms": 938967, "exploitability": 0.115642},
    {"iteration": 8520001, "current_time_ms": 940146, "exploitability": 0.115649},
    {"iteration": 8530001, "current_time_ms": 941308, "exploitability": 0.115654},
    {"iteration": 8540001, "current_time_ms": 942431, "exploitability": 0.115647},
    {"iteration": 8550001, "current_time_ms": 943477, "exploitability": 0.115674},
    {"iteration": 8560001, "current_time_ms": 944522, "exploitability": 0.115693},
    {"iteration": 8570001, "current_time_ms": 945529, "exploitability": 0.115698},
    {"iteration": 8580001, "current_time_ms": 946594, "exploitability": 0.115703},
    {"iteration": 8590001, "current_time_ms": 947631, "exploitability": 0.115708},
    {"iteration": 8600001, "current_time_ms": 948722, "exploitability": 0.115722},
    {"iteration": 8610001, "current_time_ms": 950154, "exploitability": 0.115737},
    {"iteration": 8620001, "current_time_ms": 951551, "exploitability": 0.115777},
    {"iteration": 8630001, "current_time_ms": 952801, "exploitability": 0.115807},
    {"iteration": 8640001, "current_time_ms": 954241, "exploitability": 0.115841},
    {"iteration": 8650001, "current_time_ms": 955712, "exploitability": 0.115871},
    {"iteration": 8660001, "current_time_ms": 956831, "exploitability": 0.115874},
    {"iteration": 8670001, "current_time_ms": 958055, "exploitability": 0.115881},
    {"iteration": 8680001, "current_time_ms": 959588, "exploitability": 0.115882},
    {"iteration": 8690001, "current_time_ms": 961033, "exploitability": 0.115867},
    {"iteration": 8700001, "current_time_ms": 962451, "exploitability": 0.115865},
    {"iteration": 8710001, "current_time_ms": 963890, "exploitability": 0.115866},
    {"iteration": 8720001, "current_time_ms": 965646, "exploitability": 0.115858},
    {"iteration": 8730001, "current_time_ms": 967121, "exploitability": 0.115825},
    {"iteration": 8740001, "current_time_ms": 968388, "exploitability": 0.115798},
    {"iteration": 8750001, "current_time_ms": 969711, "exploitability": 0.115769},
    {"iteration": 8760001, "current_time_ms": 971293, "exploitability": 0.115742},
    {"iteration": 8770001, "current_time_ms": 972719, "exploitability": 0.11572},
    {"iteration": 8780001, "current_time_ms": 974105, "exploitability": 0.115691},
    {"iteration": 8790001, "current_time_ms": 975368, "exploitability": 0.115672},
    {"iteration": 8800001, "current_time_ms": 976608, "exploitability": 0.115644},
    {"iteration": 8810001, "current_time_ms": 977787, "exploitability": 0.115635},
    {"iteration": 8820001, "current_time_ms": 978841, "exploitability": 0.115624},
    {"iteration": 8830001, "current_time_ms": 979895, "exploitability": 0.115604},
    {"iteration": 8840001, "current_time_ms": 981010, "exploitability": 0.115589},
    {"iteration": 8850001, "current_time_ms": 982154, "exploitability": 0.115574},
    {"iteration": 8860001, "current_time_ms": 983216, "exploitability": 0.115534},
    {"iteration": 8870001, "current_time_ms": 984319, "exploitability": 0.115487},
    {"iteration": 8880001, "current_time_ms": 985607, "exploitability": 0.115431},
    {"iteration": 8890001, "current_time_ms": 987247, "exploitability": 0.115366},
    {"iteration": 8900001, "current_time_ms": 988659, "exploitability": 0.115296},
    {"iteration": 8910001, "current_time_ms": 989707, "exploitability": 0.115227},
    {"iteration": 8920001, "current_time_ms": 990958, "exploitability": 0.115164},
    {"iteration": 8930001, "current_time_ms": 992297, "exploitability": 0.115101},
    {"iteration": 8940001, "current_time_ms": 993641, "exploitability": 0.115038},
    {"iteration": 8950001, "current_time_ms": 994963, "exploitability": 0.11497},
    {"iteration": 8960001, "current_time_ms": 996683, "exploitability": 0.114904},
    {"iteration": 8970001, "current_time_ms": 998220, "exploitability": 0.114827},
    {"iteration": 8980001, "current_time_ms": 999778, "exploitability": 0.114748},
    {"iteration": 8990001, "current_time_ms": 1001606, "exploitability": 0.114691},
    {"iteration": 9000001, "current_time_ms": 1003245, "exploitability": 0.114647},
    {"iteration": 9010001, "current_time_ms": 1004860, "exploitability": 0.114601},
    {"iteration": 9020001, "current_time_ms": 1006125, "exploitability": 0.114536},
    {"iteration": 9030001, "current_time_ms": 1007404, "exploitability": 0.114453},
    {"iteration": 9040001, "current_time_ms": 1008565, "exploitability": 0.114363},
    {"iteration": 9050001, "current_time_ms": 1009772, "exploitability": 0.114264},
    {"iteration": 9060001, "current_time_ms": 1010897, "exploitability": 0.114158},
    {"iteration": 9070001, "current_time_ms": 1011947, "exploitability": 0.11407},
    {"iteration": 9080001, "current_time_ms": 1013061, "exploitability": 0.113977},
    {"iteration": 9090001, "current_time_ms": 1014216, "exploitability": 0.113874},
    {"iteration": 9100001, "current_time_ms": 1015322, "exploitability": 0.113763},
    {"iteration": 9110001, "current_time_ms": 1016399, "exploitability": 0.113694},
    {"iteration": 9120001, "current_time_ms": 1017494, "exploitability": 0.113615},
    {"iteration": 9130001, "current_time_ms": 1018550, "exploitability": 0.113525},
    {"iteration": 9140001, "current_time_ms": 1019638, "exploitability": 0.113435},
    {"iteration": 9150001, "current_time_ms": 1020667, "exploitability": 0.113336},
    {"iteration": 9160001, "current_time_ms": 1021689, "exploitability": 0.113242},
    {"iteration": 9170001, "current_time_ms": 1022707, "exploitability": 0.113153},
    {"iteration": 9180001, "current_time_ms": 1023774, "exploitability": 0.113072},
    {"iteration": 9190001, "current_time_ms": 1024803, "exploitability": 0.112982},
    {"iteration": 9200001, "current_time_ms": 1025854, "exploitability": 0.112887},
    {"iteration": 9210001, "current_time_ms": 1026863, "exploitability": 0.112803},
    {"iteration": 9220001, "current_time_ms": 1027897, "exploitability": 0.112724},
    {"iteration": 9230001, "current_time_ms": 1028884, "exploitability": 0.112642},
    {"iteration": 9240001, "current_time_ms": 1029913, "exploitability": 0.112552},
    {"iteration": 9250001, "current_time_ms": 1030901, "exploitability": 0.112463},
    {"iteration": 9260001, "current_time_ms": 1032200, "exploitability": 0.112373},
    {"iteration": 9270001, "current_time_ms": 1033265, "exploitability": 0.112288},
    {"iteration": 9280001, "current_time_ms": 1034302, "exploitability": 0.112184},
    {"iteration": 9290001, "current_time_ms": 1035397, "exploitability": 0.112075},
    {"iteration": 9300001, "current_time_ms": 1036466, "exploitability": 0.111982},
    {"iteration": 9310001, "current_time_ms": 1037527, "exploitability": 0.11189},
    {"iteration": 9320001, "current_time_ms": 1038505, "exploitability": 0.111797},
    {"iteration": 9330001, "current_time_ms": 1039650, "exploitability": 0.111712},
    {"iteration": 9340001, "current_time_ms": 1040769, "exploitability": 0.111625},
    {"iteration": 9350001, "current_time_ms": 1041796, "exploitability": 0.111533},
    {"iteration": 9360001, "current_time_ms": 1042871, "exploitability": 0.111447},
    {"iteration": 9370001, "current_time_ms": 1043909, "exploitability": 0.111358},
    {"iteration": 9380001, "current_time_ms": 1044984, "exploitability": 0.111274},
    {"iteration": 9390001, "current_time_ms": 1046181, "exploitability": 0.111199},
    {"iteration": 9400001, "current_time_ms": 1047285, "exploitability": 0.11114},
    {"iteration": 9410001, "current_time_ms": 1048358, "exploitability": 0.111101},
    {"iteration": 9420001, "current_time_ms": 1049432, "exploitability": 0.111081},
    {"iteration": 9430001, "current_time_ms": 1050445, "exploitability": 0.11105},
    {"iteration": 9440001, "current_time_ms": 1051558, "exploitability": 0.11102},
    {"iteration": 9450001, "current_time_ms": 1052607, "exploitability": 0.110983},
    {"iteration": 9460001, "current_time_ms": 1053679, "exploitability": 0.110947},
    {"iteration": 9470001, "current_time_ms": 1054893, "exploitability": 0.110921},
    {"iteration": 9480001, "current_time_ms": 1055973, "exploitability": 0.110898},
    {"iteration": 9490001, "current_time_ms": 1056988, "exploitability": 0.110877},
    {"iteration": 9500001, "current_time_ms": 1058116, "exploitability": 0.110856},
    {"iteration": 9510001, "current_time_ms": 1059213, "exploitability": 0.110828},
    {"iteration": 9520001, "current_time_ms": 1060272, "exploitability": 0.110797},
    {"iteration": 9530001, "current_time_ms": 1061317, "exploitability": 0.110769},
    {"iteration": 9540001, "current_time_ms": 1062380, "exploitability": 0.110736},
    {"iteration": 9550001, "current_time_ms": 1063491, "exploitability": 0.110699},
    {"iteration": 9560001, "current_time_ms": 1064666, "exploitability": 0.11066},
    {"iteration": 9570001, "current_time_ms": 1065719, "exploitability": 0.11062},
    {"iteration": 9580001, "current_time_ms": 1066748, "exploitability": 0.110592},
    {"iteration": 9590001, "current_time_ms": 1067883, "exploitability": 0.110583},
    {"iteration": 9600001, "current_time_ms": 1068950, "exploitability": 0.110562},
    {"iteration": 9610001, "current_time_ms": 1070123, "exploitability": 0.110546},
    {"iteration": 9620001, "current_time_ms": 1071150, "exploitability": 0.110539},
    {"iteration": 9630001, "current_time_ms": 1072162, "exploitability": 0.110524},
    {"iteration": 9640001, "current_time_ms": 1073218, "exploitability": 0.110509},
    {"iteration": 9650001, "current_time_ms": 1074301, "exploitability": 0.110502},
    {"iteration": 9660001, "current_time_ms": 1075376, "exploitability": 0.110486},
    {"iteration": 9670001, "current_time_ms": 1076420, "exploitability": 0.110469},
    {"iteration": 9680001, "current_time_ms": 1077430, "exploitability": 0.110444},
    {"iteration": 9690001, "current_time_ms": 1078443, "exploitability": 0.11041},
    {"iteration": 9700001, "current_time_ms": 1079476, "exploitability": 0.110369},
    {"iteration": 9710001, "current_time_ms": 1080483, "exploitability": 0.11032},
    {"iteration": 9720001, "current_time_ms": 1081540, "exploitability": 0.11027},
    {"iteration": 9730001, "current_time_ms": 1082651, "exploitability": 0.110231},
    {"iteration": 9740001, "current_time_ms": 1083830, "exploitability": 0.110184},
    {"iteration": 9750001, "current_time_ms": 1084931, "exploitability": 0.110126},
    {"iteration": 9760001, "current_time_ms": 1086000, "exploitability": 0.110055},
    {"iteration": 9770001, "current_time_ms": 1087050, "exploitability": 0.109994},
    {"iteration": 9780001, "current_time_ms": 1088169, "exploitability": 0.109934},
    {"iteration": 9790001, "current_time_ms": 1089240, "exploitability": 0.109866},
    {"iteration": 9800001, "current_time_ms": 1090221, "exploitability": 0.109802},
    {"iteration": 9810001, "current_time_ms": 1091247, "exploitability": 0.109729},
    {"iteration": 9820001, "current_time_ms": 1092281, "exploitability": 0.109656},
    {"iteration": 9830001, "current_time_ms": 1093348, "exploitability": 0.109582},
    {"iteration": 9840001, "current_time_ms": 1094354, "exploitability": 0.109506},
    {"iteration": 9850001, "current_time_ms": 1095386, "exploitability": 0.109431},
    {"iteration": 9860001, "current_time_ms": 1096485, "exploitability": 0.109369},
    {"iteration": 9870001, "current_time_ms": 1097607, "exploitability": 0.109299},
    {"iteration": 9880001, "current_time_ms": 1098574, "exploitability": 0.109214},
    {"iteration": 9890001, "current_time_ms": 1099455, "exploitability": 0.109127},
    {"iteration": 9900001, "current_time_ms": 1100393, "exploitability": 0.109057},
    {"iteration": 9910001, "current_time_ms": 1101609, "exploitability": 0.108995},
    {"iteration": 9920001, "current_time_ms": 1103003, "exploitability": 0.108925},
    {"iteration": 9930001, "current_time_ms": 1104110, "exploitability": 0.108848},
    {"iteration": 9940001, "current_time_ms": 1105236, "exploitability": 0.108773},
    {"iteration": 9950001, "current_time_ms": 1106430, "exploitability": 0.108706},
    {"iteration": 9960001, "current_time_ms": 1107408, "exploitability": 0.108629},
    {"iteration": 9970001, "current_time_ms": 1108484, "exploitability": 0.10855},
    {"iteration": 9980001, "current_time_ms": 1109564, "exploitability": 0.108483},
    {"iteration": 9990001, "current_time_ms": 1110589, "exploitability": 0.108414},
    {"iteration": 10000001, "current_time_ms": 1111646, "exploitability": 0.10834},
  ]
}


==> plots/backup/ib__45_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 203, "exploitability": 0.0878823},
    {"iteration": 20001, "current_time_ms": 493, "exploitability": 0.0718487},
    {"iteration": 30001, "current_time_ms": 868, "exploitability": 0.0617058},
    {"iteration": 40001, "current_time_ms": 1214, "exploitability": 0.0540173},
    {"iteration": 50001, "current_time_ms": 1636, "exploitability": 0.0490861},
    {"iteration": 60001, "current_time_ms": 1982, "exploitability": 0.0429179},
    {"iteration": 70001, "current_time_ms": 2168, "exploitability": 0.0394622},
    {"iteration": 80001, "current_time_ms": 2346, "exploitability": 0.0374353},
    {"iteration": 90001, "current_time_ms": 2533, "exploitability": 0.0364331},
    {"iteration": 100001, "current_time_ms": 2716, "exploitability": 0.0341537},
    {"iteration": 110001, "current_time_ms": 2902, "exploitability": 0.0330472},
    {"iteration": 120001, "current_time_ms": 3086, "exploitability": 0.0329428},
    {"iteration": 130001, "current_time_ms": 3286, "exploitability": 0.0308415},
    {"iteration": 140001, "current_time_ms": 3482, "exploitability": 0.0303601},
    {"iteration": 150001, "current_time_ms": 3700, "exploitability": 0.0297469},
    {"iteration": 160001, "current_time_ms": 3978, "exploitability": 0.0287502},
    {"iteration": 170001, "current_time_ms": 4367, "exploitability": 0.027923},
    {"iteration": 180001, "current_time_ms": 4745, "exploitability": 0.0263459},
    {"iteration": 190001, "current_time_ms": 5095, "exploitability": 0.02648},
    {"iteration": 200001, "current_time_ms": 5275, "exploitability": 0.0260687},
    {"iteration": 210001, "current_time_ms": 5457, "exploitability": 0.0253867},
    {"iteration": 220001, "current_time_ms": 5652, "exploitability": 0.0246951},
    {"iteration": 230001, "current_time_ms": 5825, "exploitability": 0.0237823},
    {"iteration": 240001, "current_time_ms": 6014, "exploitability": 0.0233347},
    {"iteration": 250001, "current_time_ms": 6197, "exploitability": 0.0236856},
    {"iteration": 260001, "current_time_ms": 6382, "exploitability": 0.0232543},
    {"iteration": 270001, "current_time_ms": 6566, "exploitability": 0.0226697},
    {"iteration": 280001, "current_time_ms": 6745, "exploitability": 0.022508},
    {"iteration": 290001, "current_time_ms": 6930, "exploitability": 0.0216899},
    {"iteration": 300001, "current_time_ms": 7115, "exploitability": 0.0213685},
    {"iteration": 310001, "current_time_ms": 7293, "exploitability": 0.0211561},
    {"iteration": 320001, "current_time_ms": 7529, "exploitability": 0.0212598},
    {"iteration": 330001, "current_time_ms": 7756, "exploitability": 0.0210974},
    {"iteration": 340001, "current_time_ms": 7962, "exploitability": 0.0208615},
    {"iteration": 350001, "current_time_ms": 8153, "exploitability": 0.0201228},
    {"iteration": 360001, "current_time_ms": 8334, "exploitability": 0.0198183},
    {"iteration": 370001, "current_time_ms": 8517, "exploitability": 0.0189703},
    {"iteration": 380001, "current_time_ms": 8697, "exploitability": 0.0195996},
    {"iteration": 390001, "current_time_ms": 8873, "exploitability": 0.0188746},
    {"iteration": 400001, "current_time_ms": 9056, "exploitability": 0.0182897},
    {"iteration": 410001, "current_time_ms": 9243, "exploitability": 0.0191752},
    {"iteration": 420001, "current_time_ms": 9424, "exploitability": 0.0183181},
    {"iteration": 430001, "current_time_ms": 9609, "exploitability": 0.0184082},
    {"iteration": 440001, "current_time_ms": 9793, "exploitability": 0.018604},
    {"iteration": 450001, "current_time_ms": 9971, "exploitability": 0.0185246},
    {"iteration": 460001, "current_time_ms": 10144, "exploitability": 0.0184219},
    {"iteration": 470001, "current_time_ms": 10307, "exploitability": 0.0177575},
    {"iteration": 480001, "current_time_ms": 10462, "exploitability": 0.0180086},
    {"iteration": 490001, "current_time_ms": 10627, "exploitability": 0.0175501},
    {"iteration": 500001, "current_time_ms": 10799, "exploitability": 0.0178511},
    {"iteration": 510001, "current_time_ms": 10971, "exploitability": 0.0172192},
    {"iteration": 520001, "current_time_ms": 11145, "exploitability": 0.0168594},
    {"iteration": 530001, "current_time_ms": 11333, "exploitability": 0.0173074},
    {"iteration": 540001, "current_time_ms": 11520, "exploitability": 0.0168456},
    {"iteration": 550001, "current_time_ms": 11700, "exploitability": 0.0165218},
    {"iteration": 560001, "current_time_ms": 11875, "exploitability": 0.0162757},
    {"iteration": 570001, "current_time_ms": 12052, "exploitability": 0.0161739},
    {"iteration": 580001, "current_time_ms": 12235, "exploitability": 0.0161749},
    {"iteration": 590001, "current_time_ms": 12414, "exploitability": 0.0165694},
    {"iteration": 600001, "current_time_ms": 12598, "exploitability": 0.0167242},
    {"iteration": 610001, "current_time_ms": 12773, "exploitability": 0.0160326},
    {"iteration": 620001, "current_time_ms": 12950, "exploitability": 0.0158339},
    {"iteration": 630001, "current_time_ms": 13126, "exploitability": 0.0162665},
    {"iteration": 640001, "current_time_ms": 13300, "exploitability": 0.0159602},
    {"iteration": 650001, "current_time_ms": 13488, "exploitability": 0.0157841},
    {"iteration": 660001, "current_time_ms": 13660, "exploitability": 0.0159556},
    {"iteration": 670001, "current_time_ms": 13840, "exploitability": 0.0159862},
    {"iteration": 680001, "current_time_ms": 14016, "exploitability": 0.0160456},
    {"iteration": 690001, "current_time_ms": 14196, "exploitability": 0.0158522},
    {"iteration": 700001, "current_time_ms": 14504, "exploitability": 0.0158078},
    {"iteration": 710001, "current_time_ms": 14851, "exploitability": 0.0156558},
    {"iteration": 720001, "current_time_ms": 15175, "exploitability": 0.0155959},
    {"iteration": 730001, "current_time_ms": 15527, "exploitability": 0.0155852},
    {"iteration": 740001, "current_time_ms": 15857, "exploitability": 0.0156649},
    {"iteration": 750001, "current_time_ms": 16219, "exploitability": 0.0155119},
    {"iteration": 760001, "current_time_ms": 16538, "exploitability": 0.0149885},
    {"iteration": 770001, "current_time_ms": 16885, "exploitability": 0.0149226},
    {"iteration": 780001, "current_time_ms": 17220, "exploitability": 0.0151138},
    {"iteration": 790001, "current_time_ms": 17576, "exploitability": 0.0148632},
    {"iteration": 800001, "current_time_ms": 17900, "exploitability": 0.0144252},
    {"iteration": 810001, "current_time_ms": 18293, "exploitability": 0.0145591},
    {"iteration": 820001, "current_time_ms": 18615, "exploitability": 0.0145947},
    {"iteration": 830001, "current_time_ms": 18883, "exploitability": 0.0143323},
    {"iteration": 840001, "current_time_ms": 19115, "exploitability": 0.0143692},
    {"iteration": 850001, "current_time_ms": 19486, "exploitability": 0.0145052},
    {"iteration": 860001, "current_time_ms": 19843, "exploitability": 0.014406},
    {"iteration": 870001, "current_time_ms": 20176, "exploitability": 0.0142108},
    {"iteration": 880001, "current_time_ms": 20506, "exploitability": 0.0141149},
    {"iteration": 890001, "current_time_ms": 20691, "exploitability": 0.0141447},
    {"iteration": 900001, "current_time_ms": 20867, "exploitability": 0.0139209},
    {"iteration": 910001, "current_time_ms": 21051, "exploitability": 0.0139194},
    {"iteration": 920001, "current_time_ms": 21220, "exploitability": 0.0139539},
    {"iteration": 930001, "current_time_ms": 21382, "exploitability": 0.0138107},
    {"iteration": 940001, "current_time_ms": 21541, "exploitability": 0.0138913},
    {"iteration": 950001, "current_time_ms": 21714, "exploitability": 0.0140939},
    {"iteration": 960001, "current_time_ms": 21890, "exploitability": 0.0137317},
    {"iteration": 970001, "current_time_ms": 22071, "exploitability": 0.0135013},
    {"iteration": 980001, "current_time_ms": 22246, "exploitability": 0.0138739},
    {"iteration": 990001, "current_time_ms": 22429, "exploitability": 0.0138686},
    {"iteration": 1000001, "current_time_ms": 22612, "exploitability": 0.0135217},
    {"iteration": 1010001, "current_time_ms": 22791, "exploitability": 0.013429},
    {"iteration": 1020001, "current_time_ms": 22972, "exploitability": 0.0137398},
    {"iteration": 1030001, "current_time_ms": 23154, "exploitability": 0.0137165},
    {"iteration": 1040001, "current_time_ms": 23331, "exploitability": 0.0136909},
    {"iteration": 1050001, "current_time_ms": 23508, "exploitability": 0.0135615},
    {"iteration": 1060001, "current_time_ms": 23691, "exploitability": 0.0133102},
    {"iteration": 1070001, "current_time_ms": 23871, "exploitability": 0.013162},
    {"iteration": 1080001, "current_time_ms": 24061, "exploitability": 0.0131369},
    {"iteration": 1090001, "current_time_ms": 24246, "exploitability": 0.0131418},
    {"iteration": 1100001, "current_time_ms": 24430, "exploitability": 0.0131504},
    {"iteration": 1110001, "current_time_ms": 24611, "exploitability": 0.0129378},
    {"iteration": 1120001, "current_time_ms": 24798, "exploitability": 0.0128305},
    {"iteration": 1130001, "current_time_ms": 25035, "exploitability": 0.0129192},
    {"iteration": 1140001, "current_time_ms": 25235, "exploitability": 0.0128909},
    {"iteration": 1150001, "current_time_ms": 25430, "exploitability": 0.0126438},
    {"iteration": 1160001, "current_time_ms": 25619, "exploitability": 0.0127042},
    {"iteration": 1170001, "current_time_ms": 25805, "exploitability": 0.0129299},
    {"iteration": 1180001, "current_time_ms": 25990, "exploitability": 0.0128298},
    {"iteration": 1190001, "current_time_ms": 26177, "exploitability": 0.0124521},
    {"iteration": 1200001, "current_time_ms": 26510, "exploitability": 0.0123292},
    {"iteration": 1210001, "current_time_ms": 26968, "exploitability": 0.0125353},
    {"iteration": 1220001, "current_time_ms": 27291, "exploitability": 0.0125667},
    {"iteration": 1230001, "current_time_ms": 27623, "exploitability": 0.0124324},
    {"iteration": 1240001, "current_time_ms": 27960, "exploitability": 0.0124755},
    {"iteration": 1250001, "current_time_ms": 28314, "exploitability": 0.0124742},
    {"iteration": 1260001, "current_time_ms": 28650, "exploitability": 0.0124647},
    {"iteration": 1270001, "current_time_ms": 29001, "exploitability": 0.0124752},
    {"iteration": 1280001, "current_time_ms": 29365, "exploitability": 0.0123917},
    {"iteration": 1290001, "current_time_ms": 29686, "exploitability": 0.0123574},
    {"iteration": 1300001, "current_time_ms": 30135, "exploitability": 0.0123203},
    {"iteration": 1310001, "current_time_ms": 30451, "exploitability": 0.0123168},
    {"iteration": 1320001, "current_time_ms": 30797, "exploitability": 0.0122138},
    {"iteration": 1330001, "current_time_ms": 31263, "exploitability": 0.0120946},
    {"iteration": 1340001, "current_time_ms": 31746, "exploitability": 0.0121407},
    {"iteration": 1350001, "current_time_ms": 32170, "exploitability": 0.0121249},
    {"iteration": 1360001, "current_time_ms": 32527, "exploitability": 0.0120354},
    {"iteration": 1370001, "current_time_ms": 32896, "exploitability": 0.0120105},
    {"iteration": 1380001, "current_time_ms": 33300, "exploitability": 0.0120464},
    {"iteration": 1390001, "current_time_ms": 33658, "exploitability": 0.0119846},
    {"iteration": 1400001, "current_time_ms": 34031, "exploitability": 0.0117112},
    {"iteration": 1410001, "current_time_ms": 34343, "exploitability": 0.0116787},
    {"iteration": 1420001, "current_time_ms": 34693, "exploitability": 0.0119492},
    {"iteration": 1430001, "current_time_ms": 35017, "exploitability": 0.0119721},
    {"iteration": 1440001, "current_time_ms": 35359, "exploitability": 0.0117934},
    {"iteration": 1450001, "current_time_ms": 35686, "exploitability": 0.0116936},
    {"iteration": 1460001, "current_time_ms": 36114, "exploitability": 0.0119692},
    {"iteration": 1470001, "current_time_ms": 36521, "exploitability": 0.0120154},
    {"iteration": 1480001, "current_time_ms": 36870, "exploitability": 0.0117291},
    {"iteration": 1490001, "current_time_ms": 37218, "exploitability": 0.0113594},
    {"iteration": 1500001, "current_time_ms": 37526, "exploitability": 0.0113871},
    {"iteration": 1510001, "current_time_ms": 37858, "exploitability": 0.0116297},
    {"iteration": 1520001, "current_time_ms": 38175, "exploitability": 0.0116145},
    {"iteration": 1530001, "current_time_ms": 38534, "exploitability": 0.0113896},
    {"iteration": 1540001, "current_time_ms": 38912, "exploitability": 0.0111919},
    {"iteration": 1550001, "current_time_ms": 39446, "exploitability": 0.0112467},
    {"iteration": 1560001, "current_time_ms": 39808, "exploitability": 0.0113873},
    {"iteration": 1570001, "current_time_ms": 40171, "exploitability": 0.011386},
    {"iteration": 1580001, "current_time_ms": 40472, "exploitability": 0.011336},
    {"iteration": 1590001, "current_time_ms": 40831, "exploitability": 0.0111722},
    {"iteration": 1600001, "current_time_ms": 41187, "exploitability": 0.0110284},
    {"iteration": 1610001, "current_time_ms": 41521, "exploitability": 0.0110429},
    {"iteration": 1620001, "current_time_ms": 41871, "exploitability": 0.0111109},
    {"iteration": 1630001, "current_time_ms": 42245, "exploitability": 0.0110923},
    {"iteration": 1640001, "current_time_ms": 42615, "exploitability": 0.0109231},
    {"iteration": 1650001, "current_time_ms": 42986, "exploitability": 0.0108782},
    {"iteration": 1660001, "current_time_ms": 43313, "exploitability": 0.0110371},
    {"iteration": 1670001, "current_time_ms": 43686, "exploitability": 0.0112022},
    {"iteration": 1680001, "current_time_ms": 44006, "exploitability": 0.0111399},
    {"iteration": 1690001, "current_time_ms": 44381, "exploitability": 0.0109405},
    {"iteration": 1700001, "current_time_ms": 44760, "exploitability": 0.0108275},
    {"iteration": 1710001, "current_time_ms": 45078, "exploitability": 0.0108495},
    {"iteration": 1720001, "current_time_ms": 45428, "exploitability": 0.0109551},
    {"iteration": 1730001, "current_time_ms": 45775, "exploitability": 0.0109583},
    {"iteration": 1740001, "current_time_ms": 46145, "exploitability": 0.0107801},
    {"iteration": 1750001, "current_time_ms": 46510, "exploitability": 0.0107058},
    {"iteration": 1760001, "current_time_ms": 46845, "exploitability": 0.0108855},
    {"iteration": 1770001, "current_time_ms": 47203, "exploitability": 0.0109879},
    {"iteration": 1780001, "current_time_ms": 47530, "exploitability": 0.0109025},
    {"iteration": 1790001, "current_time_ms": 47915, "exploitability": 0.0107206},
    {"iteration": 1800001, "current_time_ms": 48356, "exploitability": 0.0106011},
    {"iteration": 1810001, "current_time_ms": 48775, "exploitability": 0.01067},
    {"iteration": 1820001, "current_time_ms": 49160, "exploitability": 0.0108587},
    {"iteration": 1830001, "current_time_ms": 49514, "exploitability": 0.0108881},
    {"iteration": 1840001, "current_time_ms": 49844, "exploitability": 0.0106815},
    {"iteration": 1850001, "current_time_ms": 50150, "exploitability": 0.0105617},
    {"iteration": 1860001, "current_time_ms": 50394, "exploitability": 0.0107165},
    {"iteration": 1870001, "current_time_ms": 50592, "exploitability": 0.0109701},
    {"iteration": 1880001, "current_time_ms": 50790, "exploitability": 0.0109203},
    {"iteration": 1890001, "current_time_ms": 50997, "exploitability": 0.0106266},
    {"iteration": 1900001, "current_time_ms": 51182, "exploitability": 0.0104404},
    {"iteration": 1910001, "current_time_ms": 51365, "exploitability": 0.0104885},
    {"iteration": 1920001, "current_time_ms": 51556, "exploitability": 0.010724},
    {"iteration": 1930001, "current_time_ms": 51736, "exploitability": 0.0108648},
    {"iteration": 1940001, "current_time_ms": 51917, "exploitability": 0.0107036},
    {"iteration": 1950001, "current_time_ms": 52098, "exploitability": 0.0105071},
    {"iteration": 1960001, "current_time_ms": 52282, "exploitability": 0.01049},
    {"iteration": 1970001, "current_time_ms": 52465, "exploitability": 0.0106219},
    {"iteration": 1980001, "current_time_ms": 52645, "exploitability": 0.0106915},
    {"iteration": 1990001, "current_time_ms": 53013, "exploitability": 0.0105655},
    {"iteration": 2000001, "current_time_ms": 53346, "exploitability": 0.0103877},
    {"iteration": 2010001, "current_time_ms": 53678, "exploitability": 0.0102741},
    {"iteration": 2020001, "current_time_ms": 54047, "exploitability": 0.0103163},
    {"iteration": 2030001, "current_time_ms": 54370, "exploitability": 0.0104905},
    {"iteration": 2040001, "current_time_ms": 54742, "exploitability": 0.0106081},
    {"iteration": 2050001, "current_time_ms": 55093, "exploitability": 0.0105225},
    {"iteration": 2060001, "current_time_ms": 55452, "exploitability": 0.0104271},
    {"iteration": 2070001, "current_time_ms": 55819, "exploitability": 0.0103304},
    {"iteration": 2080001, "current_time_ms": 56147, "exploitability": 0.0103697},
    {"iteration": 2090001, "current_time_ms": 56331, "exploitability": 0.0105014},
    {"iteration": 2100001, "current_time_ms": 56514, "exploitability": 0.0106331},
    {"iteration": 2110001, "current_time_ms": 56698, "exploitability": 0.0106008},
    {"iteration": 2120001, "current_time_ms": 56892, "exploitability": 0.010511},
    {"iteration": 2130001, "current_time_ms": 57089, "exploitability": 0.010374},
    {"iteration": 2140001, "current_time_ms": 57297, "exploitability": 0.0102728},
    {"iteration": 2150001, "current_time_ms": 57671, "exploitability": 0.0102951},
    {"iteration": 2160001, "current_time_ms": 58053, "exploitability": 0.0104612},
    {"iteration": 2170001, "current_time_ms": 58381, "exploitability": 0.0104811},
    {"iteration": 2180001, "current_time_ms": 58801, "exploitability": 0.0102508},
    {"iteration": 2190001, "current_time_ms": 59220, "exploitability": 0.0100096},
    {"iteration": 2200001, "current_time_ms": 59624, "exploitability": 0.00996988},
    {"iteration": 2210001, "current_time_ms": 59948, "exploitability": 0.0101907},
    {"iteration": 2220001, "current_time_ms": 60301, "exploitability": 0.0103449},
    {"iteration": 2230001, "current_time_ms": 60637, "exploitability": 0.0102708},
    {"iteration": 2240001, "current_time_ms": 61130, "exploitability": 0.0100889},
    {"iteration": 2250001, "current_time_ms": 61555, "exploitability": 0.0100168},
    {"iteration": 2260001, "current_time_ms": 61944, "exploitability": 0.0101908},
    {"iteration": 2270001, "current_time_ms": 62335, "exploitability": 0.0103773},
    {"iteration": 2280001, "current_time_ms": 62723, "exploitability": 0.0103334},
    {"iteration": 2290001, "current_time_ms": 63094, "exploitability": 0.0101328},
    {"iteration": 2300001, "current_time_ms": 63407, "exploitability": 0.00996599},
    {"iteration": 2310001, "current_time_ms": 63756, "exploitability": 0.0100325},
    {"iteration": 2320001, "current_time_ms": 64089, "exploitability": 0.0101857},
    {"iteration": 2330001, "current_time_ms": 64470, "exploitability": 0.010213},
    {"iteration": 2340001, "current_time_ms": 64795, "exploitability": 0.0100401},
    {"iteration": 2350001, "current_time_ms": 65161, "exploitability": 0.00983804},
    {"iteration": 2360001, "current_time_ms": 65548, "exploitability": 0.00978747},
    {"iteration": 2370001, "current_time_ms": 66043, "exploitability": 0.00991702},
    {"iteration": 2380001, "current_time_ms": 66434, "exploitability": 0.0100948},
    {"iteration": 2390001, "current_time_ms": 66810, "exploitability": 0.0100819},
    {"iteration": 2400001, "current_time_ms": 67193, "exploitability": 0.00990752},
    {"iteration": 2410001, "current_time_ms": 67550, "exploitability": 0.00976497},
    {"iteration": 2420001, "current_time_ms": 67904, "exploitability": 0.00977006},
    {"iteration": 2430001, "current_time_ms": 68243, "exploitability": 0.00997468},
    {"iteration": 2440001, "current_time_ms": 68583, "exploitability": 0.0100956},
    {"iteration": 2450001, "current_time_ms": 68928, "exploitability": 0.0101034},
    {"iteration": 2460001, "current_time_ms": 69270, "exploitability": 0.00999508},
    {"iteration": 2470001, "current_time_ms": 69644, "exploitability": 0.00987028},
    {"iteration": 2480001, "current_time_ms": 70001, "exploitability": 0.00979064},
    {"iteration": 2490001, "current_time_ms": 70327, "exploitability": 0.00974986},
    {"iteration": 2500001, "current_time_ms": 70585, "exploitability": 0.00975335},
    {"iteration": 2510001, "current_time_ms": 70772, "exploitability": 0.00979303},
    {"iteration": 2520001, "current_time_ms": 70951, "exploitability": 0.00988953},
    {"iteration": 2530001, "current_time_ms": 71132, "exploitability": 0.00987967},
    {"iteration": 2540001, "current_time_ms": 71309, "exploitability": 0.0097839},
    {"iteration": 2550001, "current_time_ms": 71500, "exploitability": 0.0096924},
    {"iteration": 2560001, "current_time_ms": 71690, "exploitability": 0.00967382},
    {"iteration": 2570001, "current_time_ms": 71880, "exploitability": 0.00971265},
    {"iteration": 2580001, "current_time_ms": 72064, "exploitability": 0.00978585},
    {"iteration": 2590001, "current_time_ms": 72245, "exploitability": 0.00973978},
    {"iteration": 2600001, "current_time_ms": 72431, "exploitability": 0.00966333},
    {"iteration": 2610001, "current_time_ms": 72610, "exploitability": 0.00960423},
    {"iteration": 2620001, "current_time_ms": 72797, "exploitability": 0.00959304},
    {"iteration": 2630001, "current_time_ms": 72974, "exploitability": 0.00966105},
    {"iteration": 2640001, "current_time_ms": 73159, "exploitability": 0.00980322},
    {"iteration": 2650001, "current_time_ms": 73339, "exploitability": 0.00981861},
    {"iteration": 2660001, "current_time_ms": 73520, "exploitability": 0.00967497},
    {"iteration": 2670001, "current_time_ms": 73707, "exploitability": 0.00953496},
    {"iteration": 2680001, "current_time_ms": 73886, "exploitability": 0.00948461},
    {"iteration": 2690001, "current_time_ms": 74080, "exploitability": 0.00953676},
    {"iteration": 2700001, "current_time_ms": 74259, "exploitability": 0.00958762},
    {"iteration": 2710001, "current_time_ms": 74443, "exploitability": 0.00959682},
    {"iteration": 2720001, "current_time_ms": 74616, "exploitability": 0.00953123},
    {"iteration": 2730001, "current_time_ms": 74799, "exploitability": 0.00946671},
    {"iteration": 2740001, "current_time_ms": 74979, "exploitability": 0.00947188},
    {"iteration": 2750001, "current_time_ms": 75171, "exploitability": 0.00951023},
    {"iteration": 2760001, "current_time_ms": 75356, "exploitability": 0.00957165},
    {"iteration": 2770001, "current_time_ms": 75548, "exploitability": 0.00960016},
    {"iteration": 2780001, "current_time_ms": 75732, "exploitability": 0.00955435},
    {"iteration": 2790001, "current_time_ms": 75915, "exploitability": 0.00945521},
    {"iteration": 2800001, "current_time_ms": 76099, "exploitability": 0.00936576},
    {"iteration": 2810001, "current_time_ms": 76290, "exploitability": 0.00934032},
    {"iteration": 2820001, "current_time_ms": 76468, "exploitability": 0.00938271},
    {"iteration": 2830001, "current_time_ms": 76653, "exploitability": 0.00946204},
    {"iteration": 2840001, "current_time_ms": 76833, "exploitability": 0.009521},
    {"iteration": 2850001, "current_time_ms": 77016, "exploitability": 0.00949374},
    {"iteration": 2860001, "current_time_ms": 77204, "exploitability": 0.00938061},
    {"iteration": 2870001, "current_time_ms": 77393, "exploitability": 0.00925388},
    {"iteration": 2880001, "current_time_ms": 77581, "exploitability": 0.00921308},
    {"iteration": 2890001, "current_time_ms": 77762, "exploitability": 0.00931458},
    {"iteration": 2900001, "current_time_ms": 77944, "exploitability": 0.00946526},
    {"iteration": 2910001, "current_time_ms": 78134, "exploitability": 0.00946168},
    {"iteration": 2920001, "current_time_ms": 78312, "exploitability": 0.00929167},
    {"iteration": 2930001, "current_time_ms": 78500, "exploitability": 0.00909881},
    {"iteration": 2940001, "current_time_ms": 78683, "exploitability": 0.00904553},
    {"iteration": 2950001, "current_time_ms": 78867, "exploitability": 0.00914655},
    {"iteration": 2960001, "current_time_ms": 79042, "exploitability": 0.00934798},
    {"iteration": 2970001, "current_time_ms": 79223, "exploitability": 0.009419},
    {"iteration": 2980001, "current_time_ms": 79403, "exploitability": 0.00929277},
    {"iteration": 2990001, "current_time_ms": 79591, "exploitability": 0.00907473},
    {"iteration": 3000001, "current_time_ms": 79768, "exploitability": 0.0089442},
    {"iteration": 3010001, "current_time_ms": 79949, "exploitability": 0.00897023},
    {"iteration": 3020001, "current_time_ms": 80130, "exploitability": 0.00915979},
    {"iteration": 3030001, "current_time_ms": 80310, "exploitability": 0.00935914},
    {"iteration": 3040001, "current_time_ms": 80502, "exploitability": 0.0093712},
    {"iteration": 3050001, "current_time_ms": 80694, "exploitability": 0.00922565},
    {"iteration": 3060001, "current_time_ms": 80886, "exploitability": 0.00905087},
    {"iteration": 3070001, "current_time_ms": 81065, "exploitability": 0.00897676},
    {"iteration": 3080001, "current_time_ms": 81254, "exploitability": 0.00908886},
    {"iteration": 3090001, "current_time_ms": 81430, "exploitability": 0.00930491},
    {"iteration": 3100001, "current_time_ms": 81616, "exploitability": 0.00934567},
    {"iteration": 3110001, "current_time_ms": 81798, "exploitability": 0.00923146},
    {"iteration": 3120001, "current_time_ms": 81986, "exploitability": 0.00908055},
    {"iteration": 3130001, "current_time_ms": 82172, "exploitability": 0.00897352},
    {"iteration": 3140001, "current_time_ms": 82362, "exploitability": 0.00897434},
    {"iteration": 3150001, "current_time_ms": 82537, "exploitability": 0.00909206},
    {"iteration": 3160001, "current_time_ms": 82718, "exploitability": 0.00925189},
    {"iteration": 3170001, "current_time_ms": 82906, "exploitability": 0.00929996},
    {"iteration": 3180001, "current_time_ms": 83091, "exploitability": 0.00921961},
    {"iteration": 3190001, "current_time_ms": 83274, "exploitability": 0.00907119},
    {"iteration": 3200001, "current_time_ms": 83456, "exploitability": 0.00893391},
    {"iteration": 3210001, "current_time_ms": 83643, "exploitability": 0.00889798},
    {"iteration": 3220001, "current_time_ms": 83833, "exploitability": 0.00896903},
    {"iteration": 3230001, "current_time_ms": 84006, "exploitability": 0.00905776},
    {"iteration": 3240001, "current_time_ms": 84189, "exploitability": 0.00912689},
    {"iteration": 3250001, "current_time_ms": 84376, "exploitability": 0.00912596},
    {"iteration": 3260001, "current_time_ms": 84566, "exploitability": 0.00906704},
    {"iteration": 3270001, "current_time_ms": 84759, "exploitability": 0.00895431},
    {"iteration": 3280001, "current_time_ms": 84935, "exploitability": 0.00889844},
    {"iteration": 3290001, "current_time_ms": 85116, "exploitability": 0.00894934},
    {"iteration": 3300001, "current_time_ms": 85306, "exploitability": 0.00905176},
    {"iteration": 3310001, "current_time_ms": 85522, "exploitability": 0.0090699},
    {"iteration": 3320001, "current_time_ms": 85750, "exploitability": 0.00901716},
    {"iteration": 3330001, "current_time_ms": 85941, "exploitability": 0.00894471},
    {"iteration": 3340001, "current_time_ms": 86126, "exploitability": 0.00890698},
    {"iteration": 3350001, "current_time_ms": 86308, "exploitability": 0.00894835},
    {"iteration": 3360001, "current_time_ms": 86492, "exploitability": 0.00905289},
    {"iteration": 3370001, "current_time_ms": 86670, "exploitability": 0.00910596},
    {"iteration": 3380001, "current_time_ms": 86854, "exploitability": 0.00907883},
    {"iteration": 3390001, "current_time_ms": 87033, "exploitability": 0.00897895},
    {"iteration": 3400001, "current_time_ms": 87218, "exploitability": 0.00889072},
    {"iteration": 3410001, "current_time_ms": 87404, "exploitability": 0.00886782},
    {"iteration": 3420001, "current_time_ms": 87585, "exploitability": 0.00891374},
    {"iteration": 3430001, "current_time_ms": 87771, "exploitability": 0.00899414},
    {"iteration": 3440001, "current_time_ms": 87950, "exploitability": 0.00903369},
    {"iteration": 3450001, "current_time_ms": 88134, "exploitability": 0.00901266},
    {"iteration": 3460001, "current_time_ms": 88316, "exploitability": 0.00892621},
    {"iteration": 3470001, "current_time_ms": 88502, "exploitability": 0.0088682},
    {"iteration": 3480001, "current_time_ms": 88686, "exploitability": 0.00888366},
    {"iteration": 3490001, "current_time_ms": 88865, "exploitability": 0.00895196},
    {"iteration": 3500001, "current_time_ms": 89044, "exploitability": 0.00905662},
    {"iteration": 3510001, "current_time_ms": 89231, "exploitability": 0.00910885},
    {"iteration": 3520001, "current_time_ms": 89419, "exploitability": 0.00904267},
    {"iteration": 3530001, "current_time_ms": 89601, "exploitability": 0.0089357},
    {"iteration": 3540001, "current_time_ms": 89788, "exploitability": 0.00883985},
    {"iteration": 3550001, "current_time_ms": 89984, "exploitability": 0.00880899},
    {"iteration": 3560001, "current_time_ms": 90168, "exploitability": 0.00885049},
    {"iteration": 3570001, "current_time_ms": 90374, "exploitability": 0.00890866},
    {"iteration": 3580001, "current_time_ms": 90556, "exploitability": 0.00890339},
    {"iteration": 3590001, "current_time_ms": 90744, "exploitability": 0.00884603},
    {"iteration": 3600001, "current_time_ms": 90935, "exploitability": 0.00880045},
    {"iteration": 3610001, "current_time_ms": 91118, "exploitability": 0.00879934},
    {"iteration": 3620001, "current_time_ms": 91302, "exploitability": 0.00885381},
    {"iteration": 3630001, "current_time_ms": 91507, "exploitability": 0.00886614},
    {"iteration": 3640001, "current_time_ms": 91694, "exploitability": 0.0088298},
    {"iteration": 3650001, "current_time_ms": 91881, "exploitability": 0.00874201},
    {"iteration": 3660001, "current_time_ms": 92070, "exploitability": 0.00871045},
    {"iteration": 3670001, "current_time_ms": 92269, "exploitability": 0.00877546},
    {"iteration": 3680001, "current_time_ms": 92451, "exploitability": 0.0088369},
    {"iteration": 3690001, "current_time_ms": 92636, "exploitability": 0.00883446},
    {"iteration": 3700001, "current_time_ms": 92824, "exploitability": 0.0087731},
    {"iteration": 3710001, "current_time_ms": 93003, "exploitability": 0.00865945},
    {"iteration": 3720001, "current_time_ms": 93184, "exploitability": 0.00856444},
    {"iteration": 3730001, "current_time_ms": 93362, "exploitability": 0.00860288},
    {"iteration": 3740001, "current_time_ms": 93551, "exploitability": 0.00872549},
    {"iteration": 3750001, "current_time_ms": 93734, "exploitability": 0.00879781},
    {"iteration": 3760001, "current_time_ms": 93923, "exploitability": 0.00877183},
    {"iteration": 3770001, "current_time_ms": 94154, "exploitability": 0.00868129},
    {"iteration": 3780001, "current_time_ms": 94382, "exploitability": 0.00860438},
    {"iteration": 3790001, "current_time_ms": 94598, "exploitability": 0.00857484},
    {"iteration": 3800001, "current_time_ms": 94866, "exploitability": 0.00861575},
    {"iteration": 3810001, "current_time_ms": 95274, "exploitability": 0.0087233},
    {"iteration": 3820001, "current_time_ms": 95647, "exploitability": 0.0087622},
    {"iteration": 3830001, "current_time_ms": 95891, "exploitability": 0.00872571},
    {"iteration": 3840001, "current_time_ms": 96083, "exploitability": 0.00864391},
    {"iteration": 3850001, "current_time_ms": 96272, "exploitability": 0.00858925},
    {"iteration": 3860001, "current_time_ms": 96447, "exploitability": 0.00860279},
    {"iteration": 3870001, "current_time_ms": 96619, "exploitability": 0.00870954},
    {"iteration": 3880001, "current_time_ms": 96790, "exploitability": 0.00880771},
    {"iteration": 3890001, "current_time_ms": 96975, "exploitability": 0.0088027},
    {"iteration": 3900001, "current_time_ms": 97161, "exploitability": 0.00871415},
    {"iteration": 3910001, "current_time_ms": 97346, "exploitability": 0.00861091},
    {"iteration": 3920001, "current_time_ms": 97527, "exploitability": 0.00853533},
    {"iteration": 3930001, "current_time_ms": 97716, "exploitability": 0.00850915},
    {"iteration": 3940001, "current_time_ms": 97897, "exploitability": 0.00853818},
    {"iteration": 3950001, "current_time_ms": 98080, "exploitability": 0.00859785},
    {"iteration": 3960001, "current_time_ms": 98264, "exploitability": 0.00866652},
    {"iteration": 3970001, "current_time_ms": 98577, "exploitability": 0.00873176},
    {"iteration": 3980001, "current_time_ms": 98944, "exploitability": 0.00874941},
    {"iteration": 3990001, "current_time_ms": 99268, "exploitability": 0.0087047},
    {"iteration": 4000001, "current_time_ms": 99640, "exploitability": 0.008593},
    {"iteration": 4010001, "current_time_ms": 100004, "exploitability": 0.00850291},
    {"iteration": 4020001, "current_time_ms": 100348, "exploitability": 0.00847677},
    {"iteration": 4030001, "current_time_ms": 100696, "exploitability": 0.00852869},
    {"iteration": 4040001, "current_time_ms": 101051, "exploitability": 0.00862833},
    {"iteration": 4050001, "current_time_ms": 101400, "exploitability": 0.00872623},
    {"iteration": 4060001, "current_time_ms": 101772, "exploitability": 0.00872001},
    {"iteration": 4070001, "current_time_ms": 102115, "exploitability": 0.00860763},
    {"iteration": 4080001, "current_time_ms": 102466, "exploitability": 0.00846816},
    {"iteration": 4090001, "current_time_ms": 102779, "exploitability": 0.00836123},
    {"iteration": 4100001, "current_time_ms": 103153, "exploitability": 0.00833589},
    {"iteration": 4110001, "current_time_ms": 103472, "exploitability": 0.00841123},
    {"iteration": 4120001, "current_time_ms": 103831, "exploitability": 0.00852657},
    {"iteration": 4130001, "current_time_ms": 104136, "exploitability": 0.00859889},
    {"iteration": 4140001, "current_time_ms": 104369, "exploitability": 0.00859277},
    {"iteration": 4150001, "current_time_ms": 104589, "exploitability": 0.00853916},
    {"iteration": 4160001, "current_time_ms": 104818, "exploitability": 0.00845592},
    {"iteration": 4170001, "current_time_ms": 105013, "exploitability": 0.00837337},
    {"iteration": 4180001, "current_time_ms": 105219, "exploitability": 0.00832966},
    {"iteration": 4190001, "current_time_ms": 105414, "exploitability": 0.00833303},
    {"iteration": 4200001, "current_time_ms": 105618, "exploitability": 0.00840029},
    {"iteration": 4210001, "current_time_ms": 105821, "exploitability": 0.00847122},
    {"iteration": 4220001, "current_time_ms": 106028, "exploitability": 0.00846792},
    {"iteration": 4230001, "current_time_ms": 106214, "exploitability": 0.00840727},
    {"iteration": 4240001, "current_time_ms": 106379, "exploitability": 0.00831729},
    {"iteration": 4250001, "current_time_ms": 106550, "exploitability": 0.00827518},
    {"iteration": 4260001, "current_time_ms": 106724, "exploitability": 0.008293},
    {"iteration": 4270001, "current_time_ms": 106900, "exploitability": 0.00835846},
    {"iteration": 4280001, "current_time_ms": 107089, "exploitability": 0.00843071},
    {"iteration": 4290001, "current_time_ms": 107266, "exploitability": 0.00846057},
    {"iteration": 4300001, "current_time_ms": 107568, "exploitability": 0.00841689},
    {"iteration": 4310001, "current_time_ms": 107917, "exploitability": 0.00835194},
    {"iteration": 4320001, "current_time_ms": 108301, "exploitability": 0.00830958},
    {"iteration": 4330001, "current_time_ms": 108704, "exploitability": 0.00831274},
    {"iteration": 4340001, "current_time_ms": 109019, "exploitability": 0.00835618},
    {"iteration": 4350001, "current_time_ms": 109385, "exploitability": 0.00839531},
    {"iteration": 4360001, "current_time_ms": 109730, "exploitability": 0.00838194},
    {"iteration": 4370001, "current_time_ms": 110058, "exploitability": 0.00832999},
    {"iteration": 4380001, "current_time_ms": 110402, "exploitability": 0.00827346},
    {"iteration": 4390001, "current_time_ms": 110789, "exploitability": 0.00822994},
    {"iteration": 4400001, "current_time_ms": 111128, "exploitability": 0.00822547},
    {"iteration": 4410001, "current_time_ms": 111489, "exploitability": 0.0082587},
    {"iteration": 4420001, "current_time_ms": 111818, "exploitability": 0.00831359},
    {"iteration": 4430001, "current_time_ms": 112188, "exploitability": 0.00831871},
    {"iteration": 4440001, "current_time_ms": 112522, "exploitability": 0.00825544},
    {"iteration": 4450001, "current_time_ms": 112867, "exploitability": 0.00819852},
    {"iteration": 4460001, "current_time_ms": 113219, "exploitability": 0.00816876},
    {"iteration": 4470001, "current_time_ms": 113539, "exploitability": 0.00815091},
    {"iteration": 4480001, "current_time_ms": 113898, "exploitability": 0.00815642},
    {"iteration": 4490001, "current_time_ms": 114233, "exploitability": 0.00817855},
    {"iteration": 4500001, "current_time_ms": 114583, "exploitability": 0.00820449},
    {"iteration": 4510001, "current_time_ms": 114934, "exploitability": 0.00821079},
    {"iteration": 4520001, "current_time_ms": 115289, "exploitability": 0.00817554},
    {"iteration": 4530001, "current_time_ms": 115648, "exploitability": 0.00812416},
    {"iteration": 4540001, "current_time_ms": 115961, "exploitability": 0.00809127},
    {"iteration": 4550001, "current_time_ms": 116334, "exploitability": 0.00807562},
    {"iteration": 4560001, "current_time_ms": 116659, "exploitability": 0.0080933},
    {"iteration": 4570001, "current_time_ms": 116854, "exploitability": 0.0081121},
    {"iteration": 4580001, "current_time_ms": 117036, "exploitability": 0.00810945},
    {"iteration": 4590001, "current_time_ms": 117227, "exploitability": 0.00809475},
    {"iteration": 4600001, "current_time_ms": 117411, "exploitability": 0.00806153},
    {"iteration": 4610001, "current_time_ms": 117597, "exploitability": 0.00803134},
    {"iteration": 4620001, "current_time_ms": 117782, "exploitability": 0.00804301},
    {"iteration": 4630001, "current_time_ms": 118043, "exploitability": 0.00808478},
    {"iteration": 4640001, "current_time_ms": 118370, "exploitability": 0.00810393},
    {"iteration": 4650001, "current_time_ms": 118716, "exploitability": 0.00807962},
    {"iteration": 4660001, "current_time_ms": 119081, "exploitability": 0.0080243},
    {"iteration": 4670001, "current_time_ms": 119407, "exploitability": 0.00795353},
    {"iteration": 4680001, "current_time_ms": 119754, "exploitability": 0.0079197},
    {"iteration": 4690001, "current_time_ms": 120081, "exploitability": 0.00794842},
    {"iteration": 4700001, "current_time_ms": 120413, "exploitability": 0.00803254},
    {"iteration": 4710001, "current_time_ms": 120741, "exploitability": 0.00810745},
    {"iteration": 4720001, "current_time_ms": 121104, "exploitability": 0.00813239},
    {"iteration": 4730001, "current_time_ms": 121452, "exploitability": 0.00810156},
    {"iteration": 4740001, "current_time_ms": 121807, "exploitability": 0.00803005},
    {"iteration": 4750001, "current_time_ms": 122164, "exploitability": 0.00796514},
    {"iteration": 4760001, "current_time_ms": 122433, "exploitability": 0.00793921},
    {"iteration": 4770001, "current_time_ms": 122621, "exploitability": 0.00795433},
    {"iteration": 4780001, "current_time_ms": 122804, "exploitability": 0.00799943},
    {"iteration": 4790001, "current_time_ms": 122989, "exploitability": 0.0080308},
    {"iteration": 4800001, "current_time_ms": 123181, "exploitability": 0.00802758},
    {"iteration": 4810001, "current_time_ms": 123361, "exploitability": 0.00800645},
    {"iteration": 4820001, "current_time_ms": 123552, "exploitability": 0.00797212},
    {"iteration": 4830001, "current_time_ms": 123738, "exploitability": 0.00790867},
    {"iteration": 4840001, "current_time_ms": 123921, "exploitability": 0.00786525},
    {"iteration": 4850001, "current_time_ms": 124104, "exploitability": 0.00787329},
    {"iteration": 4860001, "current_time_ms": 124288, "exploitability": 0.00791608},
    {"iteration": 4870001, "current_time_ms": 124484, "exploitability": 0.00797156},
    {"iteration": 4880001, "current_time_ms": 124676, "exploitability": 0.00799566},
    {"iteration": 4890001, "current_time_ms": 124857, "exploitability": 0.00798545},
    {"iteration": 4900001, "current_time_ms": 125062, "exploitability": 0.00796163},
    {"iteration": 4910001, "current_time_ms": 125248, "exploitability": 0.00794466},
    {"iteration": 4920001, "current_time_ms": 125431, "exploitability": 0.00793011},
    {"iteration": 4930001, "current_time_ms": 125615, "exploitability": 0.00792438},
    {"iteration": 4940001, "current_time_ms": 125801, "exploitability": 0.00793715},
    {"iteration": 4950001, "current_time_ms": 125982, "exploitability": 0.00794869},
    {"iteration": 4960001, "current_time_ms": 126170, "exploitability": 0.00793945},
    {"iteration": 4970001, "current_time_ms": 126351, "exploitability": 0.00793396},
    {"iteration": 4980001, "current_time_ms": 126532, "exploitability": 0.0079303},
    {"iteration": 4990001, "current_time_ms": 126710, "exploitability": 0.00793655},
    {"iteration": 5000001, "current_time_ms": 126899, "exploitability": 0.00795028},
    {"iteration": 5010001, "current_time_ms": 127080, "exploitability": 0.00795126},
    {"iteration": 5020001, "current_time_ms": 127255, "exploitability": 0.00794772},
    {"iteration": 5030001, "current_time_ms": 127456, "exploitability": 0.00793403},
    {"iteration": 5040001, "current_time_ms": 127642, "exploitability": 0.00789439},
    {"iteration": 5050001, "current_time_ms": 127829, "exploitability": 0.00787443},
    {"iteration": 5060001, "current_time_ms": 128005, "exploitability": 0.00788408},
    {"iteration": 5070001, "current_time_ms": 128186, "exploitability": 0.00790612},
    {"iteration": 5080001, "current_time_ms": 128366, "exploitability": 0.00794745},
    {"iteration": 5090001, "current_time_ms": 128552, "exploitability": 0.00797733},
    {"iteration": 5100001, "current_time_ms": 128732, "exploitability": 0.0079606},
    {"iteration": 5110001, "current_time_ms": 128915, "exploitability": 0.00790027},
    {"iteration": 5120001, "current_time_ms": 129095, "exploitability": 0.00783094},
    {"iteration": 5130001, "current_time_ms": 129275, "exploitability": 0.00778924},
    {"iteration": 5140001, "current_time_ms": 129513, "exploitability": 0.00778631},
    {"iteration": 5150001, "current_time_ms": 129857, "exploitability": 0.0078256},
    {"iteration": 5160001, "current_time_ms": 130249, "exploitability": 0.00787058},
    {"iteration": 5170001, "current_time_ms": 130641, "exploitability": 0.00788845},
    {"iteration": 5180001, "current_time_ms": 130990, "exploitability": 0.00787529},
    {"iteration": 5190001, "current_time_ms": 131332, "exploitability": 0.00784366},
    {"iteration": 5200001, "current_time_ms": 131686, "exploitability": 0.00781976},
    {"iteration": 5210001, "current_time_ms": 132066, "exploitability": 0.00780578},
    {"iteration": 5220001, "current_time_ms": 132423, "exploitability": 0.00777732},
    {"iteration": 5230001, "current_time_ms": 132775, "exploitability": 0.00775978},
    {"iteration": 5240001, "current_time_ms": 133164, "exploitability": 0.00777038},
    {"iteration": 5250001, "current_time_ms": 133526, "exploitability": 0.007794},
    {"iteration": 5260001, "current_time_ms": 133884, "exploitability": 0.00781955},
    {"iteration": 5270001, "current_time_ms": 134193, "exploitability": 0.00783222},
    {"iteration": 5280001, "current_time_ms": 134531, "exploitability": 0.0078085},
    {"iteration": 5290001, "current_time_ms": 134893, "exploitability": 0.00777552},
    {"iteration": 5300001, "current_time_ms": 135235, "exploitability": 0.00774432},
    {"iteration": 5310001, "current_time_ms": 135588, "exploitability": 0.00774192},
    {"iteration": 5320001, "current_time_ms": 135941, "exploitability": 0.00775643},
    {"iteration": 5330001, "current_time_ms": 136289, "exploitability": 0.00779195},
    {"iteration": 5340001, "current_time_ms": 136662, "exploitability": 0.00781895},
    {"iteration": 5350001, "current_time_ms": 136992, "exploitability": 0.00784011},
    {"iteration": 5360001, "current_time_ms": 137362, "exploitability": 0.00784197},
    {"iteration": 5370001, "current_time_ms": 137722, "exploitability": 0.00783137},
    {"iteration": 5380001, "current_time_ms": 138067, "exploitability": 0.00780769},
    {"iteration": 5390001, "current_time_ms": 138400, "exploitability": 0.00776688},
    {"iteration": 5400001, "current_time_ms": 138753, "exploitability": 0.00771698},
    {"iteration": 5410001, "current_time_ms": 139086, "exploitability": 0.00767265},
    {"iteration": 5420001, "current_time_ms": 139403, "exploitability": 0.00765727},
    {"iteration": 5430001, "current_time_ms": 139761, "exploitability": 0.00766232},
    {"iteration": 5440001, "current_time_ms": 140149, "exploitability": 0.00768082},
    {"iteration": 5450001, "current_time_ms": 140574, "exploitability": 0.00770613},
    {"iteration": 5460001, "current_time_ms": 140956, "exploitability": 0.00771752},
    {"iteration": 5470001, "current_time_ms": 141304, "exploitability": 0.00768741},
    {"iteration": 5480001, "current_time_ms": 141687, "exploitability": 0.00762782},
    {"iteration": 5490001, "current_time_ms": 142073, "exploitability": 0.00757435},
    {"iteration": 5500001, "current_time_ms": 142423, "exploitability": 0.00755201},
    {"iteration": 5510001, "current_time_ms": 142751, "exploitability": 0.00756344},
    {"iteration": 5520001, "current_time_ms": 143054, "exploitability": 0.00759815},
    {"iteration": 5530001, "current_time_ms": 143411, "exploitability": 0.00764625},
    {"iteration": 5540001, "current_time_ms": 143791, "exploitability": 0.00768346},
    {"iteration": 5550001, "current_time_ms": 144118, "exploitability": 0.0076925},
    {"iteration": 5560001, "current_time_ms": 144485, "exploitability": 0.00768507},
    {"iteration": 5570001, "current_time_ms": 144851, "exploitability": 0.00766337},
    {"iteration": 5580001, "current_time_ms": 145181, "exploitability": 0.00763109},
    {"iteration": 5590001, "current_time_ms": 145522, "exploitability": 0.00760786},
    {"iteration": 5600001, "current_time_ms": 145852, "exploitability": 0.00760058},
    {"iteration": 5610001, "current_time_ms": 146320, "exploitability": 0.0076166},
    {"iteration": 5620001, "current_time_ms": 146714, "exploitability": 0.00763721},
    {"iteration": 5630001, "current_time_ms": 147137, "exploitability": 0.00764127},
    {"iteration": 5640001, "current_time_ms": 147553, "exploitability": 0.0076219},
    {"iteration": 5650001, "current_time_ms": 147910, "exploitability": 0.00758463},
    {"iteration": 5660001, "current_time_ms": 148242, "exploitability": 0.00755631},
    {"iteration": 5670001, "current_time_ms": 148534, "exploitability": 0.00755791},
    {"iteration": 5680001, "current_time_ms": 148893, "exploitability": 0.00757928},
    {"iteration": 5690001, "current_time_ms": 149224, "exploitability": 0.00759733},
    {"iteration": 5700001, "current_time_ms": 149580, "exploitability": 0.00758827},
    {"iteration": 5710001, "current_time_ms": 149902, "exploitability": 0.00758202},
    {"iteration": 5720001, "current_time_ms": 150240, "exploitability": 0.0075651},
    {"iteration": 5730001, "current_time_ms": 150606, "exploitability": 0.00754616},
    {"iteration": 5740001, "current_time_ms": 150943, "exploitability": 0.00752986},
    {"iteration": 5750001, "current_time_ms": 151251, "exploitability": 0.00752576},
    {"iteration": 5760001, "current_time_ms": 151585, "exploitability": 0.00752083},
    {"iteration": 5770001, "current_time_ms": 151950, "exploitability": 0.0075106},
    {"iteration": 5780001, "current_time_ms": 152314, "exploitability": 0.00750717},
    {"iteration": 5790001, "current_time_ms": 152550, "exploitability": 0.00751315},
    {"iteration": 5800001, "current_time_ms": 152737, "exploitability": 0.00753763},
    {"iteration": 5810001, "current_time_ms": 152913, "exploitability": 0.00756198},
    {"iteration": 5820001, "current_time_ms": 153095, "exploitability": 0.00755904},
    {"iteration": 5830001, "current_time_ms": 153279, "exploitability": 0.00750341},
    {"iteration": 5840001, "current_time_ms": 153467, "exploitability": 0.00743412},
    {"iteration": 5850001, "current_time_ms": 153653, "exploitability": 0.00737391},
    {"iteration": 5860001, "current_time_ms": 153838, "exploitability": 0.0073401},
    {"iteration": 5870001, "current_time_ms": 154024, "exploitability": 0.00734396},
    {"iteration": 5880001, "current_time_ms": 154206, "exploitability": 0.00739485},
    {"iteration": 5890001, "current_time_ms": 154382, "exploitability": 0.00744895},
    {"iteration": 5900001, "current_time_ms": 154565, "exploitability": 0.00747201},
    {"iteration": 5910001, "current_time_ms": 154747, "exploitability": 0.0074412},
    {"iteration": 5920001, "current_time_ms": 154924, "exploitability": 0.00738592},
    {"iteration": 5930001, "current_time_ms": 155114, "exploitability": 0.00733729},
    {"iteration": 5940001, "current_time_ms": 155333, "exploitability": 0.0073093},
    {"iteration": 5950001, "current_time_ms": 155546, "exploitability": 0.00730067},
    {"iteration": 5960001, "current_time_ms": 155732, "exploitability": 0.0073272},
    {"iteration": 5970001, "current_time_ms": 155922, "exploitability": 0.00736622},
    {"iteration": 5980001, "current_time_ms": 156106, "exploitability": 0.00738938},
    {"iteration": 5990001, "current_time_ms": 156282, "exploitability": 0.00741105},
    {"iteration": 6000001, "current_time_ms": 156476, "exploitability": 0.00740061},
    {"iteration": 6010001, "current_time_ms": 156653, "exploitability": 0.00736275},
    {"iteration": 6020001, "current_time_ms": 156843, "exploitability": 0.007343},
    {"iteration": 6030001, "current_time_ms": 157023, "exploitability": 0.00732916},
    {"iteration": 6040001, "current_time_ms": 157210, "exploitability": 0.00732614},
    {"iteration": 6050001, "current_time_ms": 157399, "exploitability": 0.0073341},
    {"iteration": 6060001, "current_time_ms": 157580, "exploitability": 0.007339},
    {"iteration": 6070001, "current_time_ms": 157768, "exploitability": 0.00732765},
    {"iteration": 6080001, "current_time_ms": 157950, "exploitability": 0.00730895},
    {"iteration": 6090001, "current_time_ms": 158134, "exploitability": 0.00728995},
    {"iteration": 6100001, "current_time_ms": 158321, "exploitability": 0.00728747},
    {"iteration": 6110001, "current_time_ms": 158498, "exploitability": 0.00730389},
    {"iteration": 6120001, "current_time_ms": 158683, "exploitability": 0.00731402},
    {"iteration": 6130001, "current_time_ms": 158864, "exploitability": 0.00731455},
    {"iteration": 6140001, "current_time_ms": 159169, "exploitability": 0.00730457},
    {"iteration": 6150001, "current_time_ms": 159506, "exploitability": 0.00729009},
    {"iteration": 6160001, "current_time_ms": 159861, "exploitability": 0.00727347},
    {"iteration": 6170001, "current_time_ms": 160184, "exploitability": 0.0072626},
    {"iteration": 6180001, "current_time_ms": 160537, "exploitability": 0.00724716},
    {"iteration": 6190001, "current_time_ms": 160857, "exploitability": 0.00723365},
    {"iteration": 6200001, "current_time_ms": 161206, "exploitability": 0.00724424},
    {"iteration": 6210001, "current_time_ms": 161536, "exploitability": 0.007281},
    {"iteration": 6220001, "current_time_ms": 161880, "exploitability": 0.00730705},
    {"iteration": 6230001, "current_time_ms": 162208, "exploitability": 0.00730049},
    {"iteration": 6240001, "current_time_ms": 162601, "exploitability": 0.00726875},
    {"iteration": 6250001, "current_time_ms": 162972, "exploitability": 0.00722925},
    {"iteration": 6260001, "current_time_ms": 163295, "exploitability": 0.00718809},
    {"iteration": 6270001, "current_time_ms": 163664, "exploitability": 0.00716365},
    {"iteration": 6280001, "current_time_ms": 163987, "exploitability": 0.00716908},
    {"iteration": 6290001, "current_time_ms": 164345, "exploitability": 0.00719712},
    {"iteration": 6300001, "current_time_ms": 164712, "exploitability": 0.0072535},
    {"iteration": 6310001, "current_time_ms": 165021, "exploitability": 0.00731428},
    {"iteration": 6320001, "current_time_ms": 165375, "exploitability": 0.00732083},
    {"iteration": 6330001, "current_time_ms": 165713, "exploitability": 0.00725362},
    {"iteration": 6340001, "current_time_ms": 166062, "exploitability": 0.00717194},
    {"iteration": 6350001, "current_time_ms": 166398, "exploitability": 0.00710027},
    {"iteration": 6360001, "current_time_ms": 166754, "exploitability": 0.00705503},
    {"iteration": 6370001, "current_time_ms": 167085, "exploitability": 0.00703998},
    {"iteration": 6380001, "current_time_ms": 167445, "exploitability": 0.00707795},
    {"iteration": 6390001, "current_time_ms": 167811, "exploitability": 0.0071513},
    {"iteration": 6400001, "current_time_ms": 168143, "exploitability": 0.00722388},
    {"iteration": 6410001, "current_time_ms": 168503, "exploitability": 0.00724882},
    {"iteration": 6420001, "current_time_ms": 168846, "exploitability": 0.00719822},
    {"iteration": 6430001, "current_time_ms": 169186, "exploitability": 0.00711914},
    {"iteration": 6440001, "current_time_ms": 169519, "exploitability": 0.0070421},
    {"iteration": 6450001, "current_time_ms": 169865, "exploitability": 0.00699449},
    {"iteration": 6460001, "current_time_ms": 170240, "exploitability": 0.00700089},
    {"iteration": 6470001, "current_time_ms": 170541, "exploitability": 0.00706558},
    {"iteration": 6480001, "current_time_ms": 170905, "exploitability": 0.00715885},
    {"iteration": 6490001, "current_time_ms": 171237, "exploitability": 0.0072377},
    {"iteration": 6500001, "current_time_ms": 171577, "exploitability": 0.00723607},
    {"iteration": 6510001, "current_time_ms": 171758, "exploitability": 0.00717434},
    {"iteration": 6520001, "current_time_ms": 171945, "exploitability": 0.00709798},
    {"iteration": 6530001, "current_time_ms": 172121, "exploitability": 0.00703847},
    {"iteration": 6540001, "current_time_ms": 172305, "exploitability": 0.00701128},
    {"iteration": 6550001, "current_time_ms": 172490, "exploitability": 0.00702843},
    {"iteration": 6560001, "current_time_ms": 172674, "exploitability": 0.00710271},
    {"iteration": 6570001, "current_time_ms": 172855, "exploitability": 0.00716978},
    {"iteration": 6580001, "current_time_ms": 173046, "exploitability": 0.0072025},
    {"iteration": 6590001, "current_time_ms": 173228, "exploitability": 0.00718462},
    {"iteration": 6600001, "current_time_ms": 173412, "exploitability": 0.00712601},
    {"iteration": 6610001, "current_time_ms": 173626, "exploitability": 0.00706326},
    {"iteration": 6620001, "current_time_ms": 173953, "exploitability": 0.00703677},
    {"iteration": 6630001, "current_time_ms": 174295, "exploitability": 0.00705792},
    {"iteration": 6640001, "current_time_ms": 174649, "exploitability": 0.00712397},
    {"iteration": 6650001, "current_time_ms": 175070, "exploitability": 0.00718244},
    {"iteration": 6660001, "current_time_ms": 175473, "exploitability": 0.00722018},
    {"iteration": 6670001, "current_time_ms": 175880, "exploitability": 0.00722176},
    {"iteration": 6680001, "current_time_ms": 176277, "exploitability": 0.0071755},
    {"iteration": 6690001, "current_time_ms": 176658, "exploitability": 0.00710675},
    {"iteration": 6700001, "current_time_ms": 177071, "exploitability": 0.00704489},
    {"iteration": 6710001, "current_time_ms": 177390, "exploitability": 0.00701077},
    {"iteration": 6720001, "current_time_ms": 177730, "exploitability": 0.00701596},
    {"iteration": 6730001, "current_time_ms": 177958, "exploitability": 0.00705641},
    {"iteration": 6740001, "current_time_ms": 178140, "exploitability": 0.00712734},
    {"iteration": 6750001, "current_time_ms": 178326, "exploitability": 0.00718772},
    {"iteration": 6760001, "current_time_ms": 178511, "exploitability": 0.00721274},
    {"iteration": 6770001, "current_time_ms": 178690, "exploitability": 0.00717707},
    {"iteration": 6780001, "current_time_ms": 178882, "exploitability": 0.00709504},
    {"iteration": 6790001, "current_time_ms": 179070, "exploitability": 0.00700145},
    {"iteration": 6800001, "current_time_ms": 179257, "exploitability": 0.00693132},
    {"iteration": 6810001, "current_time_ms": 179438, "exploitability": 0.00690472},
    {"iteration": 6820001, "current_time_ms": 179652, "exploitability": 0.00692664},
    {"iteration": 6830001, "current_time_ms": 179878, "exploitability": 0.0069901},
    {"iteration": 6840001, "current_time_ms": 180090, "exploitability": 0.00707249},
    {"iteration": 6850001, "current_time_ms": 180299, "exploitability": 0.00714114},
    {"iteration": 6860001, "current_time_ms": 180496, "exploitability": 0.00716549},
    {"iteration": 6870001, "current_time_ms": 180697, "exploitability": 0.00713813},
    {"iteration": 6880001, "current_time_ms": 180894, "exploitability": 0.00707697},
    {"iteration": 6890001, "current_time_ms": 181096, "exploitability": 0.0070076},
    {"iteration": 6900001, "current_time_ms": 181306, "exploitability": 0.00695595},
    {"iteration": 6910001, "current_time_ms": 181509, "exploitability": 0.0069424},
    {"iteration": 6920001, "current_time_ms": 181701, "exploitability": 0.00696144},
    {"iteration": 6930001, "current_time_ms": 181879, "exploitability": 0.00700179},
    {"iteration": 6940001, "current_time_ms": 182051, "exploitability": 0.00705307},
    {"iteration": 6950001, "current_time_ms": 182225, "exploitability": 0.00708839},
    {"iteration": 6960001, "current_time_ms": 182390, "exploitability": 0.00710296},
    {"iteration": 6970001, "current_time_ms": 182555, "exploitability": 0.00709138},
    {"iteration": 6980001, "current_time_ms": 182730, "exploitability": 0.00706349},
    {"iteration": 6990001, "current_time_ms": 182906, "exploitability": 0.00703587},
    {"iteration": 7000001, "current_time_ms": 183078, "exploitability": 0.00702643},
    {"iteration": 7010001, "current_time_ms": 183252, "exploitability": 0.00703326},
    {"iteration": 7020001, "current_time_ms": 183416, "exploitability": 0.00704443},
    {"iteration": 7030001, "current_time_ms": 183586, "exploitability": 0.00705104},
    {"iteration": 7040001, "current_time_ms": 183765, "exploitability": 0.00705501},
    {"iteration": 7050001, "current_time_ms": 183935, "exploitability": 0.00706149},
    {"iteration": 7060001, "current_time_ms": 184109, "exploitability": 0.00705959},
    {"iteration": 7070001, "current_time_ms": 184282, "exploitability": 0.00705144},
    {"iteration": 7080001, "current_time_ms": 184505, "exploitability": 0.0070311},
    {"iteration": 7090001, "current_time_ms": 184704, "exploitability": 0.00701322},
    {"iteration": 7100001, "current_time_ms": 184894, "exploitability": 0.0070064},
    {"iteration": 7110001, "current_time_ms": 185086, "exploitability": 0.00700868},
    {"iteration": 7120001, "current_time_ms": 185274, "exploitability": 0.00701841},
    {"iteration": 7130001, "current_time_ms": 185464, "exploitability": 0.00703082},
    {"iteration": 7140001, "current_time_ms": 185646, "exploitability": 0.00703448},
    {"iteration": 7150001, "current_time_ms": 185830, "exploitability": 0.00702463},
    {"iteration": 7160001, "current_time_ms": 186010, "exploitability": 0.00701383},
    {"iteration": 7170001, "current_time_ms": 186191, "exploitability": 0.00699985},
    {"iteration": 7180001, "current_time_ms": 186374, "exploitability": 0.00698562},
    {"iteration": 7190001, "current_time_ms": 186554, "exploitability": 0.00698079},
    {"iteration": 7200001, "current_time_ms": 186731, "exploitability": 0.00698199},
    {"iteration": 7210001, "current_time_ms": 186910, "exploitability": 0.00698948},
    {"iteration": 7220001, "current_time_ms": 187091, "exploitability": 0.00700722},
    {"iteration": 7230001, "current_time_ms": 187270, "exploitability": 0.00702662},
    {"iteration": 7240001, "current_time_ms": 187589, "exploitability": 0.00703745},
    {"iteration": 7250001, "current_time_ms": 187922, "exploitability": 0.0070216},
    {"iteration": 7260001, "current_time_ms": 188242, "exploitability": 0.00698258},
    {"iteration": 7270001, "current_time_ms": 188550, "exploitability": 0.00693689},
    {"iteration": 7280001, "current_time_ms": 188899, "exploitability": 0.00689215},
    {"iteration": 7290001, "current_time_ms": 189397, "exploitability": 0.00686593},
    {"iteration": 7300001, "current_time_ms": 189921, "exploitability": 0.00686717},
    {"iteration": 7310001, "current_time_ms": 190285, "exploitability": 0.00689574},
    {"iteration": 7320001, "current_time_ms": 190603, "exploitability": 0.00695008},
    {"iteration": 7330001, "current_time_ms": 190780, "exploitability": 0.00700601},
    {"iteration": 7340001, "current_time_ms": 190972, "exploitability": 0.00703646},
    {"iteration": 7350001, "current_time_ms": 191146, "exploitability": 0.00702542},
    {"iteration": 7360001, "current_time_ms": 191327, "exploitability": 0.00698477},
    {"iteration": 7370001, "current_time_ms": 191511, "exploitability": 0.00692717},
    {"iteration": 7380001, "current_time_ms": 191688, "exploitability": 0.00687414},
    {"iteration": 7390001, "current_time_ms": 191864, "exploitability": 0.00684141},
    {"iteration": 7400001, "current_time_ms": 192045, "exploitability": 0.00684686},
    {"iteration": 7410001, "current_time_ms": 192238, "exploitability": 0.00688455},
    {"iteration": 7420001, "current_time_ms": 192412, "exploitability": 0.00693621},
    {"iteration": 7430001, "current_time_ms": 192587, "exploitability": 0.00699106},
    {"iteration": 7440001, "current_time_ms": 192766, "exploitability": 0.00702363},
    {"iteration": 7450001, "current_time_ms": 193020, "exploitability": 0.00699447},
    {"iteration": 7460001, "current_time_ms": 193378, "exploitability": 0.0069326},
    {"iteration": 7470001, "current_time_ms": 193697, "exploitability": 0.0068659},
    {"iteration": 7480001, "current_time_ms": 194051, "exploitability": 0.00680877},
    {"iteration": 7490001, "current_time_ms": 194368, "exploitability": 0.00677411},
    {"iteration": 7500001, "current_time_ms": 194720, "exploitability": 0.00677305},
    {"iteration": 7510001, "current_time_ms": 195056, "exploitability": 0.00680435},
    {"iteration": 7520001, "current_time_ms": 195405, "exploitability": 0.00686319},
    {"iteration": 7530001, "current_time_ms": 195734, "exploitability": 0.00692944},
    {"iteration": 7540001, "current_time_ms": 196103, "exploitability": 0.00696383},
    {"iteration": 7550001, "current_time_ms": 196432, "exploitability": 0.00695536},
    {"iteration": 7560001, "current_time_ms": 196804, "exploitability": 0.00691604},
    {"iteration": 7570001, "current_time_ms": 197138, "exploitability": 0.00685152},
    {"iteration": 7580001, "current_time_ms": 197485, "exploitability": 0.00680116},
    {"iteration": 7590001, "current_time_ms": 197804, "exploitability": 0.00678094},
    {"iteration": 7600001, "current_time_ms": 198145, "exploitability": 0.00680003},
    {"iteration": 7610001, "current_time_ms": 198437, "exploitability": 0.00685406},
    {"iteration": 7620001, "current_time_ms": 198825, "exploitability": 0.00690931},
    {"iteration": 7630001, "current_time_ms": 199156, "exploitability": 0.00694188},
    {"iteration": 7640001, "current_time_ms": 199499, "exploitability": 0.00693978},
    {"iteration": 7650001, "current_time_ms": 199892, "exploitability": 0.00689396},
    {"iteration": 7660001, "current_time_ms": 200268, "exploitability": 0.00681974},
    {"iteration": 7670001, "current_time_ms": 200634, "exploitability": 0.00674383},
    {"iteration": 7680001, "current_time_ms": 200998, "exploitability": 0.00670455},
    {"iteration": 7690001, "current_time_ms": 201332, "exploitability": 0.00671123},
    {"iteration": 7700001, "current_time_ms": 201693, "exploitability": 0.00677139},
    {"iteration": 7710001, "current_time_ms": 202042, "exploitability": 0.00683496},
    {"iteration": 7720001, "current_time_ms": 202372, "exploitability": 0.00688262},
    {"iteration": 7730001, "current_time_ms": 202750, "exploitability": 0.00689105},
    {"iteration": 7740001, "current_time_ms": 203067, "exploitability": 0.00686817},
    {"iteration": 7750001, "current_time_ms": 203436, "exploitability": 0.00683986},
    {"iteration": 7760001, "current_time_ms": 203813, "exploitability": 0.006823},
    {"iteration": 7770001, "current_time_ms": 204145, "exploitability": 0.00682743},
    {"iteration": 7780001, "current_time_ms": 204514, "exploitability": 0.00684865},
    {"iteration": 7790001, "current_time_ms": 204835, "exploitability": 0.00687506},
    {"iteration": 7800001, "current_time_ms": 205198, "exploitability": 0.00689793},
    {"iteration": 7810001, "current_time_ms": 205513, "exploitability": 0.00691684},
    {"iteration": 7820001, "current_time_ms": 205852, "exploitability": 0.00692044},
    {"iteration": 7830001, "current_time_ms": 206174, "exploitability": 0.00690336},
    {"iteration": 7840001, "current_time_ms": 206523, "exploitability": 0.0068734},
    {"iteration": 7850001, "current_time_ms": 206873, "exploitability": 0.00684073},
    {"iteration": 7860001, "current_time_ms": 207214, "exploitability": 0.00680954},
    {"iteration": 7870001, "current_time_ms": 207577, "exploitability": 0.00678793},
    {"iteration": 7880001, "current_time_ms": 207763, "exploitability": 0.00677818},
    {"iteration": 7890001, "current_time_ms": 207949, "exploitability": 0.00678213},
    {"iteration": 7900001, "current_time_ms": 208129, "exploitability": 0.00679527},
    {"iteration": 7910001, "current_time_ms": 208305, "exploitability": 0.00680298},
    {"iteration": 7920001, "current_time_ms": 208479, "exploitability": 0.00681251},
    {"iteration": 7930001, "current_time_ms": 208660, "exploitability": 0.0068263},
    {"iteration": 7940001, "current_time_ms": 208841, "exploitability": 0.00682925},
    {"iteration": 7950001, "current_time_ms": 209017, "exploitability": 0.00682502},
    {"iteration": 7960001, "current_time_ms": 209204, "exploitability": 0.00682675},
    {"iteration": 7970001, "current_time_ms": 209386, "exploitability": 0.00683079},
    {"iteration": 7980001, "current_time_ms": 209573, "exploitability": 0.00683925},
    {"iteration": 7990001, "current_time_ms": 209758, "exploitability": 0.00683725},
    {"iteration": 8000001, "current_time_ms": 209933, "exploitability": 0.00682859},
    {"iteration": 8010001, "current_time_ms": 210109, "exploitability": 0.00681637},
    {"iteration": 8020001, "current_time_ms": 210298, "exploitability": 0.00679714},
    {"iteration": 8030001, "current_time_ms": 210483, "exploitability": 0.00676899},
    {"iteration": 8040001, "current_time_ms": 210815, "exploitability": 0.00674025},
    {"iteration": 8050001, "current_time_ms": 211182, "exploitability": 0.00671426},
    {"iteration": 8060001, "current_time_ms": 211527, "exploitability": 0.00669847},
    {"iteration": 8070001, "current_time_ms": 211886, "exploitability": 0.00669393},
    {"iteration": 8080001, "current_time_ms": 212223, "exploitability": 0.0066962},
    {"iteration": 8090001, "current_time_ms": 212543, "exploitability": 0.00669932},
    {"iteration": 8100001, "current_time_ms": 212937, "exploitability": 0.00670584},
    {"iteration": 8110001, "current_time_ms": 213245, "exploitability": 0.00671871},
    {"iteration": 8120001, "current_time_ms": 213590, "exploitability": 0.00673679},
    {"iteration": 8130001, "current_time_ms": 213965, "exploitability": 0.0067398},
    {"iteration": 8140001, "current_time_ms": 214281, "exploitability": 0.0067251},
    {"iteration": 8150001, "current_time_ms": 214641, "exploitability": 0.00670212},
    {"iteration": 8160001, "current_time_ms": 214966, "exploitability": 0.00667614},
    {"iteration": 8170001, "current_time_ms": 215305, "exploitability": 0.00665832},
    {"iteration": 8180001, "current_time_ms": 215612, "exploitability": 0.00665677},
    {"iteration": 8190001, "current_time_ms": 215951, "exploitability": 0.00666752},
    {"iteration": 8200001, "current_time_ms": 216247, "exploitability": 0.00668514},
    {"iteration": 8210001, "current_time_ms": 216651, "exploitability": 0.00670337},
    {"iteration": 8220001, "current_time_ms": 216968, "exploitability": 0.00671996},
    {"iteration": 8230001, "current_time_ms": 217312, "exploitability": 0.00671944},
    {"iteration": 8240001, "current_time_ms": 217679, "exploitability": 0.0067098},
    {"iteration": 8250001, "current_time_ms": 218019, "exploitability": 0.0066866},
    {"iteration": 8260001, "current_time_ms": 218384, "exploitability": 0.0066678},
    {"iteration": 8270001, "current_time_ms": 218590, "exploitability": 0.00665749},
    {"iteration": 8280001, "current_time_ms": 218768, "exploitability": 0.00665236},
    {"iteration": 8290001, "current_time_ms": 218941, "exploitability": 0.00664708},
    {"iteration": 8300001, "current_time_ms": 219114, "exploitability": 0.00663449},
    {"iteration": 8310001, "current_time_ms": 219295, "exploitability": 0.00662296},
    {"iteration": 8320001, "current_time_ms": 219474, "exploitability": 0.00661509},
    {"iteration": 8330001, "current_time_ms": 219649, "exploitability": 0.00660643},
    {"iteration": 8340001, "current_time_ms": 219826, "exploitability": 0.00659165},
    {"iteration": 8350001, "current_time_ms": 220006, "exploitability": 0.00657898},
    {"iteration": 8360001, "current_time_ms": 220183, "exploitability": 0.00657405},
    {"iteration": 8370001, "current_time_ms": 220358, "exploitability": 0.00657729},
    {"iteration": 8380001, "current_time_ms": 220538, "exploitability": 0.00658761},
    {"iteration": 8390001, "current_time_ms": 220710, "exploitability": 0.00659824},
    {"iteration": 8400001, "current_time_ms": 220886, "exploitability": 0.0066166},
    {"iteration": 8410001, "current_time_ms": 221061, "exploitability": 0.00661447},
    {"iteration": 8420001, "current_time_ms": 221236, "exploitability": 0.00659174},
    {"iteration": 8430001, "current_time_ms": 221415, "exploitability": 0.00656829},
    {"iteration": 8440001, "current_time_ms": 221592, "exploitability": 0.00654666},
    {"iteration": 8450001, "current_time_ms": 221807, "exploitability": 0.00653643},
    {"iteration": 8460001, "current_time_ms": 222146, "exploitability": 0.00654066},
    {"iteration": 8470001, "current_time_ms": 222483, "exploitability": 0.00655893},
    {"iteration": 8480001, "current_time_ms": 222797, "exploitability": 0.00658407},
    {"iteration": 8490001, "current_time_ms": 223129, "exploitability": 0.00661253},
    {"iteration": 8500001, "current_time_ms": 223444, "exploitability": 0.00662867},
    {"iteration": 8510001, "current_time_ms": 223791, "exploitability": 0.00662013},
    {"iteration": 8520001, "current_time_ms": 224110, "exploitability": 0.00658747},
    {"iteration": 8530001, "current_time_ms": 224458, "exploitability": 0.00655019},
    {"iteration": 8540001, "current_time_ms": 224779, "exploitability": 0.00651545},
    {"iteration": 8550001, "current_time_ms": 225113, "exploitability": 0.00648691},
    {"iteration": 8560001, "current_time_ms": 225418, "exploitability": 0.00647004},
    {"iteration": 8570001, "current_time_ms": 225761, "exploitability": 0.0064672},
    {"iteration": 8580001, "current_time_ms": 226090, "exploitability": 0.00648303},
    {"iteration": 8590001, "current_time_ms": 226451, "exploitability": 0.00650958},
    {"iteration": 8600001, "current_time_ms": 226769, "exploitability": 0.00653578},
    {"iteration": 8610001, "current_time_ms": 227127, "exploitability": 0.00655938},
    {"iteration": 8620001, "current_time_ms": 227436, "exploitability": 0.00656765},
    {"iteration": 8630001, "current_time_ms": 227780, "exploitability": 0.00654711},
    {"iteration": 8640001, "current_time_ms": 228096, "exploitability": 0.00650798},
    {"iteration": 8650001, "current_time_ms": 228500, "exploitability": 0.00645898},
    {"iteration": 8660001, "current_time_ms": 228856, "exploitability": 0.00641247},
    {"iteration": 8670001, "current_time_ms": 229221, "exploitability": 0.00638086},
    {"iteration": 8680001, "current_time_ms": 229558, "exploitability": 0.00637102},
    {"iteration": 8690001, "current_time_ms": 229877, "exploitability": 0.00639591},
    {"iteration": 8700001, "current_time_ms": 230054, "exploitability": 0.00645336},
    {"iteration": 8710001, "current_time_ms": 230230, "exploitability": 0.00652144},
    {"iteration": 8720001, "current_time_ms": 230405, "exploitability": 0.00658079},
    {"iteration": 8730001, "current_time_ms": 230579, "exploitability": 0.00660533},
    {"iteration": 8740001, "current_time_ms": 230755, "exploitability": 0.00656779},
    {"iteration": 8750001, "current_time_ms": 230940, "exploitability": 0.00649992},
    {"iteration": 8760001, "current_time_ms": 231263, "exploitability": 0.00642602},
    {"iteration": 8770001, "current_time_ms": 231604, "exploitability": 0.00636603},
    {"iteration": 8780001, "current_time_ms": 231956, "exploitability": 0.00633138},
    {"iteration": 8790001, "current_time_ms": 232209, "exploitability": 0.00632295},
    {"iteration": 8800001, "current_time_ms": 232449, "exploitability": 0.0063457},
    {"iteration": 8810001, "current_time_ms": 232793, "exploitability": 0.00639623},
    {"iteration": 8820001, "current_time_ms": 233018, "exploitability": 0.0064592},
    {"iteration": 8830001, "current_time_ms": 233195, "exploitability": 0.00650549},
    {"iteration": 8840001, "current_time_ms": 233376, "exploitability": 0.0065256},
    {"iteration": 8850001, "current_time_ms": 233551, "exploitability": 0.00651256},
    {"iteration": 8860001, "current_time_ms": 233743, "exploitability": 0.00647095},
    {"iteration": 8870001, "current_time_ms": 234030, "exploitability": 0.00642029},
    {"iteration": 8880001, "current_time_ms": 234407, "exploitability": 0.00637191},
    {"iteration": 8890001, "current_time_ms": 234737, "exploitability": 0.00633555},
    {"iteration": 8900001, "current_time_ms": 235107, "exploitability": 0.00632064},
    {"iteration": 8910001, "current_time_ms": 235461, "exploitability": 0.00632594},
    {"iteration": 8920001, "current_time_ms": 235831, "exploitability": 0.00635129},
    {"iteration": 8930001, "current_time_ms": 236196, "exploitability": 0.00639276},
    {"iteration": 8940001, "current_time_ms": 236541, "exploitability": 0.00643575},
    {"iteration": 8950001, "current_time_ms": 236909, "exploitability": 0.00645842},
    {"iteration": 8960001, "current_time_ms": 237277, "exploitability": 0.00646267},
    {"iteration": 8970001, "current_time_ms": 237636, "exploitability": 0.00644672},
    {"iteration": 8980001, "current_time_ms": 237966, "exploitability": 0.00640868},
    {"iteration": 8990001, "current_time_ms": 238324, "exploitability": 0.00635914},
    {"iteration": 9000001, "current_time_ms": 238700, "exploitability": 0.00631985},
    {"iteration": 9010001, "current_time_ms": 239042, "exploitability": 0.00630274},
    {"iteration": 9020001, "current_time_ms": 239390, "exploitability": 0.00630688},
    {"iteration": 9030001, "current_time_ms": 239727, "exploitability": 0.00632863},
    {"iteration": 9040001, "current_time_ms": 240076, "exploitability": 0.0063598},
    {"iteration": 9050001, "current_time_ms": 240427, "exploitability": 0.00639041},
    {"iteration": 9060001, "current_time_ms": 240745, "exploitability": 0.00640812},
    {"iteration": 9070001, "current_time_ms": 241100, "exploitability": 0.0064169},
    {"iteration": 9080001, "current_time_ms": 241475, "exploitability": 0.00641989},
    {"iteration": 9090001, "current_time_ms": 241833, "exploitability": 0.00640326},
    {"iteration": 9100001, "current_time_ms": 242167, "exploitability": 0.00636531},
    {"iteration": 9110001, "current_time_ms": 242510, "exploitability": 0.00632459},
    {"iteration": 9120001, "current_time_ms": 242877, "exploitability": 0.00629721},
    {"iteration": 9130001, "current_time_ms": 243217, "exploitability": 0.00629046},
    {"iteration": 9140001, "current_time_ms": 243566, "exploitability": 0.00630589},
    {"iteration": 9150001, "current_time_ms": 243906, "exploitability": 0.00633248},
    {"iteration": 9160001, "current_time_ms": 244268, "exploitability": 0.00636602},
    {"iteration": 9170001, "current_time_ms": 244586, "exploitability": 0.00639128},
    {"iteration": 9180001, "current_time_ms": 244962, "exploitability": 0.00640543},
    {"iteration": 9190001, "current_time_ms": 245304, "exploitability": 0.00640798},
    {"iteration": 9200001, "current_time_ms": 245647, "exploitability": 0.00640159},
    {"iteration": 9210001, "current_time_ms": 246000, "exploitability": 0.00638669},
    {"iteration": 9220001, "current_time_ms": 246395, "exploitability": 0.00636413},
    {"iteration": 9230001, "current_time_ms": 246784, "exploitability": 0.00634633},
    {"iteration": 9240001, "current_time_ms": 247144, "exploitability": 0.00632847},
    {"iteration": 9250001, "current_time_ms": 247498, "exploitability": 0.00632153},
    {"iteration": 9260001, "current_time_ms": 247854, "exploitability": 0.00632706},
    {"iteration": 9270001, "current_time_ms": 248202, "exploitability": 0.00634058},
    {"iteration": 9280001, "current_time_ms": 248546, "exploitability": 0.00636206},
    {"iteration": 9290001, "current_time_ms": 248876, "exploitability": 0.00638188},
    {"iteration": 9300001, "current_time_ms": 249221, "exploitability": 0.0063939},
    {"iteration": 9310001, "current_time_ms": 249606, "exploitability": 0.00640208},
    {"iteration": 9320001, "current_time_ms": 249930, "exploitability": 0.00639846},
    {"iteration": 9330001, "current_time_ms": 250279, "exploitability": 0.0063848},
    {"iteration": 9340001, "current_time_ms": 250642, "exploitability": 0.0063625},
    {"iteration": 9350001, "current_time_ms": 250970, "exploitability": 0.00633099},
    {"iteration": 9360001, "current_time_ms": 251364, "exploitability": 0.00630342},
    {"iteration": 9370001, "current_time_ms": 251751, "exploitability": 0.00628475},
    {"iteration": 9380001, "current_time_ms": 252194, "exploitability": 0.00628062},
    {"iteration": 9390001, "current_time_ms": 252520, "exploitability": 0.00628645},
    {"iteration": 9400001, "current_time_ms": 252870, "exploitability": 0.00630232},
    {"iteration": 9410001, "current_time_ms": 253197, "exploitability": 0.00632044},
    {"iteration": 9420001, "current_time_ms": 253565, "exploitability": 0.00633392},
    {"iteration": 9430001, "current_time_ms": 253879, "exploitability": 0.00634208},
    {"iteration": 9440001, "current_time_ms": 254192, "exploitability": 0.00634483},
    {"iteration": 9450001, "current_time_ms": 254519, "exploitability": 0.00633311},
    {"iteration": 9460001, "current_time_ms": 254791, "exploitability": 0.00631232},
    {"iteration": 9470001, "current_time_ms": 255054, "exploitability": 0.00628196},
    {"iteration": 9480001, "current_time_ms": 255338, "exploitability": 0.00624752},
    {"iteration": 9490001, "current_time_ms": 255638, "exploitability": 0.00621675},
    {"iteration": 9500001, "current_time_ms": 255892, "exploitability": 0.0061952},
    {"iteration": 9510001, "current_time_ms": 256169, "exploitability": 0.00618166},
    {"iteration": 9520001, "current_time_ms": 256440, "exploitability": 0.00618031},
    {"iteration": 9530001, "current_time_ms": 256729, "exploitability": 0.00620152},
    {"iteration": 9540001, "current_time_ms": 257031, "exploitability": 0.00623754},
    {"iteration": 9550001, "current_time_ms": 257317, "exploitability": 0.00627126},
    {"iteration": 9560001, "current_time_ms": 257587, "exploitability": 0.00629707},
    {"iteration": 9570001, "current_time_ms": 257863, "exploitability": 0.00630753},
    {"iteration": 9580001, "current_time_ms": 258157, "exploitability": 0.00629963},
    {"iteration": 9590001, "current_time_ms": 258443, "exploitability": 0.00627877},
    {"iteration": 9600001, "current_time_ms": 258721, "exploitability": 0.00624682},
    {"iteration": 9610001, "current_time_ms": 258997, "exploitability": 0.00621286},
    {"iteration": 9620001, "current_time_ms": 259267, "exploitability": 0.0061863},
    {"iteration": 9630001, "current_time_ms": 259516, "exploitability": 0.0061717},
    {"iteration": 9640001, "current_time_ms": 259776, "exploitability": 0.00617492},
    {"iteration": 9650001, "current_time_ms": 260046, "exploitability": 0.00619042},
    {"iteration": 9660001, "current_time_ms": 260312, "exploitability": 0.00621452},
    {"iteration": 9670001, "current_time_ms": 260546, "exploitability": 0.00624199},
    {"iteration": 9680001, "current_time_ms": 260805, "exploitability": 0.0062561},
    {"iteration": 9690001, "current_time_ms": 261053, "exploitability": 0.00625605},
    {"iteration": 9700001, "current_time_ms": 261366, "exploitability": 0.00624783},
    {"iteration": 9710001, "current_time_ms": 261687, "exploitability": 0.00623486},
    {"iteration": 9720001, "current_time_ms": 262012, "exploitability": 0.00622204},
    {"iteration": 9730001, "current_time_ms": 262298, "exploitability": 0.00620848},
    {"iteration": 9740001, "current_time_ms": 262642, "exploitability": 0.00620674},
    {"iteration": 9750001, "current_time_ms": 262947, "exploitability": 0.00620842},
    {"iteration": 9760001, "current_time_ms": 263216, "exploitability": 0.00621183},
    {"iteration": 9770001, "current_time_ms": 263410, "exploitability": 0.00621895},
    {"iteration": 9780001, "current_time_ms": 263585, "exploitability": 0.00623019},
    {"iteration": 9790001, "current_time_ms": 263771, "exploitability": 0.00623975},
    {"iteration": 9800001, "current_time_ms": 263968, "exploitability": 0.00624434},
    {"iteration": 9810001, "current_time_ms": 264175, "exploitability": 0.00624667},
    {"iteration": 9820001, "current_time_ms": 264382, "exploitability": 0.00623882},
    {"iteration": 9830001, "current_time_ms": 264589, "exploitability": 0.00622592},
    {"iteration": 9840001, "current_time_ms": 264840, "exploitability": 0.00621407},
    {"iteration": 9850001, "current_time_ms": 265119, "exploitability": 0.0062068},
    {"iteration": 9860001, "current_time_ms": 265350, "exploitability": 0.00620393},
    {"iteration": 9870001, "current_time_ms": 265560, "exploitability": 0.00620654},
    {"iteration": 9880001, "current_time_ms": 265766, "exploitability": 0.00620944},
    {"iteration": 9890001, "current_time_ms": 265982, "exploitability": 0.00621666},
    {"iteration": 9900001, "current_time_ms": 266209, "exploitability": 0.00622078},
    {"iteration": 9910001, "current_time_ms": 266412, "exploitability": 0.00621808},
    {"iteration": 9920001, "current_time_ms": 266624, "exploitability": 0.00620811},
    {"iteration": 9930001, "current_time_ms": 266840, "exploitability": 0.00619101},
    {"iteration": 9940001, "current_time_ms": 267118, "exploitability": 0.00617245},
    {"iteration": 9950001, "current_time_ms": 267393, "exploitability": 0.00615579},
    {"iteration": 9960001, "current_time_ms": 267674, "exploitability": 0.00614453},
    {"iteration": 9970001, "current_time_ms": 267935, "exploitability": 0.00614316},
    {"iteration": 9980001, "current_time_ms": 268167, "exploitability": 0.00614887},
    {"iteration": 9990001, "current_time_ms": 268392, "exploitability": 0.00616612},
    {"iteration": 10000001, "current_time_ms": 268620, "exploitability": 0.0061865},
  ]
}


==> plots/backup/ib__45_k10_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1476, "exploitability": 1.13784},
    {"iteration": 20001, "current_time_ms": 2946, "exploitability": 0.958177},
    {"iteration": 30001, "current_time_ms": 3982, "exploitability": 0.815077},
    {"iteration": 40001, "current_time_ms": 4986, "exploitability": 0.731607},
    {"iteration": 50001, "current_time_ms": 5931, "exploitability": 0.683561},
    {"iteration": 60001, "current_time_ms": 6983, "exploitability": 0.655854},
    {"iteration": 70001, "current_time_ms": 8022, "exploitability": 0.623314},
    {"iteration": 80001, "current_time_ms": 9105, "exploitability": 0.598431},
    {"iteration": 90001, "current_time_ms": 10455, "exploitability": 0.575833},
    {"iteration": 100001, "current_time_ms": 12228, "exploitability": 0.561837},
    {"iteration": 110001, "current_time_ms": 13507, "exploitability": 0.548617},
    {"iteration": 120001, "current_time_ms": 14625, "exploitability": 0.528358},
    {"iteration": 130001, "current_time_ms": 15781, "exploitability": 0.508855},
    {"iteration": 140001, "current_time_ms": 16913, "exploitability": 0.495233},
    {"iteration": 150001, "current_time_ms": 18031, "exploitability": 0.481604},
    {"iteration": 160001, "current_time_ms": 19194, "exploitability": 0.465109},
    {"iteration": 170001, "current_time_ms": 20328, "exploitability": 0.455181},
    {"iteration": 180001, "current_time_ms": 21429, "exploitability": 0.445477},
    {"iteration": 190001, "current_time_ms": 22496, "exploitability": 0.436791},
    {"iteration": 200001, "current_time_ms": 23590, "exploitability": 0.430296},
    {"iteration": 210001, "current_time_ms": 24574, "exploitability": 0.426382},
    {"iteration": 220001, "current_time_ms": 26243, "exploitability": 0.418271},
    {"iteration": 230001, "current_time_ms": 28055, "exploitability": 0.410542},
    {"iteration": 240001, "current_time_ms": 29820, "exploitability": 0.402915},
    {"iteration": 250001, "current_time_ms": 31278, "exploitability": 0.395146},
    {"iteration": 260001, "current_time_ms": 32911, "exploitability": 0.388118},
    {"iteration": 270001, "current_time_ms": 34674, "exploitability": 0.385564},
    {"iteration": 280001, "current_time_ms": 36331, "exploitability": 0.381192},
    {"iteration": 290001, "current_time_ms": 38488, "exploitability": 0.376648},
    {"iteration": 300001, "current_time_ms": 40336, "exploitability": 0.372598},
    {"iteration": 310001, "current_time_ms": 41877, "exploitability": 0.370051},
    {"iteration": 320001, "current_time_ms": 43446, "exploitability": 0.368548},
    {"iteration": 330001, "current_time_ms": 44943, "exploitability": 0.366993},
    {"iteration": 340001, "current_time_ms": 46353, "exploitability": 0.365239},
    {"iteration": 350001, "current_time_ms": 47626, "exploitability": 0.362594},
    {"iteration": 360001, "current_time_ms": 48829, "exploitability": 0.359356},
    {"iteration": 370001, "current_time_ms": 49933, "exploitability": 0.356173},
    {"iteration": 380001, "current_time_ms": 51123, "exploitability": 0.352658},
    {"iteration": 390001, "current_time_ms": 52502, "exploitability": 0.350756},
    {"iteration": 400001, "current_time_ms": 54311, "exploitability": 0.349366},
    {"iteration": 410001, "current_time_ms": 55780, "exploitability": 0.347417},
    {"iteration": 420001, "current_time_ms": 57079, "exploitability": 0.345076},
    {"iteration": 430001, "current_time_ms": 58496, "exploitability": 0.342489},
    {"iteration": 440001, "current_time_ms": 60151, "exploitability": 0.340376},
    {"iteration": 450001, "current_time_ms": 62022, "exploitability": 0.338052},
    {"iteration": 460001, "current_time_ms": 63750, "exploitability": 0.336093},
    {"iteration": 470001, "current_time_ms": 65321, "exploitability": 0.334328},
    {"iteration": 480001, "current_time_ms": 66626, "exploitability": 0.33318},
    {"iteration": 490001, "current_time_ms": 67942, "exploitability": 0.332341},
    {"iteration": 500001, "current_time_ms": 69199, "exploitability": 0.331348},
    {"iteration": 510001, "current_time_ms": 70322, "exploitability": 0.330101},
    {"iteration": 520001, "current_time_ms": 71446, "exploitability": 0.329007},
    {"iteration": 530001, "current_time_ms": 72624, "exploitability": 0.32788},
    {"iteration": 540001, "current_time_ms": 73707, "exploitability": 0.326456},
    {"iteration": 550001, "current_time_ms": 74936, "exploitability": 0.325101},
    {"iteration": 560001, "current_time_ms": 76092, "exploitability": 0.323488},
    {"iteration": 570001, "current_time_ms": 77243, "exploitability": 0.321409},
    {"iteration": 580001, "current_time_ms": 78481, "exploitability": 0.319495},
    {"iteration": 590001, "current_time_ms": 79560, "exploitability": 0.317876},
    {"iteration": 600001, "current_time_ms": 80618, "exploitability": 0.315967},
    {"iteration": 610001, "current_time_ms": 81710, "exploitability": 0.314439},
    {"iteration": 620001, "current_time_ms": 82943, "exploitability": 0.312714},
    {"iteration": 630001, "current_time_ms": 84059, "exploitability": 0.310853},
    {"iteration": 640001, "current_time_ms": 85074, "exploitability": 0.308899},
    {"iteration": 650001, "current_time_ms": 86140, "exploitability": 0.307747},
    {"iteration": 660001, "current_time_ms": 87304, "exploitability": 0.306599},
    {"iteration": 670001, "current_time_ms": 88618, "exploitability": 0.305504},
    {"iteration": 680001, "current_time_ms": 89762, "exploitability": 0.304691},
    {"iteration": 690001, "current_time_ms": 90892, "exploitability": 0.304014},
    {"iteration": 700001, "current_time_ms": 91979, "exploitability": 0.303421},
    {"iteration": 710001, "current_time_ms": 93078, "exploitability": 0.302649},
    {"iteration": 720001, "current_time_ms": 94199, "exploitability": 0.301545},
    {"iteration": 730001, "current_time_ms": 95380, "exploitability": 0.300672},
    {"iteration": 740001, "current_time_ms": 96497, "exploitability": 0.299981},
    {"iteration": 750001, "current_time_ms": 97579, "exploitability": 0.298836},
    {"iteration": 760001, "current_time_ms": 98679, "exploitability": 0.29773},
    {"iteration": 770001, "current_time_ms": 99816, "exploitability": 0.296628},
    {"iteration": 780001, "current_time_ms": 100867, "exploitability": 0.295749},
    {"iteration": 790001, "current_time_ms": 102168, "exploitability": 0.295286},
    {"iteration": 800001, "current_time_ms": 103830, "exploitability": 0.294886},
    {"iteration": 810001, "current_time_ms": 105471, "exploitability": 0.293924},
    {"iteration": 820001, "current_time_ms": 106982, "exploitability": 0.292266},
    {"iteration": 830001, "current_time_ms": 108478, "exploitability": 0.290489},
    {"iteration": 840001, "current_time_ms": 109821, "exploitability": 0.288835},
    {"iteration": 850001, "current_time_ms": 110964, "exploitability": 0.287391},
    {"iteration": 860001, "current_time_ms": 112078, "exploitability": 0.286001},
    {"iteration": 870001, "current_time_ms": 113188, "exploitability": 0.284479},
    {"iteration": 880001, "current_time_ms": 114294, "exploitability": 0.283007},
    {"iteration": 890001, "current_time_ms": 115393, "exploitability": 0.281319},
    {"iteration": 900001, "current_time_ms": 116479, "exploitability": 0.279855},
    {"iteration": 910001, "current_time_ms": 117610, "exploitability": 0.278086},
    {"iteration": 920001, "current_time_ms": 118721, "exploitability": 0.276485},
    {"iteration": 930001, "current_time_ms": 119795, "exploitability": 0.275099},
    {"iteration": 940001, "current_time_ms": 120882, "exploitability": 0.273343},
    {"iteration": 950001, "current_time_ms": 121974, "exploitability": 0.271553},
    {"iteration": 960001, "current_time_ms": 123101, "exploitability": 0.269721},
    {"iteration": 970001, "current_time_ms": 124231, "exploitability": 0.268027},
    {"iteration": 980001, "current_time_ms": 125358, "exploitability": 0.266367},
    {"iteration": 990001, "current_time_ms": 126520, "exploitability": 0.264757},
    {"iteration": 1000001, "current_time_ms": 127694, "exploitability": 0.263201},
    {"iteration": 1010001, "current_time_ms": 128795, "exploitability": 0.261554},
    {"iteration": 1020001, "current_time_ms": 129913, "exploitability": 0.259906},
    {"iteration": 1030001, "current_time_ms": 131064, "exploitability": 0.258328},
    {"iteration": 1040001, "current_time_ms": 132726, "exploitability": 0.256817},
    {"iteration": 1050001, "current_time_ms": 134096, "exploitability": 0.255103},
    {"iteration": 1060001, "current_time_ms": 135225, "exploitability": 0.253543},
    {"iteration": 1070001, "current_time_ms": 136349, "exploitability": 0.252503},
    {"iteration": 1080001, "current_time_ms": 137417, "exploitability": 0.251559},
    {"iteration": 1090001, "current_time_ms": 138547, "exploitability": 0.250531},
    {"iteration": 1100001, "current_time_ms": 139668, "exploitability": 0.249402},
    {"iteration": 1110001, "current_time_ms": 140759, "exploitability": 0.2484},
    {"iteration": 1120001, "current_time_ms": 142259, "exploitability": 0.24747},
    {"iteration": 1130001, "current_time_ms": 143985, "exploitability": 0.246716},
    {"iteration": 1140001, "current_time_ms": 145711, "exploitability": 0.246015},
    {"iteration": 1150001, "current_time_ms": 146894, "exploitability": 0.245143},
    {"iteration": 1160001, "current_time_ms": 148190, "exploitability": 0.244291},
    {"iteration": 1170001, "current_time_ms": 149891, "exploitability": 0.243403},
    {"iteration": 1180001, "current_time_ms": 151322, "exploitability": 0.242717},
    {"iteration": 1190001, "current_time_ms": 152938, "exploitability": 0.241845},
    {"iteration": 1200001, "current_time_ms": 154785, "exploitability": 0.24078},
    {"iteration": 1210001, "current_time_ms": 156540, "exploitability": 0.23971},
    {"iteration": 1220001, "current_time_ms": 158521, "exploitability": 0.238511},
    {"iteration": 1230001, "current_time_ms": 160200, "exploitability": 0.237278},
    {"iteration": 1240001, "current_time_ms": 162041, "exploitability": 0.23599},
    {"iteration": 1250001, "current_time_ms": 163458, "exploitability": 0.234833},
    {"iteration": 1260001, "current_time_ms": 164838, "exploitability": 0.233686},
    {"iteration": 1270001, "current_time_ms": 166374, "exploitability": 0.232605},
    {"iteration": 1280001, "current_time_ms": 167801, "exploitability": 0.231693},
    {"iteration": 1290001, "current_time_ms": 169181, "exploitability": 0.230882},
    {"iteration": 1300001, "current_time_ms": 170681, "exploitability": 0.230195},
    {"iteration": 1310001, "current_time_ms": 172349, "exploitability": 0.229564},
    {"iteration": 1320001, "current_time_ms": 173761, "exploitability": 0.229077},
    {"iteration": 1330001, "current_time_ms": 175386, "exploitability": 0.228708},
    {"iteration": 1340001, "current_time_ms": 176942, "exploitability": 0.228419},
    {"iteration": 1350001, "current_time_ms": 178621, "exploitability": 0.228073},
    {"iteration": 1360001, "current_time_ms": 180355, "exploitability": 0.227555},
    {"iteration": 1370001, "current_time_ms": 182062, "exploitability": 0.227114},
    {"iteration": 1380001, "current_time_ms": 183614, "exploitability": 0.226477},
    {"iteration": 1390001, "current_time_ms": 185140, "exploitability": 0.225895},
    {"iteration": 1400001, "current_time_ms": 187159, "exploitability": 0.225421},
    {"iteration": 1410001, "current_time_ms": 188878, "exploitability": 0.225071},
    {"iteration": 1420001, "current_time_ms": 190478, "exploitability": 0.224687},
    {"iteration": 1430001, "current_time_ms": 191871, "exploitability": 0.224316},
    {"iteration": 1440001, "current_time_ms": 193374, "exploitability": 0.224207},
    {"iteration": 1450001, "current_time_ms": 194863, "exploitability": 0.2241},
    {"iteration": 1460001, "current_time_ms": 196222, "exploitability": 0.22385},
    {"iteration": 1470001, "current_time_ms": 197678, "exploitability": 0.22363},
    {"iteration": 1480001, "current_time_ms": 198860, "exploitability": 0.2234},
    {"iteration": 1490001, "current_time_ms": 200175, "exploitability": 0.223311},
    {"iteration": 1500001, "current_time_ms": 201911, "exploitability": 0.223075},
    {"iteration": 1510001, "current_time_ms": 203456, "exploitability": 0.222659},
    {"iteration": 1520001, "current_time_ms": 204748, "exploitability": 0.222189},
    {"iteration": 1530001, "current_time_ms": 206354, "exploitability": 0.221601},
    {"iteration": 1540001, "current_time_ms": 207947, "exploitability": 0.221103},
    {"iteration": 1550001, "current_time_ms": 209739, "exploitability": 0.220603},
    {"iteration": 1560001, "current_time_ms": 211245, "exploitability": 0.219872},
    {"iteration": 1570001, "current_time_ms": 212943, "exploitability": 0.219188},
    {"iteration": 1580001, "current_time_ms": 214684, "exploitability": 0.218769},
    {"iteration": 1590001, "current_time_ms": 216588, "exploitability": 0.218378},
    {"iteration": 1600001, "current_time_ms": 218078, "exploitability": 0.217931},
    {"iteration": 1610001, "current_time_ms": 219599, "exploitability": 0.217448},
    {"iteration": 1620001, "current_time_ms": 220876, "exploitability": 0.216965},
    {"iteration": 1630001, "current_time_ms": 222079, "exploitability": 0.216248},
    {"iteration": 1640001, "current_time_ms": 223732, "exploitability": 0.215653},
    {"iteration": 1650001, "current_time_ms": 225212, "exploitability": 0.215194},
    {"iteration": 1660001, "current_time_ms": 226389, "exploitability": 0.214791},
    {"iteration": 1670001, "current_time_ms": 227555, "exploitability": 0.214507},
    {"iteration": 1680001, "current_time_ms": 228664, "exploitability": 0.214156},
    {"iteration": 1690001, "current_time_ms": 229798, "exploitability": 0.213896},
    {"iteration": 1700001, "current_time_ms": 230907, "exploitability": 0.213663},
    {"iteration": 1710001, "current_time_ms": 232058, "exploitability": 0.213535},
    {"iteration": 1720001, "current_time_ms": 233247, "exploitability": 0.213288},
    {"iteration": 1730001, "current_time_ms": 234362, "exploitability": 0.212945},
    {"iteration": 1740001, "current_time_ms": 235509, "exploitability": 0.212602},
    {"iteration": 1750001, "current_time_ms": 236625, "exploitability": 0.212319},
    {"iteration": 1760001, "current_time_ms": 237810, "exploitability": 0.211871},
    {"iteration": 1770001, "current_time_ms": 238848, "exploitability": 0.211438},
    {"iteration": 1780001, "current_time_ms": 240206, "exploitability": 0.211125},
    {"iteration": 1790001, "current_time_ms": 241373, "exploitability": 0.210861},
    {"iteration": 1800001, "current_time_ms": 242559, "exploitability": 0.210598},
    {"iteration": 1810001, "current_time_ms": 243843, "exploitability": 0.210411},
    {"iteration": 1820001, "current_time_ms": 245078, "exploitability": 0.210336},
    {"iteration": 1830001, "current_time_ms": 246422, "exploitability": 0.210261},
    {"iteration": 1840001, "current_time_ms": 248276, "exploitability": 0.210201},
    {"iteration": 1850001, "current_time_ms": 249901, "exploitability": 0.210187},
    {"iteration": 1860001, "current_time_ms": 251175, "exploitability": 0.210257},
    {"iteration": 1870001, "current_time_ms": 252292, "exploitability": 0.210164},
    {"iteration": 1880001, "current_time_ms": 253478, "exploitability": 0.210037},
    {"iteration": 1890001, "current_time_ms": 254598, "exploitability": 0.210006},
    {"iteration": 1900001, "current_time_ms": 255741, "exploitability": 0.210044},
    {"iteration": 1910001, "current_time_ms": 256903, "exploitability": 0.210118},
    {"iteration": 1920001, "current_time_ms": 258009, "exploitability": 0.210001},
    {"iteration": 1930001, "current_time_ms": 259156, "exploitability": 0.209712},
    {"iteration": 1940001, "current_time_ms": 260230, "exploitability": 0.209418},
    {"iteration": 1950001, "current_time_ms": 261473, "exploitability": 0.208906},
    {"iteration": 1960001, "current_time_ms": 262597, "exploitability": 0.208283},
    {"iteration": 1970001, "current_time_ms": 263696, "exploitability": 0.207728},
    {"iteration": 1980001, "current_time_ms": 264830, "exploitability": 0.207125},
    {"iteration": 1990001, "current_time_ms": 266339, "exploitability": 0.206497},
    {"iteration": 2000001, "current_time_ms": 267851, "exploitability": 0.20578},
    {"iteration": 2010001, "current_time_ms": 269059, "exploitability": 0.205041},
    {"iteration": 2020001, "current_time_ms": 270177, "exploitability": 0.204496},
    {"iteration": 2030001, "current_time_ms": 271770, "exploitability": 0.203869},
    {"iteration": 2040001, "current_time_ms": 273512, "exploitability": 0.203295},
    {"iteration": 2050001, "current_time_ms": 275031, "exploitability": 0.202747},
    {"iteration": 2060001, "current_time_ms": 276759, "exploitability": 0.20233},
    {"iteration": 2070001, "current_time_ms": 278462, "exploitability": 0.201927},
    {"iteration": 2080001, "current_time_ms": 280087, "exploitability": 0.201486},
    {"iteration": 2090001, "current_time_ms": 281422, "exploitability": 0.201158},
    {"iteration": 2100001, "current_time_ms": 282999, "exploitability": 0.200935},
    {"iteration": 2110001, "current_time_ms": 284780, "exploitability": 0.200931},
    {"iteration": 2120001, "current_time_ms": 286209, "exploitability": 0.201195},
    {"iteration": 2130001, "current_time_ms": 287699, "exploitability": 0.201384},
    {"iteration": 2140001, "current_time_ms": 288999, "exploitability": 0.201549},
    {"iteration": 2150001, "current_time_ms": 290282, "exploitability": 0.201634},
    {"iteration": 2160001, "current_time_ms": 291493, "exploitability": 0.201599},
    {"iteration": 2170001, "current_time_ms": 292627, "exploitability": 0.201467},
    {"iteration": 2180001, "current_time_ms": 293702, "exploitability": 0.201299},
    {"iteration": 2190001, "current_time_ms": 294804, "exploitability": 0.201154},
    {"iteration": 2200001, "current_time_ms": 295923, "exploitability": 0.200947},
    {"iteration": 2210001, "current_time_ms": 297037, "exploitability": 0.200735},
    {"iteration": 2220001, "current_time_ms": 298161, "exploitability": 0.200498},
    {"iteration": 2230001, "current_time_ms": 299251, "exploitability": 0.200205},
    {"iteration": 2240001, "current_time_ms": 300372, "exploitability": 0.199822},
    {"iteration": 2250001, "current_time_ms": 301483, "exploitability": 0.199442},
    {"iteration": 2260001, "current_time_ms": 302624, "exploitability": 0.19896},
    {"iteration": 2270001, "current_time_ms": 303746, "exploitability": 0.198431},
    {"iteration": 2280001, "current_time_ms": 304863, "exploitability": 0.197849},
    {"iteration": 2290001, "current_time_ms": 305975, "exploitability": 0.197277},
    {"iteration": 2300001, "current_time_ms": 307065, "exploitability": 0.196661},
    {"iteration": 2310001, "current_time_ms": 308128, "exploitability": 0.196009},
    {"iteration": 2320001, "current_time_ms": 309415, "exploitability": 0.195328},
    {"iteration": 2330001, "current_time_ms": 310702, "exploitability": 0.194586},
    {"iteration": 2340001, "current_time_ms": 311928, "exploitability": 0.193972},
    {"iteration": 2350001, "current_time_ms": 313125, "exploitability": 0.193475},
    {"iteration": 2360001, "current_time_ms": 314527, "exploitability": 0.193067},
    {"iteration": 2370001, "current_time_ms": 316227, "exploitability": 0.192662},
    {"iteration": 2380001, "current_time_ms": 317802, "exploitability": 0.192222},
    {"iteration": 2390001, "current_time_ms": 319131, "exploitability": 0.191832},
    {"iteration": 2400001, "current_time_ms": 320500, "exploitability": 0.191503},
    {"iteration": 2410001, "current_time_ms": 321594, "exploitability": 0.191141},
    {"iteration": 2420001, "current_time_ms": 322692, "exploitability": 0.190844},
    {"iteration": 2430001, "current_time_ms": 323916, "exploitability": 0.190551},
    {"iteration": 2440001, "current_time_ms": 325159, "exploitability": 0.19022},
    {"iteration": 2450001, "current_time_ms": 326623, "exploitability": 0.189835},
    {"iteration": 2460001, "current_time_ms": 328440, "exploitability": 0.189501},
    {"iteration": 2470001, "current_time_ms": 330413, "exploitability": 0.18905},
    {"iteration": 2480001, "current_time_ms": 332178, "exploitability": 0.188508},
    {"iteration": 2490001, "current_time_ms": 334020, "exploitability": 0.188094},
    {"iteration": 2500001, "current_time_ms": 335527, "exploitability": 0.187707},
    {"iteration": 2510001, "current_time_ms": 337048, "exploitability": 0.1873},
    {"iteration": 2520001, "current_time_ms": 338281, "exploitability": 0.186981},
    {"iteration": 2530001, "current_time_ms": 339851, "exploitability": 0.186791},
    {"iteration": 2540001, "current_time_ms": 341133, "exploitability": 0.186699},
    {"iteration": 2550001, "current_time_ms": 342368, "exploitability": 0.186592},
    {"iteration": 2560001, "current_time_ms": 343479, "exploitability": 0.186524},
    {"iteration": 2570001, "current_time_ms": 344552, "exploitability": 0.186437},
    {"iteration": 2580001, "current_time_ms": 345681, "exploitability": 0.186375},
    {"iteration": 2590001, "current_time_ms": 346804, "exploitability": 0.186315},
    {"iteration": 2600001, "current_time_ms": 347966, "exploitability": 0.186208},
    {"iteration": 2610001, "current_time_ms": 349100, "exploitability": 0.186124},
    {"iteration": 2620001, "current_time_ms": 350180, "exploitability": 0.186097},
    {"iteration": 2630001, "current_time_ms": 351257, "exploitability": 0.186036},
    {"iteration": 2640001, "current_time_ms": 352341, "exploitability": 0.185919},
    {"iteration": 2650001, "current_time_ms": 353434, "exploitability": 0.185774},
    {"iteration": 2660001, "current_time_ms": 354558, "exploitability": 0.18556},
    {"iteration": 2670001, "current_time_ms": 355623, "exploitability": 0.185256},
    {"iteration": 2680001, "current_time_ms": 356718, "exploitability": 0.184924},
    {"iteration": 2690001, "current_time_ms": 357822, "exploitability": 0.184592},
    {"iteration": 2700001, "current_time_ms": 358940, "exploitability": 0.184261},
    {"iteration": 2710001, "current_time_ms": 359973, "exploitability": 0.183858},
    {"iteration": 2720001, "current_time_ms": 361028, "exploitability": 0.183458},
    {"iteration": 2730001, "current_time_ms": 362138, "exploitability": 0.183024},
    {"iteration": 2740001, "current_time_ms": 363280, "exploitability": 0.182576},
    {"iteration": 2750001, "current_time_ms": 364389, "exploitability": 0.182106},
    {"iteration": 2760001, "current_time_ms": 365474, "exploitability": 0.181666},
    {"iteration": 2770001, "current_time_ms": 366554, "exploitability": 0.181233},
    {"iteration": 2780001, "current_time_ms": 367622, "exploitability": 0.18082},
    {"iteration": 2790001, "current_time_ms": 368715, "exploitability": 0.180504},
    {"iteration": 2800001, "current_time_ms": 370304, "exploitability": 0.180233},
    {"iteration": 2810001, "current_time_ms": 371866, "exploitability": 0.179998},
    {"iteration": 2820001, "current_time_ms": 372966, "exploitability": 0.179838},
    {"iteration": 2830001, "current_time_ms": 374060, "exploitability": 0.179693},
    {"iteration": 2840001, "current_time_ms": 375248, "exploitability": 0.17964},
    {"iteration": 2850001, "current_time_ms": 376992, "exploitability": 0.179595},
    {"iteration": 2860001, "current_time_ms": 378457, "exploitability": 0.179507},
    {"iteration": 2870001, "current_time_ms": 379806, "exploitability": 0.1794},
    {"iteration": 2880001, "current_time_ms": 381690, "exploitability": 0.179348},
    {"iteration": 2890001, "current_time_ms": 383359, "exploitability": 0.179348},
    {"iteration": 2900001, "current_time_ms": 384942, "exploitability": 0.179413},
    {"iteration": 2910001, "current_time_ms": 386556, "exploitability": 0.179504},
    {"iteration": 2920001, "current_time_ms": 388473, "exploitability": 0.179544},
    {"iteration": 2930001, "current_time_ms": 390066, "exploitability": 0.179563},
    {"iteration": 2940001, "current_time_ms": 391937, "exploitability": 0.179591},
    {"iteration": 2950001, "current_time_ms": 393416, "exploitability": 0.179651},
    {"iteration": 2960001, "current_time_ms": 394920, "exploitability": 0.179715},
    {"iteration": 2970001, "current_time_ms": 396530, "exploitability": 0.179743},
    {"iteration": 2980001, "current_time_ms": 397830, "exploitability": 0.179757},
    {"iteration": 2990001, "current_time_ms": 399100, "exploitability": 0.179693},
    {"iteration": 3000001, "current_time_ms": 400366, "exploitability": 0.179556},
    {"iteration": 3010001, "current_time_ms": 401396, "exploitability": 0.179383},
    {"iteration": 3020001, "current_time_ms": 402425, "exploitability": 0.179156},
    {"iteration": 3030001, "current_time_ms": 403523, "exploitability": 0.178915},
    {"iteration": 3040001, "current_time_ms": 404618, "exploitability": 0.178709},
    {"iteration": 3050001, "current_time_ms": 405698, "exploitability": 0.178516},
    {"iteration": 3060001, "current_time_ms": 406754, "exploitability": 0.178351},
    {"iteration": 3070001, "current_time_ms": 407803, "exploitability": 0.178177},
    {"iteration": 3080001, "current_time_ms": 408861, "exploitability": 0.177948},
    {"iteration": 3090001, "current_time_ms": 409943, "exploitability": 0.177718},
    {"iteration": 3100001, "current_time_ms": 411026, "exploitability": 0.17746},
    {"iteration": 3110001, "current_time_ms": 412141, "exploitability": 0.177136},
    {"iteration": 3120001, "current_time_ms": 413272, "exploitability": 0.176856},
    {"iteration": 3130001, "current_time_ms": 414329, "exploitability": 0.17656},
    {"iteration": 3140001, "current_time_ms": 415413, "exploitability": 0.176237},
    {"iteration": 3150001, "current_time_ms": 416487, "exploitability": 0.175842},
    {"iteration": 3160001, "current_time_ms": 417563, "exploitability": 0.175514},
    {"iteration": 3170001, "current_time_ms": 418639, "exploitability": 0.175138},
    {"iteration": 3180001, "current_time_ms": 419713, "exploitability": 0.174738},
    {"iteration": 3190001, "current_time_ms": 420759, "exploitability": 0.174393},
    {"iteration": 3200001, "current_time_ms": 421805, "exploitability": 0.174056},
    {"iteration": 3210001, "current_time_ms": 422842, "exploitability": 0.173766},
    {"iteration": 3220001, "current_time_ms": 423896, "exploitability": 0.173485},
    {"iteration": 3230001, "current_time_ms": 424953, "exploitability": 0.173225},
    {"iteration": 3240001, "current_time_ms": 426032, "exploitability": 0.172966},
    {"iteration": 3250001, "current_time_ms": 427121, "exploitability": 0.172717},
    {"iteration": 3260001, "current_time_ms": 428203, "exploitability": 0.172455},
    {"iteration": 3270001, "current_time_ms": 429494, "exploitability": 0.172308},
    {"iteration": 3280001, "current_time_ms": 430542, "exploitability": 0.172238},
    {"iteration": 3290001, "current_time_ms": 431858, "exploitability": 0.172181},
    {"iteration": 3300001, "current_time_ms": 432947, "exploitability": 0.172076},
    {"iteration": 3310001, "current_time_ms": 434023, "exploitability": 0.171922},
    {"iteration": 3320001, "current_time_ms": 435122, "exploitability": 0.171846},
    {"iteration": 3330001, "current_time_ms": 436211, "exploitability": 0.171747},
    {"iteration": 3340001, "current_time_ms": 437300, "exploitability": 0.171673},
    {"iteration": 3350001, "current_time_ms": 438385, "exploitability": 0.171578},
    {"iteration": 3360001, "current_time_ms": 439446, "exploitability": 0.171509},
    {"iteration": 3370001, "current_time_ms": 440583, "exploitability": 0.171425},
    {"iteration": 3380001, "current_time_ms": 441677, "exploitability": 0.171322},
    {"iteration": 3390001, "current_time_ms": 442822, "exploitability": 0.171261},
    {"iteration": 3400001, "current_time_ms": 443905, "exploitability": 0.171218},
    {"iteration": 3410001, "current_time_ms": 445176, "exploitability": 0.171133},
    {"iteration": 3420001, "current_time_ms": 446435, "exploitability": 0.171072},
    {"iteration": 3430001, "current_time_ms": 447514, "exploitability": 0.171046},
    {"iteration": 3440001, "current_time_ms": 448556, "exploitability": 0.171024},
    {"iteration": 3450001, "current_time_ms": 449604, "exploitability": 0.171001},
    {"iteration": 3460001, "current_time_ms": 450834, "exploitability": 0.170913},
    {"iteration": 3470001, "current_time_ms": 451939, "exploitability": 0.170788},
    {"iteration": 3480001, "current_time_ms": 452938, "exploitability": 0.170613},
    {"iteration": 3490001, "current_time_ms": 454013, "exploitability": 0.170413},
    {"iteration": 3500001, "current_time_ms": 455069, "exploitability": 0.170231},
    {"iteration": 3510001, "current_time_ms": 456158, "exploitability": 0.170048},
    {"iteration": 3520001, "current_time_ms": 457302, "exploitability": 0.169935},
    {"iteration": 3530001, "current_time_ms": 458396, "exploitability": 0.169821},
    {"iteration": 3540001, "current_time_ms": 459645, "exploitability": 0.169673},
    {"iteration": 3550001, "current_time_ms": 460819, "exploitability": 0.169543},
    {"iteration": 3560001, "current_time_ms": 461921, "exploitability": 0.169414},
    {"iteration": 3570001, "current_time_ms": 462997, "exploitability": 0.169315},
    {"iteration": 3580001, "current_time_ms": 464062, "exploitability": 0.169158},
    {"iteration": 3590001, "current_time_ms": 465174, "exploitability": 0.168951},
    {"iteration": 3600001, "current_time_ms": 466252, "exploitability": 0.168692},
    {"iteration": 3610001, "current_time_ms": 467293, "exploitability": 0.168412},
    {"iteration": 3620001, "current_time_ms": 468375, "exploitability": 0.16815},
    {"iteration": 3630001, "current_time_ms": 469556, "exploitability": 0.167866},
    {"iteration": 3640001, "current_time_ms": 471168, "exploitability": 0.167546},
    {"iteration": 3650001, "current_time_ms": 472495, "exploitability": 0.167232},
    {"iteration": 3660001, "current_time_ms": 473546, "exploitability": 0.166956},
    {"iteration": 3670001, "current_time_ms": 474651, "exploitability": 0.166611},
    {"iteration": 3680001, "current_time_ms": 475742, "exploitability": 0.166206},
    {"iteration": 3690001, "current_time_ms": 476831, "exploitability": 0.165782},
    {"iteration": 3700001, "current_time_ms": 477923, "exploitability": 0.165338},
    {"iteration": 3710001, "current_time_ms": 478986, "exploitability": 0.164879},
    {"iteration": 3720001, "current_time_ms": 480071, "exploitability": 0.164493},
    {"iteration": 3730001, "current_time_ms": 481160, "exploitability": 0.164321},
    {"iteration": 3740001, "current_time_ms": 482242, "exploitability": 0.164218},
    {"iteration": 3750001, "current_time_ms": 483330, "exploitability": 0.164135},
    {"iteration": 3760001, "current_time_ms": 484550, "exploitability": 0.164046},
    {"iteration": 3770001, "current_time_ms": 486225, "exploitability": 0.163947},
    {"iteration": 3780001, "current_time_ms": 487685, "exploitability": 0.163836},
    {"iteration": 3790001, "current_time_ms": 488793, "exploitability": 0.163695},
    {"iteration": 3800001, "current_time_ms": 489897, "exploitability": 0.163513},
    {"iteration": 3810001, "current_time_ms": 491015, "exploitability": 0.163299},
    {"iteration": 3820001, "current_time_ms": 492102, "exploitability": 0.163025},
    {"iteration": 3830001, "current_time_ms": 493242, "exploitability": 0.162708},
    {"iteration": 3840001, "current_time_ms": 494376, "exploitability": 0.162419},
    {"iteration": 3850001, "current_time_ms": 495468, "exploitability": 0.162144},
    {"iteration": 3860001, "current_time_ms": 496604, "exploitability": 0.161833},
    {"iteration": 3870001, "current_time_ms": 497742, "exploitability": 0.161425},
    {"iteration": 3880001, "current_time_ms": 499401, "exploitability": 0.161055},
    {"iteration": 3890001, "current_time_ms": 500828, "exploitability": 0.16068},
    {"iteration": 3900001, "current_time_ms": 501959, "exploitability": 0.160274},
    {"iteration": 3910001, "current_time_ms": 503083, "exploitability": 0.159935},
    {"iteration": 3920001, "current_time_ms": 504199, "exploitability": 0.159615},
    {"iteration": 3930001, "current_time_ms": 505314, "exploitability": 0.159349},
    {"iteration": 3940001, "current_time_ms": 506462, "exploitability": 0.159078},
    {"iteration": 3950001, "current_time_ms": 507564, "exploitability": 0.158818},
    {"iteration": 3960001, "current_time_ms": 508690, "exploitability": 0.158522},
    {"iteration": 3970001, "current_time_ms": 509880, "exploitability": 0.158265},
    {"iteration": 3980001, "current_time_ms": 511034, "exploitability": 0.158099},
    {"iteration": 3990001, "current_time_ms": 512616, "exploitability": 0.157921},
    {"iteration": 4000001, "current_time_ms": 514185, "exploitability": 0.157708},
    {"iteration": 4010001, "current_time_ms": 515502, "exploitability": 0.157456},
    {"iteration": 4020001, "current_time_ms": 516668, "exploitability": 0.157214},
    {"iteration": 4030001, "current_time_ms": 517783, "exploitability": 0.156899},
    {"iteration": 4040001, "current_time_ms": 518898, "exploitability": 0.156646},
    {"iteration": 4050001, "current_time_ms": 520083, "exploitability": 0.156349},
    {"iteration": 4060001, "current_time_ms": 521165, "exploitability": 0.156098},
    {"iteration": 4070001, "current_time_ms": 522489, "exploitability": 0.155847},
    {"iteration": 4080001, "current_time_ms": 523784, "exploitability": 0.155629},
    {"iteration": 4090001, "current_time_ms": 524912, "exploitability": 0.155408},
    {"iteration": 4100001, "current_time_ms": 526011, "exploitability": 0.155232},
    {"iteration": 4110001, "current_time_ms": 527332, "exploitability": 0.155062},
    {"iteration": 4120001, "current_time_ms": 528923, "exploitability": 0.154879},
    {"iteration": 4130001, "current_time_ms": 530390, "exploitability": 0.154654},
    {"iteration": 4140001, "current_time_ms": 531902, "exploitability": 0.154481},
    {"iteration": 4150001, "current_time_ms": 533013, "exploitability": 0.154287},
    {"iteration": 4160001, "current_time_ms": 534084, "exploitability": 0.154073},
    {"iteration": 4170001, "current_time_ms": 535253, "exploitability": 0.153877},
    {"iteration": 4180001, "current_time_ms": 536396, "exploitability": 0.153688},
    {"iteration": 4190001, "current_time_ms": 537569, "exploitability": 0.153514},
    {"iteration": 4200001, "current_time_ms": 538702, "exploitability": 0.153359},
    {"iteration": 4210001, "current_time_ms": 539818, "exploitability": 0.153213},
    {"iteration": 4220001, "current_time_ms": 540951, "exploitability": 0.153054},
    {"iteration": 4230001, "current_time_ms": 542054, "exploitability": 0.152886},
    {"iteration": 4240001, "current_time_ms": 543172, "exploitability": 0.152687},
    {"iteration": 4250001, "current_time_ms": 544285, "exploitability": 0.152491},
    {"iteration": 4260001, "current_time_ms": 545393, "exploitability": 0.152366},
    {"iteration": 4270001, "current_time_ms": 546565, "exploitability": 0.152245},
    {"iteration": 4280001, "current_time_ms": 547723, "exploitability": 0.152086},
    {"iteration": 4290001, "current_time_ms": 548846, "exploitability": 0.151925},
    {"iteration": 4300001, "current_time_ms": 549893, "exploitability": 0.151754},
    {"iteration": 4310001, "current_time_ms": 550991, "exploitability": 0.151576},
    {"iteration": 4320001, "current_time_ms": 552043, "exploitability": 0.15141},
    {"iteration": 4330001, "current_time_ms": 553121, "exploitability": 0.151215},
    {"iteration": 4340001, "current_time_ms": 554190, "exploitability": 0.151022},
    {"iteration": 4350001, "current_time_ms": 555303, "exploitability": 0.150804},
    {"iteration": 4360001, "current_time_ms": 556369, "exploitability": 0.150599},
    {"iteration": 4370001, "current_time_ms": 557494, "exploitability": 0.150401},
    {"iteration": 4380001, "current_time_ms": 558565, "exploitability": 0.15023},
    {"iteration": 4390001, "current_time_ms": 559674, "exploitability": 0.150045},
    {"iteration": 4400001, "current_time_ms": 561010, "exploitability": 0.149905},
    {"iteration": 4410001, "current_time_ms": 562371, "exploitability": 0.149716},
    {"iteration": 4420001, "current_time_ms": 563840, "exploitability": 0.149563},
    {"iteration": 4430001, "current_time_ms": 564997, "exploitability": 0.149486},
    {"iteration": 4440001, "current_time_ms": 566171, "exploitability": 0.149383},
    {"iteration": 4450001, "current_time_ms": 567550, "exploitability": 0.149235},
    {"iteration": 4460001, "current_time_ms": 569216, "exploitability": 0.149125},
    {"iteration": 4470001, "current_time_ms": 570773, "exploitability": 0.149044},
    {"iteration": 4480001, "current_time_ms": 572375, "exploitability": 0.148943},
    {"iteration": 4490001, "current_time_ms": 574116, "exploitability": 0.148842},
    {"iteration": 4500001, "current_time_ms": 576019, "exploitability": 0.148754},
    {"iteration": 4510001, "current_time_ms": 577770, "exploitability": 0.148648},
    {"iteration": 4520001, "current_time_ms": 579060, "exploitability": 0.148521},
    {"iteration": 4530001, "current_time_ms": 580592, "exploitability": 0.148402},
    {"iteration": 4540001, "current_time_ms": 581848, "exploitability": 0.148278},
    {"iteration": 4550001, "current_time_ms": 583090, "exploitability": 0.148156},
    {"iteration": 4560001, "current_time_ms": 584257, "exploitability": 0.14799},
    {"iteration": 4570001, "current_time_ms": 585339, "exploitability": 0.147801},
    {"iteration": 4580001, "current_time_ms": 586415, "exploitability": 0.14763},
    {"iteration": 4590001, "current_time_ms": 587534, "exploitability": 0.147439},
    {"iteration": 4600001, "current_time_ms": 588651, "exploitability": 0.147265},
    {"iteration": 4610001, "current_time_ms": 589762, "exploitability": 0.147104},
    {"iteration": 4620001, "current_time_ms": 590877, "exploitability": 0.147035},
    {"iteration": 4630001, "current_time_ms": 591952, "exploitability": 0.146998},
    {"iteration": 4640001, "current_time_ms": 593057, "exploitability": 0.146952},
    {"iteration": 4650001, "current_time_ms": 594141, "exploitability": 0.146936},
    {"iteration": 4660001, "current_time_ms": 595253, "exploitability": 0.14694},
    {"iteration": 4670001, "current_time_ms": 596359, "exploitability": 0.146941},
    {"iteration": 4680001, "current_time_ms": 597467, "exploitability": 0.146931},
    {"iteration": 4690001, "current_time_ms": 598566, "exploitability": 0.146895},
    {"iteration": 4700001, "current_time_ms": 599683, "exploitability": 0.146852},
    {"iteration": 4710001, "current_time_ms": 600765, "exploitability": 0.146772},
    {"iteration": 4720001, "current_time_ms": 601847, "exploitability": 0.146677},
    {"iteration": 4730001, "current_time_ms": 602945, "exploitability": 0.146557},
    {"iteration": 4740001, "current_time_ms": 604048, "exploitability": 0.146374},
    {"iteration": 4750001, "current_time_ms": 605179, "exploitability": 0.146187},
    {"iteration": 4760001, "current_time_ms": 606292, "exploitability": 0.145974},
    {"iteration": 4770001, "current_time_ms": 607372, "exploitability": 0.145748},
    {"iteration": 4780001, "current_time_ms": 608460, "exploitability": 0.145523},
    {"iteration": 4790001, "current_time_ms": 609560, "exploitability": 0.145301},
    {"iteration": 4800001, "current_time_ms": 610663, "exploitability": 0.145072},
    {"iteration": 4810001, "current_time_ms": 611789, "exploitability": 0.144848},
    {"iteration": 4820001, "current_time_ms": 612901, "exploitability": 0.144717},
    {"iteration": 4830001, "current_time_ms": 613999, "exploitability": 0.144614},
    {"iteration": 4840001, "current_time_ms": 615101, "exploitability": 0.144565},
    {"iteration": 4850001, "current_time_ms": 616153, "exploitability": 0.144512},
    {"iteration": 4860001, "current_time_ms": 617295, "exploitability": 0.14444},
    {"iteration": 4870001, "current_time_ms": 618353, "exploitability": 0.144388},
    {"iteration": 4880001, "current_time_ms": 619440, "exploitability": 0.144334},
    {"iteration": 4890001, "current_time_ms": 620571, "exploitability": 0.144272},
    {"iteration": 4900001, "current_time_ms": 621672, "exploitability": 0.144215},
    {"iteration": 4910001, "current_time_ms": 622735, "exploitability": 0.144135},
    {"iteration": 4920001, "current_time_ms": 623865, "exploitability": 0.144041},
    {"iteration": 4930001, "current_time_ms": 624952, "exploitability": 0.143942},
    {"iteration": 4940001, "current_time_ms": 626073, "exploitability": 0.14381},
    {"iteration": 4950001, "current_time_ms": 627179, "exploitability": 0.143661},
    {"iteration": 4960001, "current_time_ms": 628302, "exploitability": 0.143525},
    {"iteration": 4970001, "current_time_ms": 629381, "exploitability": 0.143407},
    {"iteration": 4980001, "current_time_ms": 630509, "exploitability": 0.14328},
    {"iteration": 4990001, "current_time_ms": 631558, "exploitability": 0.143146},
    {"iteration": 5000001, "current_time_ms": 632631, "exploitability": 0.143024},
    {"iteration": 5010001, "current_time_ms": 633675, "exploitability": 0.142909},
    {"iteration": 5020001, "current_time_ms": 634691, "exploitability": 0.142793},
    {"iteration": 5030001, "current_time_ms": 635949, "exploitability": 0.14271},
    {"iteration": 5040001, "current_time_ms": 637024, "exploitability": 0.142639},
    {"iteration": 5050001, "current_time_ms": 638088, "exploitability": 0.142581},
    {"iteration": 5060001, "current_time_ms": 639334, "exploitability": 0.142548},
    {"iteration": 5070001, "current_time_ms": 640797, "exploitability": 0.142531},
    {"iteration": 5080001, "current_time_ms": 641944, "exploitability": 0.142493},
    {"iteration": 5090001, "current_time_ms": 643022, "exploitability": 0.142449},
    {"iteration": 5100001, "current_time_ms": 644092, "exploitability": 0.142398},
    {"iteration": 5110001, "current_time_ms": 645165, "exploitability": 0.142332},
    {"iteration": 5120001, "current_time_ms": 646292, "exploitability": 0.142263},
    {"iteration": 5130001, "current_time_ms": 647415, "exploitability": 0.142211},
    {"iteration": 5140001, "current_time_ms": 648476, "exploitability": 0.142163},
    {"iteration": 5150001, "current_time_ms": 649529, "exploitability": 0.142108},
    {"iteration": 5160001, "current_time_ms": 650609, "exploitability": 0.142023},
    {"iteration": 5170001, "current_time_ms": 651687, "exploitability": 0.141946},
    {"iteration": 5180001, "current_time_ms": 652757, "exploitability": 0.141902},
    {"iteration": 5190001, "current_time_ms": 653874, "exploitability": 0.141863},
    {"iteration": 5200001, "current_time_ms": 654950, "exploitability": 0.14183},
    {"iteration": 5210001, "current_time_ms": 656039, "exploitability": 0.141803},
    {"iteration": 5220001, "current_time_ms": 657212, "exploitability": 0.141764},
    {"iteration": 5230001, "current_time_ms": 658310, "exploitability": 0.141716},
    {"iteration": 5240001, "current_time_ms": 659839, "exploitability": 0.141683},
    {"iteration": 5250001, "current_time_ms": 661324, "exploitability": 0.141609},
    {"iteration": 5260001, "current_time_ms": 662513, "exploitability": 0.141519},
    {"iteration": 5270001, "current_time_ms": 663649, "exploitability": 0.141448},
    {"iteration": 5280001, "current_time_ms": 664745, "exploitability": 0.141384},
    {"iteration": 5290001, "current_time_ms": 665891, "exploitability": 0.14133},
    {"iteration": 5300001, "current_time_ms": 666980, "exploitability": 0.141267},
    {"iteration": 5310001, "current_time_ms": 668128, "exploitability": 0.141169},
    {"iteration": 5320001, "current_time_ms": 669206, "exploitability": 0.14106},
    {"iteration": 5330001, "current_time_ms": 670341, "exploitability": 0.140966},
    {"iteration": 5340001, "current_time_ms": 671477, "exploitability": 0.14094},
    {"iteration": 5350001, "current_time_ms": 673026, "exploitability": 0.140944},
    {"iteration": 5360001, "current_time_ms": 674422, "exploitability": 0.140984},
    {"iteration": 5370001, "current_time_ms": 675660, "exploitability": 0.141026},
    {"iteration": 5380001, "current_time_ms": 677175, "exploitability": 0.141073},
    {"iteration": 5390001, "current_time_ms": 678502, "exploitability": 0.141114},
    {"iteration": 5400001, "current_time_ms": 679645, "exploitability": 0.141125},
    {"iteration": 5410001, "current_time_ms": 680698, "exploitability": 0.141125},
    {"iteration": 5420001, "current_time_ms": 681766, "exploitability": 0.141119},
    {"iteration": 5430001, "current_time_ms": 682805, "exploitability": 0.141121},
    {"iteration": 5440001, "current_time_ms": 683906, "exploitability": 0.141102},
    {"iteration": 5450001, "current_time_ms": 684966, "exploitability": 0.141101},
    {"iteration": 5460001, "current_time_ms": 686092, "exploitability": 0.141099},
    {"iteration": 5470001, "current_time_ms": 687281, "exploitability": 0.141086},
    {"iteration": 5480001, "current_time_ms": 688358, "exploitability": 0.141086},
    {"iteration": 5490001, "current_time_ms": 689414, "exploitability": 0.141052},
    {"iteration": 5500001, "current_time_ms": 690502, "exploitability": 0.141025},
    {"iteration": 5510001, "current_time_ms": 691673, "exploitability": 0.140992},
    {"iteration": 5520001, "current_time_ms": 693165, "exploitability": 0.140972},
    {"iteration": 5530001, "current_time_ms": 694497, "exploitability": 0.14094},
    {"iteration": 5540001, "current_time_ms": 695701, "exploitability": 0.140906},
    {"iteration": 5550001, "current_time_ms": 696788, "exploitability": 0.140836},
    {"iteration": 5560001, "current_time_ms": 697875, "exploitability": 0.140746},
    {"iteration": 5570001, "current_time_ms": 698914, "exploitability": 0.140674},
    {"iteration": 5580001, "current_time_ms": 699998, "exploitability": 0.140618},
    {"iteration": 5590001, "current_time_ms": 701041, "exploitability": 0.140557},
    {"iteration": 5600001, "current_time_ms": 702112, "exploitability": 0.140491},
    {"iteration": 5610001, "current_time_ms": 703211, "exploitability": 0.140444},
    {"iteration": 5620001, "current_time_ms": 704317, "exploitability": 0.140374},
    {"iteration": 5630001, "current_time_ms": 705766, "exploitability": 0.140282},
    {"iteration": 5640001, "current_time_ms": 707262, "exploitability": 0.140168},
    {"iteration": 5650001, "current_time_ms": 708685, "exploitability": 0.14005},
    {"iteration": 5660001, "current_time_ms": 709775, "exploitability": 0.139969},
    {"iteration": 5670001, "current_time_ms": 710818, "exploitability": 0.139899},
    {"iteration": 5680001, "current_time_ms": 712181, "exploitability": 0.139788},
    {"iteration": 5690001, "current_time_ms": 713804, "exploitability": 0.13967},
    {"iteration": 5700001, "current_time_ms": 715260, "exploitability": 0.139553},
    {"iteration": 5710001, "current_time_ms": 717000, "exploitability": 0.139437},
    {"iteration": 5720001, "current_time_ms": 718834, "exploitability": 0.139327},
    {"iteration": 5730001, "current_time_ms": 720588, "exploitability": 0.13922},
    {"iteration": 5740001, "current_time_ms": 722357, "exploitability": 0.13909},
    {"iteration": 5750001, "current_time_ms": 724036, "exploitability": 0.138973},
    {"iteration": 5760001, "current_time_ms": 725569, "exploitability": 0.138859},
    {"iteration": 5770001, "current_time_ms": 727416, "exploitability": 0.138772},
    {"iteration": 5780001, "current_time_ms": 729012, "exploitability": 0.138724},
    {"iteration": 5790001, "current_time_ms": 730419, "exploitability": 0.138663},
    {"iteration": 5800001, "current_time_ms": 731894, "exploitability": 0.138579},
    {"iteration": 5810001, "current_time_ms": 733341, "exploitability": 0.138491},
    {"iteration": 5820001, "current_time_ms": 734822, "exploitability": 0.138413},
    {"iteration": 5830001, "current_time_ms": 736141, "exploitability": 0.138331},
    {"iteration": 5840001, "current_time_ms": 737355, "exploitability": 0.138231},
    {"iteration": 5850001, "current_time_ms": 738510, "exploitability": 0.138125},
    {"iteration": 5860001, "current_time_ms": 739958, "exploitability": 0.138023},
    {"iteration": 5870001, "current_time_ms": 741395, "exploitability": 0.137918},
    {"iteration": 5880001, "current_time_ms": 742651, "exploitability": 0.137828},
    {"iteration": 5890001, "current_time_ms": 743846, "exploitability": 0.13772},
    {"iteration": 5900001, "current_time_ms": 744968, "exploitability": 0.137607},
    {"iteration": 5910001, "current_time_ms": 746197, "exploitability": 0.137501},
    {"iteration": 5920001, "current_time_ms": 747273, "exploitability": 0.137426},
    {"iteration": 5930001, "current_time_ms": 748395, "exploitability": 0.137371},
    {"iteration": 5940001, "current_time_ms": 749486, "exploitability": 0.137303},
    {"iteration": 5950001, "current_time_ms": 750580, "exploitability": 0.137252},
    {"iteration": 5960001, "current_time_ms": 751710, "exploitability": 0.13722},
    {"iteration": 5970001, "current_time_ms": 752896, "exploitability": 0.1372},
    {"iteration": 5980001, "current_time_ms": 753970, "exploitability": 0.137189},
    {"iteration": 5990001, "current_time_ms": 755062, "exploitability": 0.137178},
    {"iteration": 6000001, "current_time_ms": 756273, "exploitability": 0.137202},
    {"iteration": 6010001, "current_time_ms": 757507, "exploitability": 0.13721},
    {"iteration": 6020001, "current_time_ms": 758563, "exploitability": 0.13721},
    {"iteration": 6030001, "current_time_ms": 759604, "exploitability": 0.137193},
    {"iteration": 6040001, "current_time_ms": 760567, "exploitability": 0.137173},
    {"iteration": 6050001, "current_time_ms": 761573, "exploitability": 0.13713},
    {"iteration": 6060001, "current_time_ms": 762705, "exploitability": 0.137097},
    {"iteration": 6070001, "current_time_ms": 763790, "exploitability": 0.137086},
    {"iteration": 6080001, "current_time_ms": 764884, "exploitability": 0.137085},
    {"iteration": 6090001, "current_time_ms": 765986, "exploitability": 0.137076},
    {"iteration": 6100001, "current_time_ms": 767613, "exploitability": 0.137033},
    {"iteration": 6110001, "current_time_ms": 769134, "exploitability": 0.136976},
    {"iteration": 6120001, "current_time_ms": 770354, "exploitability": 0.136894},
    {"iteration": 6130001, "current_time_ms": 771700, "exploitability": 0.136793},
    {"iteration": 6140001, "current_time_ms": 772985, "exploitability": 0.136676},
    {"iteration": 6150001, "current_time_ms": 774199, "exploitability": 0.136576},
    {"iteration": 6160001, "current_time_ms": 775300, "exploitability": 0.136476},
    {"iteration": 6170001, "current_time_ms": 776439, "exploitability": 0.136364},
    {"iteration": 6180001, "current_time_ms": 777606, "exploitability": 0.136257},
    {"iteration": 6190001, "current_time_ms": 778723, "exploitability": 0.13617},
    {"iteration": 6200001, "current_time_ms": 779942, "exploitability": 0.136101},
    {"iteration": 6210001, "current_time_ms": 781265, "exploitability": 0.136012},
    {"iteration": 6220001, "current_time_ms": 782429, "exploitability": 0.135923},
    {"iteration": 6230001, "current_time_ms": 783467, "exploitability": 0.135836},
    {"iteration": 6240001, "current_time_ms": 784581, "exploitability": 0.135763},
    {"iteration": 6250001, "current_time_ms": 785680, "exploitability": 0.135644},
    {"iteration": 6260001, "current_time_ms": 786805, "exploitability": 0.135518},
    {"iteration": 6270001, "current_time_ms": 787883, "exploitability": 0.135377},
    {"iteration": 6280001, "current_time_ms": 788995, "exploitability": 0.135257},
    {"iteration": 6290001, "current_time_ms": 790179, "exploitability": 0.135144},
    {"iteration": 6300001, "current_time_ms": 791513, "exploitability": 0.13505},
    {"iteration": 6310001, "current_time_ms": 792579, "exploitability": 0.134937},
    {"iteration": 6320001, "current_time_ms": 793649, "exploitability": 0.134816},
    {"iteration": 6330001, "current_time_ms": 794724, "exploitability": 0.134689},
    {"iteration": 6340001, "current_time_ms": 795807, "exploitability": 0.134553},
    {"iteration": 6350001, "current_time_ms": 796889, "exploitability": 0.134446},
    {"iteration": 6360001, "current_time_ms": 798010, "exploitability": 0.134358},
    {"iteration": 6370001, "current_time_ms": 799070, "exploitability": 0.134269},
    {"iteration": 6380001, "current_time_ms": 800144, "exploitability": 0.134187},
    {"iteration": 6390001, "current_time_ms": 801482, "exploitability": 0.134097},
    {"iteration": 6400001, "current_time_ms": 803070, "exploitability": 0.133992},
    {"iteration": 6410001, "current_time_ms": 804310, "exploitability": 0.133904},
    {"iteration": 6420001, "current_time_ms": 805429, "exploitability": 0.133827},
    {"iteration": 6430001, "current_time_ms": 806612, "exploitability": 0.133736},
    {"iteration": 6440001, "current_time_ms": 808161, "exploitability": 0.133636},
    {"iteration": 6450001, "current_time_ms": 809675, "exploitability": 0.133522},
    {"iteration": 6460001, "current_time_ms": 811016, "exploitability": 0.133414},
    {"iteration": 6470001, "current_time_ms": 812327, "exploitability": 0.133301},
    {"iteration": 6480001, "current_time_ms": 813697, "exploitability": 0.133154},
    {"iteration": 6490001, "current_time_ms": 814964, "exploitability": 0.133018},
    {"iteration": 6500001, "current_time_ms": 816047, "exploitability": 0.132892},
    {"iteration": 6510001, "current_time_ms": 817118, "exploitability": 0.132756},
    {"iteration": 6520001, "current_time_ms": 818233, "exploitability": 0.13261},
    {"iteration": 6530001, "current_time_ms": 819287, "exploitability": 0.132459},
    {"iteration": 6540001, "current_time_ms": 820468, "exploitability": 0.132318},
    {"iteration": 6550001, "current_time_ms": 821631, "exploitability": 0.132195},
    {"iteration": 6560001, "current_time_ms": 822873, "exploitability": 0.132067},
    {"iteration": 6570001, "current_time_ms": 824598, "exploitability": 0.131924},
    {"iteration": 6580001, "current_time_ms": 825803, "exploitability": 0.131749},
    {"iteration": 6590001, "current_time_ms": 826961, "exploitability": 0.131597},
    {"iteration": 6600001, "current_time_ms": 828160, "exploitability": 0.131468},
    {"iteration": 6610001, "current_time_ms": 829327, "exploitability": 0.131341},
    {"iteration": 6620001, "current_time_ms": 830447, "exploitability": 0.131203},
    {"iteration": 6630001, "current_time_ms": 831630, "exploitability": 0.13108},
    {"iteration": 6640001, "current_time_ms": 832843, "exploitability": 0.130984},
    {"iteration": 6650001, "current_time_ms": 834092, "exploitability": 0.130881},
    {"iteration": 6660001, "current_time_ms": 835248, "exploitability": 0.130752},
    {"iteration": 6670001, "current_time_ms": 836341, "exploitability": 0.130616},
    {"iteration": 6680001, "current_time_ms": 837662, "exploitability": 0.130497},
    {"iteration": 6690001, "current_time_ms": 838747, "exploitability": 0.130374},
    {"iteration": 6700001, "current_time_ms": 840480, "exploitability": 0.130249},
    {"iteration": 6710001, "current_time_ms": 842728, "exploitability": 0.130123},
    {"iteration": 6720001, "current_time_ms": 845222, "exploitability": 0.130006},
    {"iteration": 6730001, "current_time_ms": 846834, "exploitability": 0.129888},
    {"iteration": 6740001, "current_time_ms": 848930, "exploitability": 0.129792},
    {"iteration": 6750001, "current_time_ms": 850965, "exploitability": 0.129667},
    {"iteration": 6760001, "current_time_ms": 852989, "exploitability": 0.129537},
    {"iteration": 6770001, "current_time_ms": 854408, "exploitability": 0.12942},
    {"iteration": 6780001, "current_time_ms": 855648, "exploitability": 0.129306},
    {"iteration": 6790001, "current_time_ms": 856688, "exploitability": 0.129174},
    {"iteration": 6800001, "current_time_ms": 858016, "exploitability": 0.12902},
    {"iteration": 6810001, "current_time_ms": 859699, "exploitability": 0.12889},
    {"iteration": 6820001, "current_time_ms": 861037, "exploitability": 0.128736},
    {"iteration": 6830001, "current_time_ms": 862343, "exploitability": 0.128587},
    {"iteration": 6840001, "current_time_ms": 863989, "exploitability": 0.128451},
    {"iteration": 6850001, "current_time_ms": 866186, "exploitability": 0.128309},
    {"iteration": 6860001, "current_time_ms": 867819, "exploitability": 0.128173},
    {"iteration": 6870001, "current_time_ms": 869466, "exploitability": 0.128029},
    {"iteration": 6880001, "current_time_ms": 871427, "exploitability": 0.12787},
    {"iteration": 6890001, "current_time_ms": 873540, "exploitability": 0.127705},
    {"iteration": 6900001, "current_time_ms": 875543, "exploitability": 0.12754},
    {"iteration": 6910001, "current_time_ms": 877188, "exploitability": 0.127373},
    {"iteration": 6920001, "current_time_ms": 879434, "exploitability": 0.127218},
    {"iteration": 6930001, "current_time_ms": 881495, "exploitability": 0.12709},
    {"iteration": 6940001, "current_time_ms": 882862, "exploitability": 0.12703},
    {"iteration": 6950001, "current_time_ms": 884197, "exploitability": 0.12697},
    {"iteration": 6960001, "current_time_ms": 885711, "exploitability": 0.126887},
    {"iteration": 6970001, "current_time_ms": 887208, "exploitability": 0.126812},
    {"iteration": 6980001, "current_time_ms": 888542, "exploitability": 0.126731},
    {"iteration": 6990001, "current_time_ms": 889818, "exploitability": 0.126666},
    {"iteration": 7000001, "current_time_ms": 891054, "exploitability": 0.126608},
    {"iteration": 7010001, "current_time_ms": 892226, "exploitability": 0.126547},
    {"iteration": 7020001, "current_time_ms": 893277, "exploitability": 0.126506},
    {"iteration": 7030001, "current_time_ms": 894377, "exploitability": 0.12646},
    {"iteration": 7040001, "current_time_ms": 895497, "exploitability": 0.126414},
    {"iteration": 7050001, "current_time_ms": 896591, "exploitability": 0.126368},
    {"iteration": 7060001, "current_time_ms": 897630, "exploitability": 0.126324},
    {"iteration": 7070001, "current_time_ms": 898702, "exploitability": 0.126275},
    {"iteration": 7080001, "current_time_ms": 899781, "exploitability": 0.126234},
    {"iteration": 7090001, "current_time_ms": 900804, "exploitability": 0.126179},
    {"iteration": 7100001, "current_time_ms": 901851, "exploitability": 0.12614},
    {"iteration": 7110001, "current_time_ms": 902886, "exploitability": 0.126097},
    {"iteration": 7120001, "current_time_ms": 903964, "exploitability": 0.126044},
    {"iteration": 7130001, "current_time_ms": 905035, "exploitability": 0.125989},
    {"iteration": 7140001, "current_time_ms": 906096, "exploitability": 0.125918},
    {"iteration": 7150001, "current_time_ms": 907114, "exploitability": 0.125831},
    {"iteration": 7160001, "current_time_ms": 908181, "exploitability": 0.125751},
    {"iteration": 7170001, "current_time_ms": 909383, "exploitability": 0.125673},
    {"iteration": 7180001, "current_time_ms": 910601, "exploitability": 0.125587},
    {"iteration": 7190001, "current_time_ms": 911628, "exploitability": 0.125497},
    {"iteration": 7200001, "current_time_ms": 912715, "exploitability": 0.125393},
    {"iteration": 7210001, "current_time_ms": 913777, "exploitability": 0.125282},
    {"iteration": 7220001, "current_time_ms": 914909, "exploitability": 0.125171},
    {"iteration": 7230001, "current_time_ms": 916106, "exploitability": 0.125088},
    {"iteration": 7240001, "current_time_ms": 917515, "exploitability": 0.125036},
    {"iteration": 7250001, "current_time_ms": 918809, "exploitability": 0.125002},
    {"iteration": 7260001, "current_time_ms": 919887, "exploitability": 0.12497},
    {"iteration": 7270001, "current_time_ms": 920958, "exploitability": 0.12493},
    {"iteration": 7280001, "current_time_ms": 922052, "exploitability": 0.12488},
    {"iteration": 7290001, "current_time_ms": 923135, "exploitability": 0.124785},
    {"iteration": 7300001, "current_time_ms": 924279, "exploitability": 0.124664},
    {"iteration": 7310001, "current_time_ms": 925589, "exploitability": 0.124527},
    {"iteration": 7320001, "current_time_ms": 927048, "exploitability": 0.124383},
    {"iteration": 7330001, "current_time_ms": 928475, "exploitability": 0.124236},
    {"iteration": 7340001, "current_time_ms": 929916, "exploitability": 0.124113},
    {"iteration": 7350001, "current_time_ms": 931030, "exploitability": 0.123978},
    {"iteration": 7360001, "current_time_ms": 932138, "exploitability": 0.123821},
    {"iteration": 7370001, "current_time_ms": 933284, "exploitability": 0.123683},
    {"iteration": 7380001, "current_time_ms": 934580, "exploitability": 0.123548},
    {"iteration": 7390001, "current_time_ms": 935839, "exploitability": 0.12342},
    {"iteration": 7400001, "current_time_ms": 936907, "exploitability": 0.123299},
    {"iteration": 7410001, "current_time_ms": 937991, "exploitability": 0.123179},
    {"iteration": 7420001, "current_time_ms": 939198, "exploitability": 0.123071},
    {"iteration": 7430001, "current_time_ms": 940383, "exploitability": 0.122969},
    {"iteration": 7440001, "current_time_ms": 941442, "exploitability": 0.122883},
    {"iteration": 7450001, "current_time_ms": 942501, "exploitability": 0.122818},
    {"iteration": 7460001, "current_time_ms": 943588, "exploitability": 0.122742},
    {"iteration": 7470001, "current_time_ms": 944713, "exploitability": 0.122666},
    {"iteration": 7480001, "current_time_ms": 945846, "exploitability": 0.122591},
    {"iteration": 7490001, "current_time_ms": 947030, "exploitability": 0.122488},
    {"iteration": 7500001, "current_time_ms": 948263, "exploitability": 0.122383},
    {"iteration": 7510001, "current_time_ms": 949384, "exploitability": 0.122292},
    {"iteration": 7520001, "current_time_ms": 950419, "exploitability": 0.122213},
    {"iteration": 7530001, "current_time_ms": 951476, "exploitability": 0.122134},
    {"iteration": 7540001, "current_time_ms": 952567, "exploitability": 0.122039},
    {"iteration": 7550001, "current_time_ms": 953631, "exploitability": 0.121947},
    {"iteration": 7560001, "current_time_ms": 954736, "exploitability": 0.121854},
    {"iteration": 7570001, "current_time_ms": 955820, "exploitability": 0.121771},
    {"iteration": 7580001, "current_time_ms": 956898, "exploitability": 0.121704},
    {"iteration": 7590001, "current_time_ms": 957983, "exploitability": 0.121627},
    {"iteration": 7600001, "current_time_ms": 959081, "exploitability": 0.121561},
    {"iteration": 7610001, "current_time_ms": 960145, "exploitability": 0.121502},
    {"iteration": 7620001, "current_time_ms": 961210, "exploitability": 0.121442},
    {"iteration": 7630001, "current_time_ms": 962284, "exploitability": 0.121387},
    {"iteration": 7640001, "current_time_ms": 963398, "exploitability": 0.12136},
    {"iteration": 7650001, "current_time_ms": 964485, "exploitability": 0.121353},
    {"iteration": 7660001, "current_time_ms": 965569, "exploitability": 0.12136},
    {"iteration": 7670001, "current_time_ms": 966721, "exploitability": 0.121367},
    {"iteration": 7680001, "current_time_ms": 967824, "exploitability": 0.121364},
    {"iteration": 7690001, "current_time_ms": 969037, "exploitability": 0.121355},
    {"iteration": 7700001, "current_time_ms": 970247, "exploitability": 0.121347},
    {"iteration": 7710001, "current_time_ms": 971324, "exploitability": 0.121351},
    {"iteration": 7720001, "current_time_ms": 972421, "exploitability": 0.121348},
    {"iteration": 7730001, "current_time_ms": 973524, "exploitability": 0.121342},
    {"iteration": 7740001, "current_time_ms": 974644, "exploitability": 0.121342},
    {"iteration": 7750001, "current_time_ms": 975735, "exploitability": 0.121333},
    {"iteration": 7760001, "current_time_ms": 976821, "exploitability": 0.121329},
    {"iteration": 7770001, "current_time_ms": 977874, "exploitability": 0.121327},
    {"iteration": 7780001, "current_time_ms": 978943, "exploitability": 0.121366},
    {"iteration": 7790001, "current_time_ms": 980009, "exploitability": 0.121424},
    {"iteration": 7800001, "current_time_ms": 981112, "exploitability": 0.12147},
    {"iteration": 7810001, "current_time_ms": 982209, "exploitability": 0.121513},
    {"iteration": 7820001, "current_time_ms": 983287, "exploitability": 0.12156},
    {"iteration": 7830001, "current_time_ms": 984363, "exploitability": 0.12162},
    {"iteration": 7840001, "current_time_ms": 985442, "exploitability": 0.121666},
    {"iteration": 7850001, "current_time_ms": 986504, "exploitability": 0.121681},
    {"iteration": 7860001, "current_time_ms": 987561, "exploitability": 0.121695},
    {"iteration": 7870001, "current_time_ms": 988787, "exploitability": 0.121698},
    {"iteration": 7880001, "current_time_ms": 990276, "exploitability": 0.121681},
    {"iteration": 7890001, "current_time_ms": 991602, "exploitability": 0.121649},
    {"iteration": 7900001, "current_time_ms": 992835, "exploitability": 0.121638},
    {"iteration": 7910001, "current_time_ms": 993906, "exploitability": 0.12163},
    {"iteration": 7920001, "current_time_ms": 994972, "exploitability": 0.121617},
    {"iteration": 7930001, "current_time_ms": 996251, "exploitability": 0.121621},
    {"iteration": 7940001, "current_time_ms": 997389, "exploitability": 0.121597},
    {"iteration": 7950001, "current_time_ms": 998849, "exploitability": 0.121574},
    {"iteration": 7960001, "current_time_ms": 1000368, "exploitability": 0.121537},
    {"iteration": 7970001, "current_time_ms": 1001541, "exploitability": 0.121513},
    {"iteration": 7980001, "current_time_ms": 1002674, "exploitability": 0.121469},
    {"iteration": 7990001, "current_time_ms": 1003773, "exploitability": 0.121414},
    {"iteration": 8000001, "current_time_ms": 1004821, "exploitability": 0.121356},
    {"iteration": 8010001, "current_time_ms": 1005909, "exploitability": 0.121306},
    {"iteration": 8020001, "current_time_ms": 1006978, "exploitability": 0.121248},
    {"iteration": 8030001, "current_time_ms": 1008045, "exploitability": 0.121186},
    {"iteration": 8040001, "current_time_ms": 1009108, "exploitability": 0.121111},
    {"iteration": 8050001, "current_time_ms": 1010213, "exploitability": 0.121039},
    {"iteration": 8060001, "current_time_ms": 1011268, "exploitability": 0.120969},
    {"iteration": 8070001, "current_time_ms": 1012358, "exploitability": 0.120906},
    {"iteration": 8080001, "current_time_ms": 1013414, "exploitability": 0.120848},
    {"iteration": 8090001, "current_time_ms": 1014494, "exploitability": 0.120784},
    {"iteration": 8100001, "current_time_ms": 1015565, "exploitability": 0.120738},
    {"iteration": 8110001, "current_time_ms": 1016631, "exploitability": 0.120698},
    {"iteration": 8120001, "current_time_ms": 1017699, "exploitability": 0.120636},
    {"iteration": 8130001, "current_time_ms": 1018790, "exploitability": 0.120575},
    {"iteration": 8140001, "current_time_ms": 1019847, "exploitability": 0.120506},
    {"iteration": 8150001, "current_time_ms": 1020917, "exploitability": 0.120435},
    {"iteration": 8160001, "current_time_ms": 1021973, "exploitability": 0.120371},
    {"iteration": 8170001, "current_time_ms": 1023049, "exploitability": 0.120299},
    {"iteration": 8180001, "current_time_ms": 1024131, "exploitability": 0.120243},
    {"iteration": 8190001, "current_time_ms": 1025192, "exploitability": 0.120211},
    {"iteration": 8200001, "current_time_ms": 1026245, "exploitability": 0.120194},
    {"iteration": 8210001, "current_time_ms": 1027312, "exploitability": 0.120171},
    {"iteration": 8220001, "current_time_ms": 1028439, "exploitability": 0.120142},
    {"iteration": 8230001, "current_time_ms": 1029562, "exploitability": 0.120128},
    {"iteration": 8240001, "current_time_ms": 1030698, "exploitability": 0.120107},
    {"iteration": 8250001, "current_time_ms": 1031787, "exploitability": 0.120086},
    {"iteration": 8260001, "current_time_ms": 1032921, "exploitability": 0.120058},
    {"iteration": 8270001, "current_time_ms": 1034074, "exploitability": 0.120027},
    {"iteration": 8280001, "current_time_ms": 1035229, "exploitability": 0.119965},
    {"iteration": 8290001, "current_time_ms": 1036404, "exploitability": 0.119897},
    {"iteration": 8300001, "current_time_ms": 1037518, "exploitability": 0.119826},
    {"iteration": 8310001, "current_time_ms": 1038659, "exploitability": 0.119767},
    {"iteration": 8320001, "current_time_ms": 1039822, "exploitability": 0.119713},
    {"iteration": 8330001, "current_time_ms": 1040960, "exploitability": 0.119666},
    {"iteration": 8340001, "current_time_ms": 1042090, "exploitability": 0.119626},
    {"iteration": 8350001, "current_time_ms": 1043234, "exploitability": 0.119593},
    {"iteration": 8360001, "current_time_ms": 1044408, "exploitability": 0.119561},
    {"iteration": 8370001, "current_time_ms": 1045683, "exploitability": 0.11955},
    {"iteration": 8380001, "current_time_ms": 1046892, "exploitability": 0.119511},
    {"iteration": 8390001, "current_time_ms": 1048029, "exploitability": 0.119487},
    {"iteration": 8400001, "current_time_ms": 1049363, "exploitability": 0.119454},
    {"iteration": 8410001, "current_time_ms": 1050583, "exploitability": 0.11941},
    {"iteration": 8420001, "current_time_ms": 1051650, "exploitability": 0.119349},
    {"iteration": 8430001, "current_time_ms": 1052818, "exploitability": 0.119308},
    {"iteration": 8440001, "current_time_ms": 1054198, "exploitability": 0.119259},
    {"iteration": 8450001, "current_time_ms": 1055508, "exploitability": 0.119201},
    {"iteration": 8460001, "current_time_ms": 1056630, "exploitability": 0.119146},
    {"iteration": 8470001, "current_time_ms": 1057710, "exploitability": 0.119103},
    {"iteration": 8480001, "current_time_ms": 1058957, "exploitability": 0.119052},
    {"iteration": 8490001, "current_time_ms": 1060167, "exploitability": 0.118978},
    {"iteration": 8500001, "current_time_ms": 1061320, "exploitability": 0.118919},
    {"iteration": 8510001, "current_time_ms": 1062480, "exploitability": 0.118855},
    {"iteration": 8520001, "current_time_ms": 1063613, "exploitability": 0.118772},
    {"iteration": 8530001, "current_time_ms": 1064686, "exploitability": 0.118701},
    {"iteration": 8540001, "current_time_ms": 1065947, "exploitability": 0.118647},
    {"iteration": 8550001, "current_time_ms": 1067104, "exploitability": 0.118594},
    {"iteration": 8560001, "current_time_ms": 1068284, "exploitability": 0.118523},
    {"iteration": 8570001, "current_time_ms": 1069441, "exploitability": 0.118459},
    {"iteration": 8580001, "current_time_ms": 1070611, "exploitability": 0.118404},
    {"iteration": 8590001, "current_time_ms": 1071834, "exploitability": 0.118352},
    {"iteration": 8600001, "current_time_ms": 1073018, "exploitability": 0.118301},
    {"iteration": 8610001, "current_time_ms": 1074151, "exploitability": 0.118247},
    {"iteration": 8620001, "current_time_ms": 1075196, "exploitability": 0.118194},
    {"iteration": 8630001, "current_time_ms": 1076310, "exploitability": 0.118152},
    {"iteration": 8640001, "current_time_ms": 1077459, "exploitability": 0.118105},
    {"iteration": 8650001, "current_time_ms": 1078553, "exploitability": 0.118048},
    {"iteration": 8660001, "current_time_ms": 1079667, "exploitability": 0.117973},
    {"iteration": 8670001, "current_time_ms": 1080776, "exploitability": 0.117899},
    {"iteration": 8680001, "current_time_ms": 1081877, "exploitability": 0.117844},
    {"iteration": 8690001, "current_time_ms": 1082985, "exploitability": 0.117803},
    {"iteration": 8700001, "current_time_ms": 1084071, "exploitability": 0.117781},
    {"iteration": 8710001, "current_time_ms": 1085183, "exploitability": 0.117764},
    {"iteration": 8720001, "current_time_ms": 1086328, "exploitability": 0.117747},
    {"iteration": 8730001, "current_time_ms": 1087448, "exploitability": 0.117742},
    {"iteration": 8740001, "current_time_ms": 1088738, "exploitability": 0.117747},
    {"iteration": 8750001, "current_time_ms": 1089917, "exploitability": 0.117741},
    {"iteration": 8760001, "current_time_ms": 1090958, "exploitability": 0.117748},
    {"iteration": 8770001, "current_time_ms": 1092021, "exploitability": 0.117764},
    {"iteration": 8780001, "current_time_ms": 1093052, "exploitability": 0.117774},
    {"iteration": 8790001, "current_time_ms": 1094130, "exploitability": 0.11778},
    {"iteration": 8800001, "current_time_ms": 1095198, "exploitability": 0.117793},
    {"iteration": 8810001, "current_time_ms": 1096285, "exploitability": 0.117809},
    {"iteration": 8820001, "current_time_ms": 1097367, "exploitability": 0.117808},
    {"iteration": 8830001, "current_time_ms": 1098452, "exploitability": 0.117806},
    {"iteration": 8840001, "current_time_ms": 1099495, "exploitability": 0.117817},
    {"iteration": 8850001, "current_time_ms": 1100583, "exploitability": 0.117813},
    {"iteration": 8860001, "current_time_ms": 1101615, "exploitability": 0.117791},
    {"iteration": 8870001, "current_time_ms": 1102680, "exploitability": 0.117764},
    {"iteration": 8880001, "current_time_ms": 1103739, "exploitability": 0.117747},
    {"iteration": 8890001, "current_time_ms": 1104853, "exploitability": 0.117727},
    {"iteration": 8900001, "current_time_ms": 1106036, "exploitability": 0.117708},
    {"iteration": 8910001, "current_time_ms": 1107525, "exploitability": 0.117667},
    {"iteration": 8920001, "current_time_ms": 1109148, "exploitability": 0.11761},
    {"iteration": 8930001, "current_time_ms": 1110547, "exploitability": 0.117554},
    {"iteration": 8940001, "current_time_ms": 1111981, "exploitability": 0.117501},
    {"iteration": 8950001, "current_time_ms": 1113473, "exploitability": 0.117448},
    {"iteration": 8960001, "current_time_ms": 1115178, "exploitability": 0.117404},
    {"iteration": 8970001, "current_time_ms": 1116805, "exploitability": 0.117355},
    {"iteration": 8980001, "current_time_ms": 1118430, "exploitability": 0.117305},
    {"iteration": 8990001, "current_time_ms": 1120202, "exploitability": 0.117262},
    {"iteration": 9000001, "current_time_ms": 1121762, "exploitability": 0.117209},
    {"iteration": 9010001, "current_time_ms": 1123425, "exploitability": 0.117147},
    {"iteration": 9020001, "current_time_ms": 1125040, "exploitability": 0.117075},
    {"iteration": 9030001, "current_time_ms": 1126521, "exploitability": 0.117002},
    {"iteration": 9040001, "current_time_ms": 1127760, "exploitability": 0.116947},
    {"iteration": 9050001, "current_time_ms": 1129231, "exploitability": 0.116902},
    {"iteration": 9060001, "current_time_ms": 1130511, "exploitability": 0.116866},
    {"iteration": 9070001, "current_time_ms": 1131793, "exploitability": 0.116827},
    {"iteration": 9080001, "current_time_ms": 1133064, "exploitability": 0.116812},
    {"iteration": 9090001, "current_time_ms": 1134159, "exploitability": 0.116806},
    {"iteration": 9100001, "current_time_ms": 1135178, "exploitability": 0.116815},
    {"iteration": 9110001, "current_time_ms": 1136246, "exploitability": 0.116827},
    {"iteration": 9120001, "current_time_ms": 1137354, "exploitability": 0.116827},
    {"iteration": 9130001, "current_time_ms": 1138447, "exploitability": 0.116826},
    {"iteration": 9140001, "current_time_ms": 1139501, "exploitability": 0.11683},
    {"iteration": 9150001, "current_time_ms": 1140563, "exploitability": 0.116816},
    {"iteration": 9160001, "current_time_ms": 1141601, "exploitability": 0.116813},
    {"iteration": 9170001, "current_time_ms": 1142662, "exploitability": 0.116824},
    {"iteration": 9180001, "current_time_ms": 1143677, "exploitability": 0.116844},
    {"iteration": 9190001, "current_time_ms": 1144742, "exploitability": 0.116864},
    {"iteration": 9200001, "current_time_ms": 1145753, "exploitability": 0.116889},
    {"iteration": 9210001, "current_time_ms": 1146793, "exploitability": 0.116918},
    {"iteration": 9220001, "current_time_ms": 1147815, "exploitability": 0.116945},
    {"iteration": 9230001, "current_time_ms": 1148834, "exploitability": 0.116978},
    {"iteration": 9240001, "current_time_ms": 1149895, "exploitability": 0.117015},
    {"iteration": 9250001, "current_time_ms": 1150945, "exploitability": 0.117046},
    {"iteration": 9260001, "current_time_ms": 1151986, "exploitability": 0.117054},
    {"iteration": 9270001, "current_time_ms": 1153004, "exploitability": 0.11706},
    {"iteration": 9280001, "current_time_ms": 1154045, "exploitability": 0.117045},
    {"iteration": 9290001, "current_time_ms": 1155104, "exploitability": 0.117015},
    {"iteration": 9300001, "current_time_ms": 1156127, "exploitability": 0.116982},
    {"iteration": 9310001, "current_time_ms": 1157186, "exploitability": 0.116941},
    {"iteration": 9320001, "current_time_ms": 1158216, "exploitability": 0.116914},
    {"iteration": 9330001, "current_time_ms": 1159281, "exploitability": 0.116896},
    {"iteration": 9340001, "current_time_ms": 1160447, "exploitability": 0.116881},
    {"iteration": 9350001, "current_time_ms": 1161487, "exploitability": 0.116847},
    {"iteration": 9360001, "current_time_ms": 1162493, "exploitability": 0.116789},
    {"iteration": 9370001, "current_time_ms": 1163545, "exploitability": 0.116722},
    {"iteration": 9380001, "current_time_ms": 1164588, "exploitability": 0.116646},
    {"iteration": 9390001, "current_time_ms": 1165777, "exploitability": 0.116588},
    {"iteration": 9400001, "current_time_ms": 1166953, "exploitability": 0.116514},
    {"iteration": 9410001, "current_time_ms": 1168041, "exploitability": 0.116453},
    {"iteration": 9420001, "current_time_ms": 1169094, "exploitability": 0.116403},
    {"iteration": 9430001, "current_time_ms": 1170334, "exploitability": 0.116363},
    {"iteration": 9440001, "current_time_ms": 1171470, "exploitability": 0.116343},
    {"iteration": 9450001, "current_time_ms": 1172495, "exploitability": 0.116313},
    {"iteration": 9460001, "current_time_ms": 1173550, "exploitability": 0.116286},
    {"iteration": 9470001, "current_time_ms": 1174601, "exploitability": 0.116274},
    {"iteration": 9480001, "current_time_ms": 1175768, "exploitability": 0.116265},
    {"iteration": 9490001, "current_time_ms": 1176931, "exploitability": 0.116259},
    {"iteration": 9500001, "current_time_ms": 1177948, "exploitability": 0.116252},
    {"iteration": 9510001, "current_time_ms": 1179013, "exploitability": 0.116246},
    {"iteration": 9520001, "current_time_ms": 1180071, "exploitability": 0.116267},
    {"iteration": 9530001, "current_time_ms": 1181139, "exploitability": 0.116288},
    {"iteration": 9540001, "current_time_ms": 1182229, "exploitability": 0.116303},
    {"iteration": 9550001, "current_time_ms": 1183264, "exploitability": 0.116299},
    {"iteration": 9560001, "current_time_ms": 1184318, "exploitability": 0.116289},
    {"iteration": 9570001, "current_time_ms": 1185331, "exploitability": 0.116298},
    {"iteration": 9580001, "current_time_ms": 1186389, "exploitability": 0.116317},
    {"iteration": 9590001, "current_time_ms": 1187415, "exploitability": 0.116349},
    {"iteration": 9600001, "current_time_ms": 1188513, "exploitability": 0.116388},
    {"iteration": 9610001, "current_time_ms": 1189585, "exploitability": 0.116419},
    {"iteration": 9620001, "current_time_ms": 1190677, "exploitability": 0.116458},
    {"iteration": 9630001, "current_time_ms": 1191758, "exploitability": 0.116503},
    {"iteration": 9640001, "current_time_ms": 1192816, "exploitability": 0.116538},
    {"iteration": 9650001, "current_time_ms": 1193902, "exploitability": 0.116584},
    {"iteration": 9660001, "current_time_ms": 1195005, "exploitability": 0.116615},
    {"iteration": 9670001, "current_time_ms": 1196089, "exploitability": 0.116649},
    {"iteration": 9680001, "current_time_ms": 1197160, "exploitability": 0.11668},
    {"iteration": 9690001, "current_time_ms": 1198244, "exploitability": 0.116696},
    {"iteration": 9700001, "current_time_ms": 1199366, "exploitability": 0.116702},
    {"iteration": 9710001, "current_time_ms": 1200448, "exploitability": 0.116702},
    {"iteration": 9720001, "current_time_ms": 1201531, "exploitability": 0.116703},
    {"iteration": 9730001, "current_time_ms": 1202598, "exploitability": 0.116694},
    {"iteration": 9740001, "current_time_ms": 1203674, "exploitability": 0.116683},
    {"iteration": 9750001, "current_time_ms": 1204758, "exploitability": 0.116663},
    {"iteration": 9760001, "current_time_ms": 1205837, "exploitability": 0.116652},
    {"iteration": 9770001, "current_time_ms": 1206896, "exploitability": 0.116649},
    {"iteration": 9780001, "current_time_ms": 1207942, "exploitability": 0.116645},
    {"iteration": 9790001, "current_time_ms": 1208991, "exploitability": 0.116644},
    {"iteration": 9800001, "current_time_ms": 1210036, "exploitability": 0.11663},
    {"iteration": 9810001, "current_time_ms": 1211164, "exploitability": 0.116607},
    {"iteration": 9820001, "current_time_ms": 1212399, "exploitability": 0.116572},
    {"iteration": 9830001, "current_time_ms": 1213460, "exploitability": 0.116516},
    {"iteration": 9840001, "current_time_ms": 1214469, "exploitability": 0.11646},
    {"iteration": 9850001, "current_time_ms": 1215530, "exploitability": 0.116386},
    {"iteration": 9860001, "current_time_ms": 1216577, "exploitability": 0.116302},
    {"iteration": 9870001, "current_time_ms": 1217665, "exploitability": 0.1162},
    {"iteration": 9880001, "current_time_ms": 1218710, "exploitability": 0.11609},
    {"iteration": 9890001, "current_time_ms": 1219837, "exploitability": 0.115977},
    {"iteration": 9900001, "current_time_ms": 1220936, "exploitability": 0.115868},
    {"iteration": 9910001, "current_time_ms": 1222054, "exploitability": 0.115768},
    {"iteration": 9920001, "current_time_ms": 1223278, "exploitability": 0.11565},
    {"iteration": 9930001, "current_time_ms": 1224684, "exploitability": 0.115532},
    {"iteration": 9940001, "current_time_ms": 1226150, "exploitability": 0.115399},
    {"iteration": 9950001, "current_time_ms": 1227334, "exploitability": 0.115263},
    {"iteration": 9960001, "current_time_ms": 1228419, "exploitability": 0.11514},
    {"iteration": 9970001, "current_time_ms": 1229553, "exploitability": 0.11503},
    {"iteration": 9980001, "current_time_ms": 1230623, "exploitability": 0.11492},
    {"iteration": 9990001, "current_time_ms": 1231699, "exploitability": 0.114809},
    {"iteration": 10000001, "current_time_ms": 1232758, "exploitability": 0.114698},
  ]
}


==> plots/backup/ib__45_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 865, "exploitability": 1.33189},
    {"iteration": 20001, "current_time_ms": 1729, "exploitability": 0.995915},
    {"iteration": 30001, "current_time_ms": 2506, "exploitability": 0.841414},
    {"iteration": 40001, "current_time_ms": 3226, "exploitability": 0.766091},
    {"iteration": 50001, "current_time_ms": 3976, "exploitability": 0.725827},
    {"iteration": 60001, "current_time_ms": 4759, "exploitability": 0.692198},
    {"iteration": 70001, "current_time_ms": 5657, "exploitability": 0.662816},
    {"iteration": 80001, "current_time_ms": 6533, "exploitability": 0.635365},
    {"iteration": 90001, "current_time_ms": 7454, "exploitability": 0.610208},
    {"iteration": 100001, "current_time_ms": 8370, "exploitability": 0.584403},
    {"iteration": 110001, "current_time_ms": 9140, "exploitability": 0.553006},
    {"iteration": 120001, "current_time_ms": 9870, "exploitability": 0.527277},
    {"iteration": 130001, "current_time_ms": 10729, "exploitability": 0.511787},
    {"iteration": 140001, "current_time_ms": 11469, "exploitability": 0.495304},
    {"iteration": 150001, "current_time_ms": 12221, "exploitability": 0.481838},
    {"iteration": 160001, "current_time_ms": 12983, "exploitability": 0.47014},
    {"iteration": 170001, "current_time_ms": 13844, "exploitability": 0.461698},
    {"iteration": 180001, "current_time_ms": 14804, "exploitability": 0.45531},
    {"iteration": 190001, "current_time_ms": 15589, "exploitability": 0.453146},
    {"iteration": 200001, "current_time_ms": 16367, "exploitability": 0.450442},
    {"iteration": 210001, "current_time_ms": 17161, "exploitability": 0.442741},
    {"iteration": 220001, "current_time_ms": 18184, "exploitability": 0.435428},
    {"iteration": 230001, "current_time_ms": 19269, "exploitability": 0.427798},
    {"iteration": 240001, "current_time_ms": 20244, "exploitability": 0.41925},
    {"iteration": 250001, "current_time_ms": 21219, "exploitability": 0.41204},
    {"iteration": 260001, "current_time_ms": 22176, "exploitability": 0.40466},
    {"iteration": 270001, "current_time_ms": 23123, "exploitability": 0.3983},
    {"iteration": 280001, "current_time_ms": 24027, "exploitability": 0.393313},
    {"iteration": 290001, "current_time_ms": 24950, "exploitability": 0.388863},
    {"iteration": 300001, "current_time_ms": 25842, "exploitability": 0.385094},
    {"iteration": 310001, "current_time_ms": 26777, "exploitability": 0.381899},
    {"iteration": 320001, "current_time_ms": 27835, "exploitability": 0.378286},
    {"iteration": 330001, "current_time_ms": 28772, "exploitability": 0.373245},
    {"iteration": 340001, "current_time_ms": 29576, "exploitability": 0.367153},
    {"iteration": 350001, "current_time_ms": 30248, "exploitability": 0.362516},
    {"iteration": 360001, "current_time_ms": 31586, "exploitability": 0.359503},
    {"iteration": 370001, "current_time_ms": 32760, "exploitability": 0.356428},
    {"iteration": 380001, "current_time_ms": 34075, "exploitability": 0.35296},
    {"iteration": 390001, "current_time_ms": 35289, "exploitability": 0.350428},
    {"iteration": 400001, "current_time_ms": 36976, "exploitability": 0.34721},
    {"iteration": 410001, "current_time_ms": 38144, "exploitability": 0.343071},
    {"iteration": 420001, "current_time_ms": 39188, "exploitability": 0.338834},
    {"iteration": 430001, "current_time_ms": 40486, "exploitability": 0.33562},
    {"iteration": 440001, "current_time_ms": 41743, "exploitability": 0.33261},
    {"iteration": 450001, "current_time_ms": 42901, "exploitability": 0.329796},
    {"iteration": 460001, "current_time_ms": 44089, "exploitability": 0.327191},
    {"iteration": 470001, "current_time_ms": 45220, "exploitability": 0.324525},
    {"iteration": 480001, "current_time_ms": 46419, "exploitability": 0.321236},
    {"iteration": 490001, "current_time_ms": 47513, "exploitability": 0.318393},
    {"iteration": 500001, "current_time_ms": 48559, "exploitability": 0.316335},
    {"iteration": 510001, "current_time_ms": 49648, "exploitability": 0.314876},
    {"iteration": 520001, "current_time_ms": 50671, "exploitability": 0.313919},
    {"iteration": 530001, "current_time_ms": 51746, "exploitability": 0.311868},
    {"iteration": 540001, "current_time_ms": 52724, "exploitability": 0.309574},
    {"iteration": 550001, "current_time_ms": 53851, "exploitability": 0.307357},
    {"iteration": 560001, "current_time_ms": 54567, "exploitability": 0.305079},
    {"iteration": 570001, "current_time_ms": 55260, "exploitability": 0.302642},
    {"iteration": 580001, "current_time_ms": 55987, "exploitability": 0.300278},
    {"iteration": 590001, "current_time_ms": 56831, "exploitability": 0.298459},
    {"iteration": 600001, "current_time_ms": 57603, "exploitability": 0.296291},
    {"iteration": 610001, "current_time_ms": 58424, "exploitability": 0.294565},
    {"iteration": 620001, "current_time_ms": 59668, "exploitability": 0.292489},
    {"iteration": 630001, "current_time_ms": 60733, "exploitability": 0.290454},
    {"iteration": 640001, "current_time_ms": 61739, "exploitability": 0.288367},
    {"iteration": 650001, "current_time_ms": 62797, "exploitability": 0.286792},
    {"iteration": 660001, "current_time_ms": 63804, "exploitability": 0.285126},
    {"iteration": 670001, "current_time_ms": 64699, "exploitability": 0.283602},
    {"iteration": 680001, "current_time_ms": 65822, "exploitability": 0.282144},
    {"iteration": 690001, "current_time_ms": 67007, "exploitability": 0.280466},
    {"iteration": 700001, "current_time_ms": 67956, "exploitability": 0.279189},
    {"iteration": 710001, "current_time_ms": 69042, "exploitability": 0.277236},
    {"iteration": 720001, "current_time_ms": 69998, "exploitability": 0.275516},
    {"iteration": 730001, "current_time_ms": 70920, "exploitability": 0.274131},
    {"iteration": 740001, "current_time_ms": 71873, "exploitability": 0.273215},
    {"iteration": 750001, "current_time_ms": 73012, "exploitability": 0.272582},
    {"iteration": 760001, "current_time_ms": 74046, "exploitability": 0.271495},
    {"iteration": 770001, "current_time_ms": 74926, "exploitability": 0.269868},
    {"iteration": 780001, "current_time_ms": 75699, "exploitability": 0.268119},
    {"iteration": 790001, "current_time_ms": 76457, "exploitability": 0.266665},
    {"iteration": 800001, "current_time_ms": 77172, "exploitability": 0.264904},
    {"iteration": 810001, "current_time_ms": 77989, "exploitability": 0.26319},
    {"iteration": 820001, "current_time_ms": 78724, "exploitability": 0.262007},
    {"iteration": 830001, "current_time_ms": 79399, "exploitability": 0.260281},
    {"iteration": 840001, "current_time_ms": 80137, "exploitability": 0.259221},
    {"iteration": 850001, "current_time_ms": 80803, "exploitability": 0.2581},
    {"iteration": 860001, "current_time_ms": 81466, "exploitability": 0.257604},
    {"iteration": 870001, "current_time_ms": 82191, "exploitability": 0.257312},
    {"iteration": 880001, "current_time_ms": 82917, "exploitability": 0.256586},
    {"iteration": 890001, "current_time_ms": 83746, "exploitability": 0.255639},
    {"iteration": 900001, "current_time_ms": 84742, "exploitability": 0.254534},
    {"iteration": 910001, "current_time_ms": 85625, "exploitability": 0.253083},
    {"iteration": 920001, "current_time_ms": 86402, "exploitability": 0.251731},
    {"iteration": 930001, "current_time_ms": 87202, "exploitability": 0.250194},
    {"iteration": 940001, "current_time_ms": 87857, "exploitability": 0.248495},
    {"iteration": 950001, "current_time_ms": 88521, "exploitability": 0.246779},
    {"iteration": 960001, "current_time_ms": 89271, "exploitability": 0.245295},
    {"iteration": 970001, "current_time_ms": 90422, "exploitability": 0.244119},
    {"iteration": 980001, "current_time_ms": 91839, "exploitability": 0.243563},
    {"iteration": 990001, "current_time_ms": 94373, "exploitability": 0.242915},
    {"iteration": 1000001, "current_time_ms": 95802, "exploitability": 0.242482},
    {"iteration": 1010001, "current_time_ms": 97090, "exploitability": 0.241843},
    {"iteration": 1020001, "current_time_ms": 98299, "exploitability": 0.241076},
    {"iteration": 1030001, "current_time_ms": 99442, "exploitability": 0.240198},
    {"iteration": 1040001, "current_time_ms": 100578, "exploitability": 0.239137},
    {"iteration": 1050001, "current_time_ms": 102025, "exploitability": 0.237848},
    {"iteration": 1060001, "current_time_ms": 103374, "exploitability": 0.236792},
    {"iteration": 1070001, "current_time_ms": 104598, "exploitability": 0.235804},
    {"iteration": 1080001, "current_time_ms": 105880, "exploitability": 0.234757},
    {"iteration": 1090001, "current_time_ms": 106797, "exploitability": 0.233793},
    {"iteration": 1100001, "current_time_ms": 107901, "exploitability": 0.232741},
    {"iteration": 1110001, "current_time_ms": 108876, "exploitability": 0.231913},
    {"iteration": 1120001, "current_time_ms": 109841, "exploitability": 0.231558},
    {"iteration": 1130001, "current_time_ms": 110866, "exploitability": 0.231156},
    {"iteration": 1140001, "current_time_ms": 111919, "exploitability": 0.230706},
    {"iteration": 1150001, "current_time_ms": 112991, "exploitability": 0.230416},
    {"iteration": 1160001, "current_time_ms": 113966, "exploitability": 0.230126},
    {"iteration": 1170001, "current_time_ms": 114948, "exploitability": 0.229536},
    {"iteration": 1180001, "current_time_ms": 115921, "exploitability": 0.228584},
    {"iteration": 1190001, "current_time_ms": 117001, "exploitability": 0.227541},
    {"iteration": 1200001, "current_time_ms": 118058, "exploitability": 0.226538},
    {"iteration": 1210001, "current_time_ms": 119181, "exploitability": 0.225512},
    {"iteration": 1220001, "current_time_ms": 120130, "exploitability": 0.224323},
    {"iteration": 1230001, "current_time_ms": 120996, "exploitability": 0.223211},
    {"iteration": 1240001, "current_time_ms": 121890, "exploitability": 0.222181},
    {"iteration": 1250001, "current_time_ms": 122823, "exploitability": 0.221055},
    {"iteration": 1260001, "current_time_ms": 123798, "exploitability": 0.219907},
    {"iteration": 1270001, "current_time_ms": 124820, "exploitability": 0.218619},
    {"iteration": 1280001, "current_time_ms": 125822, "exploitability": 0.217521},
    {"iteration": 1290001, "current_time_ms": 126926, "exploitability": 0.216846},
    {"iteration": 1300001, "current_time_ms": 127936, "exploitability": 0.216375},
    {"iteration": 1310001, "current_time_ms": 128915, "exploitability": 0.215929},
    {"iteration": 1320001, "current_time_ms": 129842, "exploitability": 0.215494},
    {"iteration": 1330001, "current_time_ms": 130817, "exploitability": 0.215025},
    {"iteration": 1340001, "current_time_ms": 131767, "exploitability": 0.214791},
    {"iteration": 1350001, "current_time_ms": 132936, "exploitability": 0.214549},
    {"iteration": 1360001, "current_time_ms": 133950, "exploitability": 0.214232},
    {"iteration": 1370001, "current_time_ms": 135079, "exploitability": 0.2139},
    {"iteration": 1380001, "current_time_ms": 135904, "exploitability": 0.213506},
    {"iteration": 1390001, "current_time_ms": 136802, "exploitability": 0.213126},
    {"iteration": 1400001, "current_time_ms": 137684, "exploitability": 0.212824},
    {"iteration": 1410001, "current_time_ms": 138593, "exploitability": 0.212458},
    {"iteration": 1420001, "current_time_ms": 139477, "exploitability": 0.211975},
    {"iteration": 1430001, "current_time_ms": 140384, "exploitability": 0.211498},
    {"iteration": 1440001, "current_time_ms": 141262, "exploitability": 0.211133},
    {"iteration": 1450001, "current_time_ms": 142251, "exploitability": 0.21062},
    {"iteration": 1460001, "current_time_ms": 143365, "exploitability": 0.210036},
    {"iteration": 1470001, "current_time_ms": 144277, "exploitability": 0.209524},
    {"iteration": 1480001, "current_time_ms": 145145, "exploitability": 0.209207},
    {"iteration": 1490001, "current_time_ms": 146070, "exploitability": 0.208713},
    {"iteration": 1500001, "current_time_ms": 147010, "exploitability": 0.208303},
    {"iteration": 1510001, "current_time_ms": 147965, "exploitability": 0.207934},
    {"iteration": 1520001, "current_time_ms": 148929, "exploitability": 0.207722},
    {"iteration": 1530001, "current_time_ms": 149844, "exploitability": 0.20731},
    {"iteration": 1540001, "current_time_ms": 150677, "exploitability": 0.207018},
    {"iteration": 1550001, "current_time_ms": 151595, "exploitability": 0.206603},
    {"iteration": 1560001, "current_time_ms": 152524, "exploitability": 0.206322},
    {"iteration": 1570001, "current_time_ms": 153420, "exploitability": 0.206237},
    {"iteration": 1580001, "current_time_ms": 154307, "exploitability": 0.20631},
    {"iteration": 1590001, "current_time_ms": 155214, "exploitability": 0.206001},
    {"iteration": 1600001, "current_time_ms": 156105, "exploitability": 0.205598},
    {"iteration": 1610001, "current_time_ms": 157011, "exploitability": 0.205051},
    {"iteration": 1620001, "current_time_ms": 157738, "exploitability": 0.204851},
    {"iteration": 1630001, "current_time_ms": 158445, "exploitability": 0.204585},
    {"iteration": 1640001, "current_time_ms": 159144, "exploitability": 0.204242},
    {"iteration": 1650001, "current_time_ms": 159928, "exploitability": 0.20378},
    {"iteration": 1660001, "current_time_ms": 160916, "exploitability": 0.20316},
    {"iteration": 1670001, "current_time_ms": 162191, "exploitability": 0.202683},
    {"iteration": 1680001, "current_time_ms": 163247, "exploitability": 0.202201},
    {"iteration": 1690001, "current_time_ms": 164214, "exploitability": 0.201679},
    {"iteration": 1700001, "current_time_ms": 165200, "exploitability": 0.201188},
    {"iteration": 1710001, "current_time_ms": 166117, "exploitability": 0.200798},
    {"iteration": 1720001, "current_time_ms": 166990, "exploitability": 0.200345},
    {"iteration": 1730001, "current_time_ms": 167771, "exploitability": 0.199809},
    {"iteration": 1740001, "current_time_ms": 169350, "exploitability": 0.199224},
    {"iteration": 1750001, "current_time_ms": 170578, "exploitability": 0.198692},
    {"iteration": 1760001, "current_time_ms": 171487, "exploitability": 0.198227},
    {"iteration": 1770001, "current_time_ms": 172520, "exploitability": 0.197658},
    {"iteration": 1780001, "current_time_ms": 173450, "exploitability": 0.197104},
    {"iteration": 1790001, "current_time_ms": 174387, "exploitability": 0.19669},
    {"iteration": 1800001, "current_time_ms": 175429, "exploitability": 0.196282},
    {"iteration": 1810001, "current_time_ms": 176350, "exploitability": 0.196005},
    {"iteration": 1820001, "current_time_ms": 177465, "exploitability": 0.195692},
    {"iteration": 1830001, "current_time_ms": 178611, "exploitability": 0.195338},
    {"iteration": 1840001, "current_time_ms": 179988, "exploitability": 0.195041},
    {"iteration": 1850001, "current_time_ms": 181433, "exploitability": 0.194637},
    {"iteration": 1860001, "current_time_ms": 182578, "exploitability": 0.194153},
    {"iteration": 1870001, "current_time_ms": 183764, "exploitability": 0.193807},
    {"iteration": 1880001, "current_time_ms": 184840, "exploitability": 0.193541},
    {"iteration": 1890001, "current_time_ms": 185863, "exploitability": 0.193427},
    {"iteration": 1900001, "current_time_ms": 187251, "exploitability": 0.193375},
    {"iteration": 1910001, "current_time_ms": 188675, "exploitability": 0.193203},
    {"iteration": 1920001, "current_time_ms": 189651, "exploitability": 0.19294},
    {"iteration": 1930001, "current_time_ms": 190527, "exploitability": 0.192706},
    {"iteration": 1940001, "current_time_ms": 191466, "exploitability": 0.192528},
    {"iteration": 1950001, "current_time_ms": 192496, "exploitability": 0.192391},
    {"iteration": 1960001, "current_time_ms": 193904, "exploitability": 0.192207},
    {"iteration": 1970001, "current_time_ms": 194919, "exploitability": 0.19201},
    {"iteration": 1980001, "current_time_ms": 195740, "exploitability": 0.191851},
    {"iteration": 1990001, "current_time_ms": 196634, "exploitability": 0.191688},
    {"iteration": 2000001, "current_time_ms": 197548, "exploitability": 0.191416},
    {"iteration": 2010001, "current_time_ms": 198454, "exploitability": 0.19111},
    {"iteration": 2020001, "current_time_ms": 199352, "exploitability": 0.190903},
    {"iteration": 2030001, "current_time_ms": 200253, "exploitability": 0.190673},
    {"iteration": 2040001, "current_time_ms": 201157, "exploitability": 0.190294},
    {"iteration": 2050001, "current_time_ms": 202101, "exploitability": 0.189926},
    {"iteration": 2060001, "current_time_ms": 203090, "exploitability": 0.189644},
    {"iteration": 2070001, "current_time_ms": 203950, "exploitability": 0.189395},
    {"iteration": 2080001, "current_time_ms": 204808, "exploitability": 0.189096},
    {"iteration": 2090001, "current_time_ms": 205911, "exploitability": 0.188828},
    {"iteration": 2100001, "current_time_ms": 206993, "exploitability": 0.188634},
    {"iteration": 2110001, "current_time_ms": 207964, "exploitability": 0.188429},
    {"iteration": 2120001, "current_time_ms": 208956, "exploitability": 0.188133},
    {"iteration": 2130001, "current_time_ms": 209752, "exploitability": 0.187739},
    {"iteration": 2140001, "current_time_ms": 210948, "exploitability": 0.187324},
    {"iteration": 2150001, "current_time_ms": 212383, "exploitability": 0.187035},
    {"iteration": 2160001, "current_time_ms": 213938, "exploitability": 0.186782},
    {"iteration": 2170001, "current_time_ms": 215224, "exploitability": 0.186613},
    {"iteration": 2180001, "current_time_ms": 216516, "exploitability": 0.186477},
    {"iteration": 2190001, "current_time_ms": 217412, "exploitability": 0.186457},
    {"iteration": 2200001, "current_time_ms": 218385, "exploitability": 0.186461},
    {"iteration": 2210001, "current_time_ms": 219345, "exploitability": 0.186524},
    {"iteration": 2220001, "current_time_ms": 220251, "exploitability": 0.186507},
    {"iteration": 2230001, "current_time_ms": 221192, "exploitability": 0.186398},
    {"iteration": 2240001, "current_time_ms": 222201, "exploitability": 0.18619},
    {"iteration": 2250001, "current_time_ms": 223093, "exploitability": 0.186059},
    {"iteration": 2260001, "current_time_ms": 223933, "exploitability": 0.18595},
    {"iteration": 2270001, "current_time_ms": 224882, "exploitability": 0.185923},
    {"iteration": 2280001, "current_time_ms": 225899, "exploitability": 0.185854},
    {"iteration": 2290001, "current_time_ms": 227365, "exploitability": 0.185697},
    {"iteration": 2300001, "current_time_ms": 228424, "exploitability": 0.185558},
    {"iteration": 2310001, "current_time_ms": 229577, "exploitability": 0.185305},
    {"iteration": 2320001, "current_time_ms": 230575, "exploitability": 0.185118},
    {"iteration": 2330001, "current_time_ms": 231596, "exploitability": 0.185027},
    {"iteration": 2340001, "current_time_ms": 232607, "exploitability": 0.18474},
    {"iteration": 2350001, "current_time_ms": 233677, "exploitability": 0.184346},
    {"iteration": 2360001, "current_time_ms": 235047, "exploitability": 0.18398},
    {"iteration": 2370001, "current_time_ms": 236114, "exploitability": 0.183622},
    {"iteration": 2380001, "current_time_ms": 237400, "exploitability": 0.183153},
    {"iteration": 2390001, "current_time_ms": 238383, "exploitability": 0.182684},
    {"iteration": 2400001, "current_time_ms": 239350, "exploitability": 0.182158},
    {"iteration": 2410001, "current_time_ms": 240294, "exploitability": 0.181553},
    {"iteration": 2420001, "current_time_ms": 241202, "exploitability": 0.180934},
    {"iteration": 2430001, "current_time_ms": 242087, "exploitability": 0.180254},
    {"iteration": 2440001, "current_time_ms": 242966, "exploitability": 0.179515},
    {"iteration": 2450001, "current_time_ms": 243842, "exploitability": 0.179471},
    {"iteration": 2460001, "current_time_ms": 244593, "exploitability": 0.179502},
    {"iteration": 2470001, "current_time_ms": 245382, "exploitability": 0.179415},
    {"iteration": 2480001, "current_time_ms": 246494, "exploitability": 0.179421},
    {"iteration": 2490001, "current_time_ms": 247422, "exploitability": 0.17936},
    {"iteration": 2500001, "current_time_ms": 248575, "exploitability": 0.179253},
    {"iteration": 2510001, "current_time_ms": 249530, "exploitability": 0.179069},
    {"iteration": 2520001, "current_time_ms": 250527, "exploitability": 0.178892},
    {"iteration": 2530001, "current_time_ms": 251484, "exploitability": 0.178651},
    {"iteration": 2540001, "current_time_ms": 252395, "exploitability": 0.178433},
    {"iteration": 2550001, "current_time_ms": 253410, "exploitability": 0.178181},
    {"iteration": 2560001, "current_time_ms": 254280, "exploitability": 0.177902},
    {"iteration": 2570001, "current_time_ms": 255758, "exploitability": 0.177557},
    {"iteration": 2580001, "current_time_ms": 256943, "exploitability": 0.177259},
    {"iteration": 2590001, "current_time_ms": 257843, "exploitability": 0.176991},
    {"iteration": 2600001, "current_time_ms": 258844, "exploitability": 0.176675},
    {"iteration": 2610001, "current_time_ms": 259937, "exploitability": 0.176346},
    {"iteration": 2620001, "current_time_ms": 260921, "exploitability": 0.176142},
    {"iteration": 2630001, "current_time_ms": 262371, "exploitability": 0.17598},
    {"iteration": 2640001, "current_time_ms": 263701, "exploitability": 0.175824},
    {"iteration": 2650001, "current_time_ms": 264721, "exploitability": 0.175648},
    {"iteration": 2660001, "current_time_ms": 265748, "exploitability": 0.175556},
    {"iteration": 2670001, "current_time_ms": 266777, "exploitability": 0.175451},
    {"iteration": 2680001, "current_time_ms": 267934, "exploitability": 0.17542},
    {"iteration": 2690001, "current_time_ms": 269014, "exploitability": 0.17533},
    {"iteration": 2700001, "current_time_ms": 270625, "exploitability": 0.175178},
    {"iteration": 2710001, "current_time_ms": 271612, "exploitability": 0.174983},
    {"iteration": 2720001, "current_time_ms": 272516, "exploitability": 0.17478},
    {"iteration": 2730001, "current_time_ms": 273430, "exploitability": 0.174639},
    {"iteration": 2740001, "current_time_ms": 274459, "exploitability": 0.174434},
    {"iteration": 2750001, "current_time_ms": 275373, "exploitability": 0.174204},
    {"iteration": 2760001, "current_time_ms": 276232, "exploitability": 0.173921},
    {"iteration": 2770001, "current_time_ms": 277216, "exploitability": 0.173635},
    {"iteration": 2780001, "current_time_ms": 278108, "exploitability": 0.173354},
    {"iteration": 2790001, "current_time_ms": 279077, "exploitability": 0.173251},
    {"iteration": 2800001, "current_time_ms": 279984, "exploitability": 0.17314},
    {"iteration": 2810001, "current_time_ms": 280759, "exploitability": 0.173},
    {"iteration": 2820001, "current_time_ms": 281705, "exploitability": 0.172727},
    {"iteration": 2830001, "current_time_ms": 282688, "exploitability": 0.172446},
    {"iteration": 2840001, "current_time_ms": 283822, "exploitability": 0.172215},
    {"iteration": 2850001, "current_time_ms": 284778, "exploitability": 0.172058},
    {"iteration": 2860001, "current_time_ms": 286064, "exploitability": 0.171871},
    {"iteration": 2870001, "current_time_ms": 287025, "exploitability": 0.171591},
    {"iteration": 2880001, "current_time_ms": 288124, "exploitability": 0.171325},
    {"iteration": 2890001, "current_time_ms": 289208, "exploitability": 0.171058},
    {"iteration": 2900001, "current_time_ms": 290112, "exploitability": 0.170776},
    {"iteration": 2910001, "current_time_ms": 291302, "exploitability": 0.170592},
    {"iteration": 2920001, "current_time_ms": 292220, "exploitability": 0.170671},
    {"iteration": 2930001, "current_time_ms": 293153, "exploitability": 0.170697},
    {"iteration": 2940001, "current_time_ms": 294029, "exploitability": 0.170665},
    {"iteration": 2950001, "current_time_ms": 294926, "exploitability": 0.170628},
    {"iteration": 2960001, "current_time_ms": 295804, "exploitability": 0.17053},
    {"iteration": 2970001, "current_time_ms": 296707, "exploitability": 0.170424},
    {"iteration": 2980001, "current_time_ms": 297648, "exploitability": 0.170451},
    {"iteration": 2990001, "current_time_ms": 298659, "exploitability": 0.170424},
    {"iteration": 3000001, "current_time_ms": 299622, "exploitability": 0.170286},
    {"iteration": 3010001, "current_time_ms": 300482, "exploitability": 0.170153},
    {"iteration": 3020001, "current_time_ms": 301247, "exploitability": 0.170033},
    {"iteration": 3030001, "current_time_ms": 302007, "exploitability": 0.169921},
    {"iteration": 3040001, "current_time_ms": 302769, "exploitability": 0.169748},
    {"iteration": 3050001, "current_time_ms": 303570, "exploitability": 0.169535},
    {"iteration": 3060001, "current_time_ms": 304417, "exploitability": 0.169345},
    {"iteration": 3070001, "current_time_ms": 305361, "exploitability": 0.169177},
    {"iteration": 3080001, "current_time_ms": 306423, "exploitability": 0.169066},
    {"iteration": 3090001, "current_time_ms": 307490, "exploitability": 0.168956},
    {"iteration": 3100001, "current_time_ms": 308481, "exploitability": 0.168755},
    {"iteration": 3110001, "current_time_ms": 309435, "exploitability": 0.168426},
    {"iteration": 3120001, "current_time_ms": 310212, "exploitability": 0.168046},
    {"iteration": 3130001, "current_time_ms": 311664, "exploitability": 0.167627},
    {"iteration": 3140001, "current_time_ms": 313236, "exploitability": 0.167153},
    {"iteration": 3150001, "current_time_ms": 314277, "exploitability": 0.166696},
    {"iteration": 3160001, "current_time_ms": 315207, "exploitability": 0.166242},
    {"iteration": 3170001, "current_time_ms": 316098, "exploitability": 0.16576},
    {"iteration": 3180001, "current_time_ms": 317123, "exploitability": 0.165222},
    {"iteration": 3190001, "current_time_ms": 318299, "exploitability": 0.164695},
    {"iteration": 3200001, "current_time_ms": 319435, "exploitability": 0.164253},
    {"iteration": 3210001, "current_time_ms": 320517, "exploitability": 0.163935},
    {"iteration": 3220001, "current_time_ms": 321746, "exploitability": 0.16364},
    {"iteration": 3230001, "current_time_ms": 322732, "exploitability": 0.163408},
    {"iteration": 3240001, "current_time_ms": 323707, "exploitability": 0.163263},
    {"iteration": 3250001, "current_time_ms": 324776, "exploitability": 0.163121},
    {"iteration": 3260001, "current_time_ms": 325922, "exploitability": 0.162963},
    {"iteration": 3270001, "current_time_ms": 326896, "exploitability": 0.162706},
    {"iteration": 3280001, "current_time_ms": 327986, "exploitability": 0.162539},
    {"iteration": 3290001, "current_time_ms": 328960, "exploitability": 0.162459},
    {"iteration": 3300001, "current_time_ms": 329875, "exploitability": 0.162404},
    {"iteration": 3310001, "current_time_ms": 330877, "exploitability": 0.16235},
    {"iteration": 3320001, "current_time_ms": 332015, "exploitability": 0.162235},
    {"iteration": 3330001, "current_time_ms": 333748, "exploitability": 0.162094},
    {"iteration": 3340001, "current_time_ms": 335069, "exploitability": 0.161907},
    {"iteration": 3350001, "current_time_ms": 336278, "exploitability": 0.16171},
    {"iteration": 3360001, "current_time_ms": 337473, "exploitability": 0.161567},
    {"iteration": 3370001, "current_time_ms": 338599, "exploitability": 0.161373},
    {"iteration": 3380001, "current_time_ms": 339650, "exploitability": 0.161188},
    {"iteration": 3390001, "current_time_ms": 340918, "exploitability": 0.161046},
    {"iteration": 3400001, "current_time_ms": 342016, "exploitability": 0.160909},
    {"iteration": 3410001, "current_time_ms": 342967, "exploitability": 0.160722},
    {"iteration": 3420001, "current_time_ms": 343885, "exploitability": 0.160564},
    {"iteration": 3430001, "current_time_ms": 344800, "exploitability": 0.160378},
    {"iteration": 3440001, "current_time_ms": 345718, "exploitability": 0.160204},
    {"iteration": 3450001, "current_time_ms": 346661, "exploitability": 0.159986},
    {"iteration": 3460001, "current_time_ms": 347675, "exploitability": 0.159719},
    {"iteration": 3470001, "current_time_ms": 348615, "exploitability": 0.159462},
    {"iteration": 3480001, "current_time_ms": 349520, "exploitability": 0.159247},
    {"iteration": 3490001, "current_time_ms": 350396, "exploitability": 0.159003},
    {"iteration": 3500001, "current_time_ms": 351302, "exploitability": 0.158682},
    {"iteration": 3510001, "current_time_ms": 352177, "exploitability": 0.158453},
    {"iteration": 3520001, "current_time_ms": 353195, "exploitability": 0.158224},
    {"iteration": 3530001, "current_time_ms": 354181, "exploitability": 0.157979},
    {"iteration": 3540001, "current_time_ms": 355094, "exploitability": 0.157798},
    {"iteration": 3550001, "current_time_ms": 355964, "exploitability": 0.157727},
    {"iteration": 3560001, "current_time_ms": 356846, "exploitability": 0.157619},
    {"iteration": 3570001, "current_time_ms": 357705, "exploitability": 0.157538},
    {"iteration": 3580001, "current_time_ms": 358567, "exploitability": 0.157491},
    {"iteration": 3590001, "current_time_ms": 359430, "exploitability": 0.157405},
    {"iteration": 3600001, "current_time_ms": 360312, "exploitability": 0.15727},
    {"iteration": 3610001, "current_time_ms": 361247, "exploitability": 0.157143},
    {"iteration": 3620001, "current_time_ms": 362406, "exploitability": 0.15703},
    {"iteration": 3630001, "current_time_ms": 363284, "exploitability": 0.156924},
    {"iteration": 3640001, "current_time_ms": 364483, "exploitability": 0.156804},
    {"iteration": 3650001, "current_time_ms": 365429, "exploitability": 0.156705},
    {"iteration": 3660001, "current_time_ms": 366425, "exploitability": 0.1566},
    {"iteration": 3670001, "current_time_ms": 367380, "exploitability": 0.156487},
    {"iteration": 3680001, "current_time_ms": 368264, "exploitability": 0.156368},
    {"iteration": 3690001, "current_time_ms": 369706, "exploitability": 0.156206},
    {"iteration": 3700001, "current_time_ms": 370835, "exploitability": 0.156026},
    {"iteration": 3710001, "current_time_ms": 372067, "exploitability": 0.155848},
    {"iteration": 3720001, "current_time_ms": 373264, "exploitability": 0.155702},
    {"iteration": 3730001, "current_time_ms": 374141, "exploitability": 0.155615},
    {"iteration": 3740001, "current_time_ms": 375085, "exploitability": 0.155513},
    {"iteration": 3750001, "current_time_ms": 376052, "exploitability": 0.155422},
    {"iteration": 3760001, "current_time_ms": 376960, "exploitability": 0.155319},
    {"iteration": 3770001, "current_time_ms": 377878, "exploitability": 0.155215},
    {"iteration": 3780001, "current_time_ms": 378882, "exploitability": 0.15498},
    {"iteration": 3790001, "current_time_ms": 379931, "exploitability": 0.154683},
    {"iteration": 3800001, "current_time_ms": 381376, "exploitability": 0.154363},
    {"iteration": 3810001, "current_time_ms": 382453, "exploitability": 0.154035},
    {"iteration": 3820001, "current_time_ms": 383497, "exploitability": 0.153802},
    {"iteration": 3830001, "current_time_ms": 384575, "exploitability": 0.153644},
    {"iteration": 3840001, "current_time_ms": 385584, "exploitability": 0.153513},
    {"iteration": 3850001, "current_time_ms": 386642, "exploitability": 0.153402},
    {"iteration": 3860001, "current_time_ms": 388492, "exploitability": 0.153301},
    {"iteration": 3870001, "current_time_ms": 389819, "exploitability": 0.153186},
    {"iteration": 3880001, "current_time_ms": 391004, "exploitability": 0.153054},
    {"iteration": 3890001, "current_time_ms": 392663, "exploitability": 0.152957},
    {"iteration": 3900001, "current_time_ms": 393969, "exploitability": 0.152875},
    {"iteration": 3910001, "current_time_ms": 395307, "exploitability": 0.152854},
    {"iteration": 3920001, "current_time_ms": 396408, "exploitability": 0.152793},
    {"iteration": 3930001, "current_time_ms": 397498, "exploitability": 0.152728},
    {"iteration": 3940001, "current_time_ms": 398568, "exploitability": 0.152668},
    {"iteration": 3950001, "current_time_ms": 399810, "exploitability": 0.152647},
    {"iteration": 3960001, "current_time_ms": 400869, "exploitability": 0.152564},
    {"iteration": 3970001, "current_time_ms": 401874, "exploitability": 0.152455},
    {"iteration": 3980001, "current_time_ms": 402967, "exploitability": 0.152367},
    {"iteration": 3990001, "current_time_ms": 403914, "exploitability": 0.152227},
    {"iteration": 4000001, "current_time_ms": 404850, "exploitability": 0.152135},
    {"iteration": 4010001, "current_time_ms": 405836, "exploitability": 0.152053},
    {"iteration": 4020001, "current_time_ms": 406776, "exploitability": 0.15199},
    {"iteration": 4030001, "current_time_ms": 407750, "exploitability": 0.151963},
    {"iteration": 4040001, "current_time_ms": 408722, "exploitability": 0.151958},
    {"iteration": 4050001, "current_time_ms": 409657, "exploitability": 0.151983},
    {"iteration": 4060001, "current_time_ms": 410632, "exploitability": 0.152012},
    {"iteration": 4070001, "current_time_ms": 411544, "exploitability": 0.152018},
    {"iteration": 4080001, "current_time_ms": 412487, "exploitability": 0.152023},
    {"iteration": 4090001, "current_time_ms": 413410, "exploitability": 0.151978},
    {"iteration": 4100001, "current_time_ms": 414305, "exploitability": 0.15191},
    {"iteration": 4110001, "current_time_ms": 415176, "exploitability": 0.151846},
    {"iteration": 4120001, "current_time_ms": 416056, "exploitability": 0.151804},
    {"iteration": 4130001, "current_time_ms": 416940, "exploitability": 0.151759},
    {"iteration": 4140001, "current_time_ms": 417829, "exploitability": 0.151712},
    {"iteration": 4150001, "current_time_ms": 418881, "exploitability": 0.151669},
    {"iteration": 4160001, "current_time_ms": 419808, "exploitability": 0.151595},
    {"iteration": 4170001, "current_time_ms": 420786, "exploitability": 0.151487},
    {"iteration": 4180001, "current_time_ms": 421674, "exploitability": 0.151378},
    {"iteration": 4190001, "current_time_ms": 422595, "exploitability": 0.151314},
    {"iteration": 4200001, "current_time_ms": 423472, "exploitability": 0.151323},
    {"iteration": 4210001, "current_time_ms": 424354, "exploitability": 0.151331},
    {"iteration": 4220001, "current_time_ms": 425271, "exploitability": 0.151286},
    {"iteration": 4230001, "current_time_ms": 426229, "exploitability": 0.15126},
    {"iteration": 4240001, "current_time_ms": 427188, "exploitability": 0.151226},
    {"iteration": 4250001, "current_time_ms": 428140, "exploitability": 0.151212},
    {"iteration": 4260001, "current_time_ms": 429162, "exploitability": 0.151166},
    {"iteration": 4270001, "current_time_ms": 430095, "exploitability": 0.15113},
    {"iteration": 4280001, "current_time_ms": 430970, "exploitability": 0.151094},
    {"iteration": 4290001, "current_time_ms": 431811, "exploitability": 0.151026},
    {"iteration": 4300001, "current_time_ms": 432574, "exploitability": 0.15095},
    {"iteration": 4310001, "current_time_ms": 433295, "exploitability": 0.150824},
    {"iteration": 4320001, "current_time_ms": 434199, "exploitability": 0.150717},
    {"iteration": 4330001, "current_time_ms": 434942, "exploitability": 0.150606},
    {"iteration": 4340001, "current_time_ms": 435644, "exploitability": 0.150513},
    {"iteration": 4350001, "current_time_ms": 436367, "exploitability": 0.150405},
    {"iteration": 4360001, "current_time_ms": 437058, "exploitability": 0.150289},
    {"iteration": 4370001, "current_time_ms": 437762, "exploitability": 0.150177},
    {"iteration": 4380001, "current_time_ms": 438556, "exploitability": 0.150059},
    {"iteration": 4390001, "current_time_ms": 439278, "exploitability": 0.14993},
    {"iteration": 4400001, "current_time_ms": 439984, "exploitability": 0.149813},
    {"iteration": 4410001, "current_time_ms": 440706, "exploitability": 0.14975},
    {"iteration": 4420001, "current_time_ms": 441422, "exploitability": 0.149744},
    {"iteration": 4430001, "current_time_ms": 442154, "exploitability": 0.149749},
    {"iteration": 4440001, "current_time_ms": 442872, "exploitability": 0.14973},
    {"iteration": 4450001, "current_time_ms": 443554, "exploitability": 0.149694},
    {"iteration": 4460001, "current_time_ms": 444237, "exploitability": 0.149634},
    {"iteration": 4470001, "current_time_ms": 444902, "exploitability": 0.149515},
    {"iteration": 4480001, "current_time_ms": 445589, "exploitability": 0.149427},
    {"iteration": 4490001, "current_time_ms": 446309, "exploitability": 0.149396},
    {"iteration": 4500001, "current_time_ms": 447021, "exploitability": 0.149349},
    {"iteration": 4510001, "current_time_ms": 447750, "exploitability": 0.149234},
    {"iteration": 4520001, "current_time_ms": 448441, "exploitability": 0.149137},
    {"iteration": 4530001, "current_time_ms": 449203, "exploitability": 0.149047},
    {"iteration": 4540001, "current_time_ms": 449981, "exploitability": 0.14902},
    {"iteration": 4550001, "current_time_ms": 450911, "exploitability": 0.149019},
    {"iteration": 4560001, "current_time_ms": 452024, "exploitability": 0.148988},
    {"iteration": 4570001, "current_time_ms": 453546, "exploitability": 0.148983},
    {"iteration": 4580001, "current_time_ms": 454833, "exploitability": 0.149013},
    {"iteration": 4590001, "current_time_ms": 456032, "exploitability": 0.149031},
    {"iteration": 4600001, "current_time_ms": 457174, "exploitability": 0.149046},
    {"iteration": 4610001, "current_time_ms": 458123, "exploitability": 0.149056},
    {"iteration": 4620001, "current_time_ms": 459092, "exploitability": 0.14903},
    {"iteration": 4630001, "current_time_ms": 459993, "exploitability": 0.148976},
    {"iteration": 4640001, "current_time_ms": 460880, "exploitability": 0.14891},
    {"iteration": 4650001, "current_time_ms": 461756, "exploitability": 0.148847},
    {"iteration": 4660001, "current_time_ms": 462625, "exploitability": 0.148842},
    {"iteration": 4670001, "current_time_ms": 463494, "exploitability": 0.148868},
    {"iteration": 4680001, "current_time_ms": 464346, "exploitability": 0.148914},
    {"iteration": 4690001, "current_time_ms": 465314, "exploitability": 0.148989},
    {"iteration": 4700001, "current_time_ms": 466233, "exploitability": 0.14905},
    {"iteration": 4710001, "current_time_ms": 466963, "exploitability": 0.149091},
    {"iteration": 4720001, "current_time_ms": 467698, "exploitability": 0.149103},
    {"iteration": 4730001, "current_time_ms": 468447, "exploitability": 0.149076},
    {"iteration": 4740001, "current_time_ms": 469271, "exploitability": 0.149096},
    {"iteration": 4750001, "current_time_ms": 470047, "exploitability": 0.149088},
    {"iteration": 4760001, "current_time_ms": 470800, "exploitability": 0.149066},
    {"iteration": 4770001, "current_time_ms": 471628, "exploitability": 0.149057},
    {"iteration": 4780001, "current_time_ms": 472459, "exploitability": 0.149066},
    {"iteration": 4790001, "current_time_ms": 473263, "exploitability": 0.149077},
    {"iteration": 4800001, "current_time_ms": 474212, "exploitability": 0.149197},
    {"iteration": 4810001, "current_time_ms": 474998, "exploitability": 0.149345},
    {"iteration": 4820001, "current_time_ms": 475698, "exploitability": 0.149545},
    {"iteration": 4830001, "current_time_ms": 476471, "exploitability": 0.149766},
    {"iteration": 4840001, "current_time_ms": 477380, "exploitability": 0.149924},
    {"iteration": 4850001, "current_time_ms": 478258, "exploitability": 0.150056},
    {"iteration": 4860001, "current_time_ms": 479096, "exploitability": 0.150191},
    {"iteration": 4870001, "current_time_ms": 479927, "exploitability": 0.150303},
    {"iteration": 4880001, "current_time_ms": 480728, "exploitability": 0.150362},
    {"iteration": 4890001, "current_time_ms": 481496, "exploitability": 0.150355},
    {"iteration": 4900001, "current_time_ms": 482386, "exploitability": 0.150263},
    {"iteration": 4910001, "current_time_ms": 483496, "exploitability": 0.150137},
    {"iteration": 4920001, "current_time_ms": 484576, "exploitability": 0.150004},
    {"iteration": 4930001, "current_time_ms": 486021, "exploitability": 0.149814},
    {"iteration": 4940001, "current_time_ms": 487167, "exploitability": 0.149597},
    {"iteration": 4950001, "current_time_ms": 488194, "exploitability": 0.149385},
    {"iteration": 4960001, "current_time_ms": 489257, "exploitability": 0.149165},
    {"iteration": 4970001, "current_time_ms": 490739, "exploitability": 0.148975},
    {"iteration": 4980001, "current_time_ms": 492108, "exploitability": 0.148755},
    {"iteration": 4990001, "current_time_ms": 493184, "exploitability": 0.148495},
    {"iteration": 5000001, "current_time_ms": 494237, "exploitability": 0.148216},
    {"iteration": 5010001, "current_time_ms": 495257, "exploitability": 0.147969},
    {"iteration": 5020001, "current_time_ms": 496281, "exploitability": 0.147693},
    {"iteration": 5030001, "current_time_ms": 497432, "exploitability": 0.147407},
    {"iteration": 5040001, "current_time_ms": 498442, "exploitability": 0.147081},
    {"iteration": 5050001, "current_time_ms": 499515, "exploitability": 0.146789},
    {"iteration": 5060001, "current_time_ms": 500793, "exploitability": 0.146558},
    {"iteration": 5070001, "current_time_ms": 501966, "exploitability": 0.146338},
    {"iteration": 5080001, "current_time_ms": 503057, "exploitability": 0.146109},
    {"iteration": 5090001, "current_time_ms": 504304, "exploitability": 0.145851},
    {"iteration": 5100001, "current_time_ms": 505379, "exploitability": 0.145603},
    {"iteration": 5110001, "current_time_ms": 506361, "exploitability": 0.145363},
    {"iteration": 5120001, "current_time_ms": 507467, "exploitability": 0.14514},
    {"iteration": 5130001, "current_time_ms": 508559, "exploitability": 0.144901},
    {"iteration": 5140001, "current_time_ms": 509653, "exploitability": 0.144664},
    {"iteration": 5150001, "current_time_ms": 510794, "exploitability": 0.144454},
    {"iteration": 5160001, "current_time_ms": 512148, "exploitability": 0.144268},
    {"iteration": 5170001, "current_time_ms": 513115, "exploitability": 0.1441},
    {"iteration": 5180001, "current_time_ms": 514182, "exploitability": 0.143958},
    {"iteration": 5190001, "current_time_ms": 515279, "exploitability": 0.143827},
    {"iteration": 5200001, "current_time_ms": 516350, "exploitability": 0.143726},
    {"iteration": 5210001, "current_time_ms": 517398, "exploitability": 0.143629},
    {"iteration": 5220001, "current_time_ms": 518400, "exploitability": 0.143496},
    {"iteration": 5230001, "current_time_ms": 519591, "exploitability": 0.143357},
    {"iteration": 5240001, "current_time_ms": 520843, "exploitability": 0.143215},
    {"iteration": 5250001, "current_time_ms": 522135, "exploitability": 0.143088},
    {"iteration": 5260001, "current_time_ms": 523603, "exploitability": 0.142993},
    {"iteration": 5270001, "current_time_ms": 525079, "exploitability": 0.142918},
    {"iteration": 5280001, "current_time_ms": 526408, "exploitability": 0.142815},
    {"iteration": 5290001, "current_time_ms": 528288, "exploitability": 0.142706},
    {"iteration": 5300001, "current_time_ms": 529817, "exploitability": 0.142616},
    {"iteration": 5310001, "current_time_ms": 531206, "exploitability": 0.142517},
    {"iteration": 5320001, "current_time_ms": 532287, "exploitability": 0.14239},
    {"iteration": 5330001, "current_time_ms": 533270, "exploitability": 0.142253},
    {"iteration": 5340001, "current_time_ms": 534665, "exploitability": 0.14212},
    {"iteration": 5350001, "current_time_ms": 535982, "exploitability": 0.141966},
    {"iteration": 5360001, "current_time_ms": 537068, "exploitability": 0.141786},
    {"iteration": 5370001, "current_time_ms": 538159, "exploitability": 0.141585},
    {"iteration": 5380001, "current_time_ms": 539284, "exploitability": 0.141344},
    {"iteration": 5390001, "current_time_ms": 540436, "exploitability": 0.1411},
    {"iteration": 5400001, "current_time_ms": 541466, "exploitability": 0.14086},
    {"iteration": 5410001, "current_time_ms": 542462, "exploitability": 0.140613},
    {"iteration": 5420001, "current_time_ms": 543699, "exploitability": 0.140388},
    {"iteration": 5430001, "current_time_ms": 545002, "exploitability": 0.140143},
    {"iteration": 5440001, "current_time_ms": 546202, "exploitability": 0.139886},
    {"iteration": 5450001, "current_time_ms": 547535, "exploitability": 0.139616},
    {"iteration": 5460001, "current_time_ms": 548962, "exploitability": 0.139421},
    {"iteration": 5470001, "current_time_ms": 550217, "exploitability": 0.139245},
    {"iteration": 5480001, "current_time_ms": 551371, "exploitability": 0.139069},
    {"iteration": 5490001, "current_time_ms": 552577, "exploitability": 0.138901},
    {"iteration": 5500001, "current_time_ms": 553916, "exploitability": 0.13876},
    {"iteration": 5510001, "current_time_ms": 555062, "exploitability": 0.138618},
    {"iteration": 5520001, "current_time_ms": 556290, "exploitability": 0.138484},
    {"iteration": 5530001, "current_time_ms": 557695, "exploitability": 0.138383},
    {"iteration": 5540001, "current_time_ms": 559149, "exploitability": 0.138256},
    {"iteration": 5550001, "current_time_ms": 560529, "exploitability": 0.138106},
    {"iteration": 5560001, "current_time_ms": 561938, "exploitability": 0.137968},
    {"iteration": 5570001, "current_time_ms": 563196, "exploitability": 0.13785},
    {"iteration": 5580001, "current_time_ms": 564124, "exploitability": 0.137765},
    {"iteration": 5590001, "current_time_ms": 565418, "exploitability": 0.137707},
    {"iteration": 5600001, "current_time_ms": 567036, "exploitability": 0.137652},
    {"iteration": 5610001, "current_time_ms": 568339, "exploitability": 0.137615},
    {"iteration": 5620001, "current_time_ms": 569989, "exploitability": 0.137592},
    {"iteration": 5630001, "current_time_ms": 571572, "exploitability": 0.137566},
    {"iteration": 5640001, "current_time_ms": 572844, "exploitability": 0.137559},
    {"iteration": 5650001, "current_time_ms": 574645, "exploitability": 0.137551},
    {"iteration": 5660001, "current_time_ms": 576504, "exploitability": 0.137524},
    {"iteration": 5670001, "current_time_ms": 577666, "exploitability": 0.137501},
    {"iteration": 5680001, "current_time_ms": 578539, "exploitability": 0.137472},
    {"iteration": 5690001, "current_time_ms": 579421, "exploitability": 0.137419},
    {"iteration": 5700001, "current_time_ms": 580371, "exploitability": 0.137361},
    {"iteration": 5710001, "current_time_ms": 581382, "exploitability": 0.137276},
    {"iteration": 5720001, "current_time_ms": 582491, "exploitability": 0.137175},
    {"iteration": 5730001, "current_time_ms": 583467, "exploitability": 0.137041},
    {"iteration": 5740001, "current_time_ms": 584380, "exploitability": 0.136912},
    {"iteration": 5750001, "current_time_ms": 585474, "exploitability": 0.136788},
    {"iteration": 5760001, "current_time_ms": 586502, "exploitability": 0.136658},
    {"iteration": 5770001, "current_time_ms": 587439, "exploitability": 0.136512},
    {"iteration": 5780001, "current_time_ms": 588356, "exploitability": 0.136341},
    {"iteration": 5790001, "current_time_ms": 589290, "exploitability": 0.136157},
    {"iteration": 5800001, "current_time_ms": 590366, "exploitability": 0.135967},
    {"iteration": 5810001, "current_time_ms": 591463, "exploitability": 0.135768},
    {"iteration": 5820001, "current_time_ms": 592576, "exploitability": 0.135542},
    {"iteration": 5830001, "current_time_ms": 593840, "exploitability": 0.135283},
    {"iteration": 5840001, "current_time_ms": 595032, "exploitability": 0.134992},
    {"iteration": 5850001, "current_time_ms": 596281, "exploitability": 0.13473},
    {"iteration": 5860001, "current_time_ms": 597265, "exploitability": 0.134444},
    {"iteration": 5870001, "current_time_ms": 598403, "exploitability": 0.134131},
    {"iteration": 5880001, "current_time_ms": 599360, "exploitability": 0.133808},
    {"iteration": 5890001, "current_time_ms": 600236, "exploitability": 0.133513},
    {"iteration": 5900001, "current_time_ms": 601148, "exploitability": 0.133209},
    {"iteration": 5910001, "current_time_ms": 602142, "exploitability": 0.132922},
    {"iteration": 5920001, "current_time_ms": 603118, "exploitability": 0.132654},
    {"iteration": 5930001, "current_time_ms": 604048, "exploitability": 0.132392},
    {"iteration": 5940001, "current_time_ms": 605006, "exploitability": 0.132209},
    {"iteration": 5950001, "current_time_ms": 605940, "exploitability": 0.131998},
    {"iteration": 5960001, "current_time_ms": 606922, "exploitability": 0.131796},
    {"iteration": 5970001, "current_time_ms": 608146, "exploitability": 0.131636},
    {"iteration": 5980001, "current_time_ms": 609124, "exploitability": 0.131501},
    {"iteration": 5990001, "current_time_ms": 610185, "exploitability": 0.13137},
    {"iteration": 6000001, "current_time_ms": 611138, "exploitability": 0.131226},
    {"iteration": 6010001, "current_time_ms": 612117, "exploitability": 0.131085},
    {"iteration": 6020001, "current_time_ms": 613112, "exploitability": 0.130945},
    {"iteration": 6030001, "current_time_ms": 614041, "exploitability": 0.130802},
    {"iteration": 6040001, "current_time_ms": 614985, "exploitability": 0.130665},
    {"iteration": 6050001, "current_time_ms": 616033, "exploitability": 0.130538},
    {"iteration": 6060001, "current_time_ms": 617473, "exploitability": 0.130422},
    {"iteration": 6070001, "current_time_ms": 618582, "exploitability": 0.130297},
    {"iteration": 6080001, "current_time_ms": 619474, "exploitability": 0.13017},
    {"iteration": 6090001, "current_time_ms": 620434, "exploitability": 0.13007},
    {"iteration": 6100001, "current_time_ms": 621609, "exploitability": 0.130009},
    {"iteration": 6110001, "current_time_ms": 622861, "exploitability": 0.129951},
    {"iteration": 6120001, "current_time_ms": 623811, "exploitability": 0.129924},
    {"iteration": 6130001, "current_time_ms": 624675, "exploitability": 0.129913},
    {"iteration": 6140001, "current_time_ms": 625564, "exploitability": 0.12993},
    {"iteration": 6150001, "current_time_ms": 626449, "exploitability": 0.129938},
    {"iteration": 6160001, "current_time_ms": 627358, "exploitability": 0.129947},
    {"iteration": 6170001, "current_time_ms": 628278, "exploitability": 0.129962},
    {"iteration": 6180001, "current_time_ms": 629058, "exploitability": 0.129995},
    {"iteration": 6190001, "current_time_ms": 629959, "exploitability": 0.130012},
    {"iteration": 6200001, "current_time_ms": 631275, "exploitability": 0.130023},
    {"iteration": 6210001, "current_time_ms": 632293, "exploitability": 0.13004},
    {"iteration": 6220001, "current_time_ms": 633242, "exploitability": 0.130026},
    {"iteration": 6230001, "current_time_ms": 634401, "exploitability": 0.129971},
    {"iteration": 6240001, "current_time_ms": 635818, "exploitability": 0.129917},
    {"iteration": 6250001, "current_time_ms": 636768, "exploitability": 0.129888},
    {"iteration": 6260001, "current_time_ms": 637721, "exploitability": 0.129871},
    {"iteration": 6270001, "current_time_ms": 638766, "exploitability": 0.12987},
    {"iteration": 6280001, "current_time_ms": 639758, "exploitability": 0.129843},
    {"iteration": 6290001, "current_time_ms": 640705, "exploitability": 0.129817},
    {"iteration": 6300001, "current_time_ms": 641675, "exploitability": 0.129743},
    {"iteration": 6310001, "current_time_ms": 642508, "exploitability": 0.129639},
    {"iteration": 6320001, "current_time_ms": 643280, "exploitability": 0.129532},
    {"iteration": 6330001, "current_time_ms": 644003, "exploitability": 0.129398},
    {"iteration": 6340001, "current_time_ms": 644739, "exploitability": 0.129268},
    {"iteration": 6350001, "current_time_ms": 645431, "exploitability": 0.129121},
    {"iteration": 6360001, "current_time_ms": 646164, "exploitability": 0.128982},
    {"iteration": 6370001, "current_time_ms": 646926, "exploitability": 0.12886},
    {"iteration": 6380001, "current_time_ms": 647663, "exploitability": 0.128749},
    {"iteration": 6390001, "current_time_ms": 648367, "exploitability": 0.128641},
    {"iteration": 6400001, "current_time_ms": 649082, "exploitability": 0.12853},
    {"iteration": 6410001, "current_time_ms": 649790, "exploitability": 0.128434},
    {"iteration": 6420001, "current_time_ms": 650517, "exploitability": 0.12833},
    {"iteration": 6430001, "current_time_ms": 651239, "exploitability": 0.128234},
    {"iteration": 6440001, "current_time_ms": 651932, "exploitability": 0.128137},
    {"iteration": 6450001, "current_time_ms": 652608, "exploitability": 0.128039},
    {"iteration": 6460001, "current_time_ms": 653303, "exploitability": 0.127948},
    {"iteration": 6470001, "current_time_ms": 653996, "exploitability": 0.127882},
    {"iteration": 6480001, "current_time_ms": 654696, "exploitability": 0.127813},
    {"iteration": 6490001, "current_time_ms": 655420, "exploitability": 0.127729},
    {"iteration": 6500001, "current_time_ms": 656112, "exploitability": 0.127639},
    {"iteration": 6510001, "current_time_ms": 656843, "exploitability": 0.127547},
    {"iteration": 6520001, "current_time_ms": 657554, "exploitability": 0.127448},
    {"iteration": 6530001, "current_time_ms": 658252, "exploitability": 0.127356},
    {"iteration": 6540001, "current_time_ms": 659036, "exploitability": 0.127268},
    {"iteration": 6550001, "current_time_ms": 660417, "exploitability": 0.127194},
    {"iteration": 6560001, "current_time_ms": 662610, "exploitability": 0.127112},
    {"iteration": 6570001, "current_time_ms": 664722, "exploitability": 0.127003},
    {"iteration": 6580001, "current_time_ms": 666346, "exploitability": 0.126897},
    {"iteration": 6590001, "current_time_ms": 667608, "exploitability": 0.126807},
    {"iteration": 6600001, "current_time_ms": 668874, "exploitability": 0.126667},
    {"iteration": 6610001, "current_time_ms": 670092, "exploitability": 0.126526},
    {"iteration": 6620001, "current_time_ms": 671145, "exploitability": 0.126381},
    {"iteration": 6630001, "current_time_ms": 672125, "exploitability": 0.126249},
    {"iteration": 6640001, "current_time_ms": 673230, "exploitability": 0.126113},
    {"iteration": 6650001, "current_time_ms": 674196, "exploitability": 0.125998},
    {"iteration": 6660001, "current_time_ms": 675119, "exploitability": 0.125891},
    {"iteration": 6670001, "current_time_ms": 676074, "exploitability": 0.125788},
    {"iteration": 6680001, "current_time_ms": 677121, "exploitability": 0.125703},
    {"iteration": 6690001, "current_time_ms": 678045, "exploitability": 0.125613},
    {"iteration": 6700001, "current_time_ms": 678945, "exploitability": 0.125548},
    {"iteration": 6710001, "current_time_ms": 679845, "exploitability": 0.125481},
    {"iteration": 6720001, "current_time_ms": 680749, "exploitability": 0.125392},
    {"iteration": 6730001, "current_time_ms": 681634, "exploitability": 0.125305},
    {"iteration": 6740001, "current_time_ms": 682505, "exploitability": 0.125213},
    {"iteration": 6750001, "current_time_ms": 683376, "exploitability": 0.125112},
    {"iteration": 6760001, "current_time_ms": 684233, "exploitability": 0.124983},
    {"iteration": 6770001, "current_time_ms": 685092, "exploitability": 0.12483},
    {"iteration": 6780001, "current_time_ms": 685952, "exploitability": 0.124699},
    {"iteration": 6790001, "current_time_ms": 686810, "exploitability": 0.124596},
    {"iteration": 6800001, "current_time_ms": 687678, "exploitability": 0.124486},
    {"iteration": 6810001, "current_time_ms": 688538, "exploitability": 0.124382},
    {"iteration": 6820001, "current_time_ms": 689412, "exploitability": 0.12426},
    {"iteration": 6830001, "current_time_ms": 690280, "exploitability": 0.124126},
    {"iteration": 6840001, "current_time_ms": 691152, "exploitability": 0.123995},
    {"iteration": 6850001, "current_time_ms": 692193, "exploitability": 0.123864},
    {"iteration": 6860001, "current_time_ms": 693300, "exploitability": 0.123749},
    {"iteration": 6870001, "current_time_ms": 694235, "exploitability": 0.123644},
    {"iteration": 6880001, "current_time_ms": 695330, "exploitability": 0.123539},
    {"iteration": 6890001, "current_time_ms": 696179, "exploitability": 0.123425},
    {"iteration": 6900001, "current_time_ms": 697018, "exploitability": 0.12332},
    {"iteration": 6910001, "current_time_ms": 697878, "exploitability": 0.12322},
    {"iteration": 6920001, "current_time_ms": 698813, "exploitability": 0.123088},
    {"iteration": 6930001, "current_time_ms": 699761, "exploitability": 0.122956},
    {"iteration": 6940001, "current_time_ms": 700912, "exploitability": 0.122832},
    {"iteration": 6950001, "current_time_ms": 702077, "exploitability": 0.122724},
    {"iteration": 6960001, "current_time_ms": 702998, "exploitability": 0.122632},
    {"iteration": 6970001, "current_time_ms": 703926, "exploitability": 0.122517},
    {"iteration": 6980001, "current_time_ms": 704811, "exploitability": 0.1224},
    {"iteration": 6990001, "current_time_ms": 705704, "exploitability": 0.122298},
    {"iteration": 7000001, "current_time_ms": 706627, "exploitability": 0.122208},
    {"iteration": 7010001, "current_time_ms": 707551, "exploitability": 0.122113},
    {"iteration": 7020001, "current_time_ms": 708424, "exploitability": 0.121996},
    {"iteration": 7030001, "current_time_ms": 709301, "exploitability": 0.121867},
    {"iteration": 7040001, "current_time_ms": 710102, "exploitability": 0.12175},
    {"iteration": 7050001, "current_time_ms": 711033, "exploitability": 0.121633},
    {"iteration": 7060001, "current_time_ms": 711791, "exploitability": 0.121537},
    {"iteration": 7070001, "current_time_ms": 712663, "exploitability": 0.121428},
    {"iteration": 7080001, "current_time_ms": 713488, "exploitability": 0.121308},
    {"iteration": 7090001, "current_time_ms": 714371, "exploitability": 0.12119},
    {"iteration": 7100001, "current_time_ms": 715057, "exploitability": 0.121057},
    {"iteration": 7110001, "current_time_ms": 715752, "exploitability": 0.120924},
    {"iteration": 7120001, "current_time_ms": 716444, "exploitability": 0.120822},
    {"iteration": 7130001, "current_time_ms": 717115, "exploitability": 0.120716},
    {"iteration": 7140001, "current_time_ms": 717812, "exploitability": 0.120614},
    {"iteration": 7150001, "current_time_ms": 718508, "exploitability": 0.120533},
    {"iteration": 7160001, "current_time_ms": 719175, "exploitability": 0.120439},
    {"iteration": 7170001, "current_time_ms": 719849, "exploitability": 0.120364},
    {"iteration": 7180001, "current_time_ms": 720543, "exploitability": 0.120313},
    {"iteration": 7190001, "current_time_ms": 721233, "exploitability": 0.120276},
    {"iteration": 7200001, "current_time_ms": 721916, "exploitability": 0.120258},
    {"iteration": 7210001, "current_time_ms": 722665, "exploitability": 0.120254},
    {"iteration": 7220001, "current_time_ms": 723338, "exploitability": 0.120256},
    {"iteration": 7230001, "current_time_ms": 724027, "exploitability": 0.120263},
    {"iteration": 7240001, "current_time_ms": 724663, "exploitability": 0.120262},
    {"iteration": 7250001, "current_time_ms": 725365, "exploitability": 0.120239},
    {"iteration": 7260001, "current_time_ms": 726027, "exploitability": 0.120211},
    {"iteration": 7270001, "current_time_ms": 726679, "exploitability": 0.120198},
    {"iteration": 7280001, "current_time_ms": 727323, "exploitability": 0.120192},
    {"iteration": 7290001, "current_time_ms": 728023, "exploitability": 0.120168},
    {"iteration": 7300001, "current_time_ms": 728754, "exploitability": 0.120158},
    {"iteration": 7310001, "current_time_ms": 729503, "exploitability": 0.120139},
    {"iteration": 7320001, "current_time_ms": 730265, "exploitability": 0.120156},
    {"iteration": 7330001, "current_time_ms": 731009, "exploitability": 0.120179},
    {"iteration": 7340001, "current_time_ms": 731920, "exploitability": 0.12019},
    {"iteration": 7350001, "current_time_ms": 732813, "exploitability": 0.120202},
    {"iteration": 7360001, "current_time_ms": 733578, "exploitability": 0.120231},
    {"iteration": 7370001, "current_time_ms": 734383, "exploitability": 0.120264},
    {"iteration": 7380001, "current_time_ms": 735248, "exploitability": 0.120293},
    {"iteration": 7390001, "current_time_ms": 736164, "exploitability": 0.120326},
    {"iteration": 7400001, "current_time_ms": 737118, "exploitability": 0.120358},
    {"iteration": 7410001, "current_time_ms": 737966, "exploitability": 0.120377},
    {"iteration": 7420001, "current_time_ms": 738882, "exploitability": 0.120392},
    {"iteration": 7430001, "current_time_ms": 739710, "exploitability": 0.120408},
    {"iteration": 7440001, "current_time_ms": 740574, "exploitability": 0.120429},
    {"iteration": 7450001, "current_time_ms": 741353, "exploitability": 0.120462},
    {"iteration": 7460001, "current_time_ms": 742159, "exploitability": 0.120501},
    {"iteration": 7470001, "current_time_ms": 742911, "exploitability": 0.120546},
    {"iteration": 7480001, "current_time_ms": 743739, "exploitability": 0.120587},
    {"iteration": 7490001, "current_time_ms": 744612, "exploitability": 0.120631},
    {"iteration": 7500001, "current_time_ms": 745546, "exploitability": 0.120656},
    {"iteration": 7510001, "current_time_ms": 746314, "exploitability": 0.120681},
    {"iteration": 7520001, "current_time_ms": 747043, "exploitability": 0.120696},
    {"iteration": 7530001, "current_time_ms": 747769, "exploitability": 0.120708},
    {"iteration": 7540001, "current_time_ms": 748665, "exploitability": 0.120713},
    {"iteration": 7550001, "current_time_ms": 749698, "exploitability": 0.120712},
    {"iteration": 7560001, "current_time_ms": 750604, "exploitability": 0.120697},
    {"iteration": 7570001, "current_time_ms": 751573, "exploitability": 0.120675},
    {"iteration": 7580001, "current_time_ms": 752667, "exploitability": 0.120651},
    {"iteration": 7590001, "current_time_ms": 753402, "exploitability": 0.120642},
    {"iteration": 7600001, "current_time_ms": 754299, "exploitability": 0.120633},
    {"iteration": 7610001, "current_time_ms": 754960, "exploitability": 0.12062},
    {"iteration": 7620001, "current_time_ms": 755674, "exploitability": 0.120593},
    {"iteration": 7630001, "current_time_ms": 756325, "exploitability": 0.120556},
    {"iteration": 7640001, "current_time_ms": 757001, "exploitability": 0.120492},
    {"iteration": 7650001, "current_time_ms": 757653, "exploitability": 0.120422},
    {"iteration": 7660001, "current_time_ms": 758372, "exploitability": 0.12035},
    {"iteration": 7670001, "current_time_ms": 759083, "exploitability": 0.120278},
    {"iteration": 7680001, "current_time_ms": 759948, "exploitability": 0.120208},
    {"iteration": 7690001, "current_time_ms": 760647, "exploitability": 0.120127},
    {"iteration": 7700001, "current_time_ms": 761340, "exploitability": 0.120038},
    {"iteration": 7710001, "current_time_ms": 762254, "exploitability": 0.119946},
    {"iteration": 7720001, "current_time_ms": 762955, "exploitability": 0.119872},
    {"iteration": 7730001, "current_time_ms": 763638, "exploitability": 0.119785},
    {"iteration": 7740001, "current_time_ms": 764338, "exploitability": 0.119697},
    {"iteration": 7750001, "current_time_ms": 765086, "exploitability": 0.119614},
    {"iteration": 7760001, "current_time_ms": 765895, "exploitability": 0.119541},
    {"iteration": 7770001, "current_time_ms": 766744, "exploitability": 0.119473},
    {"iteration": 7780001, "current_time_ms": 767473, "exploitability": 0.119425},
    {"iteration": 7790001, "current_time_ms": 768302, "exploitability": 0.119368},
    {"iteration": 7800001, "current_time_ms": 769042, "exploitability": 0.119278},
    {"iteration": 7810001, "current_time_ms": 769778, "exploitability": 0.119183},
    {"iteration": 7820001, "current_time_ms": 770532, "exploitability": 0.119098},
    {"iteration": 7830001, "current_time_ms": 771381, "exploitability": 0.119024},
    {"iteration": 7840001, "current_time_ms": 772079, "exploitability": 0.118947},
    {"iteration": 7850001, "current_time_ms": 772836, "exploitability": 0.11886},
    {"iteration": 7860001, "current_time_ms": 773610, "exploitability": 0.118769},
    {"iteration": 7870001, "current_time_ms": 774345, "exploitability": 0.118706},
    {"iteration": 7880001, "current_time_ms": 775101, "exploitability": 0.118658},
    {"iteration": 7890001, "current_time_ms": 775858, "exploitability": 0.118625},
    {"iteration": 7900001, "current_time_ms": 776596, "exploitability": 0.118583},
    {"iteration": 7910001, "current_time_ms": 777382, "exploitability": 0.118565},
    {"iteration": 7920001, "current_time_ms": 778235, "exploitability": 0.118532},
    {"iteration": 7930001, "current_time_ms": 778992, "exploitability": 0.11851},
    {"iteration": 7940001, "current_time_ms": 779768, "exploitability": 0.118488},
    {"iteration": 7950001, "current_time_ms": 780489, "exploitability": 0.118462},
    {"iteration": 7960001, "current_time_ms": 781329, "exploitability": 0.118424},
    {"iteration": 7970001, "current_time_ms": 782211, "exploitability": 0.118393},
    {"iteration": 7980001, "current_time_ms": 782925, "exploitability": 0.118355},
    {"iteration": 7990001, "current_time_ms": 783924, "exploitability": 0.118275},
    {"iteration": 8000001, "current_time_ms": 784609, "exploitability": 0.118191},
    {"iteration": 8010001, "current_time_ms": 785514, "exploitability": 0.118087},
    {"iteration": 8020001, "current_time_ms": 786476, "exploitability": 0.117989},
    {"iteration": 8030001, "current_time_ms": 787328, "exploitability": 0.117906},
    {"iteration": 8040001, "current_time_ms": 788081, "exploitability": 0.117822},
    {"iteration": 8050001, "current_time_ms": 788840, "exploitability": 0.117742},
    {"iteration": 8060001, "current_time_ms": 789504, "exploitability": 0.11767},
    {"iteration": 8070001, "current_time_ms": 790206, "exploitability": 0.117616},
    {"iteration": 8080001, "current_time_ms": 790877, "exploitability": 0.117584},
    {"iteration": 8090001, "current_time_ms": 791744, "exploitability": 0.11755},
    {"iteration": 8100001, "current_time_ms": 792743, "exploitability": 0.117505},
    {"iteration": 8110001, "current_time_ms": 793559, "exploitability": 0.117466},
    {"iteration": 8120001, "current_time_ms": 794303, "exploitability": 0.117445},
    {"iteration": 8130001, "current_time_ms": 794953, "exploitability": 0.117426},
    {"iteration": 8140001, "current_time_ms": 795638, "exploitability": 0.117408},
    {"iteration": 8150001, "current_time_ms": 796391, "exploitability": 0.117384},
    {"iteration": 8160001, "current_time_ms": 797404, "exploitability": 0.11734},
    {"iteration": 8170001, "current_time_ms": 798235, "exploitability": 0.117292},
    {"iteration": 8180001, "current_time_ms": 798909, "exploitability": 0.117237},
    {"iteration": 8190001, "current_time_ms": 799602, "exploitability": 0.117177},
    {"iteration": 8200001, "current_time_ms": 800306, "exploitability": 0.117129},
    {"iteration": 8210001, "current_time_ms": 801136, "exploitability": 0.117092},
    {"iteration": 8220001, "current_time_ms": 801961, "exploitability": 0.117094},
    {"iteration": 8230001, "current_time_ms": 802815, "exploitability": 0.117106},
    {"iteration": 8240001, "current_time_ms": 803579, "exploitability": 0.117114},
    {"iteration": 8250001, "current_time_ms": 804370, "exploitability": 0.117125},
    {"iteration": 8260001, "current_time_ms": 805310, "exploitability": 0.117147},
    {"iteration": 8270001, "current_time_ms": 806230, "exploitability": 0.117173},
    {"iteration": 8280001, "current_time_ms": 806989, "exploitability": 0.117206},
    {"iteration": 8290001, "current_time_ms": 807684, "exploitability": 0.117224},
    {"iteration": 8300001, "current_time_ms": 808426, "exploitability": 0.117232},
    {"iteration": 8310001, "current_time_ms": 809131, "exploitability": 0.117228},
    {"iteration": 8320001, "current_time_ms": 809813, "exploitability": 0.117213},
    {"iteration": 8330001, "current_time_ms": 810498, "exploitability": 0.117219},
    {"iteration": 8340001, "current_time_ms": 811190, "exploitability": 0.117234},
    {"iteration": 8350001, "current_time_ms": 811881, "exploitability": 0.117239},
    {"iteration": 8360001, "current_time_ms": 812551, "exploitability": 0.117248},
    {"iteration": 8370001, "current_time_ms": 813266, "exploitability": 0.117245},
    {"iteration": 8380001, "current_time_ms": 814006, "exploitability": 0.117249},
    {"iteration": 8390001, "current_time_ms": 814705, "exploitability": 0.117244},
    {"iteration": 8400001, "current_time_ms": 815444, "exploitability": 0.117222},
    {"iteration": 8410001, "current_time_ms": 816151, "exploitability": 0.117175},
    {"iteration": 8420001, "current_time_ms": 816846, "exploitability": 0.117118},
    {"iteration": 8430001, "current_time_ms": 817477, "exploitability": 0.117069},
    {"iteration": 8440001, "current_time_ms": 818658, "exploitability": 0.117013},
    {"iteration": 8450001, "current_time_ms": 819659, "exploitability": 0.116952},
    {"iteration": 8460001, "current_time_ms": 820573, "exploitability": 0.116891},
    {"iteration": 8470001, "current_time_ms": 821501, "exploitability": 0.116827},
    {"iteration": 8480001, "current_time_ms": 822219, "exploitability": 0.116761},
    {"iteration": 8490001, "current_time_ms": 822902, "exploitability": 0.116696},
    {"iteration": 8500001, "current_time_ms": 823539, "exploitability": 0.116612},
    {"iteration": 8510001, "current_time_ms": 824275, "exploitability": 0.116519},
    {"iteration": 8520001, "current_time_ms": 825023, "exploitability": 0.116437},
    {"iteration": 8530001, "current_time_ms": 825883, "exploitability": 0.116357},
    {"iteration": 8540001, "current_time_ms": 826838, "exploitability": 0.116268},
    {"iteration": 8550001, "current_time_ms": 827687, "exploitability": 0.116189},
    {"iteration": 8560001, "current_time_ms": 828505, "exploitability": 0.116103},
    {"iteration": 8570001, "current_time_ms": 829261, "exploitability": 0.116021},
    {"iteration": 8580001, "current_time_ms": 830016, "exploitability": 0.11593},
    {"iteration": 8590001, "current_time_ms": 830930, "exploitability": 0.115856},
    {"iteration": 8600001, "current_time_ms": 832220, "exploitability": 0.115776},
    {"iteration": 8610001, "current_time_ms": 833161, "exploitability": 0.115695},
    {"iteration": 8620001, "current_time_ms": 833828, "exploitability": 0.115624},
    {"iteration": 8630001, "current_time_ms": 834534, "exploitability": 0.115561},
    {"iteration": 8640001, "current_time_ms": 835217, "exploitability": 0.115504},
    {"iteration": 8650001, "current_time_ms": 836261, "exploitability": 0.115435},
    {"iteration": 8660001, "current_time_ms": 837280, "exploitability": 0.115384},
    {"iteration": 8670001, "current_time_ms": 838019, "exploitability": 0.11534},
    {"iteration": 8680001, "current_time_ms": 838870, "exploitability": 0.115276},
    {"iteration": 8690001, "current_time_ms": 839592, "exploitability": 0.115219},
    {"iteration": 8700001, "current_time_ms": 840317, "exploitability": 0.11515},
    {"iteration": 8710001, "current_time_ms": 841111, "exploitability": 0.115087},
    {"iteration": 8720001, "current_time_ms": 841862, "exploitability": 0.115021},
    {"iteration": 8730001, "current_time_ms": 842737, "exploitability": 0.114943},
    {"iteration": 8740001, "current_time_ms": 843569, "exploitability": 0.11488},
    {"iteration": 8750001, "current_time_ms": 844494, "exploitability": 0.114821},
    {"iteration": 8760001, "current_time_ms": 845224, "exploitability": 0.114759},
    {"iteration": 8770001, "current_time_ms": 845957, "exploitability": 0.11471},
    {"iteration": 8780001, "current_time_ms": 846651, "exploitability": 0.11466},
    {"iteration": 8790001, "current_time_ms": 847408, "exploitability": 0.114597},
    {"iteration": 8800001, "current_time_ms": 848085, "exploitability": 0.114544},
    {"iteration": 8810001, "current_time_ms": 848805, "exploitability": 0.11449},
    {"iteration": 8820001, "current_time_ms": 849518, "exploitability": 0.114455},
    {"iteration": 8830001, "current_time_ms": 850185, "exploitability": 0.114413},
    {"iteration": 8840001, "current_time_ms": 850877, "exploitability": 0.114379},
    {"iteration": 8850001, "current_time_ms": 851603, "exploitability": 0.114361},
    {"iteration": 8860001, "current_time_ms": 852298, "exploitability": 0.114326},
    {"iteration": 8870001, "current_time_ms": 852962, "exploitability": 0.114283},
    {"iteration": 8880001, "current_time_ms": 853655, "exploitability": 0.114227},
    {"iteration": 8890001, "current_time_ms": 854339, "exploitability": 0.114161},
    {"iteration": 8900001, "current_time_ms": 855107, "exploitability": 0.114097},
    {"iteration": 8910001, "current_time_ms": 855877, "exploitability": 0.11404},
    {"iteration": 8920001, "current_time_ms": 856631, "exploitability": 0.11398},
    {"iteration": 8930001, "current_time_ms": 857322, "exploitability": 0.11392},
    {"iteration": 8940001, "current_time_ms": 857962, "exploitability": 0.113878},
    {"iteration": 8950001, "current_time_ms": 858613, "exploitability": 0.11383},
    {"iteration": 8960001, "current_time_ms": 859410, "exploitability": 0.113784},
    {"iteration": 8970001, "current_time_ms": 860690, "exploitability": 0.113734},
    {"iteration": 8980001, "current_time_ms": 862135, "exploitability": 0.113706},
    {"iteration": 8990001, "current_time_ms": 863356, "exploitability": 0.113676},
    {"iteration": 9000001, "current_time_ms": 864590, "exploitability": 0.113662},
    {"iteration": 9010001, "current_time_ms": 865615, "exploitability": 0.113659},
    {"iteration": 9020001, "current_time_ms": 866609, "exploitability": 0.113662},
    {"iteration": 9030001, "current_time_ms": 867532, "exploitability": 0.11365},
    {"iteration": 9040001, "current_time_ms": 868413, "exploitability": 0.113632},
    {"iteration": 9050001, "current_time_ms": 869293, "exploitability": 0.113604},
    {"iteration": 9060001, "current_time_ms": 870218, "exploitability": 0.113576},
    {"iteration": 9070001, "current_time_ms": 871106, "exploitability": 0.113549},
    {"iteration": 9080001, "current_time_ms": 872098, "exploitability": 0.11352},
    {"iteration": 9090001, "current_time_ms": 873017, "exploitability": 0.113486},
    {"iteration": 9100001, "current_time_ms": 873875, "exploitability": 0.11345},
    {"iteration": 9110001, "current_time_ms": 874578, "exploitability": 0.113409},
    {"iteration": 9120001, "current_time_ms": 875312, "exploitability": 0.113371},
    {"iteration": 9130001, "current_time_ms": 876016, "exploitability": 0.113328},
    {"iteration": 9140001, "current_time_ms": 876676, "exploitability": 0.113294},
    {"iteration": 9150001, "current_time_ms": 877306, "exploitability": 0.113291},
    {"iteration": 9160001, "current_time_ms": 877981, "exploitability": 0.113296},
    {"iteration": 9170001, "current_time_ms": 878800, "exploitability": 0.113286},
    {"iteration": 9180001, "current_time_ms": 879524, "exploitability": 0.113275},
    {"iteration": 9190001, "current_time_ms": 880238, "exploitability": 0.113267},
    {"iteration": 9200001, "current_time_ms": 880877, "exploitability": 0.113258},
    {"iteration": 9210001, "current_time_ms": 881558, "exploitability": 0.11323},
    {"iteration": 9220001, "current_time_ms": 882265, "exploitability": 0.113216},
    {"iteration": 9230001, "current_time_ms": 882983, "exploitability": 0.113198},
    {"iteration": 9240001, "current_time_ms": 883685, "exploitability": 0.113209},
    {"iteration": 9250001, "current_time_ms": 884381, "exploitability": 0.11323},
    {"iteration": 9260001, "current_time_ms": 885081, "exploitability": 0.113243},
    {"iteration": 9270001, "current_time_ms": 885857, "exploitability": 0.113258},
    {"iteration": 9280001, "current_time_ms": 886573, "exploitability": 0.113248},
    {"iteration": 9290001, "current_time_ms": 887294, "exploitability": 0.113234},
    {"iteration": 9300001, "current_time_ms": 888070, "exploitability": 0.113199},
    {"iteration": 9310001, "current_time_ms": 888806, "exploitability": 0.113167},
    {"iteration": 9320001, "current_time_ms": 889552, "exploitability": 0.113114},
    {"iteration": 9330001, "current_time_ms": 890241, "exploitability": 0.113048},
    {"iteration": 9340001, "current_time_ms": 890956, "exploitability": 0.112966},
    {"iteration": 9350001, "current_time_ms": 891741, "exploitability": 0.112872},
    {"iteration": 9360001, "current_time_ms": 892462, "exploitability": 0.112771},
    {"iteration": 9370001, "current_time_ms": 893170, "exploitability": 0.1127},
    {"iteration": 9380001, "current_time_ms": 893877, "exploitability": 0.112594},
    {"iteration": 9390001, "current_time_ms": 894566, "exploitability": 0.112496},
    {"iteration": 9400001, "current_time_ms": 895395, "exploitability": 0.112408},
    {"iteration": 9410001, "current_time_ms": 896261, "exploitability": 0.112359},
    {"iteration": 9420001, "current_time_ms": 897132, "exploitability": 0.112346},
    {"iteration": 9430001, "current_time_ms": 897869, "exploitability": 0.112311},
    {"iteration": 9440001, "current_time_ms": 898655, "exploitability": 0.112275},
    {"iteration": 9450001, "current_time_ms": 899401, "exploitability": 0.112227},
    {"iteration": 9460001, "current_time_ms": 900309, "exploitability": 0.112174},
    {"iteration": 9470001, "current_time_ms": 901297, "exploitability": 0.112119},
    {"iteration": 9480001, "current_time_ms": 902497, "exploitability": 0.112075},
    {"iteration": 9490001, "current_time_ms": 903542, "exploitability": 0.11204},
    {"iteration": 9500001, "current_time_ms": 904368, "exploitability": 0.112011},
    {"iteration": 9510001, "current_time_ms": 905289, "exploitability": 0.111987},
    {"iteration": 9520001, "current_time_ms": 906006, "exploitability": 0.111952},
    {"iteration": 9530001, "current_time_ms": 906867, "exploitability": 0.111926},
    {"iteration": 9540001, "current_time_ms": 907601, "exploitability": 0.111901},
    {"iteration": 9550001, "current_time_ms": 908307, "exploitability": 0.111884},
    {"iteration": 9560001, "current_time_ms": 909029, "exploitability": 0.111879},
    {"iteration": 9570001, "current_time_ms": 909729, "exploitability": 0.111886},
    {"iteration": 9580001, "current_time_ms": 910374, "exploitability": 0.111899},
    {"iteration": 9590001, "current_time_ms": 911057, "exploitability": 0.111904},
    {"iteration": 9600001, "current_time_ms": 911750, "exploitability": 0.111902},
    {"iteration": 9610001, "current_time_ms": 912458, "exploitability": 0.111908},
    {"iteration": 9620001, "current_time_ms": 913199, "exploitability": 0.111923},
    {"iteration": 9630001, "current_time_ms": 914030, "exploitability": 0.111951},
    {"iteration": 9640001, "current_time_ms": 914728, "exploitability": 0.111961},
    {"iteration": 9650001, "current_time_ms": 915408, "exploitability": 0.111969},
    {"iteration": 9660001, "current_time_ms": 916117, "exploitability": 0.111966},
    {"iteration": 9670001, "current_time_ms": 916834, "exploitability": 0.111963},
    {"iteration": 9680001, "current_time_ms": 917720, "exploitability": 0.111956},
    {"iteration": 9690001, "current_time_ms": 918490, "exploitability": 0.111935},
    {"iteration": 9700001, "current_time_ms": 919217, "exploitability": 0.111905},
    {"iteration": 9710001, "current_time_ms": 919947, "exploitability": 0.111869},
    {"iteration": 9720001, "current_time_ms": 920759, "exploitability": 0.111833},
    {"iteration": 9730001, "current_time_ms": 921392, "exploitability": 0.111787},
    {"iteration": 9740001, "current_time_ms": 922081, "exploitability": 0.111723},
    {"iteration": 9750001, "current_time_ms": 922781, "exploitability": 0.111662},
    {"iteration": 9760001, "current_time_ms": 923465, "exploitability": 0.111585},
    {"iteration": 9770001, "current_time_ms": 924111, "exploitability": 0.111506},
    {"iteration": 9780001, "current_time_ms": 924783, "exploitability": 0.111438},
    {"iteration": 9790001, "current_time_ms": 925463, "exploitability": 0.11139},
    {"iteration": 9800001, "current_time_ms": 926111, "exploitability": 0.111358},
    {"iteration": 9810001, "current_time_ms": 926799, "exploitability": 0.111315},
    {"iteration": 9820001, "current_time_ms": 927841, "exploitability": 0.111287},
    {"iteration": 9830001, "current_time_ms": 928685, "exploitability": 0.11126},
    {"iteration": 9840001, "current_time_ms": 929489, "exploitability": 0.111215},
    {"iteration": 9850001, "current_time_ms": 930305, "exploitability": 0.111176},
    {"iteration": 9860001, "current_time_ms": 931279, "exploitability": 0.11112},
    {"iteration": 9870001, "current_time_ms": 932141, "exploitability": 0.111006},
    {"iteration": 9880001, "current_time_ms": 932943, "exploitability": 0.110873},
    {"iteration": 9890001, "current_time_ms": 933787, "exploitability": 0.110732},
    {"iteration": 9900001, "current_time_ms": 934543, "exploitability": 0.110573},
    {"iteration": 9910001, "current_time_ms": 935270, "exploitability": 0.11044},
    {"iteration": 9920001, "current_time_ms": 935899, "exploitability": 0.110303},
    {"iteration": 9930001, "current_time_ms": 936581, "exploitability": 0.110134},
    {"iteration": 9940001, "current_time_ms": 937336, "exploitability": 0.109983},
    {"iteration": 9950001, "current_time_ms": 938010, "exploitability": 0.109835},
    {"iteration": 9960001, "current_time_ms": 938846, "exploitability": 0.109698},
    {"iteration": 9970001, "current_time_ms": 939636, "exploitability": 0.109587},
    {"iteration": 9980001, "current_time_ms": 940514, "exploitability": 0.109492},
    {"iteration": 9990001, "current_time_ms": 941144, "exploitability": 0.1094},
    {"iteration": 10000001, "current_time_ms": 941825, "exploitability": 0.109306},
  ]
}


==> plots/backup/ib__45_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 197, "exploitability": 0.0923285},
    {"iteration": 20001, "current_time_ms": 388, "exploitability": 0.0770054},
    {"iteration": 30001, "current_time_ms": 594, "exploitability": 0.059993},
    {"iteration": 40001, "current_time_ms": 824, "exploitability": 0.0508361},
    {"iteration": 50001, "current_time_ms": 1192, "exploitability": 0.0467511},
    {"iteration": 60001, "current_time_ms": 1568, "exploitability": 0.0422372},
    {"iteration": 70001, "current_time_ms": 1932, "exploitability": 0.0383783},
    {"iteration": 80001, "current_time_ms": 2311, "exploitability": 0.0365392},
    {"iteration": 90001, "current_time_ms": 2703, "exploitability": 0.0357696},
    {"iteration": 100001, "current_time_ms": 3052, "exploitability": 0.0329701},
    {"iteration": 110001, "current_time_ms": 3422, "exploitability": 0.0312023},
    {"iteration": 120001, "current_time_ms": 3735, "exploitability": 0.030031},
    {"iteration": 130001, "current_time_ms": 4143, "exploitability": 0.0288925},
    {"iteration": 140001, "current_time_ms": 4464, "exploitability": 0.0285939},
    {"iteration": 150001, "current_time_ms": 4862, "exploitability": 0.0281967},
    {"iteration": 160001, "current_time_ms": 5258, "exploitability": 0.027354},
    {"iteration": 170001, "current_time_ms": 5614, "exploitability": 0.0268189},
    {"iteration": 180001, "current_time_ms": 5972, "exploitability": 0.0243536},
    {"iteration": 190001, "current_time_ms": 6307, "exploitability": 0.0251532},
    {"iteration": 200001, "current_time_ms": 6678, "exploitability": 0.0241206},
    {"iteration": 210001, "current_time_ms": 7023, "exploitability": 0.0242412},
    {"iteration": 220001, "current_time_ms": 7373, "exploitability": 0.0237394},
    {"iteration": 230001, "current_time_ms": 7693, "exploitability": 0.0231083},
    {"iteration": 240001, "current_time_ms": 8028, "exploitability": 0.022675},
    {"iteration": 250001, "current_time_ms": 8377, "exploitability": 0.0229134},
    {"iteration": 260001, "current_time_ms": 8748, "exploitability": 0.0219853},
    {"iteration": 270001, "current_time_ms": 9065, "exploitability": 0.0222295},
    {"iteration": 280001, "current_time_ms": 9404, "exploitability": 0.0219473},
    {"iteration": 290001, "current_time_ms": 9745, "exploitability": 0.0216875},
    {"iteration": 300001, "current_time_ms": 10073, "exploitability": 0.021156},
    {"iteration": 310001, "current_time_ms": 10463, "exploitability": 0.0212184},
    {"iteration": 320001, "current_time_ms": 10879, "exploitability": 0.0210074},
    {"iteration": 330001, "current_time_ms": 11261, "exploitability": 0.0207848},
    {"iteration": 340001, "current_time_ms": 11599, "exploitability": 0.0207002},
    {"iteration": 350001, "current_time_ms": 11930, "exploitability": 0.0198998},
    {"iteration": 360001, "current_time_ms": 12294, "exploitability": 0.0202684},
    {"iteration": 370001, "current_time_ms": 12624, "exploitability": 0.0191495},
    {"iteration": 380001, "current_time_ms": 12979, "exploitability": 0.0195404},
    {"iteration": 390001, "current_time_ms": 13288, "exploitability": 0.0183623},
    {"iteration": 400001, "current_time_ms": 13655, "exploitability": 0.0183624},
    {"iteration": 410001, "current_time_ms": 14021, "exploitability": 0.0189047},
    {"iteration": 420001, "current_time_ms": 14346, "exploitability": 0.0179035},
    {"iteration": 430001, "current_time_ms": 14699, "exploitability": 0.018374},
    {"iteration": 440001, "current_time_ms": 15010, "exploitability": 0.0176326},
    {"iteration": 450001, "current_time_ms": 15365, "exploitability": 0.0180986},
    {"iteration": 460001, "current_time_ms": 15698, "exploitability": 0.0178498},
    {"iteration": 470001, "current_time_ms": 16057, "exploitability": 0.0172918},
    {"iteration": 480001, "current_time_ms": 16387, "exploitability": 0.017384},
    {"iteration": 490001, "current_time_ms": 16717, "exploitability": 0.0167734},
    {"iteration": 500001, "current_time_ms": 17080, "exploitability": 0.0172509},
    {"iteration": 510001, "current_time_ms": 17416, "exploitability": 0.0166606},
    {"iteration": 520001, "current_time_ms": 17801, "exploitability": 0.0160895},
    {"iteration": 530001, "current_time_ms": 18126, "exploitability": 0.0166185},
    {"iteration": 540001, "current_time_ms": 18475, "exploitability": 0.0159245},
    {"iteration": 550001, "current_time_ms": 18813, "exploitability": 0.0158393},
    {"iteration": 560001, "current_time_ms": 19162, "exploitability": 0.015889},
    {"iteration": 570001, "current_time_ms": 19479, "exploitability": 0.0157852},
    {"iteration": 580001, "current_time_ms": 19808, "exploitability": 0.016241},
    {"iteration": 590001, "current_time_ms": 20144, "exploitability": 0.0158713},
    {"iteration": 600001, "current_time_ms": 20482, "exploitability": 0.0159044},
    {"iteration": 610001, "current_time_ms": 20838, "exploitability": 0.015724},
    {"iteration": 620001, "current_time_ms": 21162, "exploitability": 0.0155036},
    {"iteration": 630001, "current_time_ms": 21527, "exploitability": 0.0157986},
    {"iteration": 640001, "current_time_ms": 21845, "exploitability": 0.0154666},
    {"iteration": 650001, "current_time_ms": 22180, "exploitability": 0.0155645},
    {"iteration": 660001, "current_time_ms": 22531, "exploitability": 0.0157938},
    {"iteration": 670001, "current_time_ms": 22847, "exploitability": 0.0152767},
    {"iteration": 680001, "current_time_ms": 23158, "exploitability": 0.015431},
    {"iteration": 690001, "current_time_ms": 23517, "exploitability": 0.0152913},
    {"iteration": 700001, "current_time_ms": 23822, "exploitability": 0.0149508},
    {"iteration": 710001, "current_time_ms": 24201, "exploitability": 0.0153252},
    {"iteration": 720001, "current_time_ms": 24523, "exploitability": 0.0149557},
    {"iteration": 730001, "current_time_ms": 24876, "exploitability": 0.0150166},
    {"iteration": 740001, "current_time_ms": 25205, "exploitability": 0.0149154},
    {"iteration": 750001, "current_time_ms": 25574, "exploitability": 0.0147452},
    {"iteration": 760001, "current_time_ms": 25994, "exploitability": 0.0147549},
    {"iteration": 770001, "current_time_ms": 26409, "exploitability": 0.0145741},
    {"iteration": 780001, "current_time_ms": 26799, "exploitability": 0.0144796},
    {"iteration": 790001, "current_time_ms": 27163, "exploitability": 0.0147048},
    {"iteration": 800001, "current_time_ms": 27539, "exploitability": 0.0144024},
    {"iteration": 810001, "current_time_ms": 27924, "exploitability": 0.0140977},
    {"iteration": 820001, "current_time_ms": 28256, "exploitability": 0.0141084},
    {"iteration": 830001, "current_time_ms": 28616, "exploitability": 0.0141077},
    {"iteration": 840001, "current_time_ms": 28938, "exploitability": 0.0140661},
    {"iteration": 850001, "current_time_ms": 29294, "exploitability": 0.0140907},
    {"iteration": 860001, "current_time_ms": 29631, "exploitability": 0.0142431},
    {"iteration": 870001, "current_time_ms": 29988, "exploitability": 0.0141123},
    {"iteration": 880001, "current_time_ms": 30324, "exploitability": 0.0137793},
    {"iteration": 890001, "current_time_ms": 30679, "exploitability": 0.0138476},
    {"iteration": 900001, "current_time_ms": 31013, "exploitability": 0.0138232},
    {"iteration": 910001, "current_time_ms": 31391, "exploitability": 0.013461},
    {"iteration": 920001, "current_time_ms": 31716, "exploitability": 0.0137865},
    {"iteration": 930001, "current_time_ms": 32081, "exploitability": 0.0138098},
    {"iteration": 940001, "current_time_ms": 32420, "exploitability": 0.0132617},
    {"iteration": 950001, "current_time_ms": 32778, "exploitability": 0.0131859},
    {"iteration": 960001, "current_time_ms": 33115, "exploitability": 0.0138381},
    {"iteration": 970001, "current_time_ms": 33465, "exploitability": 0.0137739},
    {"iteration": 980001, "current_time_ms": 33799, "exploitability": 0.0133648},
    {"iteration": 990001, "current_time_ms": 34165, "exploitability": 0.0134863},
    {"iteration": 1000001, "current_time_ms": 34515, "exploitability": 0.0139083},
    {"iteration": 1010001, "current_time_ms": 34869, "exploitability": 0.0136374},
    {"iteration": 1020001, "current_time_ms": 35193, "exploitability": 0.0133151},
    {"iteration": 1030001, "current_time_ms": 35514, "exploitability": 0.0133595},
    {"iteration": 1040001, "current_time_ms": 35861, "exploitability": 0.0137421},
    {"iteration": 1050001, "current_time_ms": 36093, "exploitability": 0.0133872},
    {"iteration": 1060001, "current_time_ms": 36274, "exploitability": 0.0128162},
    {"iteration": 1070001, "current_time_ms": 36457, "exploitability": 0.0130768},
    {"iteration": 1080001, "current_time_ms": 36634, "exploitability": 0.0133667},
    {"iteration": 1090001, "current_time_ms": 36815, "exploitability": 0.0130043},
    {"iteration": 1100001, "current_time_ms": 36993, "exploitability": 0.0127167},
    {"iteration": 1110001, "current_time_ms": 37175, "exploitability": 0.0129611},
    {"iteration": 1120001, "current_time_ms": 37359, "exploitability": 0.0130066},
    {"iteration": 1130001, "current_time_ms": 37542, "exploitability": 0.0127306},
    {"iteration": 1140001, "current_time_ms": 37726, "exploitability": 0.0124465},
    {"iteration": 1150001, "current_time_ms": 37910, "exploitability": 0.0123876},
    {"iteration": 1160001, "current_time_ms": 38096, "exploitability": 0.0126499},
    {"iteration": 1170001, "current_time_ms": 38278, "exploitability": 0.0126083},
    {"iteration": 1180001, "current_time_ms": 38456, "exploitability": 0.0123641},
    {"iteration": 1190001, "current_time_ms": 38637, "exploitability": 0.0123315},
    {"iteration": 1200001, "current_time_ms": 38815, "exploitability": 0.0124138},
    {"iteration": 1210001, "current_time_ms": 38997, "exploitability": 0.0122024},
    {"iteration": 1220001, "current_time_ms": 39182, "exploitability": 0.0119672},
    {"iteration": 1230001, "current_time_ms": 39362, "exploitability": 0.0121351},
    {"iteration": 1240001, "current_time_ms": 39542, "exploitability": 0.0121912},
    {"iteration": 1250001, "current_time_ms": 39725, "exploitability": 0.0119581},
    {"iteration": 1260001, "current_time_ms": 39910, "exploitability": 0.0118915},
    {"iteration": 1270001, "current_time_ms": 40090, "exploitability": 0.0121388},
    {"iteration": 1280001, "current_time_ms": 40277, "exploitability": 0.0122569},
    {"iteration": 1290001, "current_time_ms": 40457, "exploitability": 0.0119147},
    {"iteration": 1300001, "current_time_ms": 40635, "exploitability": 0.0117751},
    {"iteration": 1310001, "current_time_ms": 40816, "exploitability": 0.012004},
    {"iteration": 1320001, "current_time_ms": 40994, "exploitability": 0.0119621},
    {"iteration": 1330001, "current_time_ms": 41183, "exploitability": 0.0116816},
    {"iteration": 1340001, "current_time_ms": 41364, "exploitability": 0.0116207},
    {"iteration": 1350001, "current_time_ms": 41549, "exploitability": 0.0116887},
    {"iteration": 1360001, "current_time_ms": 41729, "exploitability": 0.0116532},
    {"iteration": 1370001, "current_time_ms": 41915, "exploitability": 0.0115483},
    {"iteration": 1380001, "current_time_ms": 42095, "exploitability": 0.0115502},
    {"iteration": 1390001, "current_time_ms": 42273, "exploitability": 0.0116944},
    {"iteration": 1400001, "current_time_ms": 42453, "exploitability": 0.0115877},
    {"iteration": 1410001, "current_time_ms": 42638, "exploitability": 0.0114072},
    {"iteration": 1420001, "current_time_ms": 42816, "exploitability": 0.0114356},
    {"iteration": 1430001, "current_time_ms": 42992, "exploitability": 0.0116916},
    {"iteration": 1440001, "current_time_ms": 43172, "exploitability": 0.0117088},
    {"iteration": 1450001, "current_time_ms": 43349, "exploitability": 0.0116317},
    {"iteration": 1460001, "current_time_ms": 43524, "exploitability": 0.011502},
    {"iteration": 1470001, "current_time_ms": 43701, "exploitability": 0.0115158},
    {"iteration": 1480001, "current_time_ms": 43878, "exploitability": 0.0116554},
    {"iteration": 1490001, "current_time_ms": 44063, "exploitability": 0.0114352},
    {"iteration": 1500001, "current_time_ms": 44243, "exploitability": 0.0111189},
    {"iteration": 1510001, "current_time_ms": 44430, "exploitability": 0.0111527},
    {"iteration": 1520001, "current_time_ms": 44602, "exploitability": 0.0113971},
    {"iteration": 1530001, "current_time_ms": 44785, "exploitability": 0.0112992},
    {"iteration": 1540001, "current_time_ms": 44964, "exploitability": 0.0110987},
    {"iteration": 1550001, "current_time_ms": 45145, "exploitability": 0.0110084},
    {"iteration": 1560001, "current_time_ms": 45327, "exploitability": 0.0110162},
    {"iteration": 1570001, "current_time_ms": 45509, "exploitability": 0.0110511},
    {"iteration": 1580001, "current_time_ms": 45684, "exploitability": 0.0111328},
    {"iteration": 1590001, "current_time_ms": 45878, "exploitability": 0.0109656},
    {"iteration": 1600001, "current_time_ms": 46082, "exploitability": 0.0107035},
    {"iteration": 1610001, "current_time_ms": 46266, "exploitability": 0.0107514},
    {"iteration": 1620001, "current_time_ms": 46445, "exploitability": 0.0109649},
    {"iteration": 1630001, "current_time_ms": 46632, "exploitability": 0.0109449},
    {"iteration": 1640001, "current_time_ms": 46814, "exploitability": 0.0107254},
    {"iteration": 1650001, "current_time_ms": 46995, "exploitability": 0.0106626},
    {"iteration": 1660001, "current_time_ms": 47172, "exploitability": 0.0107986},
    {"iteration": 1670001, "current_time_ms": 47358, "exploitability": 0.0109281},
    {"iteration": 1680001, "current_time_ms": 47558, "exploitability": 0.0108298},
    {"iteration": 1690001, "current_time_ms": 47744, "exploitability": 0.0106487},
    {"iteration": 1700001, "current_time_ms": 47929, "exploitability": 0.0105734},
    {"iteration": 1710001, "current_time_ms": 48120, "exploitability": 0.0105657},
    {"iteration": 1720001, "current_time_ms": 48301, "exploitability": 0.0106761},
    {"iteration": 1730001, "current_time_ms": 48598, "exploitability": 0.0107088},
    {"iteration": 1740001, "current_time_ms": 48901, "exploitability": 0.0105392},
    {"iteration": 1750001, "current_time_ms": 49235, "exploitability": 0.0103838},
    {"iteration": 1760001, "current_time_ms": 49530, "exploitability": 0.0105182},
    {"iteration": 1770001, "current_time_ms": 49708, "exploitability": 0.0106654},
    {"iteration": 1780001, "current_time_ms": 49890, "exploitability": 0.0105868},
    {"iteration": 1790001, "current_time_ms": 50078, "exploitability": 0.0103432},
    {"iteration": 1800001, "current_time_ms": 50264, "exploitability": 0.0101829},
    {"iteration": 1810001, "current_time_ms": 50453, "exploitability": 0.0102715},
    {"iteration": 1820001, "current_time_ms": 50662, "exploitability": 0.0104847},
    {"iteration": 1830001, "current_time_ms": 50974, "exploitability": 0.0105757},
    {"iteration": 1840001, "current_time_ms": 51320, "exploitability": 0.0104145},
    {"iteration": 1850001, "current_time_ms": 51621, "exploitability": 0.0103373},
    {"iteration": 1860001, "current_time_ms": 51800, "exploitability": 0.0104706},
    {"iteration": 1870001, "current_time_ms": 51992, "exploitability": 0.0105956},
    {"iteration": 1880001, "current_time_ms": 52180, "exploitability": 0.0104649},
    {"iteration": 1890001, "current_time_ms": 52368, "exploitability": 0.0103214},
    {"iteration": 1900001, "current_time_ms": 52549, "exploitability": 0.0103328},
    {"iteration": 1910001, "current_time_ms": 52736, "exploitability": 0.0104365},
    {"iteration": 1920001, "current_time_ms": 52919, "exploitability": 0.0104842},
    {"iteration": 1930001, "current_time_ms": 53100, "exploitability": 0.010417},
    {"iteration": 1940001, "current_time_ms": 53285, "exploitability": 0.0102548},
    {"iteration": 1950001, "current_time_ms": 53615, "exploitability": 0.0101653},
    {"iteration": 1960001, "current_time_ms": 53980, "exploitability": 0.0103196},
    {"iteration": 1970001, "current_time_ms": 54294, "exploitability": 0.0104636},
    {"iteration": 1980001, "current_time_ms": 54644, "exploitability": 0.0103875},
    {"iteration": 1990001, "current_time_ms": 54975, "exploitability": 0.0101024},
    {"iteration": 2000001, "current_time_ms": 55317, "exploitability": 0.00989211},
    {"iteration": 2010001, "current_time_ms": 55659, "exploitability": 0.0100453},
    {"iteration": 2020001, "current_time_ms": 55986, "exploitability": 0.010255},
    {"iteration": 2030001, "current_time_ms": 56331, "exploitability": 0.0104226},
    {"iteration": 2040001, "current_time_ms": 56663, "exploitability": 0.0102996},
    {"iteration": 2050001, "current_time_ms": 57035, "exploitability": 0.0101298},
    {"iteration": 2060001, "current_time_ms": 57363, "exploitability": 0.0101243},
    {"iteration": 2070001, "current_time_ms": 57718, "exploitability": 0.010256},
    {"iteration": 2080001, "current_time_ms": 58066, "exploitability": 0.010372},
    {"iteration": 2090001, "current_time_ms": 58397, "exploitability": 0.0103499},
    {"iteration": 2100001, "current_time_ms": 58740, "exploitability": 0.0102265},
    {"iteration": 2110001, "current_time_ms": 59059, "exploitability": 0.010154},
    {"iteration": 2120001, "current_time_ms": 59409, "exploitability": 0.0102685},
    {"iteration": 2130001, "current_time_ms": 59718, "exploitability": 0.0103153},
    {"iteration": 2140001, "current_time_ms": 60058, "exploitability": 0.0102301},
    {"iteration": 2150001, "current_time_ms": 60376, "exploitability": 0.010098},
    {"iteration": 2160001, "current_time_ms": 60687, "exploitability": 0.0101925},
    {"iteration": 2170001, "current_time_ms": 61027, "exploitability": 0.0102443},
    {"iteration": 2180001, "current_time_ms": 61358, "exploitability": 0.0101722},
    {"iteration": 2190001, "current_time_ms": 61675, "exploitability": 0.010068},
    {"iteration": 2200001, "current_time_ms": 61984, "exploitability": 0.0100263},
    {"iteration": 2210001, "current_time_ms": 62299, "exploitability": 0.0101009},
    {"iteration": 2220001, "current_time_ms": 62665, "exploitability": 0.0102089},
    {"iteration": 2230001, "current_time_ms": 62954, "exploitability": 0.010179},
    {"iteration": 2240001, "current_time_ms": 63132, "exploitability": 0.0101256},
    {"iteration": 2250001, "current_time_ms": 63315, "exploitability": 0.0100734},
    {"iteration": 2260001, "current_time_ms": 63498, "exploitability": 0.0101009},
    {"iteration": 2270001, "current_time_ms": 63682, "exploitability": 0.0102129},
    {"iteration": 2280001, "current_time_ms": 63865, "exploitability": 0.010261},
    {"iteration": 2290001, "current_time_ms": 64047, "exploitability": 0.0101272},
    {"iteration": 2300001, "current_time_ms": 64232, "exploitability": 0.00993373},
    {"iteration": 2310001, "current_time_ms": 64414, "exploitability": 0.00985703},
    {"iteration": 2320001, "current_time_ms": 64602, "exploitability": 0.00997976},
    {"iteration": 2330001, "current_time_ms": 64792, "exploitability": 0.0101214},
    {"iteration": 2340001, "current_time_ms": 64968, "exploitability": 0.0101198},
    {"iteration": 2350001, "current_time_ms": 65152, "exploitability": 0.0099688},
    {"iteration": 2360001, "current_time_ms": 65333, "exploitability": 0.00984233},
    {"iteration": 2370001, "current_time_ms": 65564, "exploitability": 0.00982385},
    {"iteration": 2380001, "current_time_ms": 65780, "exploitability": 0.00993386},
    {"iteration": 2390001, "current_time_ms": 65993, "exploitability": 0.010032},
    {"iteration": 2400001, "current_time_ms": 66199, "exploitability": 0.0100457},
    {"iteration": 2410001, "current_time_ms": 66401, "exploitability": 0.00994574},
    {"iteration": 2420001, "current_time_ms": 66600, "exploitability": 0.00981246},
    {"iteration": 2430001, "current_time_ms": 66802, "exploitability": 0.00981674},
    {"iteration": 2440001, "current_time_ms": 66998, "exploitability": 0.00991498},
    {"iteration": 2450001, "current_time_ms": 67195, "exploitability": 0.0100335},
    {"iteration": 2460001, "current_time_ms": 67385, "exploitability": 0.0100393},
    {"iteration": 2470001, "current_time_ms": 67579, "exploitability": 0.00991555},
    {"iteration": 2480001, "current_time_ms": 67754, "exploitability": 0.00972797},
    {"iteration": 2490001, "current_time_ms": 67931, "exploitability": 0.00960291},
    {"iteration": 2500001, "current_time_ms": 68108, "exploitability": 0.00963039},
    {"iteration": 2510001, "current_time_ms": 68285, "exploitability": 0.00975179},
    {"iteration": 2520001, "current_time_ms": 68468, "exploitability": 0.00991659},
    {"iteration": 2530001, "current_time_ms": 68655, "exploitability": 0.00990918},
    {"iteration": 2540001, "current_time_ms": 68837, "exploitability": 0.00974662},
    {"iteration": 2550001, "current_time_ms": 69080, "exploitability": 0.00963302},
    {"iteration": 2560001, "current_time_ms": 69293, "exploitability": 0.0096478},
    {"iteration": 2570001, "current_time_ms": 69497, "exploitability": 0.00978194},
    {"iteration": 2580001, "current_time_ms": 69695, "exploitability": 0.0099188},
    {"iteration": 2590001, "current_time_ms": 69891, "exploitability": 0.00983765},
    {"iteration": 2600001, "current_time_ms": 70094, "exploitability": 0.00973022},
    {"iteration": 2610001, "current_time_ms": 70292, "exploitability": 0.00969186},
    {"iteration": 2620001, "current_time_ms": 70490, "exploitability": 0.00973572},
    {"iteration": 2630001, "current_time_ms": 70688, "exploitability": 0.00980744},
    {"iteration": 2640001, "current_time_ms": 70884, "exploitability": 0.00989934},
    {"iteration": 2650001, "current_time_ms": 71085, "exploitability": 0.009864},
    {"iteration": 2660001, "current_time_ms": 71271, "exploitability": 0.00973003},
    {"iteration": 2670001, "current_time_ms": 71447, "exploitability": 0.00963396},
    {"iteration": 2680001, "current_time_ms": 71628, "exploitability": 0.00961093},
    {"iteration": 2690001, "current_time_ms": 71813, "exploitability": 0.00966275},
    {"iteration": 2700001, "current_time_ms": 71992, "exploitability": 0.00968753},
    {"iteration": 2710001, "current_time_ms": 72183, "exploitability": 0.0096794},
    {"iteration": 2720001, "current_time_ms": 72371, "exploitability": 0.00962725},
    {"iteration": 2730001, "current_time_ms": 72555, "exploitability": 0.00960863},
    {"iteration": 2740001, "current_time_ms": 72806, "exploitability": 0.00965139},
    {"iteration": 2750001, "current_time_ms": 73116, "exploitability": 0.00968787},
    {"iteration": 2760001, "current_time_ms": 73484, "exploitability": 0.00969156},
    {"iteration": 2770001, "current_time_ms": 73819, "exploitability": 0.00966992},
    {"iteration": 2780001, "current_time_ms": 74153, "exploitability": 0.00963716},
    {"iteration": 2790001, "current_time_ms": 74485, "exploitability": 0.00958702},
    {"iteration": 2800001, "current_time_ms": 74819, "exploitability": 0.00953178},
    {"iteration": 2810001, "current_time_ms": 75147, "exploitability": 0.00951306},
    {"iteration": 2820001, "current_time_ms": 75489, "exploitability": 0.00951541},
    {"iteration": 2830001, "current_time_ms": 75835, "exploitability": 0.00952512},
    {"iteration": 2840001, "current_time_ms": 76200, "exploitability": 0.00955368},
    {"iteration": 2850001, "current_time_ms": 76528, "exploitability": 0.00959732},
    {"iteration": 2860001, "current_time_ms": 76870, "exploitability": 0.00957678},
    {"iteration": 2870001, "current_time_ms": 77232, "exploitability": 0.00945392},
    {"iteration": 2880001, "current_time_ms": 77549, "exploitability": 0.00934179},
    {"iteration": 2890001, "current_time_ms": 77902, "exploitability": 0.00934486},
    {"iteration": 2900001, "current_time_ms": 78224, "exploitability": 0.00948796},
    {"iteration": 2910001, "current_time_ms": 78617, "exploitability": 0.00959252},
    {"iteration": 2920001, "current_time_ms": 78946, "exploitability": 0.00952434},
    {"iteration": 2930001, "current_time_ms": 79287, "exploitability": 0.00936777},
    {"iteration": 2940001, "current_time_ms": 79624, "exploitability": 0.00924455},
    {"iteration": 2950001, "current_time_ms": 79952, "exploitability": 0.00921623},
    {"iteration": 2960001, "current_time_ms": 80277, "exploitability": 0.00931939},
    {"iteration": 2970001, "current_time_ms": 80644, "exploitability": 0.00944835},
    {"iteration": 2980001, "current_time_ms": 80968, "exploitability": 0.0094699},
    {"iteration": 2990001, "current_time_ms": 81148, "exploitability": 0.00933092},
    {"iteration": 3000001, "current_time_ms": 81327, "exploitability": 0.00914081},
    {"iteration": 3010001, "current_time_ms": 81512, "exploitability": 0.00906482},
    {"iteration": 3020001, "current_time_ms": 81692, "exploitability": 0.00919924},
    {"iteration": 3030001, "current_time_ms": 81869, "exploitability": 0.00946697},
    {"iteration": 3040001, "current_time_ms": 82063, "exploitability": 0.00955032},
    {"iteration": 3050001, "current_time_ms": 82239, "exploitability": 0.00940765},
    {"iteration": 3060001, "current_time_ms": 82413, "exploitability": 0.00918987},
    {"iteration": 3070001, "current_time_ms": 82595, "exploitability": 0.0090775},
    {"iteration": 3080001, "current_time_ms": 82751, "exploitability": 0.00915798},
    {"iteration": 3090001, "current_time_ms": 82911, "exploitability": 0.00937504},
    {"iteration": 3100001, "current_time_ms": 83076, "exploitability": 0.00947307},
    {"iteration": 3110001, "current_time_ms": 83258, "exploitability": 0.00939863},
    {"iteration": 3120001, "current_time_ms": 83441, "exploitability": 0.00926985},
    {"iteration": 3130001, "current_time_ms": 83621, "exploitability": 0.00918183},
    {"iteration": 3140001, "current_time_ms": 83804, "exploitability": 0.00919153},
    {"iteration": 3150001, "current_time_ms": 83979, "exploitability": 0.00924273},
    {"iteration": 3160001, "current_time_ms": 84159, "exploitability": 0.00930879},
    {"iteration": 3170001, "current_time_ms": 84334, "exploitability": 0.00933505},
    {"iteration": 3180001, "current_time_ms": 84514, "exploitability": 0.00932381},
    {"iteration": 3190001, "current_time_ms": 84690, "exploitability": 0.0092526},
    {"iteration": 3200001, "current_time_ms": 84868, "exploitability": 0.00917423},
    {"iteration": 3210001, "current_time_ms": 85044, "exploitability": 0.00915632},
    {"iteration": 3220001, "current_time_ms": 85227, "exploitability": 0.00915044},
    {"iteration": 3230001, "current_time_ms": 85435, "exploitability": 0.00908714},
    {"iteration": 3240001, "current_time_ms": 85625, "exploitability": 0.00903254},
    {"iteration": 3250001, "current_time_ms": 85805, "exploitability": 0.00900997},
    {"iteration": 3260001, "current_time_ms": 85988, "exploitability": 0.00903579},
    {"iteration": 3270001, "current_time_ms": 86167, "exploitability": 0.00904462},
    {"iteration": 3280001, "current_time_ms": 86345, "exploitability": 0.00906944},
    {"iteration": 3290001, "current_time_ms": 86530, "exploitability": 0.00908721},
    {"iteration": 3300001, "current_time_ms": 86712, "exploitability": 0.00905123},
    {"iteration": 3310001, "current_time_ms": 86904, "exploitability": 0.00896102},
    {"iteration": 3320001, "current_time_ms": 87087, "exploitability": 0.00887981},
    {"iteration": 3330001, "current_time_ms": 87276, "exploitability": 0.0088585},
    {"iteration": 3340001, "current_time_ms": 87456, "exploitability": 0.0088996},
    {"iteration": 3350001, "current_time_ms": 87635, "exploitability": 0.0090042},
    {"iteration": 3360001, "current_time_ms": 87815, "exploitability": 0.00906621},
    {"iteration": 3370001, "current_time_ms": 87997, "exploitability": 0.00903315},
    {"iteration": 3380001, "current_time_ms": 88176, "exploitability": 0.00894827},
    {"iteration": 3390001, "current_time_ms": 88356, "exploitability": 0.00885973},
    {"iteration": 3400001, "current_time_ms": 88548, "exploitability": 0.00881036},
    {"iteration": 3410001, "current_time_ms": 88734, "exploitability": 0.00883454},
    {"iteration": 3420001, "current_time_ms": 88912, "exploitability": 0.00889277},
    {"iteration": 3430001, "current_time_ms": 89094, "exploitability": 0.00895341},
    {"iteration": 3440001, "current_time_ms": 89274, "exploitability": 0.00896056},
    {"iteration": 3450001, "current_time_ms": 89450, "exploitability": 0.00891151},
    {"iteration": 3460001, "current_time_ms": 89631, "exploitability": 0.00882323},
    {"iteration": 3470001, "current_time_ms": 89818, "exploitability": 0.00878045},
    {"iteration": 3480001, "current_time_ms": 89992, "exploitability": 0.00881503},
    {"iteration": 3490001, "current_time_ms": 90174, "exploitability": 0.00890307},
    {"iteration": 3500001, "current_time_ms": 90350, "exploitability": 0.00902495},
    {"iteration": 3510001, "current_time_ms": 90532, "exploitability": 0.00905428},
    {"iteration": 3520001, "current_time_ms": 90714, "exploitability": 0.00895274},
    {"iteration": 3530001, "current_time_ms": 90895, "exploitability": 0.00882739},
    {"iteration": 3540001, "current_time_ms": 91074, "exploitability": 0.00873449},
    {"iteration": 3550001, "current_time_ms": 91254, "exploitability": 0.00872172},
    {"iteration": 3560001, "current_time_ms": 91438, "exploitability": 0.0088009},
    {"iteration": 3570001, "current_time_ms": 91622, "exploitability": 0.00887802},
    {"iteration": 3580001, "current_time_ms": 91807, "exploitability": 0.00885786},
    {"iteration": 3590001, "current_time_ms": 91986, "exploitability": 0.00877824},
    {"iteration": 3600001, "current_time_ms": 92180, "exploitability": 0.00871891},
    {"iteration": 3610001, "current_time_ms": 92368, "exploitability": 0.00872321},
    {"iteration": 3620001, "current_time_ms": 92552, "exploitability": 0.00879906},
    {"iteration": 3630001, "current_time_ms": 92732, "exploitability": 0.00883704},
    {"iteration": 3640001, "current_time_ms": 92913, "exploitability": 0.00881243},
    {"iteration": 3650001, "current_time_ms": 93139, "exploitability": 0.00871925},
    {"iteration": 3660001, "current_time_ms": 93426, "exploitability": 0.00867658},
    {"iteration": 3670001, "current_time_ms": 93770, "exploitability": 0.00872512},
    {"iteration": 3680001, "current_time_ms": 94122, "exploitability": 0.00878815},
    {"iteration": 3690001, "current_time_ms": 94454, "exploitability": 0.00879212},
    {"iteration": 3700001, "current_time_ms": 94815, "exploitability": 0.00873098},
    {"iteration": 3710001, "current_time_ms": 95144, "exploitability": 0.00862827},
    {"iteration": 3720001, "current_time_ms": 95508, "exploitability": 0.00854762},
    {"iteration": 3730001, "current_time_ms": 95838, "exploitability": 0.00858339},
    {"iteration": 3740001, "current_time_ms": 96165, "exploitability": 0.00869294},
    {"iteration": 3750001, "current_time_ms": 96526, "exploitability": 0.00873761},
    {"iteration": 3760001, "current_time_ms": 96835, "exploitability": 0.00872396},
    {"iteration": 3770001, "current_time_ms": 97214, "exploitability": 0.0086667},
    {"iteration": 3780001, "current_time_ms": 97557, "exploitability": 0.00861456},
    {"iteration": 3790001, "current_time_ms": 97908, "exploitability": 0.00860422},
    {"iteration": 3800001, "current_time_ms": 98096, "exploitability": 0.0086101},
    {"iteration": 3810001, "current_time_ms": 98275, "exploitability": 0.0086461},
    {"iteration": 3820001, "current_time_ms": 98451, "exploitability": 0.00869519},
    {"iteration": 3830001, "current_time_ms": 98629, "exploitability": 0.00871674},
    {"iteration": 3840001, "current_time_ms": 98807, "exploitability": 0.00865878},
    {"iteration": 3850001, "current_time_ms": 98989, "exploitability": 0.00858397},
    {"iteration": 3860001, "current_time_ms": 99169, "exploitability": 0.0085515},
    {"iteration": 3870001, "current_time_ms": 99346, "exploitability": 0.00858981},
    {"iteration": 3880001, "current_time_ms": 99533, "exploitability": 0.00867396},
    {"iteration": 3890001, "current_time_ms": 99717, "exploitability": 0.0087373},
    {"iteration": 3900001, "current_time_ms": 99900, "exploitability": 0.00871157},
    {"iteration": 3910001, "current_time_ms": 100077, "exploitability": 0.00863498},
    {"iteration": 3920001, "current_time_ms": 100257, "exploitability": 0.00854687},
    {"iteration": 3930001, "current_time_ms": 100441, "exploitability": 0.00848145},
    {"iteration": 3940001, "current_time_ms": 100631, "exploitability": 0.00845864},
    {"iteration": 3950001, "current_time_ms": 100807, "exploitability": 0.00849232},
    {"iteration": 3960001, "current_time_ms": 100986, "exploitability": 0.00857372},
    {"iteration": 3970001, "current_time_ms": 101165, "exploitability": 0.00865237},
    {"iteration": 3980001, "current_time_ms": 101339, "exploitability": 0.00867833},
    {"iteration": 3990001, "current_time_ms": 101520, "exploitability": 0.00863547},
    {"iteration": 4000001, "current_time_ms": 101709, "exploitability": 0.00852991},
    {"iteration": 4010001, "current_time_ms": 101888, "exploitability": 0.00842787},
    {"iteration": 4020001, "current_time_ms": 102066, "exploitability": 0.00837321},
    {"iteration": 4030001, "current_time_ms": 102250, "exploitability": 0.00840854},
    {"iteration": 4040001, "current_time_ms": 102487, "exploitability": 0.00850731},
    {"iteration": 4050001, "current_time_ms": 102811, "exploitability": 0.00862962},
    {"iteration": 4060001, "current_time_ms": 103127, "exploitability": 0.00865775},
    {"iteration": 4070001, "current_time_ms": 103490, "exploitability": 0.00855918},
    {"iteration": 4080001, "current_time_ms": 103820, "exploitability": 0.00841201},
    {"iteration": 4090001, "current_time_ms": 104165, "exploitability": 0.00830096},
    {"iteration": 4100001, "current_time_ms": 104579, "exploitability": 0.00825832},
    {"iteration": 4110001, "current_time_ms": 105013, "exploitability": 0.00830829},
    {"iteration": 4120001, "current_time_ms": 105390, "exploitability": 0.0084112},
    {"iteration": 4130001, "current_time_ms": 105759, "exploitability": 0.00849945},
    {"iteration": 4140001, "current_time_ms": 106171, "exploitability": 0.00851495},
    {"iteration": 4150001, "current_time_ms": 106577, "exploitability": 0.00846944},
    {"iteration": 4160001, "current_time_ms": 106907, "exploitability": 0.00839072},
    {"iteration": 4170001, "current_time_ms": 107216, "exploitability": 0.00831105},
    {"iteration": 4180001, "current_time_ms": 107578, "exploitability": 0.00829578},
    {"iteration": 4190001, "current_time_ms": 107898, "exploitability": 0.00832752},
    {"iteration": 4200001, "current_time_ms": 108260, "exploitability": 0.00839874},
    {"iteration": 4210001, "current_time_ms": 108586, "exploitability": 0.00845241},
    {"iteration": 4220001, "current_time_ms": 108942, "exploitability": 0.00843492},
    {"iteration": 4230001, "current_time_ms": 109271, "exploitability": 0.00836418},
    {"iteration": 4240001, "current_time_ms": 109650, "exploitability": 0.00827754},
    {"iteration": 4250001, "current_time_ms": 109965, "exploitability": 0.00825046},
    {"iteration": 4260001, "current_time_ms": 110360, "exploitability": 0.00830006},
    {"iteration": 4270001, "current_time_ms": 110684, "exploitability": 0.00839462},
    {"iteration": 4280001, "current_time_ms": 111044, "exploitability": 0.00844198},
    {"iteration": 4290001, "current_time_ms": 111363, "exploitability": 0.00842251},
    {"iteration": 4300001, "current_time_ms": 111703, "exploitability": 0.00835633},
    {"iteration": 4310001, "current_time_ms": 112056, "exploitability": 0.00828441},
    {"iteration": 4320001, "current_time_ms": 112404, "exploitability": 0.00824705},
    {"iteration": 4330001, "current_time_ms": 112726, "exploitability": 0.00827232},
    {"iteration": 4340001, "current_time_ms": 113050, "exploitability": 0.00834693},
    {"iteration": 4350001, "current_time_ms": 113370, "exploitability": 0.00840145},
    {"iteration": 4360001, "current_time_ms": 113669, "exploitability": 0.00837715},
    {"iteration": 4370001, "current_time_ms": 114032, "exploitability": 0.00829804},
    {"iteration": 4380001, "current_time_ms": 114336, "exploitability": 0.00820838},
    {"iteration": 4390001, "current_time_ms": 114641, "exploitability": 0.00815996},
    {"iteration": 4400001, "current_time_ms": 114963, "exploitability": 0.00817326},
    {"iteration": 4410001, "current_time_ms": 115271, "exploitability": 0.00823675},
    {"iteration": 4420001, "current_time_ms": 115628, "exploitability": 0.00831053},
    {"iteration": 4430001, "current_time_ms": 115933, "exploitability": 0.00833598},
    {"iteration": 4440001, "current_time_ms": 116244, "exploitability": 0.00826435},
    {"iteration": 4450001, "current_time_ms": 116565, "exploitability": 0.00816527},
    {"iteration": 4460001, "current_time_ms": 116895, "exploitability": 0.00809531},
    {"iteration": 4470001, "current_time_ms": 117199, "exploitability": 0.00806338},
    {"iteration": 4480001, "current_time_ms": 117411, "exploitability": 0.00806098},
    {"iteration": 4490001, "current_time_ms": 117595, "exploitability": 0.0081059},
    {"iteration": 4500001, "current_time_ms": 117776, "exploitability": 0.0081746},
    {"iteration": 4510001, "current_time_ms": 117964, "exploitability": 0.00821644},
    {"iteration": 4520001, "current_time_ms": 118146, "exploitability": 0.00817663},
    {"iteration": 4530001, "current_time_ms": 118339, "exploitability": 0.00807362},
    {"iteration": 4540001, "current_time_ms": 118525, "exploitability": 0.00797926},
    {"iteration": 4550001, "current_time_ms": 118703, "exploitability": 0.00795698},
    {"iteration": 4560001, "current_time_ms": 118885, "exploitability": 0.0080154},
    {"iteration": 4570001, "current_time_ms": 119069, "exploitability": 0.00808995},
    {"iteration": 4580001, "current_time_ms": 119251, "exploitability": 0.00814499},
    {"iteration": 4590001, "current_time_ms": 119436, "exploitability": 0.00818014},
    {"iteration": 4600001, "current_time_ms": 119623, "exploitability": 0.0081729},
    {"iteration": 4610001, "current_time_ms": 119818, "exploitability": 0.00811107},
    {"iteration": 4620001, "current_time_ms": 120012, "exploitability": 0.00804812},
    {"iteration": 4630001, "current_time_ms": 120203, "exploitability": 0.00801706},
    {"iteration": 4640001, "current_time_ms": 120389, "exploitability": 0.00801501},
    {"iteration": 4650001, "current_time_ms": 120566, "exploitability": 0.00803045},
    {"iteration": 4660001, "current_time_ms": 120751, "exploitability": 0.00806928},
    {"iteration": 4670001, "current_time_ms": 120934, "exploitability": 0.00809311},
    {"iteration": 4680001, "current_time_ms": 121118, "exploitability": 0.00807332},
    {"iteration": 4690001, "current_time_ms": 121298, "exploitability": 0.00801852},
    {"iteration": 4700001, "current_time_ms": 121480, "exploitability": 0.00798137},
    {"iteration": 4710001, "current_time_ms": 121663, "exploitability": 0.00797608},
    {"iteration": 4720001, "current_time_ms": 121848, "exploitability": 0.0080074},
    {"iteration": 4730001, "current_time_ms": 122028, "exploitability": 0.00805675},
    {"iteration": 4740001, "current_time_ms": 122277, "exploitability": 0.00809056},
    {"iteration": 4750001, "current_time_ms": 122516, "exploitability": 0.00809678},
    {"iteration": 4760001, "current_time_ms": 122742, "exploitability": 0.00807605},
    {"iteration": 4770001, "current_time_ms": 122959, "exploitability": 0.00801172},
    {"iteration": 4780001, "current_time_ms": 123169, "exploitability": 0.00794232},
    {"iteration": 4790001, "current_time_ms": 123376, "exploitability": 0.0079191},
    {"iteration": 4800001, "current_time_ms": 123602, "exploitability": 0.00793669},
    {"iteration": 4810001, "current_time_ms": 123812, "exploitability": 0.00799296},
    {"iteration": 4820001, "current_time_ms": 124024, "exploitability": 0.00805928},
    {"iteration": 4830001, "current_time_ms": 124245, "exploitability": 0.00806981},
    {"iteration": 4840001, "current_time_ms": 124424, "exploitability": 0.00803927},
    {"iteration": 4850001, "current_time_ms": 124600, "exploitability": 0.00799215},
    {"iteration": 4860001, "current_time_ms": 124783, "exploitability": 0.00795234},
    {"iteration": 4870001, "current_time_ms": 124969, "exploitability": 0.0079425},
    {"iteration": 4880001, "current_time_ms": 125163, "exploitability": 0.00795228},
    {"iteration": 4890001, "current_time_ms": 125347, "exploitability": 0.00798311},
    {"iteration": 4900001, "current_time_ms": 125539, "exploitability": 0.00804459},
    {"iteration": 4910001, "current_time_ms": 125738, "exploitability": 0.00810959},
    {"iteration": 4920001, "current_time_ms": 126033, "exploitability": 0.00811346},
    {"iteration": 4930001, "current_time_ms": 126319, "exploitability": 0.00806725},
    {"iteration": 4940001, "current_time_ms": 126606, "exploitability": 0.00799227},
    {"iteration": 4950001, "current_time_ms": 126873, "exploitability": 0.00791657},
    {"iteration": 4960001, "current_time_ms": 127153, "exploitability": 0.00786749},
    {"iteration": 4970001, "current_time_ms": 127435, "exploitability": 0.00786026},
    {"iteration": 4980001, "current_time_ms": 127674, "exploitability": 0.00790038},
    {"iteration": 4990001, "current_time_ms": 127928, "exploitability": 0.00795946},
    {"iteration": 5000001, "current_time_ms": 128199, "exploitability": 0.00798617},
  ]
}


==> plots/backup/ib__46_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 46,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 221, "exploitability": 0.0750361},
    {"iteration": 20001, "current_time_ms": 518, "exploitability": 0.0675929},
    {"iteration": 30001, "current_time_ms": 864, "exploitability": 0.0588699},
    {"iteration": 40001, "current_time_ms": 1276, "exploitability": 0.0530521},
    {"iteration": 50001, "current_time_ms": 1621, "exploitability": 0.0478472},
    {"iteration": 60001, "current_time_ms": 2113, "exploitability": 0.0438737},
    {"iteration": 70001, "current_time_ms": 2494, "exploitability": 0.0423438},
    {"iteration": 80001, "current_time_ms": 2866, "exploitability": 0.0407248},
    {"iteration": 90001, "current_time_ms": 3219, "exploitability": 0.0366013},
    {"iteration": 100001, "current_time_ms": 3668, "exploitability": 0.0372724},
    {"iteration": 110001, "current_time_ms": 4064, "exploitability": 0.0346823},
    {"iteration": 120001, "current_time_ms": 4423, "exploitability": 0.0331142},
    {"iteration": 130001, "current_time_ms": 4775, "exploitability": 0.0333827},
    {"iteration": 140001, "current_time_ms": 5151, "exploitability": 0.0321545},
    {"iteration": 150001, "current_time_ms": 5557, "exploitability": 0.0304342},
    {"iteration": 160001, "current_time_ms": 5899, "exploitability": 0.0304088},
    {"iteration": 170001, "current_time_ms": 6294, "exploitability": 0.028505},
    {"iteration": 180001, "current_time_ms": 6664, "exploitability": 0.0293096},
    {"iteration": 190001, "current_time_ms": 7061, "exploitability": 0.0279109},
    {"iteration": 200001, "current_time_ms": 7496, "exploitability": 0.0274437},
    {"iteration": 210001, "current_time_ms": 7923, "exploitability": 0.026704},
    {"iteration": 220001, "current_time_ms": 8308, "exploitability": 0.027172},
    {"iteration": 230001, "current_time_ms": 8677, "exploitability": 0.0263843},
    {"iteration": 240001, "current_time_ms": 9060, "exploitability": 0.0258673},
    {"iteration": 250001, "current_time_ms": 9460, "exploitability": 0.0252224},
    {"iteration": 260001, "current_time_ms": 9823, "exploitability": 0.025779},
    {"iteration": 270001, "current_time_ms": 10176, "exploitability": 0.0252791},
    {"iteration": 280001, "current_time_ms": 10489, "exploitability": 0.0247879},
    {"iteration": 290001, "current_time_ms": 10809, "exploitability": 0.0243543},
    {"iteration": 300001, "current_time_ms": 11130, "exploitability": 0.0239215},
    {"iteration": 310001, "current_time_ms": 11477, "exploitability": 0.0234629},
    {"iteration": 320001, "current_time_ms": 11792, "exploitability": 0.0228646},
    {"iteration": 330001, "current_time_ms": 12148, "exploitability": 0.0223473},
    {"iteration": 340001, "current_time_ms": 12505, "exploitability": 0.0226747},
    {"iteration": 350001, "current_time_ms": 12848, "exploitability": 0.0222302},
    {"iteration": 360001, "current_time_ms": 13179, "exploitability": 0.0219596},
    {"iteration": 370001, "current_time_ms": 13540, "exploitability": 0.0221613},
    {"iteration": 380001, "current_time_ms": 13875, "exploitability": 0.0219442},
    {"iteration": 390001, "current_time_ms": 14210, "exploitability": 0.02145},
    {"iteration": 400001, "current_time_ms": 14546, "exploitability": 0.0211713},
    {"iteration": 410001, "current_time_ms": 14903, "exploitability": 0.0210932},
    {"iteration": 420001, "current_time_ms": 15216, "exploitability": 0.0204712},
    {"iteration": 430001, "current_time_ms": 15583, "exploitability": 0.0204759},
    {"iteration": 440001, "current_time_ms": 15919, "exploitability": 0.0203501},
    {"iteration": 450001, "current_time_ms": 16274, "exploitability": 0.020339},
    {"iteration": 460001, "current_time_ms": 16606, "exploitability": 0.0201136},
    {"iteration": 470001, "current_time_ms": 16974, "exploitability": 0.0197799},
    {"iteration": 480001, "current_time_ms": 17293, "exploitability": 0.0198107},
    {"iteration": 490001, "current_time_ms": 17648, "exploitability": 0.0192587},
    {"iteration": 500001, "current_time_ms": 17980, "exploitability": 0.0193825},
    {"iteration": 510001, "current_time_ms": 18308, "exploitability": 0.0189966},
    {"iteration": 520001, "current_time_ms": 18634, "exploitability": 0.0187946},
    {"iteration": 530001, "current_time_ms": 18988, "exploitability": 0.0192009},
    {"iteration": 540001, "current_time_ms": 19413, "exploitability": 0.0185324},
    {"iteration": 550001, "current_time_ms": 19765, "exploitability": 0.0189046},
    {"iteration": 560001, "current_time_ms": 20118, "exploitability": 0.0184793},
    {"iteration": 570001, "current_time_ms": 20476, "exploitability": 0.0178831},
    {"iteration": 580001, "current_time_ms": 20810, "exploitability": 0.0183236},
    {"iteration": 590001, "current_time_ms": 21147, "exploitability": 0.0183454},
    {"iteration": 600001, "current_time_ms": 21457, "exploitability": 0.0178228},
    {"iteration": 610001, "current_time_ms": 21785, "exploitability": 0.0177473},
    {"iteration": 620001, "current_time_ms": 22107, "exploitability": 0.0181864},
    {"iteration": 630001, "current_time_ms": 22459, "exploitability": 0.017357},
    {"iteration": 640001, "current_time_ms": 22793, "exploitability": 0.0175633},
    {"iteration": 650001, "current_time_ms": 23136, "exploitability": 0.0180412},
    {"iteration": 660001, "current_time_ms": 23484, "exploitability": 0.0176709},
    {"iteration": 670001, "current_time_ms": 23809, "exploitability": 0.0173486},
    {"iteration": 680001, "current_time_ms": 24171, "exploitability": 0.0175732},
    {"iteration": 690001, "current_time_ms": 24499, "exploitability": 0.0168654},
    {"iteration": 700001, "current_time_ms": 24908, "exploitability": 0.0163905},
    {"iteration": 710001, "current_time_ms": 25310, "exploitability": 0.0168318},
    {"iteration": 720001, "current_time_ms": 25676, "exploitability": 0.0163651},
    {"iteration": 730001, "current_time_ms": 26011, "exploitability": 0.016092},
    {"iteration": 740001, "current_time_ms": 26498, "exploitability": 0.0164597},
    {"iteration": 750001, "current_time_ms": 26908, "exploitability": 0.0164168},
    {"iteration": 760001, "current_time_ms": 27263, "exploitability": 0.0163861},
    {"iteration": 770001, "current_time_ms": 27574, "exploitability": 0.0162756},
    {"iteration": 780001, "current_time_ms": 27894, "exploitability": 0.0159283},
    {"iteration": 790001, "current_time_ms": 28256, "exploitability": 0.0156016},
    {"iteration": 800001, "current_time_ms": 28570, "exploitability": 0.0158446},
    {"iteration": 810001, "current_time_ms": 28918, "exploitability": 0.01608},
    {"iteration": 820001, "current_time_ms": 29248, "exploitability": 0.0156473},
    {"iteration": 830001, "current_time_ms": 29603, "exploitability": 0.0155594},
    {"iteration": 840001, "current_time_ms": 29923, "exploitability": 0.0158017},
    {"iteration": 850001, "current_time_ms": 30361, "exploitability": 0.0156334},
    {"iteration": 860001, "current_time_ms": 30685, "exploitability": 0.0153677},
    {"iteration": 870001, "current_time_ms": 31063, "exploitability": 0.0156065},
    {"iteration": 880001, "current_time_ms": 31594, "exploitability": 0.0154589},
    {"iteration": 890001, "current_time_ms": 32112, "exploitability": 0.0150007},
    {"iteration": 900001, "current_time_ms": 32431, "exploitability": 0.0153224},
    {"iteration": 910001, "current_time_ms": 32799, "exploitability": 0.0152949},
    {"iteration": 920001, "current_time_ms": 33222, "exploitability": 0.0149127},
    {"iteration": 930001, "current_time_ms": 33536, "exploitability": 0.0150008},
    {"iteration": 940001, "current_time_ms": 33901, "exploitability": 0.0152891},
    {"iteration": 950001, "current_time_ms": 34259, "exploitability": 0.0150336},
    {"iteration": 960001, "current_time_ms": 34593, "exploitability": 0.0149215},
    {"iteration": 970001, "current_time_ms": 34906, "exploitability": 0.0149925},
    {"iteration": 980001, "current_time_ms": 35248, "exploitability": 0.0149342},
    {"iteration": 990001, "current_time_ms": 35611, "exploitability": 0.0145882},
    {"iteration": 1000001, "current_time_ms": 36011, "exploitability": 0.0148183},
    {"iteration": 1010001, "current_time_ms": 36429, "exploitability": 0.0149525},
    {"iteration": 1020001, "current_time_ms": 36798, "exploitability": 0.0147},
    {"iteration": 1030001, "current_time_ms": 37120, "exploitability": 0.0145566},
    {"iteration": 1040001, "current_time_ms": 37451, "exploitability": 0.0146149},
    {"iteration": 1050001, "current_time_ms": 37772, "exploitability": 0.0147121},
    {"iteration": 1060001, "current_time_ms": 38083, "exploitability": 0.0145235},
    {"iteration": 1070001, "current_time_ms": 38394, "exploitability": 0.0143222},
    {"iteration": 1080001, "current_time_ms": 38769, "exploitability": 0.0143723},
    {"iteration": 1090001, "current_time_ms": 39265, "exploitability": 0.0145669},
    {"iteration": 1100001, "current_time_ms": 39473, "exploitability": 0.014338},
    {"iteration": 1110001, "current_time_ms": 39659, "exploitability": 0.0139806},
    {"iteration": 1120001, "current_time_ms": 39845, "exploitability": 0.0139918},
    {"iteration": 1130001, "current_time_ms": 40025, "exploitability": 0.014444},
    {"iteration": 1140001, "current_time_ms": 40205, "exploitability": 0.0143456},
    {"iteration": 1150001, "current_time_ms": 40379, "exploitability": 0.0139702},
    {"iteration": 1160001, "current_time_ms": 40574, "exploitability": 0.0140337},
    {"iteration": 1170001, "current_time_ms": 40761, "exploitability": 0.0142826},
    {"iteration": 1180001, "current_time_ms": 40941, "exploitability": 0.0141744},
    {"iteration": 1190001, "current_time_ms": 41116, "exploitability": 0.0140452},
    {"iteration": 1200001, "current_time_ms": 41306, "exploitability": 0.0139157},
    {"iteration": 1210001, "current_time_ms": 41496, "exploitability": 0.0141388},
    {"iteration": 1220001, "current_time_ms": 41683, "exploitability": 0.014095},
    {"iteration": 1230001, "current_time_ms": 41856, "exploitability": 0.0137429},
    {"iteration": 1240001, "current_time_ms": 42042, "exploitability": 0.0135303},
    {"iteration": 1250001, "current_time_ms": 42225, "exploitability": 0.0137485},
    {"iteration": 1260001, "current_time_ms": 42481, "exploitability": 0.0139771},
    {"iteration": 1270001, "current_time_ms": 42862, "exploitability": 0.0137309},
    {"iteration": 1280001, "current_time_ms": 43201, "exploitability": 0.013356},
    {"iteration": 1290001, "current_time_ms": 43562, "exploitability": 0.0132349},
    {"iteration": 1300001, "current_time_ms": 43877, "exploitability": 0.0135163},
    {"iteration": 1310001, "current_time_ms": 44209, "exploitability": 0.0135826},
    {"iteration": 1320001, "current_time_ms": 44554, "exploitability": 0.0132544},
    {"iteration": 1330001, "current_time_ms": 44876, "exploitability": 0.013092},
    {"iteration": 1340001, "current_time_ms": 45238, "exploitability": 0.0132803},
    {"iteration": 1350001, "current_time_ms": 45607, "exploitability": 0.0133758},
    {"iteration": 1360001, "current_time_ms": 45942, "exploitability": 0.0131777},
    {"iteration": 1370001, "current_time_ms": 46279, "exploitability": 0.0129624},
    {"iteration": 1380001, "current_time_ms": 46598, "exploitability": 0.013048},
    {"iteration": 1390001, "current_time_ms": 46899, "exploitability": 0.0132331},
    {"iteration": 1400001, "current_time_ms": 47082, "exploitability": 0.0130991},
    {"iteration": 1410001, "current_time_ms": 47268, "exploitability": 0.0127635},
    {"iteration": 1420001, "current_time_ms": 47449, "exploitability": 0.0126752},
    {"iteration": 1430001, "current_time_ms": 47645, "exploitability": 0.0127216},
    {"iteration": 1440001, "current_time_ms": 47832, "exploitability": 0.0127235},
    {"iteration": 1450001, "current_time_ms": 48012, "exploitability": 0.0127138},
    {"iteration": 1460001, "current_time_ms": 48278, "exploitability": 0.0125773},
    {"iteration": 1470001, "current_time_ms": 48523, "exploitability": 0.0125341},
    {"iteration": 1480001, "current_time_ms": 48811, "exploitability": 0.0125609},
    {"iteration": 1490001, "current_time_ms": 49030, "exploitability": 0.0125574},
    {"iteration": 1500001, "current_time_ms": 49262, "exploitability": 0.0124162},
    {"iteration": 1510001, "current_time_ms": 49463, "exploitability": 0.0123434},
    {"iteration": 1520001, "current_time_ms": 49659, "exploitability": 0.012471},
    {"iteration": 1530001, "current_time_ms": 49842, "exploitability": 0.0125516},
    {"iteration": 1540001, "current_time_ms": 50020, "exploitability": 0.0124783},
    {"iteration": 1550001, "current_time_ms": 50431, "exploitability": 0.0123839},
    {"iteration": 1560001, "current_time_ms": 50818, "exploitability": 0.0124003},
    {"iteration": 1570001, "current_time_ms": 51180, "exploitability": 0.0124538},
    {"iteration": 1580001, "current_time_ms": 51545, "exploitability": 0.012423},
    {"iteration": 1590001, "current_time_ms": 51866, "exploitability": 0.0122571},
    {"iteration": 1600001, "current_time_ms": 52232, "exploitability": 0.0121069},
    {"iteration": 1610001, "current_time_ms": 52591, "exploitability": 0.0121151},
    {"iteration": 1620001, "current_time_ms": 52929, "exploitability": 0.0123321},
    {"iteration": 1630001, "current_time_ms": 53294, "exploitability": 0.0124832},
    {"iteration": 1640001, "current_time_ms": 53651, "exploitability": 0.0122337},
    {"iteration": 1650001, "current_time_ms": 54002, "exploitability": 0.0118994},
    {"iteration": 1660001, "current_time_ms": 54356, "exploitability": 0.0118632},
    {"iteration": 1670001, "current_time_ms": 54683, "exploitability": 0.0120647},
    {"iteration": 1680001, "current_time_ms": 55078, "exploitability": 0.0123248},
    {"iteration": 1690001, "current_time_ms": 55429, "exploitability": 0.0122111},
    {"iteration": 1700001, "current_time_ms": 55758, "exploitability": 0.0119726},
    {"iteration": 1710001, "current_time_ms": 56136, "exploitability": 0.0117871},
    {"iteration": 1720001, "current_time_ms": 56511, "exploitability": 0.0119314},
    {"iteration": 1730001, "current_time_ms": 56922, "exploitability": 0.0121782},
    {"iteration": 1740001, "current_time_ms": 57268, "exploitability": 0.0121552},
    {"iteration": 1750001, "current_time_ms": 57650, "exploitability": 0.0119102},
    {"iteration": 1760001, "current_time_ms": 58066, "exploitability": 0.0118042},
    {"iteration": 1770001, "current_time_ms": 58415, "exploitability": 0.0120395},
    {"iteration": 1780001, "current_time_ms": 58797, "exploitability": 0.0121398},
    {"iteration": 1790001, "current_time_ms": 59177, "exploitability": 0.0117916},
    {"iteration": 1800001, "current_time_ms": 59541, "exploitability": 0.0113796},
    {"iteration": 1810001, "current_time_ms": 59922, "exploitability": 0.0113429},
    {"iteration": 1820001, "current_time_ms": 60226, "exploitability": 0.011751},
    {"iteration": 1830001, "current_time_ms": 60517, "exploitability": 0.0120056},
    {"iteration": 1840001, "current_time_ms": 60983, "exploitability": 0.0118548},
    {"iteration": 1850001, "current_time_ms": 61428, "exploitability": 0.0116219},
    {"iteration": 1860001, "current_time_ms": 61807, "exploitability": 0.0116156},
    {"iteration": 1870001, "current_time_ms": 62194, "exploitability": 0.0117938},
    {"iteration": 1880001, "current_time_ms": 62563, "exploitability": 0.0117468},
    {"iteration": 1890001, "current_time_ms": 62914, "exploitability": 0.0115403},
    {"iteration": 1900001, "current_time_ms": 63263, "exploitability": 0.0113071},
    {"iteration": 1910001, "current_time_ms": 63576, "exploitability": 0.0113466},
    {"iteration": 1920001, "current_time_ms": 63906, "exploitability": 0.011522},
    {"iteration": 1930001, "current_time_ms": 64281, "exploitability": 0.0114843},
    {"iteration": 1940001, "current_time_ms": 64646, "exploitability": 0.0112903},
    {"iteration": 1950001, "current_time_ms": 64982, "exploitability": 0.0111093},
    {"iteration": 1960001, "current_time_ms": 65352, "exploitability": 0.0111894},
    {"iteration": 1970001, "current_time_ms": 65831, "exploitability": 0.0112886},
    {"iteration": 1980001, "current_time_ms": 66217, "exploitability": 0.0111421},
    {"iteration": 1990001, "current_time_ms": 66610, "exploitability": 0.010964},
    {"iteration": 2000001, "current_time_ms": 66972, "exploitability": 0.0109899},
    {"iteration": 2010001, "current_time_ms": 67353, "exploitability": 0.0111789},
    {"iteration": 2020001, "current_time_ms": 67687, "exploitability": 0.011264},
    {"iteration": 2030001, "current_time_ms": 68017, "exploitability": 0.0111049},
    {"iteration": 2040001, "current_time_ms": 68363, "exploitability": 0.0108485},
    {"iteration": 2050001, "current_time_ms": 68620, "exploitability": 0.0107037},
    {"iteration": 2060001, "current_time_ms": 68934, "exploitability": 0.010806},
    {"iteration": 2070001, "current_time_ms": 69311, "exploitability": 0.0109968},
    {"iteration": 2080001, "current_time_ms": 69636, "exploitability": 0.0109606},
    {"iteration": 2090001, "current_time_ms": 69999, "exploitability": 0.0107476},
    {"iteration": 2100001, "current_time_ms": 70305, "exploitability": 0.0106231},
    {"iteration": 2110001, "current_time_ms": 70505, "exploitability": 0.0106563},
    {"iteration": 2120001, "current_time_ms": 70693, "exploitability": 0.0108224},
    {"iteration": 2130001, "current_time_ms": 70889, "exploitability": 0.010954},
    {"iteration": 2140001, "current_time_ms": 71076, "exploitability": 0.0108555},
    {"iteration": 2150001, "current_time_ms": 71258, "exploitability": 0.0107028},
    {"iteration": 2160001, "current_time_ms": 71441, "exploitability": 0.0106671},
    {"iteration": 2170001, "current_time_ms": 71626, "exploitability": 0.0106895},
    {"iteration": 2180001, "current_time_ms": 71809, "exploitability": 0.0108251},
    {"iteration": 2190001, "current_time_ms": 71991, "exploitability": 0.0108869},
    {"iteration": 2200001, "current_time_ms": 72166, "exploitability": 0.0108064},
    {"iteration": 2210001, "current_time_ms": 72353, "exploitability": 0.0106785},
    {"iteration": 2220001, "current_time_ms": 72530, "exploitability": 0.0105975},
    {"iteration": 2230001, "current_time_ms": 72717, "exploitability": 0.0105932},
    {"iteration": 2240001, "current_time_ms": 72906, "exploitability": 0.0106571},
    {"iteration": 2250001, "current_time_ms": 73092, "exploitability": 0.0106666},
    {"iteration": 2260001, "current_time_ms": 73282, "exploitability": 0.0105974},
    {"iteration": 2270001, "current_time_ms": 73462, "exploitability": 0.0104833},
    {"iteration": 2280001, "current_time_ms": 73656, "exploitability": 0.010421},
    {"iteration": 2290001, "current_time_ms": 73838, "exploitability": 0.0104778},
    {"iteration": 2300001, "current_time_ms": 74021, "exploitability": 0.0105962},
    {"iteration": 2310001, "current_time_ms": 74195, "exploitability": 0.0106016},
    {"iteration": 2320001, "current_time_ms": 74380, "exploitability": 0.0105141},
    {"iteration": 2330001, "current_time_ms": 74555, "exploitability": 0.0104293},
    {"iteration": 2340001, "current_time_ms": 74745, "exploitability": 0.0103818},
    {"iteration": 2350001, "current_time_ms": 74926, "exploitability": 0.0103816},
    {"iteration": 2360001, "current_time_ms": 75240, "exploitability": 0.0103992},
    {"iteration": 2370001, "current_time_ms": 75568, "exploitability": 0.0104215},
    {"iteration": 2380001, "current_time_ms": 75904, "exploitability": 0.0104286},
    {"iteration": 2390001, "current_time_ms": 76271, "exploitability": 0.0104005},
    {"iteration": 2400001, "current_time_ms": 76600, "exploitability": 0.0103132},
    {"iteration": 2410001, "current_time_ms": 76953, "exploitability": 0.0103094},
    {"iteration": 2420001, "current_time_ms": 77300, "exploitability": 0.0103745},
    {"iteration": 2430001, "current_time_ms": 77680, "exploitability": 0.0104084},
    {"iteration": 2440001, "current_time_ms": 77987, "exploitability": 0.0103331},
    {"iteration": 2450001, "current_time_ms": 78319, "exploitability": 0.0102156},
    {"iteration": 2460001, "current_time_ms": 78655, "exploitability": 0.0101811},
    {"iteration": 2470001, "current_time_ms": 79005, "exploitability": 0.0101836},
    {"iteration": 2480001, "current_time_ms": 79371, "exploitability": 0.01024},
    {"iteration": 2490001, "current_time_ms": 79690, "exploitability": 0.0102486},
    {"iteration": 2500001, "current_time_ms": 80046, "exploitability": 0.0102458},
    {"iteration": 2510001, "current_time_ms": 80403, "exploitability": 0.0102321},
    {"iteration": 2520001, "current_time_ms": 80732, "exploitability": 0.0101887},
    {"iteration": 2530001, "current_time_ms": 81096, "exploitability": 0.0101402},
    {"iteration": 2540001, "current_time_ms": 81431, "exploitability": 0.0101437},
    {"iteration": 2550001, "current_time_ms": 81786, "exploitability": 0.010188},
    {"iteration": 2560001, "current_time_ms": 82140, "exploitability": 0.0102238},
    {"iteration": 2570001, "current_time_ms": 82463, "exploitability": 0.0102214},
    {"iteration": 2580001, "current_time_ms": 82837, "exploitability": 0.0101652},
    {"iteration": 2590001, "current_time_ms": 83170, "exploitability": 0.0101039},
    {"iteration": 2600001, "current_time_ms": 83525, "exploitability": 0.0100893},
    {"iteration": 2610001, "current_time_ms": 83853, "exploitability": 0.0101119},
    {"iteration": 2620001, "current_time_ms": 84221, "exploitability": 0.0101738},
    {"iteration": 2630001, "current_time_ms": 84592, "exploitability": 0.0101871},
    {"iteration": 2640001, "current_time_ms": 84950, "exploitability": 0.0101416},
    {"iteration": 2650001, "current_time_ms": 85292, "exploitability": 0.0100553},
    {"iteration": 2660001, "current_time_ms": 85647, "exploitability": 0.0100301},
    {"iteration": 2670001, "current_time_ms": 86054, "exploitability": 0.0100278},
    {"iteration": 2680001, "current_time_ms": 86400, "exploitability": 0.0100004},
    {"iteration": 2690001, "current_time_ms": 86752, "exploitability": 0.0099654},
    {"iteration": 2700001, "current_time_ms": 86947, "exploitability": 0.00993451},
    {"iteration": 2710001, "current_time_ms": 87125, "exploitability": 0.00995121},
    {"iteration": 2720001, "current_time_ms": 87314, "exploitability": 0.0100444},
    {"iteration": 2730001, "current_time_ms": 87493, "exploitability": 0.0100657},
    {"iteration": 2740001, "current_time_ms": 87698, "exploitability": 0.00998505},
    {"iteration": 2750001, "current_time_ms": 87879, "exploitability": 0.00984826},
    {"iteration": 2760001, "current_time_ms": 88071, "exploitability": 0.00974956},
    {"iteration": 2770001, "current_time_ms": 88260, "exploitability": 0.00970422},
    {"iteration": 2780001, "current_time_ms": 88444, "exploitability": 0.00973709},
    {"iteration": 2790001, "current_time_ms": 88628, "exploitability": 0.0098473},
    {"iteration": 2800001, "current_time_ms": 88814, "exploitability": 0.0098591},
    {"iteration": 2810001, "current_time_ms": 88997, "exploitability": 0.00971899},
    {"iteration": 2820001, "current_time_ms": 89184, "exploitability": 0.00957259},
    {"iteration": 2830001, "current_time_ms": 89376, "exploitability": 0.00951443},
    {"iteration": 2840001, "current_time_ms": 89557, "exploitability": 0.0096204},
    {"iteration": 2850001, "current_time_ms": 89739, "exploitability": 0.00974116},
    {"iteration": 2860001, "current_time_ms": 89933, "exploitability": 0.00969472},
    {"iteration": 2870001, "current_time_ms": 90114, "exploitability": 0.00959432},
    {"iteration": 2880001, "current_time_ms": 90327, "exploitability": 0.009511},
    {"iteration": 2890001, "current_time_ms": 90515, "exploitability": 0.00947429},
    {"iteration": 2900001, "current_time_ms": 90695, "exploitability": 0.00952127},
    {"iteration": 2910001, "current_time_ms": 90882, "exploitability": 0.00957118},
    {"iteration": 2920001, "current_time_ms": 91063, "exploitability": 0.0095531},
    {"iteration": 2930001, "current_time_ms": 91250, "exploitability": 0.00945001},
    {"iteration": 2940001, "current_time_ms": 91444, "exploitability": 0.00932421},
    {"iteration": 2950001, "current_time_ms": 91651, "exploitability": 0.00929639},
    {"iteration": 2960001, "current_time_ms": 91831, "exploitability": 0.00941972},
    {"iteration": 2970001, "current_time_ms": 92017, "exploitability": 0.0095706},
    {"iteration": 2980001, "current_time_ms": 92201, "exploitability": 0.00955091},
    {"iteration": 2990001, "current_time_ms": 92417, "exploitability": 0.00944193},
    {"iteration": 3000001, "current_time_ms": 92608, "exploitability": 0.00931858},
    {"iteration": 3010001, "current_time_ms": 92793, "exploitability": 0.00925147},
    {"iteration": 3020001, "current_time_ms": 92978, "exploitability": 0.00931342},
    {"iteration": 3030001, "current_time_ms": 93161, "exploitability": 0.00948454},
    {"iteration": 3040001, "current_time_ms": 93343, "exploitability": 0.0095237},
    {"iteration": 3050001, "current_time_ms": 93525, "exploitability": 0.00942262},
    {"iteration": 3060001, "current_time_ms": 93707, "exploitability": 0.00929119},
    {"iteration": 3070001, "current_time_ms": 93898, "exploitability": 0.00922912},
    {"iteration": 3080001, "current_time_ms": 94170, "exploitability": 0.00928328},
    {"iteration": 3090001, "current_time_ms": 94619, "exploitability": 0.00939038},
    {"iteration": 3100001, "current_time_ms": 94917, "exploitability": 0.00944006},
    {"iteration": 3110001, "current_time_ms": 95319, "exploitability": 0.00947054},
    {"iteration": 3120001, "current_time_ms": 95645, "exploitability": 0.00942291},
    {"iteration": 3130001, "current_time_ms": 95845, "exploitability": 0.00931118},
    {"iteration": 3140001, "current_time_ms": 96115, "exploitability": 0.00919688},
    {"iteration": 3150001, "current_time_ms": 96470, "exploitability": 0.00914935},
    {"iteration": 3160001, "current_time_ms": 96815, "exploitability": 0.00922862},
    {"iteration": 3170001, "current_time_ms": 97140, "exploitability": 0.00939767},
    {"iteration": 3180001, "current_time_ms": 97489, "exploitability": 0.0094347},
    {"iteration": 3190001, "current_time_ms": 97824, "exploitability": 0.00931966},
    {"iteration": 3200001, "current_time_ms": 98183, "exploitability": 0.00916547},
    {"iteration": 3210001, "current_time_ms": 98416, "exploitability": 0.00905254},
    {"iteration": 3220001, "current_time_ms": 98609, "exploitability": 0.00902713},
    {"iteration": 3230001, "current_time_ms": 98795, "exploitability": 0.00907787},
    {"iteration": 3240001, "current_time_ms": 98984, "exploitability": 0.00915056},
    {"iteration": 3250001, "current_time_ms": 99166, "exploitability": 0.00918222},
    {"iteration": 3260001, "current_time_ms": 99351, "exploitability": 0.00915377},
    {"iteration": 3270001, "current_time_ms": 99547, "exploitability": 0.00907687},
    {"iteration": 3280001, "current_time_ms": 99736, "exploitability": 0.00902731},
    {"iteration": 3290001, "current_time_ms": 99917, "exploitability": 0.00904117},
    {"iteration": 3300001, "current_time_ms": 100108, "exploitability": 0.00909093},
    {"iteration": 3310001, "current_time_ms": 100291, "exploitability": 0.00913731},
    {"iteration": 3320001, "current_time_ms": 100479, "exploitability": 0.00915833},
    {"iteration": 3330001, "current_time_ms": 100663, "exploitability": 0.00912139},
    {"iteration": 3340001, "current_time_ms": 100856, "exploitability": 0.00905991},
    {"iteration": 3350001, "current_time_ms": 101042, "exploitability": 0.0090393},
    {"iteration": 3360001, "current_time_ms": 101230, "exploitability": 0.0090894},
    {"iteration": 3370001, "current_time_ms": 101417, "exploitability": 0.00915105},
    {"iteration": 3380001, "current_time_ms": 101598, "exploitability": 0.00913166},
    {"iteration": 3390001, "current_time_ms": 101782, "exploitability": 0.00903008},
    {"iteration": 3400001, "current_time_ms": 101964, "exploitability": 0.00887262},
    {"iteration": 3410001, "current_time_ms": 102150, "exploitability": 0.00879277},
    {"iteration": 3420001, "current_time_ms": 102332, "exploitability": 0.00884525},
    {"iteration": 3430001, "current_time_ms": 102514, "exploitability": 0.00898017},
    {"iteration": 3440001, "current_time_ms": 102692, "exploitability": 0.00904468},
    {"iteration": 3450001, "current_time_ms": 102880, "exploitability": 0.00903968},
    {"iteration": 3460001, "current_time_ms": 103057, "exploitability": 0.00895514},
    {"iteration": 3470001, "current_time_ms": 103244, "exploitability": 0.00885782},
    {"iteration": 3480001, "current_time_ms": 103420, "exploitability": 0.00883552},
    {"iteration": 3490001, "current_time_ms": 103604, "exploitability": 0.00886165},
    {"iteration": 3500001, "current_time_ms": 103783, "exploitability": 0.00888808},
    {"iteration": 3510001, "current_time_ms": 103975, "exploitability": 0.00887194},
    {"iteration": 3520001, "current_time_ms": 104219, "exploitability": 0.00882452},
    {"iteration": 3530001, "current_time_ms": 104436, "exploitability": 0.00878899},
    {"iteration": 3540001, "current_time_ms": 104647, "exploitability": 0.00875611},
    {"iteration": 3550001, "current_time_ms": 104845, "exploitability": 0.00873332},
    {"iteration": 3560001, "current_time_ms": 105044, "exploitability": 0.00876734},
    {"iteration": 3570001, "current_time_ms": 105244, "exploitability": 0.00879958},
    {"iteration": 3580001, "current_time_ms": 105441, "exploitability": 0.00878292},
    {"iteration": 3590001, "current_time_ms": 105647, "exploitability": 0.0087301},
    {"iteration": 3600001, "current_time_ms": 105847, "exploitability": 0.00867258},
    {"iteration": 3610001, "current_time_ms": 106049, "exploitability": 0.00865762},
    {"iteration": 3620001, "current_time_ms": 106229, "exploitability": 0.00870297},
    {"iteration": 3630001, "current_time_ms": 106400, "exploitability": 0.00879787},
    {"iteration": 3640001, "current_time_ms": 106573, "exploitability": 0.00883348},
    {"iteration": 3650001, "current_time_ms": 106748, "exploitability": 0.00878046},
    {"iteration": 3660001, "current_time_ms": 106936, "exploitability": 0.00871489},
    {"iteration": 3670001, "current_time_ms": 107122, "exploitability": 0.00864867},
    {"iteration": 3680001, "current_time_ms": 107305, "exploitability": 0.00860625},
    {"iteration": 3690001, "current_time_ms": 107489, "exploitability": 0.00862179},
    {"iteration": 3700001, "current_time_ms": 107690, "exploitability": 0.00865634},
    {"iteration": 3710001, "current_time_ms": 107884, "exploitability": 0.00866124},
    {"iteration": 3720001, "current_time_ms": 108064, "exploitability": 0.00864856},
    {"iteration": 3730001, "current_time_ms": 108252, "exploitability": 0.00864648},
    {"iteration": 3740001, "current_time_ms": 108439, "exploitability": 0.00866868},
    {"iteration": 3750001, "current_time_ms": 108618, "exploitability": 0.00868948},
    {"iteration": 3760001, "current_time_ms": 108826, "exploitability": 0.0086852},
    {"iteration": 3770001, "current_time_ms": 109197, "exploitability": 0.00862765},
    {"iteration": 3780001, "current_time_ms": 109553, "exploitability": 0.0085513},
    {"iteration": 3790001, "current_time_ms": 109876, "exploitability": 0.00850079},
    {"iteration": 3800001, "current_time_ms": 110283, "exploitability": 0.00852495},
    {"iteration": 3810001, "current_time_ms": 110603, "exploitability": 0.00862694},
    {"iteration": 3820001, "current_time_ms": 110951, "exploitability": 0.0087354},
    {"iteration": 3830001, "current_time_ms": 111308, "exploitability": 0.0087182},
    {"iteration": 3840001, "current_time_ms": 111626, "exploitability": 0.00863002},
    {"iteration": 3850001, "current_time_ms": 111995, "exploitability": 0.00854224},
    {"iteration": 3860001, "current_time_ms": 112348, "exploitability": 0.00851923},
    {"iteration": 3870001, "current_time_ms": 112677, "exploitability": 0.00859842},
    {"iteration": 3880001, "current_time_ms": 113034, "exploitability": 0.00869856},
    {"iteration": 3890001, "current_time_ms": 113363, "exploitability": 0.00873633},
    {"iteration": 3900001, "current_time_ms": 113701, "exploitability": 0.00868335},
    {"iteration": 3910001, "current_time_ms": 114024, "exploitability": 0.00857856},
    {"iteration": 3920001, "current_time_ms": 114385, "exploitability": 0.00847446},
    {"iteration": 3930001, "current_time_ms": 114737, "exploitability": 0.00845595},
    {"iteration": 3940001, "current_time_ms": 115067, "exploitability": 0.00858752},
    {"iteration": 3950001, "current_time_ms": 115440, "exploitability": 0.00873171},
    {"iteration": 3960001, "current_time_ms": 115774, "exploitability": 0.00880132},
    {"iteration": 3970001, "current_time_ms": 116159, "exploitability": 0.0087901},
    {"iteration": 3980001, "current_time_ms": 116487, "exploitability": 0.00870748},
    {"iteration": 3990001, "current_time_ms": 116918, "exploitability": 0.00859803},
    {"iteration": 4000001, "current_time_ms": 117288, "exploitability": 0.00852132},
    {"iteration": 4010001, "current_time_ms": 117619, "exploitability": 0.00851308},
    {"iteration": 4020001, "current_time_ms": 117976, "exploitability": 0.0086022},
    {"iteration": 4030001, "current_time_ms": 118305, "exploitability": 0.00872532},
    {"iteration": 4040001, "current_time_ms": 118661, "exploitability": 0.00874037},
    {"iteration": 4050001, "current_time_ms": 119015, "exploitability": 0.00867066},
    {"iteration": 4060001, "current_time_ms": 119363, "exploitability": 0.00857416},
    {"iteration": 4070001, "current_time_ms": 119678, "exploitability": 0.00852995},
    {"iteration": 4080001, "current_time_ms": 120074, "exploitability": 0.00856431},
    {"iteration": 4090001, "current_time_ms": 120405, "exploitability": 0.00865118},
    {"iteration": 4100001, "current_time_ms": 120726, "exploitability": 0.0087299},
    {"iteration": 4110001, "current_time_ms": 121073, "exploitability": 0.00873468},
    {"iteration": 4120001, "current_time_ms": 121439, "exploitability": 0.00866747},
    {"iteration": 4130001, "current_time_ms": 121776, "exploitability": 0.00853608},
    {"iteration": 4140001, "current_time_ms": 122099, "exploitability": 0.00840614},
    {"iteration": 4150001, "current_time_ms": 122467, "exploitability": 0.00833306},
    {"iteration": 4160001, "current_time_ms": 122785, "exploitability": 0.00835459},
    {"iteration": 4170001, "current_time_ms": 123145, "exploitability": 0.00845335},
    {"iteration": 4180001, "current_time_ms": 123510, "exploitability": 0.00851278},
    {"iteration": 4190001, "current_time_ms": 123840, "exploitability": 0.00852394},
    {"iteration": 4200001, "current_time_ms": 124206, "exploitability": 0.0084862},
    {"iteration": 4210001, "current_time_ms": 124546, "exploitability": 0.00839954},
    {"iteration": 4220001, "current_time_ms": 124906, "exploitability": 0.00833481},
    {"iteration": 4230001, "current_time_ms": 125263, "exploitability": 0.00833834},
    {"iteration": 4240001, "current_time_ms": 125578, "exploitability": 0.00840176},
    {"iteration": 4250001, "current_time_ms": 125933, "exploitability": 0.00847636},
    {"iteration": 4260001, "current_time_ms": 126266, "exploitability": 0.00849469},
    {"iteration": 4270001, "current_time_ms": 126636, "exploitability": 0.0084914},
    {"iteration": 4280001, "current_time_ms": 126975, "exploitability": 0.0084595},
    {"iteration": 4290001, "current_time_ms": 127314, "exploitability": 0.00839359},
    {"iteration": 4300001, "current_time_ms": 127669, "exploitability": 0.0083451},
    {"iteration": 4310001, "current_time_ms": 127932, "exploitability": 0.00833323},
    {"iteration": 4320001, "current_time_ms": 128118, "exploitability": 0.00838741},
    {"iteration": 4330001, "current_time_ms": 128308, "exploitability": 0.0084349},
    {"iteration": 4340001, "current_time_ms": 128488, "exploitability": 0.00843152},
    {"iteration": 4350001, "current_time_ms": 128669, "exploitability": 0.00839026},
    {"iteration": 4360001, "current_time_ms": 128852, "exploitability": 0.00832837},
    {"iteration": 4370001, "current_time_ms": 129044, "exploitability": 0.00825461},
    {"iteration": 4380001, "current_time_ms": 129228, "exploitability": 0.00822646},
    {"iteration": 4390001, "current_time_ms": 129416, "exploitability": 0.00827522},
    {"iteration": 4400001, "current_time_ms": 129586, "exploitability": 0.00835838},
    {"iteration": 4410001, "current_time_ms": 129766, "exploitability": 0.00841716},
    {"iteration": 4420001, "current_time_ms": 129947, "exploitability": 0.00838781},
    {"iteration": 4430001, "current_time_ms": 130203, "exploitability": 0.00830957},
    {"iteration": 4440001, "current_time_ms": 130613, "exploitability": 0.00821494},
    {"iteration": 4450001, "current_time_ms": 130986, "exploitability": 0.00814264},
    {"iteration": 4460001, "current_time_ms": 131289, "exploitability": 0.00812649},
    {"iteration": 4470001, "current_time_ms": 131636, "exploitability": 0.00818204},
    {"iteration": 4480001, "current_time_ms": 131974, "exploitability": 0.0082681},
    {"iteration": 4490001, "current_time_ms": 132333, "exploitability": 0.00831846},
    {"iteration": 4500001, "current_time_ms": 132694, "exploitability": 0.00831146},
    {"iteration": 4510001, "current_time_ms": 133013, "exploitability": 0.00826216},
    {"iteration": 4520001, "current_time_ms": 133386, "exploitability": 0.00820613},
    {"iteration": 4530001, "current_time_ms": 133738, "exploitability": 0.00815197},
    {"iteration": 4540001, "current_time_ms": 134081, "exploitability": 0.0081182},
    {"iteration": 4550001, "current_time_ms": 134479, "exploitability": 0.00811712},
    {"iteration": 4560001, "current_time_ms": 134833, "exploitability": 0.0081591},
    {"iteration": 4570001, "current_time_ms": 135221, "exploitability": 0.00821879},
    {"iteration": 4580001, "current_time_ms": 135582, "exploitability": 0.00825019},
    {"iteration": 4590001, "current_time_ms": 135927, "exploitability": 0.00821917},
    {"iteration": 4600001, "current_time_ms": 136351, "exploitability": 0.00813318},
    {"iteration": 4610001, "current_time_ms": 136689, "exploitability": 0.00805378},
    {"iteration": 4620001, "current_time_ms": 137033, "exploitability": 0.00803388},
    {"iteration": 4630001, "current_time_ms": 137358, "exploitability": 0.00805563},
    {"iteration": 4640001, "current_time_ms": 137771, "exploitability": 0.00808114},
    {"iteration": 4650001, "current_time_ms": 138033, "exploitability": 0.00811044},
    {"iteration": 4660001, "current_time_ms": 138218, "exploitability": 0.0081424},
    {"iteration": 4670001, "current_time_ms": 138404, "exploitability": 0.00816161},
    {"iteration": 4680001, "current_time_ms": 138581, "exploitability": 0.00815009},
    {"iteration": 4690001, "current_time_ms": 138768, "exploitability": 0.00809852},
    {"iteration": 4700001, "current_time_ms": 138947, "exploitability": 0.00803458},
    {"iteration": 4710001, "current_time_ms": 139134, "exploitability": 0.00798825},
    {"iteration": 4720001, "current_time_ms": 139313, "exploitability": 0.0079816},
    {"iteration": 4730001, "current_time_ms": 139503, "exploitability": 0.00802388},
    {"iteration": 4740001, "current_time_ms": 139706, "exploitability": 0.00806241},
    {"iteration": 4750001, "current_time_ms": 139891, "exploitability": 0.00808944},
    {"iteration": 4760001, "current_time_ms": 140105, "exploitability": 0.00808506},
    {"iteration": 4770001, "current_time_ms": 140338, "exploitability": 0.00804853},
    {"iteration": 4780001, "current_time_ms": 140550, "exploitability": 0.00798404},
    {"iteration": 4790001, "current_time_ms": 140755, "exploitability": 0.00792686},
    {"iteration": 4800001, "current_time_ms": 140965, "exploitability": 0.00791265},
    {"iteration": 4810001, "current_time_ms": 141160, "exploitability": 0.00791532},
    {"iteration": 4820001, "current_time_ms": 141356, "exploitability": 0.00793765},
    {"iteration": 4830001, "current_time_ms": 141541, "exploitability": 0.00796793},
    {"iteration": 4840001, "current_time_ms": 141730, "exploitability": 0.00797993},
    {"iteration": 4850001, "current_time_ms": 141923, "exploitability": 0.00796924},
    {"iteration": 4860001, "current_time_ms": 142130, "exploitability": 0.00794626},
    {"iteration": 4870001, "current_time_ms": 142309, "exploitability": 0.00795326},
    {"iteration": 4880001, "current_time_ms": 142475, "exploitability": 0.00799063},
    {"iteration": 4890001, "current_time_ms": 142640, "exploitability": 0.00801767},
    {"iteration": 4900001, "current_time_ms": 142811, "exploitability": 0.00803613},
    {"iteration": 4910001, "current_time_ms": 142989, "exploitability": 0.00801243},
    {"iteration": 4920001, "current_time_ms": 143177, "exploitability": 0.00797069},
    {"iteration": 4930001, "current_time_ms": 143358, "exploitability": 0.00791698},
    {"iteration": 4940001, "current_time_ms": 143595, "exploitability": 0.00786056},
    {"iteration": 4950001, "current_time_ms": 143916, "exploitability": 0.00784053},
    {"iteration": 4960001, "current_time_ms": 144275, "exploitability": 0.00786898},
    {"iteration": 4970001, "current_time_ms": 144602, "exploitability": 0.0079467},
    {"iteration": 4980001, "current_time_ms": 144938, "exploitability": 0.00802069},
    {"iteration": 4990001, "current_time_ms": 145305, "exploitability": 0.00802321},
    {"iteration": 5000001, "current_time_ms": 145629, "exploitability": 0.00795205},
    {"iteration": 5010001, "current_time_ms": 146046, "exploitability": 0.00785979},
    {"iteration": 5020001, "current_time_ms": 146467, "exploitability": 0.00779636},
    {"iteration": 5030001, "current_time_ms": 146876, "exploitability": 0.00780489},
    {"iteration": 5040001, "current_time_ms": 147332, "exploitability": 0.00788191},
    {"iteration": 5050001, "current_time_ms": 147694, "exploitability": 0.00799168},
    {"iteration": 5060001, "current_time_ms": 148045, "exploitability": 0.00802208},
    {"iteration": 5070001, "current_time_ms": 148358, "exploitability": 0.00795019},
    {"iteration": 5080001, "current_time_ms": 148697, "exploitability": 0.00782809},
    {"iteration": 5090001, "current_time_ms": 149044, "exploitability": 0.00771327},
    {"iteration": 5100001, "current_time_ms": 149391, "exploitability": 0.00764058},
    {"iteration": 5110001, "current_time_ms": 149764, "exploitability": 0.00763865},
    {"iteration": 5120001, "current_time_ms": 150091, "exploitability": 0.00771098},
    {"iteration": 5130001, "current_time_ms": 150448, "exploitability": 0.00783545},
    {"iteration": 5140001, "current_time_ms": 150790, "exploitability": 0.00792376},
    {"iteration": 5150001, "current_time_ms": 151154, "exploitability": 0.00795166},
    {"iteration": 5160001, "current_time_ms": 151514, "exploitability": 0.00791073},
    {"iteration": 5170001, "current_time_ms": 151852, "exploitability": 0.00781986},
    {"iteration": 5180001, "current_time_ms": 152133, "exploitability": 0.00773298},
    {"iteration": 5190001, "current_time_ms": 152343, "exploitability": 0.00768548},
    {"iteration": 5200001, "current_time_ms": 152524, "exploitability": 0.00770484},
    {"iteration": 5210001, "current_time_ms": 152708, "exploitability": 0.00779076},
    {"iteration": 5220001, "current_time_ms": 152891, "exploitability": 0.00789952},
    {"iteration": 5230001, "current_time_ms": 153081, "exploitability": 0.00796019},
    {"iteration": 5240001, "current_time_ms": 153259, "exploitability": 0.00795082},
    {"iteration": 5250001, "current_time_ms": 153450, "exploitability": 0.00789272},
    {"iteration": 5260001, "current_time_ms": 153634, "exploitability": 0.00781096},
    {"iteration": 5270001, "current_time_ms": 153817, "exploitability": 0.0077348},
    {"iteration": 5280001, "current_time_ms": 153998, "exploitability": 0.0076932},
    {"iteration": 5290001, "current_time_ms": 154182, "exploitability": 0.00769412},
    {"iteration": 5300001, "current_time_ms": 154366, "exploitability": 0.00774152},
    {"iteration": 5310001, "current_time_ms": 154548, "exploitability": 0.00779876},
    {"iteration": 5320001, "current_time_ms": 154735, "exploitability": 0.0078518},
    {"iteration": 5330001, "current_time_ms": 154914, "exploitability": 0.00785886},
    {"iteration": 5340001, "current_time_ms": 155105, "exploitability": 0.00779618},
    {"iteration": 5350001, "current_time_ms": 155311, "exploitability": 0.00771167},
    {"iteration": 5360001, "current_time_ms": 155521, "exploitability": 0.00764906},
    {"iteration": 5370001, "current_time_ms": 155709, "exploitability": 0.00761769},
    {"iteration": 5380001, "current_time_ms": 155893, "exploitability": 0.00762341},
    {"iteration": 5390001, "current_time_ms": 156076, "exploitability": 0.00765753},
    {"iteration": 5400001, "current_time_ms": 156261, "exploitability": 0.00771808},
    {"iteration": 5410001, "current_time_ms": 156443, "exploitability": 0.00777239},
    {"iteration": 5420001, "current_time_ms": 156621, "exploitability": 0.00778597},
    {"iteration": 5430001, "current_time_ms": 156810, "exploitability": 0.00777345},
    {"iteration": 5440001, "current_time_ms": 156997, "exploitability": 0.00772211},
    {"iteration": 5450001, "current_time_ms": 157180, "exploitability": 0.00766245},
    {"iteration": 5460001, "current_time_ms": 157365, "exploitability": 0.0076275},
    {"iteration": 5470001, "current_time_ms": 157548, "exploitability": 0.00762858},
    {"iteration": 5480001, "current_time_ms": 157736, "exploitability": 0.00765727},
    {"iteration": 5490001, "current_time_ms": 157923, "exploitability": 0.00770087},
    {"iteration": 5500001, "current_time_ms": 158105, "exploitability": 0.00773542},
    {"iteration": 5510001, "current_time_ms": 158288, "exploitability": 0.00774677},
    {"iteration": 5520001, "current_time_ms": 158464, "exploitability": 0.00772486},
    {"iteration": 5530001, "current_time_ms": 158659, "exploitability": 0.00768267},
    {"iteration": 5540001, "current_time_ms": 158836, "exploitability": 0.00764684},
    {"iteration": 5550001, "current_time_ms": 159014, "exploitability": 0.00761859},
    {"iteration": 5560001, "current_time_ms": 159195, "exploitability": 0.00760717},
    {"iteration": 5570001, "current_time_ms": 159378, "exploitability": 0.00760686},
    {"iteration": 5580001, "current_time_ms": 159559, "exploitability": 0.00762933},
    {"iteration": 5590001, "current_time_ms": 159742, "exploitability": 0.0076645},
    {"iteration": 5600001, "current_time_ms": 159929, "exploitability": 0.00770047},
    {"iteration": 5610001, "current_time_ms": 160111, "exploitability": 0.00772465},
    {"iteration": 5620001, "current_time_ms": 160298, "exploitability": 0.00771733},
    {"iteration": 5630001, "current_time_ms": 160474, "exploitability": 0.0076819},
    {"iteration": 5640001, "current_time_ms": 160674, "exploitability": 0.00763366},
    {"iteration": 5650001, "current_time_ms": 160860, "exploitability": 0.00757996},
    {"iteration": 5660001, "current_time_ms": 161208, "exploitability": 0.00754691},
    {"iteration": 5670001, "current_time_ms": 161542, "exploitability": 0.00754773},
    {"iteration": 5680001, "current_time_ms": 161915, "exploitability": 0.00759094},
    {"iteration": 5690001, "current_time_ms": 162254, "exploitability": 0.00764146},
    {"iteration": 5700001, "current_time_ms": 162629, "exploitability": 0.0076697},
    {"iteration": 5710001, "current_time_ms": 163022, "exploitability": 0.00764736},
    {"iteration": 5720001, "current_time_ms": 163359, "exploitability": 0.00758327},
    {"iteration": 5730001, "current_time_ms": 163723, "exploitability": 0.00751825},
    {"iteration": 5740001, "current_time_ms": 164081, "exploitability": 0.007469},
    {"iteration": 5750001, "current_time_ms": 164412, "exploitability": 0.00746458},
    {"iteration": 5760001, "current_time_ms": 164777, "exploitability": 0.00749663},
    {"iteration": 5770001, "current_time_ms": 165088, "exploitability": 0.00753723},
    {"iteration": 5780001, "current_time_ms": 165453, "exploitability": 0.00758385},
    {"iteration": 5790001, "current_time_ms": 165797, "exploitability": 0.00761113},
    {"iteration": 5800001, "current_time_ms": 166138, "exploitability": 0.00758676},
    {"iteration": 5810001, "current_time_ms": 166499, "exploitability": 0.00753058},
    {"iteration": 5820001, "current_time_ms": 166825, "exploitability": 0.00745831},
    {"iteration": 5830001, "current_time_ms": 167190, "exploitability": 0.00742203},
    {"iteration": 5840001, "current_time_ms": 167535, "exploitability": 0.00743415},
    {"iteration": 5850001, "current_time_ms": 167892, "exploitability": 0.00749122},
    {"iteration": 5860001, "current_time_ms": 168263, "exploitability": 0.00756178},
    {"iteration": 5870001, "current_time_ms": 168592, "exploitability": 0.00759703},
    {"iteration": 5880001, "current_time_ms": 168957, "exploitability": 0.0075906},
    {"iteration": 5890001, "current_time_ms": 169278, "exploitability": 0.0075714},
    {"iteration": 5900001, "current_time_ms": 169638, "exploitability": 0.00754587},
    {"iteration": 5910001, "current_time_ms": 169974, "exploitability": 0.00751468},
    {"iteration": 5920001, "current_time_ms": 170355, "exploitability": 0.00750594},
    {"iteration": 5930001, "current_time_ms": 170703, "exploitability": 0.00752779},
    {"iteration": 5940001, "current_time_ms": 171048, "exploitability": 0.00757115},
    {"iteration": 5950001, "current_time_ms": 171435, "exploitability": 0.00758714},
    {"iteration": 5960001, "current_time_ms": 171758, "exploitability": 0.00757755},
    {"iteration": 5970001, "current_time_ms": 172095, "exploitability": 0.00753774},
    {"iteration": 5980001, "current_time_ms": 172408, "exploitability": 0.00747122},
    {"iteration": 5990001, "current_time_ms": 172826, "exploitability": 0.00741885},
    {"iteration": 6000001, "current_time_ms": 173170, "exploitability": 0.00740309},
    {"iteration": 6010001, "current_time_ms": 173510, "exploitability": 0.0074266},
    {"iteration": 6020001, "current_time_ms": 173847, "exploitability": 0.00747113},
    {"iteration": 6030001, "current_time_ms": 174176, "exploitability": 0.00751799},
    {"iteration": 6040001, "current_time_ms": 174427, "exploitability": 0.00751648},
    {"iteration": 6050001, "current_time_ms": 174616, "exploitability": 0.00746749},
    {"iteration": 6060001, "current_time_ms": 174838, "exploitability": 0.0073956},
    {"iteration": 6070001, "current_time_ms": 175070, "exploitability": 0.00733028},
    {"iteration": 6080001, "current_time_ms": 175284, "exploitability": 0.0072951},
    {"iteration": 6090001, "current_time_ms": 175493, "exploitability": 0.00730654},
    {"iteration": 6100001, "current_time_ms": 175704, "exploitability": 0.00735581},
    {"iteration": 6110001, "current_time_ms": 175908, "exploitability": 0.00742601},
    {"iteration": 6120001, "current_time_ms": 176101, "exploitability": 0.00748628},
    {"iteration": 6130001, "current_time_ms": 176310, "exploitability": 0.00750835},
    {"iteration": 6140001, "current_time_ms": 176504, "exploitability": 0.00746434},
    {"iteration": 6150001, "current_time_ms": 176705, "exploitability": 0.00737513},
    {"iteration": 6160001, "current_time_ms": 176893, "exploitability": 0.00728085},
    {"iteration": 6170001, "current_time_ms": 177063, "exploitability": 0.0072153},
    {"iteration": 6180001, "current_time_ms": 177232, "exploitability": 0.00720197},
    {"iteration": 6190001, "current_time_ms": 177405, "exploitability": 0.00725059},
    {"iteration": 6200001, "current_time_ms": 177578, "exploitability": 0.00734021},
    {"iteration": 6210001, "current_time_ms": 177766, "exploitability": 0.00742687},
    {"iteration": 6220001, "current_time_ms": 177951, "exploitability": 0.00746044},
    {"iteration": 6230001, "current_time_ms": 178130, "exploitability": 0.00743924},
    {"iteration": 6240001, "current_time_ms": 178314, "exploitability": 0.00738279},
    {"iteration": 6250001, "current_time_ms": 178502, "exploitability": 0.00732385},
    {"iteration": 6260001, "current_time_ms": 178682, "exploitability": 0.00728791},
    {"iteration": 6270001, "current_time_ms": 178871, "exploitability": 0.00728796},
    {"iteration": 6280001, "current_time_ms": 179057, "exploitability": 0.00731716},
    {"iteration": 6290001, "current_time_ms": 179236, "exploitability": 0.00735922},
    {"iteration": 6300001, "current_time_ms": 179422, "exploitability": 0.007388},
    {"iteration": 6310001, "current_time_ms": 179646, "exploitability": 0.00738109},
    {"iteration": 6320001, "current_time_ms": 179873, "exploitability": 0.00733646},
    {"iteration": 6330001, "current_time_ms": 180085, "exploitability": 0.00727934},
    {"iteration": 6340001, "current_time_ms": 180288, "exploitability": 0.00723902},
    {"iteration": 6350001, "current_time_ms": 180480, "exploitability": 0.00724484},
    {"iteration": 6360001, "current_time_ms": 180677, "exploitability": 0.007295},
    {"iteration": 6370001, "current_time_ms": 180874, "exploitability": 0.00736447},
    {"iteration": 6380001, "current_time_ms": 181072, "exploitability": 0.00739781},
    {"iteration": 6390001, "current_time_ms": 181294, "exploitability": 0.00739071},
    {"iteration": 6400001, "current_time_ms": 181501, "exploitability": 0.00735796},
    {"iteration": 6410001, "current_time_ms": 181685, "exploitability": 0.00731186},
    {"iteration": 6420001, "current_time_ms": 181865, "exploitability": 0.00726858},
    {"iteration": 6430001, "current_time_ms": 182040, "exploitability": 0.00724572},
    {"iteration": 6440001, "current_time_ms": 182212, "exploitability": 0.00725443},
    {"iteration": 6450001, "current_time_ms": 182379, "exploitability": 0.00730129},
    {"iteration": 6460001, "current_time_ms": 182545, "exploitability": 0.00737745},
    {"iteration": 6470001, "current_time_ms": 182715, "exploitability": 0.00743459},
    {"iteration": 6480001, "current_time_ms": 182888, "exploitability": 0.00745203},
    {"iteration": 6490001, "current_time_ms": 183063, "exploitability": 0.00740549},
    {"iteration": 6500001, "current_time_ms": 183230, "exploitability": 0.00732761},
    {"iteration": 6510001, "current_time_ms": 183399, "exploitability": 0.00725466},
    {"iteration": 6520001, "current_time_ms": 183576, "exploitability": 0.00720744},
    {"iteration": 6530001, "current_time_ms": 183750, "exploitability": 0.00721224},
    {"iteration": 6540001, "current_time_ms": 183918, "exploitability": 0.00727324},
    {"iteration": 6550001, "current_time_ms": 184088, "exploitability": 0.00736527},
    {"iteration": 6560001, "current_time_ms": 184275, "exploitability": 0.00742988},
    {"iteration": 6570001, "current_time_ms": 184505, "exploitability": 0.0074247},
    {"iteration": 6580001, "current_time_ms": 184702, "exploitability": 0.00737606},
    {"iteration": 6590001, "current_time_ms": 184914, "exploitability": 0.00732141},
    {"iteration": 6600001, "current_time_ms": 185102, "exploitability": 0.00727264},
    {"iteration": 6610001, "current_time_ms": 185287, "exploitability": 0.0072455},
    {"iteration": 6620001, "current_time_ms": 185469, "exploitability": 0.00724595},
    {"iteration": 6630001, "current_time_ms": 185647, "exploitability": 0.00727473},
    {"iteration": 6640001, "current_time_ms": 185845, "exploitability": 0.00732554},
    {"iteration": 6650001, "current_time_ms": 186035, "exploitability": 0.00737246},
    {"iteration": 6660001, "current_time_ms": 186213, "exploitability": 0.00739836},
    {"iteration": 6670001, "current_time_ms": 186398, "exploitability": 0.00738983},
    {"iteration": 6680001, "current_time_ms": 186576, "exploitability": 0.00734366},
    {"iteration": 6690001, "current_time_ms": 186757, "exploitability": 0.00728438},
    {"iteration": 6700001, "current_time_ms": 186937, "exploitability": 0.00723285},
    {"iteration": 6710001, "current_time_ms": 187116, "exploitability": 0.0072087},
    {"iteration": 6720001, "current_time_ms": 187302, "exploitability": 0.0072186},
    {"iteration": 6730001, "current_time_ms": 187480, "exploitability": 0.0072542},
    {"iteration": 6740001, "current_time_ms": 187652, "exploitability": 0.00730588},
    {"iteration": 6750001, "current_time_ms": 187817, "exploitability": 0.00734863},
    {"iteration": 6760001, "current_time_ms": 187993, "exploitability": 0.00737108},
    {"iteration": 6770001, "current_time_ms": 188170, "exploitability": 0.00736276},
    {"iteration": 6780001, "current_time_ms": 188336, "exploitability": 0.00732618},
    {"iteration": 6790001, "current_time_ms": 188498, "exploitability": 0.00727593},
    {"iteration": 6800001, "current_time_ms": 188673, "exploitability": 0.00722398},
    {"iteration": 6810001, "current_time_ms": 188847, "exploitability": 0.00718023},
    {"iteration": 6820001, "current_time_ms": 189026, "exploitability": 0.00715518},
    {"iteration": 6830001, "current_time_ms": 189272, "exploitability": 0.00716791},
    {"iteration": 6840001, "current_time_ms": 189506, "exploitability": 0.00721329},
    {"iteration": 6850001, "current_time_ms": 189708, "exploitability": 0.00727771},
    {"iteration": 6860001, "current_time_ms": 189942, "exploitability": 0.00733102},
    {"iteration": 6870001, "current_time_ms": 190202, "exploitability": 0.00734466},
    {"iteration": 6880001, "current_time_ms": 190442, "exploitability": 0.00732239},
    {"iteration": 6890001, "current_time_ms": 190654, "exploitability": 0.00727751},
    {"iteration": 6900001, "current_time_ms": 190832, "exploitability": 0.00722874},
    {"iteration": 6910001, "current_time_ms": 191007, "exploitability": 0.00719288},
    {"iteration": 6920001, "current_time_ms": 191186, "exploitability": 0.00718311},
    {"iteration": 6930001, "current_time_ms": 191370, "exploitability": 0.00719838},
    {"iteration": 6940001, "current_time_ms": 191694, "exploitability": 0.00723678},
    {"iteration": 6950001, "current_time_ms": 192023, "exploitability": 0.00728347},
    {"iteration": 6960001, "current_time_ms": 192388, "exploitability": 0.00731817},
    {"iteration": 6970001, "current_time_ms": 192715, "exploitability": 0.00730202},
    {"iteration": 6980001, "current_time_ms": 192963, "exploitability": 0.00726276},
    {"iteration": 6990001, "current_time_ms": 193137, "exploitability": 0.00720317},
    {"iteration": 7000001, "current_time_ms": 193314, "exploitability": 0.00714779},
    {"iteration": 7010001, "current_time_ms": 193489, "exploitability": 0.00710666},
    {"iteration": 7020001, "current_time_ms": 193670, "exploitability": 0.00708986},
    {"iteration": 7030001, "current_time_ms": 193868, "exploitability": 0.00710524},
    {"iteration": 7040001, "current_time_ms": 194045, "exploitability": 0.00715678},
    {"iteration": 7050001, "current_time_ms": 194222, "exploitability": 0.00721891},
    {"iteration": 7060001, "current_time_ms": 194402, "exploitability": 0.00726319},
    {"iteration": 7070001, "current_time_ms": 194583, "exploitability": 0.00727227},
    {"iteration": 7080001, "current_time_ms": 194758, "exploitability": 0.00725535},
    {"iteration": 7090001, "current_time_ms": 194931, "exploitability": 0.00721359},
    {"iteration": 7100001, "current_time_ms": 195111, "exploitability": 0.00716981},
    {"iteration": 7110001, "current_time_ms": 195292, "exploitability": 0.00713267},
    {"iteration": 7120001, "current_time_ms": 195467, "exploitability": 0.00711133},
    {"iteration": 7130001, "current_time_ms": 195645, "exploitability": 0.00711404},
    {"iteration": 7140001, "current_time_ms": 195827, "exploitability": 0.0071449},
    {"iteration": 7150001, "current_time_ms": 196010, "exploitability": 0.00717411},
    {"iteration": 7160001, "current_time_ms": 196183, "exploitability": 0.00720388},
    {"iteration": 7170001, "current_time_ms": 196360, "exploitability": 0.00722794},
    {"iteration": 7180001, "current_time_ms": 196545, "exploitability": 0.00724115},
    {"iteration": 7190001, "current_time_ms": 196729, "exploitability": 0.00723996},
    {"iteration": 7200001, "current_time_ms": 196903, "exploitability": 0.00720194},
    {"iteration": 7210001, "current_time_ms": 197117, "exploitability": 0.00715469},
    {"iteration": 7220001, "current_time_ms": 197451, "exploitability": 0.00711213},
    {"iteration": 7230001, "current_time_ms": 197799, "exploitability": 0.00708545},
    {"iteration": 7240001, "current_time_ms": 198134, "exploitability": 0.00708144},
    {"iteration": 7250001, "current_time_ms": 198496, "exploitability": 0.00709963},
    {"iteration": 7260001, "current_time_ms": 198807, "exploitability": 0.00714585},
    {"iteration": 7270001, "current_time_ms": 199162, "exploitability": 0.00720339},
    {"iteration": 7280001, "current_time_ms": 199515, "exploitability": 0.00722573},
    {"iteration": 7290001, "current_time_ms": 199927, "exploitability": 0.00721497},
    {"iteration": 7300001, "current_time_ms": 200266, "exploitability": 0.00718003},
    {"iteration": 7310001, "current_time_ms": 200627, "exploitability": 0.00714251},
    {"iteration": 7320001, "current_time_ms": 200988, "exploitability": 0.00710518},
    {"iteration": 7330001, "current_time_ms": 201335, "exploitability": 0.00707314},
    {"iteration": 7340001, "current_time_ms": 201715, "exploitability": 0.00705918},
    {"iteration": 7350001, "current_time_ms": 202034, "exploitability": 0.00706995},
    {"iteration": 7360001, "current_time_ms": 202386, "exploitability": 0.00710223},
    {"iteration": 7370001, "current_time_ms": 202705, "exploitability": 0.00714385},
    {"iteration": 7380001, "current_time_ms": 203039, "exploitability": 0.00717228},
    {"iteration": 7390001, "current_time_ms": 203363, "exploitability": 0.00718563},
    {"iteration": 7400001, "current_time_ms": 203743, "exploitability": 0.00718563},
    {"iteration": 7410001, "current_time_ms": 204087, "exploitability": 0.00716461},
    {"iteration": 7420001, "current_time_ms": 204469, "exploitability": 0.00713132},
    {"iteration": 7430001, "current_time_ms": 204789, "exploitability": 0.00708995},
    {"iteration": 7440001, "current_time_ms": 205137, "exploitability": 0.00705477},
    {"iteration": 7450001, "current_time_ms": 205489, "exploitability": 0.00702635},
    {"iteration": 7460001, "current_time_ms": 205807, "exploitability": 0.00701532},
    {"iteration": 7470001, "current_time_ms": 206200, "exploitability": 0.0070244},
    {"iteration": 7480001, "current_time_ms": 206507, "exploitability": 0.0070467},
    {"iteration": 7490001, "current_time_ms": 206861, "exploitability": 0.00707053},
    {"iteration": 7500001, "current_time_ms": 207197, "exploitability": 0.00708034},
    {"iteration": 7510001, "current_time_ms": 207561, "exploitability": 0.00707916},
    {"iteration": 7520001, "current_time_ms": 207895, "exploitability": 0.00706973},
    {"iteration": 7530001, "current_time_ms": 208289, "exploitability": 0.00704413},
    {"iteration": 7540001, "current_time_ms": 208645, "exploitability": 0.00701456},
    {"iteration": 7550001, "current_time_ms": 208995, "exploitability": 0.00699192},
    {"iteration": 7560001, "current_time_ms": 209321, "exploitability": 0.00697137},
    {"iteration": 7570001, "current_time_ms": 209664, "exploitability": 0.00696104},
    {"iteration": 7580001, "current_time_ms": 210025, "exploitability": 0.00697541},
    {"iteration": 7590001, "current_time_ms": 210380, "exploitability": 0.00700274},
    {"iteration": 7600001, "current_time_ms": 210746, "exploitability": 0.00701992},
    {"iteration": 7610001, "current_time_ms": 211081, "exploitability": 0.00702507},
    {"iteration": 7620001, "current_time_ms": 211446, "exploitability": 0.00701266},
    {"iteration": 7630001, "current_time_ms": 211790, "exploitability": 0.00698994},
    {"iteration": 7640001, "current_time_ms": 212163, "exploitability": 0.00696384},
    {"iteration": 7650001, "current_time_ms": 212465, "exploitability": 0.00694872},
    {"iteration": 7660001, "current_time_ms": 212827, "exploitability": 0.00694023},
    {"iteration": 7670001, "current_time_ms": 213167, "exploitability": 0.00693722},
    {"iteration": 7680001, "current_time_ms": 213459, "exploitability": 0.00693898},
    {"iteration": 7690001, "current_time_ms": 213823, "exploitability": 0.00695145},
    {"iteration": 7700001, "current_time_ms": 214144, "exploitability": 0.00696613},
    {"iteration": 7710001, "current_time_ms": 214500, "exploitability": 0.00697302},
    {"iteration": 7720001, "current_time_ms": 214829, "exploitability": 0.00696909},
    {"iteration": 7730001, "current_time_ms": 215167, "exploitability": 0.00695531},
    {"iteration": 7740001, "current_time_ms": 215486, "exploitability": 0.00693866},
    {"iteration": 7750001, "current_time_ms": 215828, "exploitability": 0.00692226},
    {"iteration": 7760001, "current_time_ms": 216136, "exploitability": 0.00691843},
    {"iteration": 7770001, "current_time_ms": 216535, "exploitability": 0.00691422},
    {"iteration": 7780001, "current_time_ms": 216845, "exploitability": 0.00691019},
    {"iteration": 7790001, "current_time_ms": 217187, "exploitability": 0.00689842},
    {"iteration": 7800001, "current_time_ms": 217558, "exploitability": 0.00688176},
    {"iteration": 7810001, "current_time_ms": 217877, "exploitability": 0.00686434},
    {"iteration": 7820001, "current_time_ms": 218250, "exploitability": 0.00685049},
    {"iteration": 7830001, "current_time_ms": 218602, "exploitability": 0.0068344},
    {"iteration": 7840001, "current_time_ms": 218906, "exploitability": 0.0068199},
    {"iteration": 7850001, "current_time_ms": 219255, "exploitability": 0.00682456},
    {"iteration": 7860001, "current_time_ms": 219571, "exploitability": 0.00686298},
    {"iteration": 7870001, "current_time_ms": 219881, "exploitability": 0.00691361},
    {"iteration": 7880001, "current_time_ms": 220222, "exploitability": 0.00693602},
    {"iteration": 7890001, "current_time_ms": 220553, "exploitability": 0.00693425},
    {"iteration": 7900001, "current_time_ms": 220894, "exploitability": 0.00691451},
    {"iteration": 7910001, "current_time_ms": 221228, "exploitability": 0.00688926},
    {"iteration": 7920001, "current_time_ms": 221623, "exploitability": 0.0068596},
    {"iteration": 7930001, "current_time_ms": 221928, "exploitability": 0.00682017},
    {"iteration": 7940001, "current_time_ms": 222284, "exploitability": 0.00678418},
    {"iteration": 7950001, "current_time_ms": 222599, "exploitability": 0.00677177},
    {"iteration": 7960001, "current_time_ms": 222961, "exploitability": 0.00679995},
    {"iteration": 7970001, "current_time_ms": 223273, "exploitability": 0.0068446},
    {"iteration": 7980001, "current_time_ms": 223634, "exploitability": 0.006869},
    {"iteration": 7990001, "current_time_ms": 223934, "exploitability": 0.00686238},
    {"iteration": 8000001, "current_time_ms": 224284, "exploitability": 0.00683118},
    {"iteration": 8010001, "current_time_ms": 224600, "exploitability": 0.006798},
    {"iteration": 8020001, "current_time_ms": 224949, "exploitability": 0.00676929},
    {"iteration": 8030001, "current_time_ms": 225251, "exploitability": 0.00675232},
    {"iteration": 8040001, "current_time_ms": 225602, "exploitability": 0.00675862},
    {"iteration": 8050001, "current_time_ms": 225924, "exploitability": 0.00678898},
    {"iteration": 8060001, "current_time_ms": 226276, "exploitability": 0.00682899},
    {"iteration": 8070001, "current_time_ms": 226572, "exploitability": 0.00687342},
    {"iteration": 8080001, "current_time_ms": 226927, "exploitability": 0.0069039},
    {"iteration": 8090001, "current_time_ms": 227245, "exploitability": 0.00689017},
    {"iteration": 8100001, "current_time_ms": 227596, "exploitability": 0.00683505},
    {"iteration": 8110001, "current_time_ms": 227907, "exploitability": 0.00676282},
    {"iteration": 8120001, "current_time_ms": 228260, "exploitability": 0.00668913},
    {"iteration": 8130001, "current_time_ms": 228643, "exploitability": 0.00663194},
    {"iteration": 8140001, "current_time_ms": 229005, "exploitability": 0.00661426},
    {"iteration": 8150001, "current_time_ms": 229336, "exploitability": 0.00665089},
    {"iteration": 8160001, "current_time_ms": 229580, "exploitability": 0.00673832},
    {"iteration": 8170001, "current_time_ms": 229762, "exploitability": 0.00683007},
    {"iteration": 8180001, "current_time_ms": 230049, "exploitability": 0.00689055},
    {"iteration": 8190001, "current_time_ms": 230354, "exploitability": 0.00689398},
    {"iteration": 8200001, "current_time_ms": 230693, "exploitability": 0.0068529},
    {"iteration": 8210001, "current_time_ms": 231200, "exploitability": 0.00679488},
    {"iteration": 8220001, "current_time_ms": 231580, "exploitability": 0.00673787},
    {"iteration": 8230001, "current_time_ms": 231899, "exploitability": 0.00669074},
    {"iteration": 8240001, "current_time_ms": 232236, "exploitability": 0.00666246},
    {"iteration": 8250001, "current_time_ms": 232546, "exploitability": 0.0066523},
    {"iteration": 8260001, "current_time_ms": 232898, "exploitability": 0.00666819},
    {"iteration": 8270001, "current_time_ms": 233074, "exploitability": 0.00670576},
    {"iteration": 8280001, "current_time_ms": 233256, "exploitability": 0.00674727},
    {"iteration": 8290001, "current_time_ms": 233434, "exploitability": 0.00678598},
    {"iteration": 8300001, "current_time_ms": 233616, "exploitability": 0.00680429},
    {"iteration": 8310001, "current_time_ms": 233813, "exploitability": 0.00680135},
    {"iteration": 8320001, "current_time_ms": 234000, "exploitability": 0.00677714},
    {"iteration": 8330001, "current_time_ms": 234185, "exploitability": 0.00673987},
    {"iteration": 8340001, "current_time_ms": 234487, "exploitability": 0.00670578},
    {"iteration": 8350001, "current_time_ms": 234852, "exploitability": 0.00668858},
    {"iteration": 8360001, "current_time_ms": 235209, "exploitability": 0.00669247},
    {"iteration": 8370001, "current_time_ms": 235592, "exploitability": 0.00671683},
    {"iteration": 8380001, "current_time_ms": 235977, "exploitability": 0.0067425},
    {"iteration": 8390001, "current_time_ms": 236299, "exploitability": 0.00676465},
    {"iteration": 8400001, "current_time_ms": 236662, "exploitability": 0.00677693},
    {"iteration": 8410001, "current_time_ms": 237068, "exploitability": 0.00677391},
    {"iteration": 8420001, "current_time_ms": 237413, "exploitability": 0.00676092},
    {"iteration": 8430001, "current_time_ms": 237769, "exploitability": 0.00674683},
    {"iteration": 8440001, "current_time_ms": 238138, "exploitability": 0.00674342},
    {"iteration": 8450001, "current_time_ms": 238467, "exploitability": 0.00675146},
    {"iteration": 8460001, "current_time_ms": 238835, "exploitability": 0.00676496},
    {"iteration": 8470001, "current_time_ms": 239158, "exploitability": 0.00677389},
    {"iteration": 8480001, "current_time_ms": 239525, "exploitability": 0.00677066},
    {"iteration": 8490001, "current_time_ms": 239872, "exploitability": 0.00676119},
    {"iteration": 8500001, "current_time_ms": 240247, "exploitability": 0.00674626},
    {"iteration": 8510001, "current_time_ms": 240602, "exploitability": 0.00672725},
    {"iteration": 8520001, "current_time_ms": 240945, "exploitability": 0.00671627},
    {"iteration": 8530001, "current_time_ms": 241304, "exploitability": 0.00670644},
    {"iteration": 8540001, "current_time_ms": 241659, "exploitability": 0.00670214},
    {"iteration": 8550001, "current_time_ms": 242041, "exploitability": 0.00670431},
    {"iteration": 8560001, "current_time_ms": 242389, "exploitability": 0.00671208},
    {"iteration": 8570001, "current_time_ms": 242719, "exploitability": 0.00672555},
    {"iteration": 8580001, "current_time_ms": 243109, "exploitability": 0.00673882},
    {"iteration": 8590001, "current_time_ms": 243437, "exploitability": 0.00674403},
    {"iteration": 8600001, "current_time_ms": 243783, "exploitability": 0.00673653},
    {"iteration": 8610001, "current_time_ms": 244116, "exploitability": 0.00671872},
    {"iteration": 8620001, "current_time_ms": 244449, "exploitability": 0.00669313},
    {"iteration": 8630001, "current_time_ms": 244638, "exploitability": 0.00666727},
    {"iteration": 8640001, "current_time_ms": 244835, "exploitability": 0.00664481},
    {"iteration": 8650001, "current_time_ms": 245042, "exploitability": 0.00663457},
    {"iteration": 8660001, "current_time_ms": 245221, "exploitability": 0.00664563},
    {"iteration": 8670001, "current_time_ms": 245405, "exploitability": 0.0066707},
    {"iteration": 8680001, "current_time_ms": 245584, "exploitability": 0.0066922},
    {"iteration": 8690001, "current_time_ms": 245767, "exploitability": 0.00669151},
    {"iteration": 8700001, "current_time_ms": 245948, "exploitability": 0.00668147},
    {"iteration": 8710001, "current_time_ms": 246135, "exploitability": 0.00666147},
    {"iteration": 8720001, "current_time_ms": 246301, "exploitability": 0.00663645},
    {"iteration": 8730001, "current_time_ms": 246483, "exploitability": 0.00661697},
    {"iteration": 8740001, "current_time_ms": 246671, "exploitability": 0.00659872},
    {"iteration": 8750001, "current_time_ms": 246860, "exploitability": 0.00658736},
    {"iteration": 8760001, "current_time_ms": 247040, "exploitability": 0.00658528},
    {"iteration": 8770001, "current_time_ms": 247226, "exploitability": 0.00659135},
    {"iteration": 8780001, "current_time_ms": 247405, "exploitability": 0.00662132},
    {"iteration": 8790001, "current_time_ms": 247592, "exploitability": 0.00667051},
    {"iteration": 8800001, "current_time_ms": 247773, "exploitability": 0.00671562},
    {"iteration": 8810001, "current_time_ms": 247957, "exploitability": 0.00673417},
    {"iteration": 8820001, "current_time_ms": 248135, "exploitability": 0.00671875},
    {"iteration": 8830001, "current_time_ms": 248317, "exploitability": 0.00668781},
    {"iteration": 8840001, "current_time_ms": 248512, "exploitability": 0.00665458},
    {"iteration": 8850001, "current_time_ms": 248693, "exploitability": 0.00662321},
    {"iteration": 8860001, "current_time_ms": 248886, "exploitability": 0.00659997},
    {"iteration": 8870001, "current_time_ms": 249067, "exploitability": 0.00658724},
    {"iteration": 8880001, "current_time_ms": 249255, "exploitability": 0.00658818},
    {"iteration": 8890001, "current_time_ms": 249442, "exploitability": 0.00660273},
    {"iteration": 8900001, "current_time_ms": 249625, "exploitability": 0.00662158},
    {"iteration": 8910001, "current_time_ms": 249809, "exploitability": 0.00664442},
    {"iteration": 8920001, "current_time_ms": 249989, "exploitability": 0.00665921},
    {"iteration": 8930001, "current_time_ms": 250176, "exploitability": 0.00666278},
    {"iteration": 8940001, "current_time_ms": 250358, "exploitability": 0.00665693},
    {"iteration": 8950001, "current_time_ms": 250543, "exploitability": 0.0066448},
    {"iteration": 8960001, "current_time_ms": 250721, "exploitability": 0.00663241},
    {"iteration": 8970001, "current_time_ms": 250910, "exploitability": 0.00662576},
    {"iteration": 8980001, "current_time_ms": 251095, "exploitability": 0.00662023},
    {"iteration": 8990001, "current_time_ms": 251274, "exploitability": 0.00662157},
    {"iteration": 9000001, "current_time_ms": 251458, "exploitability": 0.00662807},
    {"iteration": 9010001, "current_time_ms": 251639, "exploitability": 0.0066317},
    {"iteration": 9020001, "current_time_ms": 251821, "exploitability": 0.00663634},
    {"iteration": 9030001, "current_time_ms": 252005, "exploitability": 0.00663973},
    {"iteration": 9040001, "current_time_ms": 252194, "exploitability": 0.00663681},
    {"iteration": 9050001, "current_time_ms": 252376, "exploitability": 0.00662387},
    {"iteration": 9060001, "current_time_ms": 252575, "exploitability": 0.00661218},
    {"iteration": 9070001, "current_time_ms": 252761, "exploitability": 0.00660282},
    {"iteration": 9080001, "current_time_ms": 252942, "exploitability": 0.0065969},
    {"iteration": 9090001, "current_time_ms": 253122, "exploitability": 0.00659253},
    {"iteration": 9100001, "current_time_ms": 253305, "exploitability": 0.0065886},
    {"iteration": 9110001, "current_time_ms": 253486, "exploitability": 0.00657874},
    {"iteration": 9120001, "current_time_ms": 253669, "exploitability": 0.00656736},
    {"iteration": 9130001, "current_time_ms": 253846, "exploitability": 0.00655435},
    {"iteration": 9140001, "current_time_ms": 254028, "exploitability": 0.00654995},
    {"iteration": 9150001, "current_time_ms": 254211, "exploitability": 0.00654821},
    {"iteration": 9160001, "current_time_ms": 254397, "exploitability": 0.00654856},
    {"iteration": 9170001, "current_time_ms": 254576, "exploitability": 0.00654619},
    {"iteration": 9180001, "current_time_ms": 254762, "exploitability": 0.00654516},
    {"iteration": 9190001, "current_time_ms": 254945, "exploitability": 0.0065429},
    {"iteration": 9200001, "current_time_ms": 255134, "exploitability": 0.00653864},
    {"iteration": 9210001, "current_time_ms": 255317, "exploitability": 0.00653859},
    {"iteration": 9220001, "current_time_ms": 255512, "exploitability": 0.00654075},
    {"iteration": 9230001, "current_time_ms": 255721, "exploitability": 0.0065381},
    {"iteration": 9240001, "current_time_ms": 255923, "exploitability": 0.00652487},
    {"iteration": 9250001, "current_time_ms": 256125, "exploitability": 0.00651262},
    {"iteration": 9260001, "current_time_ms": 256314, "exploitability": 0.00649922},
    {"iteration": 9270001, "current_time_ms": 256499, "exploitability": 0.00648509},
    {"iteration": 9280001, "current_time_ms": 256697, "exploitability": 0.00647622},
    {"iteration": 9290001, "current_time_ms": 256882, "exploitability": 0.00647076},
    {"iteration": 9300001, "current_time_ms": 257084, "exploitability": 0.00646243},
    {"iteration": 9310001, "current_time_ms": 257272, "exploitability": 0.00646007},
    {"iteration": 9320001, "current_time_ms": 257458, "exploitability": 0.0064752},
    {"iteration": 9330001, "current_time_ms": 257705, "exploitability": 0.00651624},
    {"iteration": 9340001, "current_time_ms": 258019, "exploitability": 0.00654286},
    {"iteration": 9350001, "current_time_ms": 258281, "exploitability": 0.00655629},
    {"iteration": 9360001, "current_time_ms": 258537, "exploitability": 0.00655216},
    {"iteration": 9370001, "current_time_ms": 258805, "exploitability": 0.00653383},
    {"iteration": 9380001, "current_time_ms": 259081, "exploitability": 0.00650578},
    {"iteration": 9390001, "current_time_ms": 259339, "exploitability": 0.00647194},
    {"iteration": 9400001, "current_time_ms": 259584, "exploitability": 0.00644044},
    {"iteration": 9410001, "current_time_ms": 259835, "exploitability": 0.00642632},
    {"iteration": 9420001, "current_time_ms": 260103, "exploitability": 0.00643237},
    {"iteration": 9430001, "current_time_ms": 260356, "exploitability": 0.00645518},
    {"iteration": 9440001, "current_time_ms": 260619, "exploitability": 0.00649254},
    {"iteration": 9450001, "current_time_ms": 260862, "exploitability": 0.0065275},
    {"iteration": 9460001, "current_time_ms": 261180, "exploitability": 0.00655529},
    {"iteration": 9470001, "current_time_ms": 261539, "exploitability": 0.00655686},
    {"iteration": 9480001, "current_time_ms": 261870, "exploitability": 0.00653183},
    {"iteration": 9490001, "current_time_ms": 262191, "exploitability": 0.00648854},
    {"iteration": 9500001, "current_time_ms": 262499, "exploitability": 0.00643787},
    {"iteration": 9510001, "current_time_ms": 262820, "exploitability": 0.00639266},
    {"iteration": 9520001, "current_time_ms": 263113, "exploitability": 0.00636242},
    {"iteration": 9530001, "current_time_ms": 263364, "exploitability": 0.00635092},
    {"iteration": 9540001, "current_time_ms": 263579, "exploitability": 0.00636413},
    {"iteration": 9550001, "current_time_ms": 263790, "exploitability": 0.00640072},
    {"iteration": 9560001, "current_time_ms": 263991, "exploitability": 0.00644732},
    {"iteration": 9570001, "current_time_ms": 264197, "exploitability": 0.00649393},
    {"iteration": 9580001, "current_time_ms": 264406, "exploitability": 0.00651777},
    {"iteration": 9590001, "current_time_ms": 264607, "exploitability": 0.00651279},
    {"iteration": 9600001, "current_time_ms": 264806, "exploitability": 0.00648511},
    {"iteration": 9610001, "current_time_ms": 265017, "exploitability": 0.0064435},
    {"iteration": 9620001, "current_time_ms": 265220, "exploitability": 0.00639823},
    {"iteration": 9630001, "current_time_ms": 265428, "exploitability": 0.0063619},
    {"iteration": 9640001, "current_time_ms": 265626, "exploitability": 0.00634069},
    {"iteration": 9650001, "current_time_ms": 265828, "exploitability": 0.006345},
    {"iteration": 9660001, "current_time_ms": 266031, "exploitability": 0.00637651},
    {"iteration": 9670001, "current_time_ms": 266239, "exploitability": 0.00641961},
    {"iteration": 9680001, "current_time_ms": 266454, "exploitability": 0.00645735},
    {"iteration": 9690001, "current_time_ms": 266657, "exploitability": 0.00648208},
    {"iteration": 9700001, "current_time_ms": 266855, "exploitability": 0.00648742},
    {"iteration": 9710001, "current_time_ms": 267098, "exploitability": 0.00647196},
    {"iteration": 9720001, "current_time_ms": 267355, "exploitability": 0.00643607},
    {"iteration": 9730001, "current_time_ms": 267613, "exploitability": 0.00639513},
    {"iteration": 9740001, "current_time_ms": 267879, "exploitability": 0.00636281},
    {"iteration": 9750001, "current_time_ms": 268149, "exploitability": 0.0063497},
    {"iteration": 9760001, "current_time_ms": 268396, "exploitability": 0.00635187},
    {"iteration": 9770001, "current_time_ms": 268672, "exploitability": 0.00636343},
    {"iteration": 9780001, "current_time_ms": 268941, "exploitability": 0.00638131},
    {"iteration": 9790001, "current_time_ms": 269219, "exploitability": 0.00640456},
    {"iteration": 9800001, "current_time_ms": 269425, "exploitability": 0.00642635},
    {"iteration": 9810001, "current_time_ms": 269681, "exploitability": 0.00643827},
    {"iteration": 9820001, "current_time_ms": 269880, "exploitability": 0.00644038},
    {"iteration": 9830001, "current_time_ms": 270086, "exploitability": 0.00644087},
    {"iteration": 9840001, "current_time_ms": 270300, "exploitability": 0.00642711},
    {"iteration": 9850001, "current_time_ms": 270533, "exploitability": 0.00639991},
    {"iteration": 9860001, "current_time_ms": 270732, "exploitability": 0.00636651},
    {"iteration": 9870001, "current_time_ms": 270972, "exploitability": 0.0063399},
    {"iteration": 9880001, "current_time_ms": 271222, "exploitability": 0.00632085},
    {"iteration": 9890001, "current_time_ms": 271452, "exploitability": 0.00631475},
    {"iteration": 9900001, "current_time_ms": 271692, "exploitability": 0.00632316},
    {"iteration": 9910001, "current_time_ms": 271900, "exploitability": 0.00633866},
    {"iteration": 9920001, "current_time_ms": 272114, "exploitability": 0.00635674},
    {"iteration": 9930001, "current_time_ms": 272479, "exploitability": 0.00637211},
    {"iteration": 9940001, "current_time_ms": 272706, "exploitability": 0.00638253},
    {"iteration": 9950001, "current_time_ms": 273013, "exploitability": 0.00638942},
    {"iteration": 9960001, "current_time_ms": 273325, "exploitability": 0.00638455},
    {"iteration": 9970001, "current_time_ms": 273560, "exploitability": 0.00636577},
    {"iteration": 9980001, "current_time_ms": 273747, "exploitability": 0.00633233},
    {"iteration": 9990001, "current_time_ms": 273988, "exploitability": 0.00629476},
    {"iteration": 10000001, "current_time_ms": 274204, "exploitability": 0.00626476},
  ]
}


==> plots/backup/ib__46_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 46,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 981, "exploitability": 1.39862},
    {"iteration": 20001, "current_time_ms": 1789, "exploitability": 1.06548},
    {"iteration": 30001, "current_time_ms": 2628, "exploitability": 0.91723},
    {"iteration": 40001, "current_time_ms": 3361, "exploitability": 0.827108},
    {"iteration": 50001, "current_time_ms": 4072, "exploitability": 0.752462},
    {"iteration": 60001, "current_time_ms": 4782, "exploitability": 0.687586},
    {"iteration": 70001, "current_time_ms": 6120, "exploitability": 0.651657},
    {"iteration": 80001, "current_time_ms": 6929, "exploitability": 0.622153},
    {"iteration": 90001, "current_time_ms": 7604, "exploitability": 0.594234},
    {"iteration": 100001, "current_time_ms": 8294, "exploitability": 0.572298},
    {"iteration": 110001, "current_time_ms": 8972, "exploitability": 0.555662},
    {"iteration": 120001, "current_time_ms": 9664, "exploitability": 0.540595},
    {"iteration": 130001, "current_time_ms": 10521, "exploitability": 0.526},
    {"iteration": 140001, "current_time_ms": 11743, "exploitability": 0.510882},
    {"iteration": 150001, "current_time_ms": 13031, "exploitability": 0.496026},
    {"iteration": 160001, "current_time_ms": 14317, "exploitability": 0.483188},
    {"iteration": 170001, "current_time_ms": 15620, "exploitability": 0.47324},
    {"iteration": 180001, "current_time_ms": 16869, "exploitability": 0.463372},
    {"iteration": 190001, "current_time_ms": 18152, "exploitability": 0.454121},
    {"iteration": 200001, "current_time_ms": 19470, "exploitability": 0.443949},
    {"iteration": 210001, "current_time_ms": 20871, "exploitability": 0.435884},
    {"iteration": 220001, "current_time_ms": 22170, "exploitability": 0.428835},
    {"iteration": 230001, "current_time_ms": 23431, "exploitability": 0.422875},
    {"iteration": 240001, "current_time_ms": 24812, "exploitability": 0.41825},
    {"iteration": 250001, "current_time_ms": 26165, "exploitability": 0.412563},
    {"iteration": 260001, "current_time_ms": 27452, "exploitability": 0.406864},
    {"iteration": 270001, "current_time_ms": 28749, "exploitability": 0.398191},
    {"iteration": 280001, "current_time_ms": 29976, "exploitability": 0.388392},
    {"iteration": 290001, "current_time_ms": 31546, "exploitability": 0.379337},
    {"iteration": 300001, "current_time_ms": 32778, "exploitability": 0.374187},
    {"iteration": 310001, "current_time_ms": 34111, "exploitability": 0.370292},
    {"iteration": 320001, "current_time_ms": 35587, "exploitability": 0.368012},
    {"iteration": 330001, "current_time_ms": 37045, "exploitability": 0.365574},
    {"iteration": 340001, "current_time_ms": 38500, "exploitability": 0.36167},
    {"iteration": 350001, "current_time_ms": 39898, "exploitability": 0.3582},
    {"iteration": 360001, "current_time_ms": 41326, "exploitability": 0.356306},
    {"iteration": 370001, "current_time_ms": 42769, "exploitability": 0.354641},
    {"iteration": 380001, "current_time_ms": 44213, "exploitability": 0.35327},
    {"iteration": 390001, "current_time_ms": 45210, "exploitability": 0.350942},
    {"iteration": 400001, "current_time_ms": 46044, "exploitability": 0.34843},
    {"iteration": 410001, "current_time_ms": 46985, "exploitability": 0.345098},
    {"iteration": 420001, "current_time_ms": 48424, "exploitability": 0.34094},
    {"iteration": 430001, "current_time_ms": 49839, "exploitability": 0.337106},
    {"iteration": 440001, "current_time_ms": 51427, "exploitability": 0.334692},
    {"iteration": 450001, "current_time_ms": 52847, "exploitability": 0.331486},
    {"iteration": 460001, "current_time_ms": 54315, "exploitability": 0.328046},
    {"iteration": 470001, "current_time_ms": 55827, "exploitability": 0.323988},
    {"iteration": 480001, "current_time_ms": 56675, "exploitability": 0.319413},
    {"iteration": 490001, "current_time_ms": 57476, "exploitability": 0.315569},
    {"iteration": 500001, "current_time_ms": 58307, "exploitability": 0.311821},
    {"iteration": 510001, "current_time_ms": 59124, "exploitability": 0.308898},
    {"iteration": 520001, "current_time_ms": 59931, "exploitability": 0.305963},
    {"iteration": 530001, "current_time_ms": 60737, "exploitability": 0.303751},
    {"iteration": 540001, "current_time_ms": 61548, "exploitability": 0.302115},
    {"iteration": 550001, "current_time_ms": 62377, "exploitability": 0.300953},
    {"iteration": 560001, "current_time_ms": 63164, "exploitability": 0.299432},
    {"iteration": 570001, "current_time_ms": 63949, "exploitability": 0.298496},
    {"iteration": 580001, "current_time_ms": 64772, "exploitability": 0.298927},
    {"iteration": 590001, "current_time_ms": 65593, "exploitability": 0.299185},
    {"iteration": 600001, "current_time_ms": 66392, "exploitability": 0.298788},
    {"iteration": 610001, "current_time_ms": 67209, "exploitability": 0.298682},
    {"iteration": 620001, "current_time_ms": 68033, "exploitability": 0.298285},
    {"iteration": 630001, "current_time_ms": 68859, "exploitability": 0.298014},
    {"iteration": 640001, "current_time_ms": 69677, "exploitability": 0.297712},
    {"iteration": 650001, "current_time_ms": 70498, "exploitability": 0.296847},
    {"iteration": 660001, "current_time_ms": 71315, "exploitability": 0.295577},
    {"iteration": 670001, "current_time_ms": 72137, "exploitability": 0.293738},
    {"iteration": 680001, "current_time_ms": 72969, "exploitability": 0.292245},
    {"iteration": 690001, "current_time_ms": 73803, "exploitability": 0.290455},
    {"iteration": 700001, "current_time_ms": 74628, "exploitability": 0.28879},
    {"iteration": 710001, "current_time_ms": 75466, "exploitability": 0.286929},
    {"iteration": 720001, "current_time_ms": 76309, "exploitability": 0.285188},
    {"iteration": 730001, "current_time_ms": 77133, "exploitability": 0.282878},
    {"iteration": 740001, "current_time_ms": 77956, "exploitability": 0.280248},
    {"iteration": 750001, "current_time_ms": 78777, "exploitability": 0.277196},
    {"iteration": 760001, "current_time_ms": 79606, "exploitability": 0.274668},
    {"iteration": 770001, "current_time_ms": 80405, "exploitability": 0.272136},
    {"iteration": 780001, "current_time_ms": 81209, "exploitability": 0.270059},
    {"iteration": 790001, "current_time_ms": 82484, "exploitability": 0.268689},
    {"iteration": 800001, "current_time_ms": 84015, "exploitability": 0.267664},
    {"iteration": 810001, "current_time_ms": 85590, "exploitability": 0.266773},
    {"iteration": 820001, "current_time_ms": 87030, "exploitability": 0.2655},
    {"iteration": 830001, "current_time_ms": 88631, "exploitability": 0.264858},
    {"iteration": 840001, "current_time_ms": 90138, "exploitability": 0.264203},
    {"iteration": 850001, "current_time_ms": 91597, "exploitability": 0.263207},
    {"iteration": 860001, "current_time_ms": 93177, "exploitability": 0.261762},
    {"iteration": 870001, "current_time_ms": 94708, "exploitability": 0.260435},
    {"iteration": 880001, "current_time_ms": 95574, "exploitability": 0.259572},
    {"iteration": 890001, "current_time_ms": 96459, "exploitability": 0.258832},
    {"iteration": 900001, "current_time_ms": 97210, "exploitability": 0.258186},
    {"iteration": 910001, "current_time_ms": 97993, "exploitability": 0.257061},
    {"iteration": 920001, "current_time_ms": 98851, "exploitability": 0.255818},
    {"iteration": 930001, "current_time_ms": 99668, "exploitability": 0.254669},
    {"iteration": 940001, "current_time_ms": 100515, "exploitability": 0.253256},
    {"iteration": 950001, "current_time_ms": 101354, "exploitability": 0.252274},
    {"iteration": 960001, "current_time_ms": 102203, "exploitability": 0.25166},
    {"iteration": 970001, "current_time_ms": 103053, "exploitability": 0.251142},
    {"iteration": 980001, "current_time_ms": 103902, "exploitability": 0.250657},
    {"iteration": 990001, "current_time_ms": 104736, "exploitability": 0.250067},
    {"iteration": 1000001, "current_time_ms": 105591, "exploitability": 0.249094},
    {"iteration": 1010001, "current_time_ms": 106451, "exploitability": 0.248035},
    {"iteration": 1020001, "current_time_ms": 107285, "exploitability": 0.246764},
    {"iteration": 1030001, "current_time_ms": 108217, "exploitability": 0.245477},
    {"iteration": 1040001, "current_time_ms": 109084, "exploitability": 0.244331},
    {"iteration": 1050001, "current_time_ms": 109941, "exploitability": 0.243362},
    {"iteration": 1060001, "current_time_ms": 110755, "exploitability": 0.24229},
    {"iteration": 1070001, "current_time_ms": 111600, "exploitability": 0.241346},
    {"iteration": 1080001, "current_time_ms": 112463, "exploitability": 0.240451},
    {"iteration": 1090001, "current_time_ms": 113328, "exploitability": 0.239924},
    {"iteration": 1100001, "current_time_ms": 114189, "exploitability": 0.239388},
    {"iteration": 1110001, "current_time_ms": 115055, "exploitability": 0.238693},
    {"iteration": 1120001, "current_time_ms": 116740, "exploitability": 0.238125},
    {"iteration": 1130001, "current_time_ms": 118436, "exploitability": 0.237732},
    {"iteration": 1140001, "current_time_ms": 120029, "exploitability": 0.237188},
    {"iteration": 1150001, "current_time_ms": 121704, "exploitability": 0.236566},
    {"iteration": 1160001, "current_time_ms": 123567, "exploitability": 0.236032},
    {"iteration": 1170001, "current_time_ms": 125211, "exploitability": 0.235311},
    {"iteration": 1180001, "current_time_ms": 126752, "exploitability": 0.234707},
    {"iteration": 1190001, "current_time_ms": 128275, "exploitability": 0.234232},
    {"iteration": 1200001, "current_time_ms": 129836, "exploitability": 0.233749},
    {"iteration": 1210001, "current_time_ms": 131392, "exploitability": 0.233484},
    {"iteration": 1220001, "current_time_ms": 132909, "exploitability": 0.233147},
    {"iteration": 1230001, "current_time_ms": 134529, "exploitability": 0.232672},
    {"iteration": 1240001, "current_time_ms": 136036, "exploitability": 0.23196},
    {"iteration": 1250001, "current_time_ms": 137595, "exploitability": 0.230962},
    {"iteration": 1260001, "current_time_ms": 139228, "exploitability": 0.230083},
    {"iteration": 1270001, "current_time_ms": 140808, "exploitability": 0.229055},
    {"iteration": 1280001, "current_time_ms": 142326, "exploitability": 0.227986},
    {"iteration": 1290001, "current_time_ms": 143852, "exploitability": 0.227164},
    {"iteration": 1300001, "current_time_ms": 145436, "exploitability": 0.226304},
    {"iteration": 1310001, "current_time_ms": 146979, "exploitability": 0.225389},
    {"iteration": 1320001, "current_time_ms": 148534, "exploitability": 0.224478},
    {"iteration": 1330001, "current_time_ms": 150080, "exploitability": 0.223586},
    {"iteration": 1340001, "current_time_ms": 151631, "exploitability": 0.222702},
    {"iteration": 1350001, "current_time_ms": 153112, "exploitability": 0.221733},
    {"iteration": 1360001, "current_time_ms": 154638, "exploitability": 0.220893},
    {"iteration": 1370001, "current_time_ms": 156289, "exploitability": 0.220082},
    {"iteration": 1380001, "current_time_ms": 157759, "exploitability": 0.21933},
    {"iteration": 1390001, "current_time_ms": 159300, "exploitability": 0.218435},
    {"iteration": 1400001, "current_time_ms": 160828, "exploitability": 0.21771},
    {"iteration": 1410001, "current_time_ms": 162370, "exploitability": 0.216951},
    {"iteration": 1420001, "current_time_ms": 163889, "exploitability": 0.216233},
    {"iteration": 1430001, "current_time_ms": 165447, "exploitability": 0.215458},
    {"iteration": 1440001, "current_time_ms": 166971, "exploitability": 0.214826},
    {"iteration": 1450001, "current_time_ms": 168502, "exploitability": 0.21443},
    {"iteration": 1460001, "current_time_ms": 170034, "exploitability": 0.21427},
    {"iteration": 1470001, "current_time_ms": 171586, "exploitability": 0.214127},
    {"iteration": 1480001, "current_time_ms": 172511, "exploitability": 0.21398},
    {"iteration": 1490001, "current_time_ms": 173593, "exploitability": 0.213732},
    {"iteration": 1500001, "current_time_ms": 175084, "exploitability": 0.21336},
    {"iteration": 1510001, "current_time_ms": 176573, "exploitability": 0.212931},
    {"iteration": 1520001, "current_time_ms": 178137, "exploitability": 0.212233},
    {"iteration": 1530001, "current_time_ms": 179678, "exploitability": 0.211623},
    {"iteration": 1540001, "current_time_ms": 181173, "exploitability": 0.211047},
    {"iteration": 1550001, "current_time_ms": 182713, "exploitability": 0.210497},
    {"iteration": 1560001, "current_time_ms": 184240, "exploitability": 0.209747},
    {"iteration": 1570001, "current_time_ms": 185796, "exploitability": 0.208998},
    {"iteration": 1580001, "current_time_ms": 187326, "exploitability": 0.208182},
    {"iteration": 1590001, "current_time_ms": 188981, "exploitability": 0.207397},
    {"iteration": 1600001, "current_time_ms": 190566, "exploitability": 0.206563},
    {"iteration": 1610001, "current_time_ms": 192119, "exploitability": 0.205694},
    {"iteration": 1620001, "current_time_ms": 193636, "exploitability": 0.204799},
    {"iteration": 1630001, "current_time_ms": 195193, "exploitability": 0.203989},
    {"iteration": 1640001, "current_time_ms": 196786, "exploitability": 0.203462},
    {"iteration": 1650001, "current_time_ms": 198327, "exploitability": 0.202982},
    {"iteration": 1660001, "current_time_ms": 199905, "exploitability": 0.202631},
    {"iteration": 1670001, "current_time_ms": 201499, "exploitability": 0.202339},
    {"iteration": 1680001, "current_time_ms": 203024, "exploitability": 0.202045},
    {"iteration": 1690001, "current_time_ms": 204589, "exploitability": 0.201678},
    {"iteration": 1700001, "current_time_ms": 206098, "exploitability": 0.201464},
    {"iteration": 1710001, "current_time_ms": 207654, "exploitability": 0.20141},
    {"iteration": 1720001, "current_time_ms": 209196, "exploitability": 0.20147},
    {"iteration": 1730001, "current_time_ms": 210779, "exploitability": 0.201369},
    {"iteration": 1740001, "current_time_ms": 212280, "exploitability": 0.201268},
    {"iteration": 1750001, "current_time_ms": 213861, "exploitability": 0.201236},
    {"iteration": 1760001, "current_time_ms": 215377, "exploitability": 0.201009},
    {"iteration": 1770001, "current_time_ms": 216904, "exploitability": 0.200762},
    {"iteration": 1780001, "current_time_ms": 218467, "exploitability": 0.200526},
    {"iteration": 1790001, "current_time_ms": 220030, "exploitability": 0.200367},
    {"iteration": 1800001, "current_time_ms": 221549, "exploitability": 0.200278},
    {"iteration": 1810001, "current_time_ms": 223061, "exploitability": 0.200148},
    {"iteration": 1820001, "current_time_ms": 224606, "exploitability": 0.20009},
    {"iteration": 1830001, "current_time_ms": 226131, "exploitability": 0.200063},
    {"iteration": 1840001, "current_time_ms": 227710, "exploitability": 0.199999},
    {"iteration": 1850001, "current_time_ms": 229493, "exploitability": 0.20003},
    {"iteration": 1860001, "current_time_ms": 231052, "exploitability": 0.200274},
    {"iteration": 1870001, "current_time_ms": 232634, "exploitability": 0.200432},
    {"iteration": 1880001, "current_time_ms": 234206, "exploitability": 0.20074},
    {"iteration": 1890001, "current_time_ms": 235723, "exploitability": 0.200943},
    {"iteration": 1900001, "current_time_ms": 237251, "exploitability": 0.201007},
    {"iteration": 1910001, "current_time_ms": 238844, "exploitability": 0.201089},
    {"iteration": 1920001, "current_time_ms": 240381, "exploitability": 0.20106},
    {"iteration": 1930001, "current_time_ms": 242088, "exploitability": 0.200875},
    {"iteration": 1940001, "current_time_ms": 243865, "exploitability": 0.200587},
    {"iteration": 1950001, "current_time_ms": 245454, "exploitability": 0.200286},
    {"iteration": 1960001, "current_time_ms": 246982, "exploitability": 0.199921},
    {"iteration": 1970001, "current_time_ms": 248530, "exploitability": 0.199549},
    {"iteration": 1980001, "current_time_ms": 250138, "exploitability": 0.199249},
    {"iteration": 1990001, "current_time_ms": 251691, "exploitability": 0.199177},
    {"iteration": 2000001, "current_time_ms": 253220, "exploitability": 0.199163},
    {"iteration": 2010001, "current_time_ms": 254895, "exploitability": 0.199144},
    {"iteration": 2020001, "current_time_ms": 256547, "exploitability": 0.199015},
    {"iteration": 2030001, "current_time_ms": 258304, "exploitability": 0.198758},
    {"iteration": 2040001, "current_time_ms": 260185, "exploitability": 0.198487},
    {"iteration": 2050001, "current_time_ms": 261906, "exploitability": 0.198127},
    {"iteration": 2060001, "current_time_ms": 263487, "exploitability": 0.197747},
    {"iteration": 2070001, "current_time_ms": 265115, "exploitability": 0.197412},
    {"iteration": 2080001, "current_time_ms": 266687, "exploitability": 0.197136},
    {"iteration": 2090001, "current_time_ms": 268217, "exploitability": 0.196936},
    {"iteration": 2100001, "current_time_ms": 269811, "exploitability": 0.196563},
    {"iteration": 2110001, "current_time_ms": 271326, "exploitability": 0.196042},
    {"iteration": 2120001, "current_time_ms": 272873, "exploitability": 0.195559},
    {"iteration": 2130001, "current_time_ms": 274284, "exploitability": 0.194997},
    {"iteration": 2140001, "current_time_ms": 275126, "exploitability": 0.194457},
    {"iteration": 2150001, "current_time_ms": 276015, "exploitability": 0.19394},
    {"iteration": 2160001, "current_time_ms": 277143, "exploitability": 0.193472},
    {"iteration": 2170001, "current_time_ms": 278684, "exploitability": 0.193155},
    {"iteration": 2180001, "current_time_ms": 280208, "exploitability": 0.192718},
    {"iteration": 2190001, "current_time_ms": 281769, "exploitability": 0.192192},
    {"iteration": 2200001, "current_time_ms": 283277, "exploitability": 0.191792},
    {"iteration": 2210001, "current_time_ms": 284844, "exploitability": 0.191522},
    {"iteration": 2220001, "current_time_ms": 286403, "exploitability": 0.191394},
    {"iteration": 2230001, "current_time_ms": 287285, "exploitability": 0.191253},
    {"iteration": 2240001, "current_time_ms": 288146, "exploitability": 0.191123},
    {"iteration": 2250001, "current_time_ms": 289008, "exploitability": 0.191112},
    {"iteration": 2260001, "current_time_ms": 289837, "exploitability": 0.191119},
    {"iteration": 2270001, "current_time_ms": 290684, "exploitability": 0.191033},
    {"iteration": 2280001, "current_time_ms": 291540, "exploitability": 0.191097},
    {"iteration": 2290001, "current_time_ms": 292384, "exploitability": 0.191115},
    {"iteration": 2300001, "current_time_ms": 293241, "exploitability": 0.191128},
    {"iteration": 2310001, "current_time_ms": 294287, "exploitability": 0.191222},
    {"iteration": 2320001, "current_time_ms": 295818, "exploitability": 0.191166},
    {"iteration": 2330001, "current_time_ms": 297299, "exploitability": 0.191001},
    {"iteration": 2340001, "current_time_ms": 298887, "exploitability": 0.190826},
    {"iteration": 2350001, "current_time_ms": 300439, "exploitability": 0.190325},
    {"iteration": 2360001, "current_time_ms": 301952, "exploitability": 0.189844},
    {"iteration": 2370001, "current_time_ms": 303553, "exploitability": 0.189421},
    {"iteration": 2380001, "current_time_ms": 305222, "exploitability": 0.18896},
    {"iteration": 2390001, "current_time_ms": 306744, "exploitability": 0.188412},
    {"iteration": 2400001, "current_time_ms": 308300, "exploitability": 0.18804},
    {"iteration": 2410001, "current_time_ms": 309805, "exploitability": 0.187756},
    {"iteration": 2420001, "current_time_ms": 311290, "exploitability": 0.187349},
    {"iteration": 2430001, "current_time_ms": 312808, "exploitability": 0.18697},
    {"iteration": 2440001, "current_time_ms": 314354, "exploitability": 0.186693},
    {"iteration": 2450001, "current_time_ms": 315886, "exploitability": 0.186318},
    {"iteration": 2460001, "current_time_ms": 317535, "exploitability": 0.185883},
    {"iteration": 2470001, "current_time_ms": 319104, "exploitability": 0.185453},
    {"iteration": 2480001, "current_time_ms": 320675, "exploitability": 0.185004},
    {"iteration": 2490001, "current_time_ms": 322194, "exploitability": 0.184669},
    {"iteration": 2500001, "current_time_ms": 323753, "exploitability": 0.184387},
    {"iteration": 2510001, "current_time_ms": 325267, "exploitability": 0.183978},
    {"iteration": 2520001, "current_time_ms": 326756, "exploitability": 0.183651},
    {"iteration": 2530001, "current_time_ms": 328334, "exploitability": 0.183322},
    {"iteration": 2540001, "current_time_ms": 329603, "exploitability": 0.182957},
    {"iteration": 2550001, "current_time_ms": 330452, "exploitability": 0.182693},
    {"iteration": 2560001, "current_time_ms": 331306, "exploitability": 0.182421},
    {"iteration": 2570001, "current_time_ms": 332152, "exploitability": 0.182228},
    {"iteration": 2580001, "current_time_ms": 333017, "exploitability": 0.181914},
    {"iteration": 2590001, "current_time_ms": 334528, "exploitability": 0.18156},
    {"iteration": 2600001, "current_time_ms": 336079, "exploitability": 0.181229},
    {"iteration": 2610001, "current_time_ms": 337612, "exploitability": 0.180806},
    {"iteration": 2620001, "current_time_ms": 339180, "exploitability": 0.18045},
    {"iteration": 2630001, "current_time_ms": 340861, "exploitability": 0.180107},
    {"iteration": 2640001, "current_time_ms": 342439, "exploitability": 0.179698},
    {"iteration": 2650001, "current_time_ms": 343976, "exploitability": 0.179346},
    {"iteration": 2660001, "current_time_ms": 345528, "exploitability": 0.179152},
    {"iteration": 2670001, "current_time_ms": 347058, "exploitability": 0.178979},
    {"iteration": 2680001, "current_time_ms": 348608, "exploitability": 0.178745},
    {"iteration": 2690001, "current_time_ms": 350298, "exploitability": 0.178544},
    {"iteration": 2700001, "current_time_ms": 351921, "exploitability": 0.178362},
    {"iteration": 2710001, "current_time_ms": 353499, "exploitability": 0.178119},
    {"iteration": 2720001, "current_time_ms": 355032, "exploitability": 0.177888},
    {"iteration": 2730001, "current_time_ms": 356528, "exploitability": 0.177633},
    {"iteration": 2740001, "current_time_ms": 358141, "exploitability": 0.177367},
    {"iteration": 2750001, "current_time_ms": 359672, "exploitability": 0.177089},
    {"iteration": 2760001, "current_time_ms": 361202, "exploitability": 0.176831},
    {"iteration": 2770001, "current_time_ms": 362795, "exploitability": 0.176612},
    {"iteration": 2780001, "current_time_ms": 364381, "exploitability": 0.176526},
    {"iteration": 2790001, "current_time_ms": 366039, "exploitability": 0.176387},
    {"iteration": 2800001, "current_time_ms": 367148, "exploitability": 0.176216},
    {"iteration": 2810001, "current_time_ms": 367987, "exploitability": 0.175978},
    {"iteration": 2820001, "current_time_ms": 369512, "exploitability": 0.175678},
    {"iteration": 2830001, "current_time_ms": 370979, "exploitability": 0.175412},
    {"iteration": 2840001, "current_time_ms": 372518, "exploitability": 0.175222},
    {"iteration": 2850001, "current_time_ms": 374015, "exploitability": 0.174997},
    {"iteration": 2860001, "current_time_ms": 375706, "exploitability": 0.174853},
    {"iteration": 2870001, "current_time_ms": 377240, "exploitability": 0.17469},
    {"iteration": 2880001, "current_time_ms": 378765, "exploitability": 0.174519},
    {"iteration": 2890001, "current_time_ms": 380151, "exploitability": 0.174319},
    {"iteration": 2900001, "current_time_ms": 381077, "exploitability": 0.174151},
    {"iteration": 2910001, "current_time_ms": 381937, "exploitability": 0.174016},
    {"iteration": 2920001, "current_time_ms": 382782, "exploitability": 0.173926},
    {"iteration": 2930001, "current_time_ms": 383558, "exploitability": 0.173802},
    {"iteration": 2940001, "current_time_ms": 384380, "exploitability": 0.173593},
    {"iteration": 2950001, "current_time_ms": 385435, "exploitability": 0.173288},
    {"iteration": 2960001, "current_time_ms": 386984, "exploitability": 0.172947},
    {"iteration": 2970001, "current_time_ms": 388514, "exploitability": 0.172553},
    {"iteration": 2980001, "current_time_ms": 390062, "exploitability": 0.172206},
    {"iteration": 2990001, "current_time_ms": 391543, "exploitability": 0.171844},
    {"iteration": 3000001, "current_time_ms": 393139, "exploitability": 0.1714},
    {"iteration": 3010001, "current_time_ms": 394683, "exploitability": 0.170831},
    {"iteration": 3020001, "current_time_ms": 396187, "exploitability": 0.170284},
    {"iteration": 3030001, "current_time_ms": 397718, "exploitability": 0.169812},
    {"iteration": 3040001, "current_time_ms": 399396, "exploitability": 0.169338},
    {"iteration": 3050001, "current_time_ms": 400958, "exploitability": 0.168944},
    {"iteration": 3060001, "current_time_ms": 402480, "exploitability": 0.168528},
    {"iteration": 3070001, "current_time_ms": 404031, "exploitability": 0.168075},
    {"iteration": 3080001, "current_time_ms": 405591, "exploitability": 0.167646},
    {"iteration": 3090001, "current_time_ms": 407084, "exploitability": 0.167283},
    {"iteration": 3100001, "current_time_ms": 408582, "exploitability": 0.166936},
    {"iteration": 3110001, "current_time_ms": 410130, "exploitability": 0.166574},
    {"iteration": 3120001, "current_time_ms": 411598, "exploitability": 0.166226},
    {"iteration": 3130001, "current_time_ms": 413103, "exploitability": 0.165888},
    {"iteration": 3140001, "current_time_ms": 414487, "exploitability": 0.16566},
    {"iteration": 3150001, "current_time_ms": 415338, "exploitability": 0.165521},
    {"iteration": 3160001, "current_time_ms": 416163, "exploitability": 0.165344},
    {"iteration": 3170001, "current_time_ms": 417005, "exploitability": 0.165149},
    {"iteration": 3180001, "current_time_ms": 418532, "exploitability": 0.164932},
    {"iteration": 3190001, "current_time_ms": 419805, "exploitability": 0.164744},
    {"iteration": 3200001, "current_time_ms": 420633, "exploitability": 0.164621},
    {"iteration": 3210001, "current_time_ms": 421455, "exploitability": 0.164467},
    {"iteration": 3220001, "current_time_ms": 422281, "exploitability": 0.164259},
    {"iteration": 3230001, "current_time_ms": 423128, "exploitability": 0.164075},
    {"iteration": 3240001, "current_time_ms": 423987, "exploitability": 0.163849},
    {"iteration": 3250001, "current_time_ms": 424827, "exploitability": 0.163629},
    {"iteration": 3260001, "current_time_ms": 425672, "exploitability": 0.163429},
    {"iteration": 3270001, "current_time_ms": 426515, "exploitability": 0.163258},
    {"iteration": 3280001, "current_time_ms": 427348, "exploitability": 0.162983},
    {"iteration": 3290001, "current_time_ms": 428268, "exploitability": 0.162714},
    {"iteration": 3300001, "current_time_ms": 429922, "exploitability": 0.162521},
    {"iteration": 3310001, "current_time_ms": 431527, "exploitability": 0.162346},
    {"iteration": 3320001, "current_time_ms": 433050, "exploitability": 0.162164},
    {"iteration": 3330001, "current_time_ms": 434627, "exploitability": 0.161991},
    {"iteration": 3340001, "current_time_ms": 436136, "exploitability": 0.161805},
    {"iteration": 3350001, "current_time_ms": 437705, "exploitability": 0.161591},
    {"iteration": 3360001, "current_time_ms": 439194, "exploitability": 0.161378},
    {"iteration": 3370001, "current_time_ms": 440709, "exploitability": 0.161187},
    {"iteration": 3380001, "current_time_ms": 442284, "exploitability": 0.160992},
    {"iteration": 3390001, "current_time_ms": 443777, "exploitability": 0.160792},
    {"iteration": 3400001, "current_time_ms": 445309, "exploitability": 0.160569},
    {"iteration": 3410001, "current_time_ms": 446838, "exploitability": 0.160411},
    {"iteration": 3420001, "current_time_ms": 448399, "exploitability": 0.160244},
    {"iteration": 3430001, "current_time_ms": 449961, "exploitability": 0.160025},
    {"iteration": 3440001, "current_time_ms": 451488, "exploitability": 0.15979},
    {"iteration": 3450001, "current_time_ms": 453011, "exploitability": 0.159547},
    {"iteration": 3460001, "current_time_ms": 454572, "exploitability": 0.159295},
    {"iteration": 3470001, "current_time_ms": 456061, "exploitability": 0.159017},
    {"iteration": 3480001, "current_time_ms": 457653, "exploitability": 0.158827},
    {"iteration": 3490001, "current_time_ms": 459180, "exploitability": 0.158685},
    {"iteration": 3500001, "current_time_ms": 460661, "exploitability": 0.158579},
    {"iteration": 3510001, "current_time_ms": 462163, "exploitability": 0.158476},
    {"iteration": 3520001, "current_time_ms": 463678, "exploitability": 0.158449},
    {"iteration": 3530001, "current_time_ms": 465196, "exploitability": 0.158416},
    {"iteration": 3540001, "current_time_ms": 466715, "exploitability": 0.158288},
    {"iteration": 3550001, "current_time_ms": 468253, "exploitability": 0.158148},
    {"iteration": 3560001, "current_time_ms": 469878, "exploitability": 0.15801},
    {"iteration": 3570001, "current_time_ms": 471471, "exploitability": 0.15784},
    {"iteration": 3580001, "current_time_ms": 472972, "exploitability": 0.157655},
    {"iteration": 3590001, "current_time_ms": 474463, "exploitability": 0.157495},
    {"iteration": 3600001, "current_time_ms": 476006, "exploitability": 0.157304},
    {"iteration": 3610001, "current_time_ms": 477150, "exploitability": 0.157166},
    {"iteration": 3620001, "current_time_ms": 478024, "exploitability": 0.157085},
    {"iteration": 3630001, "current_time_ms": 478884, "exploitability": 0.157021},
    {"iteration": 3640001, "current_time_ms": 479714, "exploitability": 0.156952},
    {"iteration": 3650001, "current_time_ms": 480568, "exploitability": 0.156864},
    {"iteration": 3660001, "current_time_ms": 481413, "exploitability": 0.156775},
    {"iteration": 3670001, "current_time_ms": 482229, "exploitability": 0.156645},
    {"iteration": 3680001, "current_time_ms": 483072, "exploitability": 0.156485},
    {"iteration": 3690001, "current_time_ms": 483894, "exploitability": 0.156342},
    {"iteration": 3700001, "current_time_ms": 485478, "exploitability": 0.156216},
    {"iteration": 3710001, "current_time_ms": 486574, "exploitability": 0.156118},
    {"iteration": 3720001, "current_time_ms": 487377, "exploitability": 0.156011},
    {"iteration": 3730001, "current_time_ms": 488189, "exploitability": 0.155924},
    {"iteration": 3740001, "current_time_ms": 488997, "exploitability": 0.155847},
    {"iteration": 3750001, "current_time_ms": 489806, "exploitability": 0.155807},
    {"iteration": 3760001, "current_time_ms": 490631, "exploitability": 0.155721},
    {"iteration": 3770001, "current_time_ms": 491446, "exploitability": 0.155599},
    {"iteration": 3780001, "current_time_ms": 492311, "exploitability": 0.155434},
    {"iteration": 3790001, "current_time_ms": 493156, "exploitability": 0.155297},
    {"iteration": 3800001, "current_time_ms": 493992, "exploitability": 0.155191},
    {"iteration": 3810001, "current_time_ms": 494837, "exploitability": 0.155095},
    {"iteration": 3820001, "current_time_ms": 495682, "exploitability": 0.155015},
    {"iteration": 3830001, "current_time_ms": 496517, "exploitability": 0.154941},
    {"iteration": 3840001, "current_time_ms": 497372, "exploitability": 0.154855},
    {"iteration": 3850001, "current_time_ms": 498204, "exploitability": 0.154735},
    {"iteration": 3860001, "current_time_ms": 499065, "exploitability": 0.154559},
    {"iteration": 3870001, "current_time_ms": 499913, "exploitability": 0.154394},
    {"iteration": 3880001, "current_time_ms": 500792, "exploitability": 0.154223},
    {"iteration": 3890001, "current_time_ms": 501708, "exploitability": 0.15405},
    {"iteration": 3900001, "current_time_ms": 502587, "exploitability": 0.153844},
    {"iteration": 3910001, "current_time_ms": 504154, "exploitability": 0.15362},
    {"iteration": 3920001, "current_time_ms": 505728, "exploitability": 0.153438},
    {"iteration": 3930001, "current_time_ms": 507241, "exploitability": 0.153294},
    {"iteration": 3940001, "current_time_ms": 508812, "exploitability": 0.153179},
    {"iteration": 3950001, "current_time_ms": 510389, "exploitability": 0.153061},
    {"iteration": 3960001, "current_time_ms": 511892, "exploitability": 0.152907},
    {"iteration": 3970001, "current_time_ms": 513407, "exploitability": 0.152785},
    {"iteration": 3980001, "current_time_ms": 514946, "exploitability": 0.152699},
    {"iteration": 3990001, "current_time_ms": 516481, "exploitability": 0.152574},
    {"iteration": 4000001, "current_time_ms": 518139, "exploitability": 0.152454},
    {"iteration": 4010001, "current_time_ms": 519675, "exploitability": 0.152303},
    {"iteration": 4020001, "current_time_ms": 521293, "exploitability": 0.152148},
    {"iteration": 4030001, "current_time_ms": 522817, "exploitability": 0.151978},
    {"iteration": 4040001, "current_time_ms": 524085, "exploitability": 0.151745},
    {"iteration": 4050001, "current_time_ms": 525988, "exploitability": 0.151499},
    {"iteration": 4060001, "current_time_ms": 527599, "exploitability": 0.151215},
    {"iteration": 4070001, "current_time_ms": 529264, "exploitability": 0.15097},
    {"iteration": 4080001, "current_time_ms": 530778, "exploitability": 0.150734},
    {"iteration": 4090001, "current_time_ms": 532340, "exploitability": 0.150492},
    {"iteration": 4100001, "current_time_ms": 533818, "exploitability": 0.150217},
    {"iteration": 4110001, "current_time_ms": 534679, "exploitability": 0.149947},
    {"iteration": 4120001, "current_time_ms": 535553, "exploitability": 0.149689},
    {"iteration": 4130001, "current_time_ms": 536468, "exploitability": 0.149431},
    {"iteration": 4140001, "current_time_ms": 537323, "exploitability": 0.149173},
    {"iteration": 4150001, "current_time_ms": 538632, "exploitability": 0.148904},
    {"iteration": 4160001, "current_time_ms": 539920, "exploitability": 0.148599},
    {"iteration": 4170001, "current_time_ms": 541162, "exploitability": 0.148346},
    {"iteration": 4180001, "current_time_ms": 542274, "exploitability": 0.148187},
    {"iteration": 4190001, "current_time_ms": 543346, "exploitability": 0.148037},
    {"iteration": 4200001, "current_time_ms": 544516, "exploitability": 0.147888},
    {"iteration": 4210001, "current_time_ms": 545657, "exploitability": 0.147724},
    {"iteration": 4220001, "current_time_ms": 546715, "exploitability": 0.147547},
    {"iteration": 4230001, "current_time_ms": 547866, "exploitability": 0.147351},
    {"iteration": 4240001, "current_time_ms": 548990, "exploitability": 0.147103},
    {"iteration": 4250001, "current_time_ms": 549925, "exploitability": 0.146865},
    {"iteration": 4260001, "current_time_ms": 550833, "exploitability": 0.146646},
    {"iteration": 4270001, "current_time_ms": 551894, "exploitability": 0.146463},
    {"iteration": 4280001, "current_time_ms": 552970, "exploitability": 0.146313},
    {"iteration": 4290001, "current_time_ms": 553866, "exploitability": 0.146176},
    {"iteration": 4300001, "current_time_ms": 554983, "exploitability": 0.146018},
    {"iteration": 4310001, "current_time_ms": 556305, "exploitability": 0.145833},
    {"iteration": 4320001, "current_time_ms": 557407, "exploitability": 0.145679},
    {"iteration": 4330001, "current_time_ms": 558409, "exploitability": 0.145563},
    {"iteration": 4340001, "current_time_ms": 559281, "exploitability": 0.145451},
    {"iteration": 4350001, "current_time_ms": 560253, "exploitability": 0.14533},
    {"iteration": 4360001, "current_time_ms": 561327, "exploitability": 0.145212},
    {"iteration": 4370001, "current_time_ms": 562319, "exploitability": 0.145138},
    {"iteration": 4380001, "current_time_ms": 563302, "exploitability": 0.14511},
    {"iteration": 4390001, "current_time_ms": 564316, "exploitability": 0.145093},
    {"iteration": 4400001, "current_time_ms": 565341, "exploitability": 0.145075},
    {"iteration": 4410001, "current_time_ms": 566337, "exploitability": 0.145052},
    {"iteration": 4420001, "current_time_ms": 567426, "exploitability": 0.145038},
    {"iteration": 4430001, "current_time_ms": 568483, "exploitability": 0.14499},
    {"iteration": 4440001, "current_time_ms": 569429, "exploitability": 0.144906},
    {"iteration": 4450001, "current_time_ms": 570348, "exploitability": 0.144842},
    {"iteration": 4460001, "current_time_ms": 571341, "exploitability": 0.144755},
    {"iteration": 4470001, "current_time_ms": 572333, "exploitability": 0.144636},
    {"iteration": 4480001, "current_time_ms": 573247, "exploitability": 0.144493},
    {"iteration": 4490001, "current_time_ms": 574209, "exploitability": 0.144333},
    {"iteration": 4500001, "current_time_ms": 575045, "exploitability": 0.144162},
    {"iteration": 4510001, "current_time_ms": 575962, "exploitability": 0.143979},
    {"iteration": 4520001, "current_time_ms": 576892, "exploitability": 0.143761},
    {"iteration": 4530001, "current_time_ms": 577780, "exploitability": 0.143528},
    {"iteration": 4540001, "current_time_ms": 578725, "exploitability": 0.143269},
    {"iteration": 4550001, "current_time_ms": 579718, "exploitability": 0.143027},
    {"iteration": 4560001, "current_time_ms": 580615, "exploitability": 0.142802},
    {"iteration": 4570001, "current_time_ms": 581556, "exploitability": 0.142579},
    {"iteration": 4580001, "current_time_ms": 582565, "exploitability": 0.142378},
    {"iteration": 4590001, "current_time_ms": 583504, "exploitability": 0.142162},
    {"iteration": 4600001, "current_time_ms": 584457, "exploitability": 0.141971},
    {"iteration": 4610001, "current_time_ms": 585366, "exploitability": 0.14183},
    {"iteration": 4620001, "current_time_ms": 586287, "exploitability": 0.141694},
    {"iteration": 4630001, "current_time_ms": 587182, "exploitability": 0.14154},
    {"iteration": 4640001, "current_time_ms": 588068, "exploitability": 0.141376},
    {"iteration": 4650001, "current_time_ms": 588892, "exploitability": 0.141233},
    {"iteration": 4660001, "current_time_ms": 589608, "exploitability": 0.141102},
    {"iteration": 4670001, "current_time_ms": 590465, "exploitability": 0.140959},
    {"iteration": 4680001, "current_time_ms": 591474, "exploitability": 0.140838},
    {"iteration": 4690001, "current_time_ms": 592329, "exploitability": 0.140732},
    {"iteration": 4700001, "current_time_ms": 593020, "exploitability": 0.140626},
    {"iteration": 4710001, "current_time_ms": 593712, "exploitability": 0.14055},
    {"iteration": 4720001, "current_time_ms": 594464, "exploitability": 0.140462},
    {"iteration": 4730001, "current_time_ms": 595084, "exploitability": 0.140386},
    {"iteration": 4740001, "current_time_ms": 595744, "exploitability": 0.140327},
    {"iteration": 4750001, "current_time_ms": 596410, "exploitability": 0.140312},
    {"iteration": 4760001, "current_time_ms": 597079, "exploitability": 0.140301},
    {"iteration": 4770001, "current_time_ms": 597676, "exploitability": 0.140286},
    {"iteration": 4780001, "current_time_ms": 598299, "exploitability": 0.140269},
    {"iteration": 4790001, "current_time_ms": 598901, "exploitability": 0.140301},
    {"iteration": 4800001, "current_time_ms": 599508, "exploitability": 0.140322},
    {"iteration": 4810001, "current_time_ms": 600106, "exploitability": 0.140374},
    {"iteration": 4820001, "current_time_ms": 600616, "exploitability": 0.140473},
    {"iteration": 4830001, "current_time_ms": 601071, "exploitability": 0.140535},
    {"iteration": 4840001, "current_time_ms": 601530, "exploitability": 0.140597},
    {"iteration": 4850001, "current_time_ms": 601978, "exploitability": 0.14063},
    {"iteration": 4860001, "current_time_ms": 602359, "exploitability": 0.140633},
    {"iteration": 4870001, "current_time_ms": 602783, "exploitability": 0.140618},
    {"iteration": 4880001, "current_time_ms": 603173, "exploitability": 0.140611},
    {"iteration": 4890001, "current_time_ms": 603542, "exploitability": 0.140607},
    {"iteration": 4900001, "current_time_ms": 603923, "exploitability": 0.140601},
    {"iteration": 4910001, "current_time_ms": 604285, "exploitability": 0.140593},
    {"iteration": 4920001, "current_time_ms": 604655, "exploitability": 0.14055},
    {"iteration": 4930001, "current_time_ms": 605017, "exploitability": 0.14049},
    {"iteration": 4940001, "current_time_ms": 605378, "exploitability": 0.140408},
    {"iteration": 4950001, "current_time_ms": 605741, "exploitability": 0.140285},
    {"iteration": 4960001, "current_time_ms": 606100, "exploitability": 0.14016},
    {"iteration": 4970001, "current_time_ms": 606476, "exploitability": 0.139992},
    {"iteration": 4980001, "current_time_ms": 606864, "exploitability": 0.13981},
    {"iteration": 4990001, "current_time_ms": 607209, "exploitability": 0.139598},
    {"iteration": 5000001, "current_time_ms": 607575, "exploitability": 0.139352},
  ]
}


==> plots/backup/ib__46_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 46,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 279, "exploitability": 0.0814393},
    {"iteration": 20001, "current_time_ms": 665, "exploitability": 0.0632686},
    {"iteration": 30001, "current_time_ms": 1018, "exploitability": 0.0581302},
    {"iteration": 40001, "current_time_ms": 1382, "exploitability": 0.0525968},
    {"iteration": 50001, "current_time_ms": 1742, "exploitability": 0.0470085},
    {"iteration": 60001, "current_time_ms": 2099, "exploitability": 0.042251},
    {"iteration": 70001, "current_time_ms": 2451, "exploitability": 0.040988},
    {"iteration": 80001, "current_time_ms": 2832, "exploitability": 0.0386296},
    {"iteration": 90001, "current_time_ms": 3182, "exploitability": 0.0367659},
    {"iteration": 100001, "current_time_ms": 3562, "exploitability": 0.0352987},
    {"iteration": 110001, "current_time_ms": 3963, "exploitability": 0.0321232},
    {"iteration": 120001, "current_time_ms": 4306, "exploitability": 0.0330056},
    {"iteration": 130001, "current_time_ms": 4676, "exploitability": 0.0315649},
    {"iteration": 140001, "current_time_ms": 5051, "exploitability": 0.029948},
    {"iteration": 150001, "current_time_ms": 5419, "exploitability": 0.029844},
    {"iteration": 160001, "current_time_ms": 5755, "exploitability": 0.0292101},
    {"iteration": 170001, "current_time_ms": 6097, "exploitability": 0.0283236},
    {"iteration": 180001, "current_time_ms": 6432, "exploitability": 0.0285833},
    {"iteration": 190001, "current_time_ms": 6773, "exploitability": 0.0274945},
    {"iteration": 200001, "current_time_ms": 7114, "exploitability": 0.0264864},
    {"iteration": 210001, "current_time_ms": 7482, "exploitability": 0.0253871},
    {"iteration": 220001, "current_time_ms": 7806, "exploitability": 0.0253692},
    {"iteration": 230001, "current_time_ms": 8215, "exploitability": 0.0247852},
    {"iteration": 240001, "current_time_ms": 8526, "exploitability": 0.0239032},
    {"iteration": 250001, "current_time_ms": 8743, "exploitability": 0.0234633},
    {"iteration": 260001, "current_time_ms": 8921, "exploitability": 0.0237908},
    {"iteration": 270001, "current_time_ms": 9107, "exploitability": 0.023626},
    {"iteration": 280001, "current_time_ms": 9284, "exploitability": 0.023067},
    {"iteration": 290001, "current_time_ms": 9465, "exploitability": 0.0226953},
    {"iteration": 300001, "current_time_ms": 9642, "exploitability": 0.022735},
    {"iteration": 310001, "current_time_ms": 9820, "exploitability": 0.0222963},
    {"iteration": 320001, "current_time_ms": 10005, "exploitability": 0.0223549},
    {"iteration": 330001, "current_time_ms": 10184, "exploitability": 0.0213771},
    {"iteration": 340001, "current_time_ms": 10367, "exploitability": 0.0217917},
    {"iteration": 350001, "current_time_ms": 10548, "exploitability": 0.0213651},
    {"iteration": 360001, "current_time_ms": 10733, "exploitability": 0.0214089},
    {"iteration": 370001, "current_time_ms": 10910, "exploitability": 0.0211201},
    {"iteration": 380001, "current_time_ms": 11088, "exploitability": 0.0210018},
    {"iteration": 390001, "current_time_ms": 11266, "exploitability": 0.0208853},
    {"iteration": 400001, "current_time_ms": 11441, "exploitability": 0.0202501},
    {"iteration": 410001, "current_time_ms": 11623, "exploitability": 0.0204197},
    {"iteration": 420001, "current_time_ms": 11801, "exploitability": 0.0196492},
    {"iteration": 430001, "current_time_ms": 11989, "exploitability": 0.0197709},
    {"iteration": 440001, "current_time_ms": 12175, "exploitability": 0.0197129},
    {"iteration": 450001, "current_time_ms": 12353, "exploitability": 0.0186315},
    {"iteration": 460001, "current_time_ms": 12541, "exploitability": 0.0191416},
    {"iteration": 470001, "current_time_ms": 12719, "exploitability": 0.0184828},
    {"iteration": 480001, "current_time_ms": 12898, "exploitability": 0.0187267},
    {"iteration": 490001, "current_time_ms": 13083, "exploitability": 0.0184585},
    {"iteration": 500001, "current_time_ms": 13266, "exploitability": 0.0182257},
    {"iteration": 510001, "current_time_ms": 13456, "exploitability": 0.0181019},
    {"iteration": 520001, "current_time_ms": 13640, "exploitability": 0.0176034},
    {"iteration": 530001, "current_time_ms": 13823, "exploitability": 0.017787},
    {"iteration": 540001, "current_time_ms": 14016, "exploitability": 0.0175587},
    {"iteration": 550001, "current_time_ms": 14196, "exploitability": 0.0175327},
    {"iteration": 560001, "current_time_ms": 14377, "exploitability": 0.0169779},
    {"iteration": 570001, "current_time_ms": 14559, "exploitability": 0.0163751},
    {"iteration": 580001, "current_time_ms": 14734, "exploitability": 0.0170753},
    {"iteration": 590001, "current_time_ms": 14915, "exploitability": 0.0168725},
    {"iteration": 600001, "current_time_ms": 15102, "exploitability": 0.0163664},
    {"iteration": 610001, "current_time_ms": 15285, "exploitability": 0.0164415},
    {"iteration": 620001, "current_time_ms": 15473, "exploitability": 0.0168493},
    {"iteration": 630001, "current_time_ms": 15659, "exploitability": 0.0160788},
    {"iteration": 640001, "current_time_ms": 15838, "exploitability": 0.0162799},
    {"iteration": 650001, "current_time_ms": 16018, "exploitability": 0.0168104},
    {"iteration": 660001, "current_time_ms": 16194, "exploitability": 0.0162932},
    {"iteration": 670001, "current_time_ms": 16378, "exploitability": 0.0161943},
    {"iteration": 680001, "current_time_ms": 16564, "exploitability": 0.0162582},
    {"iteration": 690001, "current_time_ms": 16740, "exploitability": 0.0157893},
    {"iteration": 700001, "current_time_ms": 16924, "exploitability": 0.0157431},
    {"iteration": 710001, "current_time_ms": 17103, "exploitability": 0.0158887},
    {"iteration": 720001, "current_time_ms": 17282, "exploitability": 0.0154379},
    {"iteration": 730001, "current_time_ms": 17464, "exploitability": 0.0156416},
    {"iteration": 740001, "current_time_ms": 17643, "exploitability": 0.0158006},
    {"iteration": 750001, "current_time_ms": 17827, "exploitability": 0.0153661},
    {"iteration": 760001, "current_time_ms": 18003, "exploitability": 0.0154817},
    {"iteration": 770001, "current_time_ms": 18185, "exploitability": 0.0157076},
    {"iteration": 780001, "current_time_ms": 18363, "exploitability": 0.015265},
    {"iteration": 790001, "current_time_ms": 18544, "exploitability": 0.014861},
    {"iteration": 800001, "current_time_ms": 18730, "exploitability": 0.0151476},
    {"iteration": 810001, "current_time_ms": 18908, "exploitability": 0.0153118},
    {"iteration": 820001, "current_time_ms": 19086, "exploitability": 0.0149135},
    {"iteration": 830001, "current_time_ms": 19265, "exploitability": 0.0146887},
    {"iteration": 840001, "current_time_ms": 19453, "exploitability": 0.0149414},
    {"iteration": 850001, "current_time_ms": 19637, "exploitability": 0.0149616},
    {"iteration": 860001, "current_time_ms": 19823, "exploitability": 0.0146996},
    {"iteration": 870001, "current_time_ms": 20006, "exploitability": 0.0145919},
    {"iteration": 880001, "current_time_ms": 20185, "exploitability": 0.0147016},
    {"iteration": 890001, "current_time_ms": 20366, "exploitability": 0.0146719},
    {"iteration": 900001, "current_time_ms": 20549, "exploitability": 0.0147894},
    {"iteration": 910001, "current_time_ms": 20728, "exploitability": 0.014442},
    {"iteration": 920001, "current_time_ms": 20911, "exploitability": 0.014196},
    {"iteration": 930001, "current_time_ms": 21099, "exploitability": 0.0146221},
    {"iteration": 940001, "current_time_ms": 21280, "exploitability": 0.0147008},
    {"iteration": 950001, "current_time_ms": 21462, "exploitability": 0.0143172},
    {"iteration": 960001, "current_time_ms": 21640, "exploitability": 0.014263},
    {"iteration": 970001, "current_time_ms": 21824, "exploitability": 0.0144012},
    {"iteration": 980001, "current_time_ms": 22015, "exploitability": 0.014247},
    {"iteration": 990001, "current_time_ms": 22199, "exploitability": 0.0138936},
    {"iteration": 1000001, "current_time_ms": 22377, "exploitability": 0.0142205},
    {"iteration": 1010001, "current_time_ms": 22550, "exploitability": 0.0143069},
    {"iteration": 1020001, "current_time_ms": 22730, "exploitability": 0.0140929},
    {"iteration": 1030001, "current_time_ms": 22917, "exploitability": 0.013896},
    {"iteration": 1040001, "current_time_ms": 23090, "exploitability": 0.0138643},
    {"iteration": 1050001, "current_time_ms": 23266, "exploitability": 0.0139617},
    {"iteration": 1060001, "current_time_ms": 23455, "exploitability": 0.0138299},
    {"iteration": 1070001, "current_time_ms": 23635, "exploitability": 0.0135942},
    {"iteration": 1080001, "current_time_ms": 23807, "exploitability": 0.0136253},
    {"iteration": 1090001, "current_time_ms": 24044, "exploitability": 0.0138627},
    {"iteration": 1100001, "current_time_ms": 24397, "exploitability": 0.0136526},
    {"iteration": 1110001, "current_time_ms": 24725, "exploitability": 0.0133672},
    {"iteration": 1120001, "current_time_ms": 25045, "exploitability": 0.0134455},
    {"iteration": 1130001, "current_time_ms": 25455, "exploitability": 0.0137388},
    {"iteration": 1140001, "current_time_ms": 25815, "exploitability": 0.0136901},
    {"iteration": 1150001, "current_time_ms": 26242, "exploitability": 0.0134807},
    {"iteration": 1160001, "current_time_ms": 26636, "exploitability": 0.01351},
    {"iteration": 1170001, "current_time_ms": 27010, "exploitability": 0.01359},
    {"iteration": 1180001, "current_time_ms": 27404, "exploitability": 0.0134657},
    {"iteration": 1190001, "current_time_ms": 27833, "exploitability": 0.0133229},
    {"iteration": 1200001, "current_time_ms": 28217, "exploitability": 0.0133312},
    {"iteration": 1210001, "current_time_ms": 28575, "exploitability": 0.0136369},
    {"iteration": 1220001, "current_time_ms": 28891, "exploitability": 0.0135669},
    {"iteration": 1230001, "current_time_ms": 29207, "exploitability": 0.0132082},
    {"iteration": 1240001, "current_time_ms": 29590, "exploitability": 0.0130906},
    {"iteration": 1250001, "current_time_ms": 29922, "exploitability": 0.0133178},
    {"iteration": 1260001, "current_time_ms": 30279, "exploitability": 0.0134468},
    {"iteration": 1270001, "current_time_ms": 30608, "exploitability": 0.0132029},
    {"iteration": 1280001, "current_time_ms": 30971, "exploitability": 0.0128899},
    {"iteration": 1290001, "current_time_ms": 31301, "exploitability": 0.0127521},
    {"iteration": 1300001, "current_time_ms": 31657, "exploitability": 0.0129508},
    {"iteration": 1310001, "current_time_ms": 32000, "exploitability": 0.013074},
    {"iteration": 1320001, "current_time_ms": 32339, "exploitability": 0.0128094},
    {"iteration": 1330001, "current_time_ms": 32685, "exploitability": 0.0126416},
    {"iteration": 1340001, "current_time_ms": 33044, "exploitability": 0.0127648},
    {"iteration": 1350001, "current_time_ms": 33373, "exploitability": 0.0128892},
    {"iteration": 1360001, "current_time_ms": 33741, "exploitability": 0.0126645},
    {"iteration": 1370001, "current_time_ms": 34057, "exploitability": 0.0124544},
    {"iteration": 1380001, "current_time_ms": 34448, "exploitability": 0.0126224},
    {"iteration": 1390001, "current_time_ms": 34770, "exploitability": 0.0127993},
    {"iteration": 1400001, "current_time_ms": 35090, "exploitability": 0.0126157},
    {"iteration": 1410001, "current_time_ms": 35450, "exploitability": 0.0123416},
    {"iteration": 1420001, "current_time_ms": 35766, "exploitability": 0.0123286},
    {"iteration": 1430001, "current_time_ms": 36129, "exploitability": 0.0123807},
    {"iteration": 1440001, "current_time_ms": 36464, "exploitability": 0.0123338},
    {"iteration": 1450001, "current_time_ms": 36810, "exploitability": 0.0123001},
    {"iteration": 1460001, "current_time_ms": 37107, "exploitability": 0.0122279},
    {"iteration": 1470001, "current_time_ms": 37433, "exploitability": 0.0122911},
    {"iteration": 1480001, "current_time_ms": 37785, "exploitability": 0.0122678},
    {"iteration": 1490001, "current_time_ms": 38104, "exploitability": 0.0121225},
    {"iteration": 1500001, "current_time_ms": 38434, "exploitability": 0.0120309},
    {"iteration": 1510001, "current_time_ms": 38744, "exploitability": 0.01207},
    {"iteration": 1520001, "current_time_ms": 39075, "exploitability": 0.0120912},
    {"iteration": 1530001, "current_time_ms": 39416, "exploitability": 0.0119094},
    {"iteration": 1540001, "current_time_ms": 39744, "exploitability": 0.0119023},
    {"iteration": 1550001, "current_time_ms": 40116, "exploitability": 0.0120873},
    {"iteration": 1560001, "current_time_ms": 40445, "exploitability": 0.0121332},
    {"iteration": 1570001, "current_time_ms": 40798, "exploitability": 0.0120162},
    {"iteration": 1580001, "current_time_ms": 41120, "exploitability": 0.011841},
    {"iteration": 1590001, "current_time_ms": 41459, "exploitability": 0.0117212},
    {"iteration": 1600001, "current_time_ms": 41813, "exploitability": 0.0117469},
    {"iteration": 1610001, "current_time_ms": 42157, "exploitability": 0.0118397},
    {"iteration": 1620001, "current_time_ms": 42500, "exploitability": 0.0119214},
    {"iteration": 1630001, "current_time_ms": 42804, "exploitability": 0.0119183},
    {"iteration": 1640001, "current_time_ms": 43141, "exploitability": 0.011736},
    {"iteration": 1650001, "current_time_ms": 43452, "exploitability": 0.0114714},
    {"iteration": 1660001, "current_time_ms": 43772, "exploitability": 0.0114767},
    {"iteration": 1670001, "current_time_ms": 44113, "exploitability": 0.011652},
    {"iteration": 1680001, "current_time_ms": 44296, "exploitability": 0.0117847},
    {"iteration": 1690001, "current_time_ms": 44471, "exploitability": 0.0116069},
    {"iteration": 1700001, "current_time_ms": 44648, "exploitability": 0.0114272},
    {"iteration": 1710001, "current_time_ms": 44826, "exploitability": 0.0113327},
    {"iteration": 1720001, "current_time_ms": 45006, "exploitability": 0.0115007},
    {"iteration": 1730001, "current_time_ms": 45187, "exploitability": 0.0117021},
    {"iteration": 1740001, "current_time_ms": 45367, "exploitability": 0.0115448},
    {"iteration": 1750001, "current_time_ms": 45547, "exploitability": 0.0112651},
    {"iteration": 1760001, "current_time_ms": 45724, "exploitability": 0.0112383},
    {"iteration": 1770001, "current_time_ms": 45911, "exploitability": 0.0114626},
    {"iteration": 1780001, "current_time_ms": 46101, "exploitability": 0.0114858},
    {"iteration": 1790001, "current_time_ms": 46284, "exploitability": 0.0112057},
    {"iteration": 1800001, "current_time_ms": 46468, "exploitability": 0.0108754},
    {"iteration": 1810001, "current_time_ms": 46654, "exploitability": 0.0108144},
    {"iteration": 1820001, "current_time_ms": 46833, "exploitability": 0.011147},
    {"iteration": 1830001, "current_time_ms": 47017, "exploitability": 0.011383},
    {"iteration": 1840001, "current_time_ms": 47206, "exploitability": 0.0113118},
    {"iteration": 1850001, "current_time_ms": 47387, "exploitability": 0.0110773},
    {"iteration": 1860001, "current_time_ms": 47568, "exploitability": 0.0109403},
    {"iteration": 1870001, "current_time_ms": 47749, "exploitability": 0.0110567},
    {"iteration": 1880001, "current_time_ms": 47929, "exploitability": 0.0111561},
    {"iteration": 1890001, "current_time_ms": 48113, "exploitability": 0.0110577},
    {"iteration": 1900001, "current_time_ms": 48292, "exploitability": 0.0108705},
    {"iteration": 1910001, "current_time_ms": 48474, "exploitability": 0.0108163},
    {"iteration": 1920001, "current_time_ms": 48655, "exploitability": 0.010841},
    {"iteration": 1930001, "current_time_ms": 48834, "exploitability": 0.0107634},
    {"iteration": 1940001, "current_time_ms": 49017, "exploitability": 0.0106252},
    {"iteration": 1950001, "current_time_ms": 49197, "exploitability": 0.0105761},
    {"iteration": 1960001, "current_time_ms": 49382, "exploitability": 0.0106862},
    {"iteration": 1970001, "current_time_ms": 49566, "exploitability": 0.0106831},
    {"iteration": 1980001, "current_time_ms": 49746, "exploitability": 0.0104532},
    {"iteration": 1990001, "current_time_ms": 49931, "exploitability": 0.01028},
    {"iteration": 2000001, "current_time_ms": 50111, "exploitability": 0.0103713},
    {"iteration": 2010001, "current_time_ms": 50293, "exploitability": 0.0105818},
    {"iteration": 2020001, "current_time_ms": 50472, "exploitability": 0.0106117},
    {"iteration": 2030001, "current_time_ms": 50649, "exploitability": 0.0104314},
    {"iteration": 2040001, "current_time_ms": 50832, "exploitability": 0.0102281},
    {"iteration": 2050001, "current_time_ms": 51010, "exploitability": 0.010153},
    {"iteration": 2060001, "current_time_ms": 51188, "exploitability": 0.0102486},
    {"iteration": 2070001, "current_time_ms": 51377, "exploitability": 0.0104142},
    {"iteration": 2080001, "current_time_ms": 51560, "exploitability": 0.0103629},
    {"iteration": 2090001, "current_time_ms": 51750, "exploitability": 0.0101469},
    {"iteration": 2100001, "current_time_ms": 51934, "exploitability": 0.0100183},
    {"iteration": 2110001, "current_time_ms": 52111, "exploitability": 0.0100677},
    {"iteration": 2120001, "current_time_ms": 52293, "exploitability": 0.0103147},
    {"iteration": 2130001, "current_time_ms": 52470, "exploitability": 0.0104069},
    {"iteration": 2140001, "current_time_ms": 52651, "exploitability": 0.0102381},
    {"iteration": 2150001, "current_time_ms": 52834, "exploitability": 0.0101089},
    {"iteration": 2160001, "current_time_ms": 53018, "exploitability": 0.010086},
    {"iteration": 2170001, "current_time_ms": 53201, "exploitability": 0.0101875},
    {"iteration": 2180001, "current_time_ms": 53376, "exploitability": 0.0103606},
    {"iteration": 2190001, "current_time_ms": 53553, "exploitability": 0.0103633},
    {"iteration": 2200001, "current_time_ms": 53733, "exploitability": 0.0102188},
    {"iteration": 2210001, "current_time_ms": 53919, "exploitability": 0.0101376},
    {"iteration": 2220001, "current_time_ms": 54097, "exploitability": 0.0101272},
    {"iteration": 2230001, "current_time_ms": 54278, "exploitability": 0.0102221},
    {"iteration": 2240001, "current_time_ms": 54453, "exploitability": 0.0102693},
    {"iteration": 2250001, "current_time_ms": 54630, "exploitability": 0.0102202},
    {"iteration": 2260001, "current_time_ms": 54807, "exploitability": 0.0101612},
    {"iteration": 2270001, "current_time_ms": 54990, "exploitability": 0.0100858},
    {"iteration": 2280001, "current_time_ms": 55170, "exploitability": 0.0100788},
    {"iteration": 2290001, "current_time_ms": 55352, "exploitability": 0.0100979},
    {"iteration": 2300001, "current_time_ms": 55531, "exploitability": 0.0101015},
    {"iteration": 2310001, "current_time_ms": 55710, "exploitability": 0.0100135},
    {"iteration": 2320001, "current_time_ms": 55889, "exploitability": 0.0100078},
    {"iteration": 2330001, "current_time_ms": 56072, "exploitability": 0.0100741},
    {"iteration": 2340001, "current_time_ms": 56250, "exploitability": 0.0100358},
    {"iteration": 2350001, "current_time_ms": 56434, "exploitability": 0.00986954},
    {"iteration": 2360001, "current_time_ms": 56612, "exploitability": 0.00975794},
    {"iteration": 2370001, "current_time_ms": 56789, "exploitability": 0.00978319},
    {"iteration": 2380001, "current_time_ms": 56967, "exploitability": 0.00991005},
    {"iteration": 2390001, "current_time_ms": 57148, "exploitability": 0.00998277},
    {"iteration": 2400001, "current_time_ms": 57331, "exploitability": 0.009883},
    {"iteration": 2410001, "current_time_ms": 57513, "exploitability": 0.0097676},
    {"iteration": 2420001, "current_time_ms": 57697, "exploitability": 0.00976048},
    {"iteration": 2430001, "current_time_ms": 57881, "exploitability": 0.00983956},
    {"iteration": 2440001, "current_time_ms": 58060, "exploitability": 0.00991717},
    {"iteration": 2450001, "current_time_ms": 58242, "exploitability": 0.00987751},
    {"iteration": 2460001, "current_time_ms": 58421, "exploitability": 0.00977108},
    {"iteration": 2470001, "current_time_ms": 58601, "exploitability": 0.00965532},
    {"iteration": 2480001, "current_time_ms": 58777, "exploitability": 0.00966679},
    {"iteration": 2490001, "current_time_ms": 58953, "exploitability": 0.00977201},
    {"iteration": 2500001, "current_time_ms": 59135, "exploitability": 0.00989282},
    {"iteration": 2510001, "current_time_ms": 59319, "exploitability": 0.00993168},
    {"iteration": 2520001, "current_time_ms": 59504, "exploitability": 0.00983463},
    {"iteration": 2530001, "current_time_ms": 59685, "exploitability": 0.00972026},
    {"iteration": 2540001, "current_time_ms": 59866, "exploitability": 0.00969273},
    {"iteration": 2550001, "current_time_ms": 60048, "exploitability": 0.00977323},
    {"iteration": 2560001, "current_time_ms": 60230, "exploitability": 0.00985028},
    {"iteration": 2570001, "current_time_ms": 60416, "exploitability": 0.00987882},
    {"iteration": 2580001, "current_time_ms": 60595, "exploitability": 0.00982565},
    {"iteration": 2590001, "current_time_ms": 60772, "exploitability": 0.00973017},
    {"iteration": 2600001, "current_time_ms": 60953, "exploitability": 0.00970855},
    {"iteration": 2610001, "current_time_ms": 61130, "exploitability": 0.00973278},
    {"iteration": 2620001, "current_time_ms": 61303, "exploitability": 0.00976205},
    {"iteration": 2630001, "current_time_ms": 61481, "exploitability": 0.00975877},
    {"iteration": 2640001, "current_time_ms": 61665, "exploitability": 0.00970779},
    {"iteration": 2650001, "current_time_ms": 61845, "exploitability": 0.0096162},
    {"iteration": 2660001, "current_time_ms": 62078, "exploitability": 0.00957829},
    {"iteration": 2670001, "current_time_ms": 62258, "exploitability": 0.0096101},
    {"iteration": 2680001, "current_time_ms": 62459, "exploitability": 0.00963834},
    {"iteration": 2690001, "current_time_ms": 62649, "exploitability": 0.00963319},
    {"iteration": 2700001, "current_time_ms": 62883, "exploitability": 0.00957433},
    {"iteration": 2710001, "current_time_ms": 63262, "exploitability": 0.00950287},
    {"iteration": 2720001, "current_time_ms": 63618, "exploitability": 0.00953042},
    {"iteration": 2730001, "current_time_ms": 63963, "exploitability": 0.00959914},
    {"iteration": 2740001, "current_time_ms": 64296, "exploitability": 0.00956882},
    {"iteration": 2750001, "current_time_ms": 64640, "exploitability": 0.0094471},
    {"iteration": 2760001, "current_time_ms": 65014, "exploitability": 0.00932927},
    {"iteration": 2770001, "current_time_ms": 65294, "exploitability": 0.00926933},
    {"iteration": 2780001, "current_time_ms": 65524, "exploitability": 0.00931285},
    {"iteration": 2790001, "current_time_ms": 65741, "exploitability": 0.00942858},
    {"iteration": 2800001, "current_time_ms": 65959, "exploitability": 0.00946533},
    {"iteration": 2810001, "current_time_ms": 66169, "exploitability": 0.00936665},
    {"iteration": 2820001, "current_time_ms": 66382, "exploitability": 0.00922481},
    {"iteration": 2830001, "current_time_ms": 66583, "exploitability": 0.00915712},
    {"iteration": 2840001, "current_time_ms": 66783, "exploitability": 0.00927266},
    {"iteration": 2850001, "current_time_ms": 66975, "exploitability": 0.00940803},
    {"iteration": 2860001, "current_time_ms": 67167, "exploitability": 0.00942818},
    {"iteration": 2870001, "current_time_ms": 67363, "exploitability": 0.00935212},
    {"iteration": 2880001, "current_time_ms": 67554, "exploitability": 0.00923367},
    {"iteration": 2890001, "current_time_ms": 67727, "exploitability": 0.00914705},
    {"iteration": 2900001, "current_time_ms": 67897, "exploitability": 0.00919765},
    {"iteration": 2910001, "current_time_ms": 68071, "exploitability": 0.00931416},
    {"iteration": 2920001, "current_time_ms": 68253, "exploitability": 0.00933536},
    {"iteration": 2930001, "current_time_ms": 68612, "exploitability": 0.00918142},
    {"iteration": 2940001, "current_time_ms": 69029, "exploitability": 0.00894064},
    {"iteration": 2950001, "current_time_ms": 69431, "exploitability": 0.00885554},
    {"iteration": 2960001, "current_time_ms": 69818, "exploitability": 0.00900709},
    {"iteration": 2970001, "current_time_ms": 70198, "exploitability": 0.00917623},
    {"iteration": 2980001, "current_time_ms": 70560, "exploitability": 0.00920013},
    {"iteration": 2990001, "current_time_ms": 70952, "exploitability": 0.00910784},
    {"iteration": 3000001, "current_time_ms": 71319, "exploitability": 0.00901926},
    {"iteration": 3010001, "current_time_ms": 71641, "exploitability": 0.00903157},
    {"iteration": 3020001, "current_time_ms": 71968, "exploitability": 0.00918395},
    {"iteration": 3030001, "current_time_ms": 72285, "exploitability": 0.00928904},
    {"iteration": 3040001, "current_time_ms": 72723, "exploitability": 0.00920776},
    {"iteration": 3050001, "current_time_ms": 72925, "exploitability": 0.00900247},
    {"iteration": 3060001, "current_time_ms": 73115, "exploitability": 0.00884128},
    {"iteration": 3070001, "current_time_ms": 73300, "exploitability": 0.00886124},
    {"iteration": 3080001, "current_time_ms": 73494, "exploitability": 0.00906715},
    {"iteration": 3090001, "current_time_ms": 73677, "exploitability": 0.00923219},
    {"iteration": 3100001, "current_time_ms": 73855, "exploitability": 0.00919112},
    {"iteration": 3110001, "current_time_ms": 74043, "exploitability": 0.00905419},
    {"iteration": 3120001, "current_time_ms": 74221, "exploitability": 0.00889287},
    {"iteration": 3130001, "current_time_ms": 74404, "exploitability": 0.008796},
    {"iteration": 3140001, "current_time_ms": 74594, "exploitability": 0.0088173},
    {"iteration": 3150001, "current_time_ms": 74773, "exploitability": 0.00896032},
    {"iteration": 3160001, "current_time_ms": 74956, "exploitability": 0.00908432},
    {"iteration": 3170001, "current_time_ms": 75137, "exploitability": 0.00913124},
    {"iteration": 3180001, "current_time_ms": 75320, "exploitability": 0.00905596},
    {"iteration": 3190001, "current_time_ms": 75501, "exploitability": 0.00892657},
    {"iteration": 3200001, "current_time_ms": 75680, "exploitability": 0.00882765},
    {"iteration": 3210001, "current_time_ms": 75862, "exploitability": 0.00882394},
    {"iteration": 3220001, "current_time_ms": 76045, "exploitability": 0.00890602},
    {"iteration": 3230001, "current_time_ms": 76229, "exploitability": 0.00896371},
    {"iteration": 3240001, "current_time_ms": 76415, "exploitability": 0.00892302},
    {"iteration": 3250001, "current_time_ms": 76604, "exploitability": 0.00884409},
    {"iteration": 3260001, "current_time_ms": 76785, "exploitability": 0.00877787},
    {"iteration": 3270001, "current_time_ms": 76977, "exploitability": 0.00876218},
    {"iteration": 3280001, "current_time_ms": 77161, "exploitability": 0.00879977},
    {"iteration": 3290001, "current_time_ms": 77372, "exploitability": 0.00883378},
    {"iteration": 3300001, "current_time_ms": 77554, "exploitability": 0.00881109},
    {"iteration": 3310001, "current_time_ms": 77732, "exploitability": 0.00876759},
    {"iteration": 3320001, "current_time_ms": 77912, "exploitability": 0.00869384},
    {"iteration": 3330001, "current_time_ms": 78096, "exploitability": 0.00865479},
    {"iteration": 3340001, "current_time_ms": 78279, "exploitability": 0.00866369},
    {"iteration": 3350001, "current_time_ms": 78464, "exploitability": 0.00872112},
    {"iteration": 3360001, "current_time_ms": 78643, "exploitability": 0.00878237},
    {"iteration": 3370001, "current_time_ms": 78827, "exploitability": 0.00878506},
    {"iteration": 3380001, "current_time_ms": 79010, "exploitability": 0.00871355},
    {"iteration": 3390001, "current_time_ms": 79190, "exploitability": 0.00860767},
    {"iteration": 3400001, "current_time_ms": 79372, "exploitability": 0.00853697},
    {"iteration": 3410001, "current_time_ms": 79553, "exploitability": 0.00854243},
    {"iteration": 3420001, "current_time_ms": 79734, "exploitability": 0.00862116},
    {"iteration": 3430001, "current_time_ms": 79914, "exploitability": 0.00870213},
    {"iteration": 3440001, "current_time_ms": 80173, "exploitability": 0.00871035},
    {"iteration": 3450001, "current_time_ms": 80532, "exploitability": 0.00865047},
    {"iteration": 3460001, "current_time_ms": 80868, "exploitability": 0.00856034},
    {"iteration": 3470001, "current_time_ms": 81223, "exploitability": 0.00850853},
    {"iteration": 3480001, "current_time_ms": 81554, "exploitability": 0.00852644},
    {"iteration": 3490001, "current_time_ms": 81910, "exploitability": 0.0085632},
    {"iteration": 3500001, "current_time_ms": 82274, "exploitability": 0.00857208},
    {"iteration": 3510001, "current_time_ms": 82611, "exploitability": 0.00853434},
    {"iteration": 3520001, "current_time_ms": 83015, "exploitability": 0.00848457},
    {"iteration": 3530001, "current_time_ms": 83338, "exploitability": 0.00845505},
    {"iteration": 3540001, "current_time_ms": 83667, "exploitability": 0.00842661},
    {"iteration": 3550001, "current_time_ms": 83998, "exploitability": 0.00843959},
    {"iteration": 3560001, "current_time_ms": 84334, "exploitability": 0.00846109},
    {"iteration": 3570001, "current_time_ms": 84686, "exploitability": 0.00846588},
    {"iteration": 3580001, "current_time_ms": 85012, "exploitability": 0.00843789},
    {"iteration": 3590001, "current_time_ms": 85364, "exploitability": 0.00837149},
    {"iteration": 3600001, "current_time_ms": 85707, "exploitability": 0.00830898},
    {"iteration": 3610001, "current_time_ms": 86052, "exploitability": 0.0083139},
    {"iteration": 3620001, "current_time_ms": 86377, "exploitability": 0.00838978},
    {"iteration": 3630001, "current_time_ms": 86714, "exploitability": 0.00845039},
    {"iteration": 3640001, "current_time_ms": 87038, "exploitability": 0.00843556},
    {"iteration": 3650001, "current_time_ms": 87421, "exploitability": 0.00837404},
    {"iteration": 3660001, "current_time_ms": 87732, "exploitability": 0.00830518},
    {"iteration": 3670001, "current_time_ms": 88074, "exploitability": 0.00827056},
    {"iteration": 3680001, "current_time_ms": 88414, "exploitability": 0.00829144},
    {"iteration": 3690001, "current_time_ms": 88745, "exploitability": 0.00836814},
    {"iteration": 3700001, "current_time_ms": 89096, "exploitability": 0.00838389},
    {"iteration": 3710001, "current_time_ms": 89417, "exploitability": 0.00828985},
    {"iteration": 3720001, "current_time_ms": 89777, "exploitability": 0.00817758},
    {"iteration": 3730001, "current_time_ms": 90126, "exploitability": 0.00812825},
    {"iteration": 3740001, "current_time_ms": 90505, "exploitability": 0.00817461},
    {"iteration": 3750001, "current_time_ms": 90832, "exploitability": 0.00829504},
    {"iteration": 3760001, "current_time_ms": 91189, "exploitability": 0.00837044},
    {"iteration": 3770001, "current_time_ms": 91507, "exploitability": 0.00831718},
    {"iteration": 3780001, "current_time_ms": 91824, "exploitability": 0.00819167},
    {"iteration": 3790001, "current_time_ms": 92173, "exploitability": 0.00806592},
    {"iteration": 3800001, "current_time_ms": 92513, "exploitability": 0.00799206},
    {"iteration": 3810001, "current_time_ms": 92881, "exploitability": 0.00804889},
    {"iteration": 3820001, "current_time_ms": 93349, "exploitability": 0.00815712},
    {"iteration": 3830001, "current_time_ms": 93711, "exploitability": 0.00821446},
    {"iteration": 3840001, "current_time_ms": 94027, "exploitability": 0.00819958},
    {"iteration": 3850001, "current_time_ms": 94360, "exploitability": 0.00812576},
    {"iteration": 3860001, "current_time_ms": 94693, "exploitability": 0.0080533},
    {"iteration": 3870001, "current_time_ms": 95018, "exploitability": 0.00803056},
    {"iteration": 3880001, "current_time_ms": 95418, "exploitability": 0.00807767},
    {"iteration": 3890001, "current_time_ms": 95744, "exploitability": 0.00812002},
    {"iteration": 3900001, "current_time_ms": 96120, "exploitability": 0.00812165},
    {"iteration": 3910001, "current_time_ms": 96450, "exploitability": 0.00806221},
    {"iteration": 3920001, "current_time_ms": 96809, "exploitability": 0.0079926},
    {"iteration": 3930001, "current_time_ms": 97139, "exploitability": 0.00798311},
    {"iteration": 3940001, "current_time_ms": 97460, "exploitability": 0.00806974},
    {"iteration": 3950001, "current_time_ms": 97809, "exploitability": 0.00816778},
    {"iteration": 3960001, "current_time_ms": 98128, "exploitability": 0.00819692},
    {"iteration": 3970001, "current_time_ms": 98460, "exploitability": 0.00816219},
    {"iteration": 3980001, "current_time_ms": 98797, "exploitability": 0.00807777},
    {"iteration": 3990001, "current_time_ms": 99132, "exploitability": 0.00799282},
    {"iteration": 4000001, "current_time_ms": 99316, "exploitability": 0.00794132},
    {"iteration": 4010001, "current_time_ms": 99498, "exploitability": 0.00797425},
    {"iteration": 4020001, "current_time_ms": 99680, "exploitability": 0.00808676},
    {"iteration": 4030001, "current_time_ms": 99855, "exploitability": 0.00813018},
    {"iteration": 4040001, "current_time_ms": 100035, "exploitability": 0.00806258},
    {"iteration": 4050001, "current_time_ms": 100217, "exploitability": 0.00796811},
    {"iteration": 4060001, "current_time_ms": 100435, "exploitability": 0.00791026},
    {"iteration": 4070001, "current_time_ms": 100758, "exploitability": 0.00793592},
    {"iteration": 4080001, "current_time_ms": 101085, "exploitability": 0.00803112},
    {"iteration": 4090001, "current_time_ms": 101449, "exploitability": 0.00812718},
    {"iteration": 4100001, "current_time_ms": 101769, "exploitability": 0.0081542},
    {"iteration": 4110001, "current_time_ms": 102142, "exploitability": 0.00807402},
    {"iteration": 4120001, "current_time_ms": 102474, "exploitability": 0.00793857},
    {"iteration": 4130001, "current_time_ms": 102832, "exploitability": 0.00779968},
    {"iteration": 4140001, "current_time_ms": 103154, "exploitability": 0.00771369},
    {"iteration": 4150001, "current_time_ms": 103484, "exploitability": 0.00772026},
    {"iteration": 4160001, "current_time_ms": 103800, "exploitability": 0.007813},
    {"iteration": 4170001, "current_time_ms": 104167, "exploitability": 0.00793649},
    {"iteration": 4180001, "current_time_ms": 104597, "exploitability": 0.00799018},
    {"iteration": 4190001, "current_time_ms": 104997, "exploitability": 0.00793634},
    {"iteration": 4200001, "current_time_ms": 105365, "exploitability": 0.0078034},
    {"iteration": 4210001, "current_time_ms": 105728, "exploitability": 0.00769168},
    {"iteration": 4220001, "current_time_ms": 106040, "exploitability": 0.00766075},
    {"iteration": 4230001, "current_time_ms": 106228, "exploitability": 0.00770242},
    {"iteration": 4240001, "current_time_ms": 106419, "exploitability": 0.00779825},
    {"iteration": 4250001, "current_time_ms": 106601, "exploitability": 0.00788932},
    {"iteration": 4260001, "current_time_ms": 106776, "exploitability": 0.00789967},
    {"iteration": 4270001, "current_time_ms": 106960, "exploitability": 0.00786489},
    {"iteration": 4280001, "current_time_ms": 107136, "exploitability": 0.00778909},
    {"iteration": 4290001, "current_time_ms": 107319, "exploitability": 0.00770815},
    {"iteration": 4300001, "current_time_ms": 107502, "exploitability": 0.00767625},
    {"iteration": 4310001, "current_time_ms": 107687, "exploitability": 0.00770043},
    {"iteration": 4320001, "current_time_ms": 107965, "exploitability": 0.00777169},
    {"iteration": 4330001, "current_time_ms": 108285, "exploitability": 0.00780768},
    {"iteration": 4340001, "current_time_ms": 108664, "exploitability": 0.0077785},
    {"iteration": 4350001, "current_time_ms": 108999, "exploitability": 0.00769453},
    {"iteration": 4360001, "current_time_ms": 109369, "exploitability": 0.00757743},
    {"iteration": 4370001, "current_time_ms": 109685, "exploitability": 0.00749719},
    {"iteration": 4380001, "current_time_ms": 110030, "exploitability": 0.00751426},
    {"iteration": 4390001, "current_time_ms": 110378, "exploitability": 0.00761271},
    {"iteration": 4400001, "current_time_ms": 110730, "exploitability": 0.00770571},
    {"iteration": 4410001, "current_time_ms": 111073, "exploitability": 0.00773707},
    {"iteration": 4420001, "current_time_ms": 111423, "exploitability": 0.00770235},
    {"iteration": 4430001, "current_time_ms": 111764, "exploitability": 0.00763009},
    {"iteration": 4440001, "current_time_ms": 111945, "exploitability": 0.0075512},
    {"iteration": 4450001, "current_time_ms": 112141, "exploitability": 0.00750749},
    {"iteration": 4460001, "current_time_ms": 112500, "exploitability": 0.00752762},
    {"iteration": 4470001, "current_time_ms": 112819, "exploitability": 0.00757771},
    {"iteration": 4480001, "current_time_ms": 113190, "exploitability": 0.007632},
    {"iteration": 4490001, "current_time_ms": 113478, "exploitability": 0.00764634},
    {"iteration": 4500001, "current_time_ms": 113822, "exploitability": 0.00761154},
    {"iteration": 4510001, "current_time_ms": 114146, "exploitability": 0.00755278},
    {"iteration": 4520001, "current_time_ms": 114481, "exploitability": 0.00751096},
    {"iteration": 4530001, "current_time_ms": 114780, "exploitability": 0.00749055},
    {"iteration": 4540001, "current_time_ms": 115107, "exploitability": 0.00750719},
    {"iteration": 4550001, "current_time_ms": 115400, "exploitability": 0.00754747},
    {"iteration": 4560001, "current_time_ms": 115753, "exploitability": 0.00758346},
    {"iteration": 4570001, "current_time_ms": 116095, "exploitability": 0.00759105},
    {"iteration": 4580001, "current_time_ms": 116390, "exploitability": 0.00755054},
    {"iteration": 4590001, "current_time_ms": 116717, "exploitability": 0.00747756},
    {"iteration": 4600001, "current_time_ms": 117008, "exploitability": 0.00739768},
    {"iteration": 4610001, "current_time_ms": 117340, "exploitability": 0.00736944},
    {"iteration": 4620001, "current_time_ms": 117623, "exploitability": 0.00739846},
    {"iteration": 4630001, "current_time_ms": 117910, "exploitability": 0.00743889},
    {"iteration": 4640001, "current_time_ms": 118191, "exploitability": 0.00746487},
    {"iteration": 4650001, "current_time_ms": 118502, "exploitability": 0.0074749},
    {"iteration": 4660001, "current_time_ms": 118801, "exploitability": 0.00748346},
    {"iteration": 4670001, "current_time_ms": 119125, "exploitability": 0.00748412},
    {"iteration": 4680001, "current_time_ms": 119408, "exploitability": 0.00746619},
    {"iteration": 4690001, "current_time_ms": 119711, "exploitability": 0.00743743},
    {"iteration": 4700001, "current_time_ms": 119942, "exploitability": 0.00740049},
    {"iteration": 4710001, "current_time_ms": 120125, "exploitability": 0.00738457},
    {"iteration": 4720001, "current_time_ms": 120310, "exploitability": 0.00740623},
    {"iteration": 4730001, "current_time_ms": 120496, "exploitability": 0.0074468},
    {"iteration": 4740001, "current_time_ms": 120678, "exploitability": 0.00745083},
    {"iteration": 4750001, "current_time_ms": 120865, "exploitability": 0.00743827},
    {"iteration": 4760001, "current_time_ms": 121049, "exploitability": 0.00737434},
    {"iteration": 4770001, "current_time_ms": 121235, "exploitability": 0.00730082},
    {"iteration": 4780001, "current_time_ms": 121416, "exploitability": 0.00726481},
    {"iteration": 4790001, "current_time_ms": 121591, "exploitability": 0.00727752},
    {"iteration": 4800001, "current_time_ms": 121773, "exploitability": 0.00734599},
    {"iteration": 4810001, "current_time_ms": 121957, "exploitability": 0.00740173},
    {"iteration": 4820001, "current_time_ms": 122209, "exploitability": 0.00743397},
    {"iteration": 4830001, "current_time_ms": 122450, "exploitability": 0.00742077},
    {"iteration": 4840001, "current_time_ms": 122673, "exploitability": 0.00734988},
    {"iteration": 4850001, "current_time_ms": 122887, "exploitability": 0.00725808},
    {"iteration": 4860001, "current_time_ms": 123092, "exploitability": 0.00721927},
    {"iteration": 4870001, "current_time_ms": 123288, "exploitability": 0.00728663},
    {"iteration": 4880001, "current_time_ms": 123634, "exploitability": 0.00736846},
    {"iteration": 4890001, "current_time_ms": 123982, "exploitability": 0.00740966},
    {"iteration": 4900001, "current_time_ms": 124332, "exploitability": 0.00741068},
    {"iteration": 4910001, "current_time_ms": 124595, "exploitability": 0.00737002},
    {"iteration": 4920001, "current_time_ms": 124902, "exploitability": 0.00730419},
    {"iteration": 4930001, "current_time_ms": 125118, "exploitability": 0.00725352},
    {"iteration": 4940001, "current_time_ms": 125309, "exploitability": 0.00724413},
    {"iteration": 4950001, "current_time_ms": 125507, "exploitability": 0.00729863},
    {"iteration": 4960001, "current_time_ms": 125707, "exploitability": 0.00738712},
    {"iteration": 4970001, "current_time_ms": 125896, "exploitability": 0.00742692},
    {"iteration": 4980001, "current_time_ms": 126091, "exploitability": 0.00739784},
    {"iteration": 4990001, "current_time_ms": 126279, "exploitability": 0.00734094},
    {"iteration": 5000001, "current_time_ms": 126474, "exploitability": 0.00726777},
  ]
}


==> plots/backup/ib__47_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 47,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 215, "exploitability": 0.0865749},
    {"iteration": 20001, "current_time_ms": 536, "exploitability": 0.0695421},
    {"iteration": 30001, "current_time_ms": 869, "exploitability": 0.056302},
    {"iteration": 40001, "current_time_ms": 1280, "exploitability": 0.0523109},
    {"iteration": 50001, "current_time_ms": 1696, "exploitability": 0.0461264},
    {"iteration": 60001, "current_time_ms": 1979, "exploitability": 0.0418742},
    {"iteration": 70001, "current_time_ms": 2165, "exploitability": 0.0408488},
    {"iteration": 80001, "current_time_ms": 2353, "exploitability": 0.0386521},
    {"iteration": 90001, "current_time_ms": 2541, "exploitability": 0.0372055},
    {"iteration": 100001, "current_time_ms": 2719, "exploitability": 0.0367578},
    {"iteration": 110001, "current_time_ms": 2906, "exploitability": 0.0334575},
    {"iteration": 120001, "current_time_ms": 3094, "exploitability": 0.0318526},
    {"iteration": 130001, "current_time_ms": 3298, "exploitability": 0.0312161},
    {"iteration": 140001, "current_time_ms": 3503, "exploitability": 0.0301429},
    {"iteration": 150001, "current_time_ms": 3867, "exploitability": 0.0290235},
    {"iteration": 160001, "current_time_ms": 4232, "exploitability": 0.0287309},
    {"iteration": 170001, "current_time_ms": 4621, "exploitability": 0.0274715},
    {"iteration": 180001, "current_time_ms": 4931, "exploitability": 0.0275277},
    {"iteration": 190001, "current_time_ms": 5349, "exploitability": 0.0259965},
    {"iteration": 200001, "current_time_ms": 5717, "exploitability": 0.0258085},
    {"iteration": 210001, "current_time_ms": 6066, "exploitability": 0.0247149},
    {"iteration": 220001, "current_time_ms": 6490, "exploitability": 0.024635},
    {"iteration": 230001, "current_time_ms": 6846, "exploitability": 0.0237096},
    {"iteration": 240001, "current_time_ms": 7149, "exploitability": 0.0239582},
    {"iteration": 250001, "current_time_ms": 7368, "exploitability": 0.0236962},
    {"iteration": 260001, "current_time_ms": 7598, "exploitability": 0.0228754},
    {"iteration": 270001, "current_time_ms": 7804, "exploitability": 0.0231906},
    {"iteration": 280001, "current_time_ms": 8013, "exploitability": 0.022566},
    {"iteration": 290001, "current_time_ms": 8197, "exploitability": 0.0220862},
    {"iteration": 300001, "current_time_ms": 8383, "exploitability": 0.0213943},
    {"iteration": 310001, "current_time_ms": 8564, "exploitability": 0.0218021},
    {"iteration": 320001, "current_time_ms": 8737, "exploitability": 0.0208515},
    {"iteration": 330001, "current_time_ms": 8919, "exploitability": 0.0204818},
    {"iteration": 340001, "current_time_ms": 9104, "exploitability": 0.0206119},
    {"iteration": 350001, "current_time_ms": 9284, "exploitability": 0.019634},
    {"iteration": 360001, "current_time_ms": 9468, "exploitability": 0.020108},
    {"iteration": 370001, "current_time_ms": 9657, "exploitability": 0.019708},
    {"iteration": 380001, "current_time_ms": 9836, "exploitability": 0.0197144},
    {"iteration": 390001, "current_time_ms": 10021, "exploitability": 0.0192059},
    {"iteration": 400001, "current_time_ms": 10193, "exploitability": 0.0190516},
    {"iteration": 410001, "current_time_ms": 10356, "exploitability": 0.0195066},
    {"iteration": 420001, "current_time_ms": 10521, "exploitability": 0.0192401},
    {"iteration": 430001, "current_time_ms": 10695, "exploitability": 0.0189133},
    {"iteration": 440001, "current_time_ms": 10867, "exploitability": 0.0189926},
    {"iteration": 450001, "current_time_ms": 11046, "exploitability": 0.0181557},
    {"iteration": 460001, "current_time_ms": 11226, "exploitability": 0.0185168},
    {"iteration": 470001, "current_time_ms": 11410, "exploitability": 0.0189311},
    {"iteration": 480001, "current_time_ms": 11594, "exploitability": 0.0181538},
    {"iteration": 490001, "current_time_ms": 11775, "exploitability": 0.0181632},
    {"iteration": 500001, "current_time_ms": 11956, "exploitability": 0.0184769},
    {"iteration": 510001, "current_time_ms": 12140, "exploitability": 0.0175074},
    {"iteration": 520001, "current_time_ms": 12321, "exploitability": 0.0176422},
    {"iteration": 530001, "current_time_ms": 12504, "exploitability": 0.0179203},
    {"iteration": 540001, "current_time_ms": 12682, "exploitability": 0.0174422},
    {"iteration": 550001, "current_time_ms": 12861, "exploitability": 0.0171082},
    {"iteration": 560001, "current_time_ms": 13039, "exploitability": 0.017349},
    {"iteration": 570001, "current_time_ms": 13224, "exploitability": 0.0170495},
    {"iteration": 580001, "current_time_ms": 13410, "exploitability": 0.0168637},
    {"iteration": 590001, "current_time_ms": 13602, "exploitability": 0.0167753},
    {"iteration": 600001, "current_time_ms": 13787, "exploitability": 0.0169342},
    {"iteration": 610001, "current_time_ms": 14059, "exploitability": 0.0166893},
    {"iteration": 620001, "current_time_ms": 14387, "exploitability": 0.0171451},
    {"iteration": 630001, "current_time_ms": 14733, "exploitability": 0.0168046},
    {"iteration": 640001, "current_time_ms": 15071, "exploitability": 0.0164874},
    {"iteration": 650001, "current_time_ms": 15437, "exploitability": 0.0165259},
    {"iteration": 660001, "current_time_ms": 15765, "exploitability": 0.0159789},
    {"iteration": 670001, "current_time_ms": 16118, "exploitability": 0.0159778},
    {"iteration": 680001, "current_time_ms": 16427, "exploitability": 0.0162093},
    {"iteration": 690001, "current_time_ms": 16786, "exploitability": 0.0159209},
    {"iteration": 700001, "current_time_ms": 17122, "exploitability": 0.0158617},
    {"iteration": 710001, "current_time_ms": 17469, "exploitability": 0.0161064},
    {"iteration": 720001, "current_time_ms": 17797, "exploitability": 0.0156786},
    {"iteration": 730001, "current_time_ms": 18139, "exploitability": 0.0158287},
    {"iteration": 740001, "current_time_ms": 18451, "exploitability": 0.016078},
    {"iteration": 750001, "current_time_ms": 18826, "exploitability": 0.0156291},
    {"iteration": 760001, "current_time_ms": 19270, "exploitability": 0.015697},
    {"iteration": 770001, "current_time_ms": 19626, "exploitability": 0.0159263},
    {"iteration": 780001, "current_time_ms": 19996, "exploitability": 0.0156683},
    {"iteration": 790001, "current_time_ms": 20352, "exploitability": 0.0152341},
    {"iteration": 800001, "current_time_ms": 20680, "exploitability": 0.0152779},
    {"iteration": 810001, "current_time_ms": 21033, "exploitability": 0.0154663},
    {"iteration": 820001, "current_time_ms": 21352, "exploitability": 0.0153007},
    {"iteration": 830001, "current_time_ms": 21655, "exploitability": 0.015043},
    {"iteration": 840001, "current_time_ms": 21979, "exploitability": 0.0150778},
    {"iteration": 850001, "current_time_ms": 22323, "exploitability": 0.0151748},
    {"iteration": 860001, "current_time_ms": 22646, "exploitability": 0.0149432},
    {"iteration": 870001, "current_time_ms": 23001, "exploitability": 0.0147538},
    {"iteration": 880001, "current_time_ms": 23328, "exploitability": 0.0148078},
    {"iteration": 890001, "current_time_ms": 23664, "exploitability": 0.014704},
    {"iteration": 900001, "current_time_ms": 23998, "exploitability": 0.0145585},
    {"iteration": 910001, "current_time_ms": 24351, "exploitability": 0.0145715},
    {"iteration": 920001, "current_time_ms": 24681, "exploitability": 0.0146054},
    {"iteration": 930001, "current_time_ms": 25132, "exploitability": 0.0144157},
    {"iteration": 940001, "current_time_ms": 25509, "exploitability": 0.0143097},
    {"iteration": 950001, "current_time_ms": 25866, "exploitability": 0.014359},
    {"iteration": 960001, "current_time_ms": 26316, "exploitability": 0.0142852},
    {"iteration": 970001, "current_time_ms": 26577, "exploitability": 0.0140261},
    {"iteration": 980001, "current_time_ms": 26808, "exploitability": 0.013946},
    {"iteration": 990001, "current_time_ms": 27004, "exploitability": 0.0140821},
    {"iteration": 1000001, "current_time_ms": 27176, "exploitability": 0.0138608},
    {"iteration": 1010001, "current_time_ms": 27345, "exploitability": 0.0135495},
    {"iteration": 1020001, "current_time_ms": 27522, "exploitability": 0.0136931},
    {"iteration": 1030001, "current_time_ms": 27697, "exploitability": 0.0137954},
    {"iteration": 1040001, "current_time_ms": 27879, "exploitability": 0.0134504},
    {"iteration": 1050001, "current_time_ms": 28062, "exploitability": 0.0132853},
    {"iteration": 1060001, "current_time_ms": 28249, "exploitability": 0.0134865},
    {"iteration": 1070001, "current_time_ms": 28438, "exploitability": 0.0135622},
    {"iteration": 1080001, "current_time_ms": 28612, "exploitability": 0.0131297},
    {"iteration": 1090001, "current_time_ms": 28797, "exploitability": 0.0129959},
    {"iteration": 1100001, "current_time_ms": 28971, "exploitability": 0.0133197},
    {"iteration": 1110001, "current_time_ms": 29152, "exploitability": 0.013209},
    {"iteration": 1120001, "current_time_ms": 29335, "exploitability": 0.012874},
    {"iteration": 1130001, "current_time_ms": 29518, "exploitability": 0.0128782},
    {"iteration": 1140001, "current_time_ms": 29701, "exploitability": 0.0128533},
    {"iteration": 1150001, "current_time_ms": 29881, "exploitability": 0.0127981},
    {"iteration": 1160001, "current_time_ms": 30244, "exploitability": 0.0127788},
    {"iteration": 1170001, "current_time_ms": 30557, "exploitability": 0.0126209},
    {"iteration": 1180001, "current_time_ms": 30902, "exploitability": 0.0125664},
    {"iteration": 1190001, "current_time_ms": 31454, "exploitability": 0.0126048},
    {"iteration": 1200001, "current_time_ms": 31805, "exploitability": 0.0124003},
    {"iteration": 1210001, "current_time_ms": 32135, "exploitability": 0.0125995},
    {"iteration": 1220001, "current_time_ms": 32346, "exploitability": 0.0125788},
    {"iteration": 1230001, "current_time_ms": 32527, "exploitability": 0.0125836},
    {"iteration": 1240001, "current_time_ms": 32709, "exploitability": 0.0123926},
    {"iteration": 1250001, "current_time_ms": 32890, "exploitability": 0.0125266},
    {"iteration": 1260001, "current_time_ms": 33096, "exploitability": 0.0126248},
    {"iteration": 1270001, "current_time_ms": 33283, "exploitability": 0.0124497},
    {"iteration": 1280001, "current_time_ms": 33472, "exploitability": 0.0124431},
    {"iteration": 1290001, "current_time_ms": 33692, "exploitability": 0.0123276},
    {"iteration": 1300001, "current_time_ms": 33874, "exploitability": 0.0124335},
    {"iteration": 1310001, "current_time_ms": 34064, "exploitability": 0.0124569},
    {"iteration": 1320001, "current_time_ms": 34239, "exploitability": 0.0125303},
    {"iteration": 1330001, "current_time_ms": 34414, "exploitability": 0.0121372},
    {"iteration": 1340001, "current_time_ms": 34603, "exploitability": 0.0121162},
    {"iteration": 1350001, "current_time_ms": 34779, "exploitability": 0.0122356},
    {"iteration": 1360001, "current_time_ms": 34958, "exploitability": 0.0123576},
    {"iteration": 1370001, "current_time_ms": 35132, "exploitability": 0.0123247},
    {"iteration": 1380001, "current_time_ms": 35306, "exploitability": 0.012066},
    {"iteration": 1390001, "current_time_ms": 35496, "exploitability": 0.0120475},
    {"iteration": 1400001, "current_time_ms": 35672, "exploitability": 0.0122138},
    {"iteration": 1410001, "current_time_ms": 35879, "exploitability": 0.0122888},
    {"iteration": 1420001, "current_time_ms": 36107, "exploitability": 0.0122651},
    {"iteration": 1430001, "current_time_ms": 36305, "exploitability": 0.0119011},
    {"iteration": 1440001, "current_time_ms": 36503, "exploitability": 0.0120118},
    {"iteration": 1450001, "current_time_ms": 36691, "exploitability": 0.0121452},
    {"iteration": 1460001, "current_time_ms": 36870, "exploitability": 0.0121966},
    {"iteration": 1470001, "current_time_ms": 37138, "exploitability": 0.0119985},
    {"iteration": 1480001, "current_time_ms": 37468, "exploitability": 0.0117898},
    {"iteration": 1490001, "current_time_ms": 37796, "exploitability": 0.0118655},
    {"iteration": 1500001, "current_time_ms": 38103, "exploitability": 0.0120232},
    {"iteration": 1510001, "current_time_ms": 38411, "exploitability": 0.0120152},
    {"iteration": 1520001, "current_time_ms": 38803, "exploitability": 0.0119987},
    {"iteration": 1530001, "current_time_ms": 39268, "exploitability": 0.011679},
    {"iteration": 1540001, "current_time_ms": 39629, "exploitability": 0.0116256},
    {"iteration": 1550001, "current_time_ms": 39984, "exploitability": 0.0118164},
    {"iteration": 1560001, "current_time_ms": 40322, "exploitability": 0.0119479},
    {"iteration": 1570001, "current_time_ms": 40706, "exploitability": 0.011887},
    {"iteration": 1580001, "current_time_ms": 41036, "exploitability": 0.0116765},
    {"iteration": 1590001, "current_time_ms": 41412, "exploitability": 0.0115987},
    {"iteration": 1600001, "current_time_ms": 41733, "exploitability": 0.0117138},
    {"iteration": 1610001, "current_time_ms": 42072, "exploitability": 0.0118181},
    {"iteration": 1620001, "current_time_ms": 42446, "exploitability": 0.011842},
    {"iteration": 1630001, "current_time_ms": 42783, "exploitability": 0.0116858},
    {"iteration": 1640001, "current_time_ms": 43124, "exploitability": 0.0114646},
    {"iteration": 1650001, "current_time_ms": 43463, "exploitability": 0.0114797},
    {"iteration": 1660001, "current_time_ms": 43786, "exploitability": 0.0115169},
    {"iteration": 1670001, "current_time_ms": 44154, "exploitability": 0.0116975},
    {"iteration": 1680001, "current_time_ms": 44512, "exploitability": 0.0115497},
    {"iteration": 1690001, "current_time_ms": 44886, "exploitability": 0.0112765},
    {"iteration": 1700001, "current_time_ms": 45235, "exploitability": 0.0112923},
    {"iteration": 1710001, "current_time_ms": 45560, "exploitability": 0.0115206},
    {"iteration": 1720001, "current_time_ms": 45927, "exploitability": 0.0116651},
    {"iteration": 1730001, "current_time_ms": 46246, "exploitability": 0.0115714},
    {"iteration": 1740001, "current_time_ms": 46587, "exploitability": 0.0113658},
    {"iteration": 1750001, "current_time_ms": 46949, "exploitability": 0.0112976},
    {"iteration": 1760001, "current_time_ms": 47287, "exploitability": 0.0114064},
    {"iteration": 1770001, "current_time_ms": 47665, "exploitability": 0.0115655},
    {"iteration": 1780001, "current_time_ms": 48011, "exploitability": 0.0114561},
    {"iteration": 1790001, "current_time_ms": 48467, "exploitability": 0.0111647},
    {"iteration": 1800001, "current_time_ms": 48901, "exploitability": 0.0110055},
    {"iteration": 1810001, "current_time_ms": 49284, "exploitability": 0.011154},
    {"iteration": 1820001, "current_time_ms": 49648, "exploitability": 0.0114056},
    {"iteration": 1830001, "current_time_ms": 50005, "exploitability": 0.011464},
    {"iteration": 1840001, "current_time_ms": 50465, "exploitability": 0.0112486},
    {"iteration": 1850001, "current_time_ms": 50826, "exploitability": 0.011032},
    {"iteration": 1860001, "current_time_ms": 51181, "exploitability": 0.0110034},
    {"iteration": 1870001, "current_time_ms": 51554, "exploitability": 0.0111643},
    {"iteration": 1880001, "current_time_ms": 51887, "exploitability": 0.0112198},
    {"iteration": 1890001, "current_time_ms": 52258, "exploitability": 0.0111047},
    {"iteration": 1900001, "current_time_ms": 52588, "exploitability": 0.0109354},
    {"iteration": 1910001, "current_time_ms": 52963, "exploitability": 0.010906},
    {"iteration": 1920001, "current_time_ms": 53319, "exploitability": 0.0110195},
    {"iteration": 1930001, "current_time_ms": 53645, "exploitability": 0.0110541},
    {"iteration": 1940001, "current_time_ms": 53830, "exploitability": 0.0109436},
    {"iteration": 1950001, "current_time_ms": 54015, "exploitability": 0.010883},
    {"iteration": 1960001, "current_time_ms": 54190, "exploitability": 0.0109107},
    {"iteration": 1970001, "current_time_ms": 54388, "exploitability": 0.010982},
    {"iteration": 1980001, "current_time_ms": 54574, "exploitability": 0.010929},
    {"iteration": 1990001, "current_time_ms": 54758, "exploitability": 0.0108494},
    {"iteration": 2000001, "current_time_ms": 54950, "exploitability": 0.0107457},
    {"iteration": 2010001, "current_time_ms": 55135, "exploitability": 0.0106745},
    {"iteration": 2020001, "current_time_ms": 55321, "exploitability": 0.0107136},
    {"iteration": 2030001, "current_time_ms": 55518, "exploitability": 0.0107721},
    {"iteration": 2040001, "current_time_ms": 55703, "exploitability": 0.0107301},
    {"iteration": 2050001, "current_time_ms": 55888, "exploitability": 0.0106705},
    {"iteration": 2060001, "current_time_ms": 56099, "exploitability": 0.0106993},
    {"iteration": 2070001, "current_time_ms": 56456, "exploitability": 0.0107082},
    {"iteration": 2080001, "current_time_ms": 56898, "exploitability": 0.0106589},
    {"iteration": 2090001, "current_time_ms": 57265, "exploitability": 0.010491},
    {"iteration": 2100001, "current_time_ms": 57464, "exploitability": 0.0104703},
    {"iteration": 2110001, "current_time_ms": 57665, "exploitability": 0.0104815},
    {"iteration": 2120001, "current_time_ms": 57869, "exploitability": 0.010657},
    {"iteration": 2130001, "current_time_ms": 58058, "exploitability": 0.010664},
    {"iteration": 2140001, "current_time_ms": 58252, "exploitability": 0.0104844},
    {"iteration": 2150001, "current_time_ms": 58454, "exploitability": 0.0103644},
    {"iteration": 2160001, "current_time_ms": 58651, "exploitability": 0.0104067},
    {"iteration": 2170001, "current_time_ms": 58837, "exploitability": 0.0104833},
    {"iteration": 2180001, "current_time_ms": 59037, "exploitability": 0.010635},
    {"iteration": 2190001, "current_time_ms": 59228, "exploitability": 0.0105731},
    {"iteration": 2200001, "current_time_ms": 59414, "exploitability": 0.0104222},
    {"iteration": 2210001, "current_time_ms": 59601, "exploitability": 0.0103278},
    {"iteration": 2220001, "current_time_ms": 59785, "exploitability": 0.0103847},
    {"iteration": 2230001, "current_time_ms": 59962, "exploitability": 0.0104543},
    {"iteration": 2240001, "current_time_ms": 60135, "exploitability": 0.0104219},
    {"iteration": 2250001, "current_time_ms": 60308, "exploitability": 0.0103403},
    {"iteration": 2260001, "current_time_ms": 60482, "exploitability": 0.0102091},
    {"iteration": 2270001, "current_time_ms": 60681, "exploitability": 0.0101684},
    {"iteration": 2280001, "current_time_ms": 60901, "exploitability": 0.0102043},
    {"iteration": 2290001, "current_time_ms": 61130, "exploitability": 0.0102134},
    {"iteration": 2300001, "current_time_ms": 61343, "exploitability": 0.0101819},
    {"iteration": 2310001, "current_time_ms": 61549, "exploitability": 0.0101972},
    {"iteration": 2320001, "current_time_ms": 61746, "exploitability": 0.010143},
    {"iteration": 2330001, "current_time_ms": 61945, "exploitability": 0.0100539},
    {"iteration": 2340001, "current_time_ms": 62146, "exploitability": 0.0100114},
    {"iteration": 2350001, "current_time_ms": 62341, "exploitability": 0.0100015},
    {"iteration": 2360001, "current_time_ms": 62602, "exploitability": 0.010053},
    {"iteration": 2370001, "current_time_ms": 62979, "exploitability": 0.0100523},
    {"iteration": 2380001, "current_time_ms": 63300, "exploitability": 0.00998462},
    {"iteration": 2390001, "current_time_ms": 63620, "exploitability": 0.00995735},
    {"iteration": 2400001, "current_time_ms": 63839, "exploitability": 0.00999088},
    {"iteration": 2410001, "current_time_ms": 64032, "exploitability": 0.00999661},
    {"iteration": 2420001, "current_time_ms": 64216, "exploitability": 0.00996293},
    {"iteration": 2430001, "current_time_ms": 64409, "exploitability": 0.00991796},
    {"iteration": 2440001, "current_time_ms": 64760, "exploitability": 0.00994666},
    {"iteration": 2450001, "current_time_ms": 65105, "exploitability": 0.00998574},
    {"iteration": 2460001, "current_time_ms": 65456, "exploitability": 0.00993706},
    {"iteration": 2470001, "current_time_ms": 65911, "exploitability": 0.00997098},
    {"iteration": 2480001, "current_time_ms": 66287, "exploitability": 0.00999771},
    {"iteration": 2490001, "current_time_ms": 66657, "exploitability": 0.00998742},
    {"iteration": 2500001, "current_time_ms": 67030, "exploitability": 0.0100102},
    {"iteration": 2510001, "current_time_ms": 67406, "exploitability": 0.00992719},
    {"iteration": 2520001, "current_time_ms": 67769, "exploitability": 0.00981685},
    {"iteration": 2530001, "current_time_ms": 68115, "exploitability": 0.00983327},
    {"iteration": 2540001, "current_time_ms": 68448, "exploitability": 0.00986045},
    {"iteration": 2550001, "current_time_ms": 68782, "exploitability": 0.00984022},
    {"iteration": 2560001, "current_time_ms": 69152, "exploitability": 0.00982392},
    {"iteration": 2570001, "current_time_ms": 69507, "exploitability": 0.00984816},
    {"iteration": 2580001, "current_time_ms": 69818, "exploitability": 0.00987706},
    {"iteration": 2590001, "current_time_ms": 70185, "exploitability": 0.00987094},
    {"iteration": 2600001, "current_time_ms": 70480, "exploitability": 0.00975171},
    {"iteration": 2610001, "current_time_ms": 70664, "exploitability": 0.00974096},
    {"iteration": 2620001, "current_time_ms": 70842, "exploitability": 0.00965377},
    {"iteration": 2630001, "current_time_ms": 71023, "exploitability": 0.00965372},
    {"iteration": 2640001, "current_time_ms": 71209, "exploitability": 0.00982707},
    {"iteration": 2650001, "current_time_ms": 71393, "exploitability": 0.00987288},
    {"iteration": 2660001, "current_time_ms": 71577, "exploitability": 0.00983318},
    {"iteration": 2670001, "current_time_ms": 71759, "exploitability": 0.0097874},
    {"iteration": 2680001, "current_time_ms": 71938, "exploitability": 0.00965673},
    {"iteration": 2690001, "current_time_ms": 72117, "exploitability": 0.00953613},
    {"iteration": 2700001, "current_time_ms": 72348, "exploitability": 0.0095593},
    {"iteration": 2710001, "current_time_ms": 72657, "exploitability": 0.00963779},
    {"iteration": 2720001, "current_time_ms": 73009, "exploitability": 0.00963533},
    {"iteration": 2730001, "current_time_ms": 73351, "exploitability": 0.00966968},
    {"iteration": 2740001, "current_time_ms": 73701, "exploitability": 0.0095698},
    {"iteration": 2750001, "current_time_ms": 74030, "exploitability": 0.009388},
    {"iteration": 2760001, "current_time_ms": 74379, "exploitability": 0.00929996},
    {"iteration": 2770001, "current_time_ms": 74680, "exploitability": 0.00943286},
    {"iteration": 2780001, "current_time_ms": 75029, "exploitability": 0.00956785},
    {"iteration": 2790001, "current_time_ms": 75207, "exploitability": 0.00963496},
    {"iteration": 2800001, "current_time_ms": 75392, "exploitability": 0.00956799},
    {"iteration": 2810001, "current_time_ms": 75581, "exploitability": 0.00943721},
    {"iteration": 2820001, "current_time_ms": 75773, "exploitability": 0.00946922},
    {"iteration": 2830001, "current_time_ms": 75956, "exploitability": 0.00954871},
    {"iteration": 2840001, "current_time_ms": 76138, "exploitability": 0.00958892},
    {"iteration": 2850001, "current_time_ms": 76318, "exploitability": 0.00955439},
    {"iteration": 2860001, "current_time_ms": 76501, "exploitability": 0.00946913},
    {"iteration": 2870001, "current_time_ms": 76689, "exploitability": 0.00937459},
    {"iteration": 2880001, "current_time_ms": 76869, "exploitability": 0.00931181},
    {"iteration": 2890001, "current_time_ms": 77051, "exploitability": 0.00935103},
    {"iteration": 2900001, "current_time_ms": 77227, "exploitability": 0.00943137},
    {"iteration": 2910001, "current_time_ms": 77414, "exploitability": 0.00952191},
    {"iteration": 2920001, "current_time_ms": 77595, "exploitability": 0.0095535},
    {"iteration": 2930001, "current_time_ms": 77777, "exploitability": 0.00946524},
    {"iteration": 2940001, "current_time_ms": 77952, "exploitability": 0.00932671},
    {"iteration": 2950001, "current_time_ms": 78132, "exploitability": 0.00924403},
    {"iteration": 2960001, "current_time_ms": 78309, "exploitability": 0.00925438},
    {"iteration": 2970001, "current_time_ms": 78495, "exploitability": 0.00935689},
    {"iteration": 2980001, "current_time_ms": 78671, "exploitability": 0.00947947},
    {"iteration": 2990001, "current_time_ms": 78863, "exploitability": 0.00952186},
    {"iteration": 3000001, "current_time_ms": 79039, "exploitability": 0.00942537},
    {"iteration": 3010001, "current_time_ms": 79230, "exploitability": 0.00929982},
    {"iteration": 3020001, "current_time_ms": 79415, "exploitability": 0.00923578},
    {"iteration": 3030001, "current_time_ms": 79606, "exploitability": 0.00926051},
    {"iteration": 3040001, "current_time_ms": 79792, "exploitability": 0.00934726},
    {"iteration": 3050001, "current_time_ms": 79981, "exploitability": 0.00940387},
    {"iteration": 3060001, "current_time_ms": 80160, "exploitability": 0.00939497},
    {"iteration": 3070001, "current_time_ms": 80343, "exploitability": 0.00930045},
    {"iteration": 3080001, "current_time_ms": 80538, "exploitability": 0.00919168},
    {"iteration": 3090001, "current_time_ms": 80719, "exploitability": 0.00910591},
    {"iteration": 3100001, "current_time_ms": 80898, "exploitability": 0.00906415},
    {"iteration": 3110001, "current_time_ms": 81089, "exploitability": 0.00908774},
    {"iteration": 3120001, "current_time_ms": 81270, "exploitability": 0.00917986},
    {"iteration": 3130001, "current_time_ms": 81450, "exploitability": 0.00925733},
    {"iteration": 3140001, "current_time_ms": 81640, "exploitability": 0.00925076},
    {"iteration": 3150001, "current_time_ms": 81824, "exploitability": 0.009184},
    {"iteration": 3160001, "current_time_ms": 82000, "exploitability": 0.00915526},
    {"iteration": 3170001, "current_time_ms": 82184, "exploitability": 0.00916305},
    {"iteration": 3180001, "current_time_ms": 82368, "exploitability": 0.00917884},
    {"iteration": 3190001, "current_time_ms": 82554, "exploitability": 0.00917194},
    {"iteration": 3200001, "current_time_ms": 82736, "exploitability": 0.00916149},
    {"iteration": 3210001, "current_time_ms": 82916, "exploitability": 0.00915461},
    {"iteration": 3220001, "current_time_ms": 83099, "exploitability": 0.00913323},
    {"iteration": 3230001, "current_time_ms": 83287, "exploitability": 0.00908291},
    {"iteration": 3240001, "current_time_ms": 83465, "exploitability": 0.0090412},
    {"iteration": 3250001, "current_time_ms": 83649, "exploitability": 0.00902262},
    {"iteration": 3260001, "current_time_ms": 83830, "exploitability": 0.00902487},
    {"iteration": 3270001, "current_time_ms": 84011, "exploitability": 0.00901339},
    {"iteration": 3280001, "current_time_ms": 84194, "exploitability": 0.00897602},
    {"iteration": 3290001, "current_time_ms": 84405, "exploitability": 0.00898424},
    {"iteration": 3300001, "current_time_ms": 84792, "exploitability": 0.00897948},
    {"iteration": 3310001, "current_time_ms": 85141, "exploitability": 0.00904085},
    {"iteration": 3320001, "current_time_ms": 85525, "exploitability": 0.00908856},
    {"iteration": 3330001, "current_time_ms": 85908, "exploitability": 0.00907178},
    {"iteration": 3340001, "current_time_ms": 86238, "exploitability": 0.00898825},
    {"iteration": 3350001, "current_time_ms": 86599, "exploitability": 0.00888493},
    {"iteration": 3360001, "current_time_ms": 87021, "exploitability": 0.00883984},
    {"iteration": 3370001, "current_time_ms": 87367, "exploitability": 0.0088437},
    {"iteration": 3380001, "current_time_ms": 87723, "exploitability": 0.00890979},
    {"iteration": 3390001, "current_time_ms": 88091, "exploitability": 0.00896728},
    {"iteration": 3400001, "current_time_ms": 88412, "exploitability": 0.00896769},
    {"iteration": 3410001, "current_time_ms": 88780, "exploitability": 0.00888925},
    {"iteration": 3420001, "current_time_ms": 89097, "exploitability": 0.00876263},
    {"iteration": 3430001, "current_time_ms": 89461, "exploitability": 0.00868782},
    {"iteration": 3440001, "current_time_ms": 89829, "exploitability": 0.00869824},
    {"iteration": 3450001, "current_time_ms": 90176, "exploitability": 0.00875196},
    {"iteration": 3460001, "current_time_ms": 90465, "exploitability": 0.0088035},
    {"iteration": 3470001, "current_time_ms": 90649, "exploitability": 0.00883416},
    {"iteration": 3480001, "current_time_ms": 90859, "exploitability": 0.00885283},
    {"iteration": 3490001, "current_time_ms": 91038, "exploitability": 0.00880262},
    {"iteration": 3500001, "current_time_ms": 91228, "exploitability": 0.00872022},
    {"iteration": 3510001, "current_time_ms": 91415, "exploitability": 0.00867015},
    {"iteration": 3520001, "current_time_ms": 91624, "exploitability": 0.00867612},
    {"iteration": 3530001, "current_time_ms": 91803, "exploitability": 0.00870845},
    {"iteration": 3540001, "current_time_ms": 91991, "exploitability": 0.00875576},
    {"iteration": 3550001, "current_time_ms": 92181, "exploitability": 0.00876996},
    {"iteration": 3560001, "current_time_ms": 92401, "exploitability": 0.00870005},
    {"iteration": 3570001, "current_time_ms": 92584, "exploitability": 0.00859966},
    {"iteration": 3580001, "current_time_ms": 92771, "exploitability": 0.00855266},
    {"iteration": 3590001, "current_time_ms": 92950, "exploitability": 0.00860597},
    {"iteration": 3600001, "current_time_ms": 93140, "exploitability": 0.00864304},
    {"iteration": 3610001, "current_time_ms": 93318, "exploitability": 0.00870429},
    {"iteration": 3620001, "current_time_ms": 93507, "exploitability": 0.00872223},
    {"iteration": 3630001, "current_time_ms": 93693, "exploitability": 0.00864366},
    {"iteration": 3640001, "current_time_ms": 93875, "exploitability": 0.00854298},
    {"iteration": 3650001, "current_time_ms": 94106, "exploitability": 0.00848741},
    {"iteration": 3660001, "current_time_ms": 94329, "exploitability": 0.00848016},
    {"iteration": 3670001, "current_time_ms": 94531, "exploitability": 0.00853302},
    {"iteration": 3680001, "current_time_ms": 94799, "exploitability": 0.00859437},
    {"iteration": 3690001, "current_time_ms": 95065, "exploitability": 0.00863439},
    {"iteration": 3700001, "current_time_ms": 95260, "exploitability": 0.00861842},
    {"iteration": 3710001, "current_time_ms": 95466, "exploitability": 0.00855574},
    {"iteration": 3720001, "current_time_ms": 95686, "exploitability": 0.00852602},
    {"iteration": 3730001, "current_time_ms": 95970, "exploitability": 0.00853522},
    {"iteration": 3740001, "current_time_ms": 96170, "exploitability": 0.00854368},
    {"iteration": 3750001, "current_time_ms": 96354, "exploitability": 0.00854303},
    {"iteration": 3760001, "current_time_ms": 96520, "exploitability": 0.00857122},
    {"iteration": 3770001, "current_time_ms": 96691, "exploitability": 0.00853596},
    {"iteration": 3780001, "current_time_ms": 96873, "exploitability": 0.00842892},
    {"iteration": 3790001, "current_time_ms": 97055, "exploitability": 0.00841884},
    {"iteration": 3800001, "current_time_ms": 97244, "exploitability": 0.00845912},
    {"iteration": 3810001, "current_time_ms": 97431, "exploitability": 0.00851443},
    {"iteration": 3820001, "current_time_ms": 97618, "exploitability": 0.0085108},
    {"iteration": 3830001, "current_time_ms": 97800, "exploitability": 0.00849865},
    {"iteration": 3840001, "current_time_ms": 97990, "exploitability": 0.00847889},
    {"iteration": 3850001, "current_time_ms": 98174, "exploitability": 0.00840849},
    {"iteration": 3860001, "current_time_ms": 98352, "exploitability": 0.00832871},
    {"iteration": 3870001, "current_time_ms": 98543, "exploitability": 0.00830787},
    {"iteration": 3880001, "current_time_ms": 98741, "exploitability": 0.00835832},
    {"iteration": 3890001, "current_time_ms": 98923, "exploitability": 0.0083912},
    {"iteration": 3900001, "current_time_ms": 99106, "exploitability": 0.0084084},
    {"iteration": 3910001, "current_time_ms": 99285, "exploitability": 0.00844866},
    {"iteration": 3920001, "current_time_ms": 99472, "exploitability": 0.00846782},
    {"iteration": 3930001, "current_time_ms": 99663, "exploitability": 0.00842872},
    {"iteration": 3940001, "current_time_ms": 99845, "exploitability": 0.00834712},
    {"iteration": 3950001, "current_time_ms": 100036, "exploitability": 0.00828644},
    {"iteration": 3960001, "current_time_ms": 100213, "exploitability": 0.00829731},
    {"iteration": 3970001, "current_time_ms": 100397, "exploitability": 0.00833257},
    {"iteration": 3980001, "current_time_ms": 100581, "exploitability": 0.00830611},
    {"iteration": 3990001, "current_time_ms": 100759, "exploitability": 0.00833282},
    {"iteration": 4000001, "current_time_ms": 100945, "exploitability": 0.00837683},
    {"iteration": 4010001, "current_time_ms": 101135, "exploitability": 0.00836212},
    {"iteration": 4020001, "current_time_ms": 101322, "exploitability": 0.00831309},
    {"iteration": 4030001, "current_time_ms": 101508, "exploitability": 0.0082534},
    {"iteration": 4040001, "current_time_ms": 101704, "exploitability": 0.00830616},
    {"iteration": 4050001, "current_time_ms": 101888, "exploitability": 0.00833359},
    {"iteration": 4060001, "current_time_ms": 102077, "exploitability": 0.00830219},
    {"iteration": 4070001, "current_time_ms": 102260, "exploitability": 0.008306},
    {"iteration": 4080001, "current_time_ms": 102440, "exploitability": 0.008333},
    {"iteration": 4090001, "current_time_ms": 102621, "exploitability": 0.00827785},
    {"iteration": 4100001, "current_time_ms": 102815, "exploitability": 0.00823315},
    {"iteration": 4110001, "current_time_ms": 103005, "exploitability": 0.00826927},
    {"iteration": 4120001, "current_time_ms": 103186, "exploitability": 0.00830613},
    {"iteration": 4130001, "current_time_ms": 103371, "exploitability": 0.00831033},
    {"iteration": 4140001, "current_time_ms": 103555, "exploitability": 0.00831572},
    {"iteration": 4150001, "current_time_ms": 103735, "exploitability": 0.00833625},
    {"iteration": 4160001, "current_time_ms": 103964, "exploitability": 0.00831157},
    {"iteration": 4170001, "current_time_ms": 104453, "exploitability": 0.00826562},
    {"iteration": 4180001, "current_time_ms": 104870, "exploitability": 0.0082306},
    {"iteration": 4190001, "current_time_ms": 105290, "exploitability": 0.008212},
    {"iteration": 4200001, "current_time_ms": 105700, "exploitability": 0.00822566},
    {"iteration": 4210001, "current_time_ms": 106116, "exploitability": 0.00827843},
    {"iteration": 4220001, "current_time_ms": 106452, "exploitability": 0.00834059},
    {"iteration": 4230001, "current_time_ms": 106772, "exploitability": 0.00838257},
    {"iteration": 4240001, "current_time_ms": 107141, "exploitability": 0.00831225},
    {"iteration": 4250001, "current_time_ms": 107390, "exploitability": 0.00818449},
    {"iteration": 4260001, "current_time_ms": 107575, "exploitability": 0.00807859},
    {"iteration": 4270001, "current_time_ms": 107761, "exploitability": 0.00807282},
    {"iteration": 4280001, "current_time_ms": 107945, "exploitability": 0.00813608},
    {"iteration": 4290001, "current_time_ms": 108284, "exploitability": 0.00822109},
    {"iteration": 4300001, "current_time_ms": 108716, "exploitability": 0.00831789},
    {"iteration": 4310001, "current_time_ms": 108900, "exploitability": 0.00835147},
    {"iteration": 4320001, "current_time_ms": 109085, "exploitability": 0.00829513},
    {"iteration": 4330001, "current_time_ms": 109270, "exploitability": 0.00815046},
    {"iteration": 4340001, "current_time_ms": 109452, "exploitability": 0.00801058},
    {"iteration": 4350001, "current_time_ms": 109650, "exploitability": 0.00793992},
    {"iteration": 4360001, "current_time_ms": 109826, "exploitability": 0.0080066},
    {"iteration": 4370001, "current_time_ms": 110017, "exploitability": 0.00809699},
    {"iteration": 4380001, "current_time_ms": 110200, "exploitability": 0.00813328},
    {"iteration": 4390001, "current_time_ms": 110387, "exploitability": 0.00823005},
    {"iteration": 4400001, "current_time_ms": 110567, "exploitability": 0.00821203},
    {"iteration": 4410001, "current_time_ms": 110757, "exploitability": 0.00808241},
    {"iteration": 4420001, "current_time_ms": 110940, "exploitability": 0.00793616},
    {"iteration": 4430001, "current_time_ms": 111127, "exploitability": 0.00788228},
    {"iteration": 4440001, "current_time_ms": 111317, "exploitability": 0.00790971},
    {"iteration": 4450001, "current_time_ms": 111499, "exploitability": 0.0079795},
    {"iteration": 4460001, "current_time_ms": 111687, "exploitability": 0.0080547},
    {"iteration": 4470001, "current_time_ms": 111867, "exploitability": 0.00808977},
    {"iteration": 4480001, "current_time_ms": 112060, "exploitability": 0.00809873},
    {"iteration": 4490001, "current_time_ms": 112241, "exploitability": 0.00805834},
    {"iteration": 4500001, "current_time_ms": 112428, "exploitability": 0.00796851},
    {"iteration": 4510001, "current_time_ms": 112609, "exploitability": 0.00790995},
    {"iteration": 4520001, "current_time_ms": 112791, "exploitability": 0.00793635},
    {"iteration": 4530001, "current_time_ms": 112976, "exploitability": 0.00799046},
    {"iteration": 4540001, "current_time_ms": 113157, "exploitability": 0.00804592},
    {"iteration": 4550001, "current_time_ms": 113337, "exploitability": 0.00805513},
    {"iteration": 4560001, "current_time_ms": 113525, "exploitability": 0.00812125},
    {"iteration": 4570001, "current_time_ms": 113709, "exploitability": 0.00806532},
    {"iteration": 4580001, "current_time_ms": 113902, "exploitability": 0.00793838},
    {"iteration": 4590001, "current_time_ms": 114086, "exploitability": 0.00781138},
    {"iteration": 4600001, "current_time_ms": 114272, "exploitability": 0.00784291},
    {"iteration": 4610001, "current_time_ms": 114451, "exploitability": 0.00791592},
    {"iteration": 4620001, "current_time_ms": 114634, "exploitability": 0.00799563},
    {"iteration": 4630001, "current_time_ms": 114812, "exploitability": 0.0080224},
    {"iteration": 4640001, "current_time_ms": 114994, "exploitability": 0.00807608},
    {"iteration": 4650001, "current_time_ms": 115184, "exploitability": 0.00804575},
    {"iteration": 4660001, "current_time_ms": 115366, "exploitability": 0.00795963},
    {"iteration": 4670001, "current_time_ms": 115563, "exploitability": 0.00787576},
    {"iteration": 4680001, "current_time_ms": 115745, "exploitability": 0.00787461},
    {"iteration": 4690001, "current_time_ms": 115931, "exploitability": 0.00789316},
    {"iteration": 4700001, "current_time_ms": 116119, "exploitability": 0.00791632},
    {"iteration": 4710001, "current_time_ms": 116303, "exploitability": 0.00792382},
    {"iteration": 4720001, "current_time_ms": 116481, "exploitability": 0.00791511},
    {"iteration": 4730001, "current_time_ms": 116680, "exploitability": 0.00792175},
    {"iteration": 4740001, "current_time_ms": 116870, "exploitability": 0.00789389},
    {"iteration": 4750001, "current_time_ms": 117054, "exploitability": 0.00786042},
    {"iteration": 4760001, "current_time_ms": 117241, "exploitability": 0.00781246},
    {"iteration": 4770001, "current_time_ms": 117424, "exploitability": 0.0077873},
    {"iteration": 4780001, "current_time_ms": 117605, "exploitability": 0.00777009},
    {"iteration": 4790001, "current_time_ms": 117806, "exploitability": 0.00777357},
    {"iteration": 4800001, "current_time_ms": 117988, "exploitability": 0.00782585},
    {"iteration": 4810001, "current_time_ms": 118176, "exploitability": 0.00783844},
    {"iteration": 4820001, "current_time_ms": 118363, "exploitability": 0.0078053},
    {"iteration": 4830001, "current_time_ms": 118549, "exploitability": 0.00774702},
    {"iteration": 4840001, "current_time_ms": 118738, "exploitability": 0.00773707},
    {"iteration": 4850001, "current_time_ms": 118917, "exploitability": 0.00774135},
    {"iteration": 4860001, "current_time_ms": 119102, "exploitability": 0.0077217},
    {"iteration": 4870001, "current_time_ms": 119282, "exploitability": 0.00777041},
    {"iteration": 4880001, "current_time_ms": 119489, "exploitability": 0.00778383},
    {"iteration": 4890001, "current_time_ms": 119846, "exploitability": 0.00775278},
    {"iteration": 4900001, "current_time_ms": 120199, "exploitability": 0.00771939},
    {"iteration": 4910001, "current_time_ms": 120526, "exploitability": 0.00774251},
    {"iteration": 4920001, "current_time_ms": 120893, "exploitability": 0.00775934},
    {"iteration": 4930001, "current_time_ms": 121260, "exploitability": 0.00776847},
    {"iteration": 4940001, "current_time_ms": 121674, "exploitability": 0.00772688},
    {"iteration": 4950001, "current_time_ms": 121991, "exploitability": 0.00771314},
    {"iteration": 4960001, "current_time_ms": 122338, "exploitability": 0.00767312},
    {"iteration": 4970001, "current_time_ms": 122649, "exploitability": 0.00760284},
    {"iteration": 4980001, "current_time_ms": 122831, "exploitability": 0.0075821},
    {"iteration": 4990001, "current_time_ms": 123085, "exploitability": 0.00762081},
    {"iteration": 5000001, "current_time_ms": 123444, "exploitability": 0.00768527},
    {"iteration": 5010001, "current_time_ms": 123779, "exploitability": 0.00775147},
    {"iteration": 5020001, "current_time_ms": 124140, "exploitability": 0.0077596},
    {"iteration": 5030001, "current_time_ms": 124468, "exploitability": 0.00771329},
    {"iteration": 5040001, "current_time_ms": 124857, "exploitability": 0.00766988},
    {"iteration": 5050001, "current_time_ms": 125212, "exploitability": 0.00762695},
    {"iteration": 5060001, "current_time_ms": 125532, "exploitability": 0.00758827},
    {"iteration": 5070001, "current_time_ms": 125903, "exploitability": 0.0075967},
    {"iteration": 5080001, "current_time_ms": 126229, "exploitability": 0.00761585},
    {"iteration": 5090001, "current_time_ms": 126568, "exploitability": 0.00764013},
    {"iteration": 5100001, "current_time_ms": 126918, "exploitability": 0.00765968},
    {"iteration": 5110001, "current_time_ms": 127234, "exploitability": 0.00766556},
    {"iteration": 5120001, "current_time_ms": 127606, "exploitability": 0.00764779},
    {"iteration": 5130001, "current_time_ms": 127944, "exploitability": 0.00761873},
    {"iteration": 5140001, "current_time_ms": 128302, "exploitability": 0.00759381},
    {"iteration": 5150001, "current_time_ms": 128648, "exploitability": 0.00756755},
    {"iteration": 5160001, "current_time_ms": 129002, "exploitability": 0.00755707},
    {"iteration": 5170001, "current_time_ms": 129350, "exploitability": 0.00756125},
    {"iteration": 5180001, "current_time_ms": 129693, "exploitability": 0.00757408},
    {"iteration": 5190001, "current_time_ms": 130090, "exploitability": 0.00757849},
    {"iteration": 5200001, "current_time_ms": 130272, "exploitability": 0.00757559},
    {"iteration": 5210001, "current_time_ms": 130453, "exploitability": 0.00757375},
    {"iteration": 5220001, "current_time_ms": 130638, "exploitability": 0.00756405},
    {"iteration": 5230001, "current_time_ms": 130828, "exploitability": 0.00753752},
    {"iteration": 5240001, "current_time_ms": 131014, "exploitability": 0.00750711},
    {"iteration": 5250001, "current_time_ms": 131197, "exploitability": 0.00748916},
    {"iteration": 5260001, "current_time_ms": 131384, "exploitability": 0.00748376},
    {"iteration": 5270001, "current_time_ms": 131575, "exploitability": 0.00748383},
    {"iteration": 5280001, "current_time_ms": 131755, "exploitability": 0.00751025},
    {"iteration": 5290001, "current_time_ms": 131945, "exploitability": 0.00753173},
    {"iteration": 5300001, "current_time_ms": 132139, "exploitability": 0.00753764},
    {"iteration": 5310001, "current_time_ms": 132320, "exploitability": 0.00751241},
    {"iteration": 5320001, "current_time_ms": 132502, "exploitability": 0.00747326},
    {"iteration": 5330001, "current_time_ms": 132690, "exploitability": 0.00744528},
    {"iteration": 5340001, "current_time_ms": 132871, "exploitability": 0.00745722},
    {"iteration": 5350001, "current_time_ms": 133057, "exploitability": 0.00748988},
    {"iteration": 5360001, "current_time_ms": 133239, "exploitability": 0.00749476},
    {"iteration": 5370001, "current_time_ms": 133425, "exploitability": 0.00746686},
    {"iteration": 5380001, "current_time_ms": 133616, "exploitability": 0.00741638},
    {"iteration": 5390001, "current_time_ms": 133801, "exploitability": 0.00736643},
    {"iteration": 5400001, "current_time_ms": 133989, "exploitability": 0.00740415},
    {"iteration": 5410001, "current_time_ms": 134170, "exploitability": 0.00743859},
    {"iteration": 5420001, "current_time_ms": 134355, "exploitability": 0.00745547},
    {"iteration": 5430001, "current_time_ms": 134536, "exploitability": 0.00745099},
    {"iteration": 5440001, "current_time_ms": 134722, "exploitability": 0.00750024},
    {"iteration": 5450001, "current_time_ms": 134904, "exploitability": 0.00750796},
    {"iteration": 5460001, "current_time_ms": 135088, "exploitability": 0.0074433},
    {"iteration": 5470001, "current_time_ms": 135270, "exploitability": 0.00736683},
    {"iteration": 5480001, "current_time_ms": 135448, "exploitability": 0.00728389},
    {"iteration": 5490001, "current_time_ms": 135641, "exploitability": 0.00731345},
    {"iteration": 5500001, "current_time_ms": 135828, "exploitability": 0.00737659},
    {"iteration": 5510001, "current_time_ms": 136019, "exploitability": 0.00743028},
    {"iteration": 5520001, "current_time_ms": 136198, "exploitability": 0.00744729},
    {"iteration": 5530001, "current_time_ms": 136385, "exploitability": 0.0075286},
    {"iteration": 5540001, "current_time_ms": 136565, "exploitability": 0.00752696},
    {"iteration": 5550001, "current_time_ms": 136756, "exploitability": 0.00746574},
    {"iteration": 5560001, "current_time_ms": 136934, "exploitability": 0.00737879},
    {"iteration": 5570001, "current_time_ms": 137124, "exploitability": 0.00730475},
    {"iteration": 5580001, "current_time_ms": 137299, "exploitability": 0.0073243},
    {"iteration": 5590001, "current_time_ms": 137490, "exploitability": 0.00739124},
    {"iteration": 5600001, "current_time_ms": 137669, "exploitability": 0.00744095},
    {"iteration": 5610001, "current_time_ms": 137850, "exploitability": 0.00744763},
    {"iteration": 5620001, "current_time_ms": 138031, "exploitability": 0.00752142},
    {"iteration": 5630001, "current_time_ms": 138222, "exploitability": 0.00751312},
    {"iteration": 5640001, "current_time_ms": 138400, "exploitability": 0.00743456},
    {"iteration": 5650001, "current_time_ms": 138582, "exploitability": 0.00734102},
    {"iteration": 5660001, "current_time_ms": 138768, "exploitability": 0.00727099},
    {"iteration": 5670001, "current_time_ms": 138952, "exploitability": 0.00724772},
    {"iteration": 5680001, "current_time_ms": 139130, "exploitability": 0.00728769},
    {"iteration": 5690001, "current_time_ms": 139313, "exploitability": 0.0073433},
    {"iteration": 5700001, "current_time_ms": 139490, "exploitability": 0.0074299},
    {"iteration": 5710001, "current_time_ms": 139675, "exploitability": 0.0074746},
    {"iteration": 5720001, "current_time_ms": 139857, "exploitability": 0.00746001},
    {"iteration": 5730001, "current_time_ms": 140062, "exploitability": 0.00739825},
    {"iteration": 5740001, "current_time_ms": 140292, "exploitability": 0.00733099},
    {"iteration": 5750001, "current_time_ms": 140505, "exploitability": 0.0072775},
    {"iteration": 5760001, "current_time_ms": 140702, "exploitability": 0.00726412},
    {"iteration": 5770001, "current_time_ms": 140896, "exploitability": 0.00729644},
    {"iteration": 5780001, "current_time_ms": 141269, "exploitability": 0.00733382},
    {"iteration": 5790001, "current_time_ms": 141584, "exploitability": 0.00735858},
    {"iteration": 5800001, "current_time_ms": 141781, "exploitability": 0.00741314},
    {"iteration": 5810001, "current_time_ms": 141975, "exploitability": 0.00742749},
    {"iteration": 5820001, "current_time_ms": 142162, "exploitability": 0.00740025},
    {"iteration": 5830001, "current_time_ms": 142329, "exploitability": 0.00733994},
    {"iteration": 5840001, "current_time_ms": 142493, "exploitability": 0.0072741},
    {"iteration": 5850001, "current_time_ms": 142667, "exploitability": 0.00723937},
    {"iteration": 5860001, "current_time_ms": 142879, "exploitability": 0.00725868},
    {"iteration": 5870001, "current_time_ms": 143202, "exploitability": 0.00727439},
    {"iteration": 5880001, "current_time_ms": 143577, "exploitability": 0.0072876},
    {"iteration": 5890001, "current_time_ms": 143958, "exploitability": 0.00729809},
    {"iteration": 5900001, "current_time_ms": 144273, "exploitability": 0.00730561},
    {"iteration": 5910001, "current_time_ms": 144654, "exploitability": 0.007304},
    {"iteration": 5920001, "current_time_ms": 145026, "exploitability": 0.00731723},
    {"iteration": 5930001, "current_time_ms": 145376, "exploitability": 0.00731956},
    {"iteration": 5940001, "current_time_ms": 145723, "exploitability": 0.00730309},
    {"iteration": 5950001, "current_time_ms": 146193, "exploitability": 0.00727783},
    {"iteration": 5960001, "current_time_ms": 146614, "exploitability": 0.00725683},
    {"iteration": 5970001, "current_time_ms": 147015, "exploitability": 0.00724952},
    {"iteration": 5980001, "current_time_ms": 147223, "exploitability": 0.00724878},
    {"iteration": 5990001, "current_time_ms": 147424, "exploitability": 0.00724794},
    {"iteration": 6000001, "current_time_ms": 147626, "exploitability": 0.00724865},
    {"iteration": 6010001, "current_time_ms": 147829, "exploitability": 0.00724454},
    {"iteration": 6020001, "current_time_ms": 148013, "exploitability": 0.00723157},
    {"iteration": 6030001, "current_time_ms": 148187, "exploitability": 0.00721086},
    {"iteration": 6040001, "current_time_ms": 148353, "exploitability": 0.00719512},
    {"iteration": 6050001, "current_time_ms": 148526, "exploitability": 0.00719269},
    {"iteration": 6060001, "current_time_ms": 148701, "exploitability": 0.00718783},
    {"iteration": 6070001, "current_time_ms": 148886, "exploitability": 0.00717304},
    {"iteration": 6080001, "current_time_ms": 149077, "exploitability": 0.00715771},
    {"iteration": 6090001, "current_time_ms": 149254, "exploitability": 0.00716281},
    {"iteration": 6100001, "current_time_ms": 149438, "exploitability": 0.00716667},
    {"iteration": 6110001, "current_time_ms": 149622, "exploitability": 0.00716703},
    {"iteration": 6120001, "current_time_ms": 149813, "exploitability": 0.00717477},
    {"iteration": 6130001, "current_time_ms": 149992, "exploitability": 0.00720024},
    {"iteration": 6140001, "current_time_ms": 150179, "exploitability": 0.00720709},
    {"iteration": 6150001, "current_time_ms": 150358, "exploitability": 0.00718577},
    {"iteration": 6160001, "current_time_ms": 150547, "exploitability": 0.00715323},
    {"iteration": 6170001, "current_time_ms": 150733, "exploitability": 0.00711696},
    {"iteration": 6180001, "current_time_ms": 150915, "exploitability": 0.00708789},
    {"iteration": 6190001, "current_time_ms": 151104, "exploitability": 0.00706424},
    {"iteration": 6200001, "current_time_ms": 151281, "exploitability": 0.00706119},
    {"iteration": 6210001, "current_time_ms": 151468, "exploitability": 0.00708374},
    {"iteration": 6220001, "current_time_ms": 151654, "exploitability": 0.00712799},
    {"iteration": 6230001, "current_time_ms": 151837, "exploitability": 0.00716401},
    {"iteration": 6240001, "current_time_ms": 152041, "exploitability": 0.00718631},
    {"iteration": 6250001, "current_time_ms": 152405, "exploitability": 0.00717651},
    {"iteration": 6260001, "current_time_ms": 152760, "exploitability": 0.00713626},
    {"iteration": 6270001, "current_time_ms": 153134, "exploitability": 0.00709152},
    {"iteration": 6280001, "current_time_ms": 153452, "exploitability": 0.00704608},
    {"iteration": 6290001, "current_time_ms": 153820, "exploitability": 0.00701581},
    {"iteration": 6300001, "current_time_ms": 154146, "exploitability": 0.00701607},
    {"iteration": 6310001, "current_time_ms": 154492, "exploitability": 0.00703228},
    {"iteration": 6320001, "current_time_ms": 154870, "exploitability": 0.00705679},
    {"iteration": 6330001, "current_time_ms": 155214, "exploitability": 0.00708865},
    {"iteration": 6340001, "current_time_ms": 155452, "exploitability": 0.00711629},
    {"iteration": 6350001, "current_time_ms": 155640, "exploitability": 0.00712045},
    {"iteration": 6360001, "current_time_ms": 155823, "exploitability": 0.00708605},
    {"iteration": 6370001, "current_time_ms": 156009, "exploitability": 0.00704611},
    {"iteration": 6380001, "current_time_ms": 156186, "exploitability": 0.00701338},
    {"iteration": 6390001, "current_time_ms": 156367, "exploitability": 0.00699947},
    {"iteration": 6400001, "current_time_ms": 156554, "exploitability": 0.00701394},
    {"iteration": 6410001, "current_time_ms": 156737, "exploitability": 0.00703592},
    {"iteration": 6420001, "current_time_ms": 157065, "exploitability": 0.0070545},
    {"iteration": 6430001, "current_time_ms": 157442, "exploitability": 0.00707512},
    {"iteration": 6440001, "current_time_ms": 157804, "exploitability": 0.00709364},
    {"iteration": 6450001, "current_time_ms": 158129, "exploitability": 0.00709379},
    {"iteration": 6460001, "current_time_ms": 158479, "exploitability": 0.00708346},
    {"iteration": 6470001, "current_time_ms": 158794, "exploitability": 0.00708524},
    {"iteration": 6480001, "current_time_ms": 159161, "exploitability": 0.00709094},
    {"iteration": 6490001, "current_time_ms": 159524, "exploitability": 0.00709021},
    {"iteration": 6500001, "current_time_ms": 159845, "exploitability": 0.00707185},
    {"iteration": 6510001, "current_time_ms": 160184, "exploitability": 0.00703292},
    {"iteration": 6520001, "current_time_ms": 160500, "exploitability": 0.0069861},
    {"iteration": 6530001, "current_time_ms": 160855, "exploitability": 0.00695777},
    {"iteration": 6540001, "current_time_ms": 161197, "exploitability": 0.00695479},
    {"iteration": 6550001, "current_time_ms": 161611, "exploitability": 0.0069676},
    {"iteration": 6560001, "current_time_ms": 161975, "exploitability": 0.00699196},
    {"iteration": 6570001, "current_time_ms": 162303, "exploitability": 0.00700891},
    {"iteration": 6580001, "current_time_ms": 162661, "exploitability": 0.00701692},
    {"iteration": 6590001, "current_time_ms": 162983, "exploitability": 0.00701338},
    {"iteration": 6600001, "current_time_ms": 163322, "exploitability": 0.00698861},
    {"iteration": 6610001, "current_time_ms": 163697, "exploitability": 0.00695419},
    {"iteration": 6620001, "current_time_ms": 164034, "exploitability": 0.00691777},
    {"iteration": 6630001, "current_time_ms": 164367, "exploitability": 0.00689105},
    {"iteration": 6640001, "current_time_ms": 164723, "exploitability": 0.00689009},
    {"iteration": 6650001, "current_time_ms": 165083, "exploitability": 0.00691931},
    {"iteration": 6660001, "current_time_ms": 165425, "exploitability": 0.00696406},
    {"iteration": 6670001, "current_time_ms": 165760, "exploitability": 0.00702138},
    {"iteration": 6680001, "current_time_ms": 166103, "exploitability": 0.00703595},
    {"iteration": 6690001, "current_time_ms": 166439, "exploitability": 0.00700998},
    {"iteration": 6700001, "current_time_ms": 166797, "exploitability": 0.00695913},
    {"iteration": 6710001, "current_time_ms": 167122, "exploitability": 0.00690309},
    {"iteration": 6720001, "current_time_ms": 167472, "exploitability": 0.00685968},
    {"iteration": 6730001, "current_time_ms": 167795, "exploitability": 0.00684496},
    {"iteration": 6740001, "current_time_ms": 168148, "exploitability": 0.00686999},
    {"iteration": 6750001, "current_time_ms": 168521, "exploitability": 0.00691729},
    {"iteration": 6760001, "current_time_ms": 168850, "exploitability": 0.00696451},
    {"iteration": 6770001, "current_time_ms": 169227, "exploitability": 0.00698984},
    {"iteration": 6780001, "current_time_ms": 169555, "exploitability": 0.00697776},
    {"iteration": 6790001, "current_time_ms": 169900, "exploitability": 0.00692754},
    {"iteration": 6800001, "current_time_ms": 170244, "exploitability": 0.00686021},
    {"iteration": 6810001, "current_time_ms": 170642, "exploitability": 0.00680651},
    {"iteration": 6820001, "current_time_ms": 170974, "exploitability": 0.00677036},
    {"iteration": 6830001, "current_time_ms": 171317, "exploitability": 0.00676567},
    {"iteration": 6840001, "current_time_ms": 171712, "exploitability": 0.00679798},
    {"iteration": 6850001, "current_time_ms": 172035, "exploitability": 0.00686166},
    {"iteration": 6860001, "current_time_ms": 172397, "exploitability": 0.00692489},
    {"iteration": 6870001, "current_time_ms": 172721, "exploitability": 0.00696058},
    {"iteration": 6880001, "current_time_ms": 173118, "exploitability": 0.0069617},
    {"iteration": 6890001, "current_time_ms": 173449, "exploitability": 0.00694348},
    {"iteration": 6900001, "current_time_ms": 173747, "exploitability": 0.00690676},
    {"iteration": 6910001, "current_time_ms": 174108, "exploitability": 0.00687926},
    {"iteration": 6920001, "current_time_ms": 174483, "exploitability": 0.00686987},
    {"iteration": 6930001, "current_time_ms": 174911, "exploitability": 0.00688051},
    {"iteration": 6940001, "current_time_ms": 175309, "exploitability": 0.00689885},
    {"iteration": 6950001, "current_time_ms": 175713, "exploitability": 0.00692616},
    {"iteration": 6960001, "current_time_ms": 176110, "exploitability": 0.00693917},
    {"iteration": 6970001, "current_time_ms": 176499, "exploitability": 0.00693792},
    {"iteration": 6980001, "current_time_ms": 176889, "exploitability": 0.0069258},
    {"iteration": 6990001, "current_time_ms": 177246, "exploitability": 0.00691071},
    {"iteration": 7000001, "current_time_ms": 177569, "exploitability": 0.00688875},
    {"iteration": 7010001, "current_time_ms": 177928, "exploitability": 0.00687083},
    {"iteration": 7020001, "current_time_ms": 178251, "exploitability": 0.00685544},
    {"iteration": 7030001, "current_time_ms": 178593, "exploitability": 0.00685433},
    {"iteration": 7040001, "current_time_ms": 178973, "exploitability": 0.00685416},
    {"iteration": 7050001, "current_time_ms": 179293, "exploitability": 0.00686078},
    {"iteration": 7060001, "current_time_ms": 179716, "exploitability": 0.00686655},
    {"iteration": 7070001, "current_time_ms": 180100, "exploitability": 0.00687646},
    {"iteration": 7080001, "current_time_ms": 180466, "exploitability": 0.00688805},
    {"iteration": 7090001, "current_time_ms": 180834, "exploitability": 0.0068973},
    {"iteration": 7100001, "current_time_ms": 181195, "exploitability": 0.0069054},
    {"iteration": 7110001, "current_time_ms": 181613, "exploitability": 0.00691621},
    {"iteration": 7120001, "current_time_ms": 181969, "exploitability": 0.00691709},
    {"iteration": 7130001, "current_time_ms": 182294, "exploitability": 0.00690762},
    {"iteration": 7140001, "current_time_ms": 182580, "exploitability": 0.00689309},
    {"iteration": 7150001, "current_time_ms": 182919, "exploitability": 0.00687772},
    {"iteration": 7160001, "current_time_ms": 183234, "exploitability": 0.00686566},
    {"iteration": 7170001, "current_time_ms": 183546, "exploitability": 0.00685732},
    {"iteration": 7180001, "current_time_ms": 183849, "exploitability": 0.00686393},
    {"iteration": 7190001, "current_time_ms": 184189, "exploitability": 0.00687748},
    {"iteration": 7200001, "current_time_ms": 184594, "exploitability": 0.00689646},
    {"iteration": 7210001, "current_time_ms": 184978, "exploitability": 0.00690222},
    {"iteration": 7220001, "current_time_ms": 185347, "exploitability": 0.00689798},
    {"iteration": 7230001, "current_time_ms": 185756, "exploitability": 0.00688845},
    {"iteration": 7240001, "current_time_ms": 186119, "exploitability": 0.00687767},
    {"iteration": 7250001, "current_time_ms": 186474, "exploitability": 0.0068758},
    {"iteration": 7260001, "current_time_ms": 186815, "exploitability": 0.00687315},
    {"iteration": 7270001, "current_time_ms": 187156, "exploitability": 0.00686137},
    {"iteration": 7280001, "current_time_ms": 187489, "exploitability": 0.0068453},
    {"iteration": 7290001, "current_time_ms": 187827, "exploitability": 0.00682933},
    {"iteration": 7300001, "current_time_ms": 188146, "exploitability": 0.00681578},
    {"iteration": 7310001, "current_time_ms": 188460, "exploitability": 0.00681307},
    {"iteration": 7320001, "current_time_ms": 188827, "exploitability": 0.00682066},
    {"iteration": 7330001, "current_time_ms": 189281, "exploitability": 0.00684045},
    {"iteration": 7340001, "current_time_ms": 189844, "exploitability": 0.00685376},
    {"iteration": 7350001, "current_time_ms": 190169, "exploitability": 0.0068885},
    {"iteration": 7360001, "current_time_ms": 190541, "exploitability": 0.00689882},
    {"iteration": 7370001, "current_time_ms": 190874, "exploitability": 0.00687777},
    {"iteration": 7380001, "current_time_ms": 191211, "exploitability": 0.00683714},
    {"iteration": 7390001, "current_time_ms": 191534, "exploitability": 0.00679302},
    {"iteration": 7400001, "current_time_ms": 191876, "exploitability": 0.006759},
    {"iteration": 7410001, "current_time_ms": 192218, "exploitability": 0.00674785},
    {"iteration": 7420001, "current_time_ms": 192574, "exploitability": 0.00675851},
    {"iteration": 7430001, "current_time_ms": 192929, "exploitability": 0.00677631},
    {"iteration": 7440001, "current_time_ms": 193260, "exploitability": 0.00679374},
    {"iteration": 7450001, "current_time_ms": 193596, "exploitability": 0.00682725},
    {"iteration": 7460001, "current_time_ms": 193960, "exploitability": 0.00687433},
    {"iteration": 7470001, "current_time_ms": 194309, "exploitability": 0.00687402},
    {"iteration": 7480001, "current_time_ms": 194644, "exploitability": 0.00683853},
    {"iteration": 7490001, "current_time_ms": 194990, "exploitability": 0.0067894},
    {"iteration": 7500001, "current_time_ms": 195326, "exploitability": 0.0067342},
    {"iteration": 7510001, "current_time_ms": 195673, "exploitability": 0.00669117},
    {"iteration": 7520001, "current_time_ms": 195992, "exploitability": 0.00668973},
    {"iteration": 7530001, "current_time_ms": 196348, "exploitability": 0.0067299},
    {"iteration": 7540001, "current_time_ms": 196707, "exploitability": 0.0067652},
    {"iteration": 7550001, "current_time_ms": 197059, "exploitability": 0.00681665},
    {"iteration": 7560001, "current_time_ms": 197240, "exploitability": 0.00686788},
    {"iteration": 7570001, "current_time_ms": 197413, "exploitability": 0.00687984},
    {"iteration": 7580001, "current_time_ms": 197593, "exploitability": 0.00685083},
    {"iteration": 7590001, "current_time_ms": 197772, "exploitability": 0.0068},
    {"iteration": 7600001, "current_time_ms": 197958, "exploitability": 0.00673532},
    {"iteration": 7610001, "current_time_ms": 198142, "exploitability": 0.00667643},
    {"iteration": 7620001, "current_time_ms": 198318, "exploitability": 0.00664825},
    {"iteration": 7630001, "current_time_ms": 198508, "exploitability": 0.00664869},
    {"iteration": 7640001, "current_time_ms": 198689, "exploitability": 0.00668417},
    {"iteration": 7650001, "current_time_ms": 198866, "exploitability": 0.00672198},
    {"iteration": 7660001, "current_time_ms": 199040, "exploitability": 0.00676807},
    {"iteration": 7670001, "current_time_ms": 199232, "exploitability": 0.0067922},
    {"iteration": 7680001, "current_time_ms": 199421, "exploitability": 0.00679799},
    {"iteration": 7690001, "current_time_ms": 199602, "exploitability": 0.00678503},
    {"iteration": 7700001, "current_time_ms": 199787, "exploitability": 0.00675832},
    {"iteration": 7710001, "current_time_ms": 199982, "exploitability": 0.00672899},
    {"iteration": 7720001, "current_time_ms": 200166, "exploitability": 0.00669369},
    {"iteration": 7730001, "current_time_ms": 200354, "exploitability": 0.0066636},
    {"iteration": 7740001, "current_time_ms": 200535, "exploitability": 0.00664908},
    {"iteration": 7750001, "current_time_ms": 200730, "exploitability": 0.00665055},
    {"iteration": 7760001, "current_time_ms": 200911, "exploitability": 0.00666982},
    {"iteration": 7770001, "current_time_ms": 201092, "exploitability": 0.00670997},
    {"iteration": 7780001, "current_time_ms": 201275, "exploitability": 0.00675112},
    {"iteration": 7790001, "current_time_ms": 201465, "exploitability": 0.00677017},
    {"iteration": 7800001, "current_time_ms": 201642, "exploitability": 0.00675908},
    {"iteration": 7810001, "current_time_ms": 201826, "exploitability": 0.00672224},
    {"iteration": 7820001, "current_time_ms": 202018, "exploitability": 0.00667327},
    {"iteration": 7830001, "current_time_ms": 202193, "exploitability": 0.00662719},
    {"iteration": 7840001, "current_time_ms": 202369, "exploitability": 0.00659579},
    {"iteration": 7850001, "current_time_ms": 202563, "exploitability": 0.00659025},
    {"iteration": 7860001, "current_time_ms": 202743, "exploitability": 0.00660882},
    {"iteration": 7870001, "current_time_ms": 202921, "exploitability": 0.00663737},
    {"iteration": 7880001, "current_time_ms": 203102, "exploitability": 0.00667322},
    {"iteration": 7890001, "current_time_ms": 203280, "exploitability": 0.00669851},
    {"iteration": 7900001, "current_time_ms": 203461, "exploitability": 0.00669348},
    {"iteration": 7910001, "current_time_ms": 203638, "exploitability": 0.00666581},
    {"iteration": 7920001, "current_time_ms": 203803, "exploitability": 0.00662858},
    {"iteration": 7930001, "current_time_ms": 203969, "exploitability": 0.00659362},
    {"iteration": 7940001, "current_time_ms": 204148, "exploitability": 0.00656828},
    {"iteration": 7950001, "current_time_ms": 204332, "exploitability": 0.00655537},
    {"iteration": 7960001, "current_time_ms": 204509, "exploitability": 0.0065629},
    {"iteration": 7970001, "current_time_ms": 204686, "exploitability": 0.00658481},
    {"iteration": 7980001, "current_time_ms": 204870, "exploitability": 0.00661447},
    {"iteration": 7990001, "current_time_ms": 205053, "exploitability": 0.00663965},
    {"iteration": 8000001, "current_time_ms": 205226, "exploitability": 0.00665166},
    {"iteration": 8010001, "current_time_ms": 205407, "exploitability": 0.00665285},
    {"iteration": 8020001, "current_time_ms": 205595, "exploitability": 0.00663918},
    {"iteration": 8030001, "current_time_ms": 205772, "exploitability": 0.00660419},
    {"iteration": 8040001, "current_time_ms": 205959, "exploitability": 0.00656811},
    {"iteration": 8050001, "current_time_ms": 206139, "exploitability": 0.0065505},
    {"iteration": 8060001, "current_time_ms": 206310, "exploitability": 0.00655769},
    {"iteration": 8070001, "current_time_ms": 206488, "exploitability": 0.00657983},
    {"iteration": 8080001, "current_time_ms": 206666, "exploitability": 0.00660437},
    {"iteration": 8090001, "current_time_ms": 206840, "exploitability": 0.0066243},
    {"iteration": 8100001, "current_time_ms": 207021, "exploitability": 0.00663481},
    {"iteration": 8110001, "current_time_ms": 207208, "exploitability": 0.00663449},
    {"iteration": 8120001, "current_time_ms": 207386, "exploitability": 0.00661619},
    {"iteration": 8130001, "current_time_ms": 207569, "exploitability": 0.00658196},
    {"iteration": 8140001, "current_time_ms": 207757, "exploitability": 0.00654871},
    {"iteration": 8150001, "current_time_ms": 207940, "exploitability": 0.00652793},
    {"iteration": 8160001, "current_time_ms": 208132, "exploitability": 0.00653194},
    {"iteration": 8170001, "current_time_ms": 208306, "exploitability": 0.00656147},
    {"iteration": 8180001, "current_time_ms": 208479, "exploitability": 0.00658003},
    {"iteration": 8190001, "current_time_ms": 208660, "exploitability": 0.00658143},
    {"iteration": 8200001, "current_time_ms": 208846, "exploitability": 0.0065769},
    {"iteration": 8210001, "current_time_ms": 209026, "exploitability": 0.00656494},
    {"iteration": 8220001, "current_time_ms": 209211, "exploitability": 0.00655956},
    {"iteration": 8230001, "current_time_ms": 209393, "exploitability": 0.0065568},
    {"iteration": 8240001, "current_time_ms": 209574, "exploitability": 0.00655061},
    {"iteration": 8250001, "current_time_ms": 209757, "exploitability": 0.00654239},
    {"iteration": 8260001, "current_time_ms": 209938, "exploitability": 0.00653814},
    {"iteration": 8270001, "current_time_ms": 210113, "exploitability": 0.00654843},
    {"iteration": 8280001, "current_time_ms": 210301, "exploitability": 0.00655201},
    {"iteration": 8290001, "current_time_ms": 210479, "exploitability": 0.00654611},
    {"iteration": 8300001, "current_time_ms": 210658, "exploitability": 0.00653598},
    {"iteration": 8310001, "current_time_ms": 210830, "exploitability": 0.00652138},
    {"iteration": 8320001, "current_time_ms": 211009, "exploitability": 0.00651027},
    {"iteration": 8330001, "current_time_ms": 211190, "exploitability": 0.00650572},
    {"iteration": 8340001, "current_time_ms": 211370, "exploitability": 0.00651027},
    {"iteration": 8350001, "current_time_ms": 211547, "exploitability": 0.00652696},
    {"iteration": 8360001, "current_time_ms": 211723, "exploitability": 0.00654785},
    {"iteration": 8370001, "current_time_ms": 211902, "exploitability": 0.00657908},
    {"iteration": 8380001, "current_time_ms": 212080, "exploitability": 0.00660896},
    {"iteration": 8390001, "current_time_ms": 212282, "exploitability": 0.00660405},
    {"iteration": 8400001, "current_time_ms": 212458, "exploitability": 0.00657267},
    {"iteration": 8410001, "current_time_ms": 212629, "exploitability": 0.00651893},
    {"iteration": 8420001, "current_time_ms": 212802, "exploitability": 0.00646085},
    {"iteration": 8430001, "current_time_ms": 212973, "exploitability": 0.00641203},
    {"iteration": 8440001, "current_time_ms": 213141, "exploitability": 0.00638089},
    {"iteration": 8450001, "current_time_ms": 213311, "exploitability": 0.00637114},
    {"iteration": 8460001, "current_time_ms": 213490, "exploitability": 0.00639348},
    {"iteration": 8470001, "current_time_ms": 213669, "exploitability": 0.00644125},
    {"iteration": 8480001, "current_time_ms": 213843, "exploitability": 0.00649539},
    {"iteration": 8490001, "current_time_ms": 214017, "exploitability": 0.0065319},
    {"iteration": 8500001, "current_time_ms": 214194, "exploitability": 0.0065248},
    {"iteration": 8510001, "current_time_ms": 214370, "exploitability": 0.00648684},
    {"iteration": 8520001, "current_time_ms": 214544, "exploitability": 0.00643989},
    {"iteration": 8530001, "current_time_ms": 214716, "exploitability": 0.00639205},
    {"iteration": 8540001, "current_time_ms": 214898, "exploitability": 0.00635548},
    {"iteration": 8550001, "current_time_ms": 215078, "exploitability": 0.00632806},
    {"iteration": 8560001, "current_time_ms": 215260, "exploitability": 0.00632174},
    {"iteration": 8570001, "current_time_ms": 215439, "exploitability": 0.00633572},
    {"iteration": 8580001, "current_time_ms": 215621, "exploitability": 0.00637917},
    {"iteration": 8590001, "current_time_ms": 215799, "exploitability": 0.00641524},
    {"iteration": 8600001, "current_time_ms": 215980, "exploitability": 0.00645044},
    {"iteration": 8610001, "current_time_ms": 216170, "exploitability": 0.00648051},
    {"iteration": 8620001, "current_time_ms": 216358, "exploitability": 0.00648306},
    {"iteration": 8630001, "current_time_ms": 216535, "exploitability": 0.00646308},
    {"iteration": 8640001, "current_time_ms": 216710, "exploitability": 0.00643669},
    {"iteration": 8650001, "current_time_ms": 216883, "exploitability": 0.00639814},
    {"iteration": 8660001, "current_time_ms": 217061, "exploitability": 0.0063597},
    {"iteration": 8670001, "current_time_ms": 217239, "exploitability": 0.0063353},
    {"iteration": 8680001, "current_time_ms": 217415, "exploitability": 0.00633088},
    {"iteration": 8690001, "current_time_ms": 217599, "exploitability": 0.00635156},
    {"iteration": 8700001, "current_time_ms": 217778, "exploitability": 0.00638967},
    {"iteration": 8710001, "current_time_ms": 217955, "exploitability": 0.00642949},
    {"iteration": 8720001, "current_time_ms": 218131, "exploitability": 0.00645501},
    {"iteration": 8730001, "current_time_ms": 218298, "exploitability": 0.0064447},
    {"iteration": 8740001, "current_time_ms": 218470, "exploitability": 0.00640321},
    {"iteration": 8750001, "current_time_ms": 218649, "exploitability": 0.00635301},
    {"iteration": 8760001, "current_time_ms": 218825, "exploitability": 0.00630784},
    {"iteration": 8770001, "current_time_ms": 219003, "exploitability": 0.00628087},
    {"iteration": 8780001, "current_time_ms": 219182, "exploitability": 0.00627625},
    {"iteration": 8790001, "current_time_ms": 219360, "exploitability": 0.00630161},
    {"iteration": 8800001, "current_time_ms": 219537, "exploitability": 0.00633348},
    {"iteration": 8810001, "current_time_ms": 219711, "exploitability": 0.00638738},
    {"iteration": 8820001, "current_time_ms": 219886, "exploitability": 0.00642214},
    {"iteration": 8830001, "current_time_ms": 220060, "exploitability": 0.00643577},
    {"iteration": 8840001, "current_time_ms": 220235, "exploitability": 0.00640331},
    {"iteration": 8850001, "current_time_ms": 220412, "exploitability": 0.00635159},
    {"iteration": 8860001, "current_time_ms": 220587, "exploitability": 0.00630225},
    {"iteration": 8870001, "current_time_ms": 220762, "exploitability": 0.00626505},
    {"iteration": 8880001, "current_time_ms": 220939, "exploitability": 0.0062468},
    {"iteration": 8890001, "current_time_ms": 221125, "exploitability": 0.00624704},
    {"iteration": 8900001, "current_time_ms": 221309, "exploitability": 0.00627267},
    {"iteration": 8910001, "current_time_ms": 221486, "exploitability": 0.00629931},
    {"iteration": 8920001, "current_time_ms": 221669, "exploitability": 0.00632774},
    {"iteration": 8930001, "current_time_ms": 221845, "exploitability": 0.00635083},
    {"iteration": 8940001, "current_time_ms": 222021, "exploitability": 0.00635513},
    {"iteration": 8950001, "current_time_ms": 222198, "exploitability": 0.00634705},
    {"iteration": 8960001, "current_time_ms": 222377, "exploitability": 0.00633453},
    {"iteration": 8970001, "current_time_ms": 222555, "exploitability": 0.00631265},
    {"iteration": 8980001, "current_time_ms": 222736, "exploitability": 0.00628609},
    {"iteration": 8990001, "current_time_ms": 222913, "exploitability": 0.00626389},
    {"iteration": 9000001, "current_time_ms": 223087, "exploitability": 0.00625289},
    {"iteration": 9010001, "current_time_ms": 223260, "exploitability": 0.00625602},
    {"iteration": 9020001, "current_time_ms": 223476, "exploitability": 0.00627018},
    {"iteration": 9030001, "current_time_ms": 223814, "exploitability": 0.00629635},
    {"iteration": 9040001, "current_time_ms": 224130, "exploitability": 0.0063177},
    {"iteration": 9050001, "current_time_ms": 224448, "exploitability": 0.00633172},
    {"iteration": 9060001, "current_time_ms": 224787, "exploitability": 0.00633482},
    {"iteration": 9070001, "current_time_ms": 225108, "exploitability": 0.00632445},
    {"iteration": 9080001, "current_time_ms": 225481, "exploitability": 0.00630101},
    {"iteration": 9090001, "current_time_ms": 225829, "exploitability": 0.00627005},
    {"iteration": 9100001, "current_time_ms": 226128, "exploitability": 0.00624},
    {"iteration": 9110001, "current_time_ms": 226448, "exploitability": 0.00620717},
    {"iteration": 9120001, "current_time_ms": 226809, "exploitability": 0.00618185},
    {"iteration": 9130001, "current_time_ms": 227171, "exploitability": 0.00616921},
    {"iteration": 9140001, "current_time_ms": 227496, "exploitability": 0.00617176},
    {"iteration": 9150001, "current_time_ms": 227838, "exploitability": 0.00619061},
    {"iteration": 9160001, "current_time_ms": 228203, "exploitability": 0.00622442},
    {"iteration": 9170001, "current_time_ms": 228606, "exploitability": 0.00626566},
    {"iteration": 9180001, "current_time_ms": 228946, "exploitability": 0.00629467},
    {"iteration": 9190001, "current_time_ms": 229240, "exploitability": 0.00629526},
    {"iteration": 9200001, "current_time_ms": 229419, "exploitability": 0.00627553},
    {"iteration": 9210001, "current_time_ms": 229604, "exploitability": 0.00623224},
    {"iteration": 9220001, "current_time_ms": 229783, "exploitability": 0.00618043},
    {"iteration": 9230001, "current_time_ms": 229959, "exploitability": 0.00614039},
    {"iteration": 9240001, "current_time_ms": 230134, "exploitability": 0.00612587},
    {"iteration": 9250001, "current_time_ms": 230310, "exploitability": 0.00613268},
    {"iteration": 9260001, "current_time_ms": 230486, "exploitability": 0.00615678},
    {"iteration": 9270001, "current_time_ms": 230661, "exploitability": 0.00618365},
    {"iteration": 9280001, "current_time_ms": 230839, "exploitability": 0.00620785},
    {"iteration": 9290001, "current_time_ms": 231253, "exploitability": 0.00622911},
    {"iteration": 9300001, "current_time_ms": 231614, "exploitability": 0.00623318},
    {"iteration": 9310001, "current_time_ms": 231942, "exploitability": 0.00621634},
    {"iteration": 9320001, "current_time_ms": 232283, "exploitability": 0.00618394},
    {"iteration": 9330001, "current_time_ms": 232642, "exploitability": 0.00615227},
    {"iteration": 9340001, "current_time_ms": 232921, "exploitability": 0.00612936},
    {"iteration": 9350001, "current_time_ms": 233273, "exploitability": 0.00612119},
    {"iteration": 9360001, "current_time_ms": 233597, "exploitability": 0.00612308},
    {"iteration": 9370001, "current_time_ms": 233945, "exploitability": 0.00613508},
    {"iteration": 9380001, "current_time_ms": 234262, "exploitability": 0.006148},
    {"iteration": 9390001, "current_time_ms": 234627, "exploitability": 0.00615459},
    {"iteration": 9400001, "current_time_ms": 234998, "exploitability": 0.00616658},
    {"iteration": 9410001, "current_time_ms": 235391, "exploitability": 0.00617847},
    {"iteration": 9420001, "current_time_ms": 235764, "exploitability": 0.00618826},
    {"iteration": 9430001, "current_time_ms": 235951, "exploitability": 0.00618541},
    {"iteration": 9440001, "current_time_ms": 236146, "exploitability": 0.00617504},
    {"iteration": 9450001, "current_time_ms": 236332, "exploitability": 0.00616034},
    {"iteration": 9460001, "current_time_ms": 236510, "exploitability": 0.00615011},
    {"iteration": 9470001, "current_time_ms": 236691, "exploitability": 0.00614598},
    {"iteration": 9480001, "current_time_ms": 236879, "exploitability": 0.00614569},
    {"iteration": 9490001, "current_time_ms": 237064, "exploitability": 0.00614775},
    {"iteration": 9500001, "current_time_ms": 237249, "exploitability": 0.00614896},
    {"iteration": 9510001, "current_time_ms": 237426, "exploitability": 0.00614885},
    {"iteration": 9520001, "current_time_ms": 237616, "exploitability": 0.00615277},
    {"iteration": 9530001, "current_time_ms": 237803, "exploitability": 0.00615545},
    {"iteration": 9540001, "current_time_ms": 237990, "exploitability": 0.00615254},
    {"iteration": 9550001, "current_time_ms": 238172, "exploitability": 0.00615101},
    {"iteration": 9560001, "current_time_ms": 238353, "exploitability": 0.00615721},
    {"iteration": 9570001, "current_time_ms": 238600, "exploitability": 0.00617169},
    {"iteration": 9580001, "current_time_ms": 238929, "exploitability": 0.00619156},
    {"iteration": 9590001, "current_time_ms": 239283, "exploitability": 0.00620544},
    {"iteration": 9600001, "current_time_ms": 239617, "exploitability": 0.0062096},
    {"iteration": 9610001, "current_time_ms": 239960, "exploitability": 0.0061965},
    {"iteration": 9620001, "current_time_ms": 240327, "exploitability": 0.00617076},
    {"iteration": 9630001, "current_time_ms": 240645, "exploitability": 0.0061384},
    {"iteration": 9640001, "current_time_ms": 241023, "exploitability": 0.00610552},
    {"iteration": 9650001, "current_time_ms": 241371, "exploitability": 0.00607613},
    {"iteration": 9660001, "current_time_ms": 241742, "exploitability": 0.00606555},
    {"iteration": 9670001, "current_time_ms": 242071, "exploitability": 0.00607719},
    {"iteration": 9680001, "current_time_ms": 242432, "exploitability": 0.00611607},
    {"iteration": 9690001, "current_time_ms": 242798, "exploitability": 0.00616624},
    {"iteration": 9700001, "current_time_ms": 243135, "exploitability": 0.00620822},
    {"iteration": 9710001, "current_time_ms": 243479, "exploitability": 0.00621397},
    {"iteration": 9720001, "current_time_ms": 243802, "exploitability": 0.00620526},
    {"iteration": 9730001, "current_time_ms": 244163, "exploitability": 0.0061803},
    {"iteration": 9740001, "current_time_ms": 244484, "exploitability": 0.00613915},
    {"iteration": 9750001, "current_time_ms": 244861, "exploitability": 0.00609451},
    {"iteration": 9760001, "current_time_ms": 245236, "exploitability": 0.0060542},
    {"iteration": 9770001, "current_time_ms": 245542, "exploitability": 0.00602959},
    {"iteration": 9780001, "current_time_ms": 245889, "exploitability": 0.00602159},
    {"iteration": 9790001, "current_time_ms": 246267, "exploitability": 0.00603871},
    {"iteration": 9800001, "current_time_ms": 246669, "exploitability": 0.00607702},
    {"iteration": 9810001, "current_time_ms": 247030, "exploitability": 0.00612414},
    {"iteration": 9820001, "current_time_ms": 247354, "exploitability": 0.00616862},
    {"iteration": 9830001, "current_time_ms": 247712, "exploitability": 0.00618365},
    {"iteration": 9840001, "current_time_ms": 248053, "exploitability": 0.00617852},
    {"iteration": 9850001, "current_time_ms": 248401, "exploitability": 0.00614898},
    {"iteration": 9860001, "current_time_ms": 248738, "exploitability": 0.00610981},
    {"iteration": 9870001, "current_time_ms": 249067, "exploitability": 0.00606687},
    {"iteration": 9880001, "current_time_ms": 249422, "exploitability": 0.00602967},
    {"iteration": 9890001, "current_time_ms": 249725, "exploitability": 0.00600376},
    {"iteration": 9900001, "current_time_ms": 250084, "exploitability": 0.00599462},
    {"iteration": 9910001, "current_time_ms": 250401, "exploitability": 0.00601067},
    {"iteration": 9920001, "current_time_ms": 250763, "exploitability": 0.00605108},
    {"iteration": 9930001, "current_time_ms": 251117, "exploitability": 0.00609986},
    {"iteration": 9940001, "current_time_ms": 251547, "exploitability": 0.00614237},
    {"iteration": 9950001, "current_time_ms": 251916, "exploitability": 0.00616545},
    {"iteration": 9960001, "current_time_ms": 252297, "exploitability": 0.00615281},
    {"iteration": 9970001, "current_time_ms": 252651, "exploitability": 0.00611681},
    {"iteration": 9980001, "current_time_ms": 252992, "exploitability": 0.00607334},
    {"iteration": 9990001, "current_time_ms": 253348, "exploitability": 0.00603728},
    {"iteration": 10000001, "current_time_ms": 253667, "exploitability": 0.00601951},
  ]
}


==> plots/backup/ib__47_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 47,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1920, "exploitability": 1.29472},
    {"iteration": 20001, "current_time_ms": 3399, "exploitability": 1.02265},
    {"iteration": 30001, "current_time_ms": 4751, "exploitability": 0.889793},
    {"iteration": 40001, "current_time_ms": 5462, "exploitability": 0.796624},
    {"iteration": 50001, "current_time_ms": 6159, "exploitability": 0.735794},
    {"iteration": 60001, "current_time_ms": 6856, "exploitability": 0.68446},
    {"iteration": 70001, "current_time_ms": 8158, "exploitability": 0.647901},
    {"iteration": 80001, "current_time_ms": 9368, "exploitability": 0.628897},
    {"iteration": 90001, "current_time_ms": 10624, "exploitability": 0.607317},
    {"iteration": 100001, "current_time_ms": 11884, "exploitability": 0.588212},
    {"iteration": 110001, "current_time_ms": 13109, "exploitability": 0.569829},
    {"iteration": 120001, "current_time_ms": 14391, "exploitability": 0.549134},
    {"iteration": 130001, "current_time_ms": 15669, "exploitability": 0.532729},
    {"iteration": 140001, "current_time_ms": 16934, "exploitability": 0.521218},
    {"iteration": 150001, "current_time_ms": 18257, "exploitability": 0.509989},
    {"iteration": 160001, "current_time_ms": 19613, "exploitability": 0.496085},
    {"iteration": 170001, "current_time_ms": 20766, "exploitability": 0.483323},
    {"iteration": 180001, "current_time_ms": 21475, "exploitability": 0.47015},
    {"iteration": 190001, "current_time_ms": 22555, "exploitability": 0.459403},
    {"iteration": 200001, "current_time_ms": 23854, "exploitability": 0.449615},
    {"iteration": 210001, "current_time_ms": 25269, "exploitability": 0.441275},
    {"iteration": 220001, "current_time_ms": 26615, "exploitability": 0.43436},
    {"iteration": 230001, "current_time_ms": 27858, "exploitability": 0.42896},
    {"iteration": 240001, "current_time_ms": 29117, "exploitability": 0.422375},
    {"iteration": 250001, "current_time_ms": 30534, "exploitability": 0.416305},
    {"iteration": 260001, "current_time_ms": 32059, "exploitability": 0.41},
    {"iteration": 270001, "current_time_ms": 33278, "exploitability": 0.403561},
    {"iteration": 280001, "current_time_ms": 34456, "exploitability": 0.395992},
    {"iteration": 290001, "current_time_ms": 35275, "exploitability": 0.388911},
    {"iteration": 300001, "current_time_ms": 36072, "exploitability": 0.383281},
    {"iteration": 310001, "current_time_ms": 36858, "exploitability": 0.378431},
    {"iteration": 320001, "current_time_ms": 37653, "exploitability": 0.375267},
    {"iteration": 330001, "current_time_ms": 38441, "exploitability": 0.371757},
    {"iteration": 340001, "current_time_ms": 39239, "exploitability": 0.36801},
    {"iteration": 350001, "current_time_ms": 40011, "exploitability": 0.363919},
    {"iteration": 360001, "current_time_ms": 40781, "exploitability": 0.360562},
    {"iteration": 370001, "current_time_ms": 41569, "exploitability": 0.357516},
    {"iteration": 380001, "current_time_ms": 42328, "exploitability": 0.35503},
    {"iteration": 390001, "current_time_ms": 43124, "exploitability": 0.353003},
    {"iteration": 400001, "current_time_ms": 43917, "exploitability": 0.350212},
    {"iteration": 410001, "current_time_ms": 44710, "exploitability": 0.346381},
    {"iteration": 420001, "current_time_ms": 45522, "exploitability": 0.341988},
    {"iteration": 430001, "current_time_ms": 46323, "exploitability": 0.337426},
    {"iteration": 440001, "current_time_ms": 47119, "exploitability": 0.334648},
    {"iteration": 450001, "current_time_ms": 47904, "exploitability": 0.332543},
    {"iteration": 460001, "current_time_ms": 48681, "exploitability": 0.329722},
    {"iteration": 470001, "current_time_ms": 49439, "exploitability": 0.327194},
    {"iteration": 480001, "current_time_ms": 50229, "exploitability": 0.32504},
    {"iteration": 490001, "current_time_ms": 51108, "exploitability": 0.323409},
    {"iteration": 500001, "current_time_ms": 51958, "exploitability": 0.322083},
    {"iteration": 510001, "current_time_ms": 53337, "exploitability": 0.321214},
    {"iteration": 520001, "current_time_ms": 54809, "exploitability": 0.320245},
    {"iteration": 530001, "current_time_ms": 56264, "exploitability": 0.319025},
    {"iteration": 540001, "current_time_ms": 57785, "exploitability": 0.318269},
    {"iteration": 550001, "current_time_ms": 59311, "exploitability": 0.317844},
    {"iteration": 560001, "current_time_ms": 60803, "exploitability": 0.31702},
    {"iteration": 570001, "current_time_ms": 62301, "exploitability": 0.316067},
    {"iteration": 580001, "current_time_ms": 63755, "exploitability": 0.315611},
    {"iteration": 590001, "current_time_ms": 65186, "exploitability": 0.314986},
    {"iteration": 600001, "current_time_ms": 66692, "exploitability": 0.314122},
    {"iteration": 610001, "current_time_ms": 68163, "exploitability": 0.313146},
    {"iteration": 620001, "current_time_ms": 69677, "exploitability": 0.312915},
    {"iteration": 630001, "current_time_ms": 71184, "exploitability": 0.311686},
    {"iteration": 640001, "current_time_ms": 72702, "exploitability": 0.310213},
    {"iteration": 650001, "current_time_ms": 74199, "exploitability": 0.308659},
    {"iteration": 660001, "current_time_ms": 75689, "exploitability": 0.307279},
    {"iteration": 670001, "current_time_ms": 77186, "exploitability": 0.305419},
    {"iteration": 680001, "current_time_ms": 78659, "exploitability": 0.303425},
    {"iteration": 690001, "current_time_ms": 80109, "exploitability": 0.301049},
    {"iteration": 700001, "current_time_ms": 81343, "exploitability": 0.298304},
    {"iteration": 710001, "current_time_ms": 82814, "exploitability": 0.295778},
    {"iteration": 720001, "current_time_ms": 84378, "exploitability": 0.293818},
    {"iteration": 730001, "current_time_ms": 85943, "exploitability": 0.292077},
    {"iteration": 740001, "current_time_ms": 87465, "exploitability": 0.290655},
    {"iteration": 750001, "current_time_ms": 89011, "exploitability": 0.289021},
    {"iteration": 760001, "current_time_ms": 90558, "exploitability": 0.287348},
    {"iteration": 770001, "current_time_ms": 92043, "exploitability": 0.285978},
    {"iteration": 780001, "current_time_ms": 93594, "exploitability": 0.28428},
    {"iteration": 790001, "current_time_ms": 95389, "exploitability": 0.282443},
    {"iteration": 800001, "current_time_ms": 96975, "exploitability": 0.281083},
    {"iteration": 810001, "current_time_ms": 98558, "exploitability": 0.279788},
    {"iteration": 820001, "current_time_ms": 100117, "exploitability": 0.278515},
    {"iteration": 830001, "current_time_ms": 101367, "exploitability": 0.277048},
    {"iteration": 840001, "current_time_ms": 102296, "exploitability": 0.275858},
    {"iteration": 850001, "current_time_ms": 103790, "exploitability": 0.274997},
    {"iteration": 860001, "current_time_ms": 105270, "exploitability": 0.274364},
    {"iteration": 870001, "current_time_ms": 106789, "exploitability": 0.273674},
    {"iteration": 880001, "current_time_ms": 108406, "exploitability": 0.27281},
    {"iteration": 890001, "current_time_ms": 109514, "exploitability": 0.272019},
    {"iteration": 900001, "current_time_ms": 110314, "exploitability": 0.271591},
    {"iteration": 910001, "current_time_ms": 111169, "exploitability": 0.271435},
    {"iteration": 920001, "current_time_ms": 112012, "exploitability": 0.271064},
    {"iteration": 930001, "current_time_ms": 112872, "exploitability": 0.270802},
    {"iteration": 940001, "current_time_ms": 113704, "exploitability": 0.27056},
    {"iteration": 950001, "current_time_ms": 114550, "exploitability": 0.270394},
    {"iteration": 960001, "current_time_ms": 115375, "exploitability": 0.270557},
    {"iteration": 970001, "current_time_ms": 116211, "exploitability": 0.270651},
    {"iteration": 980001, "current_time_ms": 117046, "exploitability": 0.270582},
    {"iteration": 990001, "current_time_ms": 117877, "exploitability": 0.270153},
    {"iteration": 1000001, "current_time_ms": 118729, "exploitability": 0.269547},
    {"iteration": 1010001, "current_time_ms": 119565, "exploitability": 0.268869},
    {"iteration": 1020001, "current_time_ms": 120414, "exploitability": 0.267929},
    {"iteration": 1030001, "current_time_ms": 121364, "exploitability": 0.267019},
    {"iteration": 1040001, "current_time_ms": 122209, "exploitability": 0.265861},
    {"iteration": 1050001, "current_time_ms": 123001, "exploitability": 0.264901},
    {"iteration": 1060001, "current_time_ms": 124054, "exploitability": 0.264047},
    {"iteration": 1070001, "current_time_ms": 125743, "exploitability": 0.262992},
    {"iteration": 1080001, "current_time_ms": 127190, "exploitability": 0.261917},
    {"iteration": 1090001, "current_time_ms": 128730, "exploitability": 0.260843},
    {"iteration": 1100001, "current_time_ms": 130256, "exploitability": 0.259771},
    {"iteration": 1110001, "current_time_ms": 131854, "exploitability": 0.258581},
    {"iteration": 1120001, "current_time_ms": 133371, "exploitability": 0.257412},
    {"iteration": 1130001, "current_time_ms": 134937, "exploitability": 0.256484},
    {"iteration": 1140001, "current_time_ms": 136483, "exploitability": 0.255265},
    {"iteration": 1150001, "current_time_ms": 137960, "exploitability": 0.25417},
    {"iteration": 1160001, "current_time_ms": 139648, "exploitability": 0.253432},
    {"iteration": 1170001, "current_time_ms": 141216, "exploitability": 0.252665},
    {"iteration": 1180001, "current_time_ms": 142771, "exploitability": 0.251741},
    {"iteration": 1190001, "current_time_ms": 144358, "exploitability": 0.250965},
    {"iteration": 1200001, "current_time_ms": 145904, "exploitability": 0.250098},
    {"iteration": 1210001, "current_time_ms": 147454, "exploitability": 0.249135},
    {"iteration": 1220001, "current_time_ms": 148536, "exploitability": 0.248307},
    {"iteration": 1230001, "current_time_ms": 150030, "exploitability": 0.247498},
    {"iteration": 1240001, "current_time_ms": 151607, "exploitability": 0.246387},
    {"iteration": 1250001, "current_time_ms": 152855, "exploitability": 0.245262},
    {"iteration": 1260001, "current_time_ms": 153692, "exploitability": 0.244002},
    {"iteration": 1270001, "current_time_ms": 154514, "exploitability": 0.242732},
    {"iteration": 1280001, "current_time_ms": 155451, "exploitability": 0.241896},
    {"iteration": 1290001, "current_time_ms": 156324, "exploitability": 0.241159},
    {"iteration": 1300001, "current_time_ms": 157124, "exploitability": 0.240384},
    {"iteration": 1310001, "current_time_ms": 157921, "exploitability": 0.239595},
    {"iteration": 1320001, "current_time_ms": 158748, "exploitability": 0.238902},
    {"iteration": 1330001, "current_time_ms": 159590, "exploitability": 0.238187},
    {"iteration": 1340001, "current_time_ms": 160435, "exploitability": 0.237764},
    {"iteration": 1350001, "current_time_ms": 161245, "exploitability": 0.237412},
    {"iteration": 1360001, "current_time_ms": 162067, "exploitability": 0.236854},
    {"iteration": 1370001, "current_time_ms": 162895, "exploitability": 0.236307},
    {"iteration": 1380001, "current_time_ms": 163729, "exploitability": 0.235791},
    {"iteration": 1390001, "current_time_ms": 164564, "exploitability": 0.235233},
    {"iteration": 1400001, "current_time_ms": 165412, "exploitability": 0.234646},
    {"iteration": 1410001, "current_time_ms": 166243, "exploitability": 0.233961},
    {"iteration": 1420001, "current_time_ms": 167083, "exploitability": 0.233226},
    {"iteration": 1430001, "current_time_ms": 167904, "exploitability": 0.232672},
    {"iteration": 1440001, "current_time_ms": 168754, "exploitability": 0.231839},
    {"iteration": 1450001, "current_time_ms": 169577, "exploitability": 0.231151},
    {"iteration": 1460001, "current_time_ms": 170423, "exploitability": 0.230465},
    {"iteration": 1470001, "current_time_ms": 171268, "exploitability": 0.229734},
    {"iteration": 1480001, "current_time_ms": 172108, "exploitability": 0.228996},
    {"iteration": 1490001, "current_time_ms": 172969, "exploitability": 0.228261},
    {"iteration": 1500001, "current_time_ms": 173812, "exploitability": 0.227538},
    {"iteration": 1510001, "current_time_ms": 174646, "exploitability": 0.226918},
    {"iteration": 1520001, "current_time_ms": 175463, "exploitability": 0.22639},
    {"iteration": 1530001, "current_time_ms": 176282, "exploitability": 0.226073},
    {"iteration": 1540001, "current_time_ms": 177110, "exploitability": 0.225771},
    {"iteration": 1550001, "current_time_ms": 177979, "exploitability": 0.225476},
    {"iteration": 1560001, "current_time_ms": 178798, "exploitability": 0.225123},
    {"iteration": 1570001, "current_time_ms": 179611, "exploitability": 0.224665},
    {"iteration": 1580001, "current_time_ms": 180441, "exploitability": 0.224012},
    {"iteration": 1590001, "current_time_ms": 181275, "exploitability": 0.22341},
    {"iteration": 1600001, "current_time_ms": 182389, "exploitability": 0.223195},
    {"iteration": 1610001, "current_time_ms": 183890, "exploitability": 0.223072},
    {"iteration": 1620001, "current_time_ms": 185407, "exploitability": 0.223139},
    {"iteration": 1630001, "current_time_ms": 186970, "exploitability": 0.223137},
    {"iteration": 1640001, "current_time_ms": 188621, "exploitability": 0.223088},
    {"iteration": 1650001, "current_time_ms": 190156, "exploitability": 0.222904},
    {"iteration": 1660001, "current_time_ms": 191686, "exploitability": 0.22283},
    {"iteration": 1670001, "current_time_ms": 193166, "exploitability": 0.22271},
    {"iteration": 1680001, "current_time_ms": 194747, "exploitability": 0.222598},
    {"iteration": 1690001, "current_time_ms": 196292, "exploitability": 0.222259},
    {"iteration": 1700001, "current_time_ms": 197808, "exploitability": 0.221797},
    {"iteration": 1710001, "current_time_ms": 199345, "exploitability": 0.221355},
    {"iteration": 1720001, "current_time_ms": 200872, "exploitability": 0.22086},
    {"iteration": 1730001, "current_time_ms": 202381, "exploitability": 0.220258},
    {"iteration": 1740001, "current_time_ms": 203557, "exploitability": 0.219713},
    {"iteration": 1750001, "current_time_ms": 204490, "exploitability": 0.219069},
    {"iteration": 1760001, "current_time_ms": 206007, "exploitability": 0.218301},
    {"iteration": 1770001, "current_time_ms": 206972, "exploitability": 0.217421},
    {"iteration": 1780001, "current_time_ms": 207815, "exploitability": 0.216625},
    {"iteration": 1790001, "current_time_ms": 208645, "exploitability": 0.215906},
    {"iteration": 1800001, "current_time_ms": 209488, "exploitability": 0.215218},
    {"iteration": 1810001, "current_time_ms": 210308, "exploitability": 0.214808},
    {"iteration": 1820001, "current_time_ms": 211155, "exploitability": 0.214404},
    {"iteration": 1830001, "current_time_ms": 211991, "exploitability": 0.214142},
    {"iteration": 1840001, "current_time_ms": 212821, "exploitability": 0.213876},
    {"iteration": 1850001, "current_time_ms": 213632, "exploitability": 0.21358},
    {"iteration": 1860001, "current_time_ms": 214469, "exploitability": 0.213235},
    {"iteration": 1870001, "current_time_ms": 215302, "exploitability": 0.212944},
    {"iteration": 1880001, "current_time_ms": 216160, "exploitability": 0.212669},
    {"iteration": 1890001, "current_time_ms": 216991, "exploitability": 0.212487},
    {"iteration": 1900001, "current_time_ms": 217832, "exploitability": 0.212194},
    {"iteration": 1910001, "current_time_ms": 218668, "exploitability": 0.211835},
    {"iteration": 1920001, "current_time_ms": 219495, "exploitability": 0.211367},
    {"iteration": 1930001, "current_time_ms": 220327, "exploitability": 0.210844},
    {"iteration": 1940001, "current_time_ms": 221148, "exploitability": 0.210167},
    {"iteration": 1950001, "current_time_ms": 221986, "exploitability": 0.209473},
    {"iteration": 1960001, "current_time_ms": 222782, "exploitability": 0.208801},
    {"iteration": 1970001, "current_time_ms": 223633, "exploitability": 0.208056},
    {"iteration": 1980001, "current_time_ms": 224480, "exploitability": 0.207317},
    {"iteration": 1990001, "current_time_ms": 225327, "exploitability": 0.206687},
    {"iteration": 2000001, "current_time_ms": 226172, "exploitability": 0.206079},
    {"iteration": 2010001, "current_time_ms": 227013, "exploitability": 0.205408},
    {"iteration": 2020001, "current_time_ms": 227871, "exploitability": 0.204734},
    {"iteration": 2030001, "current_time_ms": 228857, "exploitability": 0.204108},
    {"iteration": 2040001, "current_time_ms": 229743, "exploitability": 0.203413},
    {"iteration": 2050001, "current_time_ms": 230616, "exploitability": 0.202698},
    {"iteration": 2060001, "current_time_ms": 232155, "exploitability": 0.202053},
    {"iteration": 2070001, "current_time_ms": 233224, "exploitability": 0.201573},
    {"iteration": 2080001, "current_time_ms": 234070, "exploitability": 0.201119},
    {"iteration": 2090001, "current_time_ms": 234914, "exploitability": 0.200598},
    {"iteration": 2100001, "current_time_ms": 235753, "exploitability": 0.200136},
    {"iteration": 2110001, "current_time_ms": 236602, "exploitability": 0.199636},
    {"iteration": 2120001, "current_time_ms": 237456, "exploitability": 0.199178},
    {"iteration": 2130001, "current_time_ms": 238316, "exploitability": 0.198656},
    {"iteration": 2140001, "current_time_ms": 239130, "exploitability": 0.198084},
    {"iteration": 2150001, "current_time_ms": 239959, "exploitability": 0.197513},
    {"iteration": 2160001, "current_time_ms": 240804, "exploitability": 0.197009},
    {"iteration": 2170001, "current_time_ms": 241714, "exploitability": 0.196543},
    {"iteration": 2180001, "current_time_ms": 242665, "exploitability": 0.196023},
    {"iteration": 2190001, "current_time_ms": 244023, "exploitability": 0.195599},
    {"iteration": 2200001, "current_time_ms": 244967, "exploitability": 0.19523},
    {"iteration": 2210001, "current_time_ms": 245809, "exploitability": 0.194843},
    {"iteration": 2220001, "current_time_ms": 246655, "exploitability": 0.194447},
    {"iteration": 2230001, "current_time_ms": 247585, "exploitability": 0.19413},
    {"iteration": 2240001, "current_time_ms": 248812, "exploitability": 0.193995},
    {"iteration": 2250001, "current_time_ms": 249653, "exploitability": 0.193867},
    {"iteration": 2260001, "current_time_ms": 250488, "exploitability": 0.193766},
    {"iteration": 2270001, "current_time_ms": 251316, "exploitability": 0.193589},
    {"iteration": 2280001, "current_time_ms": 252129, "exploitability": 0.19328},
    {"iteration": 2290001, "current_time_ms": 252938, "exploitability": 0.192983},
    {"iteration": 2300001, "current_time_ms": 253857, "exploitability": 0.1927},
    {"iteration": 2310001, "current_time_ms": 254739, "exploitability": 0.19245},
    {"iteration": 2320001, "current_time_ms": 255607, "exploitability": 0.192194},
    {"iteration": 2330001, "current_time_ms": 256380, "exploitability": 0.191918},
    {"iteration": 2340001, "current_time_ms": 257199, "exploitability": 0.191603},
    {"iteration": 2350001, "current_time_ms": 258348, "exploitability": 0.191196},
    {"iteration": 2360001, "current_time_ms": 260185, "exploitability": 0.190839},
    {"iteration": 2370001, "current_time_ms": 261891, "exploitability": 0.190468},
    {"iteration": 2380001, "current_time_ms": 262979, "exploitability": 0.189995},
    {"iteration": 2390001, "current_time_ms": 263909, "exploitability": 0.189563},
    {"iteration": 2400001, "current_time_ms": 264774, "exploitability": 0.18911},
    {"iteration": 2410001, "current_time_ms": 265637, "exploitability": 0.188618},
    {"iteration": 2420001, "current_time_ms": 266915, "exploitability": 0.188225},
    {"iteration": 2430001, "current_time_ms": 267764, "exploitability": 0.187936},
    {"iteration": 2440001, "current_time_ms": 268634, "exploitability": 0.187518},
    {"iteration": 2450001, "current_time_ms": 269486, "exploitability": 0.187081},
    {"iteration": 2460001, "current_time_ms": 270335, "exploitability": 0.186614},
    {"iteration": 2470001, "current_time_ms": 271189, "exploitability": 0.186113},
    {"iteration": 2480001, "current_time_ms": 272019, "exploitability": 0.185618},
    {"iteration": 2490001, "current_time_ms": 272884, "exploitability": 0.185148},
    {"iteration": 2500001, "current_time_ms": 273718, "exploitability": 0.184631},
    {"iteration": 2510001, "current_time_ms": 274570, "exploitability": 0.184103},
    {"iteration": 2520001, "current_time_ms": 275414, "exploitability": 0.183603},
    {"iteration": 2530001, "current_time_ms": 276300, "exploitability": 0.183121},
    {"iteration": 2540001, "current_time_ms": 277142, "exploitability": 0.182662},
    {"iteration": 2550001, "current_time_ms": 277986, "exploitability": 0.182226},
    {"iteration": 2560001, "current_time_ms": 278830, "exploitability": 0.181771},
    {"iteration": 2570001, "current_time_ms": 279639, "exploitability": 0.181315},
    {"iteration": 2580001, "current_time_ms": 280495, "exploitability": 0.181007},
    {"iteration": 2590001, "current_time_ms": 281320, "exploitability": 0.180664},
    {"iteration": 2600001, "current_time_ms": 282136, "exploitability": 0.180237},
    {"iteration": 2610001, "current_time_ms": 282974, "exploitability": 0.179787},
    {"iteration": 2620001, "current_time_ms": 283797, "exploitability": 0.179428},
    {"iteration": 2630001, "current_time_ms": 284633, "exploitability": 0.179148},
    {"iteration": 2640001, "current_time_ms": 285467, "exploitability": 0.178868},
    {"iteration": 2650001, "current_time_ms": 286302, "exploitability": 0.178565},
    {"iteration": 2660001, "current_time_ms": 287686, "exploitability": 0.178275},
    {"iteration": 2670001, "current_time_ms": 289181, "exploitability": 0.178019},
    {"iteration": 2680001, "current_time_ms": 290725, "exploitability": 0.177836},
    {"iteration": 2690001, "current_time_ms": 292249, "exploitability": 0.177658},
    {"iteration": 2700001, "current_time_ms": 293764, "exploitability": 0.177535},
    {"iteration": 2710001, "current_time_ms": 295296, "exploitability": 0.17745},
    {"iteration": 2720001, "current_time_ms": 296778, "exploitability": 0.177295},
    {"iteration": 2730001, "current_time_ms": 298345, "exploitability": 0.177158},
    {"iteration": 2740001, "current_time_ms": 299815, "exploitability": 0.17697},
    {"iteration": 2750001, "current_time_ms": 301349, "exploitability": 0.176682},
    {"iteration": 2760001, "current_time_ms": 302909, "exploitability": 0.176441},
    {"iteration": 2770001, "current_time_ms": 304572, "exploitability": 0.176367},
    {"iteration": 2780001, "current_time_ms": 306065, "exploitability": 0.176283},
    {"iteration": 2790001, "current_time_ms": 307230, "exploitability": 0.176145},
    {"iteration": 2800001, "current_time_ms": 308068, "exploitability": 0.175911},
    {"iteration": 2810001, "current_time_ms": 308907, "exploitability": 0.1756},
    {"iteration": 2820001, "current_time_ms": 310413, "exploitability": 0.175239},
    {"iteration": 2830001, "current_time_ms": 311903, "exploitability": 0.17495},
    {"iteration": 2840001, "current_time_ms": 313340, "exploitability": 0.17466},
    {"iteration": 2850001, "current_time_ms": 314812, "exploitability": 0.174397},
    {"iteration": 2860001, "current_time_ms": 315699, "exploitability": 0.174166},
    {"iteration": 2870001, "current_time_ms": 316538, "exploitability": 0.174001},
    {"iteration": 2880001, "current_time_ms": 317435, "exploitability": 0.173747},
    {"iteration": 2890001, "current_time_ms": 318281, "exploitability": 0.173483},
    {"iteration": 2900001, "current_time_ms": 319140, "exploitability": 0.173141},
    {"iteration": 2910001, "current_time_ms": 319974, "exploitability": 0.172834},
    {"iteration": 2920001, "current_time_ms": 320849, "exploitability": 0.172526},
    {"iteration": 2930001, "current_time_ms": 321684, "exploitability": 0.172332},
    {"iteration": 2940001, "current_time_ms": 322529, "exploitability": 0.172081},
    {"iteration": 2950001, "current_time_ms": 323352, "exploitability": 0.171789},
    {"iteration": 2960001, "current_time_ms": 324188, "exploitability": 0.171512},
    {"iteration": 2970001, "current_time_ms": 325003, "exploitability": 0.171298},
    {"iteration": 2980001, "current_time_ms": 325826, "exploitability": 0.171156},
    {"iteration": 2990001, "current_time_ms": 326653, "exploitability": 0.170995},
    {"iteration": 3000001, "current_time_ms": 327463, "exploitability": 0.170841},
    {"iteration": 3010001, "current_time_ms": 328316, "exploitability": 0.170687},
    {"iteration": 3020001, "current_time_ms": 329156, "exploitability": 0.170532},
    {"iteration": 3030001, "current_time_ms": 329993, "exploitability": 0.170392},
    {"iteration": 3040001, "current_time_ms": 330841, "exploitability": 0.170153},
    {"iteration": 3050001, "current_time_ms": 331873, "exploitability": 0.169886},
    {"iteration": 3060001, "current_time_ms": 333369, "exploitability": 0.169673},
    {"iteration": 3070001, "current_time_ms": 334885, "exploitability": 0.169481},
    {"iteration": 3080001, "current_time_ms": 336362, "exploitability": 0.16932},
    {"iteration": 3090001, "current_time_ms": 337884, "exploitability": 0.169094},
    {"iteration": 3100001, "current_time_ms": 339341, "exploitability": 0.168877},
    {"iteration": 3110001, "current_time_ms": 341002, "exploitability": 0.168662},
    {"iteration": 3120001, "current_time_ms": 342620, "exploitability": 0.168495},
    {"iteration": 3130001, "current_time_ms": 344108, "exploitability": 0.168278},
    {"iteration": 3140001, "current_time_ms": 345612, "exploitability": 0.168056},
    {"iteration": 3150001, "current_time_ms": 347139, "exploitability": 0.167861},
    {"iteration": 3160001, "current_time_ms": 348681, "exploitability": 0.167686},
    {"iteration": 3170001, "current_time_ms": 350386, "exploitability": 0.167527},
    {"iteration": 3180001, "current_time_ms": 352027, "exploitability": 0.167329},
    {"iteration": 3190001, "current_time_ms": 353096, "exploitability": 0.167092},
    {"iteration": 3200001, "current_time_ms": 353918, "exploitability": 0.166868},
    {"iteration": 3210001, "current_time_ms": 354780, "exploitability": 0.166647},
    {"iteration": 3220001, "current_time_ms": 355602, "exploitability": 0.166422},
    {"iteration": 3230001, "current_time_ms": 356459, "exploitability": 0.166223},
    {"iteration": 3240001, "current_time_ms": 358022, "exploitability": 0.166091},
    {"iteration": 3250001, "current_time_ms": 359579, "exploitability": 0.165969},
    {"iteration": 3260001, "current_time_ms": 361039, "exploitability": 0.165853},
    {"iteration": 3270001, "current_time_ms": 362591, "exploitability": 0.165749},
    {"iteration": 3280001, "current_time_ms": 364120, "exploitability": 0.165668},
    {"iteration": 3290001, "current_time_ms": 365783, "exploitability": 0.165555},
    {"iteration": 3300001, "current_time_ms": 367336, "exploitability": 0.165445},
    {"iteration": 3310001, "current_time_ms": 368563, "exploitability": 0.16529},
    {"iteration": 3320001, "current_time_ms": 370118, "exploitability": 0.165144},
    {"iteration": 3330001, "current_time_ms": 371618, "exploitability": 0.164991},
    {"iteration": 3340001, "current_time_ms": 373070, "exploitability": 0.164929},
    {"iteration": 3350001, "current_time_ms": 374613, "exploitability": 0.164852},
    {"iteration": 3360001, "current_time_ms": 376258, "exploitability": 0.16475},
    {"iteration": 3370001, "current_time_ms": 377736, "exploitability": 0.164629},
    {"iteration": 3380001, "current_time_ms": 379448, "exploitability": 0.164525},
    {"iteration": 3390001, "current_time_ms": 381163, "exploitability": 0.164387},
    {"iteration": 3400001, "current_time_ms": 382717, "exploitability": 0.164224},
    {"iteration": 3410001, "current_time_ms": 384196, "exploitability": 0.164035},
    {"iteration": 3420001, "current_time_ms": 385364, "exploitability": 0.163856},
    {"iteration": 3430001, "current_time_ms": 386184, "exploitability": 0.163644},
    {"iteration": 3440001, "current_time_ms": 387064, "exploitability": 0.163407},
    {"iteration": 3450001, "current_time_ms": 387874, "exploitability": 0.163216},
    {"iteration": 3460001, "current_time_ms": 388728, "exploitability": 0.163086},
    {"iteration": 3470001, "current_time_ms": 389548, "exploitability": 0.16295},
    {"iteration": 3480001, "current_time_ms": 390385, "exploitability": 0.162778},
    {"iteration": 3490001, "current_time_ms": 391242, "exploitability": 0.162563},
    {"iteration": 3500001, "current_time_ms": 392078, "exploitability": 0.162333},
    {"iteration": 3510001, "current_time_ms": 392895, "exploitability": 0.162115},
    {"iteration": 3520001, "current_time_ms": 393715, "exploitability": 0.161873},
    {"iteration": 3530001, "current_time_ms": 394557, "exploitability": 0.161595},
    {"iteration": 3540001, "current_time_ms": 395399, "exploitability": 0.161274},
    {"iteration": 3550001, "current_time_ms": 396247, "exploitability": 0.160993},
    {"iteration": 3560001, "current_time_ms": 397057, "exploitability": 0.160728},
    {"iteration": 3570001, "current_time_ms": 398257, "exploitability": 0.160525},
    {"iteration": 3580001, "current_time_ms": 399833, "exploitability": 0.160247},
    {"iteration": 3590001, "current_time_ms": 400700, "exploitability": 0.15998},
    {"iteration": 3600001, "current_time_ms": 401530, "exploitability": 0.159738},
    {"iteration": 3610001, "current_time_ms": 402373, "exploitability": 0.159534},
    {"iteration": 3620001, "current_time_ms": 403223, "exploitability": 0.15938},
    {"iteration": 3630001, "current_time_ms": 404059, "exploitability": 0.159232},
    {"iteration": 3640001, "current_time_ms": 404896, "exploitability": 0.159066},
    {"iteration": 3650001, "current_time_ms": 405745, "exploitability": 0.158929},
    {"iteration": 3660001, "current_time_ms": 406595, "exploitability": 0.158778},
    {"iteration": 3670001, "current_time_ms": 407439, "exploitability": 0.158656},
    {"iteration": 3680001, "current_time_ms": 408281, "exploitability": 0.158533},
    {"iteration": 3690001, "current_time_ms": 409112, "exploitability": 0.15838},
    {"iteration": 3700001, "current_time_ms": 409954, "exploitability": 0.158244},
    {"iteration": 3710001, "current_time_ms": 410792, "exploitability": 0.158156},
    {"iteration": 3720001, "current_time_ms": 411632, "exploitability": 0.158104},
    {"iteration": 3730001, "current_time_ms": 412466, "exploitability": 0.158061},
    {"iteration": 3740001, "current_time_ms": 413294, "exploitability": 0.157998},
    {"iteration": 3750001, "current_time_ms": 414132, "exploitability": 0.157953},
    {"iteration": 3760001, "current_time_ms": 414959, "exploitability": 0.157861},
    {"iteration": 3770001, "current_time_ms": 415779, "exploitability": 0.15779},
    {"iteration": 3780001, "current_time_ms": 416642, "exploitability": 0.157727},
    {"iteration": 3790001, "current_time_ms": 417494, "exploitability": 0.157613},
    {"iteration": 3800001, "current_time_ms": 418334, "exploitability": 0.157445},
    {"iteration": 3810001, "current_time_ms": 419739, "exploitability": 0.157248},
    {"iteration": 3820001, "current_time_ms": 421251, "exploitability": 0.157022},
    {"iteration": 3830001, "current_time_ms": 422796, "exploitability": 0.156802},
    {"iteration": 3840001, "current_time_ms": 424335, "exploitability": 0.156604},
    {"iteration": 3850001, "current_time_ms": 425873, "exploitability": 0.156455},
    {"iteration": 3860001, "current_time_ms": 427385, "exploitability": 0.156344},
    {"iteration": 3870001, "current_time_ms": 428644, "exploitability": 0.156202},
    {"iteration": 3880001, "current_time_ms": 429483, "exploitability": 0.156023},
    {"iteration": 3890001, "current_time_ms": 430306, "exploitability": 0.1558},
    {"iteration": 3900001, "current_time_ms": 431573, "exploitability": 0.155555},
    {"iteration": 3910001, "current_time_ms": 432451, "exploitability": 0.15531},
    {"iteration": 3920001, "current_time_ms": 433279, "exploitability": 0.155082},
    {"iteration": 3930001, "current_time_ms": 434139, "exploitability": 0.154873},
    {"iteration": 3940001, "current_time_ms": 434973, "exploitability": 0.154678},
    {"iteration": 3950001, "current_time_ms": 435804, "exploitability": 0.15447},
    {"iteration": 3960001, "current_time_ms": 436637, "exploitability": 0.154301},
    {"iteration": 3970001, "current_time_ms": 437487, "exploitability": 0.154129},
    {"iteration": 3980001, "current_time_ms": 438340, "exploitability": 0.153951},
    {"iteration": 3990001, "current_time_ms": 439159, "exploitability": 0.153781},
    {"iteration": 4000001, "current_time_ms": 439997, "exploitability": 0.153557},
    {"iteration": 4010001, "current_time_ms": 440844, "exploitability": 0.153276},
    {"iteration": 4020001, "current_time_ms": 441689, "exploitability": 0.15301},
    {"iteration": 4030001, "current_time_ms": 442522, "exploitability": 0.152762},
    {"iteration": 4040001, "current_time_ms": 443340, "exploitability": 0.152489},
    {"iteration": 4050001, "current_time_ms": 444168, "exploitability": 0.152217},
    {"iteration": 4060001, "current_time_ms": 444994, "exploitability": 0.15199},
    {"iteration": 4070001, "current_time_ms": 445841, "exploitability": 0.15181},
    {"iteration": 4080001, "current_time_ms": 446675, "exploitability": 0.151674},
    {"iteration": 4090001, "current_time_ms": 447514, "exploitability": 0.151562},
    {"iteration": 4100001, "current_time_ms": 448323, "exploitability": 0.151447},
    {"iteration": 4110001, "current_time_ms": 449146, "exploitability": 0.151388},
    {"iteration": 4120001, "current_time_ms": 449996, "exploitability": 0.151282},
    {"iteration": 4130001, "current_time_ms": 450825, "exploitability": 0.151207},
    {"iteration": 4140001, "current_time_ms": 451638, "exploitability": 0.151084},
    {"iteration": 4150001, "current_time_ms": 452470, "exploitability": 0.150968},
    {"iteration": 4160001, "current_time_ms": 453302, "exploitability": 0.150797},
    {"iteration": 4170001, "current_time_ms": 454154, "exploitability": 0.15067},
    {"iteration": 4180001, "current_time_ms": 455007, "exploitability": 0.150584},
    {"iteration": 4190001, "current_time_ms": 455866, "exploitability": 0.150499},
    {"iteration": 4200001, "current_time_ms": 456710, "exploitability": 0.150422},
    {"iteration": 4210001, "current_time_ms": 458207, "exploitability": 0.150272},
    {"iteration": 4220001, "current_time_ms": 459739, "exploitability": 0.150139},
    {"iteration": 4230001, "current_time_ms": 461209, "exploitability": 0.149968},
    {"iteration": 4240001, "current_time_ms": 462777, "exploitability": 0.149773},
    {"iteration": 4250001, "current_time_ms": 464290, "exploitability": 0.149558},
    {"iteration": 4260001, "current_time_ms": 465792, "exploitability": 0.149317},
    {"iteration": 4270001, "current_time_ms": 467340, "exploitability": 0.149124},
    {"iteration": 4280001, "current_time_ms": 468914, "exploitability": 0.148931},
    {"iteration": 4290001, "current_time_ms": 470527, "exploitability": 0.148817},
    {"iteration": 4300001, "current_time_ms": 472023, "exploitability": 0.148764},
    {"iteration": 4310001, "current_time_ms": 473541, "exploitability": 0.148685},
    {"iteration": 4320001, "current_time_ms": 475070, "exploitability": 0.148608},
    {"iteration": 4330001, "current_time_ms": 476589, "exploitability": 0.148536},
    {"iteration": 4340001, "current_time_ms": 478128, "exploitability": 0.148483},
    {"iteration": 4350001, "current_time_ms": 479685, "exploitability": 0.148439},
    {"iteration": 4360001, "current_time_ms": 481172, "exploitability": 0.148395},
    {"iteration": 4370001, "current_time_ms": 482733, "exploitability": 0.148365},
    {"iteration": 4380001, "current_time_ms": 484088, "exploitability": 0.148364},
    {"iteration": 4390001, "current_time_ms": 484917, "exploitability": 0.148319},
    {"iteration": 4400001, "current_time_ms": 485747, "exploitability": 0.148254},
    {"iteration": 4410001, "current_time_ms": 486569, "exploitability": 0.148218},
    {"iteration": 4420001, "current_time_ms": 487384, "exploitability": 0.1482},
    {"iteration": 4430001, "current_time_ms": 488202, "exploitability": 0.148162},
    {"iteration": 4440001, "current_time_ms": 489048, "exploitability": 0.148162},
    {"iteration": 4450001, "current_time_ms": 489878, "exploitability": 0.148157},
    {"iteration": 4460001, "current_time_ms": 490700, "exploitability": 0.148117},
    {"iteration": 4470001, "current_time_ms": 491537, "exploitability": 0.148029},
    {"iteration": 4480001, "current_time_ms": 492370, "exploitability": 0.147879},
    {"iteration": 4490001, "current_time_ms": 493692, "exploitability": 0.147758},
    {"iteration": 4500001, "current_time_ms": 495226, "exploitability": 0.147632},
    {"iteration": 4510001, "current_time_ms": 496764, "exploitability": 0.147472},
    {"iteration": 4520001, "current_time_ms": 498247, "exploitability": 0.147306},
    {"iteration": 4530001, "current_time_ms": 499830, "exploitability": 0.147104},
    {"iteration": 4540001, "current_time_ms": 500922, "exploitability": 0.146886},
    {"iteration": 4550001, "current_time_ms": 501781, "exploitability": 0.146678},
    {"iteration": 4560001, "current_time_ms": 502618, "exploitability": 0.146515},
    {"iteration": 4570001, "current_time_ms": 503454, "exploitability": 0.146406},
    {"iteration": 4580001, "current_time_ms": 504253, "exploitability": 0.146391},
    {"iteration": 4590001, "current_time_ms": 505077, "exploitability": 0.146341},
    {"iteration": 4600001, "current_time_ms": 505903, "exploitability": 0.146286},
    {"iteration": 4610001, "current_time_ms": 506732, "exploitability": 0.146256},
    {"iteration": 4620001, "current_time_ms": 507539, "exploitability": 0.146151},
    {"iteration": 4630001, "current_time_ms": 508384, "exploitability": 0.146053},
    {"iteration": 4640001, "current_time_ms": 509224, "exploitability": 0.145929},
    {"iteration": 4650001, "current_time_ms": 510069, "exploitability": 0.145803},
    {"iteration": 4660001, "current_time_ms": 510937, "exploitability": 0.14568},
    {"iteration": 4670001, "current_time_ms": 511774, "exploitability": 0.145494},
    {"iteration": 4680001, "current_time_ms": 512615, "exploitability": 0.145326},
    {"iteration": 4690001, "current_time_ms": 513472, "exploitability": 0.145173},
    {"iteration": 4700001, "current_time_ms": 514326, "exploitability": 0.145025},
    {"iteration": 4710001, "current_time_ms": 515152, "exploitability": 0.144913},
    {"iteration": 4720001, "current_time_ms": 516020, "exploitability": 0.144884},
    {"iteration": 4730001, "current_time_ms": 516876, "exploitability": 0.144856},
    {"iteration": 4740001, "current_time_ms": 517714, "exploitability": 0.144803},
    {"iteration": 4750001, "current_time_ms": 518572, "exploitability": 0.144762},
    {"iteration": 4760001, "current_time_ms": 519390, "exploitability": 0.144687},
    {"iteration": 4770001, "current_time_ms": 520198, "exploitability": 0.144642},
    {"iteration": 4780001, "current_time_ms": 521101, "exploitability": 0.144606},
    {"iteration": 4790001, "current_time_ms": 521958, "exploitability": 0.144592},
    {"iteration": 4800001, "current_time_ms": 522749, "exploitability": 0.144621},
    {"iteration": 4810001, "current_time_ms": 523543, "exploitability": 0.144621},
    {"iteration": 4820001, "current_time_ms": 525273, "exploitability": 0.14462},
    {"iteration": 4830001, "current_time_ms": 526892, "exploitability": 0.144622},
    {"iteration": 4840001, "current_time_ms": 528500, "exploitability": 0.144608},
    {"iteration": 4850001, "current_time_ms": 530059, "exploitability": 0.144588},
    {"iteration": 4860001, "current_time_ms": 531620, "exploitability": 0.144522},
    {"iteration": 4870001, "current_time_ms": 532574, "exploitability": 0.144438},
    {"iteration": 4880001, "current_time_ms": 533633, "exploitability": 0.144311},
    {"iteration": 4890001, "current_time_ms": 535366, "exploitability": 0.144151},
    {"iteration": 4900001, "current_time_ms": 536915, "exploitability": 0.144002},
    {"iteration": 4910001, "current_time_ms": 538307, "exploitability": 0.143867},
    {"iteration": 4920001, "current_time_ms": 539575, "exploitability": 0.143717},
    {"iteration": 4930001, "current_time_ms": 540848, "exploitability": 0.143512},
    {"iteration": 4940001, "current_time_ms": 541964, "exploitability": 0.143298},
    {"iteration": 4950001, "current_time_ms": 543049, "exploitability": 0.143116},
    {"iteration": 4960001, "current_time_ms": 544149, "exploitability": 0.142951},
    {"iteration": 4970001, "current_time_ms": 545328, "exploitability": 0.142738},
    {"iteration": 4980001, "current_time_ms": 546153, "exploitability": 0.142535},
    {"iteration": 4990001, "current_time_ms": 546976, "exploitability": 0.142329},
    {"iteration": 5000001, "current_time_ms": 547791, "exploitability": 0.142123},
  ]
}


==> plots/backup/ib__47_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 47,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 280, "exploitability": 0.0759916},
    {"iteration": 20001, "current_time_ms": 639, "exploitability": 0.0732341},
    {"iteration": 30001, "current_time_ms": 990, "exploitability": 0.0587918},
    {"iteration": 40001, "current_time_ms": 1382, "exploitability": 0.0509216},
    {"iteration": 50001, "current_time_ms": 1734, "exploitability": 0.0461804},
    {"iteration": 60001, "current_time_ms": 2146, "exploitability": 0.0411416},
    {"iteration": 70001, "current_time_ms": 2513, "exploitability": 0.038428},
    {"iteration": 80001, "current_time_ms": 2861, "exploitability": 0.0371463},
    {"iteration": 90001, "current_time_ms": 3226, "exploitability": 0.0354639},
    {"iteration": 100001, "current_time_ms": 3568, "exploitability": 0.0351883},
    {"iteration": 110001, "current_time_ms": 3977, "exploitability": 0.032336},
    {"iteration": 120001, "current_time_ms": 4341, "exploitability": 0.0309628},
    {"iteration": 130001, "current_time_ms": 4707, "exploitability": 0.0304433},
    {"iteration": 140001, "current_time_ms": 5052, "exploitability": 0.0289129},
    {"iteration": 150001, "current_time_ms": 5427, "exploitability": 0.0282892},
    {"iteration": 160001, "current_time_ms": 5758, "exploitability": 0.0278444},
    {"iteration": 170001, "current_time_ms": 6114, "exploitability": 0.0263572},
    {"iteration": 180001, "current_time_ms": 6464, "exploitability": 0.0268111},
    {"iteration": 190001, "current_time_ms": 6851, "exploitability": 0.0264125},
    {"iteration": 200001, "current_time_ms": 7203, "exploitability": 0.0250819},
    {"iteration": 210001, "current_time_ms": 7562, "exploitability": 0.0255055},
    {"iteration": 220001, "current_time_ms": 7899, "exploitability": 0.0252224},
    {"iteration": 230001, "current_time_ms": 8232, "exploitability": 0.0244864},
    {"iteration": 240001, "current_time_ms": 8576, "exploitability": 0.0249266},
    {"iteration": 250001, "current_time_ms": 8911, "exploitability": 0.0242623},
    {"iteration": 260001, "current_time_ms": 9252, "exploitability": 0.0242191},
    {"iteration": 270001, "current_time_ms": 9581, "exploitability": 0.0234293},
    {"iteration": 280001, "current_time_ms": 9893, "exploitability": 0.0234152},
    {"iteration": 290001, "current_time_ms": 10245, "exploitability": 0.0218328},
    {"iteration": 300001, "current_time_ms": 10626, "exploitability": 0.0225183},
    {"iteration": 310001, "current_time_ms": 11081, "exploitability": 0.0221863},
    {"iteration": 320001, "current_time_ms": 11393, "exploitability": 0.0214557},
    {"iteration": 330001, "current_time_ms": 11743, "exploitability": 0.021505},
    {"iteration": 340001, "current_time_ms": 12058, "exploitability": 0.0207801},
    {"iteration": 350001, "current_time_ms": 12407, "exploitability": 0.020599},
    {"iteration": 360001, "current_time_ms": 12725, "exploitability": 0.0205524},
    {"iteration": 370001, "current_time_ms": 13075, "exploitability": 0.0199658},
    {"iteration": 380001, "current_time_ms": 13411, "exploitability": 0.0202001},
    {"iteration": 390001, "current_time_ms": 13791, "exploitability": 0.0193494},
    {"iteration": 400001, "current_time_ms": 14103, "exploitability": 0.0197761},
    {"iteration": 410001, "current_time_ms": 14434, "exploitability": 0.0189201},
    {"iteration": 420001, "current_time_ms": 14779, "exploitability": 0.0193475},
    {"iteration": 430001, "current_time_ms": 15097, "exploitability": 0.0192068},
    {"iteration": 440001, "current_time_ms": 15460, "exploitability": 0.018384},
    {"iteration": 450001, "current_time_ms": 15785, "exploitability": 0.0188179},
    {"iteration": 460001, "current_time_ms": 16148, "exploitability": 0.0184957},
    {"iteration": 470001, "current_time_ms": 16484, "exploitability": 0.0185599},
    {"iteration": 480001, "current_time_ms": 16800, "exploitability": 0.0184648},
    {"iteration": 490001, "current_time_ms": 17160, "exploitability": 0.0182659},
    {"iteration": 500001, "current_time_ms": 17471, "exploitability": 0.0185768},
    {"iteration": 510001, "current_time_ms": 17816, "exploitability": 0.0177538},
    {"iteration": 520001, "current_time_ms": 18143, "exploitability": 0.0179306},
    {"iteration": 530001, "current_time_ms": 18499, "exploitability": 0.017789},
    {"iteration": 540001, "current_time_ms": 18821, "exploitability": 0.017529},
    {"iteration": 550001, "current_time_ms": 19170, "exploitability": 0.0175108},
    {"iteration": 560001, "current_time_ms": 19514, "exploitability": 0.0172906},
    {"iteration": 570001, "current_time_ms": 19853, "exploitability": 0.0173497},
    {"iteration": 580001, "current_time_ms": 20172, "exploitability": 0.0173769},
    {"iteration": 590001, "current_time_ms": 20516, "exploitability": 0.0170764},
    {"iteration": 600001, "current_time_ms": 20857, "exploitability": 0.0169724},
    {"iteration": 610001, "current_time_ms": 21209, "exploitability": 0.0170725},
    {"iteration": 620001, "current_time_ms": 21528, "exploitability": 0.016491},
    {"iteration": 630001, "current_time_ms": 21863, "exploitability": 0.0164141},
    {"iteration": 640001, "current_time_ms": 22239, "exploitability": 0.0166536},
    {"iteration": 650001, "current_time_ms": 22564, "exploitability": 0.0159177},
    {"iteration": 660001, "current_time_ms": 22909, "exploitability": 0.0153311},
    {"iteration": 670001, "current_time_ms": 23221, "exploitability": 0.0158162},
    {"iteration": 680001, "current_time_ms": 23561, "exploitability": 0.0158242},
    {"iteration": 690001, "current_time_ms": 23863, "exploitability": 0.0154678},
    {"iteration": 700001, "current_time_ms": 24052, "exploitability": 0.0158421},
    {"iteration": 710001, "current_time_ms": 24231, "exploitability": 0.0153459},
    {"iteration": 720001, "current_time_ms": 24410, "exploitability": 0.0153424},
    {"iteration": 730001, "current_time_ms": 24592, "exploitability": 0.0158636},
    {"iteration": 740001, "current_time_ms": 24778, "exploitability": 0.0153235},
    {"iteration": 750001, "current_time_ms": 24959, "exploitability": 0.0147778},
    {"iteration": 760001, "current_time_ms": 25288, "exploitability": 0.0157296},
    {"iteration": 770001, "current_time_ms": 25684, "exploitability": 0.0157928},
    {"iteration": 780001, "current_time_ms": 25952, "exploitability": 0.0153944},
    {"iteration": 790001, "current_time_ms": 26175, "exploitability": 0.0153851},
    {"iteration": 800001, "current_time_ms": 26388, "exploitability": 0.0155938},
    {"iteration": 810001, "current_time_ms": 26591, "exploitability": 0.0153747},
    {"iteration": 820001, "current_time_ms": 26796, "exploitability": 0.0153383},
    {"iteration": 830001, "current_time_ms": 26990, "exploitability": 0.0153249},
    {"iteration": 840001, "current_time_ms": 27188, "exploitability": 0.0152769},
    {"iteration": 850001, "current_time_ms": 27380, "exploitability": 0.0150077},
    {"iteration": 860001, "current_time_ms": 27582, "exploitability": 0.014976},
    {"iteration": 870001, "current_time_ms": 27783, "exploitability": 0.0149626},
    {"iteration": 880001, "current_time_ms": 27986, "exploitability": 0.0148673},
    {"iteration": 890001, "current_time_ms": 28172, "exploitability": 0.0149816},
    {"iteration": 900001, "current_time_ms": 28364, "exploitability": 0.0147099},
    {"iteration": 910001, "current_time_ms": 28533, "exploitability": 0.0144527},
    {"iteration": 920001, "current_time_ms": 28704, "exploitability": 0.0146369},
    {"iteration": 930001, "current_time_ms": 28877, "exploitability": 0.0145178},
    {"iteration": 940001, "current_time_ms": 29055, "exploitability": 0.0143602},
    {"iteration": 950001, "current_time_ms": 29241, "exploitability": 0.0144184},
    {"iteration": 960001, "current_time_ms": 29424, "exploitability": 0.0144184},
    {"iteration": 970001, "current_time_ms": 29605, "exploitability": 0.0143312},
    {"iteration": 980001, "current_time_ms": 29789, "exploitability": 0.0143496},
    {"iteration": 990001, "current_time_ms": 29976, "exploitability": 0.0142317},
    {"iteration": 1000001, "current_time_ms": 30162, "exploitability": 0.0140973},
    {"iteration": 1010001, "current_time_ms": 30348, "exploitability": 0.0140592},
    {"iteration": 1020001, "current_time_ms": 30534, "exploitability": 0.0140972},
    {"iteration": 1030001, "current_time_ms": 30714, "exploitability": 0.0140112},
    {"iteration": 1040001, "current_time_ms": 30895, "exploitability": 0.0138749},
    {"iteration": 1050001, "current_time_ms": 31083, "exploitability": 0.0136971},
    {"iteration": 1060001, "current_time_ms": 31265, "exploitability": 0.0136398},
    {"iteration": 1070001, "current_time_ms": 31450, "exploitability": 0.0136407},
    {"iteration": 1080001, "current_time_ms": 31641, "exploitability": 0.013407},
    {"iteration": 1090001, "current_time_ms": 31822, "exploitability": 0.013385},
    {"iteration": 1100001, "current_time_ms": 32000, "exploitability": 0.0136416},
    {"iteration": 1110001, "current_time_ms": 32182, "exploitability": 0.013397},
    {"iteration": 1120001, "current_time_ms": 32370, "exploitability": 0.0130688},
    {"iteration": 1130001, "current_time_ms": 32560, "exploitability": 0.0131983},
    {"iteration": 1140001, "current_time_ms": 32744, "exploitability": 0.0132514},
    {"iteration": 1150001, "current_time_ms": 32926, "exploitability": 0.0128274},
    {"iteration": 1160001, "current_time_ms": 33112, "exploitability": 0.0128716},
    {"iteration": 1170001, "current_time_ms": 33297, "exploitability": 0.012975},
    {"iteration": 1180001, "current_time_ms": 33482, "exploitability": 0.012942},
    {"iteration": 1190001, "current_time_ms": 33671, "exploitability": 0.0124978},
    {"iteration": 1200001, "current_time_ms": 33858, "exploitability": 0.0124836},
    {"iteration": 1210001, "current_time_ms": 34048, "exploitability": 0.0128996},
    {"iteration": 1220001, "current_time_ms": 34219, "exploitability": 0.0127481},
    {"iteration": 1230001, "current_time_ms": 34388, "exploitability": 0.012559},
    {"iteration": 1240001, "current_time_ms": 34563, "exploitability": 0.0124156},
    {"iteration": 1250001, "current_time_ms": 34749, "exploitability": 0.012605},
    {"iteration": 1260001, "current_time_ms": 34932, "exploitability": 0.0128163},
    {"iteration": 1270001, "current_time_ms": 35119, "exploitability": 0.0127391},
    {"iteration": 1280001, "current_time_ms": 35303, "exploitability": 0.0125698},
    {"iteration": 1290001, "current_time_ms": 35487, "exploitability": 0.0123661},
    {"iteration": 1300001, "current_time_ms": 35670, "exploitability": 0.0124414},
    {"iteration": 1310001, "current_time_ms": 35855, "exploitability": 0.0126054},
    {"iteration": 1320001, "current_time_ms": 36043, "exploitability": 0.0125769},
    {"iteration": 1330001, "current_time_ms": 36228, "exploitability": 0.0123187},
    {"iteration": 1340001, "current_time_ms": 36412, "exploitability": 0.0121521},
    {"iteration": 1350001, "current_time_ms": 36595, "exploitability": 0.0121929},
    {"iteration": 1360001, "current_time_ms": 36780, "exploitability": 0.0124038},
    {"iteration": 1370001, "current_time_ms": 36962, "exploitability": 0.0124131},
    {"iteration": 1380001, "current_time_ms": 37148, "exploitability": 0.0122273},
    {"iteration": 1390001, "current_time_ms": 37333, "exploitability": 0.0121381},
    {"iteration": 1400001, "current_time_ms": 37676, "exploitability": 0.0122132},
    {"iteration": 1410001, "current_time_ms": 37995, "exploitability": 0.0122871},
    {"iteration": 1420001, "current_time_ms": 38329, "exploitability": 0.0122136},
    {"iteration": 1430001, "current_time_ms": 38654, "exploitability": 0.0119668},
    {"iteration": 1440001, "current_time_ms": 38983, "exploitability": 0.0119592},
    {"iteration": 1450001, "current_time_ms": 39336, "exploitability": 0.0120265},
    {"iteration": 1460001, "current_time_ms": 39659, "exploitability": 0.011981},
    {"iteration": 1470001, "current_time_ms": 39995, "exploitability": 0.0118733},
    {"iteration": 1480001, "current_time_ms": 40346, "exploitability": 0.0118208},
    {"iteration": 1490001, "current_time_ms": 40701, "exploitability": 0.0118229},
    {"iteration": 1500001, "current_time_ms": 41023, "exploitability": 0.0118811},
    {"iteration": 1510001, "current_time_ms": 41376, "exploitability": 0.011864},
    {"iteration": 1520001, "current_time_ms": 41706, "exploitability": 0.0118889},
    {"iteration": 1530001, "current_time_ms": 42040, "exploitability": 0.0117106},
    {"iteration": 1540001, "current_time_ms": 42351, "exploitability": 0.0115105},
    {"iteration": 1550001, "current_time_ms": 42685, "exploitability": 0.0116341},
    {"iteration": 1560001, "current_time_ms": 42999, "exploitability": 0.0116593},
    {"iteration": 1570001, "current_time_ms": 43341, "exploitability": 0.0117191},
    {"iteration": 1580001, "current_time_ms": 43641, "exploitability": 0.0115177},
    {"iteration": 1590001, "current_time_ms": 43982, "exploitability": 0.0113607},
    {"iteration": 1600001, "current_time_ms": 44309, "exploitability": 0.0114689},
    {"iteration": 1610001, "current_time_ms": 44660, "exploitability": 0.0116135},
    {"iteration": 1620001, "current_time_ms": 44972, "exploitability": 0.0116963},
    {"iteration": 1630001, "current_time_ms": 45292, "exploitability": 0.0115428},
    {"iteration": 1640001, "current_time_ms": 45611, "exploitability": 0.0113112},
    {"iteration": 1650001, "current_time_ms": 45986, "exploitability": 0.011261},
    {"iteration": 1660001, "current_time_ms": 46349, "exploitability": 0.0114329},
    {"iteration": 1670001, "current_time_ms": 46655, "exploitability": 0.0115125},
    {"iteration": 1680001, "current_time_ms": 47005, "exploitability": 0.0112458},
    {"iteration": 1690001, "current_time_ms": 47306, "exploitability": 0.0110507},
    {"iteration": 1700001, "current_time_ms": 47665, "exploitability": 0.0110866},
    {"iteration": 1710001, "current_time_ms": 48001, "exploitability": 0.0113848},
    {"iteration": 1720001, "current_time_ms": 48342, "exploitability": 0.0115068},
    {"iteration": 1730001, "current_time_ms": 48689, "exploitability": 0.0112914},
    {"iteration": 1740001, "current_time_ms": 49039, "exploitability": 0.0110042},
    {"iteration": 1750001, "current_time_ms": 49368, "exploitability": 0.0109851},
    {"iteration": 1760001, "current_time_ms": 49724, "exploitability": 0.0111905},
    {"iteration": 1770001, "current_time_ms": 50050, "exploitability": 0.0113734},
    {"iteration": 1780001, "current_time_ms": 50425, "exploitability": 0.0112034},
    {"iteration": 1790001, "current_time_ms": 50756, "exploitability": 0.010914},
    {"iteration": 1800001, "current_time_ms": 51126, "exploitability": 0.0108482},
    {"iteration": 1810001, "current_time_ms": 51445, "exploitability": 0.0109768},
    {"iteration": 1820001, "current_time_ms": 51768, "exploitability": 0.0112086},
    {"iteration": 1830001, "current_time_ms": 52130, "exploitability": 0.0110977},
    {"iteration": 1840001, "current_time_ms": 52463, "exploitability": 0.0108928},
    {"iteration": 1850001, "current_time_ms": 52805, "exploitability": 0.010828},
    {"iteration": 1860001, "current_time_ms": 53131, "exploitability": 0.0108928},
    {"iteration": 1870001, "current_time_ms": 53484, "exploitability": 0.0109625},
    {"iteration": 1880001, "current_time_ms": 53828, "exploitability": 0.010837},
    {"iteration": 1890001, "current_time_ms": 54140, "exploitability": 0.0106831},
    {"iteration": 1900001, "current_time_ms": 54494, "exploitability": 0.010665},
    {"iteration": 1910001, "current_time_ms": 54832, "exploitability": 0.0107309},
    {"iteration": 1920001, "current_time_ms": 55179, "exploitability": 0.0108332},
    {"iteration": 1930001, "current_time_ms": 55507, "exploitability": 0.0107843},
    {"iteration": 1940001, "current_time_ms": 55859, "exploitability": 0.0106083},
    {"iteration": 1950001, "current_time_ms": 56182, "exploitability": 0.0106029},
    {"iteration": 1960001, "current_time_ms": 56387, "exploitability": 0.0107219},
    {"iteration": 1970001, "current_time_ms": 56579, "exploitability": 0.0108295},
    {"iteration": 1980001, "current_time_ms": 56766, "exploitability": 0.0107279},
    {"iteration": 1990001, "current_time_ms": 56951, "exploitability": 0.010579},
    {"iteration": 2000001, "current_time_ms": 57133, "exploitability": 0.0104414},
    {"iteration": 2010001, "current_time_ms": 57314, "exploitability": 0.0104318},
    {"iteration": 2020001, "current_time_ms": 57494, "exploitability": 0.0105152},
    {"iteration": 2030001, "current_time_ms": 57671, "exploitability": 0.0105835},
    {"iteration": 2040001, "current_time_ms": 57853, "exploitability": 0.0104985},
    {"iteration": 2050001, "current_time_ms": 58031, "exploitability": 0.0104061},
    {"iteration": 2060001, "current_time_ms": 58213, "exploitability": 0.0103948},
    {"iteration": 2070001, "current_time_ms": 58390, "exploitability": 0.0104184},
    {"iteration": 2080001, "current_time_ms": 58570, "exploitability": 0.0104355},
    {"iteration": 2090001, "current_time_ms": 58753, "exploitability": 0.0103233},
    {"iteration": 2100001, "current_time_ms": 58935, "exploitability": 0.0103561},
    {"iteration": 2110001, "current_time_ms": 59114, "exploitability": 0.0103687},
    {"iteration": 2120001, "current_time_ms": 59296, "exploitability": 0.0103643},
    {"iteration": 2130001, "current_time_ms": 59475, "exploitability": 0.0103872},
    {"iteration": 2140001, "current_time_ms": 59664, "exploitability": 0.0103587},
    {"iteration": 2150001, "current_time_ms": 59851, "exploitability": 0.0103272},
    {"iteration": 2160001, "current_time_ms": 60031, "exploitability": 0.0103383},
    {"iteration": 2170001, "current_time_ms": 60208, "exploitability": 0.0103359},
    {"iteration": 2180001, "current_time_ms": 60382, "exploitability": 0.0102763},
    {"iteration": 2190001, "current_time_ms": 60554, "exploitability": 0.0103153},
    {"iteration": 2200001, "current_time_ms": 60733, "exploitability": 0.010232},
    {"iteration": 2210001, "current_time_ms": 60914, "exploitability": 0.0102121},
    {"iteration": 2220001, "current_time_ms": 61091, "exploitability": 0.0101563},
    {"iteration": 2230001, "current_time_ms": 61270, "exploitability": 0.0100835},
    {"iteration": 2240001, "current_time_ms": 61449, "exploitability": 0.0101016},
    {"iteration": 2250001, "current_time_ms": 61631, "exploitability": 0.0101313},
    {"iteration": 2260001, "current_time_ms": 61816, "exploitability": 0.0101394},
    {"iteration": 2270001, "current_time_ms": 62031, "exploitability": 0.0101127},
    {"iteration": 2280001, "current_time_ms": 62326, "exploitability": 0.010049},
    {"iteration": 2290001, "current_time_ms": 62668, "exploitability": 0.0100335},
    {"iteration": 2300001, "current_time_ms": 62944, "exploitability": 0.010039},
    {"iteration": 2310001, "current_time_ms": 63315, "exploitability": 0.0100378},
    {"iteration": 2320001, "current_time_ms": 63634, "exploitability": 0.00993898},
    {"iteration": 2330001, "current_time_ms": 63930, "exploitability": 0.00978722},
    {"iteration": 2340001, "current_time_ms": 64116, "exploitability": 0.00974296},
    {"iteration": 2350001, "current_time_ms": 64301, "exploitability": 0.0098258},
    {"iteration": 2360001, "current_time_ms": 64489, "exploitability": 0.00993954},
    {"iteration": 2370001, "current_time_ms": 64674, "exploitability": 0.00993099},
    {"iteration": 2380001, "current_time_ms": 64854, "exploitability": 0.00985692},
    {"iteration": 2390001, "current_time_ms": 65111, "exploitability": 0.00983735},
    {"iteration": 2400001, "current_time_ms": 65519, "exploitability": 0.00986513},
    {"iteration": 2410001, "current_time_ms": 65934, "exploitability": 0.00989103},
    {"iteration": 2420001, "current_time_ms": 66331, "exploitability": 0.00986119},
    {"iteration": 2430001, "current_time_ms": 66707, "exploitability": 0.00978701},
    {"iteration": 2440001, "current_time_ms": 67046, "exploitability": 0.00975568},
    {"iteration": 2450001, "current_time_ms": 67408, "exploitability": 0.00975081},
    {"iteration": 2460001, "current_time_ms": 67726, "exploitability": 0.00979132},
    {"iteration": 2470001, "current_time_ms": 68089, "exploitability": 0.00983411},
    {"iteration": 2480001, "current_time_ms": 68407, "exploitability": 0.00984075},
    {"iteration": 2490001, "current_time_ms": 68809, "exploitability": 0.00982282},
    {"iteration": 2500001, "current_time_ms": 69215, "exploitability": 0.00977535},
    {"iteration": 2510001, "current_time_ms": 69587, "exploitability": 0.00975178},
    {"iteration": 2520001, "current_time_ms": 70004, "exploitability": 0.0097528},
    {"iteration": 2530001, "current_time_ms": 70368, "exploitability": 0.00976428},
    {"iteration": 2540001, "current_time_ms": 70720, "exploitability": 0.00975086},
    {"iteration": 2550001, "current_time_ms": 71099, "exploitability": 0.00970299},
    {"iteration": 2560001, "current_time_ms": 71406, "exploitability": 0.00968701},
    {"iteration": 2570001, "current_time_ms": 71773, "exploitability": 0.00971397},
    {"iteration": 2580001, "current_time_ms": 72099, "exploitability": 0.00976071},
    {"iteration": 2590001, "current_time_ms": 72487, "exploitability": 0.00977231},
    {"iteration": 2600001, "current_time_ms": 72757, "exploitability": 0.0096674},
    {"iteration": 2610001, "current_time_ms": 73135, "exploitability": 0.00953174},
    {"iteration": 2620001, "current_time_ms": 73458, "exploitability": 0.00945121},
    {"iteration": 2630001, "current_time_ms": 73815, "exploitability": 0.00946826},
    {"iteration": 2640001, "current_time_ms": 74000, "exploitability": 0.0095737},
    {"iteration": 2650001, "current_time_ms": 74178, "exploitability": 0.00961888},
    {"iteration": 2660001, "current_time_ms": 74358, "exploitability": 0.00954776},
    {"iteration": 2670001, "current_time_ms": 74541, "exploitability": 0.00944859},
    {"iteration": 2680001, "current_time_ms": 74717, "exploitability": 0.00937882},
    {"iteration": 2690001, "current_time_ms": 74897, "exploitability": 0.00933572},
    {"iteration": 2700001, "current_time_ms": 75089, "exploitability": 0.00933682},
    {"iteration": 2710001, "current_time_ms": 75267, "exploitability": 0.00937315},
    {"iteration": 2720001, "current_time_ms": 75451, "exploitability": 0.00940702},
    {"iteration": 2730001, "current_time_ms": 75629, "exploitability": 0.00937035},
    {"iteration": 2740001, "current_time_ms": 75807, "exploitability": 0.00931388},
    {"iteration": 2750001, "current_time_ms": 76007, "exploitability": 0.00920249},
    {"iteration": 2760001, "current_time_ms": 76186, "exploitability": 0.00918884},
    {"iteration": 2770001, "current_time_ms": 76368, "exploitability": 0.00920978},
    {"iteration": 2780001, "current_time_ms": 76544, "exploitability": 0.00923997},
    {"iteration": 2790001, "current_time_ms": 76725, "exploitability": 0.0092672},
    {"iteration": 2800001, "current_time_ms": 76901, "exploitability": 0.00921119},
    {"iteration": 2810001, "current_time_ms": 77081, "exploitability": 0.00922995},
    {"iteration": 2820001, "current_time_ms": 77262, "exploitability": 0.00928459},
    {"iteration": 2830001, "current_time_ms": 77440, "exploitability": 0.00928725},
    {"iteration": 2840001, "current_time_ms": 77626, "exploitability": 0.00925738},
    {"iteration": 2850001, "current_time_ms": 77810, "exploitability": 0.00920739},
    {"iteration": 2860001, "current_time_ms": 77996, "exploitability": 0.00914566},
    {"iteration": 2870001, "current_time_ms": 78178, "exploitability": 0.00914971},
    {"iteration": 2880001, "current_time_ms": 78355, "exploitability": 0.00919459},
    {"iteration": 2890001, "current_time_ms": 78535, "exploitability": 0.00923187},
    {"iteration": 2900001, "current_time_ms": 78718, "exploitability": 0.00922513},
    {"iteration": 2910001, "current_time_ms": 78897, "exploitability": 0.00919952},
    {"iteration": 2920001, "current_time_ms": 79077, "exploitability": 0.00914004},
    {"iteration": 2930001, "current_time_ms": 79254, "exploitability": 0.00907417},
    {"iteration": 2940001, "current_time_ms": 79432, "exploitability": 0.00906978},
    {"iteration": 2950001, "current_time_ms": 79611, "exploitability": 0.00909992},
    {"iteration": 2960001, "current_time_ms": 79788, "exploitability": 0.0091632},
    {"iteration": 2970001, "current_time_ms": 79971, "exploitability": 0.00923799},
    {"iteration": 2980001, "current_time_ms": 80153, "exploitability": 0.00923588},
    {"iteration": 2990001, "current_time_ms": 80332, "exploitability": 0.00916662},
    {"iteration": 3000001, "current_time_ms": 80509, "exploitability": 0.00910871},
    {"iteration": 3010001, "current_time_ms": 80692, "exploitability": 0.00905941},
    {"iteration": 3020001, "current_time_ms": 80872, "exploitability": 0.00906362},
    {"iteration": 3030001, "current_time_ms": 81054, "exploitability": 0.00908786},
    {"iteration": 3040001, "current_time_ms": 81233, "exploitability": 0.00911641},
    {"iteration": 3050001, "current_time_ms": 81414, "exploitability": 0.00912602},
    {"iteration": 3060001, "current_time_ms": 81600, "exploitability": 0.00910742},
    {"iteration": 3070001, "current_time_ms": 81781, "exploitability": 0.00907451},
    {"iteration": 3080001, "current_time_ms": 81964, "exploitability": 0.00903249},
    {"iteration": 3090001, "current_time_ms": 82131, "exploitability": 0.00897598},
    {"iteration": 3100001, "current_time_ms": 82310, "exploitability": 0.00895655},
    {"iteration": 3110001, "current_time_ms": 82490, "exploitability": 0.00898781},
    {"iteration": 3120001, "current_time_ms": 82659, "exploitability": 0.0089676},
    {"iteration": 3130001, "current_time_ms": 82828, "exploitability": 0.0089675},
    {"iteration": 3140001, "current_time_ms": 83005, "exploitability": 0.00897622},
    {"iteration": 3150001, "current_time_ms": 83188, "exploitability": 0.00894598},
    {"iteration": 3160001, "current_time_ms": 83369, "exploitability": 0.00902167},
    {"iteration": 3170001, "current_time_ms": 83542, "exploitability": 0.00901848},
    {"iteration": 3180001, "current_time_ms": 83728, "exploitability": 0.00891804},
    {"iteration": 3190001, "current_time_ms": 83919, "exploitability": 0.00879585},
    {"iteration": 3200001, "current_time_ms": 84101, "exploitability": 0.00879694},
    {"iteration": 3210001, "current_time_ms": 84282, "exploitability": 0.00882586},
    {"iteration": 3220001, "current_time_ms": 84465, "exploitability": 0.00889026},
    {"iteration": 3230001, "current_time_ms": 84644, "exploitability": 0.00894431},
    {"iteration": 3240001, "current_time_ms": 84827, "exploitability": 0.00889045},
    {"iteration": 3250001, "current_time_ms": 85007, "exploitability": 0.00879457},
    {"iteration": 3260001, "current_time_ms": 85285, "exploitability": 0.00871243},
    {"iteration": 3270001, "current_time_ms": 85613, "exploitability": 0.00868627},
    {"iteration": 3280001, "current_time_ms": 85952, "exploitability": 0.00871694},
    {"iteration": 3290001, "current_time_ms": 86276, "exploitability": 0.00872515},
    {"iteration": 3300001, "current_time_ms": 86629, "exploitability": 0.00872474},
    {"iteration": 3310001, "current_time_ms": 86946, "exploitability": 0.00875083},
    {"iteration": 3320001, "current_time_ms": 87291, "exploitability": 0.0087538},
    {"iteration": 3330001, "current_time_ms": 87636, "exploitability": 0.00874603},
    {"iteration": 3340001, "current_time_ms": 87966, "exploitability": 0.00874916},
    {"iteration": 3350001, "current_time_ms": 88328, "exploitability": 0.0087249},
    {"iteration": 3360001, "current_time_ms": 88647, "exploitability": 0.00869354},
    {"iteration": 3370001, "current_time_ms": 88993, "exploitability": 0.0086325},
    {"iteration": 3380001, "current_time_ms": 89340, "exploitability": 0.00860357},
    {"iteration": 3390001, "current_time_ms": 89683, "exploitability": 0.00862642},
    {"iteration": 3400001, "current_time_ms": 90036, "exploitability": 0.00869131},
    {"iteration": 3410001, "current_time_ms": 90351, "exploitability": 0.00871969},
    {"iteration": 3420001, "current_time_ms": 90680, "exploitability": 0.00864508},
    {"iteration": 3430001, "current_time_ms": 91002, "exploitability": 0.00855329},
    {"iteration": 3440001, "current_time_ms": 91347, "exploitability": 0.00852865},
    {"iteration": 3450001, "current_time_ms": 91699, "exploitability": 0.00857735},
    {"iteration": 3460001, "current_time_ms": 92045, "exploitability": 0.00867575},
    {"iteration": 3470001, "current_time_ms": 92390, "exploitability": 0.00877615},
    {"iteration": 3480001, "current_time_ms": 92704, "exploitability": 0.00875125},
    {"iteration": 3490001, "current_time_ms": 93207, "exploitability": 0.00864171},
    {"iteration": 3500001, "current_time_ms": 93572, "exploitability": 0.00850792},
    {"iteration": 3510001, "current_time_ms": 93892, "exploitability": 0.00844845},
    {"iteration": 3520001, "current_time_ms": 94216, "exploitability": 0.00853366},
    {"iteration": 3530001, "current_time_ms": 94559, "exploitability": 0.00873371},
    {"iteration": 3540001, "current_time_ms": 94899, "exploitability": 0.0088308},
    {"iteration": 3550001, "current_time_ms": 95275, "exploitability": 0.00878823},
    {"iteration": 3560001, "current_time_ms": 95591, "exploitability": 0.00862679},
    {"iteration": 3570001, "current_time_ms": 95910, "exploitability": 0.00849169},
    {"iteration": 3580001, "current_time_ms": 96276, "exploitability": 0.00844218},
    {"iteration": 3590001, "current_time_ms": 96604, "exploitability": 0.0084829},
    {"iteration": 3600001, "current_time_ms": 96957, "exploitability": 0.00857713},
    {"iteration": 3610001, "current_time_ms": 97293, "exploitability": 0.00864909},
    {"iteration": 3620001, "current_time_ms": 97635, "exploitability": 0.00862179},
    {"iteration": 3630001, "current_time_ms": 97981, "exploitability": 0.00854234},
    {"iteration": 3640001, "current_time_ms": 98282, "exploitability": 0.00850714},
    {"iteration": 3650001, "current_time_ms": 98651, "exploitability": 0.00851648},
    {"iteration": 3660001, "current_time_ms": 98976, "exploitability": 0.00854108},
    {"iteration": 3670001, "current_time_ms": 99306, "exploitability": 0.00856541},
    {"iteration": 3680001, "current_time_ms": 99641, "exploitability": 0.00856508},
    {"iteration": 3690001, "current_time_ms": 99974, "exploitability": 0.00852631},
    {"iteration": 3700001, "current_time_ms": 100351, "exploitability": 0.00847418},
    {"iteration": 3710001, "current_time_ms": 100536, "exploitability": 0.00846324},
    {"iteration": 3720001, "current_time_ms": 100721, "exploitability": 0.00850662},
    {"iteration": 3730001, "current_time_ms": 100902, "exploitability": 0.00856476},
    {"iteration": 3740001, "current_time_ms": 101083, "exploitability": 0.00857598},
    {"iteration": 3750001, "current_time_ms": 101259, "exploitability": 0.00854522},
    {"iteration": 3760001, "current_time_ms": 101437, "exploitability": 0.00847596},
    {"iteration": 3770001, "current_time_ms": 101616, "exploitability": 0.0083974},
    {"iteration": 3780001, "current_time_ms": 101796, "exploitability": 0.00833706},
    {"iteration": 3790001, "current_time_ms": 101976, "exploitability": 0.00831646},
    {"iteration": 3800001, "current_time_ms": 102151, "exploitability": 0.00833845},
    {"iteration": 3810001, "current_time_ms": 102335, "exploitability": 0.00840633},
    {"iteration": 3820001, "current_time_ms": 102522, "exploitability": 0.00845817},
    {"iteration": 3830001, "current_time_ms": 102703, "exploitability": 0.00843879},
    {"iteration": 3840001, "current_time_ms": 102888, "exploitability": 0.0083787},
    {"iteration": 3850001, "current_time_ms": 103065, "exploitability": 0.00835039},
    {"iteration": 3860001, "current_time_ms": 103245, "exploitability": 0.00833803},
    {"iteration": 3870001, "current_time_ms": 103418, "exploitability": 0.00834643},
    {"iteration": 3880001, "current_time_ms": 103601, "exploitability": 0.00836805},
    {"iteration": 3890001, "current_time_ms": 103779, "exploitability": 0.00837073},
    {"iteration": 3900001, "current_time_ms": 103957, "exploitability": 0.00833788},
    {"iteration": 3910001, "current_time_ms": 104139, "exploitability": 0.00830156},
    {"iteration": 3920001, "current_time_ms": 104374, "exploitability": 0.00829581},
    {"iteration": 3930001, "current_time_ms": 104593, "exploitability": 0.00831138},
    {"iteration": 3940001, "current_time_ms": 104802, "exploitability": 0.00829021},
    {"iteration": 3950001, "current_time_ms": 105016, "exploitability": 0.00825056},
    {"iteration": 3960001, "current_time_ms": 105218, "exploitability": 0.00820901},
    {"iteration": 3970001, "current_time_ms": 105426, "exploitability": 0.00821195},
    {"iteration": 3980001, "current_time_ms": 105627, "exploitability": 0.0082447},
    {"iteration": 3990001, "current_time_ms": 105914, "exploitability": 0.00829217},
    {"iteration": 4000001, "current_time_ms": 106245, "exploitability": 0.008349},
    {"iteration": 4010001, "current_time_ms": 106626, "exploitability": 0.00837262},
    {"iteration": 4020001, "current_time_ms": 106946, "exploitability": 0.00834015},
    {"iteration": 4030001, "current_time_ms": 107282, "exploitability": 0.00825992},
    {"iteration": 4040001, "current_time_ms": 107632, "exploitability": 0.0081744},
    {"iteration": 4050001, "current_time_ms": 107962, "exploitability": 0.00814958},
    {"iteration": 4060001, "current_time_ms": 108310, "exploitability": 0.00819759},
    {"iteration": 4070001, "current_time_ms": 108635, "exploitability": 0.00833205},
    {"iteration": 4080001, "current_time_ms": 108967, "exploitability": 0.00843131},
    {"iteration": 4090001, "current_time_ms": 109300, "exploitability": 0.0084174},
    {"iteration": 4100001, "current_time_ms": 109623, "exploitability": 0.00832289},
    {"iteration": 4110001, "current_time_ms": 109969, "exploitability": 0.00823066},
    {"iteration": 4120001, "current_time_ms": 110311, "exploitability": 0.00820132},
    {"iteration": 4130001, "current_time_ms": 110656, "exploitability": 0.00825663},
    {"iteration": 4140001, "current_time_ms": 110998, "exploitability": 0.00834789},
    {"iteration": 4150001, "current_time_ms": 111352, "exploitability": 0.0083916},
    {"iteration": 4160001, "current_time_ms": 111662, "exploitability": 0.00837041},
    {"iteration": 4170001, "current_time_ms": 111995, "exploitability": 0.00831341},
    {"iteration": 4180001, "current_time_ms": 112314, "exploitability": 0.00825172},
    {"iteration": 4190001, "current_time_ms": 112669, "exploitability": 0.00822851},
    {"iteration": 4200001, "current_time_ms": 113003, "exploitability": 0.00824482},
    {"iteration": 4210001, "current_time_ms": 113310, "exploitability": 0.0082899},
    {"iteration": 4220001, "current_time_ms": 113672, "exploitability": 0.00832732},
    {"iteration": 4230001, "current_time_ms": 114024, "exploitability": 0.00833613},
    {"iteration": 4240001, "current_time_ms": 114312, "exploitability": 0.00830512},
    {"iteration": 4250001, "current_time_ms": 114640, "exploitability": 0.00824503},
    {"iteration": 4260001, "current_time_ms": 114945, "exploitability": 0.00816791},
    {"iteration": 4270001, "current_time_ms": 115256, "exploitability": 0.00811642},
    {"iteration": 4280001, "current_time_ms": 115556, "exploitability": 0.00810776},
    {"iteration": 4290001, "current_time_ms": 115877, "exploitability": 0.00816513},
    {"iteration": 4300001, "current_time_ms": 116192, "exploitability": 0.00825692},
    {"iteration": 4310001, "current_time_ms": 116413, "exploitability": 0.0082913},
    {"iteration": 4320001, "current_time_ms": 116605, "exploitability": 0.0082388},
    {"iteration": 4330001, "current_time_ms": 116794, "exploitability": 0.00816066},
    {"iteration": 4340001, "current_time_ms": 116986, "exploitability": 0.00807439},
    {"iteration": 4350001, "current_time_ms": 117171, "exploitability": 0.00802557},
    {"iteration": 4360001, "current_time_ms": 117356, "exploitability": 0.00804386},
    {"iteration": 4370001, "current_time_ms": 117543, "exploitability": 0.00808682},
    {"iteration": 4380001, "current_time_ms": 117726, "exploitability": 0.008119},
    {"iteration": 4390001, "current_time_ms": 117909, "exploitability": 0.00814641},
    {"iteration": 4400001, "current_time_ms": 118091, "exploitability": 0.00814396},
    {"iteration": 4410001, "current_time_ms": 118288, "exploitability": 0.00810904},
    {"iteration": 4420001, "current_time_ms": 118474, "exploitability": 0.00805047},
    {"iteration": 4430001, "current_time_ms": 118660, "exploitability": 0.00803368},
    {"iteration": 4440001, "current_time_ms": 118841, "exploitability": 0.00805522},
    {"iteration": 4450001, "current_time_ms": 119020, "exploitability": 0.00807424},
    {"iteration": 4460001, "current_time_ms": 119204, "exploitability": 0.00805125},
    {"iteration": 4470001, "current_time_ms": 119390, "exploitability": 0.00798599},
    {"iteration": 4480001, "current_time_ms": 119581, "exploitability": 0.00790734},
    {"iteration": 4490001, "current_time_ms": 119762, "exploitability": 0.00786858},
    {"iteration": 4500001, "current_time_ms": 119948, "exploitability": 0.00787991},
    {"iteration": 4510001, "current_time_ms": 120134, "exploitability": 0.00793368},
    {"iteration": 4520001, "current_time_ms": 120315, "exploitability": 0.00800008},
    {"iteration": 4530001, "current_time_ms": 120495, "exploitability": 0.00801272},
    {"iteration": 4540001, "current_time_ms": 120678, "exploitability": 0.00797736},
    {"iteration": 4550001, "current_time_ms": 120858, "exploitability": 0.00793494},
    {"iteration": 4560001, "current_time_ms": 121043, "exploitability": 0.00788691},
    {"iteration": 4570001, "current_time_ms": 121227, "exploitability": 0.00785726},
    {"iteration": 4580001, "current_time_ms": 121404, "exploitability": 0.00785271},
    {"iteration": 4590001, "current_time_ms": 121582, "exploitability": 0.00786803},
    {"iteration": 4600001, "current_time_ms": 121760, "exploitability": 0.00788634},
    {"iteration": 4610001, "current_time_ms": 121960, "exploitability": 0.00790434},
    {"iteration": 4620001, "current_time_ms": 122210, "exploitability": 0.0079265},
    {"iteration": 4630001, "current_time_ms": 122437, "exploitability": 0.00792772},
    {"iteration": 4640001, "current_time_ms": 122668, "exploitability": 0.00792163},
    {"iteration": 4650001, "current_time_ms": 122881, "exploitability": 0.0078888},
    {"iteration": 4660001, "current_time_ms": 123090, "exploitability": 0.00784258},
    {"iteration": 4670001, "current_time_ms": 123293, "exploitability": 0.00780429},
    {"iteration": 4680001, "current_time_ms": 123507, "exploitability": 0.00778119},
    {"iteration": 4690001, "current_time_ms": 123720, "exploitability": 0.00776668},
    {"iteration": 4700001, "current_time_ms": 123982, "exploitability": 0.00775378},
    {"iteration": 4710001, "current_time_ms": 124301, "exploitability": 0.00774386},
    {"iteration": 4720001, "current_time_ms": 124591, "exploitability": 0.00775868},
    {"iteration": 4730001, "current_time_ms": 124896, "exploitability": 0.0078019},
    {"iteration": 4740001, "current_time_ms": 125194, "exploitability": 0.00781831},
    {"iteration": 4750001, "current_time_ms": 125480, "exploitability": 0.00779685},
    {"iteration": 4760001, "current_time_ms": 125716, "exploitability": 0.00776234},
    {"iteration": 4770001, "current_time_ms": 125898, "exploitability": 0.00772729},
    {"iteration": 4780001, "current_time_ms": 126091, "exploitability": 0.00770155},
    {"iteration": 4790001, "current_time_ms": 126269, "exploitability": 0.00769471},
    {"iteration": 4800001, "current_time_ms": 126516, "exploitability": 0.00770599},
    {"iteration": 4810001, "current_time_ms": 126782, "exploitability": 0.00773411},
    {"iteration": 4820001, "current_time_ms": 127028, "exploitability": 0.00772504},
    {"iteration": 4830001, "current_time_ms": 127296, "exploitability": 0.00766889},
    {"iteration": 4840001, "current_time_ms": 127548, "exploitability": 0.00760567},
    {"iteration": 4850001, "current_time_ms": 127805, "exploitability": 0.00757153},
    {"iteration": 4860001, "current_time_ms": 128053, "exploitability": 0.0076054},
    {"iteration": 4870001, "current_time_ms": 128295, "exploitability": 0.00767162},
    {"iteration": 4880001, "current_time_ms": 128520, "exploitability": 0.00771391},
    {"iteration": 4890001, "current_time_ms": 128765, "exploitability": 0.00770088},
    {"iteration": 4900001, "current_time_ms": 129000, "exploitability": 0.00764553},
    {"iteration": 4910001, "current_time_ms": 129234, "exploitability": 0.00757965},
    {"iteration": 4920001, "current_time_ms": 129470, "exploitability": 0.00755112},
    {"iteration": 4930001, "current_time_ms": 129674, "exploitability": 0.00754779},
    {"iteration": 4940001, "current_time_ms": 129893, "exploitability": 0.00757866},
    {"iteration": 4950001, "current_time_ms": 130111, "exploitability": 0.00761386},
    {"iteration": 4960001, "current_time_ms": 130325, "exploitability": 0.00763007},
    {"iteration": 4970001, "current_time_ms": 130512, "exploitability": 0.00758888},
    {"iteration": 4980001, "current_time_ms": 130706, "exploitability": 0.00751767},
    {"iteration": 4990001, "current_time_ms": 130903, "exploitability": 0.00745425},
    {"iteration": 5000001, "current_time_ms": 131095, "exploitability": 0.00743003},
  ]
}


==> plots/backup/ib__48_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 48,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 281, "exploitability": 0.0759954},
    {"iteration": 20001, "current_time_ms": 636, "exploitability": 0.0663504},
    {"iteration": 30001, "current_time_ms": 1042, "exploitability": 0.0541894},
    {"iteration": 40001, "current_time_ms": 1413, "exploitability": 0.0458251},
    {"iteration": 50001, "current_time_ms": 1846, "exploitability": 0.0448913},
    {"iteration": 60001, "current_time_ms": 2229, "exploitability": 0.0411309},
    {"iteration": 70001, "current_time_ms": 2599, "exploitability": 0.0385301},
    {"iteration": 80001, "current_time_ms": 2969, "exploitability": 0.0384517},
    {"iteration": 90001, "current_time_ms": 3414, "exploitability": 0.035583},
    {"iteration": 100001, "current_time_ms": 3840, "exploitability": 0.0345025},
    {"iteration": 110001, "current_time_ms": 4235, "exploitability": 0.0333669},
    {"iteration": 120001, "current_time_ms": 4560, "exploitability": 0.0327567},
    {"iteration": 130001, "current_time_ms": 4962, "exploitability": 0.0301209},
    {"iteration": 140001, "current_time_ms": 5367, "exploitability": 0.0290838},
    {"iteration": 150001, "current_time_ms": 5708, "exploitability": 0.0282967},
    {"iteration": 160001, "current_time_ms": 6104, "exploitability": 0.0276968},
    {"iteration": 170001, "current_time_ms": 6474, "exploitability": 0.0272409},
    {"iteration": 180001, "current_time_ms": 6873, "exploitability": 0.0266495},
    {"iteration": 190001, "current_time_ms": 7301, "exploitability": 0.0266733},
    {"iteration": 200001, "current_time_ms": 7725, "exploitability": 0.026396},
    {"iteration": 210001, "current_time_ms": 8086, "exploitability": 0.0257813},
    {"iteration": 220001, "current_time_ms": 8456, "exploitability": 0.0243933},
    {"iteration": 230001, "current_time_ms": 8841, "exploitability": 0.0241992},
    {"iteration": 240001, "current_time_ms": 9226, "exploitability": 0.0237173},
    {"iteration": 250001, "current_time_ms": 9643, "exploitability": 0.022807},
    {"iteration": 260001, "current_time_ms": 9954, "exploitability": 0.0227818},
    {"iteration": 270001, "current_time_ms": 10261, "exploitability": 0.022072},
    {"iteration": 280001, "current_time_ms": 10577, "exploitability": 0.0217294},
    {"iteration": 290001, "current_time_ms": 10915, "exploitability": 0.021991},
    {"iteration": 300001, "current_time_ms": 11238, "exploitability": 0.0209964},
    {"iteration": 310001, "current_time_ms": 11577, "exploitability": 0.02069},
    {"iteration": 320001, "current_time_ms": 11929, "exploitability": 0.0208672},
    {"iteration": 330001, "current_time_ms": 12253, "exploitability": 0.0204655},
    {"iteration": 340001, "current_time_ms": 12611, "exploitability": 0.0200155},
    {"iteration": 350001, "current_time_ms": 12932, "exploitability": 0.0199553},
    {"iteration": 360001, "current_time_ms": 13278, "exploitability": 0.0192129},
    {"iteration": 370001, "current_time_ms": 13630, "exploitability": 0.0197083},
    {"iteration": 380001, "current_time_ms": 13970, "exploitability": 0.0196686},
    {"iteration": 390001, "current_time_ms": 14178, "exploitability": 0.0192484},
    {"iteration": 400001, "current_time_ms": 14351, "exploitability": 0.0198137},
    {"iteration": 410001, "current_time_ms": 14530, "exploitability": 0.0188052},
    {"iteration": 420001, "current_time_ms": 14708, "exploitability": 0.0183483},
    {"iteration": 430001, "current_time_ms": 14888, "exploitability": 0.0185314},
    {"iteration": 440001, "current_time_ms": 15066, "exploitability": 0.0184137},
    {"iteration": 450001, "current_time_ms": 15238, "exploitability": 0.0180386},
    {"iteration": 460001, "current_time_ms": 15428, "exploitability": 0.0183794},
    {"iteration": 470001, "current_time_ms": 15609, "exploitability": 0.0182041},
    {"iteration": 480001, "current_time_ms": 15790, "exploitability": 0.018347},
    {"iteration": 490001, "current_time_ms": 15964, "exploitability": 0.0178872},
    {"iteration": 500001, "current_time_ms": 16143, "exploitability": 0.0178385},
    {"iteration": 510001, "current_time_ms": 16325, "exploitability": 0.0177195},
    {"iteration": 520001, "current_time_ms": 16500, "exploitability": 0.0171011},
    {"iteration": 530001, "current_time_ms": 16682, "exploitability": 0.017005},
    {"iteration": 540001, "current_time_ms": 16858, "exploitability": 0.017496},
    {"iteration": 550001, "current_time_ms": 17031, "exploitability": 0.0170271},
    {"iteration": 560001, "current_time_ms": 17211, "exploitability": 0.0167506},
    {"iteration": 570001, "current_time_ms": 17398, "exploitability": 0.0170052},
    {"iteration": 580001, "current_time_ms": 17582, "exploitability": 0.0168299},
    {"iteration": 590001, "current_time_ms": 17766, "exploitability": 0.0169804},
    {"iteration": 600001, "current_time_ms": 17940, "exploitability": 0.016585},
    {"iteration": 610001, "current_time_ms": 18125, "exploitability": 0.0164391},
    {"iteration": 620001, "current_time_ms": 18299, "exploitability": 0.0168796},
    {"iteration": 630001, "current_time_ms": 18494, "exploitability": 0.0164327},
    {"iteration": 640001, "current_time_ms": 18674, "exploitability": 0.0164795},
    {"iteration": 650001, "current_time_ms": 18885, "exploitability": 0.0166334},
    {"iteration": 660001, "current_time_ms": 19095, "exploitability": 0.0161987},
    {"iteration": 670001, "current_time_ms": 19292, "exploitability": 0.0162389},
    {"iteration": 680001, "current_time_ms": 19488, "exploitability": 0.0164014},
    {"iteration": 690001, "current_time_ms": 19670, "exploitability": 0.016065},
    {"iteration": 700001, "current_time_ms": 19860, "exploitability": 0.0157571},
    {"iteration": 710001, "current_time_ms": 20161, "exploitability": 0.0158886},
    {"iteration": 720001, "current_time_ms": 20497, "exploitability": 0.0158639},
    {"iteration": 730001, "current_time_ms": 20833, "exploitability": 0.0158559},
    {"iteration": 740001, "current_time_ms": 21146, "exploitability": 0.0156998},
    {"iteration": 750001, "current_time_ms": 21461, "exploitability": 0.0155713},
    {"iteration": 760001, "current_time_ms": 21775, "exploitability": 0.0158181},
    {"iteration": 770001, "current_time_ms": 22139, "exploitability": 0.0156134},
    {"iteration": 780001, "current_time_ms": 22484, "exploitability": 0.0155185},
    {"iteration": 790001, "current_time_ms": 22851, "exploitability": 0.015211},
    {"iteration": 800001, "current_time_ms": 23178, "exploitability": 0.0151112},
    {"iteration": 810001, "current_time_ms": 23527, "exploitability": 0.0152387},
    {"iteration": 820001, "current_time_ms": 23843, "exploitability": 0.0151233},
    {"iteration": 830001, "current_time_ms": 24196, "exploitability": 0.0149944},
    {"iteration": 840001, "current_time_ms": 24514, "exploitability": 0.0146616},
    {"iteration": 850001, "current_time_ms": 24989, "exploitability": 0.0147447},
    {"iteration": 860001, "current_time_ms": 25372, "exploitability": 0.0150344},
    {"iteration": 870001, "current_time_ms": 25699, "exploitability": 0.0146103},
    {"iteration": 880001, "current_time_ms": 26066, "exploitability": 0.0144479},
    {"iteration": 890001, "current_time_ms": 26472, "exploitability": 0.0147449},
    {"iteration": 900001, "current_time_ms": 26694, "exploitability": 0.0146487},
    {"iteration": 910001, "current_time_ms": 26887, "exploitability": 0.0142609},
    {"iteration": 920001, "current_time_ms": 27062, "exploitability": 0.014396},
    {"iteration": 930001, "current_time_ms": 27231, "exploitability": 0.0146372},
    {"iteration": 940001, "current_time_ms": 27403, "exploitability": 0.0143938},
    {"iteration": 950001, "current_time_ms": 27580, "exploitability": 0.0141558},
    {"iteration": 960001, "current_time_ms": 27753, "exploitability": 0.0144123},
    {"iteration": 970001, "current_time_ms": 27930, "exploitability": 0.0143154},
    {"iteration": 980001, "current_time_ms": 28173, "exploitability": 0.013832},
    {"iteration": 990001, "current_time_ms": 28524, "exploitability": 0.0138225},
    {"iteration": 1000001, "current_time_ms": 28850, "exploitability": 0.0141452},
    {"iteration": 1010001, "current_time_ms": 29214, "exploitability": 0.0137872},
    {"iteration": 1020001, "current_time_ms": 29540, "exploitability": 0.0134774},
    {"iteration": 1030001, "current_time_ms": 29925, "exploitability": 0.0136527},
    {"iteration": 1040001, "current_time_ms": 30112, "exploitability": 0.0136544},
    {"iteration": 1050001, "current_time_ms": 30409, "exploitability": 0.0133828},
    {"iteration": 1060001, "current_time_ms": 30731, "exploitability": 0.0136267},
    {"iteration": 1070001, "current_time_ms": 31281, "exploitability": 0.0136149},
    {"iteration": 1080001, "current_time_ms": 31683, "exploitability": 0.0131369},
    {"iteration": 1090001, "current_time_ms": 32072, "exploitability": 0.0130202},
    {"iteration": 1100001, "current_time_ms": 32269, "exploitability": 0.0134972},
    {"iteration": 1110001, "current_time_ms": 32447, "exploitability": 0.0133893},
    {"iteration": 1120001, "current_time_ms": 32637, "exploitability": 0.0131055},
    {"iteration": 1130001, "current_time_ms": 32819, "exploitability": 0.0131013},
    {"iteration": 1140001, "current_time_ms": 33028, "exploitability": 0.0132281},
    {"iteration": 1150001, "current_time_ms": 33213, "exploitability": 0.0132155},
    {"iteration": 1160001, "current_time_ms": 33401, "exploitability": 0.0131583},
    {"iteration": 1170001, "current_time_ms": 33616, "exploitability": 0.0130014},
    {"iteration": 1180001, "current_time_ms": 33795, "exploitability": 0.0129359},
    {"iteration": 1190001, "current_time_ms": 33987, "exploitability": 0.0131672},
    {"iteration": 1200001, "current_time_ms": 34158, "exploitability": 0.0131404},
    {"iteration": 1210001, "current_time_ms": 34332, "exploitability": 0.0128249},
    {"iteration": 1220001, "current_time_ms": 34514, "exploitability": 0.0127261},
    {"iteration": 1230001, "current_time_ms": 34686, "exploitability": 0.0129146},
    {"iteration": 1240001, "current_time_ms": 34865, "exploitability": 0.0129503},
    {"iteration": 1250001, "current_time_ms": 35051, "exploitability": 0.012758},
    {"iteration": 1260001, "current_time_ms": 35228, "exploitability": 0.0126096},
    {"iteration": 1270001, "current_time_ms": 35490, "exploitability": 0.0126404},
    {"iteration": 1280001, "current_time_ms": 35901, "exploitability": 0.012767},
    {"iteration": 1290001, "current_time_ms": 36296, "exploitability": 0.0126999},
    {"iteration": 1300001, "current_time_ms": 36626, "exploitability": 0.012498},
    {"iteration": 1310001, "current_time_ms": 36976, "exploitability": 0.0124527},
    {"iteration": 1320001, "current_time_ms": 37301, "exploitability": 0.0125253},
    {"iteration": 1330001, "current_time_ms": 37639, "exploitability": 0.0125153},
    {"iteration": 1340001, "current_time_ms": 37949, "exploitability": 0.0124825},
    {"iteration": 1350001, "current_time_ms": 38248, "exploitability": 0.0125013},
    {"iteration": 1360001, "current_time_ms": 38488, "exploitability": 0.0123814},
    {"iteration": 1370001, "current_time_ms": 38689, "exploitability": 0.0122265},
    {"iteration": 1380001, "current_time_ms": 38903, "exploitability": 0.012059},
    {"iteration": 1390001, "current_time_ms": 39235, "exploitability": 0.0121328},
    {"iteration": 1400001, "current_time_ms": 39617, "exploitability": 0.0123347},
    {"iteration": 1410001, "current_time_ms": 39952, "exploitability": 0.0120286},
    {"iteration": 1420001, "current_time_ms": 40294, "exploitability": 0.0117366},
    {"iteration": 1430001, "current_time_ms": 40680, "exploitability": 0.0117389},
    {"iteration": 1440001, "current_time_ms": 41001, "exploitability": 0.0120391},
    {"iteration": 1450001, "current_time_ms": 41356, "exploitability": 0.0118942},
    {"iteration": 1460001, "current_time_ms": 41702, "exploitability": 0.0114281},
    {"iteration": 1470001, "current_time_ms": 42047, "exploitability": 0.0113995},
    {"iteration": 1480001, "current_time_ms": 42363, "exploitability": 0.0117389},
    {"iteration": 1490001, "current_time_ms": 42731, "exploitability": 0.011716},
    {"iteration": 1500001, "current_time_ms": 43114, "exploitability": 0.0115162},
    {"iteration": 1510001, "current_time_ms": 43444, "exploitability": 0.0114473},
    {"iteration": 1520001, "current_time_ms": 43831, "exploitability": 0.01166},
    {"iteration": 1530001, "current_time_ms": 44162, "exploitability": 0.0117584},
    {"iteration": 1540001, "current_time_ms": 44525, "exploitability": 0.0115071},
    {"iteration": 1550001, "current_time_ms": 44917, "exploitability": 0.0112522},
    {"iteration": 1560001, "current_time_ms": 45234, "exploitability": 0.0112917},
    {"iteration": 1570001, "current_time_ms": 45598, "exploitability": 0.0116043},
    {"iteration": 1580001, "current_time_ms": 45927, "exploitability": 0.0114644},
    {"iteration": 1590001, "current_time_ms": 46305, "exploitability": 0.0111496},
    {"iteration": 1600001, "current_time_ms": 46655, "exploitability": 0.0111448},
    {"iteration": 1610001, "current_time_ms": 46842, "exploitability": 0.0115879},
    {"iteration": 1620001, "current_time_ms": 47028, "exploitability": 0.0116786},
    {"iteration": 1630001, "current_time_ms": 47211, "exploitability": 0.0113491},
    {"iteration": 1640001, "current_time_ms": 47395, "exploitability": 0.0110564},
    {"iteration": 1650001, "current_time_ms": 47581, "exploitability": 0.0111588},
    {"iteration": 1660001, "current_time_ms": 47767, "exploitability": 0.0114781},
    {"iteration": 1670001, "current_time_ms": 47951, "exploitability": 0.0114177},
    {"iteration": 1680001, "current_time_ms": 48255, "exploitability": 0.0112476},
    {"iteration": 1690001, "current_time_ms": 48504, "exploitability": 0.0111898},
    {"iteration": 1700001, "current_time_ms": 48749, "exploitability": 0.0111307},
    {"iteration": 1710001, "current_time_ms": 49023, "exploitability": 0.0110569},
    {"iteration": 1720001, "current_time_ms": 49418, "exploitability": 0.0111241},
    {"iteration": 1730001, "current_time_ms": 49774, "exploitability": 0.0112842},
    {"iteration": 1740001, "current_time_ms": 50224, "exploitability": 0.0111118},
    {"iteration": 1750001, "current_time_ms": 50623, "exploitability": 0.0109129},
    {"iteration": 1760001, "current_time_ms": 50980, "exploitability": 0.0109933},
    {"iteration": 1770001, "current_time_ms": 51329, "exploitability": 0.0111852},
    {"iteration": 1780001, "current_time_ms": 51682, "exploitability": 0.0110306},
    {"iteration": 1790001, "current_time_ms": 52060, "exploitability": 0.0108024},
    {"iteration": 1800001, "current_time_ms": 52390, "exploitability": 0.0106783},
    {"iteration": 1810001, "current_time_ms": 52607, "exploitability": 0.0107158},
    {"iteration": 1820001, "current_time_ms": 52788, "exploitability": 0.0108229},
    {"iteration": 1830001, "current_time_ms": 52967, "exploitability": 0.0108666},
    {"iteration": 1840001, "current_time_ms": 53164, "exploitability": 0.0108024},
    {"iteration": 1850001, "current_time_ms": 53347, "exploitability": 0.0107576},
    {"iteration": 1860001, "current_time_ms": 53555, "exploitability": 0.0107749},
    {"iteration": 1870001, "current_time_ms": 53893, "exploitability": 0.0107652},
    {"iteration": 1880001, "current_time_ms": 54251, "exploitability": 0.0107244},
    {"iteration": 1890001, "current_time_ms": 54608, "exploitability": 0.0107335},
    {"iteration": 1900001, "current_time_ms": 54969, "exploitability": 0.0107976},
    {"iteration": 1910001, "current_time_ms": 55338, "exploitability": 0.010802},
    {"iteration": 1920001, "current_time_ms": 55709, "exploitability": 0.010723},
    {"iteration": 1930001, "current_time_ms": 56021, "exploitability": 0.0106766},
    {"iteration": 1940001, "current_time_ms": 56392, "exploitability": 0.0107011},
    {"iteration": 1950001, "current_time_ms": 56776, "exploitability": 0.0106868},
    {"iteration": 1960001, "current_time_ms": 57097, "exploitability": 0.0106281},
    {"iteration": 1970001, "current_time_ms": 57295, "exploitability": 0.0105465},
    {"iteration": 1980001, "current_time_ms": 57491, "exploitability": 0.010479},
    {"iteration": 1990001, "current_time_ms": 57686, "exploitability": 0.0105197},
    {"iteration": 2000001, "current_time_ms": 57888, "exploitability": 0.0105882},
    {"iteration": 2010001, "current_time_ms": 58074, "exploitability": 0.0106007},
    {"iteration": 2020001, "current_time_ms": 58275, "exploitability": 0.0105416},
    {"iteration": 2030001, "current_time_ms": 58469, "exploitability": 0.0105184},
    {"iteration": 2040001, "current_time_ms": 58658, "exploitability": 0.0105186},
    {"iteration": 2050001, "current_time_ms": 58847, "exploitability": 0.0105954},
    {"iteration": 2060001, "current_time_ms": 59042, "exploitability": 0.0105771},
    {"iteration": 2070001, "current_time_ms": 59232, "exploitability": 0.0104702},
    {"iteration": 2080001, "current_time_ms": 59421, "exploitability": 0.0104013},
    {"iteration": 2090001, "current_time_ms": 59612, "exploitability": 0.0104685},
    {"iteration": 2100001, "current_time_ms": 59789, "exploitability": 0.0106484},
    {"iteration": 2110001, "current_time_ms": 59957, "exploitability": 0.010607},
    {"iteration": 2120001, "current_time_ms": 60125, "exploitability": 0.0103279},
    {"iteration": 2130001, "current_time_ms": 60306, "exploitability": 0.0101129},
    {"iteration": 2140001, "current_time_ms": 60503, "exploitability": 0.0101021},
    {"iteration": 2150001, "current_time_ms": 60704, "exploitability": 0.010283},
    {"iteration": 2160001, "current_time_ms": 60945, "exploitability": 0.0104354},
    {"iteration": 2170001, "current_time_ms": 61162, "exploitability": 0.0102909},
    {"iteration": 2180001, "current_time_ms": 61370, "exploitability": 0.0100422},
    {"iteration": 2190001, "current_time_ms": 61577, "exploitability": 0.00994582},
    {"iteration": 2200001, "current_time_ms": 61775, "exploitability": 0.0101578},
    {"iteration": 2210001, "current_time_ms": 61984, "exploitability": 0.0103868},
    {"iteration": 2220001, "current_time_ms": 62182, "exploitability": 0.0102777},
    {"iteration": 2230001, "current_time_ms": 62381, "exploitability": 0.0100209},
    {"iteration": 2240001, "current_time_ms": 62591, "exploitability": 0.0099199},
    {"iteration": 2250001, "current_time_ms": 62787, "exploitability": 0.0100775},
    {"iteration": 2260001, "current_time_ms": 62964, "exploitability": 0.0102692},
    {"iteration": 2270001, "current_time_ms": 63135, "exploitability": 0.0102963},
    {"iteration": 2280001, "current_time_ms": 63314, "exploitability": 0.0100811},
    {"iteration": 2290001, "current_time_ms": 63501, "exploitability": 0.00983505},
    {"iteration": 2300001, "current_time_ms": 63693, "exploitability": 0.00978768},
    {"iteration": 2310001, "current_time_ms": 63895, "exploitability": 0.0100415},
    {"iteration": 2320001, "current_time_ms": 64086, "exploitability": 0.0101916},
    {"iteration": 2330001, "current_time_ms": 64280, "exploitability": 0.0101156},
    {"iteration": 2340001, "current_time_ms": 64471, "exploitability": 0.00996639},
    {"iteration": 2350001, "current_time_ms": 64653, "exploitability": 0.00982719},
    {"iteration": 2360001, "current_time_ms": 64842, "exploitability": 0.00982034},
    {"iteration": 2370001, "current_time_ms": 65029, "exploitability": 0.00994923},
    {"iteration": 2380001, "current_time_ms": 65208, "exploitability": 0.0100688},
    {"iteration": 2390001, "current_time_ms": 65409, "exploitability": 0.010056},
    {"iteration": 2400001, "current_time_ms": 65669, "exploitability": 0.00991824},
    {"iteration": 2410001, "current_time_ms": 66047, "exploitability": 0.00986141},
    {"iteration": 2420001, "current_time_ms": 66462, "exploitability": 0.00990251},
    {"iteration": 2430001, "current_time_ms": 66735, "exploitability": 0.00997798},
    {"iteration": 2440001, "current_time_ms": 66940, "exploitability": 0.0099519},
    {"iteration": 2450001, "current_time_ms": 67142, "exploitability": 0.00979189},
    {"iteration": 2460001, "current_time_ms": 67342, "exploitability": 0.00965904},
    {"iteration": 2470001, "current_time_ms": 67539, "exploitability": 0.00965699},
    {"iteration": 2480001, "current_time_ms": 67712, "exploitability": 0.00979688},
    {"iteration": 2490001, "current_time_ms": 67878, "exploitability": 0.00987449},
    {"iteration": 2500001, "current_time_ms": 68054, "exploitability": 0.00981845},
    {"iteration": 2510001, "current_time_ms": 68235, "exploitability": 0.00972257},
    {"iteration": 2520001, "current_time_ms": 68418, "exploitability": 0.00965106},
    {"iteration": 2530001, "current_time_ms": 68609, "exploitability": 0.00964719},
    {"iteration": 2540001, "current_time_ms": 68793, "exploitability": 0.00974755},
    {"iteration": 2550001, "current_time_ms": 68985, "exploitability": 0.00975592},
    {"iteration": 2560001, "current_time_ms": 69171, "exploitability": 0.0096428},
    {"iteration": 2570001, "current_time_ms": 69355, "exploitability": 0.00948703},
    {"iteration": 2580001, "current_time_ms": 69548, "exploitability": 0.00942191},
    {"iteration": 2590001, "current_time_ms": 69731, "exploitability": 0.00955392},
    {"iteration": 2600001, "current_time_ms": 69914, "exploitability": 0.00973501},
    {"iteration": 2610001, "current_time_ms": 70096, "exploitability": 0.00976667},
    {"iteration": 2620001, "current_time_ms": 70289, "exploitability": 0.00964215},
    {"iteration": 2630001, "current_time_ms": 70648, "exploitability": 0.00953538},
    {"iteration": 2640001, "current_time_ms": 70995, "exploitability": 0.0095476},
    {"iteration": 2650001, "current_time_ms": 71327, "exploitability": 0.00962872},
    {"iteration": 2660001, "current_time_ms": 71682, "exploitability": 0.00974357},
    {"iteration": 2670001, "current_time_ms": 72015, "exploitability": 0.00966613},
    {"iteration": 2680001, "current_time_ms": 72378, "exploitability": 0.00950419},
    {"iteration": 2690001, "current_time_ms": 72732, "exploitability": 0.00937987},
    {"iteration": 2700001, "current_time_ms": 73051, "exploitability": 0.00945793},
    {"iteration": 2710001, "current_time_ms": 73414, "exploitability": 0.00964315},
    {"iteration": 2720001, "current_time_ms": 73740, "exploitability": 0.00973771},
    {"iteration": 2730001, "current_time_ms": 74094, "exploitability": 0.00974028},
    {"iteration": 2740001, "current_time_ms": 74450, "exploitability": 0.00958892},
    {"iteration": 2750001, "current_time_ms": 74784, "exploitability": 0.00941481},
    {"iteration": 2760001, "current_time_ms": 75163, "exploitability": 0.0093449},
    {"iteration": 2770001, "current_time_ms": 75504, "exploitability": 0.00947513},
    {"iteration": 2780001, "current_time_ms": 75856, "exploitability": 0.00964572},
    {"iteration": 2790001, "current_time_ms": 76213, "exploitability": 0.00970337},
    {"iteration": 2800001, "current_time_ms": 76527, "exploitability": 0.00953337},
    {"iteration": 2810001, "current_time_ms": 76888, "exploitability": 0.0092881},
    {"iteration": 2820001, "current_time_ms": 77210, "exploitability": 0.00914206},
    {"iteration": 2830001, "current_time_ms": 77576, "exploitability": 0.00925571},
    {"iteration": 2840001, "current_time_ms": 77935, "exploitability": 0.00945594},
    {"iteration": 2850001, "current_time_ms": 78265, "exploitability": 0.00951955},
    {"iteration": 2860001, "current_time_ms": 78599, "exploitability": 0.00942837},
    {"iteration": 2870001, "current_time_ms": 78943, "exploitability": 0.00928234},
    {"iteration": 2880001, "current_time_ms": 79125, "exploitability": 0.00918093},
    {"iteration": 2890001, "current_time_ms": 79307, "exploitability": 0.00917966},
    {"iteration": 2900001, "current_time_ms": 79493, "exploitability": 0.00925179},
    {"iteration": 2910001, "current_time_ms": 79675, "exploitability": 0.00933278},
    {"iteration": 2920001, "current_time_ms": 79858, "exploitability": 0.0093474},
    {"iteration": 2930001, "current_time_ms": 80042, "exploitability": 0.00935038},
    {"iteration": 2940001, "current_time_ms": 80230, "exploitability": 0.00933716},
    {"iteration": 2950001, "current_time_ms": 80446, "exploitability": 0.00929234},
    {"iteration": 2960001, "current_time_ms": 80631, "exploitability": 0.00926443},
    {"iteration": 2970001, "current_time_ms": 80817, "exploitability": 0.00924897},
    {"iteration": 2980001, "current_time_ms": 81013, "exploitability": 0.00921179},
    {"iteration": 2990001, "current_time_ms": 81201, "exploitability": 0.00923793},
    {"iteration": 3000001, "current_time_ms": 81389, "exploitability": 0.00932109},
    {"iteration": 3010001, "current_time_ms": 81571, "exploitability": 0.00931532},
    {"iteration": 3020001, "current_time_ms": 81751, "exploitability": 0.00922516},
    {"iteration": 3030001, "current_time_ms": 81939, "exploitability": 0.00914492},
    {"iteration": 3040001, "current_time_ms": 82122, "exploitability": 0.00908699},
    {"iteration": 3050001, "current_time_ms": 82303, "exploitability": 0.00913446},
    {"iteration": 3060001, "current_time_ms": 82488, "exploitability": 0.00920471},
    {"iteration": 3070001, "current_time_ms": 82664, "exploitability": 0.00924551},
    {"iteration": 3080001, "current_time_ms": 82847, "exploitability": 0.00917691},
    {"iteration": 3090001, "current_time_ms": 83029, "exploitability": 0.00904968},
    {"iteration": 3100001, "current_time_ms": 83214, "exploitability": 0.0089182},
    {"iteration": 3110001, "current_time_ms": 83542, "exploitability": 0.00890132},
    {"iteration": 3120001, "current_time_ms": 83865, "exploitability": 0.00899758},
    {"iteration": 3130001, "current_time_ms": 84214, "exploitability": 0.00907197},
    {"iteration": 3140001, "current_time_ms": 84582, "exploitability": 0.00903551},
    {"iteration": 3150001, "current_time_ms": 84973, "exploitability": 0.00890227},
    {"iteration": 3160001, "current_time_ms": 85326, "exploitability": 0.00877458},
    {"iteration": 3170001, "current_time_ms": 85563, "exploitability": 0.0087409},
    {"iteration": 3180001, "current_time_ms": 85776, "exploitability": 0.00886203},
    {"iteration": 3190001, "current_time_ms": 85956, "exploitability": 0.00907},
    {"iteration": 3200001, "current_time_ms": 86147, "exploitability": 0.00915389},
    {"iteration": 3210001, "current_time_ms": 86336, "exploitability": 0.00904545},
    {"iteration": 3220001, "current_time_ms": 86520, "exploitability": 0.00888228},
    {"iteration": 3230001, "current_time_ms": 86798, "exploitability": 0.00875585},
    {"iteration": 3240001, "current_time_ms": 87188, "exploitability": 0.0087562},
    {"iteration": 3250001, "current_time_ms": 87514, "exploitability": 0.00890649},
    {"iteration": 3260001, "current_time_ms": 87871, "exploitability": 0.00901942},
    {"iteration": 3270001, "current_time_ms": 88230, "exploitability": 0.00898355},
    {"iteration": 3280001, "current_time_ms": 88581, "exploitability": 0.00885546},
    {"iteration": 3290001, "current_time_ms": 88946, "exploitability": 0.00875786},
    {"iteration": 3300001, "current_time_ms": 89292, "exploitability": 0.00874181},
    {"iteration": 3310001, "current_time_ms": 89674, "exploitability": 0.00878724},
    {"iteration": 3320001, "current_time_ms": 90021, "exploitability": 0.00881834},
    {"iteration": 3330001, "current_time_ms": 90373, "exploitability": 0.00879741},
    {"iteration": 3340001, "current_time_ms": 90756, "exploitability": 0.00876685},
    {"iteration": 3350001, "current_time_ms": 91120, "exploitability": 0.00874807},
    {"iteration": 3360001, "current_time_ms": 91453, "exploitability": 0.00877603},
    {"iteration": 3370001, "current_time_ms": 91819, "exploitability": 0.00889497},
    {"iteration": 3380001, "current_time_ms": 92178, "exploitability": 0.00894291},
    {"iteration": 3390001, "current_time_ms": 92504, "exploitability": 0.00887307},
    {"iteration": 3400001, "current_time_ms": 92874, "exploitability": 0.00867796},
    {"iteration": 3410001, "current_time_ms": 93189, "exploitability": 0.00856203},
    {"iteration": 3420001, "current_time_ms": 93551, "exploitability": 0.00858425},
    {"iteration": 3430001, "current_time_ms": 93909, "exploitability": 0.00874217},
    {"iteration": 3440001, "current_time_ms": 94371, "exploitability": 0.00890461},
    {"iteration": 3450001, "current_time_ms": 94778, "exploitability": 0.00892546},
    {"iteration": 3460001, "current_time_ms": 95032, "exploitability": 0.00880709},
    {"iteration": 3470001, "current_time_ms": 95235, "exploitability": 0.00867016},
    {"iteration": 3480001, "current_time_ms": 95440, "exploitability": 0.00860299},
    {"iteration": 3490001, "current_time_ms": 95822, "exploitability": 0.00861442},
    {"iteration": 3500001, "current_time_ms": 96178, "exploitability": 0.00870841},
    {"iteration": 3510001, "current_time_ms": 96502, "exploitability": 0.0088029},
    {"iteration": 3520001, "current_time_ms": 96845, "exploitability": 0.00878239},
    {"iteration": 3530001, "current_time_ms": 97186, "exploitability": 0.00869388},
    {"iteration": 3540001, "current_time_ms": 97540, "exploitability": 0.0086242},
    {"iteration": 3550001, "current_time_ms": 97875, "exploitability": 0.00863308},
    {"iteration": 3560001, "current_time_ms": 98222, "exploitability": 0.00870945},
    {"iteration": 3570001, "current_time_ms": 98613, "exploitability": 0.00878557},
    {"iteration": 3580001, "current_time_ms": 98944, "exploitability": 0.00876494},
    {"iteration": 3590001, "current_time_ms": 99291, "exploitability": 0.00866215},
    {"iteration": 3600001, "current_time_ms": 99633, "exploitability": 0.00853349},
    {"iteration": 3610001, "current_time_ms": 99999, "exploitability": 0.00842752},
    {"iteration": 3620001, "current_time_ms": 100356, "exploitability": 0.00841718},
    {"iteration": 3630001, "current_time_ms": 100668, "exploitability": 0.00851032},
    {"iteration": 3640001, "current_time_ms": 101026, "exploitability": 0.00861755},
    {"iteration": 3650001, "current_time_ms": 101374, "exploitability": 0.00864296},
    {"iteration": 3660001, "current_time_ms": 101707, "exploitability": 0.00855388},
    {"iteration": 3670001, "current_time_ms": 102069, "exploitability": 0.00840162},
    {"iteration": 3680001, "current_time_ms": 102387, "exploitability": 0.00829377},
    {"iteration": 3690001, "current_time_ms": 102734, "exploitability": 0.00830694},
    {"iteration": 3700001, "current_time_ms": 103097, "exploitability": 0.00842486},
    {"iteration": 3710001, "current_time_ms": 103423, "exploitability": 0.00853247},
    {"iteration": 3720001, "current_time_ms": 103776, "exploitability": 0.00853581},
    {"iteration": 3730001, "current_time_ms": 104224, "exploitability": 0.00846744},
    {"iteration": 3740001, "current_time_ms": 104594, "exploitability": 0.00836856},
    {"iteration": 3750001, "current_time_ms": 104801, "exploitability": 0.00829211},
    {"iteration": 3760001, "current_time_ms": 105005, "exploitability": 0.00834005},
    {"iteration": 3770001, "current_time_ms": 105214, "exploitability": 0.00844516},
    {"iteration": 3780001, "current_time_ms": 105420, "exploitability": 0.00851687},
    {"iteration": 3790001, "current_time_ms": 105635, "exploitability": 0.00851023},
    {"iteration": 3800001, "current_time_ms": 105834, "exploitability": 0.00844305},
    {"iteration": 3810001, "current_time_ms": 106028, "exploitability": 0.00834194},
    {"iteration": 3820001, "current_time_ms": 106199, "exploitability": 0.00830272},
    {"iteration": 3830001, "current_time_ms": 106369, "exploitability": 0.0083423},
    {"iteration": 3840001, "current_time_ms": 106541, "exploitability": 0.00843252},
    {"iteration": 3850001, "current_time_ms": 106717, "exploitability": 0.00849731},
    {"iteration": 3860001, "current_time_ms": 106903, "exploitability": 0.00846542},
    {"iteration": 3870001, "current_time_ms": 107087, "exploitability": 0.0083695},
    {"iteration": 3880001, "current_time_ms": 107269, "exploitability": 0.00828378},
    {"iteration": 3890001, "current_time_ms": 107451, "exploitability": 0.00824397},
    {"iteration": 3900001, "current_time_ms": 107639, "exploitability": 0.00828529},
    {"iteration": 3910001, "current_time_ms": 107825, "exploitability": 0.00838857},
    {"iteration": 3920001, "current_time_ms": 108010, "exploitability": 0.00844541},
    {"iteration": 3930001, "current_time_ms": 108201, "exploitability": 0.00845071},
    {"iteration": 3940001, "current_time_ms": 108379, "exploitability": 0.00838195},
    {"iteration": 3950001, "current_time_ms": 108612, "exploitability": 0.00825764},
    {"iteration": 3960001, "current_time_ms": 108940, "exploitability": 0.00815685},
    {"iteration": 3970001, "current_time_ms": 109305, "exploitability": 0.00812533},
    {"iteration": 3980001, "current_time_ms": 109631, "exploitability": 0.00818316},
    {"iteration": 3990001, "current_time_ms": 109999, "exploitability": 0.00826992},
    {"iteration": 4000001, "current_time_ms": 110365, "exploitability": 0.00834212},
    {"iteration": 4010001, "current_time_ms": 110705, "exploitability": 0.00835847},
    {"iteration": 4020001, "current_time_ms": 111059, "exploitability": 0.00829481},
    {"iteration": 4030001, "current_time_ms": 111402, "exploitability": 0.00819386},
    {"iteration": 4040001, "current_time_ms": 111738, "exploitability": 0.00814932},
    {"iteration": 4050001, "current_time_ms": 112088, "exploitability": 0.00819331},
    {"iteration": 4060001, "current_time_ms": 112422, "exploitability": 0.00828087},
    {"iteration": 4070001, "current_time_ms": 112769, "exploitability": 0.00832022},
    {"iteration": 4080001, "current_time_ms": 113099, "exploitability": 0.00825915},
    {"iteration": 4090001, "current_time_ms": 113460, "exploitability": 0.00813106},
    {"iteration": 4100001, "current_time_ms": 113809, "exploitability": 0.00799952},
    {"iteration": 4110001, "current_time_ms": 114146, "exploitability": 0.00795318},
    {"iteration": 4120001, "current_time_ms": 114504, "exploitability": 0.00800727},
    {"iteration": 4130001, "current_time_ms": 114833, "exploitability": 0.00809602},
    {"iteration": 4140001, "current_time_ms": 115199, "exploitability": 0.00817526},
    {"iteration": 4150001, "current_time_ms": 115534, "exploitability": 0.00820554},
    {"iteration": 4160001, "current_time_ms": 115934, "exploitability": 0.00817423},
    {"iteration": 4170001, "current_time_ms": 116254, "exploitability": 0.00808927},
    {"iteration": 4180001, "current_time_ms": 116436, "exploitability": 0.00797176},
    {"iteration": 4190001, "current_time_ms": 116628, "exploitability": 0.00789127},
    {"iteration": 4200001, "current_time_ms": 116802, "exploitability": 0.00789378},
    {"iteration": 4210001, "current_time_ms": 116987, "exploitability": 0.00796384},
    {"iteration": 4220001, "current_time_ms": 117167, "exploitability": 0.00805341},
    {"iteration": 4230001, "current_time_ms": 117355, "exploitability": 0.00808966},
    {"iteration": 4240001, "current_time_ms": 117541, "exploitability": 0.00806425},
    {"iteration": 4250001, "current_time_ms": 117761, "exploitability": 0.00796723},
    {"iteration": 4260001, "current_time_ms": 117945, "exploitability": 0.00787538},
    {"iteration": 4270001, "current_time_ms": 118132, "exploitability": 0.00785275},
    {"iteration": 4280001, "current_time_ms": 118309, "exploitability": 0.00790131},
    {"iteration": 4290001, "current_time_ms": 118495, "exploitability": 0.00798217},
    {"iteration": 4300001, "current_time_ms": 118671, "exploitability": 0.00802636},
    {"iteration": 4310001, "current_time_ms": 118850, "exploitability": 0.0080185},
    {"iteration": 4320001, "current_time_ms": 119042, "exploitability": 0.00796734},
    {"iteration": 4330001, "current_time_ms": 119226, "exploitability": 0.00793077},
    {"iteration": 4340001, "current_time_ms": 119412, "exploitability": 0.00789592},
    {"iteration": 4350001, "current_time_ms": 119609, "exploitability": 0.00788508},
    {"iteration": 4360001, "current_time_ms": 119795, "exploitability": 0.00788925},
    {"iteration": 4370001, "current_time_ms": 119979, "exploitability": 0.00790412},
    {"iteration": 4380001, "current_time_ms": 120167, "exploitability": 0.00791695},
    {"iteration": 4390001, "current_time_ms": 120343, "exploitability": 0.00794965},
    {"iteration": 4400001, "current_time_ms": 120530, "exploitability": 0.00796985},
    {"iteration": 4410001, "current_time_ms": 120708, "exploitability": 0.00795333},
    {"iteration": 4420001, "current_time_ms": 120893, "exploitability": 0.00790587},
    {"iteration": 4430001, "current_time_ms": 121073, "exploitability": 0.00785328},
    {"iteration": 4440001, "current_time_ms": 121274, "exploitability": 0.00782375},
    {"iteration": 4450001, "current_time_ms": 121472, "exploitability": 0.00782655},
    {"iteration": 4460001, "current_time_ms": 121825, "exploitability": 0.00781542},
    {"iteration": 4470001, "current_time_ms": 122181, "exploitability": 0.00779188},
    {"iteration": 4480001, "current_time_ms": 122523, "exploitability": 0.00778479},
    {"iteration": 4490001, "current_time_ms": 122853, "exploitability": 0.00778264},
    {"iteration": 4500001, "current_time_ms": 123199, "exploitability": 0.00778144},
    {"iteration": 4510001, "current_time_ms": 123581, "exploitability": 0.00778412},
    {"iteration": 4520001, "current_time_ms": 123937, "exploitability": 0.00779131},
    {"iteration": 4530001, "current_time_ms": 124274, "exploitability": 0.00782474},
    {"iteration": 4540001, "current_time_ms": 124608, "exploitability": 0.00785301},
    {"iteration": 4550001, "current_time_ms": 124946, "exploitability": 0.00786052},
    {"iteration": 4560001, "current_time_ms": 125295, "exploitability": 0.00785247},
    {"iteration": 4570001, "current_time_ms": 125627, "exploitability": 0.00781958},
    {"iteration": 4580001, "current_time_ms": 126003, "exploitability": 0.00778249},
    {"iteration": 4590001, "current_time_ms": 126372, "exploitability": 0.00775073},
    {"iteration": 4600001, "current_time_ms": 126676, "exploitability": 0.00773435},
    {"iteration": 4610001, "current_time_ms": 127009, "exploitability": 0.00775977},
    {"iteration": 4620001, "current_time_ms": 127359, "exploitability": 0.00780791},
    {"iteration": 4630001, "current_time_ms": 127731, "exploitability": 0.00782589},
    {"iteration": 4640001, "current_time_ms": 128083, "exploitability": 0.00781538},
    {"iteration": 4650001, "current_time_ms": 128439, "exploitability": 0.00776509},
    {"iteration": 4660001, "current_time_ms": 128803, "exploitability": 0.00771853},
    {"iteration": 4670001, "current_time_ms": 129127, "exploitability": 0.00769391},
    {"iteration": 4680001, "current_time_ms": 129528, "exploitability": 0.00768278},
    {"iteration": 4690001, "current_time_ms": 129917, "exploitability": 0.00768898},
    {"iteration": 4700001, "current_time_ms": 130168, "exploitability": 0.00772757},
    {"iteration": 4710001, "current_time_ms": 130351, "exploitability": 0.0077611},
    {"iteration": 4720001, "current_time_ms": 130531, "exploitability": 0.00777872},
    {"iteration": 4730001, "current_time_ms": 130713, "exploitability": 0.00776008},
    {"iteration": 4740001, "current_time_ms": 130901, "exploitability": 0.00771605},
    {"iteration": 4750001, "current_time_ms": 131081, "exploitability": 0.00767175},
    {"iteration": 4760001, "current_time_ms": 131262, "exploitability": 0.00763607},
    {"iteration": 4770001, "current_time_ms": 131447, "exploitability": 0.00762655},
    {"iteration": 4780001, "current_time_ms": 131628, "exploitability": 0.00765076},
    {"iteration": 4790001, "current_time_ms": 131817, "exploitability": 0.00770952},
    {"iteration": 4800001, "current_time_ms": 132013, "exploitability": 0.00775836},
    {"iteration": 4810001, "current_time_ms": 132193, "exploitability": 0.00774765},
    {"iteration": 4820001, "current_time_ms": 132377, "exploitability": 0.0077145},
    {"iteration": 4830001, "current_time_ms": 132565, "exploitability": 0.00767388},
    {"iteration": 4840001, "current_time_ms": 132741, "exploitability": 0.00764092},
    {"iteration": 4850001, "current_time_ms": 132931, "exploitability": 0.00760832},
    {"iteration": 4860001, "current_time_ms": 133112, "exploitability": 0.00759597},
    {"iteration": 4870001, "current_time_ms": 133296, "exploitability": 0.00760598},
    {"iteration": 4880001, "current_time_ms": 133485, "exploitability": 0.00763734},
    {"iteration": 4890001, "current_time_ms": 133666, "exploitability": 0.00768622},
    {"iteration": 4900001, "current_time_ms": 133855, "exploitability": 0.00773716},
    {"iteration": 4910001, "current_time_ms": 134033, "exploitability": 0.00778935},
    {"iteration": 4920001, "current_time_ms": 134213, "exploitability": 0.00778962},
    {"iteration": 4930001, "current_time_ms": 134391, "exploitability": 0.00773312},
    {"iteration": 4940001, "current_time_ms": 134582, "exploitability": 0.00766513},
    {"iteration": 4950001, "current_time_ms": 134770, "exploitability": 0.00760881},
    {"iteration": 4960001, "current_time_ms": 134946, "exploitability": 0.00758302},
    {"iteration": 4970001, "current_time_ms": 135129, "exploitability": 0.00760599},
    {"iteration": 4980001, "current_time_ms": 135308, "exploitability": 0.00766936},
    {"iteration": 4990001, "current_time_ms": 135497, "exploitability": 0.00774216},
    {"iteration": 5000001, "current_time_ms": 135683, "exploitability": 0.00776641},
    {"iteration": 5010001, "current_time_ms": 135946, "exploitability": 0.00775251},
    {"iteration": 5020001, "current_time_ms": 136291, "exploitability": 0.00769972},
    {"iteration": 5030001, "current_time_ms": 136625, "exploitability": 0.00763753},
    {"iteration": 5040001, "current_time_ms": 136971, "exploitability": 0.00759298},
    {"iteration": 5050001, "current_time_ms": 137305, "exploitability": 0.00757668},
    {"iteration": 5060001, "current_time_ms": 137693, "exploitability": 0.00758648},
    {"iteration": 5070001, "current_time_ms": 137997, "exploitability": 0.0076237},
    {"iteration": 5080001, "current_time_ms": 138360, "exploitability": 0.00767571},
    {"iteration": 5090001, "current_time_ms": 138710, "exploitability": 0.00770395},
    {"iteration": 5100001, "current_time_ms": 139096, "exploitability": 0.00769184},
    {"iteration": 5110001, "current_time_ms": 139418, "exploitability": 0.00766317},
    {"iteration": 5120001, "current_time_ms": 139786, "exploitability": 0.00762706},
    {"iteration": 5130001, "current_time_ms": 140208, "exploitability": 0.00759958},
    {"iteration": 5140001, "current_time_ms": 140612, "exploitability": 0.00759583},
    {"iteration": 5150001, "current_time_ms": 140994, "exploitability": 0.00761234},
    {"iteration": 5160001, "current_time_ms": 141397, "exploitability": 0.00763158},
    {"iteration": 5170001, "current_time_ms": 141767, "exploitability": 0.00763225},
    {"iteration": 5180001, "current_time_ms": 142101, "exploitability": 0.00762535},
    {"iteration": 5190001, "current_time_ms": 142336, "exploitability": 0.0076157},
    {"iteration": 5200001, "current_time_ms": 142505, "exploitability": 0.00761265},
    {"iteration": 5210001, "current_time_ms": 142680, "exploitability": 0.00760918},
    {"iteration": 5220001, "current_time_ms": 142881, "exploitability": 0.00760445},
    {"iteration": 5230001, "current_time_ms": 143242, "exploitability": 0.00758924},
    {"iteration": 5240001, "current_time_ms": 143584, "exploitability": 0.00757173},
    {"iteration": 5250001, "current_time_ms": 143901, "exploitability": 0.00757023},
    {"iteration": 5260001, "current_time_ms": 144264, "exploitability": 0.00757862},
    {"iteration": 5270001, "current_time_ms": 144599, "exploitability": 0.00759338},
    {"iteration": 5280001, "current_time_ms": 144933, "exploitability": 0.00759912},
    {"iteration": 5290001, "current_time_ms": 145318, "exploitability": 0.00759813},
    {"iteration": 5300001, "current_time_ms": 145674, "exploitability": 0.00757906},
    {"iteration": 5310001, "current_time_ms": 146137, "exploitability": 0.00754637},
    {"iteration": 5320001, "current_time_ms": 146548, "exploitability": 0.00752593},
    {"iteration": 5330001, "current_time_ms": 146972, "exploitability": 0.00753601},
    {"iteration": 5340001, "current_time_ms": 147350, "exploitability": 0.00757358},
    {"iteration": 5350001, "current_time_ms": 147727, "exploitability": 0.00760604},
    {"iteration": 5360001, "current_time_ms": 148027, "exploitability": 0.00760709},
    {"iteration": 5370001, "current_time_ms": 148336, "exploitability": 0.00755985},
    {"iteration": 5380001, "current_time_ms": 148690, "exploitability": 0.00749462},
    {"iteration": 5390001, "current_time_ms": 149032, "exploitability": 0.00743222},
    {"iteration": 5400001, "current_time_ms": 149394, "exploitability": 0.00739636},
    {"iteration": 5410001, "current_time_ms": 149805, "exploitability": 0.00739485},
    {"iteration": 5420001, "current_time_ms": 150148, "exploitability": 0.00744093},
    {"iteration": 5430001, "current_time_ms": 150504, "exploitability": 0.00752244},
    {"iteration": 5440001, "current_time_ms": 150805, "exploitability": 0.00759097},
    {"iteration": 5450001, "current_time_ms": 151169, "exploitability": 0.00762096},
    {"iteration": 5460001, "current_time_ms": 151543, "exploitability": 0.00758749},
    {"iteration": 5470001, "current_time_ms": 151904, "exploitability": 0.0075039},
    {"iteration": 5480001, "current_time_ms": 152313, "exploitability": 0.00743156},
    {"iteration": 5490001, "current_time_ms": 152670, "exploitability": 0.00740046},
    {"iteration": 5500001, "current_time_ms": 152997, "exploitability": 0.00742257},
    {"iteration": 5510001, "current_time_ms": 153369, "exploitability": 0.0074897},
    {"iteration": 5520001, "current_time_ms": 153720, "exploitability": 0.00756255},
    {"iteration": 5530001, "current_time_ms": 154087, "exploitability": 0.00759952},
    {"iteration": 5540001, "current_time_ms": 154426, "exploitability": 0.00759211},
    {"iteration": 5550001, "current_time_ms": 154733, "exploitability": 0.00755535},
    {"iteration": 5560001, "current_time_ms": 155079, "exploitability": 0.0075225},
    {"iteration": 5570001, "current_time_ms": 155412, "exploitability": 0.00749699},
    {"iteration": 5580001, "current_time_ms": 155759, "exploitability": 0.0074849},
    {"iteration": 5590001, "current_time_ms": 156087, "exploitability": 0.00748452},
    {"iteration": 5600001, "current_time_ms": 156414, "exploitability": 0.00749289},
    {"iteration": 5610001, "current_time_ms": 156738, "exploitability": 0.00750376},
    {"iteration": 5620001, "current_time_ms": 157082, "exploitability": 0.00751523},
    {"iteration": 5630001, "current_time_ms": 157434, "exploitability": 0.00751972},
    {"iteration": 5640001, "current_time_ms": 157774, "exploitability": 0.00750814},
    {"iteration": 5650001, "current_time_ms": 158125, "exploitability": 0.00749489},
    {"iteration": 5660001, "current_time_ms": 158500, "exploitability": 0.00748059},
    {"iteration": 5670001, "current_time_ms": 158826, "exploitability": 0.00747868},
    {"iteration": 5680001, "current_time_ms": 159161, "exploitability": 0.00746902},
    {"iteration": 5690001, "current_time_ms": 159493, "exploitability": 0.00746137},
    {"iteration": 5700001, "current_time_ms": 159860, "exploitability": 0.00744373},
    {"iteration": 5710001, "current_time_ms": 160194, "exploitability": 0.00741854},
    {"iteration": 5720001, "current_time_ms": 160404, "exploitability": 0.00739445},
    {"iteration": 5730001, "current_time_ms": 160585, "exploitability": 0.00736428},
    {"iteration": 5740001, "current_time_ms": 160760, "exploitability": 0.00733608},
    {"iteration": 5750001, "current_time_ms": 160954, "exploitability": 0.0073292},
    {"iteration": 5760001, "current_time_ms": 161132, "exploitability": 0.00734522},
    {"iteration": 5770001, "current_time_ms": 161316, "exploitability": 0.00738853},
    {"iteration": 5780001, "current_time_ms": 161597, "exploitability": 0.00744997},
    {"iteration": 5790001, "current_time_ms": 161958, "exploitability": 0.00748224},
    {"iteration": 5800001, "current_time_ms": 162312, "exploitability": 0.00746159},
    {"iteration": 5810001, "current_time_ms": 162521, "exploitability": 0.00741224},
    {"iteration": 5820001, "current_time_ms": 162705, "exploitability": 0.00735631},
    {"iteration": 5830001, "current_time_ms": 162923, "exploitability": 0.00732635},
    {"iteration": 5840001, "current_time_ms": 163247, "exploitability": 0.00733312},
    {"iteration": 5850001, "current_time_ms": 163511, "exploitability": 0.00738386},
    {"iteration": 5860001, "current_time_ms": 163690, "exploitability": 0.00746194},
    {"iteration": 5870001, "current_time_ms": 163870, "exploitability": 0.00749403},
    {"iteration": 5880001, "current_time_ms": 164058, "exploitability": 0.00746888},
    {"iteration": 5890001, "current_time_ms": 164237, "exploitability": 0.0074213},
    {"iteration": 5900001, "current_time_ms": 164417, "exploitability": 0.00737511},
    {"iteration": 5910001, "current_time_ms": 164599, "exploitability": 0.00734453},
    {"iteration": 5920001, "current_time_ms": 164781, "exploitability": 0.0073303},
    {"iteration": 5930001, "current_time_ms": 164963, "exploitability": 0.00733654},
    {"iteration": 5940001, "current_time_ms": 165145, "exploitability": 0.00735444},
    {"iteration": 5950001, "current_time_ms": 165327, "exploitability": 0.00737454},
    {"iteration": 5960001, "current_time_ms": 165512, "exploitability": 0.00739669},
    {"iteration": 5970001, "current_time_ms": 165694, "exploitability": 0.00741093},
    {"iteration": 5980001, "current_time_ms": 165880, "exploitability": 0.00740198},
    {"iteration": 5990001, "current_time_ms": 166063, "exploitability": 0.00737383},
    {"iteration": 6000001, "current_time_ms": 166247, "exploitability": 0.00732914},
    {"iteration": 6010001, "current_time_ms": 166428, "exploitability": 0.00727822},
    {"iteration": 6020001, "current_time_ms": 166611, "exploitability": 0.00724938},
    {"iteration": 6030001, "current_time_ms": 166793, "exploitability": 0.00725047},
    {"iteration": 6040001, "current_time_ms": 166971, "exploitability": 0.0072872},
    {"iteration": 6050001, "current_time_ms": 167154, "exploitability": 0.00734767},
    {"iteration": 6060001, "current_time_ms": 167329, "exploitability": 0.00739338},
    {"iteration": 6070001, "current_time_ms": 167520, "exploitability": 0.00739855},
    {"iteration": 6080001, "current_time_ms": 167701, "exploitability": 0.00735104},
    {"iteration": 6090001, "current_time_ms": 167878, "exploitability": 0.00727707},
    {"iteration": 6100001, "current_time_ms": 168168, "exploitability": 0.00720335},
    {"iteration": 6110001, "current_time_ms": 168514, "exploitability": 0.00716204},
    {"iteration": 6120001, "current_time_ms": 168841, "exploitability": 0.00715874},
    {"iteration": 6130001, "current_time_ms": 169208, "exploitability": 0.00719129},
    {"iteration": 6140001, "current_time_ms": 169552, "exploitability": 0.00726072},
    {"iteration": 6150001, "current_time_ms": 169913, "exploitability": 0.00733065},
    {"iteration": 6160001, "current_time_ms": 170275, "exploitability": 0.00735984},
    {"iteration": 6170001, "current_time_ms": 170627, "exploitability": 0.00732294},
    {"iteration": 6180001, "current_time_ms": 170992, "exploitability": 0.00725044},
    {"iteration": 6190001, "current_time_ms": 171338, "exploitability": 0.00718551},
    {"iteration": 6200001, "current_time_ms": 171701, "exploitability": 0.00714279},
    {"iteration": 6210001, "current_time_ms": 172025, "exploitability": 0.00713463},
    {"iteration": 6220001, "current_time_ms": 172352, "exploitability": 0.0071675},
    {"iteration": 6230001, "current_time_ms": 172731, "exploitability": 0.0072399},
    {"iteration": 6240001, "current_time_ms": 173025, "exploitability": 0.00732422},
    {"iteration": 6250001, "current_time_ms": 173274, "exploitability": 0.00737553},
    {"iteration": 6260001, "current_time_ms": 173462, "exploitability": 0.00738326},
    {"iteration": 6270001, "current_time_ms": 173658, "exploitability": 0.00733362},
    {"iteration": 6280001, "current_time_ms": 173837, "exploitability": 0.00727117},
    {"iteration": 6290001, "current_time_ms": 174020, "exploitability": 0.00722099},
    {"iteration": 6300001, "current_time_ms": 174198, "exploitability": 0.00719997},
    {"iteration": 6310001, "current_time_ms": 174394, "exploitability": 0.0072057},
    {"iteration": 6320001, "current_time_ms": 174578, "exploitability": 0.00723661},
    {"iteration": 6330001, "current_time_ms": 174820, "exploitability": 0.00728959},
    {"iteration": 6340001, "current_time_ms": 175038, "exploitability": 0.00734394},
    {"iteration": 6350001, "current_time_ms": 175254, "exploitability": 0.0073812},
    {"iteration": 6360001, "current_time_ms": 175462, "exploitability": 0.00737881},
    {"iteration": 6370001, "current_time_ms": 175655, "exploitability": 0.00733924},
    {"iteration": 6380001, "current_time_ms": 175845, "exploitability": 0.00729612},
    {"iteration": 6390001, "current_time_ms": 176056, "exploitability": 0.00725704},
    {"iteration": 6400001, "current_time_ms": 176256, "exploitability": 0.0072309},
    {"iteration": 6410001, "current_time_ms": 176448, "exploitability": 0.00722896},
    {"iteration": 6420001, "current_time_ms": 176653, "exploitability": 0.00724599},
    {"iteration": 6430001, "current_time_ms": 176832, "exploitability": 0.00726841},
    {"iteration": 6440001, "current_time_ms": 176996, "exploitability": 0.00728344},
    {"iteration": 6450001, "current_time_ms": 177164, "exploitability": 0.00727847},
    {"iteration": 6460001, "current_time_ms": 177345, "exploitability": 0.00724623},
    {"iteration": 6470001, "current_time_ms": 177533, "exploitability": 0.00720798},
    {"iteration": 6480001, "current_time_ms": 177730, "exploitability": 0.00717633},
    {"iteration": 6490001, "current_time_ms": 177910, "exploitability": 0.00714986},
    {"iteration": 6500001, "current_time_ms": 178115, "exploitability": 0.00714289},
    {"iteration": 6510001, "current_time_ms": 178465, "exploitability": 0.00714426},
    {"iteration": 6520001, "current_time_ms": 178828, "exploitability": 0.00716428},
    {"iteration": 6530001, "current_time_ms": 179187, "exploitability": 0.00719345},
    {"iteration": 6540001, "current_time_ms": 179626, "exploitability": 0.00721606},
    {"iteration": 6550001, "current_time_ms": 180044, "exploitability": 0.00721597},
    {"iteration": 6560001, "current_time_ms": 180435, "exploitability": 0.00720635},
    {"iteration": 6570001, "current_time_ms": 180808, "exploitability": 0.00718941},
    {"iteration": 6580001, "current_time_ms": 181187, "exploitability": 0.00717069},
    {"iteration": 6590001, "current_time_ms": 181560, "exploitability": 0.00714629},
    {"iteration": 6600001, "current_time_ms": 181886, "exploitability": 0.00712599},
    {"iteration": 6610001, "current_time_ms": 182203, "exploitability": 0.00710784},
    {"iteration": 6620001, "current_time_ms": 182524, "exploitability": 0.00709656},
    {"iteration": 6630001, "current_time_ms": 182869, "exploitability": 0.00709761},
    {"iteration": 6640001, "current_time_ms": 183167, "exploitability": 0.00711557},
    {"iteration": 6650001, "current_time_ms": 183470, "exploitability": 0.00713706},
    {"iteration": 6660001, "current_time_ms": 183786, "exploitability": 0.00714859},
    {"iteration": 6670001, "current_time_ms": 184110, "exploitability": 0.00715209},
    {"iteration": 6680001, "current_time_ms": 184480, "exploitability": 0.00714243},
    {"iteration": 6690001, "current_time_ms": 184856, "exploitability": 0.00713046},
    {"iteration": 6700001, "current_time_ms": 185209, "exploitability": 0.00712023},
    {"iteration": 6710001, "current_time_ms": 185550, "exploitability": 0.0071077},
    {"iteration": 6720001, "current_time_ms": 185919, "exploitability": 0.00711159},
    {"iteration": 6730001, "current_time_ms": 186277, "exploitability": 0.00712077},
    {"iteration": 6740001, "current_time_ms": 186620, "exploitability": 0.00713431},
    {"iteration": 6750001, "current_time_ms": 186945, "exploitability": 0.007143},
    {"iteration": 6760001, "current_time_ms": 187321, "exploitability": 0.00713207},
    {"iteration": 6770001, "current_time_ms": 187638, "exploitability": 0.00710442},
    {"iteration": 6780001, "current_time_ms": 187960, "exploitability": 0.00707077},
    {"iteration": 6790001, "current_time_ms": 188267, "exploitability": 0.00704321},
    {"iteration": 6800001, "current_time_ms": 188599, "exploitability": 0.00703358},
    {"iteration": 6810001, "current_time_ms": 189036, "exploitability": 0.00703873},
    {"iteration": 6820001, "current_time_ms": 189478, "exploitability": 0.00704923},
    {"iteration": 6830001, "current_time_ms": 189863, "exploitability": 0.00706403},
    {"iteration": 6840001, "current_time_ms": 190247, "exploitability": 0.00708063},
    {"iteration": 6850001, "current_time_ms": 190606, "exploitability": 0.00709555},
    {"iteration": 6860001, "current_time_ms": 190991, "exploitability": 0.00707969},
    {"iteration": 6870001, "current_time_ms": 191269, "exploitability": 0.00704377},
    {"iteration": 6880001, "current_time_ms": 191441, "exploitability": 0.00701351},
    {"iteration": 6890001, "current_time_ms": 191615, "exploitability": 0.00699413},
    {"iteration": 6900001, "current_time_ms": 191791, "exploitability": 0.00699106},
    {"iteration": 6910001, "current_time_ms": 191983, "exploitability": 0.00699446},
    {"iteration": 6920001, "current_time_ms": 192160, "exploitability": 0.00700576},
    {"iteration": 6930001, "current_time_ms": 192336, "exploitability": 0.00702542},
    {"iteration": 6940001, "current_time_ms": 192515, "exploitability": 0.00704904},
    {"iteration": 6950001, "current_time_ms": 192700, "exploitability": 0.00706121},
    {"iteration": 6960001, "current_time_ms": 192878, "exploitability": 0.00705165},
    {"iteration": 6970001, "current_time_ms": 193055, "exploitability": 0.00704265},
    {"iteration": 6980001, "current_time_ms": 193233, "exploitability": 0.00702692},
    {"iteration": 6990001, "current_time_ms": 193409, "exploitability": 0.00701386},
    {"iteration": 7000001, "current_time_ms": 193603, "exploitability": 0.00700913},
    {"iteration": 7010001, "current_time_ms": 193784, "exploitability": 0.00700947},
    {"iteration": 7020001, "current_time_ms": 193956, "exploitability": 0.0070016},
    {"iteration": 7030001, "current_time_ms": 194131, "exploitability": 0.00698409},
    {"iteration": 7040001, "current_time_ms": 194316, "exploitability": 0.0069738},
    {"iteration": 7050001, "current_time_ms": 194491, "exploitability": 0.00696749},
    {"iteration": 7060001, "current_time_ms": 194668, "exploitability": 0.0069653},
    {"iteration": 7070001, "current_time_ms": 194842, "exploitability": 0.00696793},
    {"iteration": 7080001, "current_time_ms": 195029, "exploitability": 0.00697548},
    {"iteration": 7090001, "current_time_ms": 195208, "exploitability": 0.00698617},
    {"iteration": 7100001, "current_time_ms": 195383, "exploitability": 0.0069851},
    {"iteration": 7110001, "current_time_ms": 195566, "exploitability": 0.00697869},
    {"iteration": 7120001, "current_time_ms": 195746, "exploitability": 0.00696803},
    {"iteration": 7130001, "current_time_ms": 195926, "exploitability": 0.00695289},
    {"iteration": 7140001, "current_time_ms": 196099, "exploitability": 0.00694023},
    {"iteration": 7150001, "current_time_ms": 196273, "exploitability": 0.00694251},
    {"iteration": 7160001, "current_time_ms": 196475, "exploitability": 0.0069594},
    {"iteration": 7170001, "current_time_ms": 196649, "exploitability": 0.00699001},
    {"iteration": 7180001, "current_time_ms": 196827, "exploitability": 0.00701727},
    {"iteration": 7190001, "current_time_ms": 197012, "exploitability": 0.00701652},
    {"iteration": 7200001, "current_time_ms": 197195, "exploitability": 0.00699285},
    {"iteration": 7210001, "current_time_ms": 197372, "exploitability": 0.00694194},
    {"iteration": 7220001, "current_time_ms": 197554, "exploitability": 0.00686944},
    {"iteration": 7230001, "current_time_ms": 197729, "exploitability": 0.00680587},
    {"iteration": 7240001, "current_time_ms": 197921, "exploitability": 0.00677531},
    {"iteration": 7250001, "current_time_ms": 198099, "exploitability": 0.00677115},
    {"iteration": 7260001, "current_time_ms": 198275, "exploitability": 0.00679336},
    {"iteration": 7270001, "current_time_ms": 198455, "exploitability": 0.00683683},
    {"iteration": 7280001, "current_time_ms": 198637, "exploitability": 0.00689353},
    {"iteration": 7290001, "current_time_ms": 198813, "exploitability": 0.00692596},
    {"iteration": 7300001, "current_time_ms": 198999, "exploitability": 0.00692679},
    {"iteration": 7310001, "current_time_ms": 199211, "exploitability": 0.00690234},
    {"iteration": 7320001, "current_time_ms": 199389, "exploitability": 0.00684553},
    {"iteration": 7330001, "current_time_ms": 199579, "exploitability": 0.00679972},
    {"iteration": 7340001, "current_time_ms": 199786, "exploitability": 0.00677251},
    {"iteration": 7350001, "current_time_ms": 199966, "exploitability": 0.00677057},
    {"iteration": 7360001, "current_time_ms": 200140, "exploitability": 0.00679036},
    {"iteration": 7370001, "current_time_ms": 200317, "exploitability": 0.00683599},
    {"iteration": 7380001, "current_time_ms": 200500, "exploitability": 0.00687652},
    {"iteration": 7390001, "current_time_ms": 200683, "exploitability": 0.00688937},
    {"iteration": 7400001, "current_time_ms": 200863, "exploitability": 0.00686673},
    {"iteration": 7410001, "current_time_ms": 201043, "exploitability": 0.0068215},
    {"iteration": 7420001, "current_time_ms": 201228, "exploitability": 0.00676516},
    {"iteration": 7430001, "current_time_ms": 201418, "exploitability": 0.00671563},
    {"iteration": 7440001, "current_time_ms": 201592, "exploitability": 0.00670344},
    {"iteration": 7450001, "current_time_ms": 201771, "exploitability": 0.00674217},
    {"iteration": 7460001, "current_time_ms": 201957, "exploitability": 0.00681341},
    {"iteration": 7470001, "current_time_ms": 202131, "exploitability": 0.00685658},
    {"iteration": 7480001, "current_time_ms": 202314, "exploitability": 0.00687334},
    {"iteration": 7490001, "current_time_ms": 202509, "exploitability": 0.0068647},
    {"iteration": 7500001, "current_time_ms": 202682, "exploitability": 0.00683739},
    {"iteration": 7510001, "current_time_ms": 202862, "exploitability": 0.00680293},
    {"iteration": 7520001, "current_time_ms": 203046, "exploitability": 0.00677037},
    {"iteration": 7530001, "current_time_ms": 203225, "exploitability": 0.00675421},
    {"iteration": 7540001, "current_time_ms": 203406, "exploitability": 0.00677008},
    {"iteration": 7550001, "current_time_ms": 203580, "exploitability": 0.00680757},
    {"iteration": 7560001, "current_time_ms": 203752, "exploitability": 0.00685478},
    {"iteration": 7570001, "current_time_ms": 203922, "exploitability": 0.00690016},
    {"iteration": 7580001, "current_time_ms": 204102, "exploitability": 0.00689585},
    {"iteration": 7590001, "current_time_ms": 204288, "exploitability": 0.00686069},
    {"iteration": 7600001, "current_time_ms": 204463, "exploitability": 0.00681352},
    {"iteration": 7610001, "current_time_ms": 204637, "exploitability": 0.00676413},
    {"iteration": 7620001, "current_time_ms": 204819, "exploitability": 0.00672722},
    {"iteration": 7630001, "current_time_ms": 204998, "exploitability": 0.00670932},
    {"iteration": 7640001, "current_time_ms": 205180, "exploitability": 0.00671282},
    {"iteration": 7650001, "current_time_ms": 205381, "exploitability": 0.00672837},
    {"iteration": 7660001, "current_time_ms": 205553, "exploitability": 0.00675511},
    {"iteration": 7670001, "current_time_ms": 205729, "exploitability": 0.00678553},
    {"iteration": 7680001, "current_time_ms": 205919, "exploitability": 0.00680229},
    {"iteration": 7690001, "current_time_ms": 206100, "exploitability": 0.00679858},
    {"iteration": 7700001, "current_time_ms": 206275, "exploitability": 0.00678104},
    {"iteration": 7710001, "current_time_ms": 206462, "exploitability": 0.00675613},
    {"iteration": 7720001, "current_time_ms": 206640, "exploitability": 0.00672633},
    {"iteration": 7730001, "current_time_ms": 206814, "exploitability": 0.00670925},
    {"iteration": 7740001, "current_time_ms": 206998, "exploitability": 0.0067036},
    {"iteration": 7750001, "current_time_ms": 207181, "exploitability": 0.00671491},
    {"iteration": 7760001, "current_time_ms": 207358, "exploitability": 0.00674882},
    {"iteration": 7770001, "current_time_ms": 207702, "exploitability": 0.00678703},
    {"iteration": 7780001, "current_time_ms": 208088, "exploitability": 0.00680887},
    {"iteration": 7790001, "current_time_ms": 208441, "exploitability": 0.00679932},
    {"iteration": 7800001, "current_time_ms": 208804, "exploitability": 0.00676696},
    {"iteration": 7810001, "current_time_ms": 209128, "exploitability": 0.00672786},
    {"iteration": 7820001, "current_time_ms": 209467, "exploitability": 0.00668889},
    {"iteration": 7830001, "current_time_ms": 209800, "exploitability": 0.00666422},
    {"iteration": 7840001, "current_time_ms": 210177, "exploitability": 0.00665863},
    {"iteration": 7850001, "current_time_ms": 210529, "exploitability": 0.00666817},
    {"iteration": 7860001, "current_time_ms": 210888, "exploitability": 0.00669128},
    {"iteration": 7870001, "current_time_ms": 211221, "exploitability": 0.00672646},
    {"iteration": 7880001, "current_time_ms": 211570, "exploitability": 0.00675501},
    {"iteration": 7890001, "current_time_ms": 211905, "exploitability": 0.00675731},
    {"iteration": 7900001, "current_time_ms": 212128, "exploitability": 0.00674464},
    {"iteration": 7910001, "current_time_ms": 212300, "exploitability": 0.00672795},
    {"iteration": 7920001, "current_time_ms": 212473, "exploitability": 0.00671009},
    {"iteration": 7930001, "current_time_ms": 212641, "exploitability": 0.00668451},
    {"iteration": 7940001, "current_time_ms": 212811, "exploitability": 0.00666446},
    {"iteration": 7950001, "current_time_ms": 212983, "exploitability": 0.00665544},
    {"iteration": 7960001, "current_time_ms": 213155, "exploitability": 0.00665383},
    {"iteration": 7970001, "current_time_ms": 213328, "exploitability": 0.00666381},
    {"iteration": 7980001, "current_time_ms": 213509, "exploitability": 0.00669073},
    {"iteration": 7990001, "current_time_ms": 213685, "exploitability": 0.00672176},
    {"iteration": 8000001, "current_time_ms": 213864, "exploitability": 0.00673205},
    {"iteration": 8010001, "current_time_ms": 214044, "exploitability": 0.00674141},
    {"iteration": 8020001, "current_time_ms": 214218, "exploitability": 0.00674679},
    {"iteration": 8030001, "current_time_ms": 214391, "exploitability": 0.00673813},
    {"iteration": 8040001, "current_time_ms": 214567, "exploitability": 0.00671044},
    {"iteration": 8050001, "current_time_ms": 214748, "exploitability": 0.0066719},
    {"iteration": 8060001, "current_time_ms": 214927, "exploitability": 0.00663347},
    {"iteration": 8070001, "current_time_ms": 215103, "exploitability": 0.00660349},
    {"iteration": 8080001, "current_time_ms": 215283, "exploitability": 0.00658795},
    {"iteration": 8090001, "current_time_ms": 215462, "exploitability": 0.00659401},
    {"iteration": 8100001, "current_time_ms": 215637, "exploitability": 0.00662878},
    {"iteration": 8110001, "current_time_ms": 215815, "exploitability": 0.00667508},
    {"iteration": 8120001, "current_time_ms": 216000, "exploitability": 0.00671314},
    {"iteration": 8130001, "current_time_ms": 216209, "exploitability": 0.00672381},
    {"iteration": 8140001, "current_time_ms": 216389, "exploitability": 0.00669819},
    {"iteration": 8150001, "current_time_ms": 216564, "exploitability": 0.0066413},
    {"iteration": 8160001, "current_time_ms": 216737, "exploitability": 0.00657637},
    {"iteration": 8170001, "current_time_ms": 216916, "exploitability": 0.00652415},
    {"iteration": 8180001, "current_time_ms": 217093, "exploitability": 0.00649758},
    {"iteration": 8190001, "current_time_ms": 217269, "exploitability": 0.00649267},
    {"iteration": 8200001, "current_time_ms": 217455, "exploitability": 0.00651955},
    {"iteration": 8210001, "current_time_ms": 217630, "exploitability": 0.00657316},
    {"iteration": 8220001, "current_time_ms": 217806, "exploitability": 0.00664588},
    {"iteration": 8230001, "current_time_ms": 217979, "exploitability": 0.00670551},
    {"iteration": 8240001, "current_time_ms": 218148, "exploitability": 0.00673329},
    {"iteration": 8250001, "current_time_ms": 218317, "exploitability": 0.00671997},
    {"iteration": 8260001, "current_time_ms": 218495, "exploitability": 0.00667389},
    {"iteration": 8270001, "current_time_ms": 218670, "exploitability": 0.00662292},
    {"iteration": 8280001, "current_time_ms": 218975, "exploitability": 0.00658176},
    {"iteration": 8290001, "current_time_ms": 219331, "exploitability": 0.00655613},
    {"iteration": 8300001, "current_time_ms": 219658, "exploitability": 0.00654831},
    {"iteration": 8310001, "current_time_ms": 219998, "exploitability": 0.00656042},
    {"iteration": 8320001, "current_time_ms": 220306, "exploitability": 0.00659144},
    {"iteration": 8330001, "current_time_ms": 220639, "exploitability": 0.00663256},
    {"iteration": 8340001, "current_time_ms": 220999, "exploitability": 0.00666635},
    {"iteration": 8350001, "current_time_ms": 221355, "exploitability": 0.0066839},
    {"iteration": 8360001, "current_time_ms": 221646, "exploitability": 0.00667337},
    {"iteration": 8370001, "current_time_ms": 222008, "exploitability": 0.00665352},
    {"iteration": 8380001, "current_time_ms": 222337, "exploitability": 0.0066265},
    {"iteration": 8390001, "current_time_ms": 222684, "exploitability": 0.00659878},
    {"iteration": 8400001, "current_time_ms": 223013, "exploitability": 0.00657564},
    {"iteration": 8410001, "current_time_ms": 223338, "exploitability": 0.00655629},
    {"iteration": 8420001, "current_time_ms": 223680, "exploitability": 0.00654366},
    {"iteration": 8430001, "current_time_ms": 224002, "exploitability": 0.00654607},
    {"iteration": 8440001, "current_time_ms": 224335, "exploitability": 0.00656579},
    {"iteration": 8450001, "current_time_ms": 224635, "exploitability": 0.00658899},
    {"iteration": 8460001, "current_time_ms": 224977, "exploitability": 0.00659698},
    {"iteration": 8470001, "current_time_ms": 225303, "exploitability": 0.00658135},
    {"iteration": 8480001, "current_time_ms": 225626, "exploitability": 0.00655161},
    {"iteration": 8490001, "current_time_ms": 225943, "exploitability": 0.00653359},
    {"iteration": 8500001, "current_time_ms": 226287, "exploitability": 0.00652635},
    {"iteration": 8510001, "current_time_ms": 226596, "exploitability": 0.00653249},
    {"iteration": 8520001, "current_time_ms": 226980, "exploitability": 0.00653321},
    {"iteration": 8530001, "current_time_ms": 227276, "exploitability": 0.00652973},
    {"iteration": 8540001, "current_time_ms": 227645, "exploitability": 0.00651962},
    {"iteration": 8550001, "current_time_ms": 227959, "exploitability": 0.00650697},
    {"iteration": 8560001, "current_time_ms": 228379, "exploitability": 0.00650335},
    {"iteration": 8570001, "current_time_ms": 228756, "exploitability": 0.0065091},
    {"iteration": 8580001, "current_time_ms": 229073, "exploitability": 0.00651576},
    {"iteration": 8590001, "current_time_ms": 229418, "exploitability": 0.00652326},
    {"iteration": 8600001, "current_time_ms": 229655, "exploitability": 0.00653538},
    {"iteration": 8610001, "current_time_ms": 229828, "exploitability": 0.00654615},
    {"iteration": 8620001, "current_time_ms": 230004, "exploitability": 0.00654614},
    {"iteration": 8630001, "current_time_ms": 230178, "exploitability": 0.00652513},
    {"iteration": 8640001, "current_time_ms": 230352, "exploitability": 0.00648243},
    {"iteration": 8650001, "current_time_ms": 230528, "exploitability": 0.00642846},
    {"iteration": 8660001, "current_time_ms": 230706, "exploitability": 0.00637457},
    {"iteration": 8670001, "current_time_ms": 231118, "exploitability": 0.00633936},
    {"iteration": 8680001, "current_time_ms": 231490, "exploitability": 0.00633356},
    {"iteration": 8690001, "current_time_ms": 231810, "exploitability": 0.00636645},
    {"iteration": 8700001, "current_time_ms": 232133, "exploitability": 0.00642574},
    {"iteration": 8710001, "current_time_ms": 232476, "exploitability": 0.00649319},
    {"iteration": 8720001, "current_time_ms": 232784, "exploitability": 0.00654854},
    {"iteration": 8730001, "current_time_ms": 233143, "exploitability": 0.00656076},
    {"iteration": 8740001, "current_time_ms": 233472, "exploitability": 0.00652184},
    {"iteration": 8750001, "current_time_ms": 233808, "exploitability": 0.00645657},
    {"iteration": 8760001, "current_time_ms": 234184, "exploitability": 0.00638767},
    {"iteration": 8770001, "current_time_ms": 234514, "exploitability": 0.00632766},
    {"iteration": 8780001, "current_time_ms": 234881, "exploitability": 0.00628086},
    {"iteration": 8790001, "current_time_ms": 235280, "exploitability": 0.00625977},
    {"iteration": 8800001, "current_time_ms": 235658, "exploitability": 0.00626811},
    {"iteration": 8810001, "current_time_ms": 236044, "exploitability": 0.00630709},
    {"iteration": 8820001, "current_time_ms": 236385, "exploitability": 0.00637419},
    {"iteration": 8830001, "current_time_ms": 236787, "exploitability": 0.00644619},
    {"iteration": 8840001, "current_time_ms": 237158, "exploitability": 0.00649344},
    {"iteration": 8850001, "current_time_ms": 237481, "exploitability": 0.00650356},
    {"iteration": 8860001, "current_time_ms": 237857, "exploitability": 0.00647286},
    {"iteration": 8870001, "current_time_ms": 238184, "exploitability": 0.00642087},
    {"iteration": 8880001, "current_time_ms": 238557, "exploitability": 0.00637227},
    {"iteration": 8890001, "current_time_ms": 238909, "exploitability": 0.00632844},
    {"iteration": 8900001, "current_time_ms": 239245, "exploitability": 0.00630291},
    {"iteration": 8910001, "current_time_ms": 239624, "exploitability": 0.00629492},
    {"iteration": 8920001, "current_time_ms": 239957, "exploitability": 0.00630636},
    {"iteration": 8930001, "current_time_ms": 240316, "exploitability": 0.00633196},
    {"iteration": 8940001, "current_time_ms": 240681, "exploitability": 0.0063687},
    {"iteration": 8950001, "current_time_ms": 241010, "exploitability": 0.00640731},
    {"iteration": 8960001, "current_time_ms": 241407, "exploitability": 0.00643895},
    {"iteration": 8970001, "current_time_ms": 241731, "exploitability": 0.00644282},
    {"iteration": 8980001, "current_time_ms": 242078, "exploitability": 0.00641937},
    {"iteration": 8990001, "current_time_ms": 242403, "exploitability": 0.00638611},
    {"iteration": 9000001, "current_time_ms": 242773, "exploitability": 0.00636383},
    {"iteration": 9010001, "current_time_ms": 243080, "exploitability": 0.00635489},
    {"iteration": 9020001, "current_time_ms": 243437, "exploitability": 0.00636092},
    {"iteration": 9030001, "current_time_ms": 243797, "exploitability": 0.0063698},
    {"iteration": 9040001, "current_time_ms": 244122, "exploitability": 0.00637223},
    {"iteration": 9050001, "current_time_ms": 244477, "exploitability": 0.00636795},
    {"iteration": 9060001, "current_time_ms": 244800, "exploitability": 0.00636092},
    {"iteration": 9070001, "current_time_ms": 245161, "exploitability": 0.00635176},
    {"iteration": 9080001, "current_time_ms": 245506, "exploitability": 0.00634747},
    {"iteration": 9090001, "current_time_ms": 245899, "exploitability": 0.00634994},
    {"iteration": 9100001, "current_time_ms": 246285, "exploitability": 0.00635726},
    {"iteration": 9110001, "current_time_ms": 246636, "exploitability": 0.00637161},
    {"iteration": 9120001, "current_time_ms": 246992, "exploitability": 0.00638347},
    {"iteration": 9130001, "current_time_ms": 247315, "exploitability": 0.00639631},
    {"iteration": 9140001, "current_time_ms": 247685, "exploitability": 0.00640113},
    {"iteration": 9150001, "current_time_ms": 247998, "exploitability": 0.00639294},
    {"iteration": 9160001, "current_time_ms": 248351, "exploitability": 0.00637938},
    {"iteration": 9170001, "current_time_ms": 248693, "exploitability": 0.00636453},
    {"iteration": 9180001, "current_time_ms": 249056, "exploitability": 0.00635178},
    {"iteration": 9190001, "current_time_ms": 249400, "exploitability": 0.00633978},
    {"iteration": 9200001, "current_time_ms": 249708, "exploitability": 0.00633405},
    {"iteration": 9210001, "current_time_ms": 250066, "exploitability": 0.00633389},
    {"iteration": 9220001, "current_time_ms": 250395, "exploitability": 0.00633766},
    {"iteration": 9230001, "current_time_ms": 250768, "exploitability": 0.00634934},
    {"iteration": 9240001, "current_time_ms": 251146, "exploitability": 0.00636214},
    {"iteration": 9250001, "current_time_ms": 251577, "exploitability": 0.00637287},
    {"iteration": 9260001, "current_time_ms": 251976, "exploitability": 0.00637975},
    {"iteration": 9270001, "current_time_ms": 252332, "exploitability": 0.00637684},
    {"iteration": 9280001, "current_time_ms": 252663, "exploitability": 0.00635576},
    {"iteration": 9290001, "current_time_ms": 253000, "exploitability": 0.00633002},
    {"iteration": 9300001, "current_time_ms": 253325, "exploitability": 0.00629894},
    {"iteration": 9310001, "current_time_ms": 253674, "exploitability": 0.00626741},
    {"iteration": 9320001, "current_time_ms": 253998, "exploitability": 0.00624746},
    {"iteration": 9330001, "current_time_ms": 254313, "exploitability": 0.00624114},
    {"iteration": 9340001, "current_time_ms": 254607, "exploitability": 0.00624668},
    {"iteration": 9350001, "current_time_ms": 254882, "exploitability": 0.0062657},
    {"iteration": 9360001, "current_time_ms": 255167, "exploitability": 0.00629667},
    {"iteration": 9370001, "current_time_ms": 255476, "exploitability": 0.00633209},
    {"iteration": 9380001, "current_time_ms": 255750, "exploitability": 0.00635103},
    {"iteration": 9390001, "current_time_ms": 256028, "exploitability": 0.00635976},
    {"iteration": 9400001, "current_time_ms": 256295, "exploitability": 0.00634781},
    {"iteration": 9410001, "current_time_ms": 256562, "exploitability": 0.00632035},
    {"iteration": 9420001, "current_time_ms": 256880, "exploitability": 0.00628632},
    {"iteration": 9430001, "current_time_ms": 257135, "exploitability": 0.00625672},
    {"iteration": 9440001, "current_time_ms": 257415, "exploitability": 0.00623298},
    {"iteration": 9450001, "current_time_ms": 257667, "exploitability": 0.00621535},
    {"iteration": 9460001, "current_time_ms": 257964, "exploitability": 0.00620325},
    {"iteration": 9470001, "current_time_ms": 258228, "exploitability": 0.00619964},
    {"iteration": 9480001, "current_time_ms": 258506, "exploitability": 0.00620243},
    {"iteration": 9490001, "current_time_ms": 258782, "exploitability": 0.00621364},
    {"iteration": 9500001, "current_time_ms": 259047, "exploitability": 0.00623224},
    {"iteration": 9510001, "current_time_ms": 259295, "exploitability": 0.00624718},
    {"iteration": 9520001, "current_time_ms": 259559, "exploitability": 0.00624694},
    {"iteration": 9530001, "current_time_ms": 259809, "exploitability": 0.00623418},
    {"iteration": 9540001, "current_time_ms": 260050, "exploitability": 0.00622677},
    {"iteration": 9550001, "current_time_ms": 260296, "exploitability": 0.0062223},
    {"iteration": 9560001, "current_time_ms": 260571, "exploitability": 0.00622701},
    {"iteration": 9570001, "current_time_ms": 260861, "exploitability": 0.00623065},
    {"iteration": 9580001, "current_time_ms": 261203, "exploitability": 0.00623788},
    {"iteration": 9590001, "current_time_ms": 261528, "exploitability": 0.00623696},
    {"iteration": 9600001, "current_time_ms": 261816, "exploitability": 0.00622946},
    {"iteration": 9610001, "current_time_ms": 262117, "exploitability": 0.00621877},
    {"iteration": 9620001, "current_time_ms": 262426, "exploitability": 0.00620701},
    {"iteration": 9630001, "current_time_ms": 262752, "exploitability": 0.00619484},
    {"iteration": 9640001, "current_time_ms": 263023, "exploitability": 0.00617812},
    {"iteration": 9650001, "current_time_ms": 263257, "exploitability": 0.00617663},
    {"iteration": 9660001, "current_time_ms": 263453, "exploitability": 0.00618123},
    {"iteration": 9670001, "current_time_ms": 263670, "exploitability": 0.00619425},
    {"iteration": 9680001, "current_time_ms": 263931, "exploitability": 0.00620496},
    {"iteration": 9690001, "current_time_ms": 264162, "exploitability": 0.00621122},
    {"iteration": 9700001, "current_time_ms": 264445, "exploitability": 0.00621277},
    {"iteration": 9710001, "current_time_ms": 264705, "exploitability": 0.00621252},
    {"iteration": 9720001, "current_time_ms": 264957, "exploitability": 0.00620558},
    {"iteration": 9730001, "current_time_ms": 265183, "exploitability": 0.00618754},
    {"iteration": 9740001, "current_time_ms": 265399, "exploitability": 0.00615877},
    {"iteration": 9750001, "current_time_ms": 265598, "exploitability": 0.00613128},
    {"iteration": 9760001, "current_time_ms": 265814, "exploitability": 0.00611751},
    {"iteration": 9770001, "current_time_ms": 266026, "exploitability": 0.00611561},
    {"iteration": 9780001, "current_time_ms": 266240, "exploitability": 0.00612696},
    {"iteration": 9790001, "current_time_ms": 266469, "exploitability": 0.00614575},
    {"iteration": 9800001, "current_time_ms": 266685, "exploitability": 0.0061736},
    {"iteration": 9810001, "current_time_ms": 266967, "exploitability": 0.00619976},
    {"iteration": 9820001, "current_time_ms": 267253, "exploitability": 0.00621719},
    {"iteration": 9830001, "current_time_ms": 267531, "exploitability": 0.0062144},
    {"iteration": 9840001, "current_time_ms": 267796, "exploitability": 0.00619262},
    {"iteration": 9850001, "current_time_ms": 268040, "exploitability": 0.00616219},
    {"iteration": 9860001, "current_time_ms": 268345, "exploitability": 0.0061344},
    {"iteration": 9870001, "current_time_ms": 268602, "exploitability": 0.00611838},
    {"iteration": 9880001, "current_time_ms": 268854, "exploitability": 0.00612058},
    {"iteration": 9890001, "current_time_ms": 269078, "exploitability": 0.00614382},
    {"iteration": 9900001, "current_time_ms": 269266, "exploitability": 0.0061759},
    {"iteration": 9910001, "current_time_ms": 269516, "exploitability": 0.00620665},
    {"iteration": 9920001, "current_time_ms": 269813, "exploitability": 0.00622265},
    {"iteration": 9930001, "current_time_ms": 270035, "exploitability": 0.00620398},
    {"iteration": 9940001, "current_time_ms": 270262, "exploitability": 0.00616403},
    {"iteration": 9950001, "current_time_ms": 270468, "exploitability": 0.00611138},
    {"iteration": 9960001, "current_time_ms": 270700, "exploitability": 0.00605528},
    {"iteration": 9970001, "current_time_ms": 270964, "exploitability": 0.00601561},
    {"iteration": 9980001, "current_time_ms": 271206, "exploitability": 0.00599874},
    {"iteration": 9990001, "current_time_ms": 271435, "exploitability": 0.00600425},
    {"iteration": 10000001, "current_time_ms": 271663, "exploitability": 0.00603069},
  ]
}


==> plots/backup/ib__48_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 48,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1937, "exploitability": 1.29293},
    {"iteration": 20001, "current_time_ms": 3337, "exploitability": 1.01473},
    {"iteration": 30001, "current_time_ms": 4642, "exploitability": 0.880422},
    {"iteration": 40001, "current_time_ms": 5932, "exploitability": 0.797919},
    {"iteration": 50001, "current_time_ms": 6903, "exploitability": 0.738412},
    {"iteration": 60001, "current_time_ms": 7581, "exploitability": 0.696113},
    {"iteration": 70001, "current_time_ms": 8798, "exploitability": 0.656585},
    {"iteration": 80001, "current_time_ms": 10062, "exploitability": 0.638477},
    {"iteration": 90001, "current_time_ms": 11307, "exploitability": 0.611868},
    {"iteration": 100001, "current_time_ms": 12544, "exploitability": 0.577845},
    {"iteration": 110001, "current_time_ms": 13802, "exploitability": 0.553293},
    {"iteration": 120001, "current_time_ms": 15095, "exploitability": 0.530761},
    {"iteration": 130001, "current_time_ms": 16352, "exploitability": 0.511475},
    {"iteration": 140001, "current_time_ms": 17611, "exploitability": 0.494777},
    {"iteration": 150001, "current_time_ms": 18918, "exploitability": 0.480846},
    {"iteration": 160001, "current_time_ms": 20307, "exploitability": 0.467546},
    {"iteration": 170001, "current_time_ms": 21583, "exploitability": 0.453642},
    {"iteration": 180001, "current_time_ms": 22879, "exploitability": 0.445372},
    {"iteration": 190001, "current_time_ms": 24190, "exploitability": 0.4408},
    {"iteration": 200001, "current_time_ms": 25668, "exploitability": 0.430784},
    {"iteration": 210001, "current_time_ms": 26926, "exploitability": 0.42219},
    {"iteration": 220001, "current_time_ms": 28197, "exploitability": 0.412781},
    {"iteration": 230001, "current_time_ms": 29521, "exploitability": 0.403816},
    {"iteration": 240001, "current_time_ms": 31040, "exploitability": 0.396097},
    {"iteration": 250001, "current_time_ms": 32404, "exploitability": 0.388779},
    {"iteration": 260001, "current_time_ms": 33655, "exploitability": 0.381808},
    {"iteration": 270001, "current_time_ms": 35135, "exploitability": 0.375552},
    {"iteration": 280001, "current_time_ms": 36617, "exploitability": 0.369538},
    {"iteration": 290001, "current_time_ms": 38026, "exploitability": 0.367901},
    {"iteration": 300001, "current_time_ms": 39451, "exploitability": 0.366726},
    {"iteration": 310001, "current_time_ms": 40870, "exploitability": 0.36623},
    {"iteration": 320001, "current_time_ms": 42324, "exploitability": 0.36441},
    {"iteration": 330001, "current_time_ms": 43764, "exploitability": 0.360001},
    {"iteration": 340001, "current_time_ms": 45196, "exploitability": 0.355304},
    {"iteration": 350001, "current_time_ms": 46586, "exploitability": 0.349579},
    {"iteration": 360001, "current_time_ms": 48010, "exploitability": 0.344736},
    {"iteration": 370001, "current_time_ms": 49421, "exploitability": 0.340859},
    {"iteration": 380001, "current_time_ms": 50972, "exploitability": 0.338508},
    {"iteration": 390001, "current_time_ms": 52125, "exploitability": 0.335437},
    {"iteration": 400001, "current_time_ms": 52883, "exploitability": 0.332127},
    {"iteration": 410001, "current_time_ms": 53710, "exploitability": 0.329719},
    {"iteration": 420001, "current_time_ms": 54540, "exploitability": 0.327785},
    {"iteration": 430001, "current_time_ms": 55345, "exploitability": 0.326129},
    {"iteration": 440001, "current_time_ms": 56540, "exploitability": 0.324047},
    {"iteration": 450001, "current_time_ms": 58103, "exploitability": 0.322595},
    {"iteration": 460001, "current_time_ms": 59578, "exploitability": 0.321322},
    {"iteration": 470001, "current_time_ms": 61068, "exploitability": 0.318578},
    {"iteration": 480001, "current_time_ms": 62561, "exploitability": 0.316153},
    {"iteration": 490001, "current_time_ms": 63957, "exploitability": 0.314198},
    {"iteration": 500001, "current_time_ms": 65418, "exploitability": 0.31244},
    {"iteration": 510001, "current_time_ms": 66932, "exploitability": 0.311118},
    {"iteration": 520001, "current_time_ms": 68422, "exploitability": 0.309043},
    {"iteration": 530001, "current_time_ms": 69872, "exploitability": 0.307092},
    {"iteration": 540001, "current_time_ms": 71382, "exploitability": 0.304618},
    {"iteration": 550001, "current_time_ms": 72853, "exploitability": 0.302016},
    {"iteration": 560001, "current_time_ms": 74375, "exploitability": 0.299552},
    {"iteration": 570001, "current_time_ms": 75902, "exploitability": 0.297315},
    {"iteration": 580001, "current_time_ms": 77380, "exploitability": 0.295159},
    {"iteration": 590001, "current_time_ms": 78832, "exploitability": 0.292954},
    {"iteration": 600001, "current_time_ms": 80486, "exploitability": 0.290874},
    {"iteration": 610001, "current_time_ms": 81360, "exploitability": 0.287806},
    {"iteration": 620001, "current_time_ms": 82187, "exploitability": 0.285066},
    {"iteration": 630001, "current_time_ms": 83215, "exploitability": 0.282748},
    {"iteration": 640001, "current_time_ms": 84843, "exploitability": 0.280335},
    {"iteration": 650001, "current_time_ms": 86348, "exploitability": 0.278016},
    {"iteration": 660001, "current_time_ms": 87419, "exploitability": 0.276341},
    {"iteration": 670001, "current_time_ms": 88289, "exploitability": 0.275216},
    {"iteration": 680001, "current_time_ms": 89117, "exploitability": 0.273898},
    {"iteration": 690001, "current_time_ms": 89953, "exploitability": 0.272674},
    {"iteration": 700001, "current_time_ms": 90787, "exploitability": 0.270923},
    {"iteration": 710001, "current_time_ms": 91597, "exploitability": 0.269181},
    {"iteration": 720001, "current_time_ms": 92705, "exploitability": 0.267599},
    {"iteration": 730001, "current_time_ms": 94425, "exploitability": 0.265897},
    {"iteration": 740001, "current_time_ms": 96105, "exploitability": 0.264506},
    {"iteration": 750001, "current_time_ms": 97710, "exploitability": 0.263574},
    {"iteration": 760001, "current_time_ms": 99266, "exploitability": 0.262772},
    {"iteration": 770001, "current_time_ms": 100846, "exploitability": 0.261769},
    {"iteration": 780001, "current_time_ms": 102328, "exploitability": 0.260349},
    {"iteration": 790001, "current_time_ms": 103845, "exploitability": 0.258991},
    {"iteration": 800001, "current_time_ms": 105373, "exploitability": 0.257868},
    {"iteration": 810001, "current_time_ms": 106860, "exploitability": 0.256682},
    {"iteration": 820001, "current_time_ms": 108464, "exploitability": 0.255403},
    {"iteration": 830001, "current_time_ms": 110019, "exploitability": 0.254092},
    {"iteration": 840001, "current_time_ms": 111572, "exploitability": 0.252896},
    {"iteration": 850001, "current_time_ms": 113294, "exploitability": 0.251568},
    {"iteration": 860001, "current_time_ms": 114467, "exploitability": 0.250005},
    {"iteration": 870001, "current_time_ms": 115318, "exploitability": 0.248443},
    {"iteration": 880001, "current_time_ms": 116159, "exploitability": 0.247032},
    {"iteration": 890001, "current_time_ms": 117000, "exploitability": 0.246389},
    {"iteration": 900001, "current_time_ms": 117840, "exploitability": 0.245703},
    {"iteration": 910001, "current_time_ms": 118708, "exploitability": 0.245015},
    {"iteration": 920001, "current_time_ms": 119522, "exploitability": 0.244096},
    {"iteration": 930001, "current_time_ms": 120386, "exploitability": 0.243385},
    {"iteration": 940001, "current_time_ms": 121324, "exploitability": 0.242992},
    {"iteration": 950001, "current_time_ms": 122162, "exploitability": 0.242539},
    {"iteration": 960001, "current_time_ms": 122960, "exploitability": 0.242069},
    {"iteration": 970001, "current_time_ms": 123778, "exploitability": 0.241151},
    {"iteration": 980001, "current_time_ms": 124750, "exploitability": 0.240215},
    {"iteration": 990001, "current_time_ms": 125596, "exploitability": 0.239445},
    {"iteration": 1000001, "current_time_ms": 126423, "exploitability": 0.23884},
    {"iteration": 1010001, "current_time_ms": 127244, "exploitability": 0.238062},
    {"iteration": 1020001, "current_time_ms": 128087, "exploitability": 0.237211},
    {"iteration": 1030001, "current_time_ms": 128928, "exploitability": 0.236707},
    {"iteration": 1040001, "current_time_ms": 129751, "exploitability": 0.236235},
    {"iteration": 1050001, "current_time_ms": 130593, "exploitability": 0.235813},
    {"iteration": 1060001, "current_time_ms": 131430, "exploitability": 0.235082},
    {"iteration": 1070001, "current_time_ms": 132253, "exploitability": 0.234044},
    {"iteration": 1080001, "current_time_ms": 133061, "exploitability": 0.233096},
    {"iteration": 1090001, "current_time_ms": 133917, "exploitability": 0.232227},
    {"iteration": 1100001, "current_time_ms": 134761, "exploitability": 0.231221},
    {"iteration": 1110001, "current_time_ms": 135602, "exploitability": 0.230201},
    {"iteration": 1120001, "current_time_ms": 136488, "exploitability": 0.229302},
    {"iteration": 1130001, "current_time_ms": 137307, "exploitability": 0.228236},
    {"iteration": 1140001, "current_time_ms": 138189, "exploitability": 0.227119},
    {"iteration": 1150001, "current_time_ms": 139098, "exploitability": 0.225955},
    {"iteration": 1160001, "current_time_ms": 139951, "exploitability": 0.224394},
    {"iteration": 1170001, "current_time_ms": 140800, "exploitability": 0.223592},
    {"iteration": 1180001, "current_time_ms": 141635, "exploitability": 0.222787},
    {"iteration": 1190001, "current_time_ms": 142489, "exploitability": 0.222014},
    {"iteration": 1200001, "current_time_ms": 143332, "exploitability": 0.221221},
    {"iteration": 1210001, "current_time_ms": 144180, "exploitability": 0.220295},
    {"iteration": 1220001, "current_time_ms": 145006, "exploitability": 0.219175},
    {"iteration": 1230001, "current_time_ms": 145845, "exploitability": 0.218219},
    {"iteration": 1240001, "current_time_ms": 146716, "exploitability": 0.217316},
    {"iteration": 1250001, "current_time_ms": 147574, "exploitability": 0.216595},
    {"iteration": 1260001, "current_time_ms": 148420, "exploitability": 0.215828},
    {"iteration": 1270001, "current_time_ms": 149264, "exploitability": 0.215064},
    {"iteration": 1280001, "current_time_ms": 150113, "exploitability": 0.214451},
    {"iteration": 1290001, "current_time_ms": 151459, "exploitability": 0.213877},
    {"iteration": 1300001, "current_time_ms": 152930, "exploitability": 0.21326},
    {"iteration": 1310001, "current_time_ms": 154416, "exploitability": 0.212718},
    {"iteration": 1320001, "current_time_ms": 156080, "exploitability": 0.212145},
    {"iteration": 1330001, "current_time_ms": 157575, "exploitability": 0.2115},
    {"iteration": 1340001, "current_time_ms": 159169, "exploitability": 0.210815},
    {"iteration": 1350001, "current_time_ms": 160206, "exploitability": 0.209967},
    {"iteration": 1360001, "current_time_ms": 161040, "exploitability": 0.20923},
    {"iteration": 1370001, "current_time_ms": 161865, "exploitability": 0.208504},
    {"iteration": 1380001, "current_time_ms": 162688, "exploitability": 0.208068},
    {"iteration": 1390001, "current_time_ms": 163514, "exploitability": 0.207548},
    {"iteration": 1400001, "current_time_ms": 164333, "exploitability": 0.206851},
    {"iteration": 1410001, "current_time_ms": 165145, "exploitability": 0.206152},
    {"iteration": 1420001, "current_time_ms": 165979, "exploitability": 0.205429},
    {"iteration": 1430001, "current_time_ms": 166965, "exploitability": 0.204925},
    {"iteration": 1440001, "current_time_ms": 168495, "exploitability": 0.204736},
    {"iteration": 1450001, "current_time_ms": 170034, "exploitability": 0.204618},
    {"iteration": 1460001, "current_time_ms": 171089, "exploitability": 0.204419},
    {"iteration": 1470001, "current_time_ms": 171947, "exploitability": 0.204254},
    {"iteration": 1480001, "current_time_ms": 172796, "exploitability": 0.204071},
    {"iteration": 1490001, "current_time_ms": 173639, "exploitability": 0.203671},
    {"iteration": 1500001, "current_time_ms": 174472, "exploitability": 0.203214},
    {"iteration": 1510001, "current_time_ms": 175312, "exploitability": 0.202758},
    {"iteration": 1520001, "current_time_ms": 176158, "exploitability": 0.2023},
    {"iteration": 1530001, "current_time_ms": 177010, "exploitability": 0.20186},
    {"iteration": 1540001, "current_time_ms": 177843, "exploitability": 0.20139},
    {"iteration": 1550001, "current_time_ms": 178673, "exploitability": 0.200914},
    {"iteration": 1560001, "current_time_ms": 179470, "exploitability": 0.200479},
    {"iteration": 1570001, "current_time_ms": 180306, "exploitability": 0.200011},
    {"iteration": 1580001, "current_time_ms": 181134, "exploitability": 0.199555},
    {"iteration": 1590001, "current_time_ms": 181960, "exploitability": 0.19922},
    {"iteration": 1600001, "current_time_ms": 182811, "exploitability": 0.199028},
    {"iteration": 1610001, "current_time_ms": 183642, "exploitability": 0.198736},
    {"iteration": 1620001, "current_time_ms": 184753, "exploitability": 0.198567},
    {"iteration": 1630001, "current_time_ms": 186275, "exploitability": 0.198189},
    {"iteration": 1640001, "current_time_ms": 187823, "exploitability": 0.197854},
    {"iteration": 1650001, "current_time_ms": 189447, "exploitability": 0.197511},
    {"iteration": 1660001, "current_time_ms": 190970, "exploitability": 0.197258},
    {"iteration": 1670001, "current_time_ms": 192459, "exploitability": 0.197086},
    {"iteration": 1680001, "current_time_ms": 194047, "exploitability": 0.196894},
    {"iteration": 1690001, "current_time_ms": 195577, "exploitability": 0.196612},
    {"iteration": 1700001, "current_time_ms": 197102, "exploitability": 0.196368},
    {"iteration": 1710001, "current_time_ms": 198614, "exploitability": 0.196044},
    {"iteration": 1720001, "current_time_ms": 200115, "exploitability": 0.195724},
    {"iteration": 1730001, "current_time_ms": 201655, "exploitability": 0.195545},
    {"iteration": 1740001, "current_time_ms": 203188, "exploitability": 0.195316},
    {"iteration": 1750001, "current_time_ms": 204716, "exploitability": 0.195005},
    {"iteration": 1760001, "current_time_ms": 206223, "exploitability": 0.19468},
    {"iteration": 1770001, "current_time_ms": 207781, "exploitability": 0.194287},
    {"iteration": 1780001, "current_time_ms": 209281, "exploitability": 0.19399},
    {"iteration": 1790001, "current_time_ms": 210802, "exploitability": 0.193636},
    {"iteration": 1800001, "current_time_ms": 212318, "exploitability": 0.19315},
    {"iteration": 1810001, "current_time_ms": 213430, "exploitability": 0.192514},
    {"iteration": 1820001, "current_time_ms": 214273, "exploitability": 0.191889},
    {"iteration": 1830001, "current_time_ms": 215127, "exploitability": 0.191291},
    {"iteration": 1840001, "current_time_ms": 216004, "exploitability": 0.190658},
    {"iteration": 1850001, "current_time_ms": 216839, "exploitability": 0.190059},
    {"iteration": 1860001, "current_time_ms": 217645, "exploitability": 0.189574},
    {"iteration": 1870001, "current_time_ms": 218458, "exploitability": 0.189161},
    {"iteration": 1880001, "current_time_ms": 219301, "exploitability": 0.188693},
    {"iteration": 1890001, "current_time_ms": 220158, "exploitability": 0.188431},
    {"iteration": 1900001, "current_time_ms": 220983, "exploitability": 0.188237},
    {"iteration": 1910001, "current_time_ms": 221823, "exploitability": 0.187906},
    {"iteration": 1920001, "current_time_ms": 222657, "exploitability": 0.187643},
    {"iteration": 1930001, "current_time_ms": 223503, "exploitability": 0.187297},
    {"iteration": 1940001, "current_time_ms": 224355, "exploitability": 0.1869},
    {"iteration": 1950001, "current_time_ms": 225194, "exploitability": 0.186513},
    {"iteration": 1960001, "current_time_ms": 226735, "exploitability": 0.186129},
    {"iteration": 1970001, "current_time_ms": 228370, "exploitability": 0.1856},
    {"iteration": 1980001, "current_time_ms": 229932, "exploitability": 0.185006},
    {"iteration": 1990001, "current_time_ms": 231480, "exploitability": 0.184507},
    {"iteration": 2000001, "current_time_ms": 233088, "exploitability": 0.184025},
    {"iteration": 2010001, "current_time_ms": 234674, "exploitability": 0.183549},
    {"iteration": 2020001, "current_time_ms": 236193, "exploitability": 0.183115},
    {"iteration": 2030001, "current_time_ms": 237768, "exploitability": 0.182693},
    {"iteration": 2040001, "current_time_ms": 239246, "exploitability": 0.182389},
    {"iteration": 2050001, "current_time_ms": 240819, "exploitability": 0.182026},
    {"iteration": 2060001, "current_time_ms": 242562, "exploitability": 0.181667},
    {"iteration": 2070001, "current_time_ms": 244265, "exploitability": 0.181217},
    {"iteration": 2080001, "current_time_ms": 245770, "exploitability": 0.180824},
    {"iteration": 2090001, "current_time_ms": 247317, "exploitability": 0.180491},
    {"iteration": 2100001, "current_time_ms": 248869, "exploitability": 0.18015},
    {"iteration": 2110001, "current_time_ms": 250476, "exploitability": 0.179772},
    {"iteration": 2120001, "current_time_ms": 251994, "exploitability": 0.179349},
    {"iteration": 2130001, "current_time_ms": 253603, "exploitability": 0.178898},
    {"iteration": 2140001, "current_time_ms": 254525, "exploitability": 0.178404},
    {"iteration": 2150001, "current_time_ms": 255404, "exploitability": 0.177986},
    {"iteration": 2160001, "current_time_ms": 256945, "exploitability": 0.177555},
    {"iteration": 2170001, "current_time_ms": 258707, "exploitability": 0.177119},
    {"iteration": 2180001, "current_time_ms": 260504, "exploitability": 0.176579},
    {"iteration": 2190001, "current_time_ms": 262119, "exploitability": 0.176086},
    {"iteration": 2200001, "current_time_ms": 263763, "exploitability": 0.175746},
    {"iteration": 2210001, "current_time_ms": 265399, "exploitability": 0.175432},
    {"iteration": 2220001, "current_time_ms": 266893, "exploitability": 0.175083},
    {"iteration": 2230001, "current_time_ms": 268481, "exploitability": 0.174638},
    {"iteration": 2240001, "current_time_ms": 269973, "exploitability": 0.174113},
    {"iteration": 2250001, "current_time_ms": 271436, "exploitability": 0.17353},
    {"iteration": 2260001, "current_time_ms": 272906, "exploitability": 0.173058},
    {"iteration": 2270001, "current_time_ms": 274410, "exploitability": 0.172694},
    {"iteration": 2280001, "current_time_ms": 275899, "exploitability": 0.172358},
    {"iteration": 2290001, "current_time_ms": 276798, "exploitability": 0.171972},
    {"iteration": 2300001, "current_time_ms": 277641, "exploitability": 0.171626},
    {"iteration": 2310001, "current_time_ms": 278487, "exploitability": 0.171307},
    {"iteration": 2320001, "current_time_ms": 279345, "exploitability": 0.17106},
    {"iteration": 2330001, "current_time_ms": 280166, "exploitability": 0.170771},
    {"iteration": 2340001, "current_time_ms": 280981, "exploitability": 0.170496},
    {"iteration": 2350001, "current_time_ms": 281825, "exploitability": 0.17024},
    {"iteration": 2360001, "current_time_ms": 282648, "exploitability": 0.169954},
    {"iteration": 2370001, "current_time_ms": 283452, "exploitability": 0.169819},
    {"iteration": 2380001, "current_time_ms": 284290, "exploitability": 0.16981},
    {"iteration": 2390001, "current_time_ms": 285145, "exploitability": 0.169888},
    {"iteration": 2400001, "current_time_ms": 285977, "exploitability": 0.169902},
    {"iteration": 2410001, "current_time_ms": 286830, "exploitability": 0.169844},
    {"iteration": 2420001, "current_time_ms": 287676, "exploitability": 0.169843},
    {"iteration": 2430001, "current_time_ms": 288543, "exploitability": 0.169907},
    {"iteration": 2440001, "current_time_ms": 289404, "exploitability": 0.169983},
    {"iteration": 2450001, "current_time_ms": 290253, "exploitability": 0.170042},
    {"iteration": 2460001, "current_time_ms": 291106, "exploitability": 0.170079},
    {"iteration": 2470001, "current_time_ms": 291946, "exploitability": 0.170052},
    {"iteration": 2480001, "current_time_ms": 292784, "exploitability": 0.170023},
    {"iteration": 2490001, "current_time_ms": 293618, "exploitability": 0.169989},
    {"iteration": 2500001, "current_time_ms": 294439, "exploitability": 0.169872},
    {"iteration": 2510001, "current_time_ms": 295280, "exploitability": 0.169617},
    {"iteration": 2520001, "current_time_ms": 296097, "exploitability": 0.169254},
    {"iteration": 2530001, "current_time_ms": 296924, "exploitability": 0.169046},
    {"iteration": 2540001, "current_time_ms": 297769, "exploitability": 0.168812},
    {"iteration": 2550001, "current_time_ms": 298598, "exploitability": 0.168629},
    {"iteration": 2560001, "current_time_ms": 299407, "exploitability": 0.168408},
    {"iteration": 2570001, "current_time_ms": 300244, "exploitability": 0.168151},
    {"iteration": 2580001, "current_time_ms": 301075, "exploitability": 0.167876},
    {"iteration": 2590001, "current_time_ms": 301910, "exploitability": 0.167658},
    {"iteration": 2600001, "current_time_ms": 302761, "exploitability": 0.167382},
    {"iteration": 2610001, "current_time_ms": 303573, "exploitability": 0.167098},
    {"iteration": 2620001, "current_time_ms": 304354, "exploitability": 0.166823},
    {"iteration": 2630001, "current_time_ms": 305161, "exploitability": 0.166498},
    {"iteration": 2640001, "current_time_ms": 305983, "exploitability": 0.166237},
    {"iteration": 2650001, "current_time_ms": 306817, "exploitability": 0.165947},
    {"iteration": 2660001, "current_time_ms": 307628, "exploitability": 0.165574},
    {"iteration": 2670001, "current_time_ms": 308453, "exploitability": 0.165186},
    {"iteration": 2680001, "current_time_ms": 309291, "exploitability": 0.164838},
    {"iteration": 2690001, "current_time_ms": 310108, "exploitability": 0.164507},
    {"iteration": 2700001, "current_time_ms": 310948, "exploitability": 0.164148},
    {"iteration": 2710001, "current_time_ms": 311788, "exploitability": 0.163756},
    {"iteration": 2720001, "current_time_ms": 312604, "exploitability": 0.163352},
    {"iteration": 2730001, "current_time_ms": 313448, "exploitability": 0.163082},
    {"iteration": 2740001, "current_time_ms": 314303, "exploitability": 0.162805},
    {"iteration": 2750001, "current_time_ms": 315354, "exploitability": 0.162462},
    {"iteration": 2760001, "current_time_ms": 316895, "exploitability": 0.162086},
    {"iteration": 2770001, "current_time_ms": 318476, "exploitability": 0.16175},
    {"iteration": 2780001, "current_time_ms": 320062, "exploitability": 0.16147},
    {"iteration": 2790001, "current_time_ms": 321609, "exploitability": 0.161239},
    {"iteration": 2800001, "current_time_ms": 323103, "exploitability": 0.16102},
    {"iteration": 2810001, "current_time_ms": 324592, "exploitability": 0.160828},
    {"iteration": 2820001, "current_time_ms": 326070, "exploitability": 0.16062},
    {"iteration": 2830001, "current_time_ms": 327596, "exploitability": 0.160448},
    {"iteration": 2840001, "current_time_ms": 329126, "exploitability": 0.160247},
    {"iteration": 2850001, "current_time_ms": 330622, "exploitability": 0.160127},
    {"iteration": 2860001, "current_time_ms": 332145, "exploitability": 0.16005},
    {"iteration": 2870001, "current_time_ms": 333710, "exploitability": 0.159941},
    {"iteration": 2880001, "current_time_ms": 335136, "exploitability": 0.159905},
    {"iteration": 2890001, "current_time_ms": 336013, "exploitability": 0.159823},
    {"iteration": 2900001, "current_time_ms": 336842, "exploitability": 0.159784},
    {"iteration": 2910001, "current_time_ms": 337666, "exploitability": 0.159745},
    {"iteration": 2920001, "current_time_ms": 338475, "exploitability": 0.1597},
    {"iteration": 2930001, "current_time_ms": 339304, "exploitability": 0.15979},
    {"iteration": 2940001, "current_time_ms": 340169, "exploitability": 0.159865},
    {"iteration": 2950001, "current_time_ms": 341143, "exploitability": 0.159897},
    {"iteration": 2960001, "current_time_ms": 342001, "exploitability": 0.159845},
    {"iteration": 2970001, "current_time_ms": 342812, "exploitability": 0.159751},
    {"iteration": 2980001, "current_time_ms": 344024, "exploitability": 0.159659},
    {"iteration": 2990001, "current_time_ms": 345576, "exploitability": 0.159583},
    {"iteration": 3000001, "current_time_ms": 347121, "exploitability": 0.159532},
    {"iteration": 3010001, "current_time_ms": 347969, "exploitability": 0.159529},
    {"iteration": 3020001, "current_time_ms": 348885, "exploitability": 0.159569},
    {"iteration": 3030001, "current_time_ms": 349731, "exploitability": 0.159545},
    {"iteration": 3040001, "current_time_ms": 350558, "exploitability": 0.159498},
    {"iteration": 3050001, "current_time_ms": 351337, "exploitability": 0.159431},
    {"iteration": 3060001, "current_time_ms": 352404, "exploitability": 0.159317},
    {"iteration": 3070001, "current_time_ms": 353962, "exploitability": 0.159108},
    {"iteration": 3080001, "current_time_ms": 355492, "exploitability": 0.158925},
    {"iteration": 3090001, "current_time_ms": 357065, "exploitability": 0.158646},
    {"iteration": 3100001, "current_time_ms": 358607, "exploitability": 0.158365},
    {"iteration": 3110001, "current_time_ms": 360099, "exploitability": 0.158127},
    {"iteration": 3120001, "current_time_ms": 361615, "exploitability": 0.157907},
    {"iteration": 3130001, "current_time_ms": 363170, "exploitability": 0.157664},
    {"iteration": 3140001, "current_time_ms": 364788, "exploitability": 0.157405},
    {"iteration": 3150001, "current_time_ms": 366361, "exploitability": 0.157191},
    {"iteration": 3160001, "current_time_ms": 367898, "exploitability": 0.156962},
    {"iteration": 3170001, "current_time_ms": 369411, "exploitability": 0.156799},
    {"iteration": 3180001, "current_time_ms": 370970, "exploitability": 0.156598},
    {"iteration": 3190001, "current_time_ms": 372485, "exploitability": 0.156398},
    {"iteration": 3200001, "current_time_ms": 373992, "exploitability": 0.156308},
    {"iteration": 3210001, "current_time_ms": 375698, "exploitability": 0.156285},
    {"iteration": 3220001, "current_time_ms": 377201, "exploitability": 0.156231},
    {"iteration": 3230001, "current_time_ms": 378768, "exploitability": 0.156148},
    {"iteration": 3240001, "current_time_ms": 380467, "exploitability": 0.156003},
    {"iteration": 3250001, "current_time_ms": 382067, "exploitability": 0.155836},
    {"iteration": 3260001, "current_time_ms": 383516, "exploitability": 0.155697},
    {"iteration": 3270001, "current_time_ms": 385108, "exploitability": 0.155645},
    {"iteration": 3280001, "current_time_ms": 386692, "exploitability": 0.155614},
    {"iteration": 3290001, "current_time_ms": 388104, "exploitability": 0.155532},
    {"iteration": 3300001, "current_time_ms": 388957, "exploitability": 0.155438},
    {"iteration": 3310001, "current_time_ms": 389801, "exploitability": 0.155346},
    {"iteration": 3320001, "current_time_ms": 390632, "exploitability": 0.155325},
    {"iteration": 3330001, "current_time_ms": 391472, "exploitability": 0.155292},
    {"iteration": 3340001, "current_time_ms": 392313, "exploitability": 0.155257},
    {"iteration": 3350001, "current_time_ms": 393159, "exploitability": 0.155155},
    {"iteration": 3360001, "current_time_ms": 394009, "exploitability": 0.155064},
    {"iteration": 3370001, "current_time_ms": 394846, "exploitability": 0.154981},
    {"iteration": 3380001, "current_time_ms": 395717, "exploitability": 0.154873},
    {"iteration": 3390001, "current_time_ms": 396575, "exploitability": 0.154703},
    {"iteration": 3400001, "current_time_ms": 397402, "exploitability": 0.154491},
    {"iteration": 3410001, "current_time_ms": 398189, "exploitability": 0.154256},
    {"iteration": 3420001, "current_time_ms": 398998, "exploitability": 0.154028},
    {"iteration": 3430001, "current_time_ms": 399833, "exploitability": 0.153756},
    {"iteration": 3440001, "current_time_ms": 400671, "exploitability": 0.153485},
    {"iteration": 3450001, "current_time_ms": 401495, "exploitability": 0.153164},
    {"iteration": 3460001, "current_time_ms": 402333, "exploitability": 0.152842},
    {"iteration": 3470001, "current_time_ms": 403150, "exploitability": 0.15258},
    {"iteration": 3480001, "current_time_ms": 403979, "exploitability": 0.152319},
    {"iteration": 3490001, "current_time_ms": 404858, "exploitability": 0.152096},
    {"iteration": 3500001, "current_time_ms": 405810, "exploitability": 0.151909},
    {"iteration": 3510001, "current_time_ms": 407366, "exploitability": 0.151677},
    {"iteration": 3520001, "current_time_ms": 408910, "exploitability": 0.15146},
    {"iteration": 3530001, "current_time_ms": 410414, "exploitability": 0.151262},
    {"iteration": 3540001, "current_time_ms": 412023, "exploitability": 0.151142},
    {"iteration": 3550001, "current_time_ms": 413534, "exploitability": 0.151068},
    {"iteration": 3560001, "current_time_ms": 415086, "exploitability": 0.150967},
    {"iteration": 3570001, "current_time_ms": 416605, "exploitability": 0.150808},
    {"iteration": 3580001, "current_time_ms": 417507, "exploitability": 0.150619},
    {"iteration": 3590001, "current_time_ms": 418335, "exploitability": 0.150465},
    {"iteration": 3600001, "current_time_ms": 419147, "exploitability": 0.150283},
    {"iteration": 3610001, "current_time_ms": 420412, "exploitability": 0.150112},
    {"iteration": 3620001, "current_time_ms": 421882, "exploitability": 0.149981},
    {"iteration": 3630001, "current_time_ms": 423477, "exploitability": 0.149878},
    {"iteration": 3640001, "current_time_ms": 424996, "exploitability": 0.149782},
    {"iteration": 3650001, "current_time_ms": 426498, "exploitability": 0.149717},
    {"iteration": 3660001, "current_time_ms": 428021, "exploitability": 0.149667},
    {"iteration": 3670001, "current_time_ms": 429571, "exploitability": 0.149631},
    {"iteration": 3680001, "current_time_ms": 431121, "exploitability": 0.149556},
    {"iteration": 3690001, "current_time_ms": 432607, "exploitability": 0.149469},
    {"iteration": 3700001, "current_time_ms": 434197, "exploitability": 0.149335},
    {"iteration": 3710001, "current_time_ms": 435069, "exploitability": 0.149178},
    {"iteration": 3720001, "current_time_ms": 435893, "exploitability": 0.149043},
    {"iteration": 3730001, "current_time_ms": 436723, "exploitability": 0.148901},
    {"iteration": 3740001, "current_time_ms": 437558, "exploitability": 0.148766},
    {"iteration": 3750001, "current_time_ms": 438413, "exploitability": 0.148624},
    {"iteration": 3760001, "current_time_ms": 439234, "exploitability": 0.148469},
    {"iteration": 3770001, "current_time_ms": 440056, "exploitability": 0.148284},
    {"iteration": 3780001, "current_time_ms": 441014, "exploitability": 0.148026},
    {"iteration": 3790001, "current_time_ms": 442543, "exploitability": 0.147725},
    {"iteration": 3800001, "current_time_ms": 444012, "exploitability": 0.147381},
    {"iteration": 3810001, "current_time_ms": 445550, "exploitability": 0.147011},
    {"iteration": 3820001, "current_time_ms": 447081, "exploitability": 0.146726},
    {"iteration": 3830001, "current_time_ms": 448616, "exploitability": 0.146521},
    {"iteration": 3840001, "current_time_ms": 450118, "exploitability": 0.146257},
    {"iteration": 3850001, "current_time_ms": 451687, "exploitability": 0.146017},
    {"iteration": 3860001, "current_time_ms": 453206, "exploitability": 0.145893},
    {"iteration": 3870001, "current_time_ms": 454734, "exploitability": 0.145776},
    {"iteration": 3880001, "current_time_ms": 456201, "exploitability": 0.145636},
    {"iteration": 3890001, "current_time_ms": 457705, "exploitability": 0.145451},
    {"iteration": 3900001, "current_time_ms": 459306, "exploitability": 0.145235},
    {"iteration": 3910001, "current_time_ms": 460766, "exploitability": 0.145069},
    {"iteration": 3920001, "current_time_ms": 461632, "exploitability": 0.144953},
    {"iteration": 3930001, "current_time_ms": 462451, "exploitability": 0.144847},
    {"iteration": 3940001, "current_time_ms": 463273, "exploitability": 0.144727},
    {"iteration": 3950001, "current_time_ms": 464099, "exploitability": 0.144571},
    {"iteration": 3960001, "current_time_ms": 464934, "exploitability": 0.144378},
    {"iteration": 3970001, "current_time_ms": 465751, "exploitability": 0.144164},
    {"iteration": 3980001, "current_time_ms": 466586, "exploitability": 0.143972},
    {"iteration": 3990001, "current_time_ms": 467435, "exploitability": 0.143819},
    {"iteration": 4000001, "current_time_ms": 468275, "exploitability": 0.143708},
    {"iteration": 4010001, "current_time_ms": 469113, "exploitability": 0.143537},
    {"iteration": 4020001, "current_time_ms": 470048, "exploitability": 0.1434},
    {"iteration": 4030001, "current_time_ms": 470911, "exploitability": 0.143198},
    {"iteration": 4040001, "current_time_ms": 471712, "exploitability": 0.14298},
    {"iteration": 4050001, "current_time_ms": 472544, "exploitability": 0.142788},
    {"iteration": 4060001, "current_time_ms": 473374, "exploitability": 0.142609},
    {"iteration": 4070001, "current_time_ms": 474223, "exploitability": 0.142422},
    {"iteration": 4080001, "current_time_ms": 475064, "exploitability": 0.142237},
    {"iteration": 4090001, "current_time_ms": 475873, "exploitability": 0.142048},
    {"iteration": 4100001, "current_time_ms": 476947, "exploitability": 0.141871},
    {"iteration": 4110001, "current_time_ms": 478532, "exploitability": 0.141739},
    {"iteration": 4120001, "current_time_ms": 480041, "exploitability": 0.141626},
    {"iteration": 4130001, "current_time_ms": 481541, "exploitability": 0.141526},
    {"iteration": 4140001, "current_time_ms": 483091, "exploitability": 0.141383},
    {"iteration": 4150001, "current_time_ms": 484640, "exploitability": 0.141182},
    {"iteration": 4160001, "current_time_ms": 486345, "exploitability": 0.141028},
    {"iteration": 4170001, "current_time_ms": 487842, "exploitability": 0.140894},
    {"iteration": 4180001, "current_time_ms": 489346, "exploitability": 0.140713},
    {"iteration": 4190001, "current_time_ms": 490835, "exploitability": 0.140484},
    {"iteration": 4200001, "current_time_ms": 492381, "exploitability": 0.140243},
    {"iteration": 4210001, "current_time_ms": 493898, "exploitability": 0.140018},
    {"iteration": 4220001, "current_time_ms": 495453, "exploitability": 0.139817},
    {"iteration": 4230001, "current_time_ms": 496861, "exploitability": 0.139558},
    {"iteration": 4240001, "current_time_ms": 497690, "exploitability": 0.139317},
    {"iteration": 4250001, "current_time_ms": 498589, "exploitability": 0.139017},
    {"iteration": 4260001, "current_time_ms": 500125, "exploitability": 0.138687},
    {"iteration": 4270001, "current_time_ms": 501742, "exploitability": 0.138411},
    {"iteration": 4280001, "current_time_ms": 503308, "exploitability": 0.138178},
    {"iteration": 4290001, "current_time_ms": 504763, "exploitability": 0.137952},
    {"iteration": 4300001, "current_time_ms": 506270, "exploitability": 0.137745},
    {"iteration": 4310001, "current_time_ms": 507792, "exploitability": 0.137578},
    {"iteration": 4320001, "current_time_ms": 509346, "exploitability": 0.137411},
    {"iteration": 4330001, "current_time_ms": 510886, "exploitability": 0.137325},
    {"iteration": 4340001, "current_time_ms": 512419, "exploitability": 0.137253},
    {"iteration": 4350001, "current_time_ms": 513977, "exploitability": 0.137203},
    {"iteration": 4360001, "current_time_ms": 515512, "exploitability": 0.137183},
    {"iteration": 4370001, "current_time_ms": 517119, "exploitability": 0.137184},
    {"iteration": 4380001, "current_time_ms": 518671, "exploitability": 0.137182},
    {"iteration": 4390001, "current_time_ms": 520083, "exploitability": 0.137117},
    {"iteration": 4400001, "current_time_ms": 521769, "exploitability": 0.137039},
    {"iteration": 4410001, "current_time_ms": 523195, "exploitability": 0.136984},
    {"iteration": 4420001, "current_time_ms": 525154, "exploitability": 0.136953},
    {"iteration": 4430001, "current_time_ms": 526792, "exploitability": 0.136961},
    {"iteration": 4440001, "current_time_ms": 528383, "exploitability": 0.136981},
    {"iteration": 4450001, "current_time_ms": 529994, "exploitability": 0.136953},
    {"iteration": 4460001, "current_time_ms": 531221, "exploitability": 0.136899},
    {"iteration": 4470001, "current_time_ms": 532080, "exploitability": 0.136855},
    {"iteration": 4480001, "current_time_ms": 532948, "exploitability": 0.136827},
    {"iteration": 4490001, "current_time_ms": 533807, "exploitability": 0.136854},
    {"iteration": 4500001, "current_time_ms": 534871, "exploitability": 0.136903},
    {"iteration": 4510001, "current_time_ms": 536536, "exploitability": 0.136954},
    {"iteration": 4520001, "current_time_ms": 537867, "exploitability": 0.136981},
    {"iteration": 4530001, "current_time_ms": 538777, "exploitability": 0.136982},
    {"iteration": 4540001, "current_time_ms": 539614, "exploitability": 0.136944},
    {"iteration": 4550001, "current_time_ms": 540433, "exploitability": 0.1369},
    {"iteration": 4560001, "current_time_ms": 541278, "exploitability": 0.136841},
    {"iteration": 4570001, "current_time_ms": 542282, "exploitability": 0.136821},
    {"iteration": 4580001, "current_time_ms": 543324, "exploitability": 0.136807},
    {"iteration": 4590001, "current_time_ms": 544258, "exploitability": 0.136809},
    {"iteration": 4600001, "current_time_ms": 545099, "exploitability": 0.136811},
    {"iteration": 4610001, "current_time_ms": 545916, "exploitability": 0.13682},
    {"iteration": 4620001, "current_time_ms": 546775, "exploitability": 0.136867},
    {"iteration": 4630001, "current_time_ms": 547599, "exploitability": 0.136958},
    {"iteration": 4640001, "current_time_ms": 548475, "exploitability": 0.137024},
    {"iteration": 4650001, "current_time_ms": 549341, "exploitability": 0.137109},
    {"iteration": 4660001, "current_time_ms": 550170, "exploitability": 0.137223},
    {"iteration": 4670001, "current_time_ms": 551005, "exploitability": 0.137334},
    {"iteration": 4680001, "current_time_ms": 551887, "exploitability": 0.137455},
    {"iteration": 4690001, "current_time_ms": 552805, "exploitability": 0.137527},
    {"iteration": 4700001, "current_time_ms": 553631, "exploitability": 0.137549},
    {"iteration": 4710001, "current_time_ms": 554559, "exploitability": 0.137541},
    {"iteration": 4720001, "current_time_ms": 555599, "exploitability": 0.137548},
    {"iteration": 4730001, "current_time_ms": 556593, "exploitability": 0.137562},
    {"iteration": 4740001, "current_time_ms": 557558, "exploitability": 0.137533},
    {"iteration": 4750001, "current_time_ms": 558423, "exploitability": 0.137492},
    {"iteration": 4760001, "current_time_ms": 559398, "exploitability": 0.137438},
    {"iteration": 4770001, "current_time_ms": 560349, "exploitability": 0.137371},
    {"iteration": 4780001, "current_time_ms": 561399, "exploitability": 0.137294},
    {"iteration": 4790001, "current_time_ms": 562443, "exploitability": 0.137248},
    {"iteration": 4800001, "current_time_ms": 563478, "exploitability": 0.137183},
    {"iteration": 4810001, "current_time_ms": 564489, "exploitability": 0.137182},
    {"iteration": 4820001, "current_time_ms": 565473, "exploitability": 0.137151},
    {"iteration": 4830001, "current_time_ms": 566538, "exploitability": 0.137078},
    {"iteration": 4840001, "current_time_ms": 567609, "exploitability": 0.136998},
    {"iteration": 4850001, "current_time_ms": 568642, "exploitability": 0.13692},
    {"iteration": 4860001, "current_time_ms": 569611, "exploitability": 0.136828},
    {"iteration": 4870001, "current_time_ms": 570592, "exploitability": 0.136698},
    {"iteration": 4880001, "current_time_ms": 571554, "exploitability": 0.136588},
    {"iteration": 4890001, "current_time_ms": 572497, "exploitability": 0.136448},
    {"iteration": 4900001, "current_time_ms": 573394, "exploitability": 0.136334},
    {"iteration": 4910001, "current_time_ms": 574260, "exploitability": 0.136171},
    {"iteration": 4920001, "current_time_ms": 575124, "exploitability": 0.136023},
    {"iteration": 4930001, "current_time_ms": 576049, "exploitability": 0.135901},
    {"iteration": 4940001, "current_time_ms": 577000, "exploitability": 0.135786},
    {"iteration": 4950001, "current_time_ms": 578001, "exploitability": 0.1357},
    {"iteration": 4960001, "current_time_ms": 578922, "exploitability": 0.135632},
    {"iteration": 4970001, "current_time_ms": 579891, "exploitability": 0.135594},
    {"iteration": 4980001, "current_time_ms": 580833, "exploitability": 0.135585},
    {"iteration": 4990001, "current_time_ms": 581781, "exploitability": 0.135581},
    {"iteration": 5000001, "current_time_ms": 582792, "exploitability": 0.135585},
  ]
}


==> plots/backup/ib__48_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 48,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 353, "exploitability": 0.0865884},
    {"iteration": 20001, "current_time_ms": 719, "exploitability": 0.072216},
    {"iteration": 30001, "current_time_ms": 1068, "exploitability": 0.0598971},
    {"iteration": 40001, "current_time_ms": 1448, "exploitability": 0.0528163},
    {"iteration": 50001, "current_time_ms": 1805, "exploitability": 0.0492717},
    {"iteration": 60001, "current_time_ms": 2165, "exploitability": 0.0448684},
    {"iteration": 70001, "current_time_ms": 2553, "exploitability": 0.0411557},
    {"iteration": 80001, "current_time_ms": 2887, "exploitability": 0.0411714},
    {"iteration": 90001, "current_time_ms": 3265, "exploitability": 0.0386387},
    {"iteration": 100001, "current_time_ms": 3629, "exploitability": 0.0361579},
    {"iteration": 110001, "current_time_ms": 3987, "exploitability": 0.0349018},
    {"iteration": 120001, "current_time_ms": 4331, "exploitability": 0.0344414},
    {"iteration": 130001, "current_time_ms": 4705, "exploitability": 0.0324538},
    {"iteration": 140001, "current_time_ms": 5069, "exploitability": 0.0316111},
    {"iteration": 150001, "current_time_ms": 5441, "exploitability": 0.0299635},
    {"iteration": 160001, "current_time_ms": 5773, "exploitability": 0.0293284},
    {"iteration": 170001, "current_time_ms": 6123, "exploitability": 0.0291527},
    {"iteration": 180001, "current_time_ms": 6457, "exploitability": 0.0283038},
    {"iteration": 190001, "current_time_ms": 6830, "exploitability": 0.0288036},
    {"iteration": 200001, "current_time_ms": 7151, "exploitability": 0.028048},
    {"iteration": 210001, "current_time_ms": 7521, "exploitability": 0.0275641},
    {"iteration": 220001, "current_time_ms": 7847, "exploitability": 0.0268084},
    {"iteration": 230001, "current_time_ms": 8192, "exploitability": 0.0259863},
    {"iteration": 240001, "current_time_ms": 8528, "exploitability": 0.0261553},
    {"iteration": 250001, "current_time_ms": 8885, "exploitability": 0.025755},
    {"iteration": 260001, "current_time_ms": 9212, "exploitability": 0.0244355},
    {"iteration": 270001, "current_time_ms": 9571, "exploitability": 0.0241262},
    {"iteration": 280001, "current_time_ms": 9882, "exploitability": 0.0237076},
    {"iteration": 290001, "current_time_ms": 10299, "exploitability": 0.0236722},
    {"iteration": 300001, "current_time_ms": 10693, "exploitability": 0.0230534},
    {"iteration": 310001, "current_time_ms": 11029, "exploitability": 0.0224104},
    {"iteration": 320001, "current_time_ms": 11398, "exploitability": 0.0225844},
    {"iteration": 330001, "current_time_ms": 11733, "exploitability": 0.0221862},
    {"iteration": 340001, "current_time_ms": 12080, "exploitability": 0.0215208},
    {"iteration": 350001, "current_time_ms": 12412, "exploitability": 0.0217268},
    {"iteration": 360001, "current_time_ms": 12767, "exploitability": 0.020917},
    {"iteration": 370001, "current_time_ms": 13115, "exploitability": 0.0205993},
    {"iteration": 380001, "current_time_ms": 13463, "exploitability": 0.0215095},
    {"iteration": 390001, "current_time_ms": 13785, "exploitability": 0.0207693},
    {"iteration": 400001, "current_time_ms": 14117, "exploitability": 0.0208889},
    {"iteration": 410001, "current_time_ms": 14474, "exploitability": 0.0201995},
    {"iteration": 420001, "current_time_ms": 14798, "exploitability": 0.0196765},
    {"iteration": 430001, "current_time_ms": 15145, "exploitability": 0.0198309},
    {"iteration": 440001, "current_time_ms": 15471, "exploitability": 0.0192105},
    {"iteration": 450001, "current_time_ms": 15842, "exploitability": 0.0191476},
    {"iteration": 460001, "current_time_ms": 16160, "exploitability": 0.0194241},
    {"iteration": 470001, "current_time_ms": 16524, "exploitability": 0.0190033},
    {"iteration": 480001, "current_time_ms": 16849, "exploitability": 0.0191768},
    {"iteration": 490001, "current_time_ms": 17147, "exploitability": 0.018919},
    {"iteration": 500001, "current_time_ms": 17492, "exploitability": 0.0183455},
    {"iteration": 510001, "current_time_ms": 17829, "exploitability": 0.0186593},
    {"iteration": 520001, "current_time_ms": 18174, "exploitability": 0.0182318},
    {"iteration": 530001, "current_time_ms": 18515, "exploitability": 0.0178947},
    {"iteration": 540001, "current_time_ms": 18868, "exploitability": 0.0185568},
    {"iteration": 550001, "current_time_ms": 19192, "exploitability": 0.0178936},
    {"iteration": 560001, "current_time_ms": 19562, "exploitability": 0.0177077},
    {"iteration": 570001, "current_time_ms": 19889, "exploitability": 0.0181283},
    {"iteration": 580001, "current_time_ms": 20243, "exploitability": 0.0177349},
    {"iteration": 590001, "current_time_ms": 20566, "exploitability": 0.0178689},
    {"iteration": 600001, "current_time_ms": 20931, "exploitability": 0.0179573},
    {"iteration": 610001, "current_time_ms": 21251, "exploitability": 0.0175777},
    {"iteration": 620001, "current_time_ms": 21574, "exploitability": 0.0174689},
    {"iteration": 630001, "current_time_ms": 21937, "exploitability": 0.017519},
    {"iteration": 640001, "current_time_ms": 22238, "exploitability": 0.0172447},
    {"iteration": 650001, "current_time_ms": 22588, "exploitability": 0.0171707},
    {"iteration": 660001, "current_time_ms": 22938, "exploitability": 0.017292},
    {"iteration": 670001, "current_time_ms": 23284, "exploitability": 0.0169747},
    {"iteration": 680001, "current_time_ms": 23592, "exploitability": 0.0169008},
    {"iteration": 690001, "current_time_ms": 23909, "exploitability": 0.0172549},
    {"iteration": 700001, "current_time_ms": 24259, "exploitability": 0.0166334},
    {"iteration": 710001, "current_time_ms": 24593, "exploitability": 0.0165998},
    {"iteration": 720001, "current_time_ms": 24989, "exploitability": 0.0167564},
    {"iteration": 730001, "current_time_ms": 25341, "exploitability": 0.0166743},
    {"iteration": 740001, "current_time_ms": 25785, "exploitability": 0.016386},
    {"iteration": 750001, "current_time_ms": 26217, "exploitability": 0.0165796},
    {"iteration": 760001, "current_time_ms": 26595, "exploitability": 0.0167146},
    {"iteration": 770001, "current_time_ms": 26970, "exploitability": 0.0164015},
    {"iteration": 780001, "current_time_ms": 27337, "exploitability": 0.0165096},
    {"iteration": 790001, "current_time_ms": 27689, "exploitability": 0.0161655},
    {"iteration": 800001, "current_time_ms": 28033, "exploitability": 0.0158057},
    {"iteration": 810001, "current_time_ms": 28344, "exploitability": 0.0159707},
    {"iteration": 820001, "current_time_ms": 28698, "exploitability": 0.0160663},
    {"iteration": 830001, "current_time_ms": 29032, "exploitability": 0.0157539},
    {"iteration": 840001, "current_time_ms": 29380, "exploitability": 0.0151416},
    {"iteration": 850001, "current_time_ms": 29725, "exploitability": 0.01545},
    {"iteration": 860001, "current_time_ms": 30061, "exploitability": 0.0157358},
    {"iteration": 870001, "current_time_ms": 30379, "exploitability": 0.0152009},
    {"iteration": 880001, "current_time_ms": 30750, "exploitability": 0.0150584},
    {"iteration": 890001, "current_time_ms": 31078, "exploitability": 0.0153304},
    {"iteration": 900001, "current_time_ms": 31429, "exploitability": 0.0151692},
    {"iteration": 910001, "current_time_ms": 31794, "exploitability": 0.0148472},
    {"iteration": 920001, "current_time_ms": 32123, "exploitability": 0.0149183},
    {"iteration": 930001, "current_time_ms": 32519, "exploitability": 0.0150674},
    {"iteration": 940001, "current_time_ms": 32849, "exploitability": 0.0148222},
    {"iteration": 950001, "current_time_ms": 33165, "exploitability": 0.0145053},
    {"iteration": 960001, "current_time_ms": 33534, "exploitability": 0.0145334},
    {"iteration": 970001, "current_time_ms": 33871, "exploitability": 0.0146718},
    {"iteration": 980001, "current_time_ms": 34251, "exploitability": 0.0144257},
    {"iteration": 990001, "current_time_ms": 34562, "exploitability": 0.0141862},
    {"iteration": 1000001, "current_time_ms": 34923, "exploitability": 0.0140405},
    {"iteration": 1010001, "current_time_ms": 35261, "exploitability": 0.0141304},
    {"iteration": 1020001, "current_time_ms": 35604, "exploitability": 0.0141365},
    {"iteration": 1030001, "current_time_ms": 35926, "exploitability": 0.0137583},
    {"iteration": 1040001, "current_time_ms": 36265, "exploitability": 0.0137163},
    {"iteration": 1050001, "current_time_ms": 36602, "exploitability": 0.0140167},
    {"iteration": 1060001, "current_time_ms": 36938, "exploitability": 0.0139969},
    {"iteration": 1070001, "current_time_ms": 37281, "exploitability": 0.0136833},
    {"iteration": 1080001, "current_time_ms": 37595, "exploitability": 0.0133906},
    {"iteration": 1090001, "current_time_ms": 37962, "exploitability": 0.013552},
    {"iteration": 1100001, "current_time_ms": 38279, "exploitability": 0.0136678},
    {"iteration": 1110001, "current_time_ms": 38628, "exploitability": 0.0136644},
    {"iteration": 1120001, "current_time_ms": 38953, "exploitability": 0.0135265},
    {"iteration": 1130001, "current_time_ms": 39273, "exploitability": 0.0133772},
    {"iteration": 1140001, "current_time_ms": 39649, "exploitability": 0.0133397},
    {"iteration": 1150001, "current_time_ms": 39971, "exploitability": 0.0134407},
    {"iteration": 1160001, "current_time_ms": 40333, "exploitability": 0.0134342},
    {"iteration": 1170001, "current_time_ms": 40655, "exploitability": 0.0132697},
    {"iteration": 1180001, "current_time_ms": 41035, "exploitability": 0.0131786},
    {"iteration": 1190001, "current_time_ms": 41354, "exploitability": 0.0132609},
    {"iteration": 1200001, "current_time_ms": 41688, "exploitability": 0.0132563},
    {"iteration": 1210001, "current_time_ms": 42006, "exploitability": 0.0131146},
    {"iteration": 1220001, "current_time_ms": 42334, "exploitability": 0.0130002},
    {"iteration": 1230001, "current_time_ms": 42649, "exploitability": 0.0130248},
    {"iteration": 1240001, "current_time_ms": 42974, "exploitability": 0.0130539},
    {"iteration": 1250001, "current_time_ms": 43298, "exploitability": 0.012953},
    {"iteration": 1260001, "current_time_ms": 43607, "exploitability": 0.0126961},
    {"iteration": 1270001, "current_time_ms": 43964, "exploitability": 0.0126589},
    {"iteration": 1280001, "current_time_ms": 44289, "exploitability": 0.0128298},
    {"iteration": 1290001, "current_time_ms": 44624, "exploitability": 0.012918},
    {"iteration": 1300001, "current_time_ms": 44935, "exploitability": 0.0127411},
    {"iteration": 1310001, "current_time_ms": 45278, "exploitability": 0.0126599},
    {"iteration": 1320001, "current_time_ms": 45656, "exploitability": 0.0127692},
    {"iteration": 1330001, "current_time_ms": 46021, "exploitability": 0.0128281},
    {"iteration": 1340001, "current_time_ms": 46336, "exploitability": 0.012818},
    {"iteration": 1350001, "current_time_ms": 46653, "exploitability": 0.0127281},
    {"iteration": 1360001, "current_time_ms": 46992, "exploitability": 0.0126295},
    {"iteration": 1370001, "current_time_ms": 47330, "exploitability": 0.0125382},
    {"iteration": 1380001, "current_time_ms": 47662, "exploitability": 0.0124275},
    {"iteration": 1390001, "current_time_ms": 47980, "exploitability": 0.0124089},
    {"iteration": 1400001, "current_time_ms": 48341, "exploitability": 0.0123833},
    {"iteration": 1410001, "current_time_ms": 48658, "exploitability": 0.0121754},
    {"iteration": 1420001, "current_time_ms": 49003, "exploitability": 0.0120323},
    {"iteration": 1430001, "current_time_ms": 49347, "exploitability": 0.0119677},
    {"iteration": 1440001, "current_time_ms": 49696, "exploitability": 0.0121621},
    {"iteration": 1450001, "current_time_ms": 50043, "exploitability": 0.0121152},
    {"iteration": 1460001, "current_time_ms": 50417, "exploitability": 0.0118015},
    {"iteration": 1470001, "current_time_ms": 50752, "exploitability": 0.0116999},
    {"iteration": 1480001, "current_time_ms": 51103, "exploitability": 0.0119849},
    {"iteration": 1490001, "current_time_ms": 51423, "exploitability": 0.0121193},
    {"iteration": 1500001, "current_time_ms": 51766, "exploitability": 0.0119545},
    {"iteration": 1510001, "current_time_ms": 52130, "exploitability": 0.0117647},
    {"iteration": 1520001, "current_time_ms": 52446, "exploitability": 0.0118041},
    {"iteration": 1530001, "current_time_ms": 52824, "exploitability": 0.0120384},
    {"iteration": 1540001, "current_time_ms": 53151, "exploitability": 0.0119021},
    {"iteration": 1550001, "current_time_ms": 53502, "exploitability": 0.01169},
    {"iteration": 1560001, "current_time_ms": 53827, "exploitability": 0.01164},
    {"iteration": 1570001, "current_time_ms": 54158, "exploitability": 0.0118656},
    {"iteration": 1580001, "current_time_ms": 54501, "exploitability": 0.011822},
    {"iteration": 1590001, "current_time_ms": 54846, "exploitability": 0.0116105},
    {"iteration": 1600001, "current_time_ms": 55170, "exploitability": 0.0114609},
    {"iteration": 1610001, "current_time_ms": 55502, "exploitability": 0.0116238},
    {"iteration": 1620001, "current_time_ms": 55858, "exploitability": 0.0118621},
    {"iteration": 1630001, "current_time_ms": 56194, "exploitability": 0.0117474},
    {"iteration": 1640001, "current_time_ms": 56551, "exploitability": 0.0114768},
    {"iteration": 1650001, "current_time_ms": 56886, "exploitability": 0.0114393},
    {"iteration": 1660001, "current_time_ms": 57242, "exploitability": 0.0116351},
    {"iteration": 1670001, "current_time_ms": 57603, "exploitability": 0.0116454},
    {"iteration": 1680001, "current_time_ms": 57962, "exploitability": 0.0115384},
    {"iteration": 1690001, "current_time_ms": 58276, "exploitability": 0.0114615},
    {"iteration": 1700001, "current_time_ms": 58617, "exploitability": 0.0113163},
    {"iteration": 1710001, "current_time_ms": 58934, "exploitability": 0.0112289},
    {"iteration": 1720001, "current_time_ms": 59245, "exploitability": 0.0113295},
    {"iteration": 1730001, "current_time_ms": 59583, "exploitability": 0.0114807},
    {"iteration": 1740001, "current_time_ms": 59921, "exploitability": 0.0112455},
    {"iteration": 1750001, "current_time_ms": 60260, "exploitability": 0.0109948},
    {"iteration": 1760001, "current_time_ms": 60575, "exploitability": 0.0110996},
    {"iteration": 1770001, "current_time_ms": 60890, "exploitability": 0.0113193},
    {"iteration": 1780001, "current_time_ms": 61214, "exploitability": 0.0112191},
    {"iteration": 1790001, "current_time_ms": 61583, "exploitability": 0.0109415},
    {"iteration": 1800001, "current_time_ms": 61910, "exploitability": 0.0107554},
    {"iteration": 1810001, "current_time_ms": 62131, "exploitability": 0.0108143},
    {"iteration": 1820001, "current_time_ms": 62326, "exploitability": 0.0109969},
    {"iteration": 1830001, "current_time_ms": 62558, "exploitability": 0.0110351},
    {"iteration": 1840001, "current_time_ms": 62927, "exploitability": 0.0109725},
    {"iteration": 1850001, "current_time_ms": 63280, "exploitability": 0.0109304},
    {"iteration": 1860001, "current_time_ms": 63605, "exploitability": 0.0108655},
    {"iteration": 1870001, "current_time_ms": 63963, "exploitability": 0.0109035},
    {"iteration": 1880001, "current_time_ms": 64308, "exploitability": 0.0108716},
    {"iteration": 1890001, "current_time_ms": 64685, "exploitability": 0.0109047},
    {"iteration": 1900001, "current_time_ms": 65078, "exploitability": 0.0110166},
    {"iteration": 1910001, "current_time_ms": 65473, "exploitability": 0.011016},
    {"iteration": 1920001, "current_time_ms": 65860, "exploitability": 0.0108923},
    {"iteration": 1930001, "current_time_ms": 66240, "exploitability": 0.0108488},
    {"iteration": 1940001, "current_time_ms": 66605, "exploitability": 0.010904},
    {"iteration": 1950001, "current_time_ms": 66993, "exploitability": 0.0109366},
    {"iteration": 1960001, "current_time_ms": 67307, "exploitability": 0.0108305},
    {"iteration": 1970001, "current_time_ms": 67629, "exploitability": 0.0106167},
    {"iteration": 1980001, "current_time_ms": 67991, "exploitability": 0.0105783},
    {"iteration": 1990001, "current_time_ms": 68333, "exploitability": 0.0106719},
    {"iteration": 2000001, "current_time_ms": 68808, "exploitability": 0.0107969},
    {"iteration": 2010001, "current_time_ms": 69184, "exploitability": 0.0107666},
    {"iteration": 2020001, "current_time_ms": 69580, "exploitability": 0.0105971},
    {"iteration": 2030001, "current_time_ms": 69953, "exploitability": 0.0105734},
    {"iteration": 2040001, "current_time_ms": 70325, "exploitability": 0.0106592},
    {"iteration": 2050001, "current_time_ms": 70706, "exploitability": 0.0107634},
    {"iteration": 2060001, "current_time_ms": 71023, "exploitability": 0.0106975},
    {"iteration": 2070001, "current_time_ms": 71351, "exploitability": 0.0105307},
    {"iteration": 2080001, "current_time_ms": 71711, "exploitability": 0.0103839},
    {"iteration": 2090001, "current_time_ms": 72043, "exploitability": 0.0104297},
    {"iteration": 2100001, "current_time_ms": 72454, "exploitability": 0.0105847},
    {"iteration": 2110001, "current_time_ms": 72811, "exploitability": 0.0105267},
    {"iteration": 2120001, "current_time_ms": 73167, "exploitability": 0.0102975},
    {"iteration": 2130001, "current_time_ms": 73548, "exploitability": 0.0101085},
    {"iteration": 2140001, "current_time_ms": 73870, "exploitability": 0.0101683},
    {"iteration": 2150001, "current_time_ms": 74199, "exploitability": 0.0103346},
    {"iteration": 2160001, "current_time_ms": 74553, "exploitability": 0.0103786},
    {"iteration": 2170001, "current_time_ms": 74918, "exploitability": 0.0102634},
    {"iteration": 2180001, "current_time_ms": 75232, "exploitability": 0.0101066},
    {"iteration": 2190001, "current_time_ms": 75610, "exploitability": 0.0100847},
    {"iteration": 2200001, "current_time_ms": 75933, "exploitability": 0.0103214},
    {"iteration": 2210001, "current_time_ms": 76261, "exploitability": 0.0104688},
    {"iteration": 2220001, "current_time_ms": 76593, "exploitability": 0.0103592},
    {"iteration": 2230001, "current_time_ms": 76946, "exploitability": 0.0101785},
    {"iteration": 2240001, "current_time_ms": 77290, "exploitability": 0.0100866},
    {"iteration": 2250001, "current_time_ms": 77643, "exploitability": 0.0101979},
    {"iteration": 2260001, "current_time_ms": 77970, "exploitability": 0.0103495},
    {"iteration": 2270001, "current_time_ms": 78272, "exploitability": 0.0103323},
    {"iteration": 2280001, "current_time_ms": 78632, "exploitability": 0.0101515},
    {"iteration": 2290001, "current_time_ms": 78953, "exploitability": 0.009977},
    {"iteration": 2300001, "current_time_ms": 79310, "exploitability": 0.00997532},
    {"iteration": 2310001, "current_time_ms": 79632, "exploitability": 0.0101162},
    {"iteration": 2320001, "current_time_ms": 79989, "exploitability": 0.0101273},
    {"iteration": 2330001, "current_time_ms": 80314, "exploitability": 0.0100508},
    {"iteration": 2340001, "current_time_ms": 80649, "exploitability": 0.00991807},
    {"iteration": 2350001, "current_time_ms": 81002, "exploitability": 0.00976689},
    {"iteration": 2360001, "current_time_ms": 81354, "exploitability": 0.00978936},
    {"iteration": 2370001, "current_time_ms": 81732, "exploitability": 0.00994681},
    {"iteration": 2380001, "current_time_ms": 82058, "exploitability": 0.0100331},
    {"iteration": 2390001, "current_time_ms": 82465, "exploitability": 0.00999226},
    {"iteration": 2400001, "current_time_ms": 82799, "exploitability": 0.00985651},
    {"iteration": 2410001, "current_time_ms": 83156, "exploitability": 0.00979231},
    {"iteration": 2420001, "current_time_ms": 83457, "exploitability": 0.00986321},
    {"iteration": 2430001, "current_time_ms": 83779, "exploitability": 0.00996411},
    {"iteration": 2440001, "current_time_ms": 84118, "exploitability": 0.0098652},
    {"iteration": 2450001, "current_time_ms": 84453, "exploitability": 0.00964961},
    {"iteration": 2460001, "current_time_ms": 84832, "exploitability": 0.00952838},
    {"iteration": 2470001, "current_time_ms": 85175, "exploitability": 0.00960133},
    {"iteration": 2480001, "current_time_ms": 85507, "exploitability": 0.0097693},
    {"iteration": 2490001, "current_time_ms": 85831, "exploitability": 0.00983448},
    {"iteration": 2500001, "current_time_ms": 86187, "exploitability": 0.00973315},
    {"iteration": 2510001, "current_time_ms": 86566, "exploitability": 0.00957475},
    {"iteration": 2520001, "current_time_ms": 86894, "exploitability": 0.00948367},
    {"iteration": 2530001, "current_time_ms": 87244, "exploitability": 0.00948602},
    {"iteration": 2540001, "current_time_ms": 87561, "exploitability": 0.00958508},
    {"iteration": 2550001, "current_time_ms": 87926, "exploitability": 0.0096509},
    {"iteration": 2560001, "current_time_ms": 88248, "exploitability": 0.00957635},
    {"iteration": 2570001, "current_time_ms": 88588, "exploitability": 0.00944832},
    {"iteration": 2580001, "current_time_ms": 88943, "exploitability": 0.00936757},
    {"iteration": 2590001, "current_time_ms": 89264, "exploitability": 0.00939371},
    {"iteration": 2600001, "current_time_ms": 89630, "exploitability": 0.0095318},
    {"iteration": 2610001, "current_time_ms": 89963, "exploitability": 0.00963654},
    {"iteration": 2620001, "current_time_ms": 90197, "exploitability": 0.00957292},
    {"iteration": 2630001, "current_time_ms": 90376, "exploitability": 0.00943092},
    {"iteration": 2640001, "current_time_ms": 90564, "exploitability": 0.0093532},
    {"iteration": 2650001, "current_time_ms": 90741, "exploitability": 0.00936792},
    {"iteration": 2660001, "current_time_ms": 90923, "exploitability": 0.00949612},
    {"iteration": 2670001, "current_time_ms": 91104, "exploitability": 0.00957781},
    {"iteration": 2680001, "current_time_ms": 91286, "exploitability": 0.00955055},
    {"iteration": 2690001, "current_time_ms": 91468, "exploitability": 0.00946733},
    {"iteration": 2700001, "current_time_ms": 91646, "exploitability": 0.00944797},
    {"iteration": 2710001, "current_time_ms": 91823, "exploitability": 0.00951297},
    {"iteration": 2720001, "current_time_ms": 92009, "exploitability": 0.00957156},
    {"iteration": 2730001, "current_time_ms": 92194, "exploitability": 0.00960304},
    {"iteration": 2740001, "current_time_ms": 92377, "exploitability": 0.00953482},
    {"iteration": 2750001, "current_time_ms": 92658, "exploitability": 0.00939478},
    {"iteration": 2760001, "current_time_ms": 92992, "exploitability": 0.00928814},
    {"iteration": 2770001, "current_time_ms": 93177, "exploitability": 0.0093239},
    {"iteration": 2780001, "current_time_ms": 93372, "exploitability": 0.00944426},
    {"iteration": 2790001, "current_time_ms": 93553, "exploitability": 0.00954523},
    {"iteration": 2800001, "current_time_ms": 93738, "exploitability": 0.00944753},
    {"iteration": 2810001, "current_time_ms": 93920, "exploitability": 0.00924176},
    {"iteration": 2820001, "current_time_ms": 94104, "exploitability": 0.00911468},
    {"iteration": 2830001, "current_time_ms": 94281, "exploitability": 0.00918162},
    {"iteration": 2840001, "current_time_ms": 94462, "exploitability": 0.00934768},
    {"iteration": 2850001, "current_time_ms": 94658, "exploitability": 0.00942815},
    {"iteration": 2860001, "current_time_ms": 94841, "exploitability": 0.00942915},
    {"iteration": 2870001, "current_time_ms": 95025, "exploitability": 0.0093406},
    {"iteration": 2880001, "current_time_ms": 95215, "exploitability": 0.00926156},
    {"iteration": 2890001, "current_time_ms": 95394, "exploitability": 0.00925333},
    {"iteration": 2900001, "current_time_ms": 95575, "exploitability": 0.0092649},
    {"iteration": 2910001, "current_time_ms": 95808, "exploitability": 0.0092872},
    {"iteration": 2920001, "current_time_ms": 95987, "exploitability": 0.00932146},
    {"iteration": 2930001, "current_time_ms": 96172, "exploitability": 0.00932039},
    {"iteration": 2940001, "current_time_ms": 96346, "exploitability": 0.00927659},
    {"iteration": 2950001, "current_time_ms": 96526, "exploitability": 0.00922526},
    {"iteration": 2960001, "current_time_ms": 96714, "exploitability": 0.00919309},
    {"iteration": 2970001, "current_time_ms": 96894, "exploitability": 0.00920475},
    {"iteration": 2980001, "current_time_ms": 97071, "exploitability": 0.0092881},
    {"iteration": 2990001, "current_time_ms": 97252, "exploitability": 0.00938956},
    {"iteration": 3000001, "current_time_ms": 97428, "exploitability": 0.00934931},
    {"iteration": 3010001, "current_time_ms": 97618, "exploitability": 0.00924625},
    {"iteration": 3020001, "current_time_ms": 97792, "exploitability": 0.00920861},
    {"iteration": 3030001, "current_time_ms": 97974, "exploitability": 0.0092499},
    {"iteration": 3040001, "current_time_ms": 98157, "exploitability": 0.00922866},
    {"iteration": 3050001, "current_time_ms": 98345, "exploitability": 0.00918222},
    {"iteration": 3060001, "current_time_ms": 98528, "exploitability": 0.009163},
    {"iteration": 3070001, "current_time_ms": 98703, "exploitability": 0.00916316},
    {"iteration": 3080001, "current_time_ms": 98886, "exploitability": 0.00913661},
    {"iteration": 3090001, "current_time_ms": 99070, "exploitability": 0.00908489},
    {"iteration": 3100001, "current_time_ms": 99252, "exploitability": 0.00903522},
    {"iteration": 3110001, "current_time_ms": 99430, "exploitability": 0.0090001},
    {"iteration": 3120001, "current_time_ms": 99770, "exploitability": 0.00898773},
    {"iteration": 3130001, "current_time_ms": 100080, "exploitability": 0.00899053},
    {"iteration": 3140001, "current_time_ms": 100434, "exploitability": 0.00900985},
    {"iteration": 3150001, "current_time_ms": 100764, "exploitability": 0.00899336},
    {"iteration": 3160001, "current_time_ms": 101115, "exploitability": 0.0089515},
    {"iteration": 3170001, "current_time_ms": 101439, "exploitability": 0.00890553},
    {"iteration": 3180001, "current_time_ms": 101806, "exploitability": 0.00893311},
    {"iteration": 3190001, "current_time_ms": 102134, "exploitability": 0.00904536},
    {"iteration": 3200001, "current_time_ms": 102461, "exploitability": 0.00911614},
    {"iteration": 3210001, "current_time_ms": 102808, "exploitability": 0.00908479},
    {"iteration": 3220001, "current_time_ms": 103126, "exploitability": 0.00898752},
    {"iteration": 3230001, "current_time_ms": 103473, "exploitability": 0.0088623},
    {"iteration": 3240001, "current_time_ms": 103815, "exploitability": 0.00877477},
    {"iteration": 3250001, "current_time_ms": 104275, "exploitability": 0.00880898},
    {"iteration": 3260001, "current_time_ms": 104668, "exploitability": 0.00894583},
    {"iteration": 3270001, "current_time_ms": 105060, "exploitability": 0.00904262},
    {"iteration": 3280001, "current_time_ms": 105445, "exploitability": 0.00902017},
    {"iteration": 3290001, "current_time_ms": 105726, "exploitability": 0.00888426},
    {"iteration": 3300001, "current_time_ms": 105918, "exploitability": 0.00872966},
    {"iteration": 3310001, "current_time_ms": 106114, "exploitability": 0.00865835},
    {"iteration": 3320001, "current_time_ms": 106303, "exploitability": 0.00867877},
    {"iteration": 3330001, "current_time_ms": 106475, "exploitability": 0.00876399},
    {"iteration": 3340001, "current_time_ms": 106649, "exploitability": 0.00884762},
    {"iteration": 3350001, "current_time_ms": 106828, "exploitability": 0.00883008},
    {"iteration": 3360001, "current_time_ms": 107017, "exploitability": 0.00876015},
    {"iteration": 3370001, "current_time_ms": 107199, "exploitability": 0.00871859},
    {"iteration": 3380001, "current_time_ms": 107378, "exploitability": 0.00870663},
    {"iteration": 3390001, "current_time_ms": 107566, "exploitability": 0.00874051},
    {"iteration": 3400001, "current_time_ms": 107750, "exploitability": 0.00877615},
    {"iteration": 3410001, "current_time_ms": 107931, "exploitability": 0.00879162},
    {"iteration": 3420001, "current_time_ms": 108111, "exploitability": 0.00875381},
    {"iteration": 3430001, "current_time_ms": 108298, "exploitability": 0.00867985},
    {"iteration": 3440001, "current_time_ms": 108481, "exploitability": 0.00862786},
    {"iteration": 3450001, "current_time_ms": 108662, "exploitability": 0.0086169},
    {"iteration": 3460001, "current_time_ms": 108843, "exploitability": 0.00868581},
    {"iteration": 3470001, "current_time_ms": 109025, "exploitability": 0.00878049},
    {"iteration": 3480001, "current_time_ms": 109232, "exploitability": 0.00876644},
    {"iteration": 3490001, "current_time_ms": 109556, "exploitability": 0.00867248},
    {"iteration": 3500001, "current_time_ms": 109943, "exploitability": 0.00856625},
    {"iteration": 3510001, "current_time_ms": 110274, "exploitability": 0.00850505},
    {"iteration": 3520001, "current_time_ms": 110638, "exploitability": 0.00850785},
    {"iteration": 3530001, "current_time_ms": 110965, "exploitability": 0.00858187},
    {"iteration": 3540001, "current_time_ms": 111318, "exploitability": 0.0087256},
    {"iteration": 3550001, "current_time_ms": 111619, "exploitability": 0.00876526},
    {"iteration": 3560001, "current_time_ms": 111976, "exploitability": 0.00873026},
    {"iteration": 3570001, "current_time_ms": 112291, "exploitability": 0.00864654},
    {"iteration": 3580001, "current_time_ms": 112645, "exploitability": 0.00855562},
    {"iteration": 3590001, "current_time_ms": 112953, "exploitability": 0.00849907},
    {"iteration": 3600001, "current_time_ms": 113291, "exploitability": 0.00853553},
    {"iteration": 3610001, "current_time_ms": 113600, "exploitability": 0.00862255},
    {"iteration": 3620001, "current_time_ms": 113913, "exploitability": 0.00864867},
    {"iteration": 3630001, "current_time_ms": 114218, "exploitability": 0.00859064},
    {"iteration": 3640001, "current_time_ms": 114548, "exploitability": 0.00850414},
    {"iteration": 3650001, "current_time_ms": 114833, "exploitability": 0.00841549},
    {"iteration": 3660001, "current_time_ms": 115157, "exploitability": 0.00838072},
    {"iteration": 3670001, "current_time_ms": 115469, "exploitability": 0.00838758},
    {"iteration": 3680001, "current_time_ms": 115810, "exploitability": 0.00847008},
    {"iteration": 3690001, "current_time_ms": 116131, "exploitability": 0.00853795},
    {"iteration": 3700001, "current_time_ms": 116425, "exploitability": 0.00854388},
    {"iteration": 3710001, "current_time_ms": 116741, "exploitability": 0.00849932},
    {"iteration": 3720001, "current_time_ms": 117073, "exploitability": 0.00842255},
    {"iteration": 3730001, "current_time_ms": 117366, "exploitability": 0.00835222},
    {"iteration": 3740001, "current_time_ms": 117630, "exploitability": 0.00833357},
    {"iteration": 3750001, "current_time_ms": 117937, "exploitability": 0.00837925},
    {"iteration": 3760001, "current_time_ms": 118238, "exploitability": 0.00849316},
    {"iteration": 3770001, "current_time_ms": 118510, "exploitability": 0.00856799},
    {"iteration": 3780001, "current_time_ms": 118825, "exploitability": 0.00857261},
    {"iteration": 3790001, "current_time_ms": 119109, "exploitability": 0.00848332},
    {"iteration": 3800001, "current_time_ms": 119417, "exploitability": 0.00838952},
    {"iteration": 3810001, "current_time_ms": 119701, "exploitability": 0.00835041},
    {"iteration": 3820001, "current_time_ms": 120004, "exploitability": 0.00837864},
    {"iteration": 3830001, "current_time_ms": 120280, "exploitability": 0.00844538},
    {"iteration": 3840001, "current_time_ms": 120608, "exploitability": 0.00849667},
    {"iteration": 3850001, "current_time_ms": 120884, "exploitability": 0.00848106},
    {"iteration": 3860001, "current_time_ms": 121183, "exploitability": 0.00840361},
    {"iteration": 3870001, "current_time_ms": 121373, "exploitability": 0.00835757},
    {"iteration": 3880001, "current_time_ms": 121552, "exploitability": 0.00838578},
    {"iteration": 3890001, "current_time_ms": 121792, "exploitability": 0.00843883},
    {"iteration": 3900001, "current_time_ms": 122021, "exploitability": 0.00849467},
    {"iteration": 3910001, "current_time_ms": 122242, "exploitability": 0.0085127},
    {"iteration": 3920001, "current_time_ms": 122464, "exploitability": 0.00846775},
    {"iteration": 3930001, "current_time_ms": 122678, "exploitability": 0.00838661},
    {"iteration": 3940001, "current_time_ms": 122883, "exploitability": 0.00831218},
    {"iteration": 3950001, "current_time_ms": 123088, "exploitability": 0.00828586},
    {"iteration": 3960001, "current_time_ms": 123304, "exploitability": 0.00829118},
    {"iteration": 3970001, "current_time_ms": 123521, "exploitability": 0.00833506},
    {"iteration": 3980001, "current_time_ms": 123741, "exploitability": 0.00838404},
    {"iteration": 3990001, "current_time_ms": 123927, "exploitability": 0.00841794},
    {"iteration": 4000001, "current_time_ms": 124104, "exploitability": 0.00843403},
    {"iteration": 4010001, "current_time_ms": 124284, "exploitability": 0.00840208},
    {"iteration": 4020001, "current_time_ms": 124474, "exploitability": 0.00835093},
    {"iteration": 4030001, "current_time_ms": 124663, "exploitability": 0.00833347},
    {"iteration": 4040001, "current_time_ms": 124862, "exploitability": 0.00834859},
    {"iteration": 4050001, "current_time_ms": 125058, "exploitability": 0.00836028},
    {"iteration": 4060001, "current_time_ms": 125248, "exploitability": 0.00836769},
    {"iteration": 4070001, "current_time_ms": 125439, "exploitability": 0.00835488},
    {"iteration": 4080001, "current_time_ms": 125624, "exploitability": 0.00827756},
    {"iteration": 4090001, "current_time_ms": 125818, "exploitability": 0.00819282},
    {"iteration": 4100001, "current_time_ms": 126014, "exploitability": 0.00815045},
    {"iteration": 4110001, "current_time_ms": 126214, "exploitability": 0.00818576},
    {"iteration": 4120001, "current_time_ms": 126420, "exploitability": 0.00823889},
    {"iteration": 4130001, "current_time_ms": 126657, "exploitability": 0.00824479},
    {"iteration": 4140001, "current_time_ms": 126909, "exploitability": 0.0082163},
    {"iteration": 4150001, "current_time_ms": 127167, "exploitability": 0.00819117},
    {"iteration": 4160001, "current_time_ms": 127417, "exploitability": 0.00817156},
    {"iteration": 4170001, "current_time_ms": 127684, "exploitability": 0.00816611},
    {"iteration": 4180001, "current_time_ms": 127919, "exploitability": 0.00816764},
    {"iteration": 4190001, "current_time_ms": 128141, "exploitability": 0.00818517},
    {"iteration": 4200001, "current_time_ms": 128382, "exploitability": 0.00818087},
    {"iteration": 4210001, "current_time_ms": 128607, "exploitability": 0.00816038},
    {"iteration": 4220001, "current_time_ms": 128833, "exploitability": 0.00812074},
    {"iteration": 4230001, "current_time_ms": 129077, "exploitability": 0.00806947},
    {"iteration": 4240001, "current_time_ms": 129316, "exploitability": 0.0080268},
    {"iteration": 4250001, "current_time_ms": 129530, "exploitability": 0.00800685},
    {"iteration": 4260001, "current_time_ms": 129768, "exploitability": 0.00804399},
    {"iteration": 4270001, "current_time_ms": 129991, "exploitability": 0.00810825},
    {"iteration": 4280001, "current_time_ms": 130184, "exploitability": 0.00814146},
    {"iteration": 4290001, "current_time_ms": 130376, "exploitability": 0.00812671},
    {"iteration": 4300001, "current_time_ms": 130568, "exploitability": 0.00807966},
    {"iteration": 4310001, "current_time_ms": 130764, "exploitability": 0.00801638},
    {"iteration": 4320001, "current_time_ms": 130975, "exploitability": 0.00795514},
    {"iteration": 4330001, "current_time_ms": 131210, "exploitability": 0.0079259},
    {"iteration": 4340001, "current_time_ms": 131427, "exploitability": 0.00793376},
    {"iteration": 4350001, "current_time_ms": 131670, "exploitability": 0.00797804},
    {"iteration": 4360001, "current_time_ms": 131865, "exploitability": 0.00803249},
    {"iteration": 4370001, "current_time_ms": 132058, "exploitability": 0.00807285},
    {"iteration": 4380001, "current_time_ms": 132258, "exploitability": 0.00806288},
    {"iteration": 4390001, "current_time_ms": 132467, "exploitability": 0.00804009},
    {"iteration": 4400001, "current_time_ms": 132658, "exploitability": 0.00802027},
    {"iteration": 4410001, "current_time_ms": 132875, "exploitability": 0.00799999},
    {"iteration": 4420001, "current_time_ms": 133082, "exploitability": 0.00796971},
    {"iteration": 4430001, "current_time_ms": 133290, "exploitability": 0.00792637},
    {"iteration": 4440001, "current_time_ms": 133491, "exploitability": 0.00790165},
    {"iteration": 4450001, "current_time_ms": 133685, "exploitability": 0.00791936},
    {"iteration": 4460001, "current_time_ms": 133886, "exploitability": 0.00794075},
    {"iteration": 4470001, "current_time_ms": 134086, "exploitability": 0.00794847},
    {"iteration": 4480001, "current_time_ms": 134293, "exploitability": 0.00793707},
    {"iteration": 4490001, "current_time_ms": 134493, "exploitability": 0.0079069},
    {"iteration": 4500001, "current_time_ms": 134713, "exploitability": 0.00785545},
    {"iteration": 4510001, "current_time_ms": 134895, "exploitability": 0.00781767},
    {"iteration": 4520001, "current_time_ms": 135069, "exploitability": 0.00782837},
    {"iteration": 4530001, "current_time_ms": 135239, "exploitability": 0.00789601},
    {"iteration": 4540001, "current_time_ms": 135420, "exploitability": 0.00795141},
    {"iteration": 4550001, "current_time_ms": 135581, "exploitability": 0.00794471},
    {"iteration": 4560001, "current_time_ms": 135740, "exploitability": 0.00788852},
    {"iteration": 4570001, "current_time_ms": 135901, "exploitability": 0.00781513},
    {"iteration": 4580001, "current_time_ms": 136043, "exploitability": 0.00777976},
    {"iteration": 4590001, "current_time_ms": 136191, "exploitability": 0.0077931},
    {"iteration": 4600001, "current_time_ms": 136322, "exploitability": 0.00783569},
    {"iteration": 4610001, "current_time_ms": 136452, "exploitability": 0.0078768},
    {"iteration": 4620001, "current_time_ms": 136612, "exploitability": 0.00787119},
    {"iteration": 4630001, "current_time_ms": 136728, "exploitability": 0.00781526},
    {"iteration": 4640001, "current_time_ms": 136854, "exploitability": 0.00774579},
    {"iteration": 4650001, "current_time_ms": 136998, "exploitability": 0.00769916},
    {"iteration": 4660001, "current_time_ms": 137129, "exploitability": 0.00771175},
    {"iteration": 4670001, "current_time_ms": 137251, "exploitability": 0.00779026},
    {"iteration": 4680001, "current_time_ms": 137377, "exploitability": 0.00787255},
    {"iteration": 4690001, "current_time_ms": 137503, "exploitability": 0.00788638},
    {"iteration": 4700001, "current_time_ms": 137634, "exploitability": 0.00784064},
    {"iteration": 4710001, "current_time_ms": 137751, "exploitability": 0.00774987},
    {"iteration": 4720001, "current_time_ms": 137863, "exploitability": 0.00765308},
    {"iteration": 4730001, "current_time_ms": 137981, "exploitability": 0.00759204},
    {"iteration": 4740001, "current_time_ms": 138098, "exploitability": 0.00759979},
    {"iteration": 4750001, "current_time_ms": 138206, "exploitability": 0.00766597},
    {"iteration": 4760001, "current_time_ms": 138316, "exploitability": 0.00774036},
    {"iteration": 4770001, "current_time_ms": 138434, "exploitability": 0.00778431},
    {"iteration": 4780001, "current_time_ms": 138546, "exploitability": 0.00777859},
    {"iteration": 4790001, "current_time_ms": 138643, "exploitability": 0.00773921},
    {"iteration": 4800001, "current_time_ms": 138745, "exploitability": 0.00769887},
    {"iteration": 4810001, "current_time_ms": 138845, "exploitability": 0.00766913},
    {"iteration": 4820001, "current_time_ms": 138955, "exploitability": 0.00768383},
    {"iteration": 4830001, "current_time_ms": 139047, "exploitability": 0.00772079},
    {"iteration": 4840001, "current_time_ms": 139134, "exploitability": 0.00775234},
    {"iteration": 4850001, "current_time_ms": 139225, "exploitability": 0.0077392},
    {"iteration": 4860001, "current_time_ms": 139313, "exploitability": 0.00769204},
    {"iteration": 4870001, "current_time_ms": 139414, "exploitability": 0.00763914},
    {"iteration": 4880001, "current_time_ms": 139515, "exploitability": 0.00760601},
    {"iteration": 4890001, "current_time_ms": 139616, "exploitability": 0.00761861},
    {"iteration": 4900001, "current_time_ms": 139715, "exploitability": 0.00765184},
    {"iteration": 4910001, "current_time_ms": 139815, "exploitability": 0.00766667},
    {"iteration": 4920001, "current_time_ms": 139901, "exploitability": 0.00765094},
    {"iteration": 4930001, "current_time_ms": 139997, "exploitability": 0.00762266},
    {"iteration": 4940001, "current_time_ms": 140090, "exploitability": 0.00759339},
    {"iteration": 4950001, "current_time_ms": 140185, "exploitability": 0.00756082},
    {"iteration": 4960001, "current_time_ms": 140283, "exploitability": 0.00755101},
    {"iteration": 4970001, "current_time_ms": 140369, "exploitability": 0.00756648},
    {"iteration": 4980001, "current_time_ms": 140457, "exploitability": 0.00758809},
    {"iteration": 4990001, "current_time_ms": 140559, "exploitability": 0.00761577},
    {"iteration": 5000001, "current_time_ms": 140651, "exploitability": 0.00761973},
  ]
}


==> plots/backup/ib__49_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 49,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 386, "exploitability": 0.0772795},
    {"iteration": 20001, "current_time_ms": 733, "exploitability": 0.0566536},
    {"iteration": 30001, "current_time_ms": 1143, "exploitability": 0.0511195},
    {"iteration": 40001, "current_time_ms": 1504, "exploitability": 0.0465637},
    {"iteration": 50001, "current_time_ms": 1896, "exploitability": 0.0450097},
    {"iteration": 60001, "current_time_ms": 2275, "exploitability": 0.0376454},
    {"iteration": 70001, "current_time_ms": 2618, "exploitability": 0.0358864},
    {"iteration": 80001, "current_time_ms": 3006, "exploitability": 0.0347275},
    {"iteration": 90001, "current_time_ms": 3418, "exploitability": 0.033582},
    {"iteration": 100001, "current_time_ms": 3603, "exploitability": 0.0303061},
    {"iteration": 110001, "current_time_ms": 3790, "exploitability": 0.0317045},
    {"iteration": 120001, "current_time_ms": 3971, "exploitability": 0.0313222},
    {"iteration": 130001, "current_time_ms": 4152, "exploitability": 0.0291246},
    {"iteration": 140001, "current_time_ms": 4337, "exploitability": 0.0296378},
    {"iteration": 150001, "current_time_ms": 4519, "exploitability": 0.0293467},
    {"iteration": 160001, "current_time_ms": 4703, "exploitability": 0.0277351},
    {"iteration": 170001, "current_time_ms": 5055, "exploitability": 0.0273641},
    {"iteration": 180001, "current_time_ms": 5428, "exploitability": 0.0277695},
    {"iteration": 190001, "current_time_ms": 5776, "exploitability": 0.0262107},
    {"iteration": 200001, "current_time_ms": 6202, "exploitability": 0.0251055},
    {"iteration": 210001, "current_time_ms": 6622, "exploitability": 0.0262142},
    {"iteration": 220001, "current_time_ms": 6995, "exploitability": 0.0246333},
    {"iteration": 230001, "current_time_ms": 7453, "exploitability": 0.0250616},
    {"iteration": 240001, "current_time_ms": 7861, "exploitability": 0.0236698},
    {"iteration": 250001, "current_time_ms": 8267, "exploitability": 0.0241372},
    {"iteration": 260001, "current_time_ms": 8598, "exploitability": 0.0231781},
    {"iteration": 270001, "current_time_ms": 9031, "exploitability": 0.0229203},
    {"iteration": 280001, "current_time_ms": 9427, "exploitability": 0.022898},
    {"iteration": 290001, "current_time_ms": 9787, "exploitability": 0.0221149},
    {"iteration": 300001, "current_time_ms": 10085, "exploitability": 0.0220332},
    {"iteration": 310001, "current_time_ms": 10399, "exploitability": 0.0214824},
    {"iteration": 320001, "current_time_ms": 10719, "exploitability": 0.0214482},
    {"iteration": 330001, "current_time_ms": 11067, "exploitability": 0.0212028},
    {"iteration": 340001, "current_time_ms": 11383, "exploitability": 0.0203201},
    {"iteration": 350001, "current_time_ms": 11747, "exploitability": 0.021023},
    {"iteration": 360001, "current_time_ms": 12082, "exploitability": 0.0200479},
    {"iteration": 370001, "current_time_ms": 12419, "exploitability": 0.0203595},
    {"iteration": 380001, "current_time_ms": 12742, "exploitability": 0.0200301},
    {"iteration": 390001, "current_time_ms": 13089, "exploitability": 0.0190931},
    {"iteration": 400001, "current_time_ms": 13416, "exploitability": 0.0197448},
    {"iteration": 410001, "current_time_ms": 13775, "exploitability": 0.0191407},
    {"iteration": 420001, "current_time_ms": 14133, "exploitability": 0.0189786},
    {"iteration": 430001, "current_time_ms": 14472, "exploitability": 0.0187899},
    {"iteration": 440001, "current_time_ms": 14806, "exploitability": 0.0185753},
    {"iteration": 450001, "current_time_ms": 15172, "exploitability": 0.019067},
    {"iteration": 460001, "current_time_ms": 15354, "exploitability": 0.0181127},
    {"iteration": 470001, "current_time_ms": 15526, "exploitability": 0.0184346},
    {"iteration": 480001, "current_time_ms": 15712, "exploitability": 0.0181085},
    {"iteration": 490001, "current_time_ms": 15893, "exploitability": 0.0177479},
    {"iteration": 500001, "current_time_ms": 16072, "exploitability": 0.0180239},
    {"iteration": 510001, "current_time_ms": 16293, "exploitability": 0.0173892},
    {"iteration": 520001, "current_time_ms": 16669, "exploitability": 0.0175908},
    {"iteration": 530001, "current_time_ms": 16996, "exploitability": 0.0175639},
    {"iteration": 540001, "current_time_ms": 17331, "exploitability": 0.0172681},
    {"iteration": 550001, "current_time_ms": 17682, "exploitability": 0.0174879},
    {"iteration": 560001, "current_time_ms": 18017, "exploitability": 0.0172606},
    {"iteration": 570001, "current_time_ms": 18364, "exploitability": 0.0168218},
    {"iteration": 580001, "current_time_ms": 18722, "exploitability": 0.017272},
    {"iteration": 590001, "current_time_ms": 19144, "exploitability": 0.0168371},
    {"iteration": 600001, "current_time_ms": 19484, "exploitability": 0.0167617},
    {"iteration": 610001, "current_time_ms": 19807, "exploitability": 0.0168118},
    {"iteration": 620001, "current_time_ms": 20145, "exploitability": 0.0168351},
    {"iteration": 630001, "current_time_ms": 20511, "exploitability": 0.0170494},
    {"iteration": 640001, "current_time_ms": 20873, "exploitability": 0.0168871},
    {"iteration": 650001, "current_time_ms": 21163, "exploitability": 0.0163262},
    {"iteration": 660001, "current_time_ms": 21499, "exploitability": 0.0164641},
    {"iteration": 670001, "current_time_ms": 21826, "exploitability": 0.0163555},
    {"iteration": 680001, "current_time_ms": 22157, "exploitability": 0.0159574},
    {"iteration": 690001, "current_time_ms": 22483, "exploitability": 0.0162899},
    {"iteration": 700001, "current_time_ms": 22843, "exploitability": 0.0163232},
    {"iteration": 710001, "current_time_ms": 23164, "exploitability": 0.0158102},
    {"iteration": 720001, "current_time_ms": 23515, "exploitability": 0.0158205},
    {"iteration": 730001, "current_time_ms": 23858, "exploitability": 0.0162491},
    {"iteration": 740001, "current_time_ms": 24218, "exploitability": 0.0159253},
    {"iteration": 750001, "current_time_ms": 24599, "exploitability": 0.0156742},
    {"iteration": 760001, "current_time_ms": 24977, "exploitability": 0.0158581},
    {"iteration": 770001, "current_time_ms": 25356, "exploitability": 0.0158101},
    {"iteration": 780001, "current_time_ms": 25708, "exploitability": 0.0158034},
    {"iteration": 790001, "current_time_ms": 26236, "exploitability": 0.0157127},
    {"iteration": 800001, "current_time_ms": 26639, "exploitability": 0.0152635},
    {"iteration": 810001, "current_time_ms": 26977, "exploitability": 0.0155771},
    {"iteration": 820001, "current_time_ms": 27284, "exploitability": 0.0160422},
    {"iteration": 830001, "current_time_ms": 27604, "exploitability": 0.0154568},
    {"iteration": 840001, "current_time_ms": 27982, "exploitability": 0.0149825},
    {"iteration": 850001, "current_time_ms": 28315, "exploitability": 0.0153268},
    {"iteration": 860001, "current_time_ms": 28678, "exploitability": 0.0152307},
    {"iteration": 870001, "current_time_ms": 29024, "exploitability": 0.0149164},
    {"iteration": 880001, "current_time_ms": 29374, "exploitability": 0.0148281},
    {"iteration": 890001, "current_time_ms": 29799, "exploitability": 0.0150221},
    {"iteration": 900001, "current_time_ms": 30149, "exploitability": 0.0151027},
    {"iteration": 910001, "current_time_ms": 30472, "exploitability": 0.0147062},
    {"iteration": 920001, "current_time_ms": 30897, "exploitability": 0.0145806},
    {"iteration": 930001, "current_time_ms": 31130, "exploitability": 0.0149126},
    {"iteration": 940001, "current_time_ms": 31330, "exploitability": 0.0147446},
    {"iteration": 950001, "current_time_ms": 31511, "exploitability": 0.0145926},
    {"iteration": 960001, "current_time_ms": 31755, "exploitability": 0.0147113},
    {"iteration": 970001, "current_time_ms": 32119, "exploitability": 0.0146995},
    {"iteration": 980001, "current_time_ms": 32449, "exploitability": 0.0144443},
    {"iteration": 990001, "current_time_ms": 32855, "exploitability": 0.0144667},
    {"iteration": 1000001, "current_time_ms": 33250, "exploitability": 0.0145214},
    {"iteration": 1010001, "current_time_ms": 33579, "exploitability": 0.0143872},
    {"iteration": 1020001, "current_time_ms": 33936, "exploitability": 0.0140961},
    {"iteration": 1030001, "current_time_ms": 34252, "exploitability": 0.0140683},
    {"iteration": 1040001, "current_time_ms": 34599, "exploitability": 0.0144409},
    {"iteration": 1050001, "current_time_ms": 34910, "exploitability": 0.0140581},
    {"iteration": 1060001, "current_time_ms": 35248, "exploitability": 0.0137496},
    {"iteration": 1070001, "current_time_ms": 35607, "exploitability": 0.0141116},
    {"iteration": 1080001, "current_time_ms": 36057, "exploitability": 0.0142081},
    {"iteration": 1090001, "current_time_ms": 36423, "exploitability": 0.0136497},
    {"iteration": 1100001, "current_time_ms": 36780, "exploitability": 0.0135105},
    {"iteration": 1110001, "current_time_ms": 37078, "exploitability": 0.0137642},
    {"iteration": 1120001, "current_time_ms": 37396, "exploitability": 0.013648},
    {"iteration": 1130001, "current_time_ms": 37740, "exploitability": 0.0134058},
    {"iteration": 1140001, "current_time_ms": 38048, "exploitability": 0.0136958},
    {"iteration": 1150001, "current_time_ms": 38406, "exploitability": 0.013776},
    {"iteration": 1160001, "current_time_ms": 38764, "exploitability": 0.0135445},
    {"iteration": 1170001, "current_time_ms": 39155, "exploitability": 0.0132204},
    {"iteration": 1180001, "current_time_ms": 39515, "exploitability": 0.0133415},
    {"iteration": 1190001, "current_time_ms": 39872, "exploitability": 0.0134351},
    {"iteration": 1200001, "current_time_ms": 40233, "exploitability": 0.0132683},
    {"iteration": 1210001, "current_time_ms": 40600, "exploitability": 0.0132944},
    {"iteration": 1220001, "current_time_ms": 40928, "exploitability": 0.013285},
    {"iteration": 1230001, "current_time_ms": 41284, "exploitability": 0.0131659},
    {"iteration": 1240001, "current_time_ms": 41597, "exploitability": 0.013199},
    {"iteration": 1250001, "current_time_ms": 41941, "exploitability": 0.0133691},
    {"iteration": 1260001, "current_time_ms": 42287, "exploitability": 0.0131384},
    {"iteration": 1270001, "current_time_ms": 42659, "exploitability": 0.0129731},
    {"iteration": 1280001, "current_time_ms": 43015, "exploitability": 0.0133412},
    {"iteration": 1290001, "current_time_ms": 43364, "exploitability": 0.0135095},
    {"iteration": 1300001, "current_time_ms": 43698, "exploitability": 0.0132507},
    {"iteration": 1310001, "current_time_ms": 44049, "exploitability": 0.0129908},
    {"iteration": 1320001, "current_time_ms": 44412, "exploitability": 0.0130912},
    {"iteration": 1330001, "current_time_ms": 44758, "exploitability": 0.013305},
    {"iteration": 1340001, "current_time_ms": 45084, "exploitability": 0.0132474},
    {"iteration": 1350001, "current_time_ms": 45459, "exploitability": 0.0129685},
    {"iteration": 1360001, "current_time_ms": 45751, "exploitability": 0.012749},
    {"iteration": 1370001, "current_time_ms": 45942, "exploitability": 0.0128092},
    {"iteration": 1380001, "current_time_ms": 46125, "exploitability": 0.012956},
    {"iteration": 1390001, "current_time_ms": 46303, "exploitability": 0.0129989},
    {"iteration": 1400001, "current_time_ms": 46479, "exploitability": 0.0129677},
    {"iteration": 1410001, "current_time_ms": 46667, "exploitability": 0.0125496},
    {"iteration": 1420001, "current_time_ms": 46857, "exploitability": 0.0122764},
    {"iteration": 1430001, "current_time_ms": 47036, "exploitability": 0.0126261},
    {"iteration": 1440001, "current_time_ms": 47215, "exploitability": 0.012935},
    {"iteration": 1450001, "current_time_ms": 47399, "exploitability": 0.012758},
    {"iteration": 1460001, "current_time_ms": 47585, "exploitability": 0.0125078},
    {"iteration": 1470001, "current_time_ms": 47777, "exploitability": 0.0125458},
    {"iteration": 1480001, "current_time_ms": 48033, "exploitability": 0.0126582},
    {"iteration": 1490001, "current_time_ms": 48272, "exploitability": 0.0126153},
    {"iteration": 1500001, "current_time_ms": 48689, "exploitability": 0.0124216},
    {"iteration": 1510001, "current_time_ms": 49081, "exploitability": 0.0124325},
    {"iteration": 1520001, "current_time_ms": 49449, "exploitability": 0.0125084},
    {"iteration": 1530001, "current_time_ms": 49830, "exploitability": 0.0123415},
    {"iteration": 1540001, "current_time_ms": 50286, "exploitability": 0.0121129},
    {"iteration": 1550001, "current_time_ms": 50692, "exploitability": 0.0120916},
    {"iteration": 1560001, "current_time_ms": 51024, "exploitability": 0.012314},
    {"iteration": 1570001, "current_time_ms": 51390, "exploitability": 0.0123751},
    {"iteration": 1580001, "current_time_ms": 51760, "exploitability": 0.0121536},
    {"iteration": 1590001, "current_time_ms": 52115, "exploitability": 0.0119563},
    {"iteration": 1600001, "current_time_ms": 52468, "exploitability": 0.0120202},
    {"iteration": 1610001, "current_time_ms": 52814, "exploitability": 0.012025},
    {"iteration": 1620001, "current_time_ms": 53180, "exploitability": 0.011893},
    {"iteration": 1630001, "current_time_ms": 53543, "exploitability": 0.0117077},
    {"iteration": 1640001, "current_time_ms": 53879, "exploitability": 0.0118012},
    {"iteration": 1650001, "current_time_ms": 54237, "exploitability": 0.0119897},
    {"iteration": 1660001, "current_time_ms": 54566, "exploitability": 0.0118986},
    {"iteration": 1670001, "current_time_ms": 54921, "exploitability": 0.0117064},
    {"iteration": 1680001, "current_time_ms": 55163, "exploitability": 0.0116568},
    {"iteration": 1690001, "current_time_ms": 55346, "exploitability": 0.0119516},
    {"iteration": 1700001, "current_time_ms": 55526, "exploitability": 0.0120201},
    {"iteration": 1710001, "current_time_ms": 55699, "exploitability": 0.0117958},
    {"iteration": 1720001, "current_time_ms": 55883, "exploitability": 0.011534},
    {"iteration": 1730001, "current_time_ms": 56065, "exploitability": 0.011512},
    {"iteration": 1740001, "current_time_ms": 56259, "exploitability": 0.0117189},
    {"iteration": 1750001, "current_time_ms": 56457, "exploitability": 0.011685},
    {"iteration": 1760001, "current_time_ms": 56643, "exploitability": 0.0115103},
    {"iteration": 1770001, "current_time_ms": 56832, "exploitability": 0.0113782},
    {"iteration": 1780001, "current_time_ms": 57206, "exploitability": 0.0113877},
    {"iteration": 1790001, "current_time_ms": 57580, "exploitability": 0.0113758},
    {"iteration": 1800001, "current_time_ms": 57976, "exploitability": 0.0113162},
    {"iteration": 1810001, "current_time_ms": 58370, "exploitability": 0.0113769},
    {"iteration": 1820001, "current_time_ms": 58772, "exploitability": 0.0114809},
    {"iteration": 1830001, "current_time_ms": 59136, "exploitability": 0.0113948},
    {"iteration": 1840001, "current_time_ms": 59506, "exploitability": 0.0112617},
    {"iteration": 1850001, "current_time_ms": 59832, "exploitability": 0.0111752},
    {"iteration": 1860001, "current_time_ms": 60152, "exploitability": 0.0111979},
    {"iteration": 1870001, "current_time_ms": 60554, "exploitability": 0.0112121},
    {"iteration": 1880001, "current_time_ms": 61021, "exploitability": 0.0112369},
    {"iteration": 1890001, "current_time_ms": 61405, "exploitability": 0.01123},
    {"iteration": 1900001, "current_time_ms": 61806, "exploitability": 0.0111255},
    {"iteration": 1910001, "current_time_ms": 62192, "exploitability": 0.0111015},
    {"iteration": 1920001, "current_time_ms": 62573, "exploitability": 0.0111521},
    {"iteration": 1930001, "current_time_ms": 62891, "exploitability": 0.0111514},
    {"iteration": 1940001, "current_time_ms": 63133, "exploitability": 0.0110816},
    {"iteration": 1950001, "current_time_ms": 63312, "exploitability": 0.010947},
    {"iteration": 1960001, "current_time_ms": 63504, "exploitability": 0.0108292},
    {"iteration": 1970001, "current_time_ms": 63700, "exploitability": 0.0108308},
    {"iteration": 1980001, "current_time_ms": 63881, "exploitability": 0.0109353},
    {"iteration": 1990001, "current_time_ms": 64160, "exploitability": 0.0110038},
    {"iteration": 2000001, "current_time_ms": 64473, "exploitability": 0.0109563},
    {"iteration": 2010001, "current_time_ms": 64851, "exploitability": 0.0108302},
    {"iteration": 2020001, "current_time_ms": 65241, "exploitability": 0.0108116},
    {"iteration": 2030001, "current_time_ms": 65697, "exploitability": 0.0107853},
    {"iteration": 2040001, "current_time_ms": 66114, "exploitability": 0.010752},
    {"iteration": 2050001, "current_time_ms": 66504, "exploitability": 0.0106924},
    {"iteration": 2060001, "current_time_ms": 66893, "exploitability": 0.0107175},
    {"iteration": 2070001, "current_time_ms": 67268, "exploitability": 0.0107507},
    {"iteration": 2080001, "current_time_ms": 67569, "exploitability": 0.0106856},
    {"iteration": 2090001, "current_time_ms": 67886, "exploitability": 0.0107699},
    {"iteration": 2100001, "current_time_ms": 68248, "exploitability": 0.0107893},
    {"iteration": 2110001, "current_time_ms": 68554, "exploitability": 0.0106769},
    {"iteration": 2120001, "current_time_ms": 68928, "exploitability": 0.0106014},
    {"iteration": 2130001, "current_time_ms": 69279, "exploitability": 0.0106505},
    {"iteration": 2140001, "current_time_ms": 69617, "exploitability": 0.0107873},
    {"iteration": 2150001, "current_time_ms": 69969, "exploitability": 0.0108857},
    {"iteration": 2160001, "current_time_ms": 70324, "exploitability": 0.0107996},
    {"iteration": 2170001, "current_time_ms": 70659, "exploitability": 0.0106832},
    {"iteration": 2180001, "current_time_ms": 71024, "exploitability": 0.0106228},
    {"iteration": 2190001, "current_time_ms": 71353, "exploitability": 0.0107276},
    {"iteration": 2200001, "current_time_ms": 71716, "exploitability": 0.0108471},
    {"iteration": 2210001, "current_time_ms": 72088, "exploitability": 0.0107959},
    {"iteration": 2220001, "current_time_ms": 72416, "exploitability": 0.0106137},
    {"iteration": 2230001, "current_time_ms": 72777, "exploitability": 0.0104921},
    {"iteration": 2240001, "current_time_ms": 73108, "exploitability": 0.0104941},
    {"iteration": 2250001, "current_time_ms": 73449, "exploitability": 0.0106292},
    {"iteration": 2260001, "current_time_ms": 73809, "exploitability": 0.0106483},
    {"iteration": 2270001, "current_time_ms": 74128, "exploitability": 0.010549},
    {"iteration": 2280001, "current_time_ms": 74484, "exploitability": 0.0103956},
    {"iteration": 2290001, "current_time_ms": 74842, "exploitability": 0.0103529},
    {"iteration": 2300001, "current_time_ms": 75191, "exploitability": 0.0104402},
    {"iteration": 2310001, "current_time_ms": 75557, "exploitability": 0.010564},
    {"iteration": 2320001, "current_time_ms": 75891, "exploitability": 0.0105835},
    {"iteration": 2330001, "current_time_ms": 76257, "exploitability": 0.0104144},
    {"iteration": 2340001, "current_time_ms": 76592, "exploitability": 0.0102877},
    {"iteration": 2350001, "current_time_ms": 76943, "exploitability": 0.010297},
    {"iteration": 2360001, "current_time_ms": 77256, "exploitability": 0.0104715},
    {"iteration": 2370001, "current_time_ms": 77599, "exploitability": 0.0104983},
    {"iteration": 2380001, "current_time_ms": 77936, "exploitability": 0.0103095},
    {"iteration": 2390001, "current_time_ms": 78300, "exploitability": 0.0101311},
    {"iteration": 2400001, "current_time_ms": 78674, "exploitability": 0.0100798},
    {"iteration": 2410001, "current_time_ms": 78998, "exploitability": 0.0102289},
    {"iteration": 2420001, "current_time_ms": 79351, "exploitability": 0.0103171},
    {"iteration": 2430001, "current_time_ms": 79712, "exploitability": 0.0102546},
    {"iteration": 2440001, "current_time_ms": 80039, "exploitability": 0.0100965},
    {"iteration": 2450001, "current_time_ms": 80396, "exploitability": 0.0100453},
    {"iteration": 2460001, "current_time_ms": 80722, "exploitability": 0.0101685},
    {"iteration": 2470001, "current_time_ms": 81093, "exploitability": 0.0102787},
    {"iteration": 2480001, "current_time_ms": 81421, "exploitability": 0.0103151},
    {"iteration": 2490001, "current_time_ms": 81782, "exploitability": 0.0102377},
    {"iteration": 2500001, "current_time_ms": 82136, "exploitability": 0.010119},
    {"iteration": 2510001, "current_time_ms": 82461, "exploitability": 0.010065},
    {"iteration": 2520001, "current_time_ms": 82807, "exploitability": 0.0101355},
    {"iteration": 2530001, "current_time_ms": 83131, "exploitability": 0.0102262},
    {"iteration": 2540001, "current_time_ms": 83311, "exploitability": 0.0102276},
    {"iteration": 2550001, "current_time_ms": 83499, "exploitability": 0.010083},
    {"iteration": 2560001, "current_time_ms": 83678, "exploitability": 0.00989686},
    {"iteration": 2570001, "current_time_ms": 83868, "exploitability": 0.00980374},
    {"iteration": 2580001, "current_time_ms": 84047, "exploitability": 0.00991629},
    {"iteration": 2590001, "current_time_ms": 84241, "exploitability": 0.0100286},
    {"iteration": 2600001, "current_time_ms": 84429, "exploitability": 0.00993492},
    {"iteration": 2610001, "current_time_ms": 84616, "exploitability": 0.00969003},
    {"iteration": 2620001, "current_time_ms": 84802, "exploitability": 0.00953551},
    {"iteration": 2630001, "current_time_ms": 85027, "exploitability": 0.00958272},
    {"iteration": 2640001, "current_time_ms": 85336, "exploitability": 0.0098208},
    {"iteration": 2650001, "current_time_ms": 85519, "exploitability": 0.00992407},
    {"iteration": 2660001, "current_time_ms": 85806, "exploitability": 0.00985492},
    {"iteration": 2670001, "current_time_ms": 86180, "exploitability": 0.00972871},
    {"iteration": 2680001, "current_time_ms": 86520, "exploitability": 0.00963829},
    {"iteration": 2690001, "current_time_ms": 86886, "exploitability": 0.00967327},
    {"iteration": 2700001, "current_time_ms": 87236, "exploitability": 0.00975137},
    {"iteration": 2710001, "current_time_ms": 87575, "exploitability": 0.00981627},
    {"iteration": 2720001, "current_time_ms": 87936, "exploitability": 0.00971474},
    {"iteration": 2730001, "current_time_ms": 88257, "exploitability": 0.0095685},
    {"iteration": 2740001, "current_time_ms": 88604, "exploitability": 0.00947595},
    {"iteration": 2750001, "current_time_ms": 88968, "exploitability": 0.00945709},
    {"iteration": 2760001, "current_time_ms": 89313, "exploitability": 0.00952997},
    {"iteration": 2770001, "current_time_ms": 89662, "exploitability": 0.00964936},
    {"iteration": 2780001, "current_time_ms": 89986, "exploitability": 0.00966853},
    {"iteration": 2790001, "current_time_ms": 90339, "exploitability": 0.00953764},
    {"iteration": 2800001, "current_time_ms": 90692, "exploitability": 0.00936433},
    {"iteration": 2810001, "current_time_ms": 91015, "exploitability": 0.00929883},
    {"iteration": 2820001, "current_time_ms": 91386, "exploitability": 0.00937099},
    {"iteration": 2830001, "current_time_ms": 91721, "exploitability": 0.00953089},
    {"iteration": 2840001, "current_time_ms": 92071, "exploitability": 0.00960502},
    {"iteration": 2850001, "current_time_ms": 92430, "exploitability": 0.00954582},
    {"iteration": 2860001, "current_time_ms": 92778, "exploitability": 0.00944806},
    {"iteration": 2870001, "current_time_ms": 93127, "exploitability": 0.00939075},
    {"iteration": 2880001, "current_time_ms": 93452, "exploitability": 0.00941498},
    {"iteration": 2890001, "current_time_ms": 93870, "exploitability": 0.00949512},
    {"iteration": 2900001, "current_time_ms": 94316, "exploitability": 0.00951856},
    {"iteration": 2910001, "current_time_ms": 94733, "exploitability": 0.00938845},
    {"iteration": 2920001, "current_time_ms": 95110, "exploitability": 0.00924575},
    {"iteration": 2930001, "current_time_ms": 95455, "exploitability": 0.00915726},
    {"iteration": 2940001, "current_time_ms": 95849, "exploitability": 0.00921204},
    {"iteration": 2950001, "current_time_ms": 96193, "exploitability": 0.00941526},
    {"iteration": 2960001, "current_time_ms": 96507, "exploitability": 0.00949886},
    {"iteration": 2970001, "current_time_ms": 96839, "exploitability": 0.00941967},
    {"iteration": 2980001, "current_time_ms": 97197, "exploitability": 0.00927296},
    {"iteration": 2990001, "current_time_ms": 97554, "exploitability": 0.00918275},
    {"iteration": 3000001, "current_time_ms": 97886, "exploitability": 0.00917895},
    {"iteration": 3010001, "current_time_ms": 98254, "exploitability": 0.00928159},
    {"iteration": 3020001, "current_time_ms": 98613, "exploitability": 0.00938322},
    {"iteration": 3030001, "current_time_ms": 98937, "exploitability": 0.00940361},
    {"iteration": 3040001, "current_time_ms": 99335, "exploitability": 0.00934003},
    {"iteration": 3050001, "current_time_ms": 99676, "exploitability": 0.00921361},
    {"iteration": 3060001, "current_time_ms": 99993, "exploitability": 0.00908617},
    {"iteration": 3070001, "current_time_ms": 100354, "exploitability": 0.00903163},
    {"iteration": 3080001, "current_time_ms": 100684, "exploitability": 0.00904756},
    {"iteration": 3090001, "current_time_ms": 101040, "exploitability": 0.00910101},
    {"iteration": 3100001, "current_time_ms": 101412, "exploitability": 0.00914353},
    {"iteration": 3110001, "current_time_ms": 101737, "exploitability": 0.00911798},
    {"iteration": 3120001, "current_time_ms": 102097, "exploitability": 0.00908617},
    {"iteration": 3130001, "current_time_ms": 102447, "exploitability": 0.00906613},
    {"iteration": 3140001, "current_time_ms": 102769, "exploitability": 0.00904619},
    {"iteration": 3150001, "current_time_ms": 103128, "exploitability": 0.00903614},
    {"iteration": 3160001, "current_time_ms": 103462, "exploitability": 0.00903852},
    {"iteration": 3170001, "current_time_ms": 103887, "exploitability": 0.00902059},
    {"iteration": 3180001, "current_time_ms": 104297, "exploitability": 0.00899117},
    {"iteration": 3190001, "current_time_ms": 104696, "exploitability": 0.0089549},
    {"iteration": 3200001, "current_time_ms": 105074, "exploitability": 0.00889648},
    {"iteration": 3210001, "current_time_ms": 105454, "exploitability": 0.00885426},
    {"iteration": 3220001, "current_time_ms": 105878, "exploitability": 0.00883109},
    {"iteration": 3230001, "current_time_ms": 106205, "exploitability": 0.00886199},
    {"iteration": 3240001, "current_time_ms": 106564, "exploitability": 0.00892436},
    {"iteration": 3250001, "current_time_ms": 106915, "exploitability": 0.00893781},
    {"iteration": 3260001, "current_time_ms": 107278, "exploitability": 0.00888319},
    {"iteration": 3270001, "current_time_ms": 107624, "exploitability": 0.00882174},
    {"iteration": 3280001, "current_time_ms": 107999, "exploitability": 0.00878996},
    {"iteration": 3290001, "current_time_ms": 108414, "exploitability": 0.00881615},
    {"iteration": 3300001, "current_time_ms": 108713, "exploitability": 0.00886459},
    {"iteration": 3310001, "current_time_ms": 109073, "exploitability": 0.00889189},
    {"iteration": 3320001, "current_time_ms": 109426, "exploitability": 0.00885385},
    {"iteration": 3330001, "current_time_ms": 109751, "exploitability": 0.00877374},
    {"iteration": 3340001, "current_time_ms": 110093, "exploitability": 0.0086914},
    {"iteration": 3350001, "current_time_ms": 110408, "exploitability": 0.00866503},
    {"iteration": 3360001, "current_time_ms": 110793, "exploitability": 0.00873891},
    {"iteration": 3370001, "current_time_ms": 111148, "exploitability": 0.00881019},
    {"iteration": 3380001, "current_time_ms": 111481, "exploitability": 0.00883833},
    {"iteration": 3390001, "current_time_ms": 111839, "exploitability": 0.00880381},
    {"iteration": 3400001, "current_time_ms": 112177, "exploitability": 0.00875017},
    {"iteration": 3410001, "current_time_ms": 112526, "exploitability": 0.00873716},
    {"iteration": 3420001, "current_time_ms": 112854, "exploitability": 0.00869022},
    {"iteration": 3430001, "current_time_ms": 113198, "exploitability": 0.00864748},
    {"iteration": 3440001, "current_time_ms": 113557, "exploitability": 0.00863513},
    {"iteration": 3450001, "current_time_ms": 113899, "exploitability": 0.00866733},
    {"iteration": 3460001, "current_time_ms": 114267, "exploitability": 0.00870496},
    {"iteration": 3470001, "current_time_ms": 114602, "exploitability": 0.00873085},
    {"iteration": 3480001, "current_time_ms": 114976, "exploitability": 0.00870819},
    {"iteration": 3490001, "current_time_ms": 115323, "exploitability": 0.00865336},
    {"iteration": 3500001, "current_time_ms": 115656, "exploitability": 0.00857699},
    {"iteration": 3510001, "current_time_ms": 115999, "exploitability": 0.00851488},
    {"iteration": 3520001, "current_time_ms": 116276, "exploitability": 0.00852065},
    {"iteration": 3530001, "current_time_ms": 116622, "exploitability": 0.00859885},
    {"iteration": 3540001, "current_time_ms": 116941, "exploitability": 0.00868091},
    {"iteration": 3550001, "current_time_ms": 117285, "exploitability": 0.0086833},
    {"iteration": 3560001, "current_time_ms": 117623, "exploitability": 0.00855086},
    {"iteration": 3570001, "current_time_ms": 117954, "exploitability": 0.00841299},
    {"iteration": 3580001, "current_time_ms": 118308, "exploitability": 0.00832354},
    {"iteration": 3590001, "current_time_ms": 118643, "exploitability": 0.00832517},
    {"iteration": 3600001, "current_time_ms": 118962, "exploitability": 0.00842616},
    {"iteration": 3610001, "current_time_ms": 119290, "exploitability": 0.00857319},
    {"iteration": 3620001, "current_time_ms": 119630, "exploitability": 0.00863607},
    {"iteration": 3630001, "current_time_ms": 119981, "exploitability": 0.00855742},
    {"iteration": 3640001, "current_time_ms": 120326, "exploitability": 0.00845551},
    {"iteration": 3650001, "current_time_ms": 120693, "exploitability": 0.00838113},
    {"iteration": 3660001, "current_time_ms": 121099, "exploitability": 0.00838615},
    {"iteration": 3670001, "current_time_ms": 121452, "exploitability": 0.00843677},
    {"iteration": 3680001, "current_time_ms": 121787, "exploitability": 0.00849169},
    {"iteration": 3690001, "current_time_ms": 122131, "exploitability": 0.00852555},
    {"iteration": 3700001, "current_time_ms": 122489, "exploitability": 0.00852056},
    {"iteration": 3710001, "current_time_ms": 122847, "exploitability": 0.00847046},
    {"iteration": 3720001, "current_time_ms": 123206, "exploitability": 0.00842119},
    {"iteration": 3730001, "current_time_ms": 123531, "exploitability": 0.00836726},
    {"iteration": 3740001, "current_time_ms": 123892, "exploitability": 0.0083403},
    {"iteration": 3750001, "current_time_ms": 124254, "exploitability": 0.00835387},
    {"iteration": 3760001, "current_time_ms": 124578, "exploitability": 0.00842422},
    {"iteration": 3770001, "current_time_ms": 124937, "exploitability": 0.00849828},
    {"iteration": 3780001, "current_time_ms": 125269, "exploitability": 0.00851136},
    {"iteration": 3790001, "current_time_ms": 125629, "exploitability": 0.00845902},
    {"iteration": 3800001, "current_time_ms": 125975, "exploitability": 0.00839346},
    {"iteration": 3810001, "current_time_ms": 126328, "exploitability": 0.00837968},
    {"iteration": 3820001, "current_time_ms": 126690, "exploitability": 0.00843233},
    {"iteration": 3830001, "current_time_ms": 127062, "exploitability": 0.00849825},
    {"iteration": 3840001, "current_time_ms": 127243, "exploitability": 0.00853761},
    {"iteration": 3850001, "current_time_ms": 127445, "exploitability": 0.00848172},
    {"iteration": 3860001, "current_time_ms": 127627, "exploitability": 0.00837718},
    {"iteration": 3870001, "current_time_ms": 127809, "exploitability": 0.00829429},
    {"iteration": 3880001, "current_time_ms": 127995, "exploitability": 0.00828207},
    {"iteration": 3890001, "current_time_ms": 128180, "exploitability": 0.00834548},
    {"iteration": 3900001, "current_time_ms": 128370, "exploitability": 0.00846117},
    {"iteration": 3910001, "current_time_ms": 128560, "exploitability": 0.00848172},
    {"iteration": 3920001, "current_time_ms": 128749, "exploitability": 0.00838892},
    {"iteration": 3930001, "current_time_ms": 128933, "exploitability": 0.00828134},
    {"iteration": 3940001, "current_time_ms": 129113, "exploitability": 0.00821021},
    {"iteration": 3950001, "current_time_ms": 129287, "exploitability": 0.00819725},
    {"iteration": 3960001, "current_time_ms": 129466, "exploitability": 0.00828041},
    {"iteration": 3970001, "current_time_ms": 129645, "exploitability": 0.00840053},
    {"iteration": 3980001, "current_time_ms": 129866, "exploitability": 0.00845035},
    {"iteration": 3990001, "current_time_ms": 130273, "exploitability": 0.00839325},
    {"iteration": 4000001, "current_time_ms": 130655, "exploitability": 0.00829888},
    {"iteration": 4010001, "current_time_ms": 130990, "exploitability": 0.00822204},
    {"iteration": 4020001, "current_time_ms": 131363, "exploitability": 0.00820412},
    {"iteration": 4030001, "current_time_ms": 131682, "exploitability": 0.00823552},
    {"iteration": 4040001, "current_time_ms": 132059, "exploitability": 0.00829209},
    {"iteration": 4050001, "current_time_ms": 132415, "exploitability": 0.00833113},
    {"iteration": 4060001, "current_time_ms": 132757, "exploitability": 0.00828663},
    {"iteration": 4070001, "current_time_ms": 132974, "exploitability": 0.00822595},
    {"iteration": 4080001, "current_time_ms": 133171, "exploitability": 0.00818577},
    {"iteration": 4090001, "current_time_ms": 133353, "exploitability": 0.00817407},
    {"iteration": 4100001, "current_time_ms": 133539, "exploitability": 0.00817939},
    {"iteration": 4110001, "current_time_ms": 133724, "exploitability": 0.00818928},
    {"iteration": 4120001, "current_time_ms": 133900, "exploitability": 0.00822179},
    {"iteration": 4130001, "current_time_ms": 134092, "exploitability": 0.00824713},
    {"iteration": 4140001, "current_time_ms": 134448, "exploitability": 0.00823213},
    {"iteration": 4150001, "current_time_ms": 134777, "exploitability": 0.00821224},
    {"iteration": 4160001, "current_time_ms": 135111, "exploitability": 0.00819569},
    {"iteration": 4170001, "current_time_ms": 135489, "exploitability": 0.00816745},
    {"iteration": 4180001, "current_time_ms": 135882, "exploitability": 0.00816169},
    {"iteration": 4190001, "current_time_ms": 136233, "exploitability": 0.00816516},
    {"iteration": 4200001, "current_time_ms": 136565, "exploitability": 0.00814518},
    {"iteration": 4210001, "current_time_ms": 136933, "exploitability": 0.00810695},
    {"iteration": 4220001, "current_time_ms": 137285, "exploitability": 0.00806599},
    {"iteration": 4230001, "current_time_ms": 137636, "exploitability": 0.0080187},
    {"iteration": 4240001, "current_time_ms": 138005, "exploitability": 0.00799437},
    {"iteration": 4250001, "current_time_ms": 138320, "exploitability": 0.00802377},
    {"iteration": 4260001, "current_time_ms": 138651, "exploitability": 0.00809942},
    {"iteration": 4270001, "current_time_ms": 138962, "exploitability": 0.00813642},
    {"iteration": 4280001, "current_time_ms": 139317, "exploitability": 0.00808673},
    {"iteration": 4290001, "current_time_ms": 139663, "exploitability": 0.00800032},
    {"iteration": 4300001, "current_time_ms": 140102, "exploitability": 0.00792325},
    {"iteration": 4310001, "current_time_ms": 140479, "exploitability": 0.00789377},
    {"iteration": 4320001, "current_time_ms": 140909, "exploitability": 0.00794373},
    {"iteration": 4330001, "current_time_ms": 141272, "exploitability": 0.00803629},
    {"iteration": 4340001, "current_time_ms": 141642, "exploitability": 0.00810466},
    {"iteration": 4350001, "current_time_ms": 141989, "exploitability": 0.00810834},
    {"iteration": 4360001, "current_time_ms": 142289, "exploitability": 0.00805359},
    {"iteration": 4370001, "current_time_ms": 142638, "exploitability": 0.00796781},
    {"iteration": 4380001, "current_time_ms": 142994, "exploitability": 0.00789392},
    {"iteration": 4390001, "current_time_ms": 143333, "exploitability": 0.0078646},
    {"iteration": 4400001, "current_time_ms": 143679, "exploitability": 0.00789059},
    {"iteration": 4410001, "current_time_ms": 144023, "exploitability": 0.00794358},
    {"iteration": 4420001, "current_time_ms": 144342, "exploitability": 0.00799567},
    {"iteration": 4430001, "current_time_ms": 144682, "exploitability": 0.00800799},
    {"iteration": 4440001, "current_time_ms": 145063, "exploitability": 0.00796527},
    {"iteration": 4450001, "current_time_ms": 145395, "exploitability": 0.00787034},
    {"iteration": 4460001, "current_time_ms": 145859, "exploitability": 0.00781699},
    {"iteration": 4470001, "current_time_ms": 146318, "exploitability": 0.00783449},
    {"iteration": 4480001, "current_time_ms": 146690, "exploitability": 0.00791243},
    {"iteration": 4490001, "current_time_ms": 147073, "exploitability": 0.0079476},
    {"iteration": 4500001, "current_time_ms": 147475, "exploitability": 0.00791157},
    {"iteration": 4510001, "current_time_ms": 147836, "exploitability": 0.00784633},
    {"iteration": 4520001, "current_time_ms": 148166, "exploitability": 0.00781309},
    {"iteration": 4530001, "current_time_ms": 148529, "exploitability": 0.00782049},
    {"iteration": 4540001, "current_time_ms": 148857, "exploitability": 0.00786038},
    {"iteration": 4550001, "current_time_ms": 149217, "exploitability": 0.00792845},
    {"iteration": 4560001, "current_time_ms": 149542, "exploitability": 0.00796098},
    {"iteration": 4570001, "current_time_ms": 149902, "exploitability": 0.00793855},
    {"iteration": 4580001, "current_time_ms": 150251, "exploitability": 0.00787942},
    {"iteration": 4590001, "current_time_ms": 150589, "exploitability": 0.00783344},
    {"iteration": 4600001, "current_time_ms": 150925, "exploitability": 0.007815},
    {"iteration": 4610001, "current_time_ms": 151300, "exploitability": 0.0078338},
    {"iteration": 4620001, "current_time_ms": 151635, "exploitability": 0.00786587},
    {"iteration": 4630001, "current_time_ms": 151993, "exploitability": 0.0078885},
    {"iteration": 4640001, "current_time_ms": 152332, "exploitability": 0.00790167},
    {"iteration": 4650001, "current_time_ms": 152675, "exploitability": 0.00789092},
    {"iteration": 4660001, "current_time_ms": 153039, "exploitability": 0.00787955},
    {"iteration": 4670001, "current_time_ms": 153367, "exploitability": 0.00788068},
    {"iteration": 4680001, "current_time_ms": 153723, "exploitability": 0.0078943},
    {"iteration": 4690001, "current_time_ms": 154039, "exploitability": 0.00791116},
    {"iteration": 4700001, "current_time_ms": 154389, "exploitability": 0.00791446},
    {"iteration": 4710001, "current_time_ms": 154750, "exploitability": 0.00789874},
    {"iteration": 4720001, "current_time_ms": 155090, "exploitability": 0.00785382},
    {"iteration": 4730001, "current_time_ms": 155469, "exploitability": 0.00780048},
    {"iteration": 4740001, "current_time_ms": 155801, "exploitability": 0.00775775},
    {"iteration": 4750001, "current_time_ms": 156165, "exploitability": 0.00772181},
    {"iteration": 4760001, "current_time_ms": 156523, "exploitability": 0.00770385},
    {"iteration": 4770001, "current_time_ms": 156862, "exploitability": 0.00773177},
    {"iteration": 4780001, "current_time_ms": 157216, "exploitability": 0.00779428},
    {"iteration": 4790001, "current_time_ms": 157577, "exploitability": 0.00784422},
    {"iteration": 4800001, "current_time_ms": 157901, "exploitability": 0.00787012},
    {"iteration": 4810001, "current_time_ms": 158261, "exploitability": 0.00784847},
    {"iteration": 4820001, "current_time_ms": 158598, "exploitability": 0.00779915},
    {"iteration": 4830001, "current_time_ms": 158787, "exploitability": 0.00774156},
    {"iteration": 4840001, "current_time_ms": 158966, "exploitability": 0.00768318},
    {"iteration": 4850001, "current_time_ms": 159151, "exploitability": 0.00765187},
    {"iteration": 4860001, "current_time_ms": 159337, "exploitability": 0.00765866},
    {"iteration": 4870001, "current_time_ms": 159517, "exploitability": 0.00767189},
    {"iteration": 4880001, "current_time_ms": 159700, "exploitability": 0.00769343},
    {"iteration": 4890001, "current_time_ms": 159879, "exploitability": 0.00773039},
    {"iteration": 4900001, "current_time_ms": 160060, "exploitability": 0.00775054},
    {"iteration": 4910001, "current_time_ms": 160356, "exploitability": 0.00771374},
    {"iteration": 4920001, "current_time_ms": 160719, "exploitability": 0.00765075},
    {"iteration": 4930001, "current_time_ms": 161025, "exploitability": 0.00759564},
    {"iteration": 4940001, "current_time_ms": 161369, "exploitability": 0.00757476},
    {"iteration": 4950001, "current_time_ms": 161709, "exploitability": 0.00760677},
    {"iteration": 4960001, "current_time_ms": 162066, "exploitability": 0.00768497},
    {"iteration": 4970001, "current_time_ms": 162392, "exploitability": 0.00778154},
    {"iteration": 4980001, "current_time_ms": 162655, "exploitability": 0.00781216},
    {"iteration": 4990001, "current_time_ms": 162838, "exploitability": 0.0077568},
    {"iteration": 5000001, "current_time_ms": 163017, "exploitability": 0.00766754},
    {"iteration": 5010001, "current_time_ms": 163201, "exploitability": 0.00757381},
    {"iteration": 5020001, "current_time_ms": 163385, "exploitability": 0.00751599},
    {"iteration": 5030001, "current_time_ms": 163572, "exploitability": 0.00751575},
    {"iteration": 5040001, "current_time_ms": 163757, "exploitability": 0.00756691},
    {"iteration": 5050001, "current_time_ms": 163940, "exploitability": 0.00764013},
    {"iteration": 5060001, "current_time_ms": 164124, "exploitability": 0.00769177},
    {"iteration": 5070001, "current_time_ms": 164313, "exploitability": 0.00770772},
    {"iteration": 5080001, "current_time_ms": 164502, "exploitability": 0.0076882},
    {"iteration": 5090001, "current_time_ms": 164683, "exploitability": 0.00764725},
    {"iteration": 5100001, "current_time_ms": 164861, "exploitability": 0.00759849},
    {"iteration": 5110001, "current_time_ms": 165045, "exploitability": 0.00755077},
    {"iteration": 5120001, "current_time_ms": 165226, "exploitability": 0.0075115},
    {"iteration": 5130001, "current_time_ms": 165408, "exploitability": 0.0075048},
    {"iteration": 5140001, "current_time_ms": 165584, "exploitability": 0.00753479},
    {"iteration": 5150001, "current_time_ms": 165768, "exploitability": 0.00758161},
    {"iteration": 5160001, "current_time_ms": 165949, "exploitability": 0.00761195},
    {"iteration": 5170001, "current_time_ms": 166131, "exploitability": 0.00761996},
    {"iteration": 5180001, "current_time_ms": 166308, "exploitability": 0.00758313},
    {"iteration": 5190001, "current_time_ms": 166494, "exploitability": 0.00751227},
    {"iteration": 5200001, "current_time_ms": 166672, "exploitability": 0.00745058},
    {"iteration": 5210001, "current_time_ms": 166849, "exploitability": 0.00741936},
    {"iteration": 5220001, "current_time_ms": 167034, "exploitability": 0.0074189},
    {"iteration": 5230001, "current_time_ms": 167211, "exploitability": 0.00743984},
    {"iteration": 5240001, "current_time_ms": 167397, "exploitability": 0.00746634},
    {"iteration": 5250001, "current_time_ms": 167578, "exploitability": 0.0074923},
    {"iteration": 5260001, "current_time_ms": 167754, "exploitability": 0.00750577},
    {"iteration": 5270001, "current_time_ms": 167940, "exploitability": 0.00750201},
    {"iteration": 5280001, "current_time_ms": 168121, "exploitability": 0.00748944},
    {"iteration": 5290001, "current_time_ms": 168305, "exploitability": 0.00745384},
    {"iteration": 5300001, "current_time_ms": 168488, "exploitability": 0.00739729},
    {"iteration": 5310001, "current_time_ms": 168668, "exploitability": 0.00735522},
    {"iteration": 5320001, "current_time_ms": 168850, "exploitability": 0.00734503},
    {"iteration": 5330001, "current_time_ms": 169041, "exploitability": 0.00737583},
    {"iteration": 5340001, "current_time_ms": 169222, "exploitability": 0.00742249},
    {"iteration": 5350001, "current_time_ms": 169406, "exploitability": 0.00745},
    {"iteration": 5360001, "current_time_ms": 169583, "exploitability": 0.0074515},
    {"iteration": 5370001, "current_time_ms": 169828, "exploitability": 0.00743723},
    {"iteration": 5380001, "current_time_ms": 170170, "exploitability": 0.00740492},
    {"iteration": 5390001, "current_time_ms": 170519, "exploitability": 0.00735507},
    {"iteration": 5400001, "current_time_ms": 170837, "exploitability": 0.00730762},
    {"iteration": 5410001, "current_time_ms": 171183, "exploitability": 0.00727479},
    {"iteration": 5420001, "current_time_ms": 171382, "exploitability": 0.0072526},
    {"iteration": 5430001, "current_time_ms": 171568, "exploitability": 0.00724236},
    {"iteration": 5440001, "current_time_ms": 171749, "exploitability": 0.00728529},
    {"iteration": 5450001, "current_time_ms": 171935, "exploitability": 0.00734326},
    {"iteration": 5460001, "current_time_ms": 172122, "exploitability": 0.00737276},
    {"iteration": 5470001, "current_time_ms": 172305, "exploitability": 0.00736426},
    {"iteration": 5480001, "current_time_ms": 172481, "exploitability": 0.00732736},
    {"iteration": 5490001, "current_time_ms": 172667, "exploitability": 0.0072838},
    {"iteration": 5500001, "current_time_ms": 172867, "exploitability": 0.0072735},
    {"iteration": 5510001, "current_time_ms": 173281, "exploitability": 0.00729879},
    {"iteration": 5520001, "current_time_ms": 173602, "exploitability": 0.00732161},
    {"iteration": 5530001, "current_time_ms": 173970, "exploitability": 0.00733566},
    {"iteration": 5540001, "current_time_ms": 174315, "exploitability": 0.00730608},
    {"iteration": 5550001, "current_time_ms": 174777, "exploitability": 0.00724615},
    {"iteration": 5560001, "current_time_ms": 175184, "exploitability": 0.00718615},
    {"iteration": 5570001, "current_time_ms": 175588, "exploitability": 0.00713712},
    {"iteration": 5580001, "current_time_ms": 175950, "exploitability": 0.00710862},
    {"iteration": 5590001, "current_time_ms": 176365, "exploitability": 0.00710938},
    {"iteration": 5600001, "current_time_ms": 176715, "exploitability": 0.00715725},
    {"iteration": 5610001, "current_time_ms": 177025, "exploitability": 0.00722218},
    {"iteration": 5620001, "current_time_ms": 177366, "exploitability": 0.00729025},
    {"iteration": 5630001, "current_time_ms": 177721, "exploitability": 0.00730302},
    {"iteration": 5640001, "current_time_ms": 178066, "exploitability": 0.00725333},
    {"iteration": 5650001, "current_time_ms": 178403, "exploitability": 0.00718686},
    {"iteration": 5660001, "current_time_ms": 178768, "exploitability": 0.00712698},
    {"iteration": 5670001, "current_time_ms": 179126, "exploitability": 0.00709431},
    {"iteration": 5680001, "current_time_ms": 179632, "exploitability": 0.00710394},
    {"iteration": 5690001, "current_time_ms": 180028, "exploitability": 0.00715438},
    {"iteration": 5700001, "current_time_ms": 180419, "exploitability": 0.00721285},
    {"iteration": 5710001, "current_time_ms": 180788, "exploitability": 0.00725877},
    {"iteration": 5720001, "current_time_ms": 181211, "exploitability": 0.00728532},
    {"iteration": 5730001, "current_time_ms": 181569, "exploitability": 0.00726653},
    {"iteration": 5740001, "current_time_ms": 181909, "exploitability": 0.00720653},
    {"iteration": 5750001, "current_time_ms": 182211, "exploitability": 0.00714574},
    {"iteration": 5760001, "current_time_ms": 182558, "exploitability": 0.0071128},
    {"iteration": 5770001, "current_time_ms": 182880, "exploitability": 0.0071209},
    {"iteration": 5780001, "current_time_ms": 183187, "exploitability": 0.00716067},
    {"iteration": 5790001, "current_time_ms": 183512, "exploitability": 0.00720619},
    {"iteration": 5800001, "current_time_ms": 183828, "exploitability": 0.0072214},
    {"iteration": 5810001, "current_time_ms": 184250, "exploitability": 0.0072165},
    {"iteration": 5820001, "current_time_ms": 184612, "exploitability": 0.0071754},
    {"iteration": 5830001, "current_time_ms": 184993, "exploitability": 0.00712235},
    {"iteration": 5840001, "current_time_ms": 185376, "exploitability": 0.0070771},
    {"iteration": 5850001, "current_time_ms": 185750, "exploitability": 0.00704264},
    {"iteration": 5860001, "current_time_ms": 186095, "exploitability": 0.00703596},
    {"iteration": 5870001, "current_time_ms": 186462, "exploitability": 0.00706027},
    {"iteration": 5880001, "current_time_ms": 186785, "exploitability": 0.00712817},
    {"iteration": 5890001, "current_time_ms": 187162, "exploitability": 0.00719929},
    {"iteration": 5900001, "current_time_ms": 187472, "exploitability": 0.00722918},
    {"iteration": 5910001, "current_time_ms": 187791, "exploitability": 0.00721541},
    {"iteration": 5920001, "current_time_ms": 188096, "exploitability": 0.00715919},
    {"iteration": 5930001, "current_time_ms": 188455, "exploitability": 0.00710303},
    {"iteration": 5940001, "current_time_ms": 188868, "exploitability": 0.00706127},
    {"iteration": 5950001, "current_time_ms": 189343, "exploitability": 0.00704256},
    {"iteration": 5960001, "current_time_ms": 189783, "exploitability": 0.00704232},
    {"iteration": 5970001, "current_time_ms": 190158, "exploitability": 0.00706045},
    {"iteration": 5980001, "current_time_ms": 190495, "exploitability": 0.00709254},
    {"iteration": 5990001, "current_time_ms": 190865, "exploitability": 0.00713064},
    {"iteration": 6000001, "current_time_ms": 191186, "exploitability": 0.0071623},
    {"iteration": 6010001, "current_time_ms": 191531, "exploitability": 0.00718117},
    {"iteration": 6020001, "current_time_ms": 191867, "exploitability": 0.0071638},
    {"iteration": 6030001, "current_time_ms": 192202, "exploitability": 0.00713307},
    {"iteration": 6040001, "current_time_ms": 192537, "exploitability": 0.00710249},
    {"iteration": 6050001, "current_time_ms": 192891, "exploitability": 0.00708326},
    {"iteration": 6060001, "current_time_ms": 193219, "exploitability": 0.00708268},
    {"iteration": 6070001, "current_time_ms": 193615, "exploitability": 0.00709024},
    {"iteration": 6080001, "current_time_ms": 193931, "exploitability": 0.00709583},
    {"iteration": 6090001, "current_time_ms": 194302, "exploitability": 0.00710245},
    {"iteration": 6100001, "current_time_ms": 194616, "exploitability": 0.00709907},
    {"iteration": 6110001, "current_time_ms": 194988, "exploitability": 0.00710765},
    {"iteration": 6120001, "current_time_ms": 195343, "exploitability": 0.00711542},
    {"iteration": 6130001, "current_time_ms": 195671, "exploitability": 0.0071121},
    {"iteration": 6140001, "current_time_ms": 196029, "exploitability": 0.00711054},
    {"iteration": 6150001, "current_time_ms": 196318, "exploitability": 0.00710512},
    {"iteration": 6160001, "current_time_ms": 196660, "exploitability": 0.00711029},
    {"iteration": 6170001, "current_time_ms": 196993, "exploitability": 0.00712696},
    {"iteration": 6180001, "current_time_ms": 197329, "exploitability": 0.00712993},
    {"iteration": 6190001, "current_time_ms": 197679, "exploitability": 0.00711517},
    {"iteration": 6200001, "current_time_ms": 198060, "exploitability": 0.00707261},
    {"iteration": 6210001, "current_time_ms": 198394, "exploitability": 0.00701224},
    {"iteration": 6220001, "current_time_ms": 198618, "exploitability": 0.006958},
    {"iteration": 6230001, "current_time_ms": 198798, "exploitability": 0.00694723},
    {"iteration": 6240001, "current_time_ms": 199008, "exploitability": 0.0069755},
    {"iteration": 6250001, "current_time_ms": 199295, "exploitability": 0.00703596},
    {"iteration": 6260001, "current_time_ms": 199670, "exploitability": 0.00708162},
    {"iteration": 6270001, "current_time_ms": 199996, "exploitability": 0.00708327},
    {"iteration": 6280001, "current_time_ms": 200356, "exploitability": 0.00705297},
    {"iteration": 6290001, "current_time_ms": 200544, "exploitability": 0.00700525},
    {"iteration": 6300001, "current_time_ms": 200729, "exploitability": 0.00695037},
    {"iteration": 6310001, "current_time_ms": 200906, "exploitability": 0.00690744},
    {"iteration": 6320001, "current_time_ms": 201103, "exploitability": 0.00689613},
    {"iteration": 6330001, "current_time_ms": 201283, "exploitability": 0.00691576},
    {"iteration": 6340001, "current_time_ms": 201468, "exploitability": 0.0069571},
    {"iteration": 6350001, "current_time_ms": 201668, "exploitability": 0.00701648},
    {"iteration": 6360001, "current_time_ms": 201851, "exploitability": 0.00707198},
    {"iteration": 6370001, "current_time_ms": 202024, "exploitability": 0.00706851},
    {"iteration": 6380001, "current_time_ms": 202203, "exploitability": 0.00701356},
    {"iteration": 6390001, "current_time_ms": 202386, "exploitability": 0.00695142},
    {"iteration": 6400001, "current_time_ms": 202565, "exploitability": 0.00689494},
    {"iteration": 6410001, "current_time_ms": 202756, "exploitability": 0.00687138},
    {"iteration": 6420001, "current_time_ms": 202941, "exploitability": 0.0068981},
    {"iteration": 6430001, "current_time_ms": 203126, "exploitability": 0.00697096},
    {"iteration": 6440001, "current_time_ms": 203414, "exploitability": 0.00703601},
    {"iteration": 6450001, "current_time_ms": 203780, "exploitability": 0.00704354},
    {"iteration": 6460001, "current_time_ms": 204137, "exploitability": 0.00700237},
    {"iteration": 6470001, "current_time_ms": 204456, "exploitability": 0.00694529},
    {"iteration": 6480001, "current_time_ms": 204804, "exploitability": 0.00690947},
    {"iteration": 6490001, "current_time_ms": 205176, "exploitability": 0.00690154},
    {"iteration": 6500001, "current_time_ms": 205501, "exploitability": 0.00692259},
    {"iteration": 6510001, "current_time_ms": 205862, "exploitability": 0.00695483},
    {"iteration": 6520001, "current_time_ms": 206169, "exploitability": 0.00696095},
    {"iteration": 6530001, "current_time_ms": 206534, "exploitability": 0.00695107},
    {"iteration": 6540001, "current_time_ms": 206876, "exploitability": 0.00693118},
    {"iteration": 6550001, "current_time_ms": 207256, "exploitability": 0.00690644},
    {"iteration": 6560001, "current_time_ms": 207587, "exploitability": 0.00688123},
    {"iteration": 6570001, "current_time_ms": 207971, "exploitability": 0.00686856},
    {"iteration": 6580001, "current_time_ms": 208332, "exploitability": 0.00686441},
    {"iteration": 6590001, "current_time_ms": 208678, "exploitability": 0.00685723},
    {"iteration": 6600001, "current_time_ms": 208996, "exploitability": 0.00685544},
    {"iteration": 6610001, "current_time_ms": 209395, "exploitability": 0.00686425},
    {"iteration": 6620001, "current_time_ms": 209709, "exploitability": 0.00687948},
    {"iteration": 6630001, "current_time_ms": 210061, "exploitability": 0.00689024},
    {"iteration": 6640001, "current_time_ms": 210401, "exploitability": 0.00688919},
    {"iteration": 6650001, "current_time_ms": 210754, "exploitability": 0.00687698},
    {"iteration": 6660001, "current_time_ms": 211081, "exploitability": 0.00686233},
    {"iteration": 6670001, "current_time_ms": 211430, "exploitability": 0.0068429},
    {"iteration": 6680001, "current_time_ms": 211799, "exploitability": 0.00682081},
    {"iteration": 6690001, "current_time_ms": 212115, "exploitability": 0.00679865},
    {"iteration": 6700001, "current_time_ms": 212436, "exploitability": 0.00678994},
    {"iteration": 6710001, "current_time_ms": 212796, "exploitability": 0.00678685},
    {"iteration": 6720001, "current_time_ms": 213140, "exploitability": 0.00678591},
    {"iteration": 6730001, "current_time_ms": 213466, "exploitability": 0.00678926},
    {"iteration": 6740001, "current_time_ms": 213830, "exploitability": 0.006796},
    {"iteration": 6750001, "current_time_ms": 214176, "exploitability": 0.00680085},
    {"iteration": 6760001, "current_time_ms": 214481, "exploitability": 0.00680621},
    {"iteration": 6770001, "current_time_ms": 214846, "exploitability": 0.00680367},
    {"iteration": 6780001, "current_time_ms": 215172, "exploitability": 0.00679184},
    {"iteration": 6790001, "current_time_ms": 215498, "exploitability": 0.00677974},
    {"iteration": 6800001, "current_time_ms": 215854, "exploitability": 0.0067662},
    {"iteration": 6810001, "current_time_ms": 216221, "exploitability": 0.00675817},
    {"iteration": 6820001, "current_time_ms": 216565, "exploitability": 0.00675242},
    {"iteration": 6830001, "current_time_ms": 216872, "exploitability": 0.00675668},
    {"iteration": 6840001, "current_time_ms": 217229, "exploitability": 0.00677578},
    {"iteration": 6850001, "current_time_ms": 217569, "exploitability": 0.00678444},
    {"iteration": 6860001, "current_time_ms": 217933, "exploitability": 0.00678232},
    {"iteration": 6870001, "current_time_ms": 218288, "exploitability": 0.00677321},
    {"iteration": 6880001, "current_time_ms": 218610, "exploitability": 0.00675966},
    {"iteration": 6890001, "current_time_ms": 218953, "exploitability": 0.00673793},
    {"iteration": 6900001, "current_time_ms": 219254, "exploitability": 0.0067063},
    {"iteration": 6910001, "current_time_ms": 219600, "exploitability": 0.00670209},
    {"iteration": 6920001, "current_time_ms": 219906, "exploitability": 0.00671484},
    {"iteration": 6930001, "current_time_ms": 220249, "exploitability": 0.00673824},
    {"iteration": 6940001, "current_time_ms": 220537, "exploitability": 0.00678389},
    {"iteration": 6950001, "current_time_ms": 220715, "exploitability": 0.00682656},
    {"iteration": 6960001, "current_time_ms": 220895, "exploitability": 0.00682241},
    {"iteration": 6970001, "current_time_ms": 221079, "exploitability": 0.0067837},
    {"iteration": 6980001, "current_time_ms": 221251, "exploitability": 0.0067277},
    {"iteration": 6990001, "current_time_ms": 221454, "exploitability": 0.00667114},
    {"iteration": 7000001, "current_time_ms": 221765, "exploitability": 0.00664056},
    {"iteration": 7010001, "current_time_ms": 222138, "exploitability": 0.00664964},
    {"iteration": 7020001, "current_time_ms": 222458, "exploitability": 0.0066964},
    {"iteration": 7030001, "current_time_ms": 222799, "exploitability": 0.00675442},
    {"iteration": 7040001, "current_time_ms": 223120, "exploitability": 0.00681546},
    {"iteration": 7050001, "current_time_ms": 223484, "exploitability": 0.00682572},
    {"iteration": 7060001, "current_time_ms": 223797, "exploitability": 0.00679531},
    {"iteration": 7070001, "current_time_ms": 224137, "exploitability": 0.00672361},
    {"iteration": 7080001, "current_time_ms": 224471, "exploitability": 0.00664491},
    {"iteration": 7090001, "current_time_ms": 224797, "exploitability": 0.00659357},
    {"iteration": 7100001, "current_time_ms": 225122, "exploitability": 0.00657869},
    {"iteration": 7110001, "current_time_ms": 225456, "exploitability": 0.00660821},
    {"iteration": 7120001, "current_time_ms": 225786, "exploitability": 0.00666563},
    {"iteration": 7130001, "current_time_ms": 226124, "exploitability": 0.00673303},
    {"iteration": 7140001, "current_time_ms": 226425, "exploitability": 0.00677358},
    {"iteration": 7150001, "current_time_ms": 226781, "exploitability": 0.00678368},
    {"iteration": 7160001, "current_time_ms": 227103, "exploitability": 0.006765},
    {"iteration": 7170001, "current_time_ms": 227446, "exploitability": 0.00673117},
    {"iteration": 7180001, "current_time_ms": 227785, "exploitability": 0.00669637},
    {"iteration": 7190001, "current_time_ms": 228198, "exploitability": 0.00667357},
    {"iteration": 7200001, "current_time_ms": 228541, "exploitability": 0.00666758},
    {"iteration": 7210001, "current_time_ms": 228887, "exploitability": 0.0066784},
    {"iteration": 7220001, "current_time_ms": 229247, "exploitability": 0.00670565},
    {"iteration": 7230001, "current_time_ms": 229559, "exploitability": 0.00672817},
    {"iteration": 7240001, "current_time_ms": 229896, "exploitability": 0.00672571},
    {"iteration": 7250001, "current_time_ms": 230207, "exploitability": 0.00669944},
    {"iteration": 7260001, "current_time_ms": 230569, "exploitability": 0.00667208},
    {"iteration": 7270001, "current_time_ms": 230936, "exploitability": 0.0066488},
    {"iteration": 7280001, "current_time_ms": 231256, "exploitability": 0.00663715},
    {"iteration": 7290001, "current_time_ms": 231579, "exploitability": 0.00663355},
    {"iteration": 7300001, "current_time_ms": 231922, "exploitability": 0.00663111},
    {"iteration": 7310001, "current_time_ms": 232233, "exploitability": 0.00663088},
    {"iteration": 7320001, "current_time_ms": 232594, "exploitability": 0.00662897},
    {"iteration": 7330001, "current_time_ms": 232912, "exploitability": 0.00663194},
    {"iteration": 7340001, "current_time_ms": 233266, "exploitability": 0.00663306},
    {"iteration": 7350001, "current_time_ms": 233588, "exploitability": 0.00663351},
    {"iteration": 7360001, "current_time_ms": 233970, "exploitability": 0.00663864},
    {"iteration": 7370001, "current_time_ms": 234338, "exploitability": 0.00664281},
    {"iteration": 7380001, "current_time_ms": 234674, "exploitability": 0.00663832},
    {"iteration": 7390001, "current_time_ms": 235052, "exploitability": 0.00662501},
    {"iteration": 7400001, "current_time_ms": 235453, "exploitability": 0.00660117},
    {"iteration": 7410001, "current_time_ms": 235802, "exploitability": 0.00657442},
    {"iteration": 7420001, "current_time_ms": 236132, "exploitability": 0.00654886},
    {"iteration": 7430001, "current_time_ms": 236503, "exploitability": 0.00653},
    {"iteration": 7440001, "current_time_ms": 236882, "exploitability": 0.00652595},
    {"iteration": 7450001, "current_time_ms": 237239, "exploitability": 0.00654548},
    {"iteration": 7460001, "current_time_ms": 237588, "exploitability": 0.00657889},
    {"iteration": 7470001, "current_time_ms": 237925, "exploitability": 0.00659869},
    {"iteration": 7480001, "current_time_ms": 238255, "exploitability": 0.00660177},
    {"iteration": 7490001, "current_time_ms": 238604, "exploitability": 0.00659531},
    {"iteration": 7500001, "current_time_ms": 238964, "exploitability": 0.00658867},
    {"iteration": 7510001, "current_time_ms": 239290, "exploitability": 0.00657184},
    {"iteration": 7520001, "current_time_ms": 239649, "exploitability": 0.00654822},
    {"iteration": 7530001, "current_time_ms": 240021, "exploitability": 0.00653114},
    {"iteration": 7540001, "current_time_ms": 240342, "exploitability": 0.00651957},
    {"iteration": 7550001, "current_time_ms": 240709, "exploitability": 0.00651516},
    {"iteration": 7560001, "current_time_ms": 241066, "exploitability": 0.00652008},
    {"iteration": 7570001, "current_time_ms": 241435, "exploitability": 0.0065299},
    {"iteration": 7580001, "current_time_ms": 241745, "exploitability": 0.00653674},
    {"iteration": 7590001, "current_time_ms": 242102, "exploitability": 0.00653478},
    {"iteration": 7600001, "current_time_ms": 242447, "exploitability": 0.00651553},
    {"iteration": 7610001, "current_time_ms": 242801, "exploitability": 0.00648812},
    {"iteration": 7620001, "current_time_ms": 243106, "exploitability": 0.00647222},
    {"iteration": 7630001, "current_time_ms": 243286, "exploitability": 0.00647431},
    {"iteration": 7640001, "current_time_ms": 243468, "exploitability": 0.00648976},
    {"iteration": 7650001, "current_time_ms": 243651, "exploitability": 0.00652354},
    {"iteration": 7660001, "current_time_ms": 243833, "exploitability": 0.00656004},
    {"iteration": 7670001, "current_time_ms": 244013, "exploitability": 0.00657595},
    {"iteration": 7680001, "current_time_ms": 244201, "exploitability": 0.00656661},
    {"iteration": 7690001, "current_time_ms": 244384, "exploitability": 0.00652836},
    {"iteration": 7700001, "current_time_ms": 244566, "exploitability": 0.00647858},
    {"iteration": 7710001, "current_time_ms": 244753, "exploitability": 0.00643216},
    {"iteration": 7720001, "current_time_ms": 244937, "exploitability": 0.00641141},
    {"iteration": 7730001, "current_time_ms": 245116, "exploitability": 0.00642275},
    {"iteration": 7740001, "current_time_ms": 245293, "exploitability": 0.0064701},
    {"iteration": 7750001, "current_time_ms": 245487, "exploitability": 0.00652284},
    {"iteration": 7760001, "current_time_ms": 245664, "exploitability": 0.00654835},
    {"iteration": 7770001, "current_time_ms": 245846, "exploitability": 0.00653889},
    {"iteration": 7780001, "current_time_ms": 246018, "exploitability": 0.00651271},
    {"iteration": 7790001, "current_time_ms": 246200, "exploitability": 0.00647991},
    {"iteration": 7800001, "current_time_ms": 246392, "exploitability": 0.00644197},
    {"iteration": 7810001, "current_time_ms": 246574, "exploitability": 0.00641814},
    {"iteration": 7820001, "current_time_ms": 246752, "exploitability": 0.0064104},
    {"iteration": 7830001, "current_time_ms": 246933, "exploitability": 0.00642637},
    {"iteration": 7840001, "current_time_ms": 247110, "exploitability": 0.00646042},
    {"iteration": 7850001, "current_time_ms": 247299, "exploitability": 0.0064982},
    {"iteration": 7860001, "current_time_ms": 247480, "exploitability": 0.00652439},
    {"iteration": 7870001, "current_time_ms": 247663, "exploitability": 0.00652418},
    {"iteration": 7880001, "current_time_ms": 247846, "exploitability": 0.00650015},
    {"iteration": 7890001, "current_time_ms": 248028, "exploitability": 0.00646199},
    {"iteration": 7900001, "current_time_ms": 248213, "exploitability": 0.00641794},
    {"iteration": 7910001, "current_time_ms": 248390, "exploitability": 0.00638626},
    {"iteration": 7920001, "current_time_ms": 248577, "exploitability": 0.00637565},
    {"iteration": 7930001, "current_time_ms": 248755, "exploitability": 0.00638389},
    {"iteration": 7940001, "current_time_ms": 248940, "exploitability": 0.00641809},
    {"iteration": 7950001, "current_time_ms": 249119, "exploitability": 0.00645756},
    {"iteration": 7960001, "current_time_ms": 249327, "exploitability": 0.00648704},
    {"iteration": 7970001, "current_time_ms": 249675, "exploitability": 0.00649359},
    {"iteration": 7980001, "current_time_ms": 249998, "exploitability": 0.00647482},
    {"iteration": 7990001, "current_time_ms": 250349, "exploitability": 0.0064477},
    {"iteration": 8000001, "current_time_ms": 250728, "exploitability": 0.00642238},
    {"iteration": 8010001, "current_time_ms": 251115, "exploitability": 0.00639911},
    {"iteration": 8020001, "current_time_ms": 251532, "exploitability": 0.00638919},
    {"iteration": 8030001, "current_time_ms": 251890, "exploitability": 0.00639038},
    {"iteration": 8040001, "current_time_ms": 252231, "exploitability": 0.00640286},
    {"iteration": 8050001, "current_time_ms": 252561, "exploitability": 0.00641812},
    {"iteration": 8060001, "current_time_ms": 252768, "exploitability": 0.00643137},
    {"iteration": 8070001, "current_time_ms": 252954, "exploitability": 0.00643376},
    {"iteration": 8080001, "current_time_ms": 253135, "exploitability": 0.00642372},
    {"iteration": 8090001, "current_time_ms": 253321, "exploitability": 0.00639462},
    {"iteration": 8100001, "current_time_ms": 253509, "exploitability": 0.00636137},
    {"iteration": 8110001, "current_time_ms": 253692, "exploitability": 0.00633822},
    {"iteration": 8120001, "current_time_ms": 253873, "exploitability": 0.00633445},
    {"iteration": 8130001, "current_time_ms": 254056, "exploitability": 0.00634986},
    {"iteration": 8140001, "current_time_ms": 254253, "exploitability": 0.00637959},
    {"iteration": 8150001, "current_time_ms": 254447, "exploitability": 0.00641286},
    {"iteration": 8160001, "current_time_ms": 254639, "exploitability": 0.00643753},
    {"iteration": 8170001, "current_time_ms": 254833, "exploitability": 0.00644545},
    {"iteration": 8180001, "current_time_ms": 255025, "exploitability": 0.00643262},
    {"iteration": 8190001, "current_time_ms": 255210, "exploitability": 0.00641412},
    {"iteration": 8200001, "current_time_ms": 255402, "exploitability": 0.00639585},
    {"iteration": 8210001, "current_time_ms": 255592, "exploitability": 0.00638748},
    {"iteration": 8220001, "current_time_ms": 255780, "exploitability": 0.00639061},
    {"iteration": 8230001, "current_time_ms": 255984, "exploitability": 0.00640557},
    {"iteration": 8240001, "current_time_ms": 256172, "exploitability": 0.00641473},
    {"iteration": 8250001, "current_time_ms": 256378, "exploitability": 0.00641173},
    {"iteration": 8260001, "current_time_ms": 256570, "exploitability": 0.00639437},
    {"iteration": 8270001, "current_time_ms": 256758, "exploitability": 0.00636732},
    {"iteration": 8280001, "current_time_ms": 256951, "exploitability": 0.00633825},
    {"iteration": 8290001, "current_time_ms": 257155, "exploitability": 0.00631611},
    {"iteration": 8300001, "current_time_ms": 257342, "exploitability": 0.00631053},
    {"iteration": 8310001, "current_time_ms": 257538, "exploitability": 0.00633},
    {"iteration": 8320001, "current_time_ms": 257733, "exploitability": 0.0063773},
    {"iteration": 8330001, "current_time_ms": 257922, "exploitability": 0.00642465},
    {"iteration": 8340001, "current_time_ms": 258105, "exploitability": 0.00643742},
    {"iteration": 8350001, "current_time_ms": 258300, "exploitability": 0.00642779},
    {"iteration": 8360001, "current_time_ms": 258493, "exploitability": 0.00639397},
    {"iteration": 8370001, "current_time_ms": 258702, "exploitability": 0.00633458},
    {"iteration": 8380001, "current_time_ms": 258897, "exploitability": 0.00627348},
    {"iteration": 8390001, "current_time_ms": 259086, "exploitability": 0.00622806},
    {"iteration": 8400001, "current_time_ms": 259276, "exploitability": 0.00622176},
    {"iteration": 8410001, "current_time_ms": 259465, "exploitability": 0.00626064},
    {"iteration": 8420001, "current_time_ms": 259647, "exploitability": 0.00632607},
    {"iteration": 8430001, "current_time_ms": 259835, "exploitability": 0.00639655},
    {"iteration": 8440001, "current_time_ms": 260028, "exploitability": 0.00642153},
    {"iteration": 8450001, "current_time_ms": 260221, "exploitability": 0.00640703},
    {"iteration": 8460001, "current_time_ms": 260408, "exploitability": 0.00637064},
    {"iteration": 8470001, "current_time_ms": 260600, "exploitability": 0.00632204},
    {"iteration": 8480001, "current_time_ms": 260807, "exploitability": 0.00627345},
    {"iteration": 8490001, "current_time_ms": 261051, "exploitability": 0.00622629},
    {"iteration": 8500001, "current_time_ms": 261282, "exploitability": 0.00618866},
    {"iteration": 8510001, "current_time_ms": 261512, "exploitability": 0.00617395},
    {"iteration": 8520001, "current_time_ms": 261734, "exploitability": 0.00620934},
    {"iteration": 8530001, "current_time_ms": 261954, "exploitability": 0.00628797},
    {"iteration": 8540001, "current_time_ms": 262174, "exploitability": 0.00635937},
    {"iteration": 8550001, "current_time_ms": 262395, "exploitability": 0.00639179},
    {"iteration": 8560001, "current_time_ms": 262611, "exploitability": 0.0063936},
    {"iteration": 8570001, "current_time_ms": 262824, "exploitability": 0.00636953},
    {"iteration": 8580001, "current_time_ms": 263013, "exploitability": 0.0063345},
    {"iteration": 8590001, "current_time_ms": 263196, "exploitability": 0.0062923},
    {"iteration": 8600001, "current_time_ms": 263377, "exploitability": 0.00625463},
    {"iteration": 8610001, "current_time_ms": 263582, "exploitability": 0.00623086},
    {"iteration": 8620001, "current_time_ms": 263808, "exploitability": 0.00622813},
    {"iteration": 8630001, "current_time_ms": 264021, "exploitability": 0.00624371},
    {"iteration": 8640001, "current_time_ms": 264224, "exploitability": 0.00627175},
    {"iteration": 8650001, "current_time_ms": 264441, "exploitability": 0.00630306},
    {"iteration": 8660001, "current_time_ms": 264659, "exploitability": 0.00633361},
    {"iteration": 8670001, "current_time_ms": 264856, "exploitability": 0.00633437},
    {"iteration": 8680001, "current_time_ms": 265048, "exploitability": 0.0062999},
    {"iteration": 8690001, "current_time_ms": 265256, "exploitability": 0.00626202},
    {"iteration": 8700001, "current_time_ms": 265446, "exploitability": 0.00621797},
    {"iteration": 8710001, "current_time_ms": 265642, "exploitability": 0.00617986},
    {"iteration": 8720001, "current_time_ms": 265845, "exploitability": 0.00616111},
    {"iteration": 8730001, "current_time_ms": 266038, "exploitability": 0.00616594},
    {"iteration": 8740001, "current_time_ms": 266241, "exploitability": 0.00619082},
    {"iteration": 8750001, "current_time_ms": 266455, "exploitability": 0.00621732},
    {"iteration": 8760001, "current_time_ms": 266681, "exploitability": 0.00623654},
    {"iteration": 8770001, "current_time_ms": 266954, "exploitability": 0.00623886},
    {"iteration": 8780001, "current_time_ms": 267207, "exploitability": 0.00622814},
    {"iteration": 8790001, "current_time_ms": 267469, "exploitability": 0.00618484},
    {"iteration": 8800001, "current_time_ms": 267700, "exploitability": 0.00613177},
    {"iteration": 8810001, "current_time_ms": 267931, "exploitability": 0.00608724},
    {"iteration": 8820001, "current_time_ms": 268180, "exploitability": 0.00606558},
    {"iteration": 8830001, "current_time_ms": 268407, "exploitability": 0.00606903},
    {"iteration": 8840001, "current_time_ms": 268632, "exploitability": 0.00609434},
    {"iteration": 8850001, "current_time_ms": 268860, "exploitability": 0.00612422},
    {"iteration": 8860001, "current_time_ms": 269061, "exploitability": 0.00615725},
    {"iteration": 8870001, "current_time_ms": 269276, "exploitability": 0.00618393},
    {"iteration": 8880001, "current_time_ms": 269534, "exploitability": 0.00619602},
    {"iteration": 8890001, "current_time_ms": 269755, "exploitability": 0.00618643},
    {"iteration": 8900001, "current_time_ms": 269979, "exploitability": 0.00615588},
    {"iteration": 8910001, "current_time_ms": 270194, "exploitability": 0.00612016},
    {"iteration": 8920001, "current_time_ms": 270414, "exploitability": 0.00608756},
    {"iteration": 8930001, "current_time_ms": 270668, "exploitability": 0.00607062},
    {"iteration": 8940001, "current_time_ms": 270901, "exploitability": 0.00607303},
    {"iteration": 8950001, "current_time_ms": 271119, "exploitability": 0.00609293},
    {"iteration": 8960001, "current_time_ms": 271331, "exploitability": 0.00613046},
    {"iteration": 8970001, "current_time_ms": 271600, "exploitability": 0.0061595},
    {"iteration": 8980001, "current_time_ms": 271858, "exploitability": 0.00616945},
    {"iteration": 8990001, "current_time_ms": 272178, "exploitability": 0.00616328},
    {"iteration": 9000001, "current_time_ms": 272423, "exploitability": 0.00614303},
    {"iteration": 9010001, "current_time_ms": 272771, "exploitability": 0.00610748},
    {"iteration": 9020001, "current_time_ms": 273101, "exploitability": 0.00606857},
    {"iteration": 9030001, "current_time_ms": 273286, "exploitability": 0.0060414},
    {"iteration": 9040001, "current_time_ms": 273471, "exploitability": 0.00604454},
    {"iteration": 9050001, "current_time_ms": 273712, "exploitability": 0.00607681},
    {"iteration": 9060001, "current_time_ms": 273908, "exploitability": 0.0061075},
    {"iteration": 9070001, "current_time_ms": 274110, "exploitability": 0.00612682},
    {"iteration": 9080001, "current_time_ms": 274336, "exploitability": 0.0061381},
    {"iteration": 9090001, "current_time_ms": 274527, "exploitability": 0.00612999},
    {"iteration": 9100001, "current_time_ms": 274690, "exploitability": 0.00609505},
    {"iteration": 9110001, "current_time_ms": 274836, "exploitability": 0.00605065},
    {"iteration": 9120001, "current_time_ms": 274995, "exploitability": 0.0060122},
    {"iteration": 9130001, "current_time_ms": 275169, "exploitability": 0.00599553},
    {"iteration": 9140001, "current_time_ms": 275342, "exploitability": 0.00600791},
    {"iteration": 9150001, "current_time_ms": 275488, "exploitability": 0.00605113},
    {"iteration": 9160001, "current_time_ms": 275653, "exploitability": 0.00609824},
    {"iteration": 9170001, "current_time_ms": 275844, "exploitability": 0.00612832},
    {"iteration": 9180001, "current_time_ms": 276016, "exploitability": 0.0061349},
    {"iteration": 9190001, "current_time_ms": 276164, "exploitability": 0.00612424},
    {"iteration": 9200001, "current_time_ms": 276318, "exploitability": 0.00609973},
    {"iteration": 9210001, "current_time_ms": 276484, "exploitability": 0.00606664},
    {"iteration": 9220001, "current_time_ms": 276635, "exploitability": 0.0060355},
    {"iteration": 9230001, "current_time_ms": 276806, "exploitability": 0.00601386},
    {"iteration": 9240001, "current_time_ms": 276977, "exploitability": 0.00600184},
    {"iteration": 9250001, "current_time_ms": 277149, "exploitability": 0.00600289},
    {"iteration": 9260001, "current_time_ms": 277313, "exploitability": 0.0060181},
    {"iteration": 9270001, "current_time_ms": 277463, "exploitability": 0.00604215},
    {"iteration": 9280001, "current_time_ms": 277585, "exploitability": 0.00607742},
    {"iteration": 9290001, "current_time_ms": 277716, "exploitability": 0.00610181},
    {"iteration": 9300001, "current_time_ms": 277837, "exploitability": 0.00610151},
    {"iteration": 9310001, "current_time_ms": 278005, "exploitability": 0.00608562},
    {"iteration": 9320001, "current_time_ms": 278145, "exploitability": 0.00605225},
    {"iteration": 9330001, "current_time_ms": 278264, "exploitability": 0.00601152},
    {"iteration": 9340001, "current_time_ms": 278382, "exploitability": 0.00597986},
    {"iteration": 9350001, "current_time_ms": 278496, "exploitability": 0.0059642},
    {"iteration": 9360001, "current_time_ms": 278617, "exploitability": 0.00596528},
    {"iteration": 9370001, "current_time_ms": 278747, "exploitability": 0.00597568},
    {"iteration": 9380001, "current_time_ms": 278873, "exploitability": 0.00599939},
    {"iteration": 9390001, "current_time_ms": 278987, "exploitability": 0.00603092},
    {"iteration": 9400001, "current_time_ms": 279098, "exploitability": 0.00605686},
    {"iteration": 9410001, "current_time_ms": 279213, "exploitability": 0.00606662},
    {"iteration": 9420001, "current_time_ms": 279346, "exploitability": 0.00605821},
    {"iteration": 9430001, "current_time_ms": 279486, "exploitability": 0.0060361},
    {"iteration": 9440001, "current_time_ms": 279602, "exploitability": 0.0060083},
    {"iteration": 9450001, "current_time_ms": 279724, "exploitability": 0.00598213},
    {"iteration": 9460001, "current_time_ms": 279840, "exploitability": 0.00596142},
    {"iteration": 9470001, "current_time_ms": 279953, "exploitability": 0.00594821},
    {"iteration": 9480001, "current_time_ms": 280091, "exploitability": 0.005942},
    {"iteration": 9490001, "current_time_ms": 280250, "exploitability": 0.00594957},
    {"iteration": 9500001, "current_time_ms": 280368, "exploitability": 0.00596664},
    {"iteration": 9510001, "current_time_ms": 280483, "exploitability": 0.00599128},
    {"iteration": 9520001, "current_time_ms": 280604, "exploitability": 0.00601769},
    {"iteration": 9530001, "current_time_ms": 280712, "exploitability": 0.00603516},
    {"iteration": 9540001, "current_time_ms": 280809, "exploitability": 0.00604162},
    {"iteration": 9550001, "current_time_ms": 280903, "exploitability": 0.00603322},
    {"iteration": 9560001, "current_time_ms": 281005, "exploitability": 0.00600948},
    {"iteration": 9570001, "current_time_ms": 281100, "exploitability": 0.00597974},
    {"iteration": 9580001, "current_time_ms": 281200, "exploitability": 0.00595373},
    {"iteration": 9590001, "current_time_ms": 281308, "exploitability": 0.00594057},
    {"iteration": 9600001, "current_time_ms": 281417, "exploitability": 0.00593904},
    {"iteration": 9610001, "current_time_ms": 281520, "exploitability": 0.00595435},
    {"iteration": 9620001, "current_time_ms": 281632, "exploitability": 0.00597696},
    {"iteration": 9630001, "current_time_ms": 281733, "exploitability": 0.0059944},
    {"iteration": 9640001, "current_time_ms": 281848, "exploitability": 0.00599911},
    {"iteration": 9650001, "current_time_ms": 281962, "exploitability": 0.00598868},
    {"iteration": 9660001, "current_time_ms": 282072, "exploitability": 0.00596871},
    {"iteration": 9670001, "current_time_ms": 282188, "exploitability": 0.00594463},
    {"iteration": 9680001, "current_time_ms": 282298, "exploitability": 0.00592276},
    {"iteration": 9690001, "current_time_ms": 282400, "exploitability": 0.00590624},
    {"iteration": 9700001, "current_time_ms": 282509, "exploitability": 0.00590665},
    {"iteration": 9710001, "current_time_ms": 282633, "exploitability": 0.00592229},
    {"iteration": 9720001, "current_time_ms": 282754, "exploitability": 0.00594569},
    {"iteration": 9730001, "current_time_ms": 282868, "exploitability": 0.00596308},
    {"iteration": 9740001, "current_time_ms": 282987, "exploitability": 0.00597168},
    {"iteration": 9750001, "current_time_ms": 283100, "exploitability": 0.00597387},
    {"iteration": 9760001, "current_time_ms": 283207, "exploitability": 0.00596301},
    {"iteration": 9770001, "current_time_ms": 283335, "exploitability": 0.00594217},
    {"iteration": 9780001, "current_time_ms": 283444, "exploitability": 0.00591938},
    {"iteration": 9790001, "current_time_ms": 283551, "exploitability": 0.00590122},
    {"iteration": 9800001, "current_time_ms": 283660, "exploitability": 0.00589425},
    {"iteration": 9810001, "current_time_ms": 283796, "exploitability": 0.0058915},
    {"iteration": 9820001, "current_time_ms": 283910, "exploitability": 0.00589199},
    {"iteration": 9830001, "current_time_ms": 284020, "exploitability": 0.00589571},
    {"iteration": 9840001, "current_time_ms": 284120, "exploitability": 0.0058977},
    {"iteration": 9850001, "current_time_ms": 284226, "exploitability": 0.00589817},
    {"iteration": 9860001, "current_time_ms": 284342, "exploitability": 0.00588964},
    {"iteration": 9870001, "current_time_ms": 284473, "exploitability": 0.00587473},
    {"iteration": 9880001, "current_time_ms": 284602, "exploitability": 0.00585804},
    {"iteration": 9890001, "current_time_ms": 284729, "exploitability": 0.00584948},
    {"iteration": 9900001, "current_time_ms": 284856, "exploitability": 0.00584725},
    {"iteration": 9910001, "current_time_ms": 284961, "exploitability": 0.00585179},
    {"iteration": 9920001, "current_time_ms": 285077, "exploitability": 0.00585892},
    {"iteration": 9930001, "current_time_ms": 285175, "exploitability": 0.00586551},
    {"iteration": 9940001, "current_time_ms": 285283, "exploitability": 0.00586567},
    {"iteration": 9950001, "current_time_ms": 285401, "exploitability": 0.00585344},
    {"iteration": 9960001, "current_time_ms": 285516, "exploitability": 0.00582667},
    {"iteration": 9970001, "current_time_ms": 285640, "exploitability": 0.00579048},
    {"iteration": 9980001, "current_time_ms": 285774, "exploitability": 0.00575791},
    {"iteration": 9990001, "current_time_ms": 285914, "exploitability": 0.00573796},
    {"iteration": 10000001, "current_time_ms": 286052, "exploitability": 0.00573593},
  ]
}


==> plots/backup/ib__49_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 49,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1990, "exploitability": 1.32562},
    {"iteration": 20001, "current_time_ms": 3358, "exploitability": 1.04695},
    {"iteration": 30001, "current_time_ms": 4706, "exploitability": 0.876255},
    {"iteration": 40001, "current_time_ms": 6000, "exploitability": 0.778604},
    {"iteration": 50001, "current_time_ms": 7160, "exploitability": 0.724195},
    {"iteration": 60001, "current_time_ms": 7835, "exploitability": 0.682066},
    {"iteration": 70001, "current_time_ms": 9141, "exploitability": 0.659569},
    {"iteration": 80001, "current_time_ms": 10406, "exploitability": 0.630777},
    {"iteration": 90001, "current_time_ms": 11678, "exploitability": 0.602484},
    {"iteration": 100001, "current_time_ms": 12961, "exploitability": 0.57611},
    {"iteration": 110001, "current_time_ms": 14267, "exploitability": 0.550738},
    {"iteration": 120001, "current_time_ms": 15609, "exploitability": 0.532186},
    {"iteration": 130001, "current_time_ms": 16849, "exploitability": 0.515493},
    {"iteration": 140001, "current_time_ms": 18159, "exploitability": 0.503937},
    {"iteration": 150001, "current_time_ms": 19498, "exploitability": 0.495357},
    {"iteration": 160001, "current_time_ms": 20865, "exploitability": 0.485837},
    {"iteration": 170001, "current_time_ms": 22158, "exploitability": 0.476479},
    {"iteration": 180001, "current_time_ms": 23438, "exploitability": 0.473327},
    {"iteration": 190001, "current_time_ms": 24874, "exploitability": 0.471515},
    {"iteration": 200001, "current_time_ms": 26142, "exploitability": 0.470268},
    {"iteration": 210001, "current_time_ms": 27411, "exploitability": 0.464828},
    {"iteration": 220001, "current_time_ms": 28649, "exploitability": 0.461441},
    {"iteration": 230001, "current_time_ms": 29901, "exploitability": 0.458338},
    {"iteration": 240001, "current_time_ms": 31479, "exploitability": 0.455654},
    {"iteration": 250001, "current_time_ms": 32720, "exploitability": 0.451593},
    {"iteration": 260001, "current_time_ms": 34065, "exploitability": 0.445874},
    {"iteration": 270001, "current_time_ms": 35542, "exploitability": 0.440238},
    {"iteration": 280001, "current_time_ms": 36950, "exploitability": 0.436105},
    {"iteration": 290001, "current_time_ms": 38318, "exploitability": 0.433264},
    {"iteration": 300001, "current_time_ms": 39112, "exploitability": 0.429452},
    {"iteration": 310001, "current_time_ms": 39915, "exploitability": 0.42453},
    {"iteration": 320001, "current_time_ms": 40703, "exploitability": 0.42043},
    {"iteration": 330001, "current_time_ms": 41492, "exploitability": 0.416611},
    {"iteration": 340001, "current_time_ms": 42283, "exploitability": 0.413186},
    {"iteration": 350001, "current_time_ms": 43054, "exploitability": 0.408488},
    {"iteration": 360001, "current_time_ms": 43849, "exploitability": 0.404558},
    {"iteration": 370001, "current_time_ms": 44958, "exploitability": 0.400237},
    {"iteration": 380001, "current_time_ms": 46338, "exploitability": 0.3969},
    {"iteration": 390001, "current_time_ms": 47124, "exploitability": 0.392228},
    {"iteration": 400001, "current_time_ms": 47912, "exploitability": 0.387202},
    {"iteration": 410001, "current_time_ms": 48697, "exploitability": 0.381835},
    {"iteration": 420001, "current_time_ms": 49500, "exploitability": 0.376265},
    {"iteration": 430001, "current_time_ms": 50371, "exploitability": 0.370489},
    {"iteration": 440001, "current_time_ms": 51184, "exploitability": 0.364244},
    {"iteration": 450001, "current_time_ms": 51985, "exploitability": 0.359223},
    {"iteration": 460001, "current_time_ms": 52752, "exploitability": 0.355832},
    {"iteration": 470001, "current_time_ms": 53543, "exploitability": 0.353771},
    {"iteration": 480001, "current_time_ms": 54350, "exploitability": 0.351521},
    {"iteration": 490001, "current_time_ms": 55156, "exploitability": 0.349435},
    {"iteration": 500001, "current_time_ms": 55943, "exploitability": 0.347128},
    {"iteration": 510001, "current_time_ms": 56755, "exploitability": 0.345036},
    {"iteration": 520001, "current_time_ms": 57589, "exploitability": 0.343283},
    {"iteration": 530001, "current_time_ms": 58392, "exploitability": 0.341026},
    {"iteration": 540001, "current_time_ms": 59799, "exploitability": 0.338192},
    {"iteration": 550001, "current_time_ms": 61325, "exploitability": 0.334606},
    {"iteration": 560001, "current_time_ms": 62789, "exploitability": 0.330979},
    {"iteration": 570001, "current_time_ms": 64265, "exploitability": 0.327801},
    {"iteration": 580001, "current_time_ms": 65735, "exploitability": 0.324902},
    {"iteration": 590001, "current_time_ms": 67270, "exploitability": 0.322338},
    {"iteration": 600001, "current_time_ms": 68770, "exploitability": 0.319372},
    {"iteration": 610001, "current_time_ms": 70280, "exploitability": 0.316464},
    {"iteration": 620001, "current_time_ms": 71751, "exploitability": 0.313769},
    {"iteration": 630001, "current_time_ms": 73223, "exploitability": 0.311253},
    {"iteration": 640001, "current_time_ms": 74767, "exploitability": 0.309091},
    {"iteration": 650001, "current_time_ms": 76279, "exploitability": 0.306877},
    {"iteration": 660001, "current_time_ms": 77723, "exploitability": 0.304674},
    {"iteration": 670001, "current_time_ms": 79162, "exploitability": 0.302174},
    {"iteration": 680001, "current_time_ms": 80781, "exploitability": 0.299923},
    {"iteration": 690001, "current_time_ms": 82318, "exploitability": 0.298012},
    {"iteration": 700001, "current_time_ms": 83871, "exploitability": 0.296179},
    {"iteration": 710001, "current_time_ms": 85406, "exploitability": 0.294433},
    {"iteration": 720001, "current_time_ms": 86924, "exploitability": 0.292237},
    {"iteration": 730001, "current_time_ms": 88497, "exploitability": 0.290041},
    {"iteration": 740001, "current_time_ms": 90009, "exploitability": 0.288233},
    {"iteration": 750001, "current_time_ms": 91573, "exploitability": 0.286328},
    {"iteration": 760001, "current_time_ms": 93109, "exploitability": 0.284655},
    {"iteration": 770001, "current_time_ms": 94886, "exploitability": 0.284118},
    {"iteration": 780001, "current_time_ms": 96439, "exploitability": 0.283489},
    {"iteration": 790001, "current_time_ms": 97716, "exploitability": 0.28267},
    {"iteration": 800001, "current_time_ms": 98566, "exploitability": 0.281964},
    {"iteration": 810001, "current_time_ms": 99381, "exploitability": 0.280953},
    {"iteration": 820001, "current_time_ms": 100214, "exploitability": 0.279584},
    {"iteration": 830001, "current_time_ms": 101068, "exploitability": 0.27782},
    {"iteration": 840001, "current_time_ms": 101892, "exploitability": 0.276217},
    {"iteration": 850001, "current_time_ms": 102722, "exploitability": 0.274908},
    {"iteration": 860001, "current_time_ms": 103554, "exploitability": 0.273509},
    {"iteration": 870001, "current_time_ms": 104376, "exploitability": 0.272184},
    {"iteration": 880001, "current_time_ms": 105198, "exploitability": 0.271238},
    {"iteration": 890001, "current_time_ms": 106053, "exploitability": 0.270469},
    {"iteration": 900001, "current_time_ms": 106896, "exploitability": 0.269771},
    {"iteration": 910001, "current_time_ms": 107818, "exploitability": 0.268984},
    {"iteration": 920001, "current_time_ms": 108690, "exploitability": 0.268151},
    {"iteration": 930001, "current_time_ms": 109513, "exploitability": 0.26728},
    {"iteration": 940001, "current_time_ms": 110318, "exploitability": 0.266279},
    {"iteration": 950001, "current_time_ms": 111168, "exploitability": 0.265273},
    {"iteration": 960001, "current_time_ms": 112021, "exploitability": 0.264269},
    {"iteration": 970001, "current_time_ms": 112878, "exploitability": 0.263314},
    {"iteration": 980001, "current_time_ms": 113883, "exploitability": 0.262533},
    {"iteration": 990001, "current_time_ms": 115489, "exploitability": 0.261647},
    {"iteration": 1000001, "current_time_ms": 117193, "exploitability": 0.260723},
    {"iteration": 1010001, "current_time_ms": 118834, "exploitability": 0.259631},
    {"iteration": 1020001, "current_time_ms": 120392, "exploitability": 0.25836},
    {"iteration": 1030001, "current_time_ms": 122157, "exploitability": 0.256928},
    {"iteration": 1040001, "current_time_ms": 123844, "exploitability": 0.255437},
    {"iteration": 1050001, "current_time_ms": 125474, "exploitability": 0.254328},
    {"iteration": 1060001, "current_time_ms": 126979, "exploitability": 0.253681},
    {"iteration": 1070001, "current_time_ms": 128503, "exploitability": 0.253596},
    {"iteration": 1080001, "current_time_ms": 130061, "exploitability": 0.253716},
    {"iteration": 1090001, "current_time_ms": 131570, "exploitability": 0.253822},
    {"iteration": 1100001, "current_time_ms": 133142, "exploitability": 0.253784},
    {"iteration": 1110001, "current_time_ms": 134728, "exploitability": 0.253319},
    {"iteration": 1120001, "current_time_ms": 135554, "exploitability": 0.252769},
    {"iteration": 1130001, "current_time_ms": 136432, "exploitability": 0.252147},
    {"iteration": 1140001, "current_time_ms": 137267, "exploitability": 0.251218},
    {"iteration": 1150001, "current_time_ms": 138186, "exploitability": 0.250331},
    {"iteration": 1160001, "current_time_ms": 139061, "exploitability": 0.249055},
    {"iteration": 1170001, "current_time_ms": 139921, "exploitability": 0.247608},
    {"iteration": 1180001, "current_time_ms": 140747, "exploitability": 0.246292},
    {"iteration": 1190001, "current_time_ms": 141589, "exploitability": 0.244752},
    {"iteration": 1200001, "current_time_ms": 142459, "exploitability": 0.24338},
    {"iteration": 1210001, "current_time_ms": 143306, "exploitability": 0.242127},
    {"iteration": 1220001, "current_time_ms": 144162, "exploitability": 0.241138},
    {"iteration": 1230001, "current_time_ms": 145017, "exploitability": 0.240564},
    {"iteration": 1240001, "current_time_ms": 145876, "exploitability": 0.240297},
    {"iteration": 1250001, "current_time_ms": 146708, "exploitability": 0.239925},
    {"iteration": 1260001, "current_time_ms": 147548, "exploitability": 0.239459},
    {"iteration": 1270001, "current_time_ms": 148396, "exploitability": 0.238887},
    {"iteration": 1280001, "current_time_ms": 149238, "exploitability": 0.238236},
    {"iteration": 1290001, "current_time_ms": 150077, "exploitability": 0.237622},
    {"iteration": 1300001, "current_time_ms": 150912, "exploitability": 0.236838},
    {"iteration": 1310001, "current_time_ms": 151745, "exploitability": 0.23599},
    {"iteration": 1320001, "current_time_ms": 152585, "exploitability": 0.235205},
    {"iteration": 1330001, "current_time_ms": 153404, "exploitability": 0.234277},
    {"iteration": 1340001, "current_time_ms": 154242, "exploitability": 0.233472},
    {"iteration": 1350001, "current_time_ms": 155153, "exploitability": 0.232632},
    {"iteration": 1360001, "current_time_ms": 156040, "exploitability": 0.232042},
    {"iteration": 1370001, "current_time_ms": 156854, "exploitability": 0.231583},
    {"iteration": 1380001, "current_time_ms": 157679, "exploitability": 0.231282},
    {"iteration": 1390001, "current_time_ms": 158526, "exploitability": 0.231051},
    {"iteration": 1400001, "current_time_ms": 159337, "exploitability": 0.230908},
    {"iteration": 1410001, "current_time_ms": 160176, "exploitability": 0.230736},
    {"iteration": 1420001, "current_time_ms": 160985, "exploitability": 0.230587},
    {"iteration": 1430001, "current_time_ms": 161843, "exploitability": 0.230454},
    {"iteration": 1440001, "current_time_ms": 162681, "exploitability": 0.230014},
    {"iteration": 1450001, "current_time_ms": 163493, "exploitability": 0.229506},
    {"iteration": 1460001, "current_time_ms": 164310, "exploitability": 0.228926},
    {"iteration": 1470001, "current_time_ms": 165157, "exploitability": 0.228207},
    {"iteration": 1480001, "current_time_ms": 165978, "exploitability": 0.227676},
    {"iteration": 1490001, "current_time_ms": 166817, "exploitability": 0.227061},
    {"iteration": 1500001, "current_time_ms": 167648, "exploitability": 0.226418},
    {"iteration": 1510001, "current_time_ms": 168493, "exploitability": 0.225875},
    {"iteration": 1520001, "current_time_ms": 169339, "exploitability": 0.225548},
    {"iteration": 1530001, "current_time_ms": 170384, "exploitability": 0.225123},
    {"iteration": 1540001, "current_time_ms": 171938, "exploitability": 0.224682},
    {"iteration": 1550001, "current_time_ms": 173510, "exploitability": 0.224376},
    {"iteration": 1560001, "current_time_ms": 175031, "exploitability": 0.223854},
    {"iteration": 1570001, "current_time_ms": 176559, "exploitability": 0.223217},
    {"iteration": 1580001, "current_time_ms": 178138, "exploitability": 0.222599},
    {"iteration": 1590001, "current_time_ms": 179674, "exploitability": 0.222049},
    {"iteration": 1600001, "current_time_ms": 181209, "exploitability": 0.221574},
    {"iteration": 1610001, "current_time_ms": 182829, "exploitability": 0.221172},
    {"iteration": 1620001, "current_time_ms": 184033, "exploitability": 0.22087},
    {"iteration": 1630001, "current_time_ms": 184868, "exploitability": 0.220604},
    {"iteration": 1640001, "current_time_ms": 185702, "exploitability": 0.220302},
    {"iteration": 1650001, "current_time_ms": 186546, "exploitability": 0.219964},
    {"iteration": 1660001, "current_time_ms": 187394, "exploitability": 0.219602},
    {"iteration": 1670001, "current_time_ms": 188367, "exploitability": 0.219229},
    {"iteration": 1680001, "current_time_ms": 189253, "exploitability": 0.218922},
    {"iteration": 1690001, "current_time_ms": 190125, "exploitability": 0.218473},
    {"iteration": 1700001, "current_time_ms": 190994, "exploitability": 0.218026},
    {"iteration": 1710001, "current_time_ms": 191810, "exploitability": 0.217484},
    {"iteration": 1720001, "current_time_ms": 192640, "exploitability": 0.216899},
    {"iteration": 1730001, "current_time_ms": 193479, "exploitability": 0.216419},
    {"iteration": 1740001, "current_time_ms": 194308, "exploitability": 0.216018},
    {"iteration": 1750001, "current_time_ms": 195161, "exploitability": 0.215732},
    {"iteration": 1760001, "current_time_ms": 195994, "exploitability": 0.215347},
    {"iteration": 1770001, "current_time_ms": 196857, "exploitability": 0.214902},
    {"iteration": 1780001, "current_time_ms": 197688, "exploitability": 0.214389},
    {"iteration": 1790001, "current_time_ms": 198522, "exploitability": 0.213926},
    {"iteration": 1800001, "current_time_ms": 199358, "exploitability": 0.213527},
    {"iteration": 1810001, "current_time_ms": 200211, "exploitability": 0.213241},
    {"iteration": 1820001, "current_time_ms": 201042, "exploitability": 0.212876},
    {"iteration": 1830001, "current_time_ms": 201874, "exploitability": 0.212563},
    {"iteration": 1840001, "current_time_ms": 202720, "exploitability": 0.212294},
    {"iteration": 1850001, "current_time_ms": 204261, "exploitability": 0.21206},
    {"iteration": 1860001, "current_time_ms": 205813, "exploitability": 0.211598},
    {"iteration": 1870001, "current_time_ms": 207290, "exploitability": 0.211061},
    {"iteration": 1880001, "current_time_ms": 208827, "exploitability": 0.210594},
    {"iteration": 1890001, "current_time_ms": 210363, "exploitability": 0.210151},
    {"iteration": 1900001, "current_time_ms": 211852, "exploitability": 0.209739},
    {"iteration": 1910001, "current_time_ms": 213430, "exploitability": 0.209291},
    {"iteration": 1920001, "current_time_ms": 214934, "exploitability": 0.208839},
    {"iteration": 1930001, "current_time_ms": 216470, "exploitability": 0.20846},
    {"iteration": 1940001, "current_time_ms": 218007, "exploitability": 0.208003},
    {"iteration": 1950001, "current_time_ms": 219569, "exploitability": 0.207548},
    {"iteration": 1960001, "current_time_ms": 221056, "exploitability": 0.207091},
    {"iteration": 1970001, "current_time_ms": 222643, "exploitability": 0.20667},
    {"iteration": 1980001, "current_time_ms": 224134, "exploitability": 0.206258},
    {"iteration": 1990001, "current_time_ms": 225519, "exploitability": 0.205789},
    {"iteration": 2000001, "current_time_ms": 227017, "exploitability": 0.205392},
    {"iteration": 2010001, "current_time_ms": 228717, "exploitability": 0.205038},
    {"iteration": 2020001, "current_time_ms": 230267, "exploitability": 0.204703},
    {"iteration": 2030001, "current_time_ms": 231089, "exploitability": 0.204356},
    {"iteration": 2040001, "current_time_ms": 232054, "exploitability": 0.203961},
    {"iteration": 2050001, "current_time_ms": 233575, "exploitability": 0.203621},
    {"iteration": 2060001, "current_time_ms": 235130, "exploitability": 0.203322},
    {"iteration": 2070001, "current_time_ms": 236645, "exploitability": 0.203022},
    {"iteration": 2080001, "current_time_ms": 238232, "exploitability": 0.20277},
    {"iteration": 2090001, "current_time_ms": 239204, "exploitability": 0.202393},
    {"iteration": 2100001, "current_time_ms": 240038, "exploitability": 0.201915},
    {"iteration": 2110001, "current_time_ms": 240966, "exploitability": 0.201483},
    {"iteration": 2120001, "current_time_ms": 241951, "exploitability": 0.201124},
    {"iteration": 2130001, "current_time_ms": 242833, "exploitability": 0.200656},
    {"iteration": 2140001, "current_time_ms": 243692, "exploitability": 0.200115},
    {"iteration": 2150001, "current_time_ms": 244480, "exploitability": 0.199602},
    {"iteration": 2160001, "current_time_ms": 245315, "exploitability": 0.199024},
    {"iteration": 2170001, "current_time_ms": 246188, "exploitability": 0.198255},
    {"iteration": 2180001, "current_time_ms": 247016, "exploitability": 0.197581},
    {"iteration": 2190001, "current_time_ms": 247850, "exploitability": 0.197027},
    {"iteration": 2200001, "current_time_ms": 248687, "exploitability": 0.196482},
    {"iteration": 2210001, "current_time_ms": 249537, "exploitability": 0.19592},
    {"iteration": 2220001, "current_time_ms": 250385, "exploitability": 0.195435},
    {"iteration": 2230001, "current_time_ms": 251203, "exploitability": 0.194889},
    {"iteration": 2240001, "current_time_ms": 252051, "exploitability": 0.1944},
    {"iteration": 2250001, "current_time_ms": 252860, "exploitability": 0.193894},
    {"iteration": 2260001, "current_time_ms": 254229, "exploitability": 0.193514},
    {"iteration": 2270001, "current_time_ms": 255802, "exploitability": 0.193243},
    {"iteration": 2280001, "current_time_ms": 256726, "exploitability": 0.192985},
    {"iteration": 2290001, "current_time_ms": 257544, "exploitability": 0.192707},
    {"iteration": 2300001, "current_time_ms": 258364, "exploitability": 0.192426},
    {"iteration": 2310001, "current_time_ms": 259240, "exploitability": 0.192091},
    {"iteration": 2320001, "current_time_ms": 260057, "exploitability": 0.191786},
    {"iteration": 2330001, "current_time_ms": 260854, "exploitability": 0.191417},
    {"iteration": 2340001, "current_time_ms": 261620, "exploitability": 0.191049},
    {"iteration": 2350001, "current_time_ms": 262387, "exploitability": 0.190599},
    {"iteration": 2360001, "current_time_ms": 263295, "exploitability": 0.190052},
    {"iteration": 2370001, "current_time_ms": 264165, "exploitability": 0.189541},
    {"iteration": 2380001, "current_time_ms": 265029, "exploitability": 0.189045},
    {"iteration": 2390001, "current_time_ms": 265818, "exploitability": 0.188567},
    {"iteration": 2400001, "current_time_ms": 266657, "exploitability": 0.188029},
    {"iteration": 2410001, "current_time_ms": 267494, "exploitability": 0.187459},
    {"iteration": 2420001, "current_time_ms": 268327, "exploitability": 0.186954},
    {"iteration": 2430001, "current_time_ms": 269144, "exploitability": 0.186643},
    {"iteration": 2440001, "current_time_ms": 269980, "exploitability": 0.186286},
    {"iteration": 2450001, "current_time_ms": 270815, "exploitability": 0.185912},
    {"iteration": 2460001, "current_time_ms": 271651, "exploitability": 0.185489},
    {"iteration": 2470001, "current_time_ms": 272487, "exploitability": 0.18502},
    {"iteration": 2480001, "current_time_ms": 273321, "exploitability": 0.1846},
    {"iteration": 2490001, "current_time_ms": 274681, "exploitability": 0.184112},
    {"iteration": 2500001, "current_time_ms": 276211, "exploitability": 0.183732},
    {"iteration": 2510001, "current_time_ms": 277752, "exploitability": 0.183362},
    {"iteration": 2520001, "current_time_ms": 279287, "exploitability": 0.183104},
    {"iteration": 2530001, "current_time_ms": 280799, "exploitability": 0.182972},
    {"iteration": 2540001, "current_time_ms": 282303, "exploitability": 0.182873},
    {"iteration": 2550001, "current_time_ms": 283792, "exploitability": 0.182712},
    {"iteration": 2560001, "current_time_ms": 285327, "exploitability": 0.182562},
    {"iteration": 2570001, "current_time_ms": 286818, "exploitability": 0.182332},
    {"iteration": 2580001, "current_time_ms": 288377, "exploitability": 0.18209},
    {"iteration": 2590001, "current_time_ms": 289902, "exploitability": 0.181795},
    {"iteration": 2600001, "current_time_ms": 291423, "exploitability": 0.181615},
    {"iteration": 2610001, "current_time_ms": 292959, "exploitability": 0.181477},
    {"iteration": 2620001, "current_time_ms": 294482, "exploitability": 0.18137},
    {"iteration": 2630001, "current_time_ms": 295925, "exploitability": 0.18128},
    {"iteration": 2640001, "current_time_ms": 297491, "exploitability": 0.181126},
    {"iteration": 2650001, "current_time_ms": 298960, "exploitability": 0.180994},
    {"iteration": 2660001, "current_time_ms": 300510, "exploitability": 0.180877},
    {"iteration": 2670001, "current_time_ms": 302038, "exploitability": 0.180781},
    {"iteration": 2680001, "current_time_ms": 303533, "exploitability": 0.180654},
    {"iteration": 2690001, "current_time_ms": 304739, "exploitability": 0.180591},
    {"iteration": 2700001, "current_time_ms": 305565, "exploitability": 0.180543},
    {"iteration": 2710001, "current_time_ms": 306392, "exploitability": 0.18048},
    {"iteration": 2720001, "current_time_ms": 307909, "exploitability": 0.18039},
    {"iteration": 2730001, "current_time_ms": 309430, "exploitability": 0.180283},
    {"iteration": 2740001, "current_time_ms": 310903, "exploitability": 0.18013},
    {"iteration": 2750001, "current_time_ms": 312418, "exploitability": 0.180044},
    {"iteration": 2760001, "current_time_ms": 313906, "exploitability": 0.179906},
    {"iteration": 2770001, "current_time_ms": 315430, "exploitability": 0.179724},
    {"iteration": 2780001, "current_time_ms": 317004, "exploitability": 0.179542},
    {"iteration": 2790001, "current_time_ms": 318557, "exploitability": 0.179358},
    {"iteration": 2800001, "current_time_ms": 320117, "exploitability": 0.179182},
    {"iteration": 2810001, "current_time_ms": 321631, "exploitability": 0.179096},
    {"iteration": 2820001, "current_time_ms": 323168, "exploitability": 0.178979},
    {"iteration": 2830001, "current_time_ms": 324691, "exploitability": 0.178852},
    {"iteration": 2840001, "current_time_ms": 326244, "exploitability": 0.178716},
    {"iteration": 2850001, "current_time_ms": 327723, "exploitability": 0.17864},
    {"iteration": 2860001, "current_time_ms": 329259, "exploitability": 0.17856},
    {"iteration": 2870001, "current_time_ms": 330779, "exploitability": 0.178463},
    {"iteration": 2880001, "current_time_ms": 332337, "exploitability": 0.178283},
    {"iteration": 2890001, "current_time_ms": 333894, "exploitability": 0.178048},
    {"iteration": 2900001, "current_time_ms": 335430, "exploitability": 0.177844},
    {"iteration": 2910001, "current_time_ms": 336903, "exploitability": 0.177639},
    {"iteration": 2920001, "current_time_ms": 338425, "exploitability": 0.177397},
    {"iteration": 2930001, "current_time_ms": 340008, "exploitability": 0.177146},
    {"iteration": 2940001, "current_time_ms": 341619, "exploitability": 0.176921},
    {"iteration": 2950001, "current_time_ms": 343130, "exploitability": 0.176656},
    {"iteration": 2960001, "current_time_ms": 344049, "exploitability": 0.176399},
    {"iteration": 2970001, "current_time_ms": 345059, "exploitability": 0.176102},
    {"iteration": 2980001, "current_time_ms": 346510, "exploitability": 0.175804},
    {"iteration": 2990001, "current_time_ms": 348055, "exploitability": 0.175652},
    {"iteration": 3000001, "current_time_ms": 349724, "exploitability": 0.175517},
    {"iteration": 3010001, "current_time_ms": 351390, "exploitability": 0.175258},
    {"iteration": 3020001, "current_time_ms": 352966, "exploitability": 0.174946},
    {"iteration": 3030001, "current_time_ms": 354479, "exploitability": 0.174644},
    {"iteration": 3040001, "current_time_ms": 355986, "exploitability": 0.174369},
    {"iteration": 3050001, "current_time_ms": 357292, "exploitability": 0.174093},
    {"iteration": 3060001, "current_time_ms": 358171, "exploitability": 0.173721},
    {"iteration": 3070001, "current_time_ms": 358995, "exploitability": 0.173365},
    {"iteration": 3080001, "current_time_ms": 359804, "exploitability": 0.17312},
    {"iteration": 3090001, "current_time_ms": 360627, "exploitability": 0.172807},
    {"iteration": 3100001, "current_time_ms": 361468, "exploitability": 0.172436},
    {"iteration": 3110001, "current_time_ms": 362313, "exploitability": 0.172042},
    {"iteration": 3120001, "current_time_ms": 363147, "exploitability": 0.171688},
    {"iteration": 3130001, "current_time_ms": 363973, "exploitability": 0.171387},
    {"iteration": 3140001, "current_time_ms": 364795, "exploitability": 0.171158},
    {"iteration": 3150001, "current_time_ms": 365614, "exploitability": 0.170989},
    {"iteration": 3160001, "current_time_ms": 366453, "exploitability": 0.170846},
    {"iteration": 3170001, "current_time_ms": 367283, "exploitability": 0.170684},
    {"iteration": 3180001, "current_time_ms": 368118, "exploitability": 0.170444},
    {"iteration": 3190001, "current_time_ms": 368953, "exploitability": 0.170173},
    {"iteration": 3200001, "current_time_ms": 369796, "exploitability": 0.169848},
    {"iteration": 3210001, "current_time_ms": 370638, "exploitability": 0.169488},
    {"iteration": 3220001, "current_time_ms": 371483, "exploitability": 0.169119},
    {"iteration": 3230001, "current_time_ms": 372314, "exploitability": 0.168759},
    {"iteration": 3240001, "current_time_ms": 373139, "exploitability": 0.168372},
    {"iteration": 3250001, "current_time_ms": 373986, "exploitability": 0.167994},
    {"iteration": 3260001, "current_time_ms": 374902, "exploitability": 0.167572},
    {"iteration": 3270001, "current_time_ms": 375750, "exploitability": 0.167199},
    {"iteration": 3280001, "current_time_ms": 376586, "exploitability": 0.16681},
    {"iteration": 3290001, "current_time_ms": 377407, "exploitability": 0.166409},
    {"iteration": 3300001, "current_time_ms": 378208, "exploitability": 0.166094},
    {"iteration": 3310001, "current_time_ms": 378986, "exploitability": 0.16578},
    {"iteration": 3320001, "current_time_ms": 380202, "exploitability": 0.165455},
    {"iteration": 3330001, "current_time_ms": 381761, "exploitability": 0.165123},
    {"iteration": 3340001, "current_time_ms": 383246, "exploitability": 0.164781},
    {"iteration": 3350001, "current_time_ms": 384788, "exploitability": 0.164413},
    {"iteration": 3360001, "current_time_ms": 386333, "exploitability": 0.164069},
    {"iteration": 3370001, "current_time_ms": 387909, "exploitability": 0.16376},
    {"iteration": 3380001, "current_time_ms": 389488, "exploitability": 0.163554},
    {"iteration": 3390001, "current_time_ms": 391034, "exploitability": 0.163314},
    {"iteration": 3400001, "current_time_ms": 392617, "exploitability": 0.163029},
    {"iteration": 3410001, "current_time_ms": 394125, "exploitability": 0.162727},
    {"iteration": 3420001, "current_time_ms": 395661, "exploitability": 0.162464},
    {"iteration": 3430001, "current_time_ms": 397092, "exploitability": 0.162258},
    {"iteration": 3440001, "current_time_ms": 398785, "exploitability": 0.162012},
    {"iteration": 3450001, "current_time_ms": 400358, "exploitability": 0.161807},
    {"iteration": 3460001, "current_time_ms": 401887, "exploitability": 0.161619},
    {"iteration": 3470001, "current_time_ms": 403421, "exploitability": 0.161522},
    {"iteration": 3480001, "current_time_ms": 404967, "exploitability": 0.161412},
    {"iteration": 3490001, "current_time_ms": 405949, "exploitability": 0.161329},
    {"iteration": 3500001, "current_time_ms": 406798, "exploitability": 0.161167},
    {"iteration": 3510001, "current_time_ms": 407644, "exploitability": 0.160999},
    {"iteration": 3520001, "current_time_ms": 408499, "exploitability": 0.160813},
    {"iteration": 3530001, "current_time_ms": 409346, "exploitability": 0.160624},
    {"iteration": 3540001, "current_time_ms": 410186, "exploitability": 0.160477},
    {"iteration": 3550001, "current_time_ms": 411044, "exploitability": 0.16027},
    {"iteration": 3560001, "current_time_ms": 411953, "exploitability": 0.160063},
    {"iteration": 3570001, "current_time_ms": 413468, "exploitability": 0.159849},
    {"iteration": 3580001, "current_time_ms": 414993, "exploitability": 0.15964},
    {"iteration": 3590001, "current_time_ms": 416554, "exploitability": 0.159369},
    {"iteration": 3600001, "current_time_ms": 418113, "exploitability": 0.159124},
    {"iteration": 3610001, "current_time_ms": 419590, "exploitability": 0.158881},
    {"iteration": 3620001, "current_time_ms": 421112, "exploitability": 0.158588},
    {"iteration": 3630001, "current_time_ms": 422182, "exploitability": 0.158445},
    {"iteration": 3640001, "current_time_ms": 423011, "exploitability": 0.158432},
    {"iteration": 3650001, "current_time_ms": 423819, "exploitability": 0.158439},
    {"iteration": 3660001, "current_time_ms": 424618, "exploitability": 0.158422},
    {"iteration": 3670001, "current_time_ms": 425462, "exploitability": 0.158414},
    {"iteration": 3680001, "current_time_ms": 426291, "exploitability": 0.158428},
    {"iteration": 3690001, "current_time_ms": 427114, "exploitability": 0.158406},
    {"iteration": 3700001, "current_time_ms": 427946, "exploitability": 0.158292},
    {"iteration": 3710001, "current_time_ms": 428783, "exploitability": 0.158142},
    {"iteration": 3720001, "current_time_ms": 429627, "exploitability": 0.157949},
    {"iteration": 3730001, "current_time_ms": 430477, "exploitability": 0.157735},
    {"iteration": 3740001, "current_time_ms": 431368, "exploitability": 0.157505},
    {"iteration": 3750001, "current_time_ms": 432888, "exploitability": 0.157344},
    {"iteration": 3760001, "current_time_ms": 434448, "exploitability": 0.15731},
    {"iteration": 3770001, "current_time_ms": 435959, "exploitability": 0.157272},
    {"iteration": 3780001, "current_time_ms": 437494, "exploitability": 0.157246},
    {"iteration": 3790001, "current_time_ms": 439016, "exploitability": 0.157193},
    {"iteration": 3800001, "current_time_ms": 440551, "exploitability": 0.157119},
    {"iteration": 3810001, "current_time_ms": 442088, "exploitability": 0.157048},
    {"iteration": 3820001, "current_time_ms": 443635, "exploitability": 0.156942},
    {"iteration": 3830001, "current_time_ms": 445003, "exploitability": 0.156866},
    {"iteration": 3840001, "current_time_ms": 445837, "exploitability": 0.156796},
    {"iteration": 3850001, "current_time_ms": 446667, "exploitability": 0.15674},
    {"iteration": 3860001, "current_time_ms": 447515, "exploitability": 0.156652},
    {"iteration": 3870001, "current_time_ms": 448370, "exploitability": 0.156551},
    {"iteration": 3880001, "current_time_ms": 449191, "exploitability": 0.156418},
    {"iteration": 3890001, "current_time_ms": 450030, "exploitability": 0.156269},
    {"iteration": 3900001, "current_time_ms": 450874, "exploitability": 0.156109},
    {"iteration": 3910001, "current_time_ms": 451717, "exploitability": 0.155932},
    {"iteration": 3920001, "current_time_ms": 452539, "exploitability": 0.155755},
    {"iteration": 3930001, "current_time_ms": 453382, "exploitability": 0.15557},
    {"iteration": 3940001, "current_time_ms": 454263, "exploitability": 0.155352},
    {"iteration": 3950001, "current_time_ms": 455088, "exploitability": 0.155109},
    {"iteration": 3960001, "current_time_ms": 456163, "exploitability": 0.154873},
    {"iteration": 3970001, "current_time_ms": 457685, "exploitability": 0.154644},
    {"iteration": 3980001, "current_time_ms": 459250, "exploitability": 0.154419},
    {"iteration": 3990001, "current_time_ms": 460138, "exploitability": 0.154229},
    {"iteration": 4000001, "current_time_ms": 460962, "exploitability": 0.154017},
    {"iteration": 4010001, "current_time_ms": 461790, "exploitability": 0.153817},
    {"iteration": 4020001, "current_time_ms": 462636, "exploitability": 0.153606},
    {"iteration": 4030001, "current_time_ms": 463453, "exploitability": 0.153384},
    {"iteration": 4040001, "current_time_ms": 464277, "exploitability": 0.153157},
    {"iteration": 4050001, "current_time_ms": 465117, "exploitability": 0.152943},
    {"iteration": 4060001, "current_time_ms": 465946, "exploitability": 0.152719},
    {"iteration": 4070001, "current_time_ms": 467022, "exploitability": 0.152474},
    {"iteration": 4080001, "current_time_ms": 468559, "exploitability": 0.152212},
    {"iteration": 4090001, "current_time_ms": 470182, "exploitability": 0.151939},
    {"iteration": 4100001, "current_time_ms": 471142, "exploitability": 0.151681},
    {"iteration": 4110001, "current_time_ms": 471949, "exploitability": 0.15145},
    {"iteration": 4120001, "current_time_ms": 472793, "exploitability": 0.151173},
    {"iteration": 4130001, "current_time_ms": 473633, "exploitability": 0.150911},
    {"iteration": 4140001, "current_time_ms": 474460, "exploitability": 0.150655},
    {"iteration": 4150001, "current_time_ms": 475300, "exploitability": 0.150394},
    {"iteration": 4160001, "current_time_ms": 476129, "exploitability": 0.150086},
    {"iteration": 4170001, "current_time_ms": 476972, "exploitability": 0.149813},
    {"iteration": 4180001, "current_time_ms": 477812, "exploitability": 0.149534},
    {"iteration": 4190001, "current_time_ms": 478660, "exploitability": 0.149261},
    {"iteration": 4200001, "current_time_ms": 479494, "exploitability": 0.148989},
    {"iteration": 4210001, "current_time_ms": 480316, "exploitability": 0.148698},
    {"iteration": 4220001, "current_time_ms": 481133, "exploitability": 0.148423},
    {"iteration": 4230001, "current_time_ms": 481958, "exploitability": 0.148162},
    {"iteration": 4240001, "current_time_ms": 482789, "exploitability": 0.147917},
    {"iteration": 4250001, "current_time_ms": 483606, "exploitability": 0.147651},
    {"iteration": 4260001, "current_time_ms": 484478, "exploitability": 0.147363},
    {"iteration": 4270001, "current_time_ms": 485321, "exploitability": 0.147092},
    {"iteration": 4280001, "current_time_ms": 486168, "exploitability": 0.14684},
    {"iteration": 4290001, "current_time_ms": 486982, "exploitability": 0.146709},
    {"iteration": 4300001, "current_time_ms": 487821, "exploitability": 0.146551},
    {"iteration": 4310001, "current_time_ms": 488651, "exploitability": 0.146384},
    {"iteration": 4320001, "current_time_ms": 489486, "exploitability": 0.146237},
    {"iteration": 4330001, "current_time_ms": 490321, "exploitability": 0.146072},
    {"iteration": 4340001, "current_time_ms": 491122, "exploitability": 0.145898},
    {"iteration": 4350001, "current_time_ms": 491934, "exploitability": 0.14573},
    {"iteration": 4360001, "current_time_ms": 492772, "exploitability": 0.145563},
    {"iteration": 4370001, "current_time_ms": 493606, "exploitability": 0.14538},
    {"iteration": 4380001, "current_time_ms": 494445, "exploitability": 0.145196},
    {"iteration": 4390001, "current_time_ms": 495280, "exploitability": 0.145003},
    {"iteration": 4400001, "current_time_ms": 496122, "exploitability": 0.144798},
    {"iteration": 4410001, "current_time_ms": 496974, "exploitability": 0.144595},
    {"iteration": 4420001, "current_time_ms": 498037, "exploitability": 0.14441},
    {"iteration": 4430001, "current_time_ms": 499019, "exploitability": 0.144213},
    {"iteration": 4440001, "current_time_ms": 499871, "exploitability": 0.144065},
    {"iteration": 4450001, "current_time_ms": 500808, "exploitability": 0.143936},
    {"iteration": 4460001, "current_time_ms": 501676, "exploitability": 0.143804},
    {"iteration": 4470001, "current_time_ms": 502542, "exploitability": 0.143664},
    {"iteration": 4480001, "current_time_ms": 503359, "exploitability": 0.14353},
    {"iteration": 4490001, "current_time_ms": 504180, "exploitability": 0.143379},
    {"iteration": 4500001, "current_time_ms": 505031, "exploitability": 0.143207},
    {"iteration": 4510001, "current_time_ms": 505858, "exploitability": 0.143023},
    {"iteration": 4520001, "current_time_ms": 506722, "exploitability": 0.142858},
    {"iteration": 4530001, "current_time_ms": 507581, "exploitability": 0.142675},
    {"iteration": 4540001, "current_time_ms": 508434, "exploitability": 0.142515},
    {"iteration": 4550001, "current_time_ms": 509303, "exploitability": 0.142341},
    {"iteration": 4560001, "current_time_ms": 510507, "exploitability": 0.14215},
    {"iteration": 4570001, "current_time_ms": 511755, "exploitability": 0.141935},
    {"iteration": 4580001, "current_time_ms": 512596, "exploitability": 0.141746},
    {"iteration": 4590001, "current_time_ms": 513445, "exploitability": 0.141553},
    {"iteration": 4600001, "current_time_ms": 514287, "exploitability": 0.141371},
    {"iteration": 4610001, "current_time_ms": 515119, "exploitability": 0.141214},
    {"iteration": 4620001, "current_time_ms": 515993, "exploitability": 0.14105},
    {"iteration": 4630001, "current_time_ms": 516852, "exploitability": 0.140877},
    {"iteration": 4640001, "current_time_ms": 517998, "exploitability": 0.140666},
    {"iteration": 4650001, "current_time_ms": 519481, "exploitability": 0.14046},
    {"iteration": 4660001, "current_time_ms": 521112, "exploitability": 0.140228},
    {"iteration": 4670001, "current_time_ms": 522611, "exploitability": 0.139998},
    {"iteration": 4680001, "current_time_ms": 524284, "exploitability": 0.139778},
    {"iteration": 4690001, "current_time_ms": 525929, "exploitability": 0.139631},
    {"iteration": 4700001, "current_time_ms": 527509, "exploitability": 0.139469},
    {"iteration": 4710001, "current_time_ms": 529112, "exploitability": 0.139305},
    {"iteration": 4720001, "current_time_ms": 530661, "exploitability": 0.139152},
    {"iteration": 4730001, "current_time_ms": 532201, "exploitability": 0.139043},
    {"iteration": 4740001, "current_time_ms": 533396, "exploitability": 0.138963},
    {"iteration": 4750001, "current_time_ms": 534239, "exploitability": 0.138858},
    {"iteration": 4760001, "current_time_ms": 535841, "exploitability": 0.138744},
    {"iteration": 4770001, "current_time_ms": 537285, "exploitability": 0.138633},
    {"iteration": 4780001, "current_time_ms": 538593, "exploitability": 0.138512},
    {"iteration": 4790001, "current_time_ms": 539839, "exploitability": 0.138444},
    {"iteration": 4800001, "current_time_ms": 541053, "exploitability": 0.138427},
    {"iteration": 4810001, "current_time_ms": 542187, "exploitability": 0.138393},
    {"iteration": 4820001, "current_time_ms": 543257, "exploitability": 0.138362},
    {"iteration": 4830001, "current_time_ms": 544388, "exploitability": 0.138324},
    {"iteration": 4840001, "current_time_ms": 545571, "exploitability": 0.138239},
    {"iteration": 4850001, "current_time_ms": 546669, "exploitability": 0.138156},
    {"iteration": 4860001, "current_time_ms": 547738, "exploitability": 0.138098},
    {"iteration": 4870001, "current_time_ms": 548768, "exploitability": 0.138074},
    {"iteration": 4880001, "current_time_ms": 549679, "exploitability": 0.138044},
    {"iteration": 4890001, "current_time_ms": 550599, "exploitability": 0.138011},
    {"iteration": 4900001, "current_time_ms": 551642, "exploitability": 0.137974},
    {"iteration": 4910001, "current_time_ms": 552668, "exploitability": 0.137927},
    {"iteration": 4920001, "current_time_ms": 553545, "exploitability": 0.137877},
    {"iteration": 4930001, "current_time_ms": 554642, "exploitability": 0.137819},
    {"iteration": 4940001, "current_time_ms": 555779, "exploitability": 0.137783},
    {"iteration": 4950001, "current_time_ms": 556641, "exploitability": 0.137732},
    {"iteration": 4960001, "current_time_ms": 557542, "exploitability": 0.137662},
    {"iteration": 4970001, "current_time_ms": 558352, "exploitability": 0.137568},
    {"iteration": 4980001, "current_time_ms": 559175, "exploitability": 0.137494},
    {"iteration": 4990001, "current_time_ms": 560027, "exploitability": 0.137408},
    {"iteration": 5000001, "current_time_ms": 561062, "exploitability": 0.137321},
  ]
}


==> plots/backup/ib__49_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 49,
  "data": [
    {"iteration": 1, "current_time_ms": 32, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 238, "exploitability": 0.0733597},
    {"iteration": 20001, "current_time_ms": 446, "exploitability": 0.0573075},
    {"iteration": 30001, "current_time_ms": 633, "exploitability": 0.0531458},
    {"iteration": 40001, "current_time_ms": 818, "exploitability": 0.0477496},
    {"iteration": 50001, "current_time_ms": 1001, "exploitability": 0.044935},
    {"iteration": 60001, "current_time_ms": 1181, "exploitability": 0.0375041},
    {"iteration": 70001, "current_time_ms": 1374, "exploitability": 0.0356249},
    {"iteration": 80001, "current_time_ms": 1557, "exploitability": 0.0355651},
    {"iteration": 90001, "current_time_ms": 1744, "exploitability": 0.0347291},
    {"iteration": 100001, "current_time_ms": 1930, "exploitability": 0.0319376},
    {"iteration": 110001, "current_time_ms": 2122, "exploitability": 0.0319527},
    {"iteration": 120001, "current_time_ms": 2305, "exploitability": 0.0312175},
    {"iteration": 130001, "current_time_ms": 2492, "exploitability": 0.0293986},
    {"iteration": 140001, "current_time_ms": 2676, "exploitability": 0.0295952},
    {"iteration": 150001, "current_time_ms": 2859, "exploitability": 0.0284239},
    {"iteration": 160001, "current_time_ms": 3041, "exploitability": 0.0277191},
    {"iteration": 170001, "current_time_ms": 3242, "exploitability": 0.0270523},
    {"iteration": 180001, "current_time_ms": 3422, "exploitability": 0.0281818},
    {"iteration": 190001, "current_time_ms": 3606, "exploitability": 0.0273833},
    {"iteration": 200001, "current_time_ms": 3794, "exploitability": 0.0265176},
    {"iteration": 210001, "current_time_ms": 3973, "exploitability": 0.0263522},
    {"iteration": 220001, "current_time_ms": 4159, "exploitability": 0.0262026},
    {"iteration": 230001, "current_time_ms": 4348, "exploitability": 0.0249166},
    {"iteration": 240001, "current_time_ms": 4532, "exploitability": 0.0250515},
    {"iteration": 250001, "current_time_ms": 4714, "exploitability": 0.0244932},
    {"iteration": 260001, "current_time_ms": 4893, "exploitability": 0.0248011},
    {"iteration": 270001, "current_time_ms": 5074, "exploitability": 0.0237626},
    {"iteration": 280001, "current_time_ms": 5260, "exploitability": 0.0246031},
    {"iteration": 290001, "current_time_ms": 5441, "exploitability": 0.0234495},
    {"iteration": 300001, "current_time_ms": 5622, "exploitability": 0.023827},
    {"iteration": 310001, "current_time_ms": 5807, "exploitability": 0.0227876},
    {"iteration": 320001, "current_time_ms": 5990, "exploitability": 0.0229164},
    {"iteration": 330001, "current_time_ms": 6174, "exploitability": 0.0226759},
    {"iteration": 340001, "current_time_ms": 6372, "exploitability": 0.021585},
    {"iteration": 350001, "current_time_ms": 6557, "exploitability": 0.0224209},
    {"iteration": 360001, "current_time_ms": 6739, "exploitability": 0.0211354},
    {"iteration": 370001, "current_time_ms": 6919, "exploitability": 0.021966},
    {"iteration": 380001, "current_time_ms": 7099, "exploitability": 0.0213661},
    {"iteration": 390001, "current_time_ms": 7282, "exploitability": 0.0206124},
    {"iteration": 400001, "current_time_ms": 7459, "exploitability": 0.0214544},
    {"iteration": 410001, "current_time_ms": 7640, "exploitability": 0.0205515},
    {"iteration": 420001, "current_time_ms": 7826, "exploitability": 0.0205448},
    {"iteration": 430001, "current_time_ms": 8010, "exploitability": 0.020549},
    {"iteration": 440001, "current_time_ms": 8190, "exploitability": 0.0199625},
    {"iteration": 450001, "current_time_ms": 8368, "exploitability": 0.020227},
    {"iteration": 460001, "current_time_ms": 8553, "exploitability": 0.0197952},
    {"iteration": 470001, "current_time_ms": 8733, "exploitability": 0.0197183},
    {"iteration": 480001, "current_time_ms": 8912, "exploitability": 0.0193949},
    {"iteration": 490001, "current_time_ms": 9093, "exploitability": 0.0192962},
    {"iteration": 500001, "current_time_ms": 9276, "exploitability": 0.0191366},
    {"iteration": 510001, "current_time_ms": 9454, "exploitability": 0.0186956},
    {"iteration": 520001, "current_time_ms": 9635, "exploitability": 0.0188739},
    {"iteration": 530001, "current_time_ms": 9815, "exploitability": 0.0187545},
    {"iteration": 540001, "current_time_ms": 9996, "exploitability": 0.018577},
    {"iteration": 550001, "current_time_ms": 10177, "exploitability": 0.018766},
    {"iteration": 560001, "current_time_ms": 10359, "exploitability": 0.0182879},
    {"iteration": 570001, "current_time_ms": 10539, "exploitability": 0.0177913},
    {"iteration": 580001, "current_time_ms": 10725, "exploitability": 0.0181618},
    {"iteration": 590001, "current_time_ms": 10906, "exploitability": 0.0177747},
    {"iteration": 600001, "current_time_ms": 11095, "exploitability": 0.0177032},
    {"iteration": 610001, "current_time_ms": 11291, "exploitability": 0.0177351},
    {"iteration": 620001, "current_time_ms": 11476, "exploitability": 0.0175203},
    {"iteration": 630001, "current_time_ms": 11654, "exploitability": 0.017481},
    {"iteration": 640001, "current_time_ms": 11837, "exploitability": 0.0171719},
    {"iteration": 650001, "current_time_ms": 12018, "exploitability": 0.017235},
    {"iteration": 660001, "current_time_ms": 12201, "exploitability": 0.0170994},
    {"iteration": 670001, "current_time_ms": 12379, "exploitability": 0.0166958},
    {"iteration": 680001, "current_time_ms": 12559, "exploitability": 0.0169224},
    {"iteration": 690001, "current_time_ms": 12744, "exploitability": 0.0167351},
    {"iteration": 700001, "current_time_ms": 12929, "exploitability": 0.0161919},
    {"iteration": 710001, "current_time_ms": 13105, "exploitability": 0.0161319},
    {"iteration": 720001, "current_time_ms": 13292, "exploitability": 0.0160945},
    {"iteration": 730001, "current_time_ms": 13473, "exploitability": 0.0164012},
    {"iteration": 740001, "current_time_ms": 13657, "exploitability": 0.0160894},
    {"iteration": 750001, "current_time_ms": 13838, "exploitability": 0.0158703},
    {"iteration": 760001, "current_time_ms": 14026, "exploitability": 0.0160205},
    {"iteration": 770001, "current_time_ms": 14208, "exploitability": 0.0159169},
    {"iteration": 780001, "current_time_ms": 14388, "exploitability": 0.0157998},
    {"iteration": 790001, "current_time_ms": 14567, "exploitability": 0.0158806},
    {"iteration": 800001, "current_time_ms": 14744, "exploitability": 0.0155173},
    {"iteration": 810001, "current_time_ms": 14927, "exploitability": 0.0156861},
    {"iteration": 820001, "current_time_ms": 15107, "exploitability": 0.0157927},
    {"iteration": 830001, "current_time_ms": 15286, "exploitability": 0.0153486},
    {"iteration": 840001, "current_time_ms": 15468, "exploitability": 0.0150699},
    {"iteration": 850001, "current_time_ms": 15647, "exploitability": 0.0154317},
    {"iteration": 860001, "current_time_ms": 15828, "exploitability": 0.0152349},
    {"iteration": 870001, "current_time_ms": 16003, "exploitability": 0.0149954},
    {"iteration": 880001, "current_time_ms": 16179, "exploitability": 0.014983},
    {"iteration": 890001, "current_time_ms": 16364, "exploitability": 0.0150792},
    {"iteration": 900001, "current_time_ms": 16550, "exploitability": 0.01508},
    {"iteration": 910001, "current_time_ms": 16730, "exploitability": 0.0148842},
    {"iteration": 920001, "current_time_ms": 16904, "exploitability": 0.0147569},
    {"iteration": 930001, "current_time_ms": 17082, "exploitability": 0.0148602},
    {"iteration": 940001, "current_time_ms": 17266, "exploitability": 0.0148159},
    {"iteration": 950001, "current_time_ms": 17446, "exploitability": 0.0147494},
    {"iteration": 960001, "current_time_ms": 17622, "exploitability": 0.0146166},
    {"iteration": 970001, "current_time_ms": 17799, "exploitability": 0.0145688},
    {"iteration": 980001, "current_time_ms": 17975, "exploitability": 0.0146106},
    {"iteration": 990001, "current_time_ms": 18157, "exploitability": 0.0146985},
    {"iteration": 1000001, "current_time_ms": 18336, "exploitability": 0.0146137},
    {"iteration": 1010001, "current_time_ms": 18514, "exploitability": 0.0143912},
    {"iteration": 1020001, "current_time_ms": 18692, "exploitability": 0.0142274},
    {"iteration": 1030001, "current_time_ms": 18872, "exploitability": 0.0142708},
    {"iteration": 1040001, "current_time_ms": 19048, "exploitability": 0.014449},
    {"iteration": 1050001, "current_time_ms": 19228, "exploitability": 0.0141224},
    {"iteration": 1060001, "current_time_ms": 19407, "exploitability": 0.0139176},
    {"iteration": 1070001, "current_time_ms": 19582, "exploitability": 0.0141297},
    {"iteration": 1080001, "current_time_ms": 19761, "exploitability": 0.0141118},
    {"iteration": 1090001, "current_time_ms": 19939, "exploitability": 0.0136967},
    {"iteration": 1100001, "current_time_ms": 20116, "exploitability": 0.0135275},
    {"iteration": 1110001, "current_time_ms": 20295, "exploitability": 0.0135223},
    {"iteration": 1120001, "current_time_ms": 20478, "exploitability": 0.0134675},
    {"iteration": 1130001, "current_time_ms": 20663, "exploitability": 0.013427},
    {"iteration": 1140001, "current_time_ms": 20850, "exploitability": 0.0136895},
    {"iteration": 1150001, "current_time_ms": 21029, "exploitability": 0.013899},
    {"iteration": 1160001, "current_time_ms": 21210, "exploitability": 0.0135789},
    {"iteration": 1170001, "current_time_ms": 21393, "exploitability": 0.0131677},
    {"iteration": 1180001, "current_time_ms": 21573, "exploitability": 0.0134546},
    {"iteration": 1190001, "current_time_ms": 21757, "exploitability": 0.0136094},
    {"iteration": 1200001, "current_time_ms": 21939, "exploitability": 0.0133612},
    {"iteration": 1210001, "current_time_ms": 22118, "exploitability": 0.0133784},
    {"iteration": 1220001, "current_time_ms": 22295, "exploitability": 0.0135815},
    {"iteration": 1230001, "current_time_ms": 22475, "exploitability": 0.0133391},
    {"iteration": 1240001, "current_time_ms": 22657, "exploitability": 0.0131095},
    {"iteration": 1250001, "current_time_ms": 22833, "exploitability": 0.0134574},
    {"iteration": 1260001, "current_time_ms": 23012, "exploitability": 0.0136017},
    {"iteration": 1270001, "current_time_ms": 23192, "exploitability": 0.0132999},
    {"iteration": 1280001, "current_time_ms": 23381, "exploitability": 0.0133024},
    {"iteration": 1290001, "current_time_ms": 23561, "exploitability": 0.0135233},
    {"iteration": 1300001, "current_time_ms": 23743, "exploitability": 0.0133395},
    {"iteration": 1310001, "current_time_ms": 24089, "exploitability": 0.0130211},
    {"iteration": 1320001, "current_time_ms": 24423, "exploitability": 0.0131186},
    {"iteration": 1330001, "current_time_ms": 24812, "exploitability": 0.0134315},
    {"iteration": 1340001, "current_time_ms": 25207, "exploitability": 0.01317},
    {"iteration": 1350001, "current_time_ms": 25620, "exploitability": 0.0127931},
    {"iteration": 1360001, "current_time_ms": 26010, "exploitability": 0.0127741},
    {"iteration": 1370001, "current_time_ms": 26373, "exploitability": 0.013195},
    {"iteration": 1380001, "current_time_ms": 26733, "exploitability": 0.0131926},
    {"iteration": 1390001, "current_time_ms": 27102, "exploitability": 0.0128903},
    {"iteration": 1400001, "current_time_ms": 27476, "exploitability": 0.0127547},
    {"iteration": 1410001, "current_time_ms": 27814, "exploitability": 0.0128048},
    {"iteration": 1420001, "current_time_ms": 28144, "exploitability": 0.0128023},
    {"iteration": 1430001, "current_time_ms": 28483, "exploitability": 0.0127833},
    {"iteration": 1440001, "current_time_ms": 28813, "exploitability": 0.0127951},
    {"iteration": 1450001, "current_time_ms": 29160, "exploitability": 0.0127104},
    {"iteration": 1460001, "current_time_ms": 29479, "exploitability": 0.0125618},
    {"iteration": 1470001, "current_time_ms": 29850, "exploitability": 0.0126236},
    {"iteration": 1480001, "current_time_ms": 30176, "exploitability": 0.0127128},
    {"iteration": 1490001, "current_time_ms": 30529, "exploitability": 0.0127292},
    {"iteration": 1500001, "current_time_ms": 30858, "exploitability": 0.012494},
    {"iteration": 1510001, "current_time_ms": 31215, "exploitability": 0.0124273},
    {"iteration": 1520001, "current_time_ms": 31543, "exploitability": 0.0125149},
    {"iteration": 1530001, "current_time_ms": 31908, "exploitability": 0.0125401},
    {"iteration": 1540001, "current_time_ms": 32211, "exploitability": 0.0123377},
    {"iteration": 1550001, "current_time_ms": 32545, "exploitability": 0.0121273},
    {"iteration": 1560001, "current_time_ms": 32870, "exploitability": 0.0121565},
    {"iteration": 1570001, "current_time_ms": 33233, "exploitability": 0.0122774},
    {"iteration": 1580001, "current_time_ms": 33567, "exploitability": 0.0122514},
    {"iteration": 1590001, "current_time_ms": 33975, "exploitability": 0.0121403},
    {"iteration": 1600001, "current_time_ms": 34300, "exploitability": 0.012109},
    {"iteration": 1610001, "current_time_ms": 34614, "exploitability": 0.0120863},
    {"iteration": 1620001, "current_time_ms": 34958, "exploitability": 0.0119655},
    {"iteration": 1630001, "current_time_ms": 35278, "exploitability": 0.0118675},
    {"iteration": 1640001, "current_time_ms": 35637, "exploitability": 0.0120144},
    {"iteration": 1650001, "current_time_ms": 35985, "exploitability": 0.0121359},
    {"iteration": 1660001, "current_time_ms": 36306, "exploitability": 0.0119862},
    {"iteration": 1670001, "current_time_ms": 36664, "exploitability": 0.0117589},
    {"iteration": 1680001, "current_time_ms": 36975, "exploitability": 0.0117266},
    {"iteration": 1690001, "current_time_ms": 37313, "exploitability": 0.0120601},
    {"iteration": 1700001, "current_time_ms": 37667, "exploitability": 0.0121965},
    {"iteration": 1710001, "current_time_ms": 38013, "exploitability": 0.0119834},
    {"iteration": 1720001, "current_time_ms": 38339, "exploitability": 0.0116611},
    {"iteration": 1730001, "current_time_ms": 38665, "exploitability": 0.0115753},
    {"iteration": 1740001, "current_time_ms": 39008, "exploitability": 0.0117854},
    {"iteration": 1750001, "current_time_ms": 39347, "exploitability": 0.0117989},
    {"iteration": 1760001, "current_time_ms": 39708, "exploitability": 0.0116885},
    {"iteration": 1770001, "current_time_ms": 40027, "exploitability": 0.0116298},
    {"iteration": 1780001, "current_time_ms": 40392, "exploitability": 0.0116721},
    {"iteration": 1790001, "current_time_ms": 40726, "exploitability": 0.011632},
    {"iteration": 1800001, "current_time_ms": 41074, "exploitability": 0.0115448},
    {"iteration": 1810001, "current_time_ms": 41382, "exploitability": 0.0115373},
    {"iteration": 1820001, "current_time_ms": 41699, "exploitability": 0.011626},
    {"iteration": 1830001, "current_time_ms": 42031, "exploitability": 0.0116281},
    {"iteration": 1840001, "current_time_ms": 42353, "exploitability": 0.0115155},
    {"iteration": 1850001, "current_time_ms": 42700, "exploitability": 0.0113816},
    {"iteration": 1860001, "current_time_ms": 43006, "exploitability": 0.011396},
    {"iteration": 1870001, "current_time_ms": 43341, "exploitability": 0.0114389},
    {"iteration": 1880001, "current_time_ms": 43652, "exploitability": 0.0115247},
    {"iteration": 1890001, "current_time_ms": 43995, "exploitability": 0.0115248},
    {"iteration": 1900001, "current_time_ms": 44314, "exploitability": 0.0113605},
    {"iteration": 1910001, "current_time_ms": 44622, "exploitability": 0.0112961},
    {"iteration": 1920001, "current_time_ms": 44958, "exploitability": 0.0113654},
    {"iteration": 1930001, "current_time_ms": 45295, "exploitability": 0.0113869},
    {"iteration": 1940001, "current_time_ms": 45649, "exploitability": 0.0112989},
    {"iteration": 1950001, "current_time_ms": 45970, "exploitability": 0.0111412},
    {"iteration": 1960001, "current_time_ms": 46282, "exploitability": 0.011069},
    {"iteration": 1970001, "current_time_ms": 46677, "exploitability": 0.0111091},
    {"iteration": 1980001, "current_time_ms": 47011, "exploitability": 0.0111398},
    {"iteration": 1990001, "current_time_ms": 47360, "exploitability": 0.0111227},
    {"iteration": 2000001, "current_time_ms": 47674, "exploitability": 0.0111197},
    {"iteration": 2010001, "current_time_ms": 48027, "exploitability": 0.0110834},
    {"iteration": 2020001, "current_time_ms": 48339, "exploitability": 0.0111087},
    {"iteration": 2030001, "current_time_ms": 48660, "exploitability": 0.0110962},
    {"iteration": 2040001, "current_time_ms": 49014, "exploitability": 0.0110537},
    {"iteration": 2050001, "current_time_ms": 49337, "exploitability": 0.0109351},
    {"iteration": 2060001, "current_time_ms": 49699, "exploitability": 0.0109218},
    {"iteration": 2070001, "current_time_ms": 50030, "exploitability": 0.010936},
    {"iteration": 2080001, "current_time_ms": 50372, "exploitability": 0.0109407},
    {"iteration": 2090001, "current_time_ms": 50700, "exploitability": 0.0110381},
    {"iteration": 2100001, "current_time_ms": 50881, "exploitability": 0.0110449},
    {"iteration": 2110001, "current_time_ms": 51062, "exploitability": 0.0108402},
    {"iteration": 2120001, "current_time_ms": 51243, "exploitability": 0.010617},
    {"iteration": 2130001, "current_time_ms": 51423, "exploitability": 0.010632},
    {"iteration": 2140001, "current_time_ms": 51605, "exploitability": 0.0108373},
    {"iteration": 2150001, "current_time_ms": 51781, "exploitability": 0.0110392},
    {"iteration": 2160001, "current_time_ms": 51963, "exploitability": 0.0109238},
    {"iteration": 2170001, "current_time_ms": 52140, "exploitability": 0.0106847},
    {"iteration": 2180001, "current_time_ms": 52322, "exploitability": 0.0106016},
    {"iteration": 2190001, "current_time_ms": 52502, "exploitability": 0.0107448},
    {"iteration": 2200001, "current_time_ms": 52680, "exploitability": 0.0109103},
    {"iteration": 2210001, "current_time_ms": 52852, "exploitability": 0.0108127},
    {"iteration": 2220001, "current_time_ms": 53033, "exploitability": 0.010527},
    {"iteration": 2230001, "current_time_ms": 53214, "exploitability": 0.0103246},
    {"iteration": 2240001, "current_time_ms": 53400, "exploitability": 0.0103944},
    {"iteration": 2250001, "current_time_ms": 53580, "exploitability": 0.0106581},
    {"iteration": 2260001, "current_time_ms": 53761, "exploitability": 0.0107131},
    {"iteration": 2270001, "current_time_ms": 53943, "exploitability": 0.0105513},
    {"iteration": 2280001, "current_time_ms": 54132, "exploitability": 0.0103585},
    {"iteration": 2290001, "current_time_ms": 54314, "exploitability": 0.0103068},
    {"iteration": 2300001, "current_time_ms": 54491, "exploitability": 0.0104303},
    {"iteration": 2310001, "current_time_ms": 54667, "exploitability": 0.0105669},
    {"iteration": 2320001, "current_time_ms": 54842, "exploitability": 0.0105665},
    {"iteration": 2330001, "current_time_ms": 55023, "exploitability": 0.0104139},
    {"iteration": 2340001, "current_time_ms": 55199, "exploitability": 0.0103365},
    {"iteration": 2350001, "current_time_ms": 55388, "exploitability": 0.0103723},
    {"iteration": 2360001, "current_time_ms": 55570, "exploitability": 0.0104862},
    {"iteration": 2370001, "current_time_ms": 55844, "exploitability": 0.0104577},
    {"iteration": 2380001, "current_time_ms": 56152, "exploitability": 0.0103065},
    {"iteration": 2390001, "current_time_ms": 56515, "exploitability": 0.0101874},
    {"iteration": 2400001, "current_time_ms": 56843, "exploitability": 0.0101771},
    {"iteration": 2410001, "current_time_ms": 57193, "exploitability": 0.0102712},
    {"iteration": 2420001, "current_time_ms": 57546, "exploitability": 0.0102788},
    {"iteration": 2430001, "current_time_ms": 57866, "exploitability": 0.0101937},
    {"iteration": 2440001, "current_time_ms": 58212, "exploitability": 0.0100853},
    {"iteration": 2450001, "current_time_ms": 58544, "exploitability": 0.0100786},
    {"iteration": 2460001, "current_time_ms": 58898, "exploitability": 0.0101952},
    {"iteration": 2470001, "current_time_ms": 59230, "exploitability": 0.0102964},
    {"iteration": 2480001, "current_time_ms": 59557, "exploitability": 0.010329},
    {"iteration": 2490001, "current_time_ms": 59915, "exploitability": 0.0102312},
    {"iteration": 2500001, "current_time_ms": 60255, "exploitability": 0.0100802},
    {"iteration": 2510001, "current_time_ms": 60590, "exploitability": 0.0100059},
    {"iteration": 2520001, "current_time_ms": 60903, "exploitability": 0.0100995},
    {"iteration": 2530001, "current_time_ms": 61202, "exploitability": 0.0102566},
    {"iteration": 2540001, "current_time_ms": 61578, "exploitability": 0.0102908},
    {"iteration": 2550001, "current_time_ms": 61932, "exploitability": 0.0100535},
    {"iteration": 2560001, "current_time_ms": 62282, "exploitability": 0.00981725},
    {"iteration": 2570001, "current_time_ms": 62635, "exploitability": 0.00973212},
    {"iteration": 2580001, "current_time_ms": 62961, "exploitability": 0.00987264},
    {"iteration": 2590001, "current_time_ms": 63273, "exploitability": 0.0100171},
    {"iteration": 2600001, "current_time_ms": 63458, "exploitability": 0.0100053},
    {"iteration": 2610001, "current_time_ms": 63643, "exploitability": 0.00973658},
    {"iteration": 2620001, "current_time_ms": 63825, "exploitability": 0.00948148},
    {"iteration": 2630001, "current_time_ms": 64028, "exploitability": 0.00944475},
    {"iteration": 2640001, "current_time_ms": 64207, "exploitability": 0.00971938},
    {"iteration": 2650001, "current_time_ms": 64386, "exploitability": 0.00993675},
    {"iteration": 2660001, "current_time_ms": 64568, "exploitability": 0.00999107},
    {"iteration": 2670001, "current_time_ms": 64950, "exploitability": 0.00990564},
    {"iteration": 2680001, "current_time_ms": 65340, "exploitability": 0.00974631},
    {"iteration": 2690001, "current_time_ms": 65727, "exploitability": 0.00965404},
    {"iteration": 2700001, "current_time_ms": 66093, "exploitability": 0.00968442},
    {"iteration": 2710001, "current_time_ms": 66474, "exploitability": 0.00980067},
    {"iteration": 2720001, "current_time_ms": 66821, "exploitability": 0.00985146},
    {"iteration": 2730001, "current_time_ms": 67133, "exploitability": 0.00979507},
    {"iteration": 2740001, "current_time_ms": 67441, "exploitability": 0.00964108},
    {"iteration": 2750001, "current_time_ms": 67790, "exploitability": 0.00946523},
    {"iteration": 2760001, "current_time_ms": 68120, "exploitability": 0.00941922},
    {"iteration": 2770001, "current_time_ms": 68606, "exploitability": 0.00956381},
    {"iteration": 2780001, "current_time_ms": 68986, "exploitability": 0.00969335},
    {"iteration": 2790001, "current_time_ms": 69372, "exploitability": 0.00967628},
    {"iteration": 2800001, "current_time_ms": 69745, "exploitability": 0.00955907},
    {"iteration": 2810001, "current_time_ms": 70060, "exploitability": 0.00946836},
    {"iteration": 2820001, "current_time_ms": 70438, "exploitability": 0.00948534},
    {"iteration": 2830001, "current_time_ms": 70772, "exploitability": 0.00960098},
    {"iteration": 2840001, "current_time_ms": 71088, "exploitability": 0.00968308},
    {"iteration": 2850001, "current_time_ms": 71419, "exploitability": 0.00967066},
    {"iteration": 2860001, "current_time_ms": 71781, "exploitability": 0.00959692},
    {"iteration": 2870001, "current_time_ms": 72195, "exploitability": 0.00950944},
    {"iteration": 2880001, "current_time_ms": 72553, "exploitability": 0.00945416},
    {"iteration": 2890001, "current_time_ms": 72896, "exploitability": 0.00943869},
    {"iteration": 2900001, "current_time_ms": 73226, "exploitability": 0.00943819},
    {"iteration": 2910001, "current_time_ms": 73534, "exploitability": 0.00943277},
    {"iteration": 2920001, "current_time_ms": 73900, "exploitability": 0.0094255},
    {"iteration": 2930001, "current_time_ms": 74216, "exploitability": 0.00940781},
    {"iteration": 2940001, "current_time_ms": 74582, "exploitability": 0.00937383},
    {"iteration": 2950001, "current_time_ms": 74942, "exploitability": 0.0093917},
    {"iteration": 2960001, "current_time_ms": 75284, "exploitability": 0.00944244},
    {"iteration": 2970001, "current_time_ms": 75625, "exploitability": 0.00943957},
    {"iteration": 2980001, "current_time_ms": 75958, "exploitability": 0.00936621},
    {"iteration": 2990001, "current_time_ms": 76291, "exploitability": 0.00930361},
    {"iteration": 3000001, "current_time_ms": 76648, "exploitability": 0.00925969},
    {"iteration": 3010001, "current_time_ms": 76976, "exploitability": 0.00924461},
    {"iteration": 3020001, "current_time_ms": 77316, "exploitability": 0.00925359},
    {"iteration": 3030001, "current_time_ms": 77645, "exploitability": 0.00928366},
    {"iteration": 3040001, "current_time_ms": 77975, "exploitability": 0.00932474},
    {"iteration": 3050001, "current_time_ms": 78304, "exploitability": 0.00930929},
    {"iteration": 3060001, "current_time_ms": 78628, "exploitability": 0.00917128},
    {"iteration": 3070001, "current_time_ms": 78981, "exploitability": 0.00901175},
    {"iteration": 3080001, "current_time_ms": 79310, "exploitability": 0.00891276},
    {"iteration": 3090001, "current_time_ms": 79662, "exploitability": 0.00891002},
    {"iteration": 3100001, "current_time_ms": 79992, "exploitability": 0.00900588},
    {"iteration": 3110001, "current_time_ms": 80351, "exploitability": 0.0091184},
    {"iteration": 3120001, "current_time_ms": 80680, "exploitability": 0.00918217},
    {"iteration": 3130001, "current_time_ms": 81061, "exploitability": 0.00912536},
    {"iteration": 3140001, "current_time_ms": 81411, "exploitability": 0.00901493},
    {"iteration": 3150001, "current_time_ms": 81692, "exploitability": 0.00894886},
    {"iteration": 3160001, "current_time_ms": 81876, "exploitability": 0.00896032},
    {"iteration": 3170001, "current_time_ms": 82046, "exploitability": 0.00902433},
    {"iteration": 3180001, "current_time_ms": 82211, "exploitability": 0.00904047},
    {"iteration": 3190001, "current_time_ms": 82376, "exploitability": 0.00896608},
    {"iteration": 3200001, "current_time_ms": 82550, "exploitability": 0.00885883},
    {"iteration": 3210001, "current_time_ms": 82733, "exploitability": 0.00877174},
    {"iteration": 3220001, "current_time_ms": 82910, "exploitability": 0.00874545},
    {"iteration": 3230001, "current_time_ms": 83093, "exploitability": 0.00882156},
    {"iteration": 3240001, "current_time_ms": 83270, "exploitability": 0.00895249},
    {"iteration": 3250001, "current_time_ms": 83455, "exploitability": 0.00902903},
    {"iteration": 3260001, "current_time_ms": 83643, "exploitability": 0.00896732},
    {"iteration": 3270001, "current_time_ms": 83825, "exploitability": 0.0088757},
    {"iteration": 3280001, "current_time_ms": 84011, "exploitability": 0.00879365},
    {"iteration": 3290001, "current_time_ms": 84200, "exploitability": 0.00877435},
    {"iteration": 3300001, "current_time_ms": 84386, "exploitability": 0.00882971},
    {"iteration": 3310001, "current_time_ms": 84568, "exploitability": 0.00890138},
    {"iteration": 3320001, "current_time_ms": 84760, "exploitability": 0.00894008},
    {"iteration": 3330001, "current_time_ms": 84944, "exploitability": 0.00887656},
    {"iteration": 3340001, "current_time_ms": 85124, "exploitability": 0.00871447},
    {"iteration": 3350001, "current_time_ms": 85303, "exploitability": 0.00860253},
    {"iteration": 3360001, "current_time_ms": 85487, "exploitability": 0.00858987},
    {"iteration": 3370001, "current_time_ms": 85667, "exploitability": 0.0086656},
    {"iteration": 3380001, "current_time_ms": 85850, "exploitability": 0.00879588},
    {"iteration": 3390001, "current_time_ms": 86030, "exploitability": 0.00883893},
    {"iteration": 3400001, "current_time_ms": 86207, "exploitability": 0.00880666},
    {"iteration": 3410001, "current_time_ms": 86387, "exploitability": 0.00872381},
    {"iteration": 3420001, "current_time_ms": 86580, "exploitability": 0.00863783},
    {"iteration": 3430001, "current_time_ms": 86763, "exploitability": 0.0086149},
    {"iteration": 3440001, "current_time_ms": 86941, "exploitability": 0.00861986},
    {"iteration": 3450001, "current_time_ms": 87125, "exploitability": 0.00866478},
    {"iteration": 3460001, "current_time_ms": 87303, "exploitability": 0.0087105},
    {"iteration": 3470001, "current_time_ms": 87488, "exploitability": 0.00873385},
    {"iteration": 3480001, "current_time_ms": 87666, "exploitability": 0.00872179},
    {"iteration": 3490001, "current_time_ms": 87854, "exploitability": 0.00869757},
    {"iteration": 3500001, "current_time_ms": 88032, "exploitability": 0.0086975},
    {"iteration": 3510001, "current_time_ms": 88210, "exploitability": 0.00873104},
    {"iteration": 3520001, "current_time_ms": 88387, "exploitability": 0.00871645},
    {"iteration": 3530001, "current_time_ms": 88566, "exploitability": 0.00862605},
    {"iteration": 3540001, "current_time_ms": 88752, "exploitability": 0.00850388},
    {"iteration": 3550001, "current_time_ms": 88938, "exploitability": 0.00841966},
    {"iteration": 3560001, "current_time_ms": 89123, "exploitability": 0.00843787},
    {"iteration": 3570001, "current_time_ms": 89297, "exploitability": 0.00854094},
    {"iteration": 3580001, "current_time_ms": 89475, "exploitability": 0.0085742},
    {"iteration": 3590001, "current_time_ms": 89665, "exploitability": 0.00851198},
    {"iteration": 3600001, "current_time_ms": 89901, "exploitability": 0.0084226},
    {"iteration": 3610001, "current_time_ms": 90228, "exploitability": 0.00833546},
    {"iteration": 3620001, "current_time_ms": 90588, "exploitability": 0.00830822},
    {"iteration": 3630001, "current_time_ms": 90936, "exploitability": 0.00839402},
    {"iteration": 3640001, "current_time_ms": 91264, "exploitability": 0.00853312},
    {"iteration": 3650001, "current_time_ms": 91578, "exploitability": 0.0086174},
    {"iteration": 3660001, "current_time_ms": 91941, "exploitability": 0.00858043},
    {"iteration": 3670001, "current_time_ms": 92257, "exploitability": 0.00845558},
    {"iteration": 3680001, "current_time_ms": 92615, "exploitability": 0.00832263},
    {"iteration": 3690001, "current_time_ms": 92799, "exploitability": 0.00825077},
    {"iteration": 3700001, "current_time_ms": 93008, "exploitability": 0.00827452},
    {"iteration": 3710001, "current_time_ms": 93195, "exploitability": 0.00837897},
    {"iteration": 3720001, "current_time_ms": 93373, "exploitability": 0.00851907},
    {"iteration": 3730001, "current_time_ms": 93552, "exploitability": 0.00854565},
    {"iteration": 3740001, "current_time_ms": 93733, "exploitability": 0.00847714},
    {"iteration": 3750001, "current_time_ms": 93912, "exploitability": 0.00837471},
    {"iteration": 3760001, "current_time_ms": 94096, "exploitability": 0.0083014},
    {"iteration": 3770001, "current_time_ms": 94275, "exploitability": 0.0083033},
    {"iteration": 3780001, "current_time_ms": 94457, "exploitability": 0.00834436},
    {"iteration": 3790001, "current_time_ms": 94638, "exploitability": 0.00838343},
    {"iteration": 3800001, "current_time_ms": 94825, "exploitability": 0.00840852},
    {"iteration": 3810001, "current_time_ms": 95013, "exploitability": 0.00843668},
    {"iteration": 3820001, "current_time_ms": 95198, "exploitability": 0.00845909},
    {"iteration": 3830001, "current_time_ms": 95405, "exploitability": 0.00847572},
    {"iteration": 3840001, "current_time_ms": 95600, "exploitability": 0.00845417},
    {"iteration": 3850001, "current_time_ms": 95779, "exploitability": 0.00838029},
    {"iteration": 3860001, "current_time_ms": 95959, "exploitability": 0.00831104},
    {"iteration": 3870001, "current_time_ms": 96139, "exploitability": 0.00828775},
    {"iteration": 3880001, "current_time_ms": 96318, "exploitability": 0.0083191},
    {"iteration": 3890001, "current_time_ms": 96515, "exploitability": 0.00839722},
    {"iteration": 3900001, "current_time_ms": 96697, "exploitability": 0.00848983},
    {"iteration": 3910001, "current_time_ms": 96882, "exploitability": 0.00846734},
    {"iteration": 3920001, "current_time_ms": 97066, "exploitability": 0.00836368},
    {"iteration": 3930001, "current_time_ms": 97248, "exploitability": 0.00825717},
    {"iteration": 3940001, "current_time_ms": 97424, "exploitability": 0.0081955},
    {"iteration": 3950001, "current_time_ms": 97606, "exploitability": 0.00818603},
    {"iteration": 3960001, "current_time_ms": 97785, "exploitability": 0.00825628},
    {"iteration": 3970001, "current_time_ms": 97967, "exploitability": 0.00837879},
    {"iteration": 3980001, "current_time_ms": 98151, "exploitability": 0.00845906},
    {"iteration": 3990001, "current_time_ms": 98334, "exploitability": 0.00843799},
    {"iteration": 4000001, "current_time_ms": 98538, "exploitability": 0.00834214},
    {"iteration": 4010001, "current_time_ms": 98864, "exploitability": 0.00823552},
    {"iteration": 4020001, "current_time_ms": 99223, "exploitability": 0.00815632},
    {"iteration": 4030001, "current_time_ms": 99533, "exploitability": 0.00814309},
    {"iteration": 4040001, "current_time_ms": 99849, "exploitability": 0.00820951},
    {"iteration": 4050001, "current_time_ms": 100202, "exploitability": 0.00830903},
    {"iteration": 4060001, "current_time_ms": 100519, "exploitability": 0.00834299},
    {"iteration": 4070001, "current_time_ms": 100868, "exploitability": 0.00831144},
    {"iteration": 4080001, "current_time_ms": 101192, "exploitability": 0.00825122},
    {"iteration": 4090001, "current_time_ms": 101509, "exploitability": 0.00818094},
    {"iteration": 4100001, "current_time_ms": 101868, "exploitability": 0.00812894},
    {"iteration": 4110001, "current_time_ms": 102192, "exploitability": 0.00811746},
    {"iteration": 4120001, "current_time_ms": 102559, "exploitability": 0.00816561},
    {"iteration": 4130001, "current_time_ms": 102880, "exploitability": 0.00823422},
    {"iteration": 4140001, "current_time_ms": 103225, "exploitability": 0.00826289},
    {"iteration": 4150001, "current_time_ms": 103573, "exploitability": 0.00826777},
    {"iteration": 4160001, "current_time_ms": 104027, "exploitability": 0.00823779},
    {"iteration": 4170001, "current_time_ms": 104429, "exploitability": 0.00815952},
    {"iteration": 4180001, "current_time_ms": 104800, "exploitability": 0.0081139},
    {"iteration": 4190001, "current_time_ms": 105186, "exploitability": 0.00810205},
    {"iteration": 4200001, "current_time_ms": 105509, "exploitability": 0.00810741},
    {"iteration": 4210001, "current_time_ms": 105877, "exploitability": 0.00812441},
    {"iteration": 4220001, "current_time_ms": 106224, "exploitability": 0.00814644},
    {"iteration": 4230001, "current_time_ms": 106545, "exploitability": 0.0081282},
    {"iteration": 4240001, "current_time_ms": 106880, "exploitability": 0.00808287},
    {"iteration": 4250001, "current_time_ms": 107220, "exploitability": 0.00804106},
    {"iteration": 4260001, "current_time_ms": 107568, "exploitability": 0.00804593},
    {"iteration": 4270001, "current_time_ms": 107892, "exploitability": 0.00806453},
    {"iteration": 4280001, "current_time_ms": 108213, "exploitability": 0.00806711},
    {"iteration": 4290001, "current_time_ms": 108573, "exploitability": 0.00805389},
    {"iteration": 4300001, "current_time_ms": 108904, "exploitability": 0.00802916},
    {"iteration": 4310001, "current_time_ms": 109234, "exploitability": 0.00800749},
    {"iteration": 4320001, "current_time_ms": 109553, "exploitability": 0.00800319},
    {"iteration": 4330001, "current_time_ms": 109933, "exploitability": 0.00801089},
    {"iteration": 4340001, "current_time_ms": 110265, "exploitability": 0.00802409},
    {"iteration": 4350001, "current_time_ms": 110613, "exploitability": 0.00803561},
    {"iteration": 4360001, "current_time_ms": 110953, "exploitability": 0.00802892},
    {"iteration": 4370001, "current_time_ms": 111286, "exploitability": 0.00800371},
    {"iteration": 4380001, "current_time_ms": 111472, "exploitability": 0.00797211},
    {"iteration": 4390001, "current_time_ms": 111654, "exploitability": 0.00793964},
    {"iteration": 4400001, "current_time_ms": 111840, "exploitability": 0.00792063},
    {"iteration": 4410001, "current_time_ms": 112024, "exploitability": 0.00790125},
    {"iteration": 4420001, "current_time_ms": 112202, "exploitability": 0.00788306},
    {"iteration": 4430001, "current_time_ms": 112382, "exploitability": 0.00787854},
    {"iteration": 4440001, "current_time_ms": 112557, "exploitability": 0.00787823},
    {"iteration": 4450001, "current_time_ms": 112735, "exploitability": 0.00788304},
    {"iteration": 4460001, "current_time_ms": 112930, "exploitability": 0.00791254},
    {"iteration": 4470001, "current_time_ms": 113118, "exploitability": 0.00793616},
    {"iteration": 4480001, "current_time_ms": 113301, "exploitability": 0.0079295},
    {"iteration": 4490001, "current_time_ms": 113482, "exploitability": 0.00793701},
    {"iteration": 4500001, "current_time_ms": 113666, "exploitability": 0.00792128},
    {"iteration": 4510001, "current_time_ms": 113843, "exploitability": 0.00789365},
    {"iteration": 4520001, "current_time_ms": 114025, "exploitability": 0.0078714},
    {"iteration": 4530001, "current_time_ms": 114217, "exploitability": 0.00786344},
    {"iteration": 4540001, "current_time_ms": 114405, "exploitability": 0.00786957},
    {"iteration": 4550001, "current_time_ms": 114594, "exploitability": 0.00788467},
    {"iteration": 4560001, "current_time_ms": 114778, "exploitability": 0.00791507},
    {"iteration": 4570001, "current_time_ms": 114960, "exploitability": 0.00792913},
    {"iteration": 4580001, "current_time_ms": 115138, "exploitability": 0.00790391},
    {"iteration": 4590001, "current_time_ms": 115319, "exploitability": 0.00787472},
    {"iteration": 4600001, "current_time_ms": 115514, "exploitability": 0.0078448},
    {"iteration": 4610001, "current_time_ms": 115700, "exploitability": 0.00782568},
    {"iteration": 4620001, "current_time_ms": 115891, "exploitability": 0.00782903},
    {"iteration": 4630001, "current_time_ms": 116079, "exploitability": 0.0078523},
    {"iteration": 4640001, "current_time_ms": 116260, "exploitability": 0.00787786},
    {"iteration": 4650001, "current_time_ms": 116453, "exploitability": 0.00789225},
    {"iteration": 4660001, "current_time_ms": 116633, "exploitability": 0.00789326},
    {"iteration": 4670001, "current_time_ms": 116819, "exploitability": 0.00787817},
    {"iteration": 4680001, "current_time_ms": 117000, "exploitability": 0.0078569},
    {"iteration": 4690001, "current_time_ms": 117184, "exploitability": 0.00782792},
    {"iteration": 4700001, "current_time_ms": 117366, "exploitability": 0.00780858},
    {"iteration": 4710001, "current_time_ms": 117548, "exploitability": 0.00781738},
    {"iteration": 4720001, "current_time_ms": 117734, "exploitability": 0.00784244},
    {"iteration": 4730001, "current_time_ms": 117926, "exploitability": 0.00784907},
    {"iteration": 4740001, "current_time_ms": 118112, "exploitability": 0.00780826},
    {"iteration": 4750001, "current_time_ms": 118292, "exploitability": 0.00773619},
    {"iteration": 4760001, "current_time_ms": 118473, "exploitability": 0.007671},
    {"iteration": 4770001, "current_time_ms": 118652, "exploitability": 0.00764372},
    {"iteration": 4780001, "current_time_ms": 118827, "exploitability": 0.00766081},
    {"iteration": 4790001, "current_time_ms": 119022, "exploitability": 0.00772155},
    {"iteration": 4800001, "current_time_ms": 119202, "exploitability": 0.00780165},
    {"iteration": 4810001, "current_time_ms": 119392, "exploitability": 0.00783726},
    {"iteration": 4820001, "current_time_ms": 119577, "exploitability": 0.00782959},
    {"iteration": 4830001, "current_time_ms": 119757, "exploitability": 0.00777345},
    {"iteration": 4840001, "current_time_ms": 119941, "exploitability": 0.00771095},
    {"iteration": 4850001, "current_time_ms": 120119, "exploitability": 0.007682},
    {"iteration": 4860001, "current_time_ms": 120302, "exploitability": 0.00768579},
    {"iteration": 4870001, "current_time_ms": 120486, "exploitability": 0.00768822},
    {"iteration": 4880001, "current_time_ms": 120663, "exploitability": 0.00767063},
    {"iteration": 4890001, "current_time_ms": 120852, "exploitability": 0.00765139},
    {"iteration": 4900001, "current_time_ms": 121132, "exploitability": 0.00761749},
    {"iteration": 4910001, "current_time_ms": 121465, "exploitability": 0.00759345},
    {"iteration": 4920001, "current_time_ms": 121866, "exploitability": 0.00758886},
    {"iteration": 4930001, "current_time_ms": 122206, "exploitability": 0.00760311},
    {"iteration": 4940001, "current_time_ms": 122559, "exploitability": 0.00762208},
    {"iteration": 4950001, "current_time_ms": 122891, "exploitability": 0.00764583},
    {"iteration": 4960001, "current_time_ms": 123231, "exploitability": 0.00762881},
    {"iteration": 4970001, "current_time_ms": 123602, "exploitability": 0.00759264},
    {"iteration": 4980001, "current_time_ms": 123872, "exploitability": 0.00755418},
    {"iteration": 4990001, "current_time_ms": 124165, "exploitability": 0.00753184},
    {"iteration": 5000001, "current_time_ms": 124486, "exploitability": 0.00753696},
  ]
}


==> plots/backup/ib__50_k10_uni_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 50,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 358, "exploitability": 0.0794927},
    {"iteration": 20001, "current_time_ms": 746, "exploitability": 0.0684515},
    {"iteration": 30001, "current_time_ms": 1156, "exploitability": 0.0618322},
    {"iteration": 40001, "current_time_ms": 1582, "exploitability": 0.0566563},
    {"iteration": 50001, "current_time_ms": 1929, "exploitability": 0.0491499},
    {"iteration": 60001, "current_time_ms": 2328, "exploitability": 0.0474014},
    {"iteration": 70001, "current_time_ms": 2639, "exploitability": 0.0434184},
    {"iteration": 80001, "current_time_ms": 3082, "exploitability": 0.0406998},
    {"iteration": 90001, "current_time_ms": 3400, "exploitability": 0.0381204},
    {"iteration": 100001, "current_time_ms": 3593, "exploitability": 0.0382369},
    {"iteration": 110001, "current_time_ms": 3779, "exploitability": 0.0372047},
    {"iteration": 120001, "current_time_ms": 3958, "exploitability": 0.0353666},
    {"iteration": 130001, "current_time_ms": 4147, "exploitability": 0.0331127},
    {"iteration": 140001, "current_time_ms": 4328, "exploitability": 0.0333606},
    {"iteration": 150001, "current_time_ms": 4515, "exploitability": 0.0316221},
    {"iteration": 160001, "current_time_ms": 4696, "exploitability": 0.0315599},
    {"iteration": 170001, "current_time_ms": 4874, "exploitability": 0.0311596},
    {"iteration": 180001, "current_time_ms": 5075, "exploitability": 0.0298784},
    {"iteration": 190001, "current_time_ms": 5261, "exploitability": 0.0289618},
    {"iteration": 200001, "current_time_ms": 5443, "exploitability": 0.0283389},
    {"iteration": 210001, "current_time_ms": 5627, "exploitability": 0.0281129},
    {"iteration": 220001, "current_time_ms": 5803, "exploitability": 0.0272934},
    {"iteration": 230001, "current_time_ms": 5983, "exploitability": 0.0275719},
    {"iteration": 240001, "current_time_ms": 6165, "exploitability": 0.0265666},
    {"iteration": 250001, "current_time_ms": 6359, "exploitability": 0.0265325},
    {"iteration": 260001, "current_time_ms": 6555, "exploitability": 0.026249},
    {"iteration": 270001, "current_time_ms": 6744, "exploitability": 0.0256598},
    {"iteration": 280001, "current_time_ms": 6961, "exploitability": 0.0260471},
    {"iteration": 290001, "current_time_ms": 7189, "exploitability": 0.0244851},
    {"iteration": 300001, "current_time_ms": 7384, "exploitability": 0.0253567},
    {"iteration": 310001, "current_time_ms": 7582, "exploitability": 0.023775},
    {"iteration": 320001, "current_time_ms": 7764, "exploitability": 0.0245271},
    {"iteration": 330001, "current_time_ms": 7947, "exploitability": 0.024159},
    {"iteration": 340001, "current_time_ms": 8131, "exploitability": 0.0237013},
    {"iteration": 350001, "current_time_ms": 8307, "exploitability": 0.0235775},
    {"iteration": 360001, "current_time_ms": 8494, "exploitability": 0.0226984},
    {"iteration": 370001, "current_time_ms": 8678, "exploitability": 0.0230302},
    {"iteration": 380001, "current_time_ms": 8857, "exploitability": 0.0223033},
    {"iteration": 390001, "current_time_ms": 9034, "exploitability": 0.0219291},
    {"iteration": 400001, "current_time_ms": 9216, "exploitability": 0.0216889},
    {"iteration": 410001, "current_time_ms": 9394, "exploitability": 0.0212857},
    {"iteration": 420001, "current_time_ms": 9576, "exploitability": 0.021297},
    {"iteration": 430001, "current_time_ms": 9741, "exploitability": 0.0207014},
    {"iteration": 440001, "current_time_ms": 9905, "exploitability": 0.0206598},
    {"iteration": 450001, "current_time_ms": 10067, "exploitability": 0.0209851},
    {"iteration": 460001, "current_time_ms": 10242, "exploitability": 0.0203428},
    {"iteration": 470001, "current_time_ms": 10422, "exploitability": 0.0205119},
    {"iteration": 480001, "current_time_ms": 10599, "exploitability": 0.0202255},
    {"iteration": 490001, "current_time_ms": 10780, "exploitability": 0.0195375},
    {"iteration": 500001, "current_time_ms": 10956, "exploitability": 0.0202912},
    {"iteration": 510001, "current_time_ms": 11139, "exploitability": 0.0199404},
    {"iteration": 520001, "current_time_ms": 11321, "exploitability": 0.0196695},
    {"iteration": 530001, "current_time_ms": 11498, "exploitability": 0.0197243},
    {"iteration": 540001, "current_time_ms": 11682, "exploitability": 0.018665},
    {"iteration": 550001, "current_time_ms": 11860, "exploitability": 0.0190231},
    {"iteration": 560001, "current_time_ms": 12046, "exploitability": 0.019128},
    {"iteration": 570001, "current_time_ms": 12227, "exploitability": 0.0187281},
    {"iteration": 580001, "current_time_ms": 12403, "exploitability": 0.0188627},
    {"iteration": 590001, "current_time_ms": 12588, "exploitability": 0.018683},
    {"iteration": 600001, "current_time_ms": 12763, "exploitability": 0.0182518},
    {"iteration": 610001, "current_time_ms": 12948, "exploitability": 0.0180656},
    {"iteration": 620001, "current_time_ms": 13120, "exploitability": 0.018268},
    {"iteration": 630001, "current_time_ms": 13309, "exploitability": 0.0175467},
    {"iteration": 640001, "current_time_ms": 13492, "exploitability": 0.0176732},
    {"iteration": 650001, "current_time_ms": 13677, "exploitability": 0.0181896},
    {"iteration": 660001, "current_time_ms": 13864, "exploitability": 0.0174841},
    {"iteration": 670001, "current_time_ms": 14041, "exploitability": 0.017285},
    {"iteration": 680001, "current_time_ms": 14216, "exploitability": 0.0176416},
    {"iteration": 690001, "current_time_ms": 14396, "exploitability": 0.0173209},
    {"iteration": 700001, "current_time_ms": 14576, "exploitability": 0.0171078},
    {"iteration": 710001, "current_time_ms": 14751, "exploitability": 0.0174023},
    {"iteration": 720001, "current_time_ms": 14924, "exploitability": 0.0172667},
    {"iteration": 730001, "current_time_ms": 15225, "exploitability": 0.0164812},
    {"iteration": 740001, "current_time_ms": 15590, "exploitability": 0.0164716},
    {"iteration": 750001, "current_time_ms": 15912, "exploitability": 0.0168728},
    {"iteration": 760001, "current_time_ms": 16223, "exploitability": 0.0164512},
    {"iteration": 770001, "current_time_ms": 16601, "exploitability": 0.0162519},
    {"iteration": 780001, "current_time_ms": 16933, "exploitability": 0.0162385},
    {"iteration": 790001, "current_time_ms": 17284, "exploitability": 0.0162204},
    {"iteration": 800001, "current_time_ms": 17610, "exploitability": 0.016366},
    {"iteration": 810001, "current_time_ms": 17974, "exploitability": 0.0161721},
    {"iteration": 820001, "current_time_ms": 18312, "exploitability": 0.0159454},
    {"iteration": 830001, "current_time_ms": 18664, "exploitability": 0.0160895},
    {"iteration": 840001, "current_time_ms": 18870, "exploitability": 0.0161853},
    {"iteration": 850001, "current_time_ms": 19075, "exploitability": 0.0157448},
    {"iteration": 860001, "current_time_ms": 19260, "exploitability": 0.0155897},
    {"iteration": 870001, "current_time_ms": 19450, "exploitability": 0.0158529},
    {"iteration": 880001, "current_time_ms": 19629, "exploitability": 0.0159937},
    {"iteration": 890001, "current_time_ms": 19811, "exploitability": 0.0155779},
    {"iteration": 900001, "current_time_ms": 20000, "exploitability": 0.0150775},
    {"iteration": 910001, "current_time_ms": 20189, "exploitability": 0.0154944},
    {"iteration": 920001, "current_time_ms": 20364, "exploitability": 0.0157002},
    {"iteration": 930001, "current_time_ms": 20546, "exploitability": 0.0152997},
    {"iteration": 940001, "current_time_ms": 20713, "exploitability": 0.015551},
    {"iteration": 950001, "current_time_ms": 20876, "exploitability": 0.0156684},
    {"iteration": 960001, "current_time_ms": 21036, "exploitability": 0.0154021},
    {"iteration": 970001, "current_time_ms": 21201, "exploitability": 0.0152083},
    {"iteration": 980001, "current_time_ms": 21376, "exploitability": 0.0152359},
    {"iteration": 990001, "current_time_ms": 21548, "exploitability": 0.01534},
    {"iteration": 1000001, "current_time_ms": 21726, "exploitability": 0.0153548},
    {"iteration": 1010001, "current_time_ms": 21910, "exploitability": 0.015262},
    {"iteration": 1020001, "current_time_ms": 22086, "exploitability": 0.0151095},
    {"iteration": 1030001, "current_time_ms": 22265, "exploitability": 0.0151828},
    {"iteration": 1040001, "current_time_ms": 22441, "exploitability": 0.0152561},
    {"iteration": 1050001, "current_time_ms": 22627, "exploitability": 0.0150222},
    {"iteration": 1060001, "current_time_ms": 22805, "exploitability": 0.0147521},
    {"iteration": 1070001, "current_time_ms": 22995, "exploitability": 0.0148835},
    {"iteration": 1080001, "current_time_ms": 23172, "exploitability": 0.015101},
    {"iteration": 1090001, "current_time_ms": 23345, "exploitability": 0.014948},
    {"iteration": 1100001, "current_time_ms": 23529, "exploitability": 0.0145708},
    {"iteration": 1110001, "current_time_ms": 23714, "exploitability": 0.0144915},
    {"iteration": 1120001, "current_time_ms": 23894, "exploitability": 0.0149015},
    {"iteration": 1130001, "current_time_ms": 24067, "exploitability": 0.0148865},
    {"iteration": 1140001, "current_time_ms": 24247, "exploitability": 0.0146503},
    {"iteration": 1150001, "current_time_ms": 24476, "exploitability": 0.0144958},
    {"iteration": 1160001, "current_time_ms": 24680, "exploitability": 0.0146193},
    {"iteration": 1170001, "current_time_ms": 24871, "exploitability": 0.014621},
    {"iteration": 1180001, "current_time_ms": 25066, "exploitability": 0.0144403},
    {"iteration": 1190001, "current_time_ms": 25248, "exploitability": 0.0142945},
    {"iteration": 1200001, "current_time_ms": 25433, "exploitability": 0.0142539},
    {"iteration": 1210001, "current_time_ms": 25622, "exploitability": 0.0144248},
    {"iteration": 1220001, "current_time_ms": 25942, "exploitability": 0.0145083},
    {"iteration": 1230001, "current_time_ms": 26353, "exploitability": 0.0143293},
    {"iteration": 1240001, "current_time_ms": 26709, "exploitability": 0.0141656},
    {"iteration": 1250001, "current_time_ms": 27022, "exploitability": 0.0141717},
    {"iteration": 1260001, "current_time_ms": 27346, "exploitability": 0.0139139},
    {"iteration": 1270001, "current_time_ms": 27699, "exploitability": 0.0136673},
    {"iteration": 1280001, "current_time_ms": 28034, "exploitability": 0.0138694},
    {"iteration": 1290001, "current_time_ms": 28350, "exploitability": 0.0139314},
    {"iteration": 1300001, "current_time_ms": 28717, "exploitability": 0.0136194},
    {"iteration": 1310001, "current_time_ms": 29044, "exploitability": 0.0134189},
    {"iteration": 1320001, "current_time_ms": 29396, "exploitability": 0.0135397},
    {"iteration": 1330001, "current_time_ms": 29836, "exploitability": 0.0138292},
    {"iteration": 1340001, "current_time_ms": 30180, "exploitability": 0.0137017},
    {"iteration": 1350001, "current_time_ms": 30536, "exploitability": 0.0133674},
    {"iteration": 1360001, "current_time_ms": 30958, "exploitability": 0.013213},
    {"iteration": 1370001, "current_time_ms": 31150, "exploitability": 0.0135321},
    {"iteration": 1380001, "current_time_ms": 31351, "exploitability": 0.0136605},
    {"iteration": 1390001, "current_time_ms": 31593, "exploitability": 0.0132784},
    {"iteration": 1400001, "current_time_ms": 31921, "exploitability": 0.0130936},
    {"iteration": 1410001, "current_time_ms": 32284, "exploitability": 0.0132459},
    {"iteration": 1420001, "current_time_ms": 32702, "exploitability": 0.0133873},
    {"iteration": 1430001, "current_time_ms": 33043, "exploitability": 0.0134078},
    {"iteration": 1440001, "current_time_ms": 33392, "exploitability": 0.0132876},
    {"iteration": 1450001, "current_time_ms": 33772, "exploitability": 0.0129933},
    {"iteration": 1460001, "current_time_ms": 34091, "exploitability": 0.0128668},
    {"iteration": 1470001, "current_time_ms": 34426, "exploitability": 0.0131208},
    {"iteration": 1480001, "current_time_ms": 34746, "exploitability": 0.0131243},
    {"iteration": 1490001, "current_time_ms": 35069, "exploitability": 0.0128988},
    {"iteration": 1500001, "current_time_ms": 35464, "exploitability": 0.0127496},
    {"iteration": 1510001, "current_time_ms": 35873, "exploitability": 0.0127627},
    {"iteration": 1520001, "current_time_ms": 36241, "exploitability": 0.0130628},
    {"iteration": 1530001, "current_time_ms": 36560, "exploitability": 0.0130155},
    {"iteration": 1540001, "current_time_ms": 36913, "exploitability": 0.0126988},
    {"iteration": 1550001, "current_time_ms": 37224, "exploitability": 0.0125177},
    {"iteration": 1560001, "current_time_ms": 37570, "exploitability": 0.0126608},
    {"iteration": 1570001, "current_time_ms": 37867, "exploitability": 0.0128335},
    {"iteration": 1580001, "current_time_ms": 38236, "exploitability": 0.0127378},
    {"iteration": 1590001, "current_time_ms": 38716, "exploitability": 0.0125986},
    {"iteration": 1600001, "current_time_ms": 39013, "exploitability": 0.0126031},
    {"iteration": 1610001, "current_time_ms": 39205, "exploitability": 0.0126553},
    {"iteration": 1620001, "current_time_ms": 39387, "exploitability": 0.0125656},
    {"iteration": 1630001, "current_time_ms": 39571, "exploitability": 0.0125627},
    {"iteration": 1640001, "current_time_ms": 39750, "exploitability": 0.0125215},
    {"iteration": 1650001, "current_time_ms": 39925, "exploitability": 0.0124103},
    {"iteration": 1660001, "current_time_ms": 40121, "exploitability": 0.01234},
    {"iteration": 1670001, "current_time_ms": 40308, "exploitability": 0.0123951},
    {"iteration": 1680001, "current_time_ms": 40490, "exploitability": 0.0124326},
    {"iteration": 1690001, "current_time_ms": 40678, "exploitability": 0.0124184},
    {"iteration": 1700001, "current_time_ms": 40860, "exploitability": 0.0122967},
    {"iteration": 1710001, "current_time_ms": 41043, "exploitability": 0.0121472},
    {"iteration": 1720001, "current_time_ms": 41228, "exploitability": 0.0120948},
    {"iteration": 1730001, "current_time_ms": 41402, "exploitability": 0.0121805},
    {"iteration": 1740001, "current_time_ms": 41593, "exploitability": 0.0121545},
    {"iteration": 1750001, "current_time_ms": 41779, "exploitability": 0.0121151},
    {"iteration": 1760001, "current_time_ms": 41960, "exploitability": 0.0121434},
    {"iteration": 1770001, "current_time_ms": 42135, "exploitability": 0.0121124},
    {"iteration": 1780001, "current_time_ms": 42325, "exploitability": 0.0118945},
    {"iteration": 1790001, "current_time_ms": 42511, "exploitability": 0.0118199},
    {"iteration": 1800001, "current_time_ms": 42684, "exploitability": 0.012015},
    {"iteration": 1810001, "current_time_ms": 42866, "exploitability": 0.0121309},
    {"iteration": 1820001, "current_time_ms": 43060, "exploitability": 0.0119875},
    {"iteration": 1830001, "current_time_ms": 43249, "exploitability": 0.0116403},
    {"iteration": 1840001, "current_time_ms": 43427, "exploitability": 0.0114412},
    {"iteration": 1850001, "current_time_ms": 43609, "exploitability": 0.0115505},
    {"iteration": 1860001, "current_time_ms": 43792, "exploitability": 0.0119057},
    {"iteration": 1870001, "current_time_ms": 43975, "exploitability": 0.0119388},
    {"iteration": 1880001, "current_time_ms": 44148, "exploitability": 0.0117535},
    {"iteration": 1890001, "current_time_ms": 44339, "exploitability": 0.0115655},
    {"iteration": 1900001, "current_time_ms": 44524, "exploitability": 0.0115109},
    {"iteration": 1910001, "current_time_ms": 44703, "exploitability": 0.0116622},
    {"iteration": 1920001, "current_time_ms": 44876, "exploitability": 0.0118431},
    {"iteration": 1930001, "current_time_ms": 45058, "exploitability": 0.0116774},
    {"iteration": 1940001, "current_time_ms": 45239, "exploitability": 0.011397},
    {"iteration": 1950001, "current_time_ms": 45425, "exploitability": 0.0113441},
    {"iteration": 1960001, "current_time_ms": 45602, "exploitability": 0.0115621},
    {"iteration": 1970001, "current_time_ms": 45801, "exploitability": 0.0117178},
    {"iteration": 1980001, "current_time_ms": 45982, "exploitability": 0.0115346},
    {"iteration": 1990001, "current_time_ms": 46163, "exploitability": 0.0112266},
    {"iteration": 2000001, "current_time_ms": 46376, "exploitability": 0.0111309},
    {"iteration": 2010001, "current_time_ms": 46746, "exploitability": 0.011377},
    {"iteration": 2020001, "current_time_ms": 47087, "exploitability": 0.0115546},
    {"iteration": 2030001, "current_time_ms": 47459, "exploitability": 0.0115201},
    {"iteration": 2040001, "current_time_ms": 47885, "exploitability": 0.0113526},
    {"iteration": 2050001, "current_time_ms": 48314, "exploitability": 0.0112486},
    {"iteration": 2060001, "current_time_ms": 48681, "exploitability": 0.0112886},
    {"iteration": 2070001, "current_time_ms": 49036, "exploitability": 0.0114457},
    {"iteration": 2080001, "current_time_ms": 49381, "exploitability": 0.0114755},
    {"iteration": 2090001, "current_time_ms": 49811, "exploitability": 0.0113135},
    {"iteration": 2100001, "current_time_ms": 50210, "exploitability": 0.0111245},
    {"iteration": 2110001, "current_time_ms": 50606, "exploitability": 0.0110926},
    {"iteration": 2120001, "current_time_ms": 50941, "exploitability": 0.0112366},
    {"iteration": 2130001, "current_time_ms": 51311, "exploitability": 0.0113193},
    {"iteration": 2140001, "current_time_ms": 51657, "exploitability": 0.0112347},
    {"iteration": 2150001, "current_time_ms": 52026, "exploitability": 0.0110672},
    {"iteration": 2160001, "current_time_ms": 52393, "exploitability": 0.0109959},
    {"iteration": 2170001, "current_time_ms": 52734, "exploitability": 0.0110918},
    {"iteration": 2180001, "current_time_ms": 53075, "exploitability": 0.0111948},
    {"iteration": 2190001, "current_time_ms": 53461, "exploitability": 0.0110346},
    {"iteration": 2200001, "current_time_ms": 53796, "exploitability": 0.010752},
    {"iteration": 2210001, "current_time_ms": 54150, "exploitability": 0.010668},
    {"iteration": 2220001, "current_time_ms": 54531, "exploitability": 0.0108511},
    {"iteration": 2230001, "current_time_ms": 54848, "exploitability": 0.0110657},
    {"iteration": 2240001, "current_time_ms": 55230, "exploitability": 0.0110558},
    {"iteration": 2250001, "current_time_ms": 55647, "exploitability": 0.0109176},
    {"iteration": 2260001, "current_time_ms": 55976, "exploitability": 0.0107338},
    {"iteration": 2270001, "current_time_ms": 56376, "exploitability": 0.0106582},
    {"iteration": 2280001, "current_time_ms": 56761, "exploitability": 0.0107176},
    {"iteration": 2290001, "current_time_ms": 57152, "exploitability": 0.0108629},
    {"iteration": 2300001, "current_time_ms": 57562, "exploitability": 0.0109061},
    {"iteration": 2310001, "current_time_ms": 57971, "exploitability": 0.010802},
    {"iteration": 2320001, "current_time_ms": 58363, "exploitability": 0.010653},
    {"iteration": 2330001, "current_time_ms": 58710, "exploitability": 0.0105949},
    {"iteration": 2340001, "current_time_ms": 59076, "exploitability": 0.0106575},
    {"iteration": 2350001, "current_time_ms": 59419, "exploitability": 0.0107771},
    {"iteration": 2360001, "current_time_ms": 59780, "exploitability": 0.010821},
    {"iteration": 2370001, "current_time_ms": 60104, "exploitability": 0.0107319},
    {"iteration": 2380001, "current_time_ms": 60575, "exploitability": 0.0106059},
    {"iteration": 2390001, "current_time_ms": 60998, "exploitability": 0.0105585},
    {"iteration": 2400001, "current_time_ms": 61386, "exploitability": 0.0106053},
    {"iteration": 2410001, "current_time_ms": 61803, "exploitability": 0.0106942},
    {"iteration": 2420001, "current_time_ms": 62119, "exploitability": 0.0107385},
    {"iteration": 2430001, "current_time_ms": 62312, "exploitability": 0.0107368},
    {"iteration": 2440001, "current_time_ms": 62504, "exploitability": 0.0106744},
    {"iteration": 2450001, "current_time_ms": 62754, "exploitability": 0.0106147},
    {"iteration": 2460001, "current_time_ms": 63066, "exploitability": 0.0106218},
    {"iteration": 2470001, "current_time_ms": 63415, "exploitability": 0.0106868},
    {"iteration": 2480001, "current_time_ms": 63786, "exploitability": 0.0107247},
    {"iteration": 2490001, "current_time_ms": 64165, "exploitability": 0.0106514},
    {"iteration": 2500001, "current_time_ms": 64503, "exploitability": 0.0105209},
    {"iteration": 2510001, "current_time_ms": 64880, "exploitability": 0.0104827},
    {"iteration": 2520001, "current_time_ms": 65301, "exploitability": 0.0105524},
    {"iteration": 2530001, "current_time_ms": 65709, "exploitability": 0.0106592},
    {"iteration": 2540001, "current_time_ms": 66070, "exploitability": 0.0106925},
    {"iteration": 2550001, "current_time_ms": 66442, "exploitability": 0.0105889},
    {"iteration": 2560001, "current_time_ms": 66825, "exploitability": 0.0104557},
    {"iteration": 2570001, "current_time_ms": 67198, "exploitability": 0.0104386},
    {"iteration": 2580001, "current_time_ms": 67516, "exploitability": 0.0105675},
    {"iteration": 2590001, "current_time_ms": 67822, "exploitability": 0.0107187},
    {"iteration": 2600001, "current_time_ms": 68167, "exploitability": 0.0106704},
    {"iteration": 2610001, "current_time_ms": 68569, "exploitability": 0.0104485},
    {"iteration": 2620001, "current_time_ms": 68898, "exploitability": 0.0102613},
    {"iteration": 2630001, "current_time_ms": 69264, "exploitability": 0.010307},
    {"iteration": 2640001, "current_time_ms": 69617, "exploitability": 0.0105273},
    {"iteration": 2650001, "current_time_ms": 69946, "exploitability": 0.0106793},
    {"iteration": 2660001, "current_time_ms": 70302, "exploitability": 0.0106891},
    {"iteration": 2670001, "current_time_ms": 70488, "exploitability": 0.0106045},
    {"iteration": 2680001, "current_time_ms": 70672, "exploitability": 0.010477},
    {"iteration": 2690001, "current_time_ms": 70858, "exploitability": 0.0104257},
    {"iteration": 2700001, "current_time_ms": 71047, "exploitability": 0.0104543},
    {"iteration": 2710001, "current_time_ms": 71228, "exploitability": 0.0105668},
    {"iteration": 2720001, "current_time_ms": 71412, "exploitability": 0.0106361},
    {"iteration": 2730001, "current_time_ms": 71598, "exploitability": 0.0104818},
    {"iteration": 2740001, "current_time_ms": 71783, "exploitability": 0.0103264},
    {"iteration": 2750001, "current_time_ms": 71966, "exploitability": 0.010294},
    {"iteration": 2760001, "current_time_ms": 72146, "exploitability": 0.0103485},
    {"iteration": 2770001, "current_time_ms": 72329, "exploitability": 0.0104127},
    {"iteration": 2780001, "current_time_ms": 72507, "exploitability": 0.0104455},
    {"iteration": 2790001, "current_time_ms": 72695, "exploitability": 0.0104874},
    {"iteration": 2800001, "current_time_ms": 72873, "exploitability": 0.0105015},
    {"iteration": 2810001, "current_time_ms": 73050, "exploitability": 0.0104929},
    {"iteration": 2820001, "current_time_ms": 73229, "exploitability": 0.0104545},
    {"iteration": 2830001, "current_time_ms": 73406, "exploitability": 0.0103993},
    {"iteration": 2840001, "current_time_ms": 73599, "exploitability": 0.0103605},
    {"iteration": 2850001, "current_time_ms": 73781, "exploitability": 0.0103809},
    {"iteration": 2860001, "current_time_ms": 73960, "exploitability": 0.0103908},
    {"iteration": 2870001, "current_time_ms": 74136, "exploitability": 0.0103786},
    {"iteration": 2880001, "current_time_ms": 74315, "exploitability": 0.0103155},
    {"iteration": 2890001, "current_time_ms": 74501, "exploitability": 0.0102177},
    {"iteration": 2900001, "current_time_ms": 74689, "exploitability": 0.010146},
    {"iteration": 2910001, "current_time_ms": 74874, "exploitability": 0.0101483},
    {"iteration": 2920001, "current_time_ms": 75060, "exploitability": 0.0102675},
    {"iteration": 2930001, "current_time_ms": 75237, "exploitability": 0.0103483},
    {"iteration": 2940001, "current_time_ms": 75421, "exploitability": 0.010287},
    {"iteration": 2950001, "current_time_ms": 75612, "exploitability": 0.0101384},
    {"iteration": 2960001, "current_time_ms": 75800, "exploitability": 0.0100145},
    {"iteration": 2970001, "current_time_ms": 75977, "exploitability": 0.00999158},
    {"iteration": 2980001, "current_time_ms": 76171, "exploitability": 0.0100715},
    {"iteration": 2990001, "current_time_ms": 76350, "exploitability": 0.0101663},
    {"iteration": 3000001, "current_time_ms": 76535, "exploitability": 0.0101894},
    {"iteration": 3010001, "current_time_ms": 76716, "exploitability": 0.0101046},
    {"iteration": 3020001, "current_time_ms": 76894, "exploitability": 0.0099779},
    {"iteration": 3030001, "current_time_ms": 77073, "exploitability": 0.00987705},
    {"iteration": 3040001, "current_time_ms": 77266, "exploitability": 0.00988131},
    {"iteration": 3050001, "current_time_ms": 77447, "exploitability": 0.0100091},
    {"iteration": 3060001, "current_time_ms": 77632, "exploitability": 0.0101729},
    {"iteration": 3070001, "current_time_ms": 77814, "exploitability": 0.010241},
    {"iteration": 3080001, "current_time_ms": 78002, "exploitability": 0.0101439},
    {"iteration": 3090001, "current_time_ms": 78183, "exploitability": 0.00999263},
    {"iteration": 3100001, "current_time_ms": 78371, "exploitability": 0.00988859},
    {"iteration": 3110001, "current_time_ms": 78556, "exploitability": 0.00987624},
    {"iteration": 3120001, "current_time_ms": 78742, "exploitability": 0.00993917},
    {"iteration": 3130001, "current_time_ms": 78923, "exploitability": 0.010059},
    {"iteration": 3140001, "current_time_ms": 79105, "exploitability": 0.0101188},
    {"iteration": 3150001, "current_time_ms": 79282, "exploitability": 0.0100271},
    {"iteration": 3160001, "current_time_ms": 79468, "exploitability": 0.00985995},
    {"iteration": 3170001, "current_time_ms": 79650, "exploitability": 0.00975533},
    {"iteration": 3180001, "current_time_ms": 79931, "exploitability": 0.0097571},
    {"iteration": 3190001, "current_time_ms": 80263, "exploitability": 0.00985432},
    {"iteration": 3200001, "current_time_ms": 80632, "exploitability": 0.00996451},
    {"iteration": 3210001, "current_time_ms": 80971, "exploitability": 0.00997279},
    {"iteration": 3220001, "current_time_ms": 81295, "exploitability": 0.00988218},
    {"iteration": 3230001, "current_time_ms": 81674, "exploitability": 0.00973606},
    {"iteration": 3240001, "current_time_ms": 82016, "exploitability": 0.00966318},
    {"iteration": 3250001, "current_time_ms": 82363, "exploitability": 0.00973085},
    {"iteration": 3260001, "current_time_ms": 82703, "exploitability": 0.00984338},
    {"iteration": 3270001, "current_time_ms": 83050, "exploitability": 0.0098249},
    {"iteration": 3280001, "current_time_ms": 83408, "exploitability": 0.00970348},
    {"iteration": 3290001, "current_time_ms": 83734, "exploitability": 0.00956081},
    {"iteration": 3300001, "current_time_ms": 84087, "exploitability": 0.009496},
    {"iteration": 3310001, "current_time_ms": 84440, "exploitability": 0.00952759},
    {"iteration": 3320001, "current_time_ms": 84807, "exploitability": 0.00964544},
    {"iteration": 3330001, "current_time_ms": 85204, "exploitability": 0.00975461},
    {"iteration": 3340001, "current_time_ms": 85510, "exploitability": 0.00973164},
    {"iteration": 3350001, "current_time_ms": 85694, "exploitability": 0.00959096},
    {"iteration": 3360001, "current_time_ms": 85884, "exploitability": 0.00941483},
    {"iteration": 3370001, "current_time_ms": 86075, "exploitability": 0.00933522},
    {"iteration": 3380001, "current_time_ms": 86257, "exploitability": 0.00938671},
    {"iteration": 3390001, "current_time_ms": 86439, "exploitability": 0.0095169},
    {"iteration": 3400001, "current_time_ms": 86621, "exploitability": 0.00959143},
    {"iteration": 3410001, "current_time_ms": 86806, "exploitability": 0.00953703},
    {"iteration": 3420001, "current_time_ms": 86982, "exploitability": 0.00941471},
    {"iteration": 3430001, "current_time_ms": 87167, "exploitability": 0.00927444},
    {"iteration": 3440001, "current_time_ms": 87481, "exploitability": 0.00921981},
    {"iteration": 3450001, "current_time_ms": 87804, "exploitability": 0.00926641},
    {"iteration": 3460001, "current_time_ms": 88157, "exploitability": 0.00940005},
    {"iteration": 3470001, "current_time_ms": 88489, "exploitability": 0.00949921},
    {"iteration": 3480001, "current_time_ms": 88865, "exploitability": 0.00950304},
    {"iteration": 3490001, "current_time_ms": 89201, "exploitability": 0.00944582},
    {"iteration": 3500001, "current_time_ms": 89568, "exploitability": 0.00933836},
    {"iteration": 3510001, "current_time_ms": 89949, "exploitability": 0.00922991},
    {"iteration": 3520001, "current_time_ms": 90317, "exploitability": 0.00920353},
    {"iteration": 3530001, "current_time_ms": 90681, "exploitability": 0.00926312},
    {"iteration": 3540001, "current_time_ms": 91037, "exploitability": 0.00934322},
    {"iteration": 3550001, "current_time_ms": 91382, "exploitability": 0.00937947},
    {"iteration": 3560001, "current_time_ms": 91755, "exploitability": 0.00934638},
    {"iteration": 3570001, "current_time_ms": 92101, "exploitability": 0.00926915},
    {"iteration": 3580001, "current_time_ms": 92468, "exploitability": 0.0091602},
    {"iteration": 3590001, "current_time_ms": 92839, "exploitability": 0.00906576},
    {"iteration": 3600001, "current_time_ms": 93173, "exploitability": 0.00903529},
    {"iteration": 3610001, "current_time_ms": 93576, "exploitability": 0.00911125},
    {"iteration": 3620001, "current_time_ms": 93850, "exploitability": 0.00920769},
    {"iteration": 3630001, "current_time_ms": 94068, "exploitability": 0.00927302},
    {"iteration": 3640001, "current_time_ms": 94328, "exploitability": 0.00922754},
    {"iteration": 3650001, "current_time_ms": 94632, "exploitability": 0.0091174},
    {"iteration": 3660001, "current_time_ms": 94832, "exploitability": 0.00903242},
    {"iteration": 3670001, "current_time_ms": 95037, "exploitability": 0.00899276},
    {"iteration": 3680001, "current_time_ms": 95263, "exploitability": 0.00905337},
    {"iteration": 3690001, "current_time_ms": 95625, "exploitability": 0.00919018},
    {"iteration": 3700001, "current_time_ms": 95936, "exploitability": 0.00927165},
    {"iteration": 3710001, "current_time_ms": 96239, "exploitability": 0.00923136},
    {"iteration": 3720001, "current_time_ms": 96601, "exploitability": 0.00911614},
    {"iteration": 3730001, "current_time_ms": 96933, "exploitability": 0.00899873},
    {"iteration": 3740001, "current_time_ms": 97303, "exploitability": 0.00892007},
    {"iteration": 3750001, "current_time_ms": 97652, "exploitability": 0.00891755},
    {"iteration": 3760001, "current_time_ms": 97964, "exploitability": 0.00900759},
    {"iteration": 3770001, "current_time_ms": 98332, "exploitability": 0.00913691},
    {"iteration": 3780001, "current_time_ms": 98657, "exploitability": 0.00918708},
    {"iteration": 3790001, "current_time_ms": 99011, "exploitability": 0.00915513},
    {"iteration": 3800001, "current_time_ms": 99363, "exploitability": 0.00905111},
    {"iteration": 3810001, "current_time_ms": 99701, "exploitability": 0.00894205},
    {"iteration": 3820001, "current_time_ms": 100073, "exploitability": 0.00890821},
    {"iteration": 3830001, "current_time_ms": 100426, "exploitability": 0.00894075},
    {"iteration": 3840001, "current_time_ms": 100741, "exploitability": 0.00899638},
    {"iteration": 3850001, "current_time_ms": 101090, "exploitability": 0.00904883},
    {"iteration": 3860001, "current_time_ms": 101436, "exploitability": 0.00905929},
    {"iteration": 3870001, "current_time_ms": 101772, "exploitability": 0.00901146},
    {"iteration": 3880001, "current_time_ms": 102163, "exploitability": 0.00892121},
    {"iteration": 3890001, "current_time_ms": 102481, "exploitability": 0.0088765},
    {"iteration": 3900001, "current_time_ms": 102845, "exploitability": 0.00893631},
    {"iteration": 3910001, "current_time_ms": 103173, "exploitability": 0.00903425},
    {"iteration": 3920001, "current_time_ms": 103555, "exploitability": 0.00905933},
    {"iteration": 3930001, "current_time_ms": 103997, "exploitability": 0.00899818},
    {"iteration": 3940001, "current_time_ms": 104393, "exploitability": 0.00889726},
    {"iteration": 3950001, "current_time_ms": 104807, "exploitability": 0.00879586},
    {"iteration": 3960001, "current_time_ms": 105225, "exploitability": 0.0087563},
    {"iteration": 3970001, "current_time_ms": 105647, "exploitability": 0.00885158},
    {"iteration": 3980001, "current_time_ms": 105947, "exploitability": 0.00897266},
    {"iteration": 3990001, "current_time_ms": 106299, "exploitability": 0.00903423},
    {"iteration": 4000001, "current_time_ms": 106635, "exploitability": 0.00899414},
    {"iteration": 4010001, "current_time_ms": 107010, "exploitability": 0.00889029},
    {"iteration": 4020001, "current_time_ms": 107369, "exploitability": 0.00876677},
    {"iteration": 4030001, "current_time_ms": 107742, "exploitability": 0.00870103},
    {"iteration": 4040001, "current_time_ms": 108158, "exploitability": 0.00873312},
    {"iteration": 4050001, "current_time_ms": 108450, "exploitability": 0.00886882},
    {"iteration": 4060001, "current_time_ms": 108818, "exploitability": 0.00898452},
    {"iteration": 4070001, "current_time_ms": 109168, "exploitability": 0.00897732},
    {"iteration": 4080001, "current_time_ms": 109508, "exploitability": 0.00889606},
    {"iteration": 4090001, "current_time_ms": 109871, "exploitability": 0.00880699},
    {"iteration": 4100001, "current_time_ms": 110249, "exploitability": 0.00874699},
    {"iteration": 4110001, "current_time_ms": 110588, "exploitability": 0.00872642},
    {"iteration": 4120001, "current_time_ms": 110806, "exploitability": 0.00875534},
    {"iteration": 4130001, "current_time_ms": 110988, "exploitability": 0.00883238},
    {"iteration": 4140001, "current_time_ms": 111177, "exploitability": 0.00888819},
    {"iteration": 4150001, "current_time_ms": 111365, "exploitability": 0.00886399},
    {"iteration": 4160001, "current_time_ms": 111552, "exploitability": 0.00876906},
    {"iteration": 4170001, "current_time_ms": 111729, "exploitability": 0.00866814},
    {"iteration": 4180001, "current_time_ms": 111922, "exploitability": 0.00859644},
    {"iteration": 4190001, "current_time_ms": 112107, "exploitability": 0.00859923},
    {"iteration": 4200001, "current_time_ms": 112291, "exploitability": 0.00866733},
    {"iteration": 4210001, "current_time_ms": 112467, "exploitability": 0.00880331},
    {"iteration": 4220001, "current_time_ms": 112659, "exploitability": 0.00885057},
    {"iteration": 4230001, "current_time_ms": 112840, "exploitability": 0.00879826},
    {"iteration": 4240001, "current_time_ms": 113032, "exploitability": 0.00871466},
    {"iteration": 4250001, "current_time_ms": 113216, "exploitability": 0.00861338},
    {"iteration": 4260001, "current_time_ms": 113404, "exploitability": 0.0085411},
    {"iteration": 4270001, "current_time_ms": 113587, "exploitability": 0.00855128},
    {"iteration": 4280001, "current_time_ms": 113768, "exploitability": 0.00861584},
    {"iteration": 4290001, "current_time_ms": 113942, "exploitability": 0.00871219},
    {"iteration": 4300001, "current_time_ms": 114128, "exploitability": 0.00875384},
    {"iteration": 4310001, "current_time_ms": 114313, "exploitability": 0.00873557},
    {"iteration": 4320001, "current_time_ms": 114498, "exploitability": 0.00867551},
    {"iteration": 4330001, "current_time_ms": 114688, "exploitability": 0.00858164},
    {"iteration": 4340001, "current_time_ms": 114872, "exploitability": 0.00850962},
    {"iteration": 4350001, "current_time_ms": 115061, "exploitability": 0.00851417},
    {"iteration": 4360001, "current_time_ms": 115243, "exploitability": 0.00857889},
    {"iteration": 4370001, "current_time_ms": 115426, "exploitability": 0.00865116},
    {"iteration": 4380001, "current_time_ms": 115611, "exploitability": 0.00869029},
    {"iteration": 4390001, "current_time_ms": 115801, "exploitability": 0.00869317},
    {"iteration": 4400001, "current_time_ms": 115988, "exploitability": 0.00864063},
    {"iteration": 4410001, "current_time_ms": 116174, "exploitability": 0.00854309},
    {"iteration": 4420001, "current_time_ms": 116365, "exploitability": 0.00845006},
    {"iteration": 4430001, "current_time_ms": 116544, "exploitability": 0.00842747},
    {"iteration": 4440001, "current_time_ms": 116728, "exploitability": 0.00849061},
    {"iteration": 4450001, "current_time_ms": 116911, "exploitability": 0.00858744},
    {"iteration": 4460001, "current_time_ms": 117100, "exploitability": 0.00865379},
    {"iteration": 4470001, "current_time_ms": 117291, "exploitability": 0.00866107},
    {"iteration": 4480001, "current_time_ms": 117474, "exploitability": 0.00861275},
    {"iteration": 4490001, "current_time_ms": 117656, "exploitability": 0.00854192},
    {"iteration": 4500001, "current_time_ms": 117843, "exploitability": 0.00848407},
    {"iteration": 4510001, "current_time_ms": 118027, "exploitability": 0.0085131},
    {"iteration": 4520001, "current_time_ms": 118211, "exploitability": 0.00859946},
    {"iteration": 4530001, "current_time_ms": 118387, "exploitability": 0.00865216},
    {"iteration": 4540001, "current_time_ms": 118573, "exploitability": 0.00863887},
    {"iteration": 4550001, "current_time_ms": 118756, "exploitability": 0.0085952},
    {"iteration": 4560001, "current_time_ms": 118951, "exploitability": 0.00855347},
    {"iteration": 4570001, "current_time_ms": 119139, "exploitability": 0.0085116},
    {"iteration": 4580001, "current_time_ms": 119355, "exploitability": 0.00849515},
    {"iteration": 4590001, "current_time_ms": 119726, "exploitability": 0.00852057},
    {"iteration": 4600001, "current_time_ms": 120056, "exploitability": 0.00856558},
    {"iteration": 4610001, "current_time_ms": 120423, "exploitability": 0.00858018},
    {"iteration": 4620001, "current_time_ms": 120751, "exploitability": 0.0085355},
    {"iteration": 4630001, "current_time_ms": 121141, "exploitability": 0.00846024},
    {"iteration": 4640001, "current_time_ms": 121489, "exploitability": 0.00839777},
    {"iteration": 4650001, "current_time_ms": 121820, "exploitability": 0.00838674},
    {"iteration": 4660001, "current_time_ms": 122180, "exploitability": 0.00842072},
    {"iteration": 4670001, "current_time_ms": 122542, "exploitability": 0.00849193},
    {"iteration": 4680001, "current_time_ms": 122871, "exploitability": 0.00852658},
    {"iteration": 4690001, "current_time_ms": 123236, "exploitability": 0.00847067},
    {"iteration": 4700001, "current_time_ms": 123558, "exploitability": 0.00837769},
    {"iteration": 4710001, "current_time_ms": 123909, "exploitability": 0.00829012},
    {"iteration": 4720001, "current_time_ms": 124248, "exploitability": 0.00822716},
    {"iteration": 4730001, "current_time_ms": 124596, "exploitability": 0.00822879},
    {"iteration": 4740001, "current_time_ms": 124929, "exploitability": 0.00830584},
    {"iteration": 4750001, "current_time_ms": 125248, "exploitability": 0.00839},
    {"iteration": 4760001, "current_time_ms": 125638, "exploitability": 0.00842382},
    {"iteration": 4770001, "current_time_ms": 125968, "exploitability": 0.00841691},
    {"iteration": 4780001, "current_time_ms": 126334, "exploitability": 0.00836175},
    {"iteration": 4790001, "current_time_ms": 126712, "exploitability": 0.00827282},
    {"iteration": 4800001, "current_time_ms": 127065, "exploitability": 0.00819734},
    {"iteration": 4810001, "current_time_ms": 127428, "exploitability": 0.00816945},
    {"iteration": 4820001, "current_time_ms": 127762, "exploitability": 0.00820087},
    {"iteration": 4830001, "current_time_ms": 128136, "exploitability": 0.00827431},
    {"iteration": 4840001, "current_time_ms": 128464, "exploitability": 0.00836622},
    {"iteration": 4850001, "current_time_ms": 128818, "exploitability": 0.00839656},
    {"iteration": 4860001, "current_time_ms": 129155, "exploitability": 0.00837391},
    {"iteration": 4870001, "current_time_ms": 129616, "exploitability": 0.00831358},
    {"iteration": 4880001, "current_time_ms": 129958, "exploitability": 0.00822266},
    {"iteration": 4890001, "current_time_ms": 130359, "exploitability": 0.00814494},
    {"iteration": 4900001, "current_time_ms": 130700, "exploitability": 0.00811999},
    {"iteration": 4910001, "current_time_ms": 131060, "exploitability": 0.0081506},
    {"iteration": 4920001, "current_time_ms": 131391, "exploitability": 0.00822482},
    {"iteration": 4930001, "current_time_ms": 131767, "exploitability": 0.00829151},
    {"iteration": 4940001, "current_time_ms": 132088, "exploitability": 0.00831739},
    {"iteration": 4950001, "current_time_ms": 132422, "exploitability": 0.00830892},
    {"iteration": 4960001, "current_time_ms": 132803, "exploitability": 0.00825684},
    {"iteration": 4970001, "current_time_ms": 133152, "exploitability": 0.00817725},
    {"iteration": 4980001, "current_time_ms": 133491, "exploitability": 0.00811131},
    {"iteration": 4990001, "current_time_ms": 133841, "exploitability": 0.00810594},
    {"iteration": 5000001, "current_time_ms": 134178, "exploitability": 0.00815392},
    {"iteration": 5010001, "current_time_ms": 134525, "exploitability": 0.00824176},
    {"iteration": 5020001, "current_time_ms": 134823, "exploitability": 0.00828521},
    {"iteration": 5030001, "current_time_ms": 135187, "exploitability": 0.00825917},
    {"iteration": 5040001, "current_time_ms": 135536, "exploitability": 0.00820305},
    {"iteration": 5050001, "current_time_ms": 135910, "exploitability": 0.00813006},
    {"iteration": 5060001, "current_time_ms": 136256, "exploitability": 0.00807722},
    {"iteration": 5070001, "current_time_ms": 136601, "exploitability": 0.008089},
    {"iteration": 5080001, "current_time_ms": 136929, "exploitability": 0.00814986},
    {"iteration": 5090001, "current_time_ms": 137155, "exploitability": 0.00820951},
    {"iteration": 5100001, "current_time_ms": 137337, "exploitability": 0.00823917},
    {"iteration": 5110001, "current_time_ms": 137532, "exploitability": 0.00822294},
    {"iteration": 5120001, "current_time_ms": 137898, "exploitability": 0.00818705},
    {"iteration": 5130001, "current_time_ms": 138254, "exploitability": 0.00816487},
    {"iteration": 5140001, "current_time_ms": 138577, "exploitability": 0.00814958},
    {"iteration": 5150001, "current_time_ms": 138907, "exploitability": 0.00813929},
    {"iteration": 5160001, "current_time_ms": 139233, "exploitability": 0.00814832},
    {"iteration": 5170001, "current_time_ms": 139660, "exploitability": 0.00818754},
    {"iteration": 5180001, "current_time_ms": 140053, "exploitability": 0.00823228},
    {"iteration": 5190001, "current_time_ms": 140438, "exploitability": 0.00822537},
    {"iteration": 5200001, "current_time_ms": 140844, "exploitability": 0.00817631},
    {"iteration": 5210001, "current_time_ms": 141233, "exploitability": 0.00811489},
    {"iteration": 5220001, "current_time_ms": 141643, "exploitability": 0.00806171},
    {"iteration": 5230001, "current_time_ms": 141955, "exploitability": 0.00804438},
    {"iteration": 5240001, "current_time_ms": 142254, "exploitability": 0.00805345},
    {"iteration": 5250001, "current_time_ms": 142596, "exploitability": 0.00809832},
    {"iteration": 5260001, "current_time_ms": 142919, "exploitability": 0.00815992},
    {"iteration": 5270001, "current_time_ms": 143292, "exploitability": 0.00819498},
    {"iteration": 5280001, "current_time_ms": 143646, "exploitability": 0.00815186},
    {"iteration": 5290001, "current_time_ms": 144007, "exploitability": 0.00808211},
    {"iteration": 5300001, "current_time_ms": 144347, "exploitability": 0.00800024},
    {"iteration": 5310001, "current_time_ms": 144721, "exploitability": 0.00793719},
    {"iteration": 5320001, "current_time_ms": 145047, "exploitability": 0.00792207},
    {"iteration": 5330001, "current_time_ms": 145457, "exploitability": 0.0079633},
    {"iteration": 5340001, "current_time_ms": 145914, "exploitability": 0.00805072},
    {"iteration": 5350001, "current_time_ms": 146322, "exploitability": 0.00809678},
    {"iteration": 5360001, "current_time_ms": 146721, "exploitability": 0.00807266},
    {"iteration": 5370001, "current_time_ms": 147098, "exploitability": 0.00798214},
    {"iteration": 5380001, "current_time_ms": 147471, "exploitability": 0.00789064},
    {"iteration": 5390001, "current_time_ms": 147794, "exploitability": 0.00783616},
    {"iteration": 5400001, "current_time_ms": 148111, "exploitability": 0.0078322},
    {"iteration": 5410001, "current_time_ms": 148459, "exploitability": 0.00787409},
    {"iteration": 5420001, "current_time_ms": 148786, "exploitability": 0.00796305},
    {"iteration": 5430001, "current_time_ms": 149122, "exploitability": 0.00803465},
    {"iteration": 5440001, "current_time_ms": 149509, "exploitability": 0.00805763},
    {"iteration": 5450001, "current_time_ms": 149835, "exploitability": 0.00802189},
    {"iteration": 5460001, "current_time_ms": 150204, "exploitability": 0.00794535},
    {"iteration": 5470001, "current_time_ms": 150520, "exploitability": 0.00787651},
    {"iteration": 5480001, "current_time_ms": 150907, "exploitability": 0.0078408},
    {"iteration": 5490001, "current_time_ms": 151257, "exploitability": 0.00783219},
    {"iteration": 5500001, "current_time_ms": 151592, "exploitability": 0.0078712},
    {"iteration": 5510001, "current_time_ms": 151962, "exploitability": 0.00793377},
    {"iteration": 5520001, "current_time_ms": 152287, "exploitability": 0.00797364},
    {"iteration": 5530001, "current_time_ms": 152628, "exploitability": 0.00797661},
    {"iteration": 5540001, "current_time_ms": 152996, "exploitability": 0.00795674},
    {"iteration": 5550001, "current_time_ms": 153347, "exploitability": 0.00791754},
    {"iteration": 5560001, "current_time_ms": 153721, "exploitability": 0.00786722},
    {"iteration": 5570001, "current_time_ms": 154043, "exploitability": 0.00783239},
    {"iteration": 5580001, "current_time_ms": 154387, "exploitability": 0.00783497},
    {"iteration": 5590001, "current_time_ms": 154731, "exploitability": 0.00785665},
    {"iteration": 5600001, "current_time_ms": 155076, "exploitability": 0.00788643},
    {"iteration": 5610001, "current_time_ms": 155449, "exploitability": 0.00790519},
    {"iteration": 5620001, "current_time_ms": 155781, "exploitability": 0.00792038},
    {"iteration": 5630001, "current_time_ms": 156152, "exploitability": 0.00793779},
    {"iteration": 5640001, "current_time_ms": 156508, "exploitability": 0.00794155},
    {"iteration": 5650001, "current_time_ms": 156846, "exploitability": 0.00792433},
    {"iteration": 5660001, "current_time_ms": 157201, "exploitability": 0.00792528},
    {"iteration": 5670001, "current_time_ms": 157519, "exploitability": 0.00792479},
    {"iteration": 5680001, "current_time_ms": 157863, "exploitability": 0.00791185},
    {"iteration": 5690001, "current_time_ms": 158211, "exploitability": 0.00788859},
    {"iteration": 5700001, "current_time_ms": 158559, "exploitability": 0.00786303},
    {"iteration": 5710001, "current_time_ms": 158904, "exploitability": 0.00784002},
    {"iteration": 5720001, "current_time_ms": 159253, "exploitability": 0.00782176},
    {"iteration": 5730001, "current_time_ms": 159625, "exploitability": 0.00782659},
    {"iteration": 5740001, "current_time_ms": 159937, "exploitability": 0.00785507},
    {"iteration": 5750001, "current_time_ms": 160294, "exploitability": 0.00789216},
    {"iteration": 5760001, "current_time_ms": 160508, "exploitability": 0.00789679},
    {"iteration": 5770001, "current_time_ms": 160686, "exploitability": 0.00788984},
    {"iteration": 5780001, "current_time_ms": 160863, "exploitability": 0.00786753},
    {"iteration": 5790001, "current_time_ms": 161065, "exploitability": 0.00782891},
    {"iteration": 5800001, "current_time_ms": 161242, "exploitability": 0.00779099},
    {"iteration": 5810001, "current_time_ms": 161433, "exploitability": 0.00776284},
    {"iteration": 5820001, "current_time_ms": 161648, "exploitability": 0.00775778},
    {"iteration": 5830001, "current_time_ms": 161875, "exploitability": 0.00776766},
    {"iteration": 5840001, "current_time_ms": 162093, "exploitability": 0.00778774},
    {"iteration": 5850001, "current_time_ms": 162279, "exploitability": 0.00779497},
    {"iteration": 5860001, "current_time_ms": 162454, "exploitability": 0.00778725},
    {"iteration": 5870001, "current_time_ms": 162639, "exploitability": 0.00776195},
    {"iteration": 5880001, "current_time_ms": 162820, "exploitability": 0.00772254},
    {"iteration": 5890001, "current_time_ms": 163008, "exploitability": 0.00768623},
    {"iteration": 5900001, "current_time_ms": 163192, "exploitability": 0.0076547},
    {"iteration": 5910001, "current_time_ms": 163381, "exploitability": 0.00764959},
    {"iteration": 5920001, "current_time_ms": 163560, "exploitability": 0.00767734},
    {"iteration": 5930001, "current_time_ms": 163751, "exploitability": 0.00770325},
    {"iteration": 5940001, "current_time_ms": 163933, "exploitability": 0.00772419},
    {"iteration": 5950001, "current_time_ms": 164117, "exploitability": 0.00775709},
    {"iteration": 5960001, "current_time_ms": 164295, "exploitability": 0.00777876},
    {"iteration": 5970001, "current_time_ms": 164479, "exploitability": 0.00776039},
    {"iteration": 5980001, "current_time_ms": 164668, "exploitability": 0.00771722},
    {"iteration": 5990001, "current_time_ms": 164854, "exploitability": 0.00767482},
    {"iteration": 6000001, "current_time_ms": 165039, "exploitability": 0.0076416},
    {"iteration": 6010001, "current_time_ms": 165225, "exploitability": 0.00762745},
    {"iteration": 6020001, "current_time_ms": 165402, "exploitability": 0.00765108},
    {"iteration": 6030001, "current_time_ms": 165584, "exploitability": 0.00769269},
    {"iteration": 6040001, "current_time_ms": 165773, "exploitability": 0.00772719},
    {"iteration": 6050001, "current_time_ms": 165958, "exploitability": 0.00772478},
    {"iteration": 6060001, "current_time_ms": 166139, "exploitability": 0.00770207},
    {"iteration": 6070001, "current_time_ms": 166327, "exploitability": 0.00766813},
    {"iteration": 6080001, "current_time_ms": 166513, "exploitability": 0.00762333},
    {"iteration": 6090001, "current_time_ms": 166697, "exploitability": 0.00758563},
    {"iteration": 6100001, "current_time_ms": 166882, "exploitability": 0.00757229},
    {"iteration": 6110001, "current_time_ms": 167066, "exploitability": 0.00758111},
    {"iteration": 6120001, "current_time_ms": 167253, "exploitability": 0.00760078},
    {"iteration": 6130001, "current_time_ms": 167432, "exploitability": 0.00762227},
    {"iteration": 6140001, "current_time_ms": 167619, "exploitability": 0.00765679},
    {"iteration": 6150001, "current_time_ms": 167805, "exploitability": 0.00768381},
    {"iteration": 6160001, "current_time_ms": 167988, "exploitability": 0.00768492},
    {"iteration": 6170001, "current_time_ms": 168172, "exploitability": 0.0076456},
    {"iteration": 6180001, "current_time_ms": 168348, "exploitability": 0.00758675},
    {"iteration": 6190001, "current_time_ms": 168536, "exploitability": 0.00753395},
    {"iteration": 6200001, "current_time_ms": 168716, "exploitability": 0.00749771},
    {"iteration": 6210001, "current_time_ms": 168904, "exploitability": 0.007499},
    {"iteration": 6220001, "current_time_ms": 169076, "exploitability": 0.00753206},
    {"iteration": 6230001, "current_time_ms": 169263, "exploitability": 0.00757844},
    {"iteration": 6240001, "current_time_ms": 169445, "exploitability": 0.00760776},
    {"iteration": 6250001, "current_time_ms": 169638, "exploitability": 0.00762488},
    {"iteration": 6260001, "current_time_ms": 169814, "exploitability": 0.00761568},
    {"iteration": 6270001, "current_time_ms": 169998, "exploitability": 0.00758744},
    {"iteration": 6280001, "current_time_ms": 170190, "exploitability": 0.0075429},
    {"iteration": 6290001, "current_time_ms": 170370, "exploitability": 0.00750849},
    {"iteration": 6300001, "current_time_ms": 170550, "exploitability": 0.00749525},
    {"iteration": 6310001, "current_time_ms": 170736, "exploitability": 0.0075061},
    {"iteration": 6320001, "current_time_ms": 171036, "exploitability": 0.00752155},
    {"iteration": 6330001, "current_time_ms": 171374, "exploitability": 0.00753998},
    {"iteration": 6340001, "current_time_ms": 171731, "exploitability": 0.00756144},
    {"iteration": 6350001, "current_time_ms": 172060, "exploitability": 0.00756694},
    {"iteration": 6360001, "current_time_ms": 172418, "exploitability": 0.00755252},
    {"iteration": 6370001, "current_time_ms": 172711, "exploitability": 0.00751657},
    {"iteration": 6380001, "current_time_ms": 172977, "exploitability": 0.00747278},
    {"iteration": 6390001, "current_time_ms": 173298, "exploitability": 0.00744175},
    {"iteration": 6400001, "current_time_ms": 173624, "exploitability": 0.0074252},
    {"iteration": 6410001, "current_time_ms": 173991, "exploitability": 0.00741631},
    {"iteration": 6420001, "current_time_ms": 174408, "exploitability": 0.007424},
    {"iteration": 6430001, "current_time_ms": 174850, "exploitability": 0.00744527},
    {"iteration": 6440001, "current_time_ms": 175259, "exploitability": 0.00747104},
    {"iteration": 6450001, "current_time_ms": 175659, "exploitability": 0.00748897},
    {"iteration": 6460001, "current_time_ms": 176010, "exploitability": 0.00749017},
    {"iteration": 6470001, "current_time_ms": 176398, "exploitability": 0.00747894},
    {"iteration": 6480001, "current_time_ms": 176774, "exploitability": 0.00746799},
    {"iteration": 6490001, "current_time_ms": 177087, "exploitability": 0.00745049},
    {"iteration": 6500001, "current_time_ms": 177444, "exploitability": 0.00743318},
    {"iteration": 6510001, "current_time_ms": 177786, "exploitability": 0.0074137},
    {"iteration": 6520001, "current_time_ms": 178161, "exploitability": 0.00739791},
    {"iteration": 6530001, "current_time_ms": 178475, "exploitability": 0.00738049},
    {"iteration": 6540001, "current_time_ms": 178827, "exploitability": 0.00736737},
    {"iteration": 6550001, "current_time_ms": 179261, "exploitability": 0.00736555},
    {"iteration": 6560001, "current_time_ms": 179680, "exploitability": 0.00737998},
    {"iteration": 6570001, "current_time_ms": 180049, "exploitability": 0.00740878},
    {"iteration": 6580001, "current_time_ms": 180427, "exploitability": 0.00743425},
    {"iteration": 6590001, "current_time_ms": 180831, "exploitability": 0.007454},
    {"iteration": 6600001, "current_time_ms": 181212, "exploitability": 0.00745074},
    {"iteration": 6610001, "current_time_ms": 181531, "exploitability": 0.00740694},
    {"iteration": 6620001, "current_time_ms": 181766, "exploitability": 0.0073386},
    {"iteration": 6630001, "current_time_ms": 181932, "exploitability": 0.00727458},
    {"iteration": 6640001, "current_time_ms": 182105, "exploitability": 0.00723163},
    {"iteration": 6650001, "current_time_ms": 182282, "exploitability": 0.00721952},
    {"iteration": 6660001, "current_time_ms": 182455, "exploitability": 0.00724991},
    {"iteration": 6670001, "current_time_ms": 182628, "exploitability": 0.00730702},
    {"iteration": 6680001, "current_time_ms": 182792, "exploitability": 0.00737671},
    {"iteration": 6690001, "current_time_ms": 182962, "exploitability": 0.00744496},
    {"iteration": 6700001, "current_time_ms": 183137, "exploitability": 0.00744519},
    {"iteration": 6710001, "current_time_ms": 183310, "exploitability": 0.00738459},
    {"iteration": 6720001, "current_time_ms": 183480, "exploitability": 0.00730054},
    {"iteration": 6730001, "current_time_ms": 183651, "exploitability": 0.00722789},
    {"iteration": 6740001, "current_time_ms": 183845, "exploitability": 0.00716968},
    {"iteration": 6750001, "current_time_ms": 184062, "exploitability": 0.00713765},
    {"iteration": 6760001, "current_time_ms": 184334, "exploitability": 0.00714088},
    {"iteration": 6770001, "current_time_ms": 184720, "exploitability": 0.00717646},
    {"iteration": 6780001, "current_time_ms": 185087, "exploitability": 0.00723411},
    {"iteration": 6790001, "current_time_ms": 185410, "exploitability": 0.00727533},
    {"iteration": 6800001, "current_time_ms": 185776, "exploitability": 0.00730211},
    {"iteration": 6810001, "current_time_ms": 186107, "exploitability": 0.00730526},
    {"iteration": 6820001, "current_time_ms": 186475, "exploitability": 0.00729018},
    {"iteration": 6830001, "current_time_ms": 186814, "exploitability": 0.00724797},
    {"iteration": 6840001, "current_time_ms": 187123, "exploitability": 0.00720213},
    {"iteration": 6850001, "current_time_ms": 187448, "exploitability": 0.0071684},
    {"iteration": 6860001, "current_time_ms": 187762, "exploitability": 0.00715517},
    {"iteration": 6870001, "current_time_ms": 188079, "exploitability": 0.00716414},
    {"iteration": 6880001, "current_time_ms": 188416, "exploitability": 0.00720336},
    {"iteration": 6890001, "current_time_ms": 188927, "exploitability": 0.00724339},
    {"iteration": 6900001, "current_time_ms": 189439, "exploitability": 0.0072655},
    {"iteration": 6910001, "current_time_ms": 189822, "exploitability": 0.00724375},
    {"iteration": 6920001, "current_time_ms": 190124, "exploitability": 0.00719468},
    {"iteration": 6930001, "current_time_ms": 190366, "exploitability": 0.00714756},
    {"iteration": 6940001, "current_time_ms": 190712, "exploitability": 0.00712291},
    {"iteration": 6950001, "current_time_ms": 191037, "exploitability": 0.00711652},
    {"iteration": 6960001, "current_time_ms": 191386, "exploitability": 0.00713114},
    {"iteration": 6970001, "current_time_ms": 191691, "exploitability": 0.0071638},
    {"iteration": 6980001, "current_time_ms": 192043, "exploitability": 0.00720543},
    {"iteration": 6990001, "current_time_ms": 192379, "exploitability": 0.00723774},
    {"iteration": 7000001, "current_time_ms": 192735, "exploitability": 0.00723671},
    {"iteration": 7010001, "current_time_ms": 193046, "exploitability": 0.00720986},
    {"iteration": 7020001, "current_time_ms": 193411, "exploitability": 0.0071669},
    {"iteration": 7030001, "current_time_ms": 193720, "exploitability": 0.00713563},
    {"iteration": 7040001, "current_time_ms": 194081, "exploitability": 0.00713791},
    {"iteration": 7050001, "current_time_ms": 194402, "exploitability": 0.00716962},
    {"iteration": 7060001, "current_time_ms": 194762, "exploitability": 0.00721005},
    {"iteration": 7070001, "current_time_ms": 195075, "exploitability": 0.00724925},
    {"iteration": 7080001, "current_time_ms": 195432, "exploitability": 0.00726948},
    {"iteration": 7090001, "current_time_ms": 195747, "exploitability": 0.00725401},
    {"iteration": 7100001, "current_time_ms": 196092, "exploitability": 0.00722138},
    {"iteration": 7110001, "current_time_ms": 196408, "exploitability": 0.0071748},
    {"iteration": 7120001, "current_time_ms": 196755, "exploitability": 0.00713753},
    {"iteration": 7130001, "current_time_ms": 197085, "exploitability": 0.00711991},
    {"iteration": 7140001, "current_time_ms": 197413, "exploitability": 0.00712581},
    {"iteration": 7150001, "current_time_ms": 197738, "exploitability": 0.00714333},
    {"iteration": 7160001, "current_time_ms": 198097, "exploitability": 0.00716172},
    {"iteration": 7170001, "current_time_ms": 198418, "exploitability": 0.00718431},
    {"iteration": 7180001, "current_time_ms": 198787, "exploitability": 0.00720447},
    {"iteration": 7190001, "current_time_ms": 199116, "exploitability": 0.00720731},
    {"iteration": 7200001, "current_time_ms": 199490, "exploitability": 0.00718812},
    {"iteration": 7210001, "current_time_ms": 199828, "exploitability": 0.00716149},
    {"iteration": 7220001, "current_time_ms": 200185, "exploitability": 0.00712847},
    {"iteration": 7230001, "current_time_ms": 200543, "exploitability": 0.00709786},
    {"iteration": 7240001, "current_time_ms": 200938, "exploitability": 0.00707585},
    {"iteration": 7250001, "current_time_ms": 201272, "exploitability": 0.00706736},
    {"iteration": 7260001, "current_time_ms": 201631, "exploitability": 0.00708096},
    {"iteration": 7270001, "current_time_ms": 201951, "exploitability": 0.00711833},
    {"iteration": 7280001, "current_time_ms": 202322, "exploitability": 0.00716982},
    {"iteration": 7290001, "current_time_ms": 202661, "exploitability": 0.00719797},
    {"iteration": 7300001, "current_time_ms": 203040, "exploitability": 0.00718362},
    {"iteration": 7310001, "current_time_ms": 203394, "exploitability": 0.00714057},
    {"iteration": 7320001, "current_time_ms": 203767, "exploitability": 0.00708041},
    {"iteration": 7330001, "current_time_ms": 204101, "exploitability": 0.00702149},
    {"iteration": 7340001, "current_time_ms": 204458, "exploitability": 0.00698686},
    {"iteration": 7350001, "current_time_ms": 204804, "exploitability": 0.00698266},
    {"iteration": 7360001, "current_time_ms": 205159, "exploitability": 0.00701493},
    {"iteration": 7370001, "current_time_ms": 205539, "exploitability": 0.00707024},
    {"iteration": 7380001, "current_time_ms": 205861, "exploitability": 0.0071261},
    {"iteration": 7390001, "current_time_ms": 206210, "exploitability": 0.00716872},
    {"iteration": 7400001, "current_time_ms": 206537, "exploitability": 0.00716209},
    {"iteration": 7410001, "current_time_ms": 206910, "exploitability": 0.00711288},
    {"iteration": 7420001, "current_time_ms": 207230, "exploitability": 0.00704853},
    {"iteration": 7430001, "current_time_ms": 207545, "exploitability": 0.00698993},
    {"iteration": 7440001, "current_time_ms": 207723, "exploitability": 0.00694499},
    {"iteration": 7450001, "current_time_ms": 207905, "exploitability": 0.00691656},
    {"iteration": 7460001, "current_time_ms": 208082, "exploitability": 0.00691936},
    {"iteration": 7470001, "current_time_ms": 208259, "exploitability": 0.00696459},
    {"iteration": 7480001, "current_time_ms": 208442, "exploitability": 0.00703341},
    {"iteration": 7490001, "current_time_ms": 208618, "exploitability": 0.00709695},
    {"iteration": 7500001, "current_time_ms": 208797, "exploitability": 0.00714299},
    {"iteration": 7510001, "current_time_ms": 208977, "exploitability": 0.00714989},
    {"iteration": 7520001, "current_time_ms": 209156, "exploitability": 0.0071132},
    {"iteration": 7530001, "current_time_ms": 209335, "exploitability": 0.00706186},
    {"iteration": 7540001, "current_time_ms": 209511, "exploitability": 0.00701076},
    {"iteration": 7550001, "current_time_ms": 209696, "exploitability": 0.0069596},
    {"iteration": 7560001, "current_time_ms": 209882, "exploitability": 0.00692178},
    {"iteration": 7570001, "current_time_ms": 210058, "exploitability": 0.00690004},
    {"iteration": 7580001, "current_time_ms": 210235, "exploitability": 0.00689933},
    {"iteration": 7590001, "current_time_ms": 210416, "exploitability": 0.00691112},
    {"iteration": 7600001, "current_time_ms": 210593, "exploitability": 0.00693098},
    {"iteration": 7610001, "current_time_ms": 210777, "exploitability": 0.00696039},
    {"iteration": 7620001, "current_time_ms": 210956, "exploitability": 0.00698838},
    {"iteration": 7630001, "current_time_ms": 211128, "exploitability": 0.00700321},
    {"iteration": 7640001, "current_time_ms": 211307, "exploitability": 0.00700072},
    {"iteration": 7650001, "current_time_ms": 211484, "exploitability": 0.00698526},
    {"iteration": 7660001, "current_time_ms": 211706, "exploitability": 0.00696358},
    {"iteration": 7670001, "current_time_ms": 212016, "exploitability": 0.00694852},
    {"iteration": 7680001, "current_time_ms": 212374, "exploitability": 0.00694229},
    {"iteration": 7690001, "current_time_ms": 212707, "exploitability": 0.00693937},
    {"iteration": 7700001, "current_time_ms": 213056, "exploitability": 0.00693187},
    {"iteration": 7710001, "current_time_ms": 213377, "exploitability": 0.00692305},
    {"iteration": 7720001, "current_time_ms": 213769, "exploitability": 0.00691635},
    {"iteration": 7730001, "current_time_ms": 213950, "exploitability": 0.00691055},
    {"iteration": 7740001, "current_time_ms": 214125, "exploitability": 0.00691225},
    {"iteration": 7750001, "current_time_ms": 214302, "exploitability": 0.00691656},
    {"iteration": 7760001, "current_time_ms": 214487, "exploitability": 0.00691837},
    {"iteration": 7770001, "current_time_ms": 214660, "exploitability": 0.0069326},
    {"iteration": 7780001, "current_time_ms": 214831, "exploitability": 0.00694757},
    {"iteration": 7790001, "current_time_ms": 215009, "exploitability": 0.0069525},
    {"iteration": 7800001, "current_time_ms": 215181, "exploitability": 0.00693155},
    {"iteration": 7810001, "current_time_ms": 215358, "exploitability": 0.00689158},
    {"iteration": 7820001, "current_time_ms": 215537, "exploitability": 0.00685588},
    {"iteration": 7830001, "current_time_ms": 215724, "exploitability": 0.00684014},
    {"iteration": 7840001, "current_time_ms": 215910, "exploitability": 0.00685161},
    {"iteration": 7850001, "current_time_ms": 216095, "exploitability": 0.00687507},
    {"iteration": 7860001, "current_time_ms": 216272, "exploitability": 0.00688823},
    {"iteration": 7870001, "current_time_ms": 216452, "exploitability": 0.00690131},
    {"iteration": 7880001, "current_time_ms": 216629, "exploitability": 0.00692125},
    {"iteration": 7890001, "current_time_ms": 216805, "exploitability": 0.00692474},
    {"iteration": 7900001, "current_time_ms": 216982, "exploitability": 0.00689806},
    {"iteration": 7910001, "current_time_ms": 217173, "exploitability": 0.00685413},
    {"iteration": 7920001, "current_time_ms": 217349, "exploitability": 0.00680078},
    {"iteration": 7930001, "current_time_ms": 217522, "exploitability": 0.0067571},
    {"iteration": 7940001, "current_time_ms": 217699, "exploitability": 0.00673621},
    {"iteration": 7950001, "current_time_ms": 217870, "exploitability": 0.0067443},
    {"iteration": 7960001, "current_time_ms": 218050, "exploitability": 0.00678755},
    {"iteration": 7970001, "current_time_ms": 218233, "exploitability": 0.00685799},
    {"iteration": 7980001, "current_time_ms": 218406, "exploitability": 0.00692771},
    {"iteration": 7990001, "current_time_ms": 218579, "exploitability": 0.00696663},
    {"iteration": 8000001, "current_time_ms": 218758, "exploitability": 0.00696544},
    {"iteration": 8010001, "current_time_ms": 218932, "exploitability": 0.00692433},
    {"iteration": 8020001, "current_time_ms": 219105, "exploitability": 0.00685622},
    {"iteration": 8030001, "current_time_ms": 219290, "exploitability": 0.00679079},
    {"iteration": 8040001, "current_time_ms": 219473, "exploitability": 0.00674396},
    {"iteration": 8050001, "current_time_ms": 219647, "exploitability": 0.00672272},
    {"iteration": 8060001, "current_time_ms": 219822, "exploitability": 0.00673259},
    {"iteration": 8070001, "current_time_ms": 220003, "exploitability": 0.00677496},
    {"iteration": 8080001, "current_time_ms": 220178, "exploitability": 0.00685087},
    {"iteration": 8090001, "current_time_ms": 220393, "exploitability": 0.00692425},
    {"iteration": 8100001, "current_time_ms": 220754, "exploitability": 0.00696573},
    {"iteration": 8110001, "current_time_ms": 221076, "exploitability": 0.0069632},
    {"iteration": 8120001, "current_time_ms": 221395, "exploitability": 0.00692895},
    {"iteration": 8130001, "current_time_ms": 221723, "exploitability": 0.00688154},
    {"iteration": 8140001, "current_time_ms": 222076, "exploitability": 0.00683221},
    {"iteration": 8150001, "current_time_ms": 222413, "exploitability": 0.00679829},
    {"iteration": 8160001, "current_time_ms": 222743, "exploitability": 0.00677765},
    {"iteration": 8170001, "current_time_ms": 223063, "exploitability": 0.00677294},
    {"iteration": 8180001, "current_time_ms": 223410, "exploitability": 0.00678053},
    {"iteration": 8190001, "current_time_ms": 223735, "exploitability": 0.00680287},
    {"iteration": 8200001, "current_time_ms": 224055, "exploitability": 0.00683031},
    {"iteration": 8210001, "current_time_ms": 224416, "exploitability": 0.0068479},
    {"iteration": 8220001, "current_time_ms": 224733, "exploitability": 0.00685985},
    {"iteration": 8230001, "current_time_ms": 225099, "exploitability": 0.00685873},
    {"iteration": 8240001, "current_time_ms": 225438, "exploitability": 0.00685662},
    {"iteration": 8250001, "current_time_ms": 225779, "exploitability": 0.00684689},
    {"iteration": 8260001, "current_time_ms": 226107, "exploitability": 0.0068181},
    {"iteration": 8270001, "current_time_ms": 226426, "exploitability": 0.00679451},
    {"iteration": 8280001, "current_time_ms": 226764, "exploitability": 0.00677788},
    {"iteration": 8290001, "current_time_ms": 227109, "exploitability": 0.00676482},
    {"iteration": 8300001, "current_time_ms": 227429, "exploitability": 0.00675571},
    {"iteration": 8310001, "current_time_ms": 227797, "exploitability": 0.00674204},
    {"iteration": 8320001, "current_time_ms": 228175, "exploitability": 0.00673558},
    {"iteration": 8330001, "current_time_ms": 228545, "exploitability": 0.00673692},
    {"iteration": 8340001, "current_time_ms": 228897, "exploitability": 0.00673717},
    {"iteration": 8350001, "current_time_ms": 229225, "exploitability": 0.00675413},
    {"iteration": 8360001, "current_time_ms": 229524, "exploitability": 0.00677952},
    {"iteration": 8370001, "current_time_ms": 229866, "exploitability": 0.00680252},
    {"iteration": 8380001, "current_time_ms": 230182, "exploitability": 0.00681487},
    {"iteration": 8390001, "current_time_ms": 230581, "exploitability": 0.00681974},
    {"iteration": 8400001, "current_time_ms": 230808, "exploitability": 0.00680897},
    {"iteration": 8410001, "current_time_ms": 230980, "exploitability": 0.00679241},
    {"iteration": 8420001, "current_time_ms": 231159, "exploitability": 0.0067683},
    {"iteration": 8430001, "current_time_ms": 231341, "exploitability": 0.00674563},
    {"iteration": 8440001, "current_time_ms": 231516, "exploitability": 0.00672708},
    {"iteration": 8450001, "current_time_ms": 231696, "exploitability": 0.00671803},
    {"iteration": 8460001, "current_time_ms": 231870, "exploitability": 0.00672155},
    {"iteration": 8470001, "current_time_ms": 232045, "exploitability": 0.00673095},
    {"iteration": 8480001, "current_time_ms": 232225, "exploitability": 0.00673759},
    {"iteration": 8490001, "current_time_ms": 232425, "exploitability": 0.00674204},
    {"iteration": 8500001, "current_time_ms": 232752, "exploitability": 0.00673707},
    {"iteration": 8510001, "current_time_ms": 233100, "exploitability": 0.00672922},
    {"iteration": 8520001, "current_time_ms": 233447, "exploitability": 0.00672797},
    {"iteration": 8530001, "current_time_ms": 233788, "exploitability": 0.00673067},
    {"iteration": 8540001, "current_time_ms": 234142, "exploitability": 0.00673179},
    {"iteration": 8550001, "current_time_ms": 234495, "exploitability": 0.00672138},
    {"iteration": 8560001, "current_time_ms": 234854, "exploitability": 0.00670259},
    {"iteration": 8570001, "current_time_ms": 235257, "exploitability": 0.00668581},
    {"iteration": 8580001, "current_time_ms": 235595, "exploitability": 0.00666974},
    {"iteration": 8590001, "current_time_ms": 235949, "exploitability": 0.00665433},
    {"iteration": 8600001, "current_time_ms": 236359, "exploitability": 0.00664506},
    {"iteration": 8610001, "current_time_ms": 236683, "exploitability": 0.00663727},
    {"iteration": 8620001, "current_time_ms": 237054, "exploitability": 0.00664094},
    {"iteration": 8630001, "current_time_ms": 237384, "exploitability": 0.00664563},
    {"iteration": 8640001, "current_time_ms": 237760, "exploitability": 0.00665116},
    {"iteration": 8650001, "current_time_ms": 238115, "exploitability": 0.00665793},
    {"iteration": 8660001, "current_time_ms": 238445, "exploitability": 0.00665525},
    {"iteration": 8670001, "current_time_ms": 238798, "exploitability": 0.00664626},
    {"iteration": 8680001, "current_time_ms": 239025, "exploitability": 0.00662618},
    {"iteration": 8690001, "current_time_ms": 239205, "exploitability": 0.00660349},
    {"iteration": 8700001, "current_time_ms": 239395, "exploitability": 0.00659095},
    {"iteration": 8710001, "current_time_ms": 239579, "exploitability": 0.00659328},
    {"iteration": 8720001, "current_time_ms": 239762, "exploitability": 0.00660381},
    {"iteration": 8730001, "current_time_ms": 239946, "exploitability": 0.00661273},
    {"iteration": 8740001, "current_time_ms": 240134, "exploitability": 0.00662478},
    {"iteration": 8750001, "current_time_ms": 240319, "exploitability": 0.00663643},
    {"iteration": 8760001, "current_time_ms": 240505, "exploitability": 0.0066449},
    {"iteration": 8770001, "current_time_ms": 240686, "exploitability": 0.00663909},
    {"iteration": 8780001, "current_time_ms": 240866, "exploitability": 0.00662511},
    {"iteration": 8790001, "current_time_ms": 241052, "exploitability": 0.00660575},
    {"iteration": 8800001, "current_time_ms": 241244, "exploitability": 0.00658702},
    {"iteration": 8810001, "current_time_ms": 241428, "exploitability": 0.006572},
    {"iteration": 8820001, "current_time_ms": 241611, "exploitability": 0.00656486},
    {"iteration": 8830001, "current_time_ms": 241795, "exploitability": 0.00656941},
    {"iteration": 8840001, "current_time_ms": 241973, "exploitability": 0.00658368},
    {"iteration": 8850001, "current_time_ms": 242162, "exploitability": 0.0066038},
    {"iteration": 8860001, "current_time_ms": 242413, "exploitability": 0.00661817},
    {"iteration": 8870001, "current_time_ms": 242781, "exploitability": 0.00662711},
    {"iteration": 8880001, "current_time_ms": 243148, "exploitability": 0.00663145},
    {"iteration": 8890001, "current_time_ms": 243462, "exploitability": 0.00662678},
    {"iteration": 8900001, "current_time_ms": 243798, "exploitability": 0.00661124},
    {"iteration": 8910001, "current_time_ms": 244109, "exploitability": 0.00658462},
    {"iteration": 8920001, "current_time_ms": 244507, "exploitability": 0.00654899},
    {"iteration": 8930001, "current_time_ms": 244846, "exploitability": 0.00651652},
    {"iteration": 8940001, "current_time_ms": 245197, "exploitability": 0.00649713},
    {"iteration": 8950001, "current_time_ms": 245613, "exploitability": 0.0065062},
    {"iteration": 8960001, "current_time_ms": 245984, "exploitability": 0.00653833},
    {"iteration": 8970001, "current_time_ms": 246351, "exploitability": 0.0065829},
    {"iteration": 8980001, "current_time_ms": 246705, "exploitability": 0.00662471},
    {"iteration": 8990001, "current_time_ms": 247040, "exploitability": 0.00664493},
    {"iteration": 9000001, "current_time_ms": 247394, "exploitability": 0.00662014},
    {"iteration": 9010001, "current_time_ms": 247732, "exploitability": 0.00656044},
    {"iteration": 9020001, "current_time_ms": 248086, "exploitability": 0.00648868},
    {"iteration": 9030001, "current_time_ms": 248414, "exploitability": 0.00642412},
    {"iteration": 9040001, "current_time_ms": 248758, "exploitability": 0.00637483},
    {"iteration": 9050001, "current_time_ms": 249112, "exploitability": 0.00635303},
    {"iteration": 9060001, "current_time_ms": 249470, "exploitability": 0.00636052},
    {"iteration": 9070001, "current_time_ms": 249830, "exploitability": 0.00639807},
    {"iteration": 9080001, "current_time_ms": 250151, "exploitability": 0.00646002},
    {"iteration": 9090001, "current_time_ms": 250514, "exploitability": 0.00652624},
    {"iteration": 9100001, "current_time_ms": 250930, "exploitability": 0.00657247},
    {"iteration": 9110001, "current_time_ms": 251347, "exploitability": 0.00659329},
    {"iteration": 9120001, "current_time_ms": 251688, "exploitability": 0.00657955},
    {"iteration": 9130001, "current_time_ms": 252037, "exploitability": 0.00653357},
    {"iteration": 9140001, "current_time_ms": 252396, "exploitability": 0.00646774},
    {"iteration": 9150001, "current_time_ms": 252725, "exploitability": 0.00640758},
    {"iteration": 9160001, "current_time_ms": 253082, "exploitability": 0.00636587},
    {"iteration": 9170001, "current_time_ms": 253402, "exploitability": 0.0063502},
    {"iteration": 9180001, "current_time_ms": 253731, "exploitability": 0.00636199},
    {"iteration": 9190001, "current_time_ms": 254024, "exploitability": 0.00640553},
    {"iteration": 9200001, "current_time_ms": 254258, "exploitability": 0.00645678},
    {"iteration": 9210001, "current_time_ms": 254524, "exploitability": 0.00650038},
    {"iteration": 9220001, "current_time_ms": 254779, "exploitability": 0.00652607},
    {"iteration": 9230001, "current_time_ms": 255053, "exploitability": 0.00652509},
    {"iteration": 9240001, "current_time_ms": 255328, "exploitability": 0.00649657},
    {"iteration": 9250001, "current_time_ms": 255599, "exploitability": 0.00645192},
    {"iteration": 9260001, "current_time_ms": 255895, "exploitability": 0.00640638},
    {"iteration": 9270001, "current_time_ms": 256179, "exploitability": 0.00637542},
    {"iteration": 9280001, "current_time_ms": 256469, "exploitability": 0.00637478},
    {"iteration": 9290001, "current_time_ms": 256754, "exploitability": 0.00640429},
    {"iteration": 9300001, "current_time_ms": 257022, "exploitability": 0.00644789},
    {"iteration": 9310001, "current_time_ms": 257219, "exploitability": 0.00649238},
    {"iteration": 9320001, "current_time_ms": 257410, "exploitability": 0.00651567},
    {"iteration": 9330001, "current_time_ms": 257596, "exploitability": 0.00651481},
    {"iteration": 9340001, "current_time_ms": 257786, "exploitability": 0.00649468},
    {"iteration": 9350001, "current_time_ms": 257985, "exploitability": 0.00646309},
    {"iteration": 9360001, "current_time_ms": 258169, "exploitability": 0.00643165},
    {"iteration": 9370001, "current_time_ms": 258362, "exploitability": 0.00639665},
    {"iteration": 9380001, "current_time_ms": 258560, "exploitability": 0.00637649},
    {"iteration": 9390001, "current_time_ms": 258756, "exploitability": 0.00637507},
    {"iteration": 9400001, "current_time_ms": 258940, "exploitability": 0.00639447},
    {"iteration": 9410001, "current_time_ms": 259128, "exploitability": 0.00642773},
    {"iteration": 9420001, "current_time_ms": 259312, "exploitability": 0.00644502},
    {"iteration": 9430001, "current_time_ms": 259502, "exploitability": 0.00643639},
    {"iteration": 9440001, "current_time_ms": 259686, "exploitability": 0.00640649},
    {"iteration": 9450001, "current_time_ms": 259872, "exploitability": 0.00636217},
    {"iteration": 9460001, "current_time_ms": 260061, "exploitability": 0.00631459},
    {"iteration": 9470001, "current_time_ms": 260255, "exploitability": 0.00628153},
    {"iteration": 9480001, "current_time_ms": 260449, "exploitability": 0.00627151},
    {"iteration": 9490001, "current_time_ms": 260665, "exploitability": 0.00629447},
    {"iteration": 9500001, "current_time_ms": 260918, "exploitability": 0.0063387},
    {"iteration": 9510001, "current_time_ms": 261142, "exploitability": 0.0063947},
    {"iteration": 9520001, "current_time_ms": 261367, "exploitability": 0.00643771},
    {"iteration": 9530001, "current_time_ms": 261600, "exploitability": 0.00645284},
    {"iteration": 9540001, "current_time_ms": 261824, "exploitability": 0.00643985},
    {"iteration": 9550001, "current_time_ms": 262049, "exploitability": 0.00640751},
    {"iteration": 9560001, "current_time_ms": 262283, "exploitability": 0.0063602},
    {"iteration": 9570001, "current_time_ms": 262501, "exploitability": 0.0063037},
    {"iteration": 9580001, "current_time_ms": 262704, "exploitability": 0.00625715},
    {"iteration": 9590001, "current_time_ms": 262899, "exploitability": 0.00623007},
    {"iteration": 9600001, "current_time_ms": 263083, "exploitability": 0.00623611},
    {"iteration": 9610001, "current_time_ms": 263273, "exploitability": 0.00627266},
    {"iteration": 9620001, "current_time_ms": 263469, "exploitability": 0.00632845},
    {"iteration": 9630001, "current_time_ms": 263706, "exploitability": 0.00639268},
    {"iteration": 9640001, "current_time_ms": 263967, "exploitability": 0.00643162},
    {"iteration": 9650001, "current_time_ms": 264194, "exploitability": 0.00642772},
    {"iteration": 9660001, "current_time_ms": 264403, "exploitability": 0.00638975},
    {"iteration": 9670001, "current_time_ms": 264630, "exploitability": 0.00632968},
    {"iteration": 9680001, "current_time_ms": 264829, "exploitability": 0.0062691},
    {"iteration": 9690001, "current_time_ms": 265041, "exploitability": 0.00622845},
    {"iteration": 9700001, "current_time_ms": 265230, "exploitability": 0.00621907},
    {"iteration": 9710001, "current_time_ms": 265419, "exploitability": 0.00624203},
    {"iteration": 9720001, "current_time_ms": 265621, "exploitability": 0.00629458},
    {"iteration": 9730001, "current_time_ms": 265813, "exploitability": 0.00635086},
    {"iteration": 9740001, "current_time_ms": 266015, "exploitability": 0.00638412},
    {"iteration": 9750001, "current_time_ms": 266219, "exploitability": 0.00639738},
    {"iteration": 9760001, "current_time_ms": 266428, "exploitability": 0.00639116},
    {"iteration": 9770001, "current_time_ms": 266692, "exploitability": 0.00636261},
    {"iteration": 9780001, "current_time_ms": 266953, "exploitability": 0.00631427},
    {"iteration": 9790001, "current_time_ms": 267204, "exploitability": 0.00626402},
    {"iteration": 9800001, "current_time_ms": 267440, "exploitability": 0.00622488},
    {"iteration": 9810001, "current_time_ms": 267678, "exploitability": 0.00621019},
    {"iteration": 9820001, "current_time_ms": 267910, "exploitability": 0.00622764},
    {"iteration": 9830001, "current_time_ms": 268139, "exploitability": 0.00626912},
    {"iteration": 9840001, "current_time_ms": 268369, "exploitability": 0.00631468},
    {"iteration": 9850001, "current_time_ms": 268632, "exploitability": 0.00634891},
    {"iteration": 9860001, "current_time_ms": 268830, "exploitability": 0.00636037},
    {"iteration": 9870001, "current_time_ms": 269019, "exploitability": 0.00634782},
    {"iteration": 9880001, "current_time_ms": 269258, "exploitability": 0.00631864},
    {"iteration": 9890001, "current_time_ms": 269441, "exploitability": 0.0062805},
    {"iteration": 9900001, "current_time_ms": 269684, "exploitability": 0.00623982},
    {"iteration": 9910001, "current_time_ms": 269912, "exploitability": 0.00621024},
    {"iteration": 9920001, "current_time_ms": 270147, "exploitability": 0.0061946},
    {"iteration": 9930001, "current_time_ms": 270412, "exploitability": 0.00619818},
    {"iteration": 9940001, "current_time_ms": 270653, "exploitability": 0.00622042},
    {"iteration": 9950001, "current_time_ms": 270864, "exploitability": 0.0062539},
    {"iteration": 9960001, "current_time_ms": 271062, "exploitability": 0.00628265},
    {"iteration": 9970001, "current_time_ms": 271290, "exploitability": 0.00629184},
    {"iteration": 9980001, "current_time_ms": 271540, "exploitability": 0.00628453},
    {"iteration": 9990001, "current_time_ms": 271792, "exploitability": 0.00626492},
    {"iteration": 10000001, "current_time_ms": 272100, "exploitability": 0.00623219},
  ]
}


==> plots/backup/ib__50_k20_uni_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 50,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1975, "exploitability": 1.30438},
    {"iteration": 20001, "current_time_ms": 3305, "exploitability": 0.991412},
    {"iteration": 30001, "current_time_ms": 4556, "exploitability": 0.85929},
    {"iteration": 40001, "current_time_ms": 5823, "exploitability": 0.770203},
    {"iteration": 50001, "current_time_ms": 7093, "exploitability": 0.70234},
    {"iteration": 60001, "current_time_ms": 8400, "exploitability": 0.671607},
    {"iteration": 70001, "current_time_ms": 9696, "exploitability": 0.649148},
    {"iteration": 80001, "current_time_ms": 10961, "exploitability": 0.608925},
    {"iteration": 90001, "current_time_ms": 12206, "exploitability": 0.579746},
    {"iteration": 100001, "current_time_ms": 13468, "exploitability": 0.554022},
    {"iteration": 110001, "current_time_ms": 14759, "exploitability": 0.535128},
    {"iteration": 120001, "current_time_ms": 16028, "exploitability": 0.518812},
    {"iteration": 130001, "current_time_ms": 17352, "exploitability": 0.504121},
    {"iteration": 140001, "current_time_ms": 18634, "exploitability": 0.488465},
    {"iteration": 150001, "current_time_ms": 20036, "exploitability": 0.476296},
    {"iteration": 160001, "current_time_ms": 21315, "exploitability": 0.467006},
    {"iteration": 170001, "current_time_ms": 22124, "exploitability": 0.458639},
    {"iteration": 180001, "current_time_ms": 22810, "exploitability": 0.449096},
    {"iteration": 190001, "current_time_ms": 23532, "exploitability": 0.440734},
    {"iteration": 200001, "current_time_ms": 24305, "exploitability": 0.434643},
    {"iteration": 210001, "current_time_ms": 25059, "exploitability": 0.430214},
    {"iteration": 220001, "current_time_ms": 25755, "exploitability": 0.425705},
    {"iteration": 230001, "current_time_ms": 26441, "exploitability": 0.419459},
    {"iteration": 240001, "current_time_ms": 27126, "exploitability": 0.415062},
    {"iteration": 250001, "current_time_ms": 27810, "exploitability": 0.410332},
    {"iteration": 260001, "current_time_ms": 28498, "exploitability": 0.406925},
    {"iteration": 270001, "current_time_ms": 29196, "exploitability": 0.402949},
    {"iteration": 280001, "current_time_ms": 30014, "exploitability": 0.398197},
    {"iteration": 290001, "current_time_ms": 30700, "exploitability": 0.394406},
    {"iteration": 300001, "current_time_ms": 31463, "exploitability": 0.392704},
    {"iteration": 310001, "current_time_ms": 32130, "exploitability": 0.391662},
    {"iteration": 320001, "current_time_ms": 32818, "exploitability": 0.388872},
    {"iteration": 330001, "current_time_ms": 33615, "exploitability": 0.38789},
    {"iteration": 340001, "current_time_ms": 35098, "exploitability": 0.386345},
    {"iteration": 350001, "current_time_ms": 36576, "exploitability": 0.383139},
    {"iteration": 360001, "current_time_ms": 37998, "exploitability": 0.379853},
    {"iteration": 370001, "current_time_ms": 39407, "exploitability": 0.377683},
    {"iteration": 380001, "current_time_ms": 40784, "exploitability": 0.376219},
    {"iteration": 390001, "current_time_ms": 42197, "exploitability": 0.374069},
    {"iteration": 400001, "current_time_ms": 43613, "exploitability": 0.372096},
    {"iteration": 410001, "current_time_ms": 45044, "exploitability": 0.369015},
    {"iteration": 420001, "current_time_ms": 46490, "exploitability": 0.367088},
    {"iteration": 430001, "current_time_ms": 47938, "exploitability": 0.364798},
    {"iteration": 440001, "current_time_ms": 49346, "exploitability": 0.36234},
    {"iteration": 450001, "current_time_ms": 50954, "exploitability": 0.360123},
    {"iteration": 460001, "current_time_ms": 52391, "exploitability": 0.358411},
    {"iteration": 470001, "current_time_ms": 53777, "exploitability": 0.357269},
    {"iteration": 480001, "current_time_ms": 55075, "exploitability": 0.355767},
    {"iteration": 490001, "current_time_ms": 55884, "exploitability": 0.353924},
    {"iteration": 500001, "current_time_ms": 56683, "exploitability": 0.351951},
    {"iteration": 510001, "current_time_ms": 57487, "exploitability": 0.349733},
    {"iteration": 520001, "current_time_ms": 58275, "exploitability": 0.34801},
    {"iteration": 530001, "current_time_ms": 59058, "exploitability": 0.345327},
    {"iteration": 540001, "current_time_ms": 59874, "exploitability": 0.342381},
    {"iteration": 550001, "current_time_ms": 60687, "exploitability": 0.339525},
    {"iteration": 560001, "current_time_ms": 61492, "exploitability": 0.33673},
    {"iteration": 570001, "current_time_ms": 62294, "exploitability": 0.33331},
    {"iteration": 580001, "current_time_ms": 63096, "exploitability": 0.330196},
    {"iteration": 590001, "current_time_ms": 63909, "exploitability": 0.327469},
    {"iteration": 600001, "current_time_ms": 64709, "exploitability": 0.325053},
    {"iteration": 610001, "current_time_ms": 65513, "exploitability": 0.322816},
    {"iteration": 620001, "current_time_ms": 66318, "exploitability": 0.320847},
    {"iteration": 630001, "current_time_ms": 67145, "exploitability": 0.318921},
    {"iteration": 640001, "current_time_ms": 67974, "exploitability": 0.317},
    {"iteration": 650001, "current_time_ms": 68785, "exploitability": 0.315029},
    {"iteration": 660001, "current_time_ms": 69627, "exploitability": 0.312421},
    {"iteration": 670001, "current_time_ms": 70467, "exploitability": 0.309052},
    {"iteration": 680001, "current_time_ms": 71305, "exploitability": 0.305917},
    {"iteration": 690001, "current_time_ms": 72124, "exploitability": 0.302802},
    {"iteration": 700001, "current_time_ms": 72962, "exploitability": 0.299947},
    {"iteration": 710001, "current_time_ms": 73789, "exploitability": 0.297388},
    {"iteration": 720001, "current_time_ms": 74632, "exploitability": 0.295321},
    {"iteration": 730001, "current_time_ms": 75486, "exploitability": 0.293239},
    {"iteration": 740001, "current_time_ms": 76302, "exploitability": 0.290971},
    {"iteration": 750001, "current_time_ms": 77099, "exploitability": 0.289019},
    {"iteration": 760001, "current_time_ms": 77904, "exploitability": 0.286612},
    {"iteration": 770001, "current_time_ms": 78716, "exploitability": 0.284528},
    {"iteration": 780001, "current_time_ms": 79566, "exploitability": 0.282342},
    {"iteration": 790001, "current_time_ms": 80343, "exploitability": 0.280315},
    {"iteration": 800001, "current_time_ms": 81160, "exploitability": 0.278853},
    {"iteration": 810001, "current_time_ms": 81987, "exploitability": 0.277511},
    {"iteration": 820001, "current_time_ms": 82824, "exploitability": 0.2767},
    {"iteration": 830001, "current_time_ms": 83661, "exploitability": 0.275818},
    {"iteration": 840001, "current_time_ms": 84496, "exploitability": 0.274712},
    {"iteration": 850001, "current_time_ms": 85318, "exploitability": 0.273287},
    {"iteration": 860001, "current_time_ms": 86148, "exploitability": 0.271477},
    {"iteration": 870001, "current_time_ms": 87103, "exploitability": 0.269798},
    {"iteration": 880001, "current_time_ms": 88670, "exploitability": 0.268169},
    {"iteration": 890001, "current_time_ms": 90213, "exploitability": 0.266224},
    {"iteration": 900001, "current_time_ms": 91774, "exploitability": 0.264265},
    {"iteration": 910001, "current_time_ms": 92640, "exploitability": 0.262708},
    {"iteration": 920001, "current_time_ms": 94232, "exploitability": 0.261532},
    {"iteration": 930001, "current_time_ms": 95820, "exploitability": 0.260068},
    {"iteration": 940001, "current_time_ms": 97408, "exploitability": 0.258666},
    {"iteration": 950001, "current_time_ms": 98950, "exploitability": 0.257346},
    {"iteration": 960001, "current_time_ms": 100501, "exploitability": 0.256261},
    {"iteration": 970001, "current_time_ms": 102039, "exploitability": 0.255307},
    {"iteration": 980001, "current_time_ms": 103554, "exploitability": 0.254325},
    {"iteration": 990001, "current_time_ms": 105037, "exploitability": 0.253232},
    {"iteration": 1000001, "current_time_ms": 106565, "exploitability": 0.252352},
    {"iteration": 1010001, "current_time_ms": 108207, "exploitability": 0.251566},
    {"iteration": 1020001, "current_time_ms": 109714, "exploitability": 0.251148},
    {"iteration": 1030001, "current_time_ms": 111223, "exploitability": 0.250597},
    {"iteration": 1040001, "current_time_ms": 112928, "exploitability": 0.249775},
    {"iteration": 1050001, "current_time_ms": 113947, "exploitability": 0.248751},
    {"iteration": 1060001, "current_time_ms": 114965, "exploitability": 0.247911},
    {"iteration": 1070001, "current_time_ms": 115789, "exploitability": 0.247144},
    {"iteration": 1080001, "current_time_ms": 116616, "exploitability": 0.246063},
    {"iteration": 1090001, "current_time_ms": 117486, "exploitability": 0.245044},
    {"iteration": 1100001, "current_time_ms": 118316, "exploitability": 0.244274},
    {"iteration": 1110001, "current_time_ms": 119152, "exploitability": 0.243645},
    {"iteration": 1120001, "current_time_ms": 119977, "exploitability": 0.243154},
    {"iteration": 1130001, "current_time_ms": 120914, "exploitability": 0.242964},
    {"iteration": 1140001, "current_time_ms": 121742, "exploitability": 0.242693},
    {"iteration": 1150001, "current_time_ms": 122527, "exploitability": 0.242415},
    {"iteration": 1160001, "current_time_ms": 123347, "exploitability": 0.242139},
    {"iteration": 1170001, "current_time_ms": 124289, "exploitability": 0.24178},
    {"iteration": 1180001, "current_time_ms": 125134, "exploitability": 0.24134},
    {"iteration": 1190001, "current_time_ms": 125986, "exploitability": 0.240999},
    {"iteration": 1200001, "current_time_ms": 126831, "exploitability": 0.240656},
    {"iteration": 1210001, "current_time_ms": 127657, "exploitability": 0.240248},
    {"iteration": 1220001, "current_time_ms": 128514, "exploitability": 0.239692},
    {"iteration": 1230001, "current_time_ms": 129356, "exploitability": 0.239052},
    {"iteration": 1240001, "current_time_ms": 130186, "exploitability": 0.238255},
    {"iteration": 1250001, "current_time_ms": 131006, "exploitability": 0.23776},
    {"iteration": 1260001, "current_time_ms": 131829, "exploitability": 0.237433},
    {"iteration": 1270001, "current_time_ms": 133146, "exploitability": 0.237037},
    {"iteration": 1280001, "current_time_ms": 134679, "exploitability": 0.236735},
    {"iteration": 1290001, "current_time_ms": 136176, "exploitability": 0.236389},
    {"iteration": 1300001, "current_time_ms": 137782, "exploitability": 0.236068},
    {"iteration": 1310001, "current_time_ms": 139379, "exploitability": 0.235732},
    {"iteration": 1320001, "current_time_ms": 140903, "exploitability": 0.235356},
    {"iteration": 1330001, "current_time_ms": 142445, "exploitability": 0.234849},
    {"iteration": 1340001, "current_time_ms": 144007, "exploitability": 0.234202},
    {"iteration": 1350001, "current_time_ms": 145540, "exploitability": 0.23355},
    {"iteration": 1360001, "current_time_ms": 147033, "exploitability": 0.232778},
    {"iteration": 1370001, "current_time_ms": 148574, "exploitability": 0.232235},
    {"iteration": 1380001, "current_time_ms": 150103, "exploitability": 0.231646},
    {"iteration": 1390001, "current_time_ms": 151508, "exploitability": 0.231353},
    {"iteration": 1400001, "current_time_ms": 152343, "exploitability": 0.231149},
    {"iteration": 1410001, "current_time_ms": 153149, "exploitability": 0.23087},
    {"iteration": 1420001, "current_time_ms": 153978, "exploitability": 0.230459},
    {"iteration": 1430001, "current_time_ms": 154888, "exploitability": 0.229826},
    {"iteration": 1440001, "current_time_ms": 156396, "exploitability": 0.229151},
    {"iteration": 1450001, "current_time_ms": 157860, "exploitability": 0.228437},
    {"iteration": 1460001, "current_time_ms": 159456, "exploitability": 0.227725},
    {"iteration": 1470001, "current_time_ms": 160937, "exploitability": 0.226861},
    {"iteration": 1480001, "current_time_ms": 162461, "exploitability": 0.226005},
    {"iteration": 1490001, "current_time_ms": 163989, "exploitability": 0.225178},
    {"iteration": 1500001, "current_time_ms": 165441, "exploitability": 0.224396},
    {"iteration": 1510001, "current_time_ms": 166683, "exploitability": 0.223993},
    {"iteration": 1520001, "current_time_ms": 167515, "exploitability": 0.223506},
    {"iteration": 1530001, "current_time_ms": 168359, "exploitability": 0.223175},
    {"iteration": 1540001, "current_time_ms": 169196, "exploitability": 0.222722},
    {"iteration": 1550001, "current_time_ms": 170044, "exploitability": 0.222135},
    {"iteration": 1560001, "current_time_ms": 170878, "exploitability": 0.22156},
    {"iteration": 1570001, "current_time_ms": 172296, "exploitability": 0.221153},
    {"iteration": 1580001, "current_time_ms": 173789, "exploitability": 0.220565},
    {"iteration": 1590001, "current_time_ms": 175296, "exploitability": 0.219884},
    {"iteration": 1600001, "current_time_ms": 176851, "exploitability": 0.219214},
    {"iteration": 1610001, "current_time_ms": 178369, "exploitability": 0.21861},
    {"iteration": 1620001, "current_time_ms": 179876, "exploitability": 0.218187},
    {"iteration": 1630001, "current_time_ms": 181367, "exploitability": 0.217826},
    {"iteration": 1640001, "current_time_ms": 182942, "exploitability": 0.217464},
    {"iteration": 1650001, "current_time_ms": 184439, "exploitability": 0.217038},
    {"iteration": 1660001, "current_time_ms": 185969, "exploitability": 0.21658},
    {"iteration": 1670001, "current_time_ms": 187541, "exploitability": 0.216071},
    {"iteration": 1680001, "current_time_ms": 189133, "exploitability": 0.215502},
    {"iteration": 1690001, "current_time_ms": 190627, "exploitability": 0.21508},
    {"iteration": 1700001, "current_time_ms": 192065, "exploitability": 0.214829},
    {"iteration": 1710001, "current_time_ms": 193364, "exploitability": 0.214674},
    {"iteration": 1720001, "current_time_ms": 194217, "exploitability": 0.214376},
    {"iteration": 1730001, "current_time_ms": 195063, "exploitability": 0.214026},
    {"iteration": 1740001, "current_time_ms": 195908, "exploitability": 0.213526},
    {"iteration": 1750001, "current_time_ms": 196772, "exploitability": 0.212892},
    {"iteration": 1760001, "current_time_ms": 197599, "exploitability": 0.212289},
    {"iteration": 1770001, "current_time_ms": 198455, "exploitability": 0.211799},
    {"iteration": 1780001, "current_time_ms": 199287, "exploitability": 0.211344},
    {"iteration": 1790001, "current_time_ms": 200132, "exploitability": 0.210806},
    {"iteration": 1800001, "current_time_ms": 200967, "exploitability": 0.21027},
    {"iteration": 1810001, "current_time_ms": 201807, "exploitability": 0.209711},
    {"iteration": 1820001, "current_time_ms": 202654, "exploitability": 0.20902},
    {"iteration": 1830001, "current_time_ms": 203493, "exploitability": 0.208293},
    {"iteration": 1840001, "current_time_ms": 204322, "exploitability": 0.2075},
    {"iteration": 1850001, "current_time_ms": 205157, "exploitability": 0.206632},
    {"iteration": 1860001, "current_time_ms": 206002, "exploitability": 0.205853},
    {"iteration": 1870001, "current_time_ms": 206834, "exploitability": 0.205059},
    {"iteration": 1880001, "current_time_ms": 207679, "exploitability": 0.204391},
    {"iteration": 1890001, "current_time_ms": 208512, "exploitability": 0.203676},
    {"iteration": 1900001, "current_time_ms": 209347, "exploitability": 0.203102},
    {"iteration": 1910001, "current_time_ms": 210473, "exploitability": 0.202538},
    {"iteration": 1920001, "current_time_ms": 212014, "exploitability": 0.201992},
    {"iteration": 1930001, "current_time_ms": 213547, "exploitability": 0.20145},
    {"iteration": 1940001, "current_time_ms": 215072, "exploitability": 0.200992},
    {"iteration": 1950001, "current_time_ms": 216586, "exploitability": 0.200506},
    {"iteration": 1960001, "current_time_ms": 218122, "exploitability": 0.199995},
    {"iteration": 1970001, "current_time_ms": 219688, "exploitability": 0.199551},
    {"iteration": 1980001, "current_time_ms": 221189, "exploitability": 0.199077},
    {"iteration": 1990001, "current_time_ms": 222737, "exploitability": 0.198625},
    {"iteration": 2000001, "current_time_ms": 224257, "exploitability": 0.198156},
    {"iteration": 2010001, "current_time_ms": 225810, "exploitability": 0.197819},
    {"iteration": 2020001, "current_time_ms": 227418, "exploitability": 0.197609},
    {"iteration": 2030001, "current_time_ms": 229097, "exploitability": 0.197457},
    {"iteration": 2040001, "current_time_ms": 230266, "exploitability": 0.197217},
    {"iteration": 2050001, "current_time_ms": 231092, "exploitability": 0.196968},
    {"iteration": 2060001, "current_time_ms": 231950, "exploitability": 0.196648},
    {"iteration": 2070001, "current_time_ms": 233396, "exploitability": 0.19633},
    {"iteration": 2080001, "current_time_ms": 234908, "exploitability": 0.195995},
    {"iteration": 2090001, "current_time_ms": 236440, "exploitability": 0.195744},
    {"iteration": 2100001, "current_time_ms": 237984, "exploitability": 0.195476},
    {"iteration": 2110001, "current_time_ms": 239493, "exploitability": 0.19516},
    {"iteration": 2120001, "current_time_ms": 241112, "exploitability": 0.194921},
    {"iteration": 2130001, "current_time_ms": 242901, "exploitability": 0.194598},
    {"iteration": 2140001, "current_time_ms": 244527, "exploitability": 0.194209},
    {"iteration": 2150001, "current_time_ms": 246094, "exploitability": 0.193741},
    {"iteration": 2160001, "current_time_ms": 247407, "exploitability": 0.193197},
    {"iteration": 2170001, "current_time_ms": 248231, "exploitability": 0.192686},
    {"iteration": 2180001, "current_time_ms": 249076, "exploitability": 0.192167},
    {"iteration": 2190001, "current_time_ms": 249887, "exploitability": 0.191631},
    {"iteration": 2200001, "current_time_ms": 250737, "exploitability": 0.191089},
    {"iteration": 2210001, "current_time_ms": 251562, "exploitability": 0.190664},
    {"iteration": 2220001, "current_time_ms": 252400, "exploitability": 0.1903},
    {"iteration": 2230001, "current_time_ms": 253329, "exploitability": 0.190035},
    {"iteration": 2240001, "current_time_ms": 254201, "exploitability": 0.189805},
    {"iteration": 2250001, "current_time_ms": 255051, "exploitability": 0.189791},
    {"iteration": 2260001, "current_time_ms": 255939, "exploitability": 0.189747},
    {"iteration": 2270001, "current_time_ms": 257656, "exploitability": 0.189686},
    {"iteration": 2280001, "current_time_ms": 259491, "exploitability": 0.189558},
    {"iteration": 2290001, "current_time_ms": 261231, "exploitability": 0.189367},
    {"iteration": 2300001, "current_time_ms": 262776, "exploitability": 0.18906},
    {"iteration": 2310001, "current_time_ms": 264423, "exploitability": 0.188735},
    {"iteration": 2320001, "current_time_ms": 265927, "exploitability": 0.188467},
    {"iteration": 2330001, "current_time_ms": 267483, "exploitability": 0.188123},
    {"iteration": 2340001, "current_time_ms": 269009, "exploitability": 0.187785},
    {"iteration": 2350001, "current_time_ms": 270536, "exploitability": 0.187478},
    {"iteration": 2360001, "current_time_ms": 272004, "exploitability": 0.187185},
    {"iteration": 2370001, "current_time_ms": 273479, "exploitability": 0.186914},
    {"iteration": 2380001, "current_time_ms": 275002, "exploitability": 0.186503},
    {"iteration": 2390001, "current_time_ms": 276532, "exploitability": 0.186004},
    {"iteration": 2400001, "current_time_ms": 278062, "exploitability": 0.185534},
    {"iteration": 2410001, "current_time_ms": 279610, "exploitability": 0.185162},
    {"iteration": 2420001, "current_time_ms": 281165, "exploitability": 0.184727},
    {"iteration": 2430001, "current_time_ms": 282674, "exploitability": 0.184306},
    {"iteration": 2440001, "current_time_ms": 284207, "exploitability": 0.183807},
    {"iteration": 2450001, "current_time_ms": 285709, "exploitability": 0.183378},
    {"iteration": 2460001, "current_time_ms": 287223, "exploitability": 0.182914},
    {"iteration": 2470001, "current_time_ms": 288795, "exploitability": 0.182556},
    {"iteration": 2480001, "current_time_ms": 290300, "exploitability": 0.182245},
    {"iteration": 2490001, "current_time_ms": 291834, "exploitability": 0.181978},
    {"iteration": 2500001, "current_time_ms": 293379, "exploitability": 0.1817},
    {"iteration": 2510001, "current_time_ms": 294460, "exploitability": 0.181459},
    {"iteration": 2520001, "current_time_ms": 295947, "exploitability": 0.181219},
    {"iteration": 2530001, "current_time_ms": 297479, "exploitability": 0.181001},
    {"iteration": 2540001, "current_time_ms": 299002, "exploitability": 0.180822},
    {"iteration": 2550001, "current_time_ms": 300574, "exploitability": 0.180595},
    {"iteration": 2560001, "current_time_ms": 302120, "exploitability": 0.180361},
    {"iteration": 2570001, "current_time_ms": 303751, "exploitability": 0.180075},
    {"iteration": 2580001, "current_time_ms": 305301, "exploitability": 0.17983},
    {"iteration": 2590001, "current_time_ms": 306783, "exploitability": 0.179499},
    {"iteration": 2600001, "current_time_ms": 308320, "exploitability": 0.179109},
    {"iteration": 2610001, "current_time_ms": 309887, "exploitability": 0.178715},
    {"iteration": 2620001, "current_time_ms": 311400, "exploitability": 0.178347},
    {"iteration": 2630001, "current_time_ms": 312910, "exploitability": 0.177939},
    {"iteration": 2640001, "current_time_ms": 314379, "exploitability": 0.177436},
    {"iteration": 2650001, "current_time_ms": 315211, "exploitability": 0.176958},
    {"iteration": 2660001, "current_time_ms": 316055, "exploitability": 0.176499},
    {"iteration": 2670001, "current_time_ms": 317493, "exploitability": 0.17607},
    {"iteration": 2680001, "current_time_ms": 319044, "exploitability": 0.175704},
    {"iteration": 2690001, "current_time_ms": 320593, "exploitability": 0.175261},
    {"iteration": 2700001, "current_time_ms": 322115, "exploitability": 0.174844},
    {"iteration": 2710001, "current_time_ms": 323620, "exploitability": 0.174305},
    {"iteration": 2720001, "current_time_ms": 325168, "exploitability": 0.173778},
    {"iteration": 2730001, "current_time_ms": 326699, "exploitability": 0.17331},
    {"iteration": 2740001, "current_time_ms": 328236, "exploitability": 0.172855},
    {"iteration": 2750001, "current_time_ms": 329650, "exploitability": 0.172569},
    {"iteration": 2760001, "current_time_ms": 331028, "exploitability": 0.172342},
    {"iteration": 2770001, "current_time_ms": 332295, "exploitability": 0.172128},
    {"iteration": 2780001, "current_time_ms": 333781, "exploitability": 0.171912},
    {"iteration": 2790001, "current_time_ms": 335299, "exploitability": 0.171584},
    {"iteration": 2800001, "current_time_ms": 336791, "exploitability": 0.171203},
    {"iteration": 2810001, "current_time_ms": 338331, "exploitability": 0.170896},
    {"iteration": 2820001, "current_time_ms": 339928, "exploitability": 0.170648},
    {"iteration": 2830001, "current_time_ms": 341514, "exploitability": 0.170379},
    {"iteration": 2840001, "current_time_ms": 342766, "exploitability": 0.170004},
    {"iteration": 2850001, "current_time_ms": 344169, "exploitability": 0.169585},
    {"iteration": 2860001, "current_time_ms": 345695, "exploitability": 0.169297},
    {"iteration": 2870001, "current_time_ms": 347231, "exploitability": 0.169044},
    {"iteration": 2880001, "current_time_ms": 348842, "exploitability": 0.168768},
    {"iteration": 2890001, "current_time_ms": 350536, "exploitability": 0.168512},
    {"iteration": 2900001, "current_time_ms": 352143, "exploitability": 0.168178},
    {"iteration": 2910001, "current_time_ms": 353653, "exploitability": 0.167876},
    {"iteration": 2920001, "current_time_ms": 355219, "exploitability": 0.167566},
    {"iteration": 2930001, "current_time_ms": 356741, "exploitability": 0.167398},
    {"iteration": 2940001, "current_time_ms": 358294, "exploitability": 0.167314},
    {"iteration": 2950001, "current_time_ms": 359829, "exploitability": 0.167176},
    {"iteration": 2960001, "current_time_ms": 361392, "exploitability": 0.167073},
    {"iteration": 2970001, "current_time_ms": 362938, "exploitability": 0.167028},
    {"iteration": 2980001, "current_time_ms": 364558, "exploitability": 0.166955},
    {"iteration": 2990001, "current_time_ms": 366059, "exploitability": 0.166881},
    {"iteration": 3000001, "current_time_ms": 366892, "exploitability": 0.166842},
    {"iteration": 3010001, "current_time_ms": 367731, "exploitability": 0.166845},
    {"iteration": 3020001, "current_time_ms": 368560, "exploitability": 0.166779},
    {"iteration": 3030001, "current_time_ms": 369399, "exploitability": 0.166644},
    {"iteration": 3040001, "current_time_ms": 370234, "exploitability": 0.166458},
    {"iteration": 3050001, "current_time_ms": 371079, "exploitability": 0.166333},
    {"iteration": 3060001, "current_time_ms": 371903, "exploitability": 0.166162},
    {"iteration": 3070001, "current_time_ms": 372733, "exploitability": 0.165944},
    {"iteration": 3080001, "current_time_ms": 373569, "exploitability": 0.165686},
    {"iteration": 3090001, "current_time_ms": 374505, "exploitability": 0.165418},
    {"iteration": 3100001, "current_time_ms": 375359, "exploitability": 0.165123},
    {"iteration": 3110001, "current_time_ms": 376179, "exploitability": 0.164786},
    {"iteration": 3120001, "current_time_ms": 376965, "exploitability": 0.164365},
    {"iteration": 3130001, "current_time_ms": 377791, "exploitability": 0.163881},
    {"iteration": 3140001, "current_time_ms": 379522, "exploitability": 0.163385},
    {"iteration": 3150001, "current_time_ms": 381188, "exploitability": 0.162907},
    {"iteration": 3160001, "current_time_ms": 382659, "exploitability": 0.1625},
    {"iteration": 3170001, "current_time_ms": 384211, "exploitability": 0.162071},
    {"iteration": 3180001, "current_time_ms": 385756, "exploitability": 0.161693},
    {"iteration": 3190001, "current_time_ms": 387320, "exploitability": 0.161257},
    {"iteration": 3200001, "current_time_ms": 388884, "exploitability": 0.160815},
    {"iteration": 3210001, "current_time_ms": 390372, "exploitability": 0.160431},
    {"iteration": 3220001, "current_time_ms": 391895, "exploitability": 0.160074},
    {"iteration": 3230001, "current_time_ms": 392784, "exploitability": 0.159759},
    {"iteration": 3240001, "current_time_ms": 393599, "exploitability": 0.159471},
    {"iteration": 3250001, "current_time_ms": 395053, "exploitability": 0.15921},
    {"iteration": 3260001, "current_time_ms": 396525, "exploitability": 0.159},
    {"iteration": 3270001, "current_time_ms": 398200, "exploitability": 0.158808},
    {"iteration": 3280001, "current_time_ms": 399773, "exploitability": 0.158557},
    {"iteration": 3290001, "current_time_ms": 401297, "exploitability": 0.158305},
    {"iteration": 3300001, "current_time_ms": 402815, "exploitability": 0.158106},
    {"iteration": 3310001, "current_time_ms": 404356, "exploitability": 0.157826},
    {"iteration": 3320001, "current_time_ms": 405863, "exploitability": 0.157535},
    {"iteration": 3330001, "current_time_ms": 407349, "exploitability": 0.157277},
    {"iteration": 3340001, "current_time_ms": 408873, "exploitability": 0.157029},
    {"iteration": 3350001, "current_time_ms": 410427, "exploitability": 0.156827},
    {"iteration": 3360001, "current_time_ms": 411986, "exploitability": 0.156664},
    {"iteration": 3370001, "current_time_ms": 413469, "exploitability": 0.156515},
    {"iteration": 3380001, "current_time_ms": 414955, "exploitability": 0.156413},
    {"iteration": 3390001, "current_time_ms": 416498, "exploitability": 0.156287},
    {"iteration": 3400001, "current_time_ms": 418083, "exploitability": 0.156162},
    {"iteration": 3410001, "current_time_ms": 419525, "exploitability": 0.156045},
    {"iteration": 3420001, "current_time_ms": 421030, "exploitability": 0.155978},
    {"iteration": 3430001, "current_time_ms": 422606, "exploitability": 0.155901},
    {"iteration": 3440001, "current_time_ms": 424135, "exploitability": 0.155888},
    {"iteration": 3450001, "current_time_ms": 425626, "exploitability": 0.155906},
    {"iteration": 3460001, "current_time_ms": 427090, "exploitability": 0.155931},
    {"iteration": 3470001, "current_time_ms": 428589, "exploitability": 0.155917},
    {"iteration": 3480001, "current_time_ms": 430164, "exploitability": 0.155892},
    {"iteration": 3490001, "current_time_ms": 430990, "exploitability": 0.155836},
    {"iteration": 3500001, "current_time_ms": 431835, "exploitability": 0.155785},
    {"iteration": 3510001, "current_time_ms": 432833, "exploitability": 0.155707},
    {"iteration": 3520001, "current_time_ms": 434374, "exploitability": 0.155667},
    {"iteration": 3530001, "current_time_ms": 435868, "exploitability": 0.155637},
    {"iteration": 3540001, "current_time_ms": 437400, "exploitability": 0.155568},
    {"iteration": 3550001, "current_time_ms": 438918, "exploitability": 0.155435},
    {"iteration": 3560001, "current_time_ms": 440439, "exploitability": 0.155316},
    {"iteration": 3570001, "current_time_ms": 441908, "exploitability": 0.155179},
    {"iteration": 3580001, "current_time_ms": 442749, "exploitability": 0.155053},
    {"iteration": 3590001, "current_time_ms": 443598, "exploitability": 0.154894},
    {"iteration": 3600001, "current_time_ms": 444450, "exploitability": 0.154642},
    {"iteration": 3610001, "current_time_ms": 445296, "exploitability": 0.154341},
    {"iteration": 3620001, "current_time_ms": 446144, "exploitability": 0.154009},
    {"iteration": 3630001, "current_time_ms": 446993, "exploitability": 0.153726},
    {"iteration": 3640001, "current_time_ms": 447851, "exploitability": 0.153439},
    {"iteration": 3650001, "current_time_ms": 448682, "exploitability": 0.153162},
    {"iteration": 3660001, "current_time_ms": 449496, "exploitability": 0.152874},
    {"iteration": 3670001, "current_time_ms": 450320, "exploitability": 0.152585},
    {"iteration": 3680001, "current_time_ms": 451152, "exploitability": 0.152301},
    {"iteration": 3690001, "current_time_ms": 452006, "exploitability": 0.152005},
    {"iteration": 3700001, "current_time_ms": 452837, "exploitability": 0.151661},
    {"iteration": 3710001, "current_time_ms": 453710, "exploitability": 0.151423},
    {"iteration": 3720001, "current_time_ms": 454535, "exploitability": 0.151182},
    {"iteration": 3730001, "current_time_ms": 455393, "exploitability": 0.150917},
    {"iteration": 3740001, "current_time_ms": 456645, "exploitability": 0.15062},
    {"iteration": 3750001, "current_time_ms": 457474, "exploitability": 0.150318},
    {"iteration": 3760001, "current_time_ms": 458302, "exploitability": 0.149977},
    {"iteration": 3770001, "current_time_ms": 459141, "exploitability": 0.149643},
    {"iteration": 3780001, "current_time_ms": 460000, "exploitability": 0.149332},
    {"iteration": 3790001, "current_time_ms": 460841, "exploitability": 0.149053},
    {"iteration": 3800001, "current_time_ms": 461674, "exploitability": 0.148845},
    {"iteration": 3810001, "current_time_ms": 462512, "exploitability": 0.148705},
    {"iteration": 3820001, "current_time_ms": 463349, "exploitability": 0.148602},
    {"iteration": 3830001, "current_time_ms": 464151, "exploitability": 0.148568},
    {"iteration": 3840001, "current_time_ms": 464976, "exploitability": 0.148521},
    {"iteration": 3850001, "current_time_ms": 465822, "exploitability": 0.148483},
    {"iteration": 3860001, "current_time_ms": 467057, "exploitability": 0.148465},
    {"iteration": 3870001, "current_time_ms": 468561, "exploitability": 0.148466},
    {"iteration": 3880001, "current_time_ms": 470239, "exploitability": 0.148442},
    {"iteration": 3890001, "current_time_ms": 471667, "exploitability": 0.148337},
    {"iteration": 3900001, "current_time_ms": 473205, "exploitability": 0.148239},
    {"iteration": 3910001, "current_time_ms": 474800, "exploitability": 0.148156},
    {"iteration": 3920001, "current_time_ms": 476293, "exploitability": 0.148118},
    {"iteration": 3930001, "current_time_ms": 477838, "exploitability": 0.148093},
    {"iteration": 3940001, "current_time_ms": 479332, "exploitability": 0.148114},
    {"iteration": 3950001, "current_time_ms": 480831, "exploitability": 0.148083},
    {"iteration": 3960001, "current_time_ms": 482397, "exploitability": 0.148082},
    {"iteration": 3970001, "current_time_ms": 483935, "exploitability": 0.148046},
    {"iteration": 3980001, "current_time_ms": 485604, "exploitability": 0.147987},
    {"iteration": 3990001, "current_time_ms": 487082, "exploitability": 0.147929},
    {"iteration": 4000001, "current_time_ms": 488614, "exploitability": 0.147886},
    {"iteration": 4010001, "current_time_ms": 490106, "exploitability": 0.147861},
    {"iteration": 4020001, "current_time_ms": 491612, "exploitability": 0.147819},
    {"iteration": 4030001, "current_time_ms": 493116, "exploitability": 0.147779},
    {"iteration": 4040001, "current_time_ms": 494668, "exploitability": 0.147769},
    {"iteration": 4050001, "current_time_ms": 496184, "exploitability": 0.147739},
    {"iteration": 4060001, "current_time_ms": 497698, "exploitability": 0.14768},
    {"iteration": 4070001, "current_time_ms": 499194, "exploitability": 0.147574},
    {"iteration": 4080001, "current_time_ms": 500871, "exploitability": 0.147425},
    {"iteration": 4090001, "current_time_ms": 502481, "exploitability": 0.14727},
    {"iteration": 4100001, "current_time_ms": 503983, "exploitability": 0.147134},
    {"iteration": 4110001, "current_time_ms": 505534, "exploitability": 0.146996},
    {"iteration": 4120001, "current_time_ms": 507081, "exploitability": 0.146789},
    {"iteration": 4130001, "current_time_ms": 508676, "exploitability": 0.146574},
    {"iteration": 4140001, "current_time_ms": 510199, "exploitability": 0.146314},
    {"iteration": 4150001, "current_time_ms": 511705, "exploitability": 0.146048},
    {"iteration": 4160001, "current_time_ms": 513267, "exploitability": 0.145774},
    {"iteration": 4170001, "current_time_ms": 514774, "exploitability": 0.145519},
    {"iteration": 4180001, "current_time_ms": 516433, "exploitability": 0.145227},
    {"iteration": 4190001, "current_time_ms": 518046, "exploitability": 0.144922},
    {"iteration": 4200001, "current_time_ms": 519527, "exploitability": 0.144617},
    {"iteration": 4210001, "current_time_ms": 521120, "exploitability": 0.144316},
    {"iteration": 4220001, "current_time_ms": 522615, "exploitability": 0.144052},
    {"iteration": 4230001, "current_time_ms": 524339, "exploitability": 0.143777},
    {"iteration": 4240001, "current_time_ms": 525496, "exploitability": 0.143474},
    {"iteration": 4250001, "current_time_ms": 526358, "exploitability": 0.143179},
    {"iteration": 4260001, "current_time_ms": 527227, "exploitability": 0.142904},
    {"iteration": 4270001, "current_time_ms": 528117, "exploitability": 0.14264},
    {"iteration": 4280001, "current_time_ms": 528951, "exploitability": 0.142411},
    {"iteration": 4290001, "current_time_ms": 530367, "exploitability": 0.142212},
    {"iteration": 4300001, "current_time_ms": 531946, "exploitability": 0.142059},
    {"iteration": 4310001, "current_time_ms": 533652, "exploitability": 0.141951},
    {"iteration": 4320001, "current_time_ms": 534725, "exploitability": 0.141865},
    {"iteration": 4330001, "current_time_ms": 535641, "exploitability": 0.141806},
    {"iteration": 4340001, "current_time_ms": 536473, "exploitability": 0.141688},
    {"iteration": 4350001, "current_time_ms": 537358, "exploitability": 0.141566},
    {"iteration": 4360001, "current_time_ms": 538180, "exploitability": 0.141458},
    {"iteration": 4370001, "current_time_ms": 539050, "exploitability": 0.141362},
    {"iteration": 4380001, "current_time_ms": 539876, "exploitability": 0.14129},
    {"iteration": 4390001, "current_time_ms": 540731, "exploitability": 0.141245},
    {"iteration": 4400001, "current_time_ms": 541514, "exploitability": 0.141262},
    {"iteration": 4410001, "current_time_ms": 542332, "exploitability": 0.141249},
    {"iteration": 4420001, "current_time_ms": 543146, "exploitability": 0.141216},
    {"iteration": 4430001, "current_time_ms": 543956, "exploitability": 0.141187},
    {"iteration": 4440001, "current_time_ms": 544817, "exploitability": 0.141166},
    {"iteration": 4450001, "current_time_ms": 545937, "exploitability": 0.141158},
    {"iteration": 4460001, "current_time_ms": 546979, "exploitability": 0.14116},
    {"iteration": 4470001, "current_time_ms": 547860, "exploitability": 0.141155},
    {"iteration": 4480001, "current_time_ms": 548762, "exploitability": 0.141147},
    {"iteration": 4490001, "current_time_ms": 549590, "exploitability": 0.141184},
    {"iteration": 4500001, "current_time_ms": 550427, "exploitability": 0.141193},
    {"iteration": 4510001, "current_time_ms": 551270, "exploitability": 0.141259},
    {"iteration": 4520001, "current_time_ms": 552210, "exploitability": 0.141292},
    {"iteration": 4530001, "current_time_ms": 553045, "exploitability": 0.141295},
    {"iteration": 4540001, "current_time_ms": 553912, "exploitability": 0.141333},
    {"iteration": 4550001, "current_time_ms": 554920, "exploitability": 0.141384},
    {"iteration": 4560001, "current_time_ms": 555822, "exploitability": 0.141475},
    {"iteration": 4570001, "current_time_ms": 556941, "exploitability": 0.141592},
    {"iteration": 4580001, "current_time_ms": 557913, "exploitability": 0.141718},
    {"iteration": 4590001, "current_time_ms": 558842, "exploitability": 0.141802},
    {"iteration": 4600001, "current_time_ms": 559828, "exploitability": 0.141881},
    {"iteration": 4610001, "current_time_ms": 560775, "exploitability": 0.141972},
    {"iteration": 4620001, "current_time_ms": 561629, "exploitability": 0.14206},
    {"iteration": 4630001, "current_time_ms": 562558, "exploitability": 0.142147},
    {"iteration": 4640001, "current_time_ms": 563602, "exploitability": 0.142174},
    {"iteration": 4650001, "current_time_ms": 564556, "exploitability": 0.142157},
    {"iteration": 4660001, "current_time_ms": 565653, "exploitability": 0.142149},
    {"iteration": 4670001, "current_time_ms": 566683, "exploitability": 0.142143},
    {"iteration": 4680001, "current_time_ms": 567729, "exploitability": 0.142145},
    {"iteration": 4690001, "current_time_ms": 568738, "exploitability": 0.142115},
    {"iteration": 4700001, "current_time_ms": 569646, "exploitability": 0.142114},
    {"iteration": 4710001, "current_time_ms": 570594, "exploitability": 0.142097},
    {"iteration": 4720001, "current_time_ms": 571614, "exploitability": 0.14207},
    {"iteration": 4730001, "current_time_ms": 572504, "exploitability": 0.14204},
    {"iteration": 4740001, "current_time_ms": 573422, "exploitability": 0.142002},
    {"iteration": 4750001, "current_time_ms": 574261, "exploitability": 0.141954},
    {"iteration": 4760001, "current_time_ms": 575144, "exploitability": 0.141888},
    {"iteration": 4770001, "current_time_ms": 576081, "exploitability": 0.14178},
    {"iteration": 4780001, "current_time_ms": 577083, "exploitability": 0.141606},
    {"iteration": 4790001, "current_time_ms": 578029, "exploitability": 0.141447},
    {"iteration": 4800001, "current_time_ms": 579026, "exploitability": 0.141367},
    {"iteration": 4810001, "current_time_ms": 579945, "exploitability": 0.141307},
    {"iteration": 4820001, "current_time_ms": 580895, "exploitability": 0.141229},
    {"iteration": 4830001, "current_time_ms": 581901, "exploitability": 0.141129},
    {"iteration": 4840001, "current_time_ms": 582869, "exploitability": 0.140977},
    {"iteration": 4850001, "current_time_ms": 583797, "exploitability": 0.140826},
    {"iteration": 4860001, "current_time_ms": 584672, "exploitability": 0.140655},
    {"iteration": 4870001, "current_time_ms": 585571, "exploitability": 0.140414},
    {"iteration": 4880001, "current_time_ms": 586486, "exploitability": 0.140126},
    {"iteration": 4890001, "current_time_ms": 587397, "exploitability": 0.13987},
    {"iteration": 4900001, "current_time_ms": 588226, "exploitability": 0.139593},
    {"iteration": 4910001, "current_time_ms": 588925, "exploitability": 0.139308},
    {"iteration": 4920001, "current_time_ms": 589799, "exploitability": 0.13902},
    {"iteration": 4930001, "current_time_ms": 590778, "exploitability": 0.138742},
    {"iteration": 4940001, "current_time_ms": 591628, "exploitability": 0.138493},
    {"iteration": 4950001, "current_time_ms": 592341, "exploitability": 0.13829},
    {"iteration": 4960001, "current_time_ms": 593027, "exploitability": 0.138113},
    {"iteration": 4970001, "current_time_ms": 593791, "exploitability": 0.138011},
    {"iteration": 4980001, "current_time_ms": 594428, "exploitability": 0.13792},
    {"iteration": 4990001, "current_time_ms": 595087, "exploitability": 0.137842},
    {"iteration": 5000001, "current_time_ms": 595765, "exploitability": 0.137714},
  ]
}


==> plots/backup/ib__50_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 50,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 402, "exploitability": 0.0809786},
    {"iteration": 20001, "current_time_ms": 733, "exploitability": 0.0705173},
    {"iteration": 30001, "current_time_ms": 1100, "exploitability": 0.0589225},
    {"iteration": 40001, "current_time_ms": 1478, "exploitability": 0.0523503},
    {"iteration": 50001, "current_time_ms": 1822, "exploitability": 0.0470723},
    {"iteration": 60001, "current_time_ms": 2184, "exploitability": 0.0415761},
    {"iteration": 70001, "current_time_ms": 2523, "exploitability": 0.0388922},
    {"iteration": 80001, "current_time_ms": 2860, "exploitability": 0.0370071},
    {"iteration": 90001, "current_time_ms": 3233, "exploitability": 0.035506},
    {"iteration": 100001, "current_time_ms": 3613, "exploitability": 0.0345794},
    {"iteration": 110001, "current_time_ms": 3960, "exploitability": 0.0352173},
    {"iteration": 120001, "current_time_ms": 4354, "exploitability": 0.0341362},
    {"iteration": 130001, "current_time_ms": 4725, "exploitability": 0.0316831},
    {"iteration": 140001, "current_time_ms": 5073, "exploitability": 0.031105},
    {"iteration": 150001, "current_time_ms": 5398, "exploitability": 0.0304551},
    {"iteration": 160001, "current_time_ms": 5780, "exploitability": 0.0290441},
    {"iteration": 170001, "current_time_ms": 6118, "exploitability": 0.0286777},
    {"iteration": 180001, "current_time_ms": 6478, "exploitability": 0.0282637},
    {"iteration": 190001, "current_time_ms": 6784, "exploitability": 0.0270621},
    {"iteration": 200001, "current_time_ms": 7138, "exploitability": 0.0252657},
    {"iteration": 210001, "current_time_ms": 7482, "exploitability": 0.0258294},
    {"iteration": 220001, "current_time_ms": 7805, "exploitability": 0.0243565},
    {"iteration": 230001, "current_time_ms": 8197, "exploitability": 0.0250041},
    {"iteration": 240001, "current_time_ms": 8503, "exploitability": 0.0235521},
    {"iteration": 250001, "current_time_ms": 8853, "exploitability": 0.0241537},
    {"iteration": 260001, "current_time_ms": 9180, "exploitability": 0.0226892},
    {"iteration": 270001, "current_time_ms": 9540, "exploitability": 0.0230681},
    {"iteration": 280001, "current_time_ms": 9938, "exploitability": 0.0223883},
    {"iteration": 290001, "current_time_ms": 10326, "exploitability": 0.0215382},
    {"iteration": 300001, "current_time_ms": 10667, "exploitability": 0.0218733},
    {"iteration": 310001, "current_time_ms": 10996, "exploitability": 0.0205636},
    {"iteration": 320001, "current_time_ms": 11336, "exploitability": 0.0213322},
    {"iteration": 330001, "current_time_ms": 11654, "exploitability": 0.0208668},
    {"iteration": 340001, "current_time_ms": 11983, "exploitability": 0.0208705},
    {"iteration": 350001, "current_time_ms": 12323, "exploitability": 0.0204713},
    {"iteration": 360001, "current_time_ms": 12663, "exploitability": 0.0199481},
    {"iteration": 370001, "current_time_ms": 13020, "exploitability": 0.0203732},
    {"iteration": 380001, "current_time_ms": 13344, "exploitability": 0.0196551},
    {"iteration": 390001, "current_time_ms": 13693, "exploitability": 0.0196254},
    {"iteration": 400001, "current_time_ms": 14015, "exploitability": 0.0194061},
    {"iteration": 410001, "current_time_ms": 14366, "exploitability": 0.0192747},
    {"iteration": 420001, "current_time_ms": 14700, "exploitability": 0.0192865},
    {"iteration": 430001, "current_time_ms": 15058, "exploitability": 0.0189315},
    {"iteration": 440001, "current_time_ms": 15390, "exploitability": 0.0191396},
    {"iteration": 450001, "current_time_ms": 15657, "exploitability": 0.018912},
    {"iteration": 460001, "current_time_ms": 15837, "exploitability": 0.0189005},
    {"iteration": 470001, "current_time_ms": 16014, "exploitability": 0.0188292},
    {"iteration": 480001, "current_time_ms": 16192, "exploitability": 0.018668},
    {"iteration": 490001, "current_time_ms": 16368, "exploitability": 0.0184624},
    {"iteration": 500001, "current_time_ms": 16568, "exploitability": 0.0184696},
    {"iteration": 510001, "current_time_ms": 16743, "exploitability": 0.0183695},
    {"iteration": 520001, "current_time_ms": 16921, "exploitability": 0.0183699},
    {"iteration": 530001, "current_time_ms": 17108, "exploitability": 0.0180645},
    {"iteration": 540001, "current_time_ms": 17294, "exploitability": 0.017445},
    {"iteration": 550001, "current_time_ms": 17480, "exploitability": 0.0178088},
    {"iteration": 560001, "current_time_ms": 17664, "exploitability": 0.017281},
    {"iteration": 570001, "current_time_ms": 17846, "exploitability": 0.0173705},
    {"iteration": 580001, "current_time_ms": 18026, "exploitability": 0.0171498},
    {"iteration": 590001, "current_time_ms": 18206, "exploitability": 0.0171267},
    {"iteration": 600001, "current_time_ms": 18382, "exploitability": 0.0171532},
    {"iteration": 610001, "current_time_ms": 18565, "exploitability": 0.0168952},
    {"iteration": 620001, "current_time_ms": 18744, "exploitability": 0.0170396},
    {"iteration": 630001, "current_time_ms": 18922, "exploitability": 0.016648},
    {"iteration": 640001, "current_time_ms": 19102, "exploitability": 0.0165933},
    {"iteration": 650001, "current_time_ms": 19282, "exploitability": 0.0163095},
    {"iteration": 660001, "current_time_ms": 19465, "exploitability": 0.0162356},
    {"iteration": 670001, "current_time_ms": 19648, "exploitability": 0.0164431},
    {"iteration": 680001, "current_time_ms": 19829, "exploitability": 0.0160394},
    {"iteration": 690001, "current_time_ms": 20014, "exploitability": 0.0162918},
    {"iteration": 700001, "current_time_ms": 20194, "exploitability": 0.0162007},
    {"iteration": 710001, "current_time_ms": 20373, "exploitability": 0.0160077},
    {"iteration": 720001, "current_time_ms": 20549, "exploitability": 0.0161595},
    {"iteration": 730001, "current_time_ms": 20734, "exploitability": 0.0155693},
    {"iteration": 740001, "current_time_ms": 20912, "exploitability": 0.0151796},
    {"iteration": 750001, "current_time_ms": 21095, "exploitability": 0.0153114},
    {"iteration": 760001, "current_time_ms": 21281, "exploitability": 0.0151924},
    {"iteration": 770001, "current_time_ms": 21458, "exploitability": 0.0151453},
    {"iteration": 780001, "current_time_ms": 21644, "exploitability": 0.0148676},
    {"iteration": 790001, "current_time_ms": 21818, "exploitability": 0.0148978},
    {"iteration": 800001, "current_time_ms": 21993, "exploitability": 0.015027},
    {"iteration": 810001, "current_time_ms": 22175, "exploitability": 0.0146021},
    {"iteration": 820001, "current_time_ms": 22352, "exploitability": 0.0145881},
    {"iteration": 830001, "current_time_ms": 22531, "exploitability": 0.0149244},
    {"iteration": 840001, "current_time_ms": 22709, "exploitability": 0.0149097},
    {"iteration": 850001, "current_time_ms": 22894, "exploitability": 0.0143897},
    {"iteration": 860001, "current_time_ms": 23073, "exploitability": 0.0144135},
    {"iteration": 870001, "current_time_ms": 23254, "exploitability": 0.0147673},
    {"iteration": 880001, "current_time_ms": 23437, "exploitability": 0.0146145},
    {"iteration": 890001, "current_time_ms": 23620, "exploitability": 0.0141201},
    {"iteration": 900001, "current_time_ms": 23796, "exploitability": 0.0138884},
    {"iteration": 910001, "current_time_ms": 23980, "exploitability": 0.0143355},
    {"iteration": 920001, "current_time_ms": 24160, "exploitability": 0.0141415},
    {"iteration": 930001, "current_time_ms": 24337, "exploitability": 0.0137385},
    {"iteration": 940001, "current_time_ms": 24502, "exploitability": 0.0142587},
    {"iteration": 950001, "current_time_ms": 24705, "exploitability": 0.0145258},
    {"iteration": 960001, "current_time_ms": 25064, "exploitability": 0.0142018},
    {"iteration": 970001, "current_time_ms": 25498, "exploitability": 0.0138331},
    {"iteration": 980001, "current_time_ms": 25872, "exploitability": 0.0139418},
    {"iteration": 990001, "current_time_ms": 26255, "exploitability": 0.0142075},
    {"iteration": 1000001, "current_time_ms": 26621, "exploitability": 0.0141198},
    {"iteration": 1010001, "current_time_ms": 26971, "exploitability": 0.0141965},
    {"iteration": 1020001, "current_time_ms": 27344, "exploitability": 0.0142536},
    {"iteration": 1030001, "current_time_ms": 27706, "exploitability": 0.0142736},
    {"iteration": 1040001, "current_time_ms": 28020, "exploitability": 0.0139756},
    {"iteration": 1050001, "current_time_ms": 28350, "exploitability": 0.0139749},
    {"iteration": 1060001, "current_time_ms": 28704, "exploitability": 0.0142832},
    {"iteration": 1070001, "current_time_ms": 29024, "exploitability": 0.0140018},
    {"iteration": 1080001, "current_time_ms": 29387, "exploitability": 0.0137919},
    {"iteration": 1090001, "current_time_ms": 29708, "exploitability": 0.0138888},
    {"iteration": 1100001, "current_time_ms": 30066, "exploitability": 0.0138657},
    {"iteration": 1110001, "current_time_ms": 30421, "exploitability": 0.0137475},
    {"iteration": 1120001, "current_time_ms": 30777, "exploitability": 0.0139042},
    {"iteration": 1130001, "current_time_ms": 31115, "exploitability": 0.0140852},
    {"iteration": 1140001, "current_time_ms": 31459, "exploitability": 0.0139657},
    {"iteration": 1150001, "current_time_ms": 31772, "exploitability": 0.0136088},
    {"iteration": 1160001, "current_time_ms": 32132, "exploitability": 0.013605},
    {"iteration": 1170001, "current_time_ms": 32455, "exploitability": 0.0139328},
    {"iteration": 1180001, "current_time_ms": 32816, "exploitability": 0.0138598},
    {"iteration": 1190001, "current_time_ms": 33177, "exploitability": 0.013574},
    {"iteration": 1200001, "current_time_ms": 33521, "exploitability": 0.0135643},
    {"iteration": 1210001, "current_time_ms": 33861, "exploitability": 0.0138549},
    {"iteration": 1220001, "current_time_ms": 34213, "exploitability": 0.0138443},
    {"iteration": 1230001, "current_time_ms": 34532, "exploitability": 0.0135322},
    {"iteration": 1240001, "current_time_ms": 34879, "exploitability": 0.0135803},
    {"iteration": 1250001, "current_time_ms": 35200, "exploitability": 0.0137369},
    {"iteration": 1260001, "current_time_ms": 35538, "exploitability": 0.0131846},
    {"iteration": 1270001, "current_time_ms": 35848, "exploitability": 0.0129057},
    {"iteration": 1280001, "current_time_ms": 36165, "exploitability": 0.0132464},
    {"iteration": 1290001, "current_time_ms": 36528, "exploitability": 0.0133185},
    {"iteration": 1300001, "current_time_ms": 36735, "exploitability": 0.0130072},
    {"iteration": 1310001, "current_time_ms": 36916, "exploitability": 0.0128267},
    {"iteration": 1320001, "current_time_ms": 37105, "exploitability": 0.0130626},
    {"iteration": 1330001, "current_time_ms": 37287, "exploitability": 0.0132796},
    {"iteration": 1340001, "current_time_ms": 37466, "exploitability": 0.0130524},
    {"iteration": 1350001, "current_time_ms": 37650, "exploitability": 0.0127057},
    {"iteration": 1360001, "current_time_ms": 37828, "exploitability": 0.0127684},
    {"iteration": 1370001, "current_time_ms": 38188, "exploitability": 0.0131042},
    {"iteration": 1380001, "current_time_ms": 38513, "exploitability": 0.0131047},
    {"iteration": 1390001, "current_time_ms": 38865, "exploitability": 0.0128402},
    {"iteration": 1400001, "current_time_ms": 39181, "exploitability": 0.0127655},
    {"iteration": 1410001, "current_time_ms": 39499, "exploitability": 0.0128534},
    {"iteration": 1420001, "current_time_ms": 39855, "exploitability": 0.0128478},
    {"iteration": 1430001, "current_time_ms": 40187, "exploitability": 0.0128418},
    {"iteration": 1440001, "current_time_ms": 40546, "exploitability": 0.0128566},
    {"iteration": 1450001, "current_time_ms": 40869, "exploitability": 0.0126934},
    {"iteration": 1460001, "current_time_ms": 41205, "exploitability": 0.0124226},
    {"iteration": 1470001, "current_time_ms": 41512, "exploitability": 0.0124123},
    {"iteration": 1480001, "current_time_ms": 41846, "exploitability": 0.0125038},
    {"iteration": 1490001, "current_time_ms": 42162, "exploitability": 0.0124634},
    {"iteration": 1500001, "current_time_ms": 42498, "exploitability": 0.0123926},
    {"iteration": 1510001, "current_time_ms": 42807, "exploitability": 0.0122823},
    {"iteration": 1520001, "current_time_ms": 43118, "exploitability": 0.0124813},
    {"iteration": 1530001, "current_time_ms": 43468, "exploitability": 0.0123853},
    {"iteration": 1540001, "current_time_ms": 43786, "exploitability": 0.0121618},
    {"iteration": 1550001, "current_time_ms": 44123, "exploitability": 0.0121194},
    {"iteration": 1560001, "current_time_ms": 44442, "exploitability": 0.0123643},
    {"iteration": 1570001, "current_time_ms": 44759, "exploitability": 0.0122573},
    {"iteration": 1580001, "current_time_ms": 45119, "exploitability": 0.0120472},
    {"iteration": 1590001, "current_time_ms": 45444, "exploitability": 0.0119927},
    {"iteration": 1600001, "current_time_ms": 45806, "exploitability": 0.0121849},
    {"iteration": 1610001, "current_time_ms": 46137, "exploitability": 0.0122697},
    {"iteration": 1620001, "current_time_ms": 46476, "exploitability": 0.0120149},
    {"iteration": 1630001, "current_time_ms": 46787, "exploitability": 0.0119323},
    {"iteration": 1640001, "current_time_ms": 47135, "exploitability": 0.0120345},
    {"iteration": 1650001, "current_time_ms": 47457, "exploitability": 0.0120169},
    {"iteration": 1660001, "current_time_ms": 47773, "exploitability": 0.0119343},
    {"iteration": 1670001, "current_time_ms": 48130, "exploitability": 0.0119057},
    {"iteration": 1680001, "current_time_ms": 48478, "exploitability": 0.0120133},
    {"iteration": 1690001, "current_time_ms": 48860, "exploitability": 0.0121133},
    {"iteration": 1700001, "current_time_ms": 49179, "exploitability": 0.0119048},
    {"iteration": 1710001, "current_time_ms": 49560, "exploitability": 0.0116582},
    {"iteration": 1720001, "current_time_ms": 49876, "exploitability": 0.0116449},
    {"iteration": 1730001, "current_time_ms": 50209, "exploitability": 0.0118543},
    {"iteration": 1740001, "current_time_ms": 50437, "exploitability": 0.0119389},
    {"iteration": 1750001, "current_time_ms": 50706, "exploitability": 0.0117949},
    {"iteration": 1760001, "current_time_ms": 51051, "exploitability": 0.0117185},
    {"iteration": 1770001, "current_time_ms": 51376, "exploitability": 0.0117027},
    {"iteration": 1780001, "current_time_ms": 51714, "exploitability": 0.011659},
    {"iteration": 1790001, "current_time_ms": 52031, "exploitability": 0.0116769},
    {"iteration": 1800001, "current_time_ms": 52407, "exploitability": 0.0117627},
    {"iteration": 1810001, "current_time_ms": 52587, "exploitability": 0.0117294},
    {"iteration": 1820001, "current_time_ms": 52768, "exploitability": 0.011533},
    {"iteration": 1830001, "current_time_ms": 52947, "exploitability": 0.0112944},
    {"iteration": 1840001, "current_time_ms": 53127, "exploitability": 0.0112231},
    {"iteration": 1850001, "current_time_ms": 53306, "exploitability": 0.0113466},
    {"iteration": 1860001, "current_time_ms": 53487, "exploitability": 0.01159},
    {"iteration": 1870001, "current_time_ms": 53668, "exploitability": 0.0116123},
    {"iteration": 1880001, "current_time_ms": 53843, "exploitability": 0.0115056},
    {"iteration": 1890001, "current_time_ms": 54028, "exploitability": 0.0114007},
    {"iteration": 1900001, "current_time_ms": 54206, "exploitability": 0.0113484},
    {"iteration": 1910001, "current_time_ms": 54385, "exploitability": 0.0113915},
    {"iteration": 1920001, "current_time_ms": 54559, "exploitability": 0.011477},
    {"iteration": 1930001, "current_time_ms": 54737, "exploitability": 0.0114162},
    {"iteration": 1940001, "current_time_ms": 54924, "exploitability": 0.0112877},
    {"iteration": 1950001, "current_time_ms": 55105, "exploitability": 0.011237},
    {"iteration": 1960001, "current_time_ms": 55284, "exploitability": 0.0113061},
    {"iteration": 1970001, "current_time_ms": 55459, "exploitability": 0.0113123},
    {"iteration": 1980001, "current_time_ms": 55643, "exploitability": 0.0112126},
    {"iteration": 1990001, "current_time_ms": 55823, "exploitability": 0.0111616},
    {"iteration": 2000001, "current_time_ms": 56007, "exploitability": 0.0112286},
    {"iteration": 2010001, "current_time_ms": 56185, "exploitability": 0.0113231},
    {"iteration": 2020001, "current_time_ms": 56364, "exploitability": 0.0113202},
    {"iteration": 2030001, "current_time_ms": 56541, "exploitability": 0.0111809},
    {"iteration": 2040001, "current_time_ms": 56720, "exploitability": 0.0110799},
    {"iteration": 2050001, "current_time_ms": 56900, "exploitability": 0.0110517},
    {"iteration": 2060001, "current_time_ms": 57079, "exploitability": 0.0110559},
    {"iteration": 2070001, "current_time_ms": 57267, "exploitability": 0.0111167},
    {"iteration": 2080001, "current_time_ms": 57451, "exploitability": 0.0110953},
    {"iteration": 2090001, "current_time_ms": 57627, "exploitability": 0.0109883},
    {"iteration": 2100001, "current_time_ms": 57808, "exploitability": 0.0109425},
    {"iteration": 2110001, "current_time_ms": 57991, "exploitability": 0.0110585},
    {"iteration": 2120001, "current_time_ms": 58163, "exploitability": 0.0111605},
    {"iteration": 2130001, "current_time_ms": 58347, "exploitability": 0.0110534},
    {"iteration": 2140001, "current_time_ms": 58525, "exploitability": 0.0109278},
    {"iteration": 2150001, "current_time_ms": 58704, "exploitability": 0.0108607},
    {"iteration": 2160001, "current_time_ms": 58880, "exploitability": 0.0109105},
    {"iteration": 2170001, "current_time_ms": 59059, "exploitability": 0.0110384},
    {"iteration": 2180001, "current_time_ms": 59247, "exploitability": 0.0109239},
    {"iteration": 2190001, "current_time_ms": 59430, "exploitability": 0.0106923},
    {"iteration": 2200001, "current_time_ms": 59615, "exploitability": 0.0105753},
    {"iteration": 2210001, "current_time_ms": 59792, "exploitability": 0.0106901},
    {"iteration": 2220001, "current_time_ms": 59975, "exploitability": 0.0108824},
    {"iteration": 2230001, "current_time_ms": 60154, "exploitability": 0.0108433},
    {"iteration": 2240001, "current_time_ms": 60335, "exploitability": 0.0106817},
    {"iteration": 2250001, "current_time_ms": 60511, "exploitability": 0.0105325},
    {"iteration": 2260001, "current_time_ms": 60692, "exploitability": 0.0104758},
    {"iteration": 2270001, "current_time_ms": 60868, "exploitability": 0.0105342},
    {"iteration": 2280001, "current_time_ms": 61045, "exploitability": 0.0105938},
    {"iteration": 2290001, "current_time_ms": 61268, "exploitability": 0.0105906},
    {"iteration": 2300001, "current_time_ms": 61445, "exploitability": 0.0104828},
    {"iteration": 2310001, "current_time_ms": 61718, "exploitability": 0.0103498},
    {"iteration": 2320001, "current_time_ms": 62074, "exploitability": 0.0102742},
    {"iteration": 2330001, "current_time_ms": 62252, "exploitability": 0.0103991},
    {"iteration": 2340001, "current_time_ms": 62430, "exploitability": 0.0105895},
    {"iteration": 2350001, "current_time_ms": 62610, "exploitability": 0.0105482},
    {"iteration": 2360001, "current_time_ms": 62799, "exploitability": 0.0103405},
    {"iteration": 2370001, "current_time_ms": 62986, "exploitability": 0.0101887},
    {"iteration": 2380001, "current_time_ms": 63245, "exploitability": 0.0102559},
    {"iteration": 2390001, "current_time_ms": 63565, "exploitability": 0.0104761},
    {"iteration": 2400001, "current_time_ms": 63926, "exploitability": 0.010605},
    {"iteration": 2410001, "current_time_ms": 64273, "exploitability": 0.0104916},
    {"iteration": 2420001, "current_time_ms": 64696, "exploitability": 0.0102334},
    {"iteration": 2430001, "current_time_ms": 65127, "exploitability": 0.0100972},
    {"iteration": 2440001, "current_time_ms": 65502, "exploitability": 0.0102736},
    {"iteration": 2450001, "current_time_ms": 65866, "exploitability": 0.010508},
    {"iteration": 2460001, "current_time_ms": 66215, "exploitability": 0.0105484},
    {"iteration": 2470001, "current_time_ms": 66574, "exploitability": 0.0104845},
    {"iteration": 2480001, "current_time_ms": 66917, "exploitability": 0.0103647},
    {"iteration": 2490001, "current_time_ms": 67229, "exploitability": 0.01028},
    {"iteration": 2500001, "current_time_ms": 67577, "exploitability": 0.01029},
    {"iteration": 2510001, "current_time_ms": 67946, "exploitability": 0.0103801},
    {"iteration": 2520001, "current_time_ms": 68414, "exploitability": 0.0104218},
    {"iteration": 2530001, "current_time_ms": 68792, "exploitability": 0.0103862},
    {"iteration": 2540001, "current_time_ms": 69185, "exploitability": 0.0102615},
    {"iteration": 2550001, "current_time_ms": 69548, "exploitability": 0.0101337},
    {"iteration": 2560001, "current_time_ms": 69915, "exploitability": 0.0101275},
    {"iteration": 2570001, "current_time_ms": 70281, "exploitability": 0.0102436},
    {"iteration": 2580001, "current_time_ms": 70597, "exploitability": 0.0103799},
    {"iteration": 2590001, "current_time_ms": 70926, "exploitability": 0.0103738},
    {"iteration": 2600001, "current_time_ms": 71279, "exploitability": 0.0102605},
    {"iteration": 2610001, "current_time_ms": 71606, "exploitability": 0.010145},
    {"iteration": 2620001, "current_time_ms": 71992, "exploitability": 0.0101407},
    {"iteration": 2630001, "current_time_ms": 72353, "exploitability": 0.0101856},
    {"iteration": 2640001, "current_time_ms": 72684, "exploitability": 0.0102013},
    {"iteration": 2650001, "current_time_ms": 73027, "exploitability": 0.0101658},
    {"iteration": 2660001, "current_time_ms": 73353, "exploitability": 0.0101441},
    {"iteration": 2670001, "current_time_ms": 73685, "exploitability": 0.0101513},
    {"iteration": 2680001, "current_time_ms": 74002, "exploitability": 0.0101468},
    {"iteration": 2690001, "current_time_ms": 74359, "exploitability": 0.010109},
    {"iteration": 2700001, "current_time_ms": 74688, "exploitability": 0.0100531},
    {"iteration": 2710001, "current_time_ms": 75011, "exploitability": 0.0100325},
    {"iteration": 2720001, "current_time_ms": 75364, "exploitability": 0.0100528},
    {"iteration": 2730001, "current_time_ms": 75714, "exploitability": 0.009976},
    {"iteration": 2740001, "current_time_ms": 76042, "exploitability": 0.00994327},
    {"iteration": 2750001, "current_time_ms": 76370, "exploitability": 0.00992639},
    {"iteration": 2760001, "current_time_ms": 76726, "exploitability": 0.00990092},
    {"iteration": 2770001, "current_time_ms": 77072, "exploitability": 0.00989884},
    {"iteration": 2780001, "current_time_ms": 77430, "exploitability": 0.00987895},
    {"iteration": 2790001, "current_time_ms": 77791, "exploitability": 0.00996397},
    {"iteration": 2800001, "current_time_ms": 78108, "exploitability": 0.010101},
    {"iteration": 2810001, "current_time_ms": 78474, "exploitability": 0.0100877},
    {"iteration": 2820001, "current_time_ms": 78777, "exploitability": 0.00998116},
    {"iteration": 2830001, "current_time_ms": 79135, "exploitability": 0.00985382},
    {"iteration": 2840001, "current_time_ms": 79466, "exploitability": 0.00984762},
    {"iteration": 2850001, "current_time_ms": 79827, "exploitability": 0.00996681},
    {"iteration": 2860001, "current_time_ms": 80155, "exploitability": 0.0100967},
    {"iteration": 2870001, "current_time_ms": 80511, "exploitability": 0.0100713},
    {"iteration": 2880001, "current_time_ms": 80844, "exploitability": 0.00991755},
    {"iteration": 2890001, "current_time_ms": 81194, "exploitability": 0.00976217},
    {"iteration": 2900001, "current_time_ms": 81563, "exploitability": 0.00969279},
    {"iteration": 2910001, "current_time_ms": 81897, "exploitability": 0.00979779},
    {"iteration": 2920001, "current_time_ms": 82291, "exploitability": 0.00998802},
    {"iteration": 2930001, "current_time_ms": 82599, "exploitability": 0.0100579},
    {"iteration": 2940001, "current_time_ms": 82960, "exploitability": 0.00995815},
    {"iteration": 2950001, "current_time_ms": 83285, "exploitability": 0.00980428},
    {"iteration": 2960001, "current_time_ms": 83629, "exploitability": 0.00970674},
    {"iteration": 2970001, "current_time_ms": 83949, "exploitability": 0.00973365},
    {"iteration": 2980001, "current_time_ms": 84272, "exploitability": 0.00983322},
    {"iteration": 2990001, "current_time_ms": 84635, "exploitability": 0.00993018},
    {"iteration": 3000001, "current_time_ms": 84925, "exploitability": 0.00991294},
    {"iteration": 3010001, "current_time_ms": 85286, "exploitability": 0.00982137},
    {"iteration": 3020001, "current_time_ms": 85617, "exploitability": 0.00969689},
    {"iteration": 3030001, "current_time_ms": 85973, "exploitability": 0.00962236},
    {"iteration": 3040001, "current_time_ms": 86309, "exploitability": 0.0096622},
    {"iteration": 3050001, "current_time_ms": 86647, "exploitability": 0.00979755},
    {"iteration": 3060001, "current_time_ms": 87000, "exploitability": 0.00993054},
    {"iteration": 3070001, "current_time_ms": 87324, "exploitability": 0.00993631},
    {"iteration": 3080001, "current_time_ms": 87688, "exploitability": 0.00982781},
    {"iteration": 3090001, "current_time_ms": 88027, "exploitability": 0.00970904},
    {"iteration": 3100001, "current_time_ms": 88368, "exploitability": 0.00963223},
    {"iteration": 3110001, "current_time_ms": 88700, "exploitability": 0.00962952},
    {"iteration": 3120001, "current_time_ms": 89055, "exploitability": 0.00970945},
    {"iteration": 3130001, "current_time_ms": 89387, "exploitability": 0.00981397},
    {"iteration": 3140001, "current_time_ms": 89753, "exploitability": 0.00984453},
    {"iteration": 3150001, "current_time_ms": 90100, "exploitability": 0.00971691},
    {"iteration": 3160001, "current_time_ms": 90417, "exploitability": 0.00957727},
    {"iteration": 3170001, "current_time_ms": 90764, "exploitability": 0.00950993},
    {"iteration": 3180001, "current_time_ms": 91094, "exploitability": 0.00955102},
    {"iteration": 3190001, "current_time_ms": 91463, "exploitability": 0.00964407},
    {"iteration": 3200001, "current_time_ms": 91813, "exploitability": 0.00971373},
    {"iteration": 3210001, "current_time_ms": 92255, "exploitability": 0.00967682},
    {"iteration": 3220001, "current_time_ms": 92664, "exploitability": 0.00956646},
    {"iteration": 3230001, "current_time_ms": 93021, "exploitability": 0.00946467},
    {"iteration": 3240001, "current_time_ms": 93349, "exploitability": 0.00949145},
    {"iteration": 3250001, "current_time_ms": 93678, "exploitability": 0.00962651},
    {"iteration": 3260001, "current_time_ms": 94023, "exploitability": 0.00965976},
    {"iteration": 3270001, "current_time_ms": 94361, "exploitability": 0.00954804},
    {"iteration": 3280001, "current_time_ms": 94716, "exploitability": 0.0093615},
    {"iteration": 3290001, "current_time_ms": 95045, "exploitability": 0.00922849},
    {"iteration": 3300001, "current_time_ms": 95408, "exploitability": 0.0092156},
    {"iteration": 3310001, "current_time_ms": 95718, "exploitability": 0.00931968},
    {"iteration": 3320001, "current_time_ms": 96032, "exploitability": 0.00943998},
    {"iteration": 3330001, "current_time_ms": 96399, "exploitability": 0.00946749},
    {"iteration": 3340001, "current_time_ms": 96720, "exploitability": 0.00937427},
    {"iteration": 3350001, "current_time_ms": 97088, "exploitability": 0.00923317},
    {"iteration": 3360001, "current_time_ms": 97410, "exploitability": 0.00916087},
    {"iteration": 3370001, "current_time_ms": 97730, "exploitability": 0.0092435},
    {"iteration": 3380001, "current_time_ms": 98069, "exploitability": 0.00933725},
    {"iteration": 3390001, "current_time_ms": 98394, "exploitability": 0.00934835},
    {"iteration": 3400001, "current_time_ms": 98743, "exploitability": 0.0092749},
    {"iteration": 3410001, "current_time_ms": 99057, "exploitability": 0.00917242},
    {"iteration": 3420001, "current_time_ms": 99422, "exploitability": 0.00909967},
    {"iteration": 3430001, "current_time_ms": 99730, "exploitability": 0.00908284},
    {"iteration": 3440001, "current_time_ms": 100039, "exploitability": 0.00913958},
    {"iteration": 3450001, "current_time_ms": 100408, "exploitability": 0.00920398},
    {"iteration": 3460001, "current_time_ms": 100729, "exploitability": 0.00920814},
    {"iteration": 3470001, "current_time_ms": 101073, "exploitability": 0.00913474},
    {"iteration": 3480001, "current_time_ms": 101425, "exploitability": 0.00903709},
    {"iteration": 3490001, "current_time_ms": 101645, "exploitability": 0.00894423},
    {"iteration": 3500001, "current_time_ms": 101825, "exploitability": 0.00891965},
    {"iteration": 3510001, "current_time_ms": 102004, "exploitability": 0.00901158},
    {"iteration": 3520001, "current_time_ms": 102185, "exploitability": 0.00912844},
    {"iteration": 3530001, "current_time_ms": 102368, "exploitability": 0.00914848},
    {"iteration": 3540001, "current_time_ms": 102548, "exploitability": 0.00901294},
    {"iteration": 3550001, "current_time_ms": 102724, "exploitability": 0.00880744},
    {"iteration": 3560001, "current_time_ms": 102906, "exploitability": 0.00872196},
    {"iteration": 3570001, "current_time_ms": 103095, "exploitability": 0.00880047},
    {"iteration": 3580001, "current_time_ms": 103289, "exploitability": 0.00891552},
    {"iteration": 3590001, "current_time_ms": 103484, "exploitability": 0.00897751},
    {"iteration": 3600001, "current_time_ms": 103709, "exploitability": 0.00893951},
    {"iteration": 3610001, "current_time_ms": 103926, "exploitability": 0.00885319},
    {"iteration": 3620001, "current_time_ms": 104139, "exploitability": 0.00876582},
    {"iteration": 3630001, "current_time_ms": 104346, "exploitability": 0.00872734},
    {"iteration": 3640001, "current_time_ms": 104549, "exploitability": 0.00875929},
    {"iteration": 3650001, "current_time_ms": 104755, "exploitability": 0.00882377},
    {"iteration": 3660001, "current_time_ms": 104959, "exploitability": 0.00888074},
    {"iteration": 3670001, "current_time_ms": 105209, "exploitability": 0.00887787},
    {"iteration": 3680001, "current_time_ms": 105587, "exploitability": 0.00883619},
    {"iteration": 3690001, "current_time_ms": 105944, "exploitability": 0.00878304},
    {"iteration": 3700001, "current_time_ms": 106278, "exploitability": 0.00874232},
    {"iteration": 3710001, "current_time_ms": 106602, "exploitability": 0.00874812},
    {"iteration": 3720001, "current_time_ms": 106912, "exploitability": 0.00874117},
    {"iteration": 3730001, "current_time_ms": 107125, "exploitability": 0.00873821},
    {"iteration": 3740001, "current_time_ms": 107305, "exploitability": 0.00872529},
    {"iteration": 3750001, "current_time_ms": 107490, "exploitability": 0.00871289},
    {"iteration": 3760001, "current_time_ms": 107672, "exploitability": 0.00870825},
    {"iteration": 3770001, "current_time_ms": 107851, "exploitability": 0.00871821},
    {"iteration": 3780001, "current_time_ms": 108030, "exploitability": 0.00875632},
    {"iteration": 3790001, "current_time_ms": 108215, "exploitability": 0.00876018},
    {"iteration": 3800001, "current_time_ms": 108394, "exploitability": 0.0087173},
    {"iteration": 3810001, "current_time_ms": 108572, "exploitability": 0.00865886},
    {"iteration": 3820001, "current_time_ms": 108751, "exploitability": 0.00863668},
    {"iteration": 3830001, "current_time_ms": 108932, "exploitability": 0.00863466},
    {"iteration": 3840001, "current_time_ms": 109120, "exploitability": 0.00863883},
    {"iteration": 3850001, "current_time_ms": 109303, "exploitability": 0.0086488},
    {"iteration": 3860001, "current_time_ms": 109482, "exploitability": 0.00865585},
    {"iteration": 3870001, "current_time_ms": 109669, "exploitability": 0.00864954},
    {"iteration": 3880001, "current_time_ms": 109853, "exploitability": 0.00862065},
    {"iteration": 3890001, "current_time_ms": 110035, "exploitability": 0.00864219},
    {"iteration": 3900001, "current_time_ms": 110220, "exploitability": 0.00871242},
    {"iteration": 3910001, "current_time_ms": 110401, "exploitability": 0.00874811},
    {"iteration": 3920001, "current_time_ms": 110579, "exploitability": 0.00869},
    {"iteration": 3930001, "current_time_ms": 110767, "exploitability": 0.00857619},
    {"iteration": 3940001, "current_time_ms": 110947, "exploitability": 0.00847962},
    {"iteration": 3950001, "current_time_ms": 111126, "exploitability": 0.00848783},
    {"iteration": 3960001, "current_time_ms": 111313, "exploitability": 0.00860265},
    {"iteration": 3970001, "current_time_ms": 111490, "exploitability": 0.00870754},
    {"iteration": 3980001, "current_time_ms": 111669, "exploitability": 0.0087232},
    {"iteration": 3990001, "current_time_ms": 111854, "exploitability": 0.00864305},
    {"iteration": 4000001, "current_time_ms": 112044, "exploitability": 0.00851545},
    {"iteration": 4010001, "current_time_ms": 112224, "exploitability": 0.00840083},
    {"iteration": 4020001, "current_time_ms": 112408, "exploitability": 0.0083933},
    {"iteration": 4030001, "current_time_ms": 112594, "exploitability": 0.00851162},
    {"iteration": 4040001, "current_time_ms": 112769, "exploitability": 0.00861489},
    {"iteration": 4050001, "current_time_ms": 112954, "exploitability": 0.00864685},
    {"iteration": 4060001, "current_time_ms": 113134, "exploitability": 0.0085934},
    {"iteration": 4070001, "current_time_ms": 113320, "exploitability": 0.00847011},
    {"iteration": 4080001, "current_time_ms": 113512, "exploitability": 0.0083589},
    {"iteration": 4090001, "current_time_ms": 113692, "exploitability": 0.00834329},
    {"iteration": 4100001, "current_time_ms": 113881, "exploitability": 0.00845552},
    {"iteration": 4110001, "current_time_ms": 114058, "exploitability": 0.00858318},
    {"iteration": 4120001, "current_time_ms": 114241, "exploitability": 0.00860664},
    {"iteration": 4130001, "current_time_ms": 114421, "exploitability": 0.0085408},
    {"iteration": 4140001, "current_time_ms": 114600, "exploitability": 0.00844508},
    {"iteration": 4150001, "current_time_ms": 114783, "exploitability": 0.00835453},
    {"iteration": 4160001, "current_time_ms": 114967, "exploitability": 0.00828405},
    {"iteration": 4170001, "current_time_ms": 115147, "exploitability": 0.00828489},
    {"iteration": 4180001, "current_time_ms": 115328, "exploitability": 0.00836103},
    {"iteration": 4190001, "current_time_ms": 115513, "exploitability": 0.00848976},
    {"iteration": 4200001, "current_time_ms": 115697, "exploitability": 0.00852434},
    {"iteration": 4210001, "current_time_ms": 115876, "exploitability": 0.00847249},
    {"iteration": 4220001, "current_time_ms": 116053, "exploitability": 0.00834525},
    {"iteration": 4230001, "current_time_ms": 116246, "exploitability": 0.00820056},
    {"iteration": 4240001, "current_time_ms": 116441, "exploitability": 0.00812408},
    {"iteration": 4250001, "current_time_ms": 116714, "exploitability": 0.00814388},
    {"iteration": 4260001, "current_time_ms": 117056, "exploitability": 0.00824018},
    {"iteration": 4270001, "current_time_ms": 117342, "exploitability": 0.00835968},
    {"iteration": 4280001, "current_time_ms": 117651, "exploitability": 0.00843373},
    {"iteration": 4290001, "current_time_ms": 117958, "exploitability": 0.00843411},
    {"iteration": 4300001, "current_time_ms": 118253, "exploitability": 0.00834768},
    {"iteration": 4310001, "current_time_ms": 118529, "exploitability": 0.00824851},
    {"iteration": 4320001, "current_time_ms": 118840, "exploitability": 0.0081711},
    {"iteration": 4330001, "current_time_ms": 119164, "exploitability": 0.00816379},
    {"iteration": 4340001, "current_time_ms": 119443, "exploitability": 0.00821609},
    {"iteration": 4350001, "current_time_ms": 119769, "exploitability": 0.00828059},
    {"iteration": 4360001, "current_time_ms": 120070, "exploitability": 0.00831048},
    {"iteration": 4370001, "current_time_ms": 120382, "exploitability": 0.00825881},
    {"iteration": 4380001, "current_time_ms": 120649, "exploitability": 0.00817048},
    {"iteration": 4390001, "current_time_ms": 120931, "exploitability": 0.00811179},
    {"iteration": 4400001, "current_time_ms": 121241, "exploitability": 0.00808599},
    {"iteration": 4410001, "current_time_ms": 121637, "exploitability": 0.00809355},
    {"iteration": 4420001, "current_time_ms": 122020, "exploitability": 0.0081026},
    {"iteration": 4430001, "current_time_ms": 122335, "exploitability": 0.00807682},
    {"iteration": 4440001, "current_time_ms": 122687, "exploitability": 0.00805084},
    {"iteration": 4450001, "current_time_ms": 123032, "exploitability": 0.00804389},
    {"iteration": 4460001, "current_time_ms": 123400, "exploitability": 0.00806869},
    {"iteration": 4470001, "current_time_ms": 123687, "exploitability": 0.0081135},
    {"iteration": 4480001, "current_time_ms": 123996, "exploitability": 0.00814994},
    {"iteration": 4490001, "current_time_ms": 124288, "exploitability": 0.00816257},
    {"iteration": 4500001, "current_time_ms": 124584, "exploitability": 0.00813512},
    {"iteration": 4510001, "current_time_ms": 124905, "exploitability": 0.00812227},
    {"iteration": 4520001, "current_time_ms": 125152, "exploitability": 0.00813153},
    {"iteration": 4530001, "current_time_ms": 125445, "exploitability": 0.00812853},
    {"iteration": 4540001, "current_time_ms": 125720, "exploitability": 0.00810369},
    {"iteration": 4550001, "current_time_ms": 125982, "exploitability": 0.008071},
    {"iteration": 4560001, "current_time_ms": 126257, "exploitability": 0.00805768},
    {"iteration": 4570001, "current_time_ms": 126531, "exploitability": 0.00806696},
    {"iteration": 4580001, "current_time_ms": 126783, "exploitability": 0.00811884},
    {"iteration": 4590001, "current_time_ms": 127010, "exploitability": 0.00816501},
    {"iteration": 4600001, "current_time_ms": 127283, "exploitability": 0.00816454},
    {"iteration": 4610001, "current_time_ms": 127505, "exploitability": 0.00813043},
    {"iteration": 4620001, "current_time_ms": 127740, "exploitability": 0.00805477},
    {"iteration": 4630001, "current_time_ms": 127972, "exploitability": 0.00797649},
    {"iteration": 4640001, "current_time_ms": 128200, "exploitability": 0.00792561},
    {"iteration": 4650001, "current_time_ms": 128418, "exploitability": 0.00794409},
    {"iteration": 4660001, "current_time_ms": 128640, "exploitability": 0.00804341},
    {"iteration": 4670001, "current_time_ms": 128859, "exploitability": 0.00816945},
    {"iteration": 4680001, "current_time_ms": 129089, "exploitability": 0.00820462},
    {"iteration": 4690001, "current_time_ms": 129321, "exploitability": 0.0081243},
    {"iteration": 4700001, "current_time_ms": 129535, "exploitability": 0.00800594},
    {"iteration": 4710001, "current_time_ms": 129731, "exploitability": 0.00789545},
    {"iteration": 4720001, "current_time_ms": 129919, "exploitability": 0.00783808},
    {"iteration": 4730001, "current_time_ms": 130112, "exploitability": 0.00788197},
    {"iteration": 4740001, "current_time_ms": 130305, "exploitability": 0.00799576},
    {"iteration": 4750001, "current_time_ms": 130516, "exploitability": 0.00810337},
    {"iteration": 4760001, "current_time_ms": 130747, "exploitability": 0.00815101},
    {"iteration": 4770001, "current_time_ms": 130981, "exploitability": 0.00812866},
    {"iteration": 4780001, "current_time_ms": 131215, "exploitability": 0.00805675},
    {"iteration": 4790001, "current_time_ms": 131422, "exploitability": 0.00799627},
    {"iteration": 4800001, "current_time_ms": 131621, "exploitability": 0.00798467},
    {"iteration": 4810001, "current_time_ms": 131824, "exploitability": 0.00803625},
    {"iteration": 4820001, "current_time_ms": 132033, "exploitability": 0.00810558},
    {"iteration": 4830001, "current_time_ms": 132220, "exploitability": 0.00814621},
    {"iteration": 4840001, "current_time_ms": 132420, "exploitability": 0.0081448},
    {"iteration": 4850001, "current_time_ms": 132612, "exploitability": 0.0080978},
    {"iteration": 4860001, "current_time_ms": 132827, "exploitability": 0.00804737},
    {"iteration": 4870001, "current_time_ms": 133045, "exploitability": 0.00800333},
    {"iteration": 4880001, "current_time_ms": 133228, "exploitability": 0.00796965},
    {"iteration": 4890001, "current_time_ms": 133431, "exploitability": 0.00797043},
    {"iteration": 4900001, "current_time_ms": 133619, "exploitability": 0.0079993},
    {"iteration": 4910001, "current_time_ms": 133814, "exploitability": 0.00801587},
    {"iteration": 4920001, "current_time_ms": 134000, "exploitability": 0.00801676},
    {"iteration": 4930001, "current_time_ms": 134205, "exploitability": 0.00800242},
    {"iteration": 4940001, "current_time_ms": 134401, "exploitability": 0.00797408},
    {"iteration": 4950001, "current_time_ms": 134572, "exploitability": 0.00793626},
    {"iteration": 4960001, "current_time_ms": 134751, "exploitability": 0.00789465},
    {"iteration": 4970001, "current_time_ms": 134917, "exploitability": 0.00789985},
    {"iteration": 4980001, "current_time_ms": 135086, "exploitability": 0.00793171},
    {"iteration": 4990001, "current_time_ms": 135230, "exploitability": 0.0079628},
    {"iteration": 5000001, "current_time_ms": 135397, "exploitability": 0.0079649},
  ]
}


==> plots/backup/os_mccfr__41_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 398, "exploitability": 0.072485},
    {"iteration": 20001, "current_time_ms": 786, "exploitability": 0.0586456},
    {"iteration": 30001, "current_time_ms": 1227, "exploitability": 0.048687},
    {"iteration": 40001, "current_time_ms": 1602, "exploitability": 0.0443521},
    {"iteration": 50001, "current_time_ms": 1916, "exploitability": 0.0422911},
    {"iteration": 60001, "current_time_ms": 2362, "exploitability": 0.039752},
    {"iteration": 70001, "current_time_ms": 2645, "exploitability": 0.0387948},
    {"iteration": 80001, "current_time_ms": 2925, "exploitability": 0.0350123},
    {"iteration": 90001, "current_time_ms": 3210, "exploitability": 0.0380238},
    {"iteration": 100001, "current_time_ms": 3464, "exploitability": 0.0360664},
    {"iteration": 110001, "current_time_ms": 3719, "exploitability": 0.0357435},
    {"iteration": 120001, "current_time_ms": 3956, "exploitability": 0.0333914},
    {"iteration": 130001, "current_time_ms": 4171, "exploitability": 0.0354175},
    {"iteration": 140001, "current_time_ms": 4375, "exploitability": 0.0347166},
    {"iteration": 150001, "current_time_ms": 4585, "exploitability": 0.0342756},
    {"iteration": 160001, "current_time_ms": 4821, "exploitability": 0.0329574},
    {"iteration": 170001, "current_time_ms": 5063, "exploitability": 0.0334439},
    {"iteration": 180001, "current_time_ms": 5298, "exploitability": 0.0323523},
    {"iteration": 190001, "current_time_ms": 5531, "exploitability": 0.0321143},
    {"iteration": 200001, "current_time_ms": 5761, "exploitability": 0.0314951},
    {"iteration": 210001, "current_time_ms": 5994, "exploitability": 0.0301379},
    {"iteration": 220001, "current_time_ms": 6216, "exploitability": 0.0306403},
    {"iteration": 230001, "current_time_ms": 6454, "exploitability": 0.0293164},
    {"iteration": 240001, "current_time_ms": 6680, "exploitability": 0.0306441},
    {"iteration": 250001, "current_time_ms": 6901, "exploitability": 0.0298331},
    {"iteration": 260001, "current_time_ms": 7153, "exploitability": 0.0296771},
    {"iteration": 270001, "current_time_ms": 7394, "exploitability": 0.0301319},
    {"iteration": 280001, "current_time_ms": 7676, "exploitability": 0.029252},
    {"iteration": 290001, "current_time_ms": 7946, "exploitability": 0.0293705},
    {"iteration": 300001, "current_time_ms": 8220, "exploitability": 0.0297669},
    {"iteration": 310001, "current_time_ms": 8470, "exploitability": 0.0290369},
    {"iteration": 320001, "current_time_ms": 8734, "exploitability": 0.0292823},
    {"iteration": 330001, "current_time_ms": 8978, "exploitability": 0.0295289},
    {"iteration": 340001, "current_time_ms": 9258, "exploitability": 0.0288308},
    {"iteration": 350001, "current_time_ms": 9504, "exploitability": 0.0289744},
    {"iteration": 360001, "current_time_ms": 9737, "exploitability": 0.0287021},
    {"iteration": 370001, "current_time_ms": 9941, "exploitability": 0.0285553},
    {"iteration": 380001, "current_time_ms": 10171, "exploitability": 0.0275337},
    {"iteration": 390001, "current_time_ms": 10398, "exploitability": 0.0273142},
    {"iteration": 400001, "current_time_ms": 10618, "exploitability": 0.0276242},
    {"iteration": 410001, "current_time_ms": 10838, "exploitability": 0.0274098},
    {"iteration": 420001, "current_time_ms": 11072, "exploitability": 0.0270963},
    {"iteration": 430001, "current_time_ms": 11304, "exploitability": 0.026854},
    {"iteration": 440001, "current_time_ms": 11528, "exploitability": 0.0267785},
    {"iteration": 450001, "current_time_ms": 11765, "exploitability": 0.0265325},
    {"iteration": 460001, "current_time_ms": 11994, "exploitability": 0.0261527},
    {"iteration": 470001, "current_time_ms": 12226, "exploitability": 0.0263768},
    {"iteration": 480001, "current_time_ms": 12435, "exploitability": 0.0261143},
    {"iteration": 490001, "current_time_ms": 12664, "exploitability": 0.0261079},
    {"iteration": 500001, "current_time_ms": 12878, "exploitability": 0.0263058},
    {"iteration": 510001, "current_time_ms": 13180, "exploitability": 0.0259308},
    {"iteration": 520001, "current_time_ms": 13461, "exploitability": 0.0258343},
    {"iteration": 530001, "current_time_ms": 13731, "exploitability": 0.0258064},
    {"iteration": 540001, "current_time_ms": 14004, "exploitability": 0.0256575},
    {"iteration": 550001, "current_time_ms": 14289, "exploitability": 0.0254183},
    {"iteration": 560001, "current_time_ms": 14540, "exploitability": 0.0255406},
    {"iteration": 570001, "current_time_ms": 14783, "exploitability": 0.0253205},
    {"iteration": 580001, "current_time_ms": 15043, "exploitability": 0.025036},
    {"iteration": 590001, "current_time_ms": 15271, "exploitability": 0.0250742},
    {"iteration": 600001, "current_time_ms": 15475, "exploitability": 0.0249342},
    {"iteration": 610001, "current_time_ms": 15690, "exploitability": 0.0249118},
    {"iteration": 620001, "current_time_ms": 15906, "exploitability": 0.0247616},
    {"iteration": 630001, "current_time_ms": 16123, "exploitability": 0.0251414},
    {"iteration": 640001, "current_time_ms": 16345, "exploitability": 0.025402},
    {"iteration": 650001, "current_time_ms": 16571, "exploitability": 0.0248783},
    {"iteration": 660001, "current_time_ms": 16787, "exploitability": 0.024836},
    {"iteration": 670001, "current_time_ms": 17000, "exploitability": 0.0250592},
    {"iteration": 680001, "current_time_ms": 17239, "exploitability": 0.0245298},
    {"iteration": 690001, "current_time_ms": 17469, "exploitability": 0.0244897},
    {"iteration": 700001, "current_time_ms": 17693, "exploitability": 0.0248302},
    {"iteration": 710001, "current_time_ms": 17905, "exploitability": 0.0241564},
    {"iteration": 720001, "current_time_ms": 18138, "exploitability": 0.024142},
    {"iteration": 730001, "current_time_ms": 18356, "exploitability": 0.0245894},
    {"iteration": 740001, "current_time_ms": 18595, "exploitability": 0.0241789},
    {"iteration": 750001, "current_time_ms": 18816, "exploitability": 0.0239093},
    {"iteration": 760001, "current_time_ms": 19035, "exploitability": 0.024471},
    {"iteration": 770001, "current_time_ms": 19265, "exploitability": 0.0242768},
    {"iteration": 780001, "current_time_ms": 19499, "exploitability": 0.0236761},
    {"iteration": 790001, "current_time_ms": 19718, "exploitability": 0.0239699},
    {"iteration": 800001, "current_time_ms": 19935, "exploitability": 0.0242597},
    {"iteration": 810001, "current_time_ms": 20178, "exploitability": 0.0237557},
    {"iteration": 820001, "current_time_ms": 20400, "exploitability": 0.0235381},
    {"iteration": 830001, "current_time_ms": 20643, "exploitability": 0.0237392},
    {"iteration": 840001, "current_time_ms": 20866, "exploitability": 0.0241335},
    {"iteration": 850001, "current_time_ms": 21094, "exploitability": 0.0236121},
    {"iteration": 860001, "current_time_ms": 21320, "exploitability": 0.0230728},
    {"iteration": 870001, "current_time_ms": 21534, "exploitability": 0.0233296},
    {"iteration": 880001, "current_time_ms": 21759, "exploitability": 0.0236414},
    {"iteration": 890001, "current_time_ms": 21973, "exploitability": 0.0232471},
    {"iteration": 900001, "current_time_ms": 22200, "exploitability": 0.022901},
    {"iteration": 910001, "current_time_ms": 22421, "exploitability": 0.0230553},
    {"iteration": 920001, "current_time_ms": 22645, "exploitability": 0.0235071},
    {"iteration": 930001, "current_time_ms": 22867, "exploitability": 0.0232875},
    {"iteration": 940001, "current_time_ms": 23100, "exploitability": 0.0228605},
    {"iteration": 950001, "current_time_ms": 23319, "exploitability": 0.0233158},
    {"iteration": 960001, "current_time_ms": 23539, "exploitability": 0.0234684},
    {"iteration": 970001, "current_time_ms": 23749, "exploitability": 0.0228711},
    {"iteration": 980001, "current_time_ms": 23962, "exploitability": 0.0226102},
    {"iteration": 990001, "current_time_ms": 24187, "exploitability": 0.02311},
    {"iteration": 1000001, "current_time_ms": 24402, "exploitability": 0.0232311},
    {"iteration": 1010001, "current_time_ms": 24648, "exploitability": 0.0230092},
    {"iteration": 1020001, "current_time_ms": 24866, "exploitability": 0.0228555},
    {"iteration": 1030001, "current_time_ms": 25081, "exploitability": 0.022877},
    {"iteration": 1040001, "current_time_ms": 25304, "exploitability": 0.0228472},
    {"iteration": 1050001, "current_time_ms": 25526, "exploitability": 0.0224526},
    {"iteration": 1060001, "current_time_ms": 25748, "exploitability": 0.0223618},
    {"iteration": 1070001, "current_time_ms": 25963, "exploitability": 0.0226162},
    {"iteration": 1080001, "current_time_ms": 26198, "exploitability": 0.0224775},
    {"iteration": 1090001, "current_time_ms": 26450, "exploitability": 0.0222382},
    {"iteration": 1100001, "current_time_ms": 26672, "exploitability": 0.0219991},
    {"iteration": 1110001, "current_time_ms": 27003, "exploitability": 0.0220684},
    {"iteration": 1120001, "current_time_ms": 27342, "exploitability": 0.0224402},
    {"iteration": 1130001, "current_time_ms": 27717, "exploitability": 0.0222583},
    {"iteration": 1140001, "current_time_ms": 28028, "exploitability": 0.0217282},
    {"iteration": 1150001, "current_time_ms": 28294, "exploitability": 0.0216804},
    {"iteration": 1160001, "current_time_ms": 28586, "exploitability": 0.02197},
    {"iteration": 1170001, "current_time_ms": 28889, "exploitability": 0.0220102},
    {"iteration": 1180001, "current_time_ms": 29272, "exploitability": 0.0219328},
    {"iteration": 1190001, "current_time_ms": 29512, "exploitability": 0.0221302},
    {"iteration": 1200001, "current_time_ms": 29714, "exploitability": 0.022168},
    {"iteration": 1210001, "current_time_ms": 29929, "exploitability": 0.0217184},
    {"iteration": 1220001, "current_time_ms": 30168, "exploitability": 0.021345},
    {"iteration": 1230001, "current_time_ms": 30396, "exploitability": 0.0216519},
    {"iteration": 1240001, "current_time_ms": 30636, "exploitability": 0.0219763},
    {"iteration": 1250001, "current_time_ms": 30889, "exploitability": 0.0217169},
    {"iteration": 1260001, "current_time_ms": 31137, "exploitability": 0.0214673},
    {"iteration": 1270001, "current_time_ms": 31381, "exploitability": 0.0213303},
    {"iteration": 1280001, "current_time_ms": 31621, "exploitability": 0.0213412},
    {"iteration": 1290001, "current_time_ms": 31852, "exploitability": 0.0215023},
    {"iteration": 1300001, "current_time_ms": 32105, "exploitability": 0.0213513},
    {"iteration": 1310001, "current_time_ms": 32339, "exploitability": 0.0211842},
    {"iteration": 1320001, "current_time_ms": 32576, "exploitability": 0.0210715},
    {"iteration": 1330001, "current_time_ms": 32803, "exploitability": 0.0211682},
    {"iteration": 1340001, "current_time_ms": 33044, "exploitability": 0.0213351},
    {"iteration": 1350001, "current_time_ms": 33273, "exploitability": 0.0212396},
    {"iteration": 1360001, "current_time_ms": 33526, "exploitability": 0.0209376},
    {"iteration": 1370001, "current_time_ms": 33766, "exploitability": 0.0208867},
    {"iteration": 1380001, "current_time_ms": 34104, "exploitability": 0.021091},
    {"iteration": 1390001, "current_time_ms": 34345, "exploitability": 0.0211941},
    {"iteration": 1400001, "current_time_ms": 34578, "exploitability": 0.0209636},
    {"iteration": 1410001, "current_time_ms": 34812, "exploitability": 0.0207084},
    {"iteration": 1420001, "current_time_ms": 35085, "exploitability": 0.0207851},
    {"iteration": 1430001, "current_time_ms": 35401, "exploitability": 0.0210005},
    {"iteration": 1440001, "current_time_ms": 35616, "exploitability": 0.0209959},
    {"iteration": 1450001, "current_time_ms": 35878, "exploitability": 0.020658},
    {"iteration": 1460001, "current_time_ms": 36272, "exploitability": 0.0206123},
    {"iteration": 1470001, "current_time_ms": 36555, "exploitability": 0.0209163},
    {"iteration": 1480001, "current_time_ms": 36821, "exploitability": 0.0209883},
    {"iteration": 1490001, "current_time_ms": 37121, "exploitability": 0.020819},
    {"iteration": 1500001, "current_time_ms": 37362, "exploitability": 0.0205245},
    {"iteration": 1510001, "current_time_ms": 37633, "exploitability": 0.0204597},
    {"iteration": 1520001, "current_time_ms": 37885, "exploitability": 0.0206803},
    {"iteration": 1530001, "current_time_ms": 38153, "exploitability": 0.0208263},
    {"iteration": 1540001, "current_time_ms": 38430, "exploitability": 0.0206313},
    {"iteration": 1550001, "current_time_ms": 38720, "exploitability": 0.020423},
    {"iteration": 1560001, "current_time_ms": 38982, "exploitability": 0.0204955},
    {"iteration": 1570001, "current_time_ms": 39264, "exploitability": 0.0206256},
    {"iteration": 1580001, "current_time_ms": 39522, "exploitability": 0.0205128},
    {"iteration": 1590001, "current_time_ms": 39772, "exploitability": 0.0202371},
    {"iteration": 1600001, "current_time_ms": 40007, "exploitability": 0.0201323},
    {"iteration": 1610001, "current_time_ms": 40345, "exploitability": 0.0202857},
    {"iteration": 1620001, "current_time_ms": 40617, "exploitability": 0.0204149},
    {"iteration": 1630001, "current_time_ms": 40881, "exploitability": 0.0203847},
    {"iteration": 1640001, "current_time_ms": 41210, "exploitability": 0.0202519},
    {"iteration": 1650001, "current_time_ms": 41557, "exploitability": 0.0202516},
    {"iteration": 1660001, "current_time_ms": 41839, "exploitability": 0.0203713},
    {"iteration": 1670001, "current_time_ms": 42091, "exploitability": 0.020391},
    {"iteration": 1680001, "current_time_ms": 42391, "exploitability": 0.0202484},
    {"iteration": 1690001, "current_time_ms": 42684, "exploitability": 0.0201898},
    {"iteration": 1700001, "current_time_ms": 42999, "exploitability": 0.0203293},
    {"iteration": 1710001, "current_time_ms": 43284, "exploitability": 0.0204357},
    {"iteration": 1720001, "current_time_ms": 43543, "exploitability": 0.0203896},
    {"iteration": 1730001, "current_time_ms": 43792, "exploitability": 0.0202548},
    {"iteration": 1740001, "current_time_ms": 44038, "exploitability": 0.0201467},
    {"iteration": 1750001, "current_time_ms": 44278, "exploitability": 0.0202076},
    {"iteration": 1760001, "current_time_ms": 44547, "exploitability": 0.0202869},
    {"iteration": 1770001, "current_time_ms": 44834, "exploitability": 0.0202226},
    {"iteration": 1780001, "current_time_ms": 45112, "exploitability": 0.0200117},
    {"iteration": 1790001, "current_time_ms": 45535, "exploitability": 0.0198106},
    {"iteration": 1800001, "current_time_ms": 46040, "exploitability": 0.0199261},
    {"iteration": 1810001, "current_time_ms": 46515, "exploitability": 0.0200826},
    {"iteration": 1820001, "current_time_ms": 46925, "exploitability": 0.0199705},
    {"iteration": 1830001, "current_time_ms": 47413, "exploitability": 0.0197277},
    {"iteration": 1840001, "current_time_ms": 47803, "exploitability": 0.0195928},
    {"iteration": 1850001, "current_time_ms": 48232, "exploitability": 0.0196404},
    {"iteration": 1860001, "current_time_ms": 48501, "exploitability": 0.0197943},
    {"iteration": 1870001, "current_time_ms": 48754, "exploitability": 0.0198224},
    {"iteration": 1880001, "current_time_ms": 49125, "exploitability": 0.0196978},
    {"iteration": 1890001, "current_time_ms": 49391, "exploitability": 0.0195324},
    {"iteration": 1900001, "current_time_ms": 49629, "exploitability": 0.019552},
    {"iteration": 1910001, "current_time_ms": 49878, "exploitability": 0.0196802},
    {"iteration": 1920001, "current_time_ms": 50146, "exploitability": 0.0196882},
    {"iteration": 1930001, "current_time_ms": 50539, "exploitability": 0.0195692},
    {"iteration": 1940001, "current_time_ms": 50984, "exploitability": 0.0194227},
    {"iteration": 1950001, "current_time_ms": 51312, "exploitability": 0.0193072},
    {"iteration": 1960001, "current_time_ms": 51609, "exploitability": 0.0193691},
    {"iteration": 1970001, "current_time_ms": 51870, "exploitability": 0.0195249},
    {"iteration": 1980001, "current_time_ms": 52133, "exploitability": 0.0195955},
    {"iteration": 1990001, "current_time_ms": 52367, "exploitability": 0.0194976},
    {"iteration": 2000001, "current_time_ms": 52670, "exploitability": 0.0193124},
    {"iteration": 2010001, "current_time_ms": 52992, "exploitability": 0.0191688},
    {"iteration": 2020001, "current_time_ms": 53353, "exploitability": 0.0192378},
    {"iteration": 2030001, "current_time_ms": 53763, "exploitability": 0.0195638},
    {"iteration": 2040001, "current_time_ms": 54205, "exploitability": 0.0196231},
    {"iteration": 2050001, "current_time_ms": 54667, "exploitability": 0.0193772},
    {"iteration": 2060001, "current_time_ms": 55049, "exploitability": 0.0191339},
    {"iteration": 2070001, "current_time_ms": 55417, "exploitability": 0.0190484},
    {"iteration": 2080001, "current_time_ms": 55717, "exploitability": 0.0193112},
    {"iteration": 2090001, "current_time_ms": 56105, "exploitability": 0.0195764},
    {"iteration": 2100001, "current_time_ms": 56515, "exploitability": 0.0195411},
    {"iteration": 2110001, "current_time_ms": 56916, "exploitability": 0.0192978},
    {"iteration": 2120001, "current_time_ms": 57298, "exploitability": 0.0190669},
    {"iteration": 2130001, "current_time_ms": 57613, "exploitability": 0.019029},
    {"iteration": 2140001, "current_time_ms": 57875, "exploitability": 0.0191633},
    {"iteration": 2150001, "current_time_ms": 58167, "exploitability": 0.0193123},
    {"iteration": 2160001, "current_time_ms": 58428, "exploitability": 0.0192707},
    {"iteration": 2170001, "current_time_ms": 58689, "exploitability": 0.0191254},
    {"iteration": 2180001, "current_time_ms": 58977, "exploitability": 0.0190056},
    {"iteration": 2190001, "current_time_ms": 59323, "exploitability": 0.0189298},
    {"iteration": 2200001, "current_time_ms": 59609, "exploitability": 0.0188878},
    {"iteration": 2210001, "current_time_ms": 59916, "exploitability": 0.0189523},
    {"iteration": 2220001, "current_time_ms": 60212, "exploitability": 0.019125},
    {"iteration": 2230001, "current_time_ms": 60473, "exploitability": 0.0191949},
    {"iteration": 2240001, "current_time_ms": 60769, "exploitability": 0.0190118},
    {"iteration": 2250001, "current_time_ms": 61085, "exploitability": 0.0188909},
    {"iteration": 2260001, "current_time_ms": 61433, "exploitability": 0.0188729},
    {"iteration": 2270001, "current_time_ms": 61734, "exploitability": 0.0189317},
    {"iteration": 2280001, "current_time_ms": 62075, "exploitability": 0.0189763},
    {"iteration": 2290001, "current_time_ms": 62474, "exploitability": 0.0188736},
    {"iteration": 2300001, "current_time_ms": 62912, "exploitability": 0.0187816},
    {"iteration": 2310001, "current_time_ms": 63240, "exploitability": 0.0187026},
    {"iteration": 2320001, "current_time_ms": 63518, "exploitability": 0.0186549},
    {"iteration": 2330001, "current_time_ms": 63806, "exploitability": 0.0186634},
    {"iteration": 2340001, "current_time_ms": 64150, "exploitability": 0.0187593},
    {"iteration": 2350001, "current_time_ms": 64406, "exploitability": 0.018823},
    {"iteration": 2360001, "current_time_ms": 64673, "exploitability": 0.0187928},
    {"iteration": 2370001, "current_time_ms": 65001, "exploitability": 0.0186997},
    {"iteration": 2380001, "current_time_ms": 65286, "exploitability": 0.018657},
    {"iteration": 2390001, "current_time_ms": 65542, "exploitability": 0.0186015},
    {"iteration": 2400001, "current_time_ms": 65768, "exploitability": 0.0185555},
    {"iteration": 2410001, "current_time_ms": 65982, "exploitability": 0.0185512},
    {"iteration": 2420001, "current_time_ms": 66204, "exploitability": 0.018579},
    {"iteration": 2430001, "current_time_ms": 66446, "exploitability": 0.0186277},
    {"iteration": 2440001, "current_time_ms": 66725, "exploitability": 0.0186433},
    {"iteration": 2450001, "current_time_ms": 66990, "exploitability": 0.0185522},
    {"iteration": 2460001, "current_time_ms": 67285, "exploitability": 0.018467},
    {"iteration": 2470001, "current_time_ms": 67742, "exploitability": 0.0183903},
    {"iteration": 2480001, "current_time_ms": 68132, "exploitability": 0.018381},
    {"iteration": 2490001, "current_time_ms": 68432, "exploitability": 0.0184088},
    {"iteration": 2500001, "current_time_ms": 68660, "exploitability": 0.0184311},
    {"iteration": 2510001, "current_time_ms": 68908, "exploitability": 0.0185377},
    {"iteration": 2520001, "current_time_ms": 69161, "exploitability": 0.0186144},
    {"iteration": 2530001, "current_time_ms": 69441, "exploitability": 0.0185706},
    {"iteration": 2540001, "current_time_ms": 69714, "exploitability": 0.0184158},
    {"iteration": 2550001, "current_time_ms": 69948, "exploitability": 0.0182424},
    {"iteration": 2560001, "current_time_ms": 70192, "exploitability": 0.0181715},
    {"iteration": 2570001, "current_time_ms": 70391, "exploitability": 0.0183126},
    {"iteration": 2580001, "current_time_ms": 70775, "exploitability": 0.0184651},
    {"iteration": 2590001, "current_time_ms": 71033, "exploitability": 0.0184562},
    {"iteration": 2600001, "current_time_ms": 71274, "exploitability": 0.0182554},
    {"iteration": 2610001, "current_time_ms": 71519, "exploitability": 0.0180382},
    {"iteration": 2620001, "current_time_ms": 71757, "exploitability": 0.0179997},
    {"iteration": 2630001, "current_time_ms": 71972, "exploitability": 0.0181673},
    {"iteration": 2640001, "current_time_ms": 72220, "exploitability": 0.0183391},
    {"iteration": 2650001, "current_time_ms": 72444, "exploitability": 0.0183066},
    {"iteration": 2660001, "current_time_ms": 72659, "exploitability": 0.0181241},
    {"iteration": 2670001, "current_time_ms": 72880, "exploitability": 0.0180093},
    {"iteration": 2680001, "current_time_ms": 73111, "exploitability": 0.0179733},
    {"iteration": 2690001, "current_time_ms": 73356, "exploitability": 0.018051},
    {"iteration": 2700001, "current_time_ms": 73598, "exploitability": 0.0181638},
    {"iteration": 2710001, "current_time_ms": 73834, "exploitability": 0.0181826},
    {"iteration": 2720001, "current_time_ms": 74051, "exploitability": 0.018085},
    {"iteration": 2730001, "current_time_ms": 74284, "exploitability": 0.0179546},
    {"iteration": 2740001, "current_time_ms": 74501, "exploitability": 0.0178611},
    {"iteration": 2750001, "current_time_ms": 74722, "exploitability": 0.0178344},
    {"iteration": 2760001, "current_time_ms": 74937, "exploitability": 0.0178657},
    {"iteration": 2770001, "current_time_ms": 75165, "exploitability": 0.0179582},
    {"iteration": 2780001, "current_time_ms": 75391, "exploitability": 0.0180343},
    {"iteration": 2790001, "current_time_ms": 75610, "exploitability": 0.0180366},
    {"iteration": 2800001, "current_time_ms": 75826, "exploitability": 0.0179845},
    {"iteration": 2810001, "current_time_ms": 76029, "exploitability": 0.0179074},
    {"iteration": 2820001, "current_time_ms": 76249, "exploitability": 0.0178738},
    {"iteration": 2830001, "current_time_ms": 76461, "exploitability": 0.017896},
    {"iteration": 2840001, "current_time_ms": 76689, "exploitability": 0.017983},
    {"iteration": 2850001, "current_time_ms": 76969, "exploitability": 0.0180366},
    {"iteration": 2860001, "current_time_ms": 77237, "exploitability": 0.0180101},
    {"iteration": 2870001, "current_time_ms": 77497, "exploitability": 0.0178497},
    {"iteration": 2880001, "current_time_ms": 77750, "exploitability": 0.0176851},
    {"iteration": 2890001, "current_time_ms": 78008, "exploitability": 0.0176043},
    {"iteration": 2900001, "current_time_ms": 78292, "exploitability": 0.0176861},
    {"iteration": 2910001, "current_time_ms": 78576, "exploitability": 0.0178826},
    {"iteration": 2920001, "current_time_ms": 78833, "exploitability": 0.018039},
    {"iteration": 2930001, "current_time_ms": 79056, "exploitability": 0.0179536},
    {"iteration": 2940001, "current_time_ms": 79297, "exploitability": 0.0177577},
    {"iteration": 2950001, "current_time_ms": 79566, "exploitability": 0.0175844},
    {"iteration": 2960001, "current_time_ms": 79845, "exploitability": 0.017562},
    {"iteration": 2970001, "current_time_ms": 80123, "exploitability": 0.0177596},
    {"iteration": 2980001, "current_time_ms": 80412, "exploitability": 0.0179598},
    {"iteration": 2990001, "current_time_ms": 80662, "exploitability": 0.0179679},
    {"iteration": 3000001, "current_time_ms": 81031, "exploitability": 0.0178389},
    {"iteration": 3010001, "current_time_ms": 81401, "exploitability": 0.0176811},
    {"iteration": 3020001, "current_time_ms": 81671, "exploitability": 0.0175597},
    {"iteration": 3030001, "current_time_ms": 81925, "exploitability": 0.0175443},
    {"iteration": 3040001, "current_time_ms": 82191, "exploitability": 0.0175931},
    {"iteration": 3050001, "current_time_ms": 82525, "exploitability": 0.0176543},
    {"iteration": 3060001, "current_time_ms": 83024, "exploitability": 0.0176799},
    {"iteration": 3070001, "current_time_ms": 83309, "exploitability": 0.0176834},
    {"iteration": 3080001, "current_time_ms": 83578, "exploitability": 0.0176888},
    {"iteration": 3090001, "current_time_ms": 83869, "exploitability": 0.017689},
    {"iteration": 3100001, "current_time_ms": 84223, "exploitability": 0.017671},
    {"iteration": 3110001, "current_time_ms": 84444, "exploitability": 0.0176577},
    {"iteration": 3120001, "current_time_ms": 84674, "exploitability": 0.0176446},
    {"iteration": 3130001, "current_time_ms": 84933, "exploitability": 0.017633},
    {"iteration": 3140001, "current_time_ms": 85193, "exploitability": 0.0176294},
    {"iteration": 3150001, "current_time_ms": 85439, "exploitability": 0.0176382},
    {"iteration": 3160001, "current_time_ms": 85660, "exploitability": 0.0176624},
    {"iteration": 3170001, "current_time_ms": 85903, "exploitability": 0.0176788},
    {"iteration": 3180001, "current_time_ms": 86168, "exploitability": 0.0176511},
    {"iteration": 3190001, "current_time_ms": 86384, "exploitability": 0.0176268},
    {"iteration": 3200001, "current_time_ms": 86606, "exploitability": 0.0176078},
    {"iteration": 3210001, "current_time_ms": 86825, "exploitability": 0.017623},
    {"iteration": 3220001, "current_time_ms": 87062, "exploitability": 0.0176835},
    {"iteration": 3230001, "current_time_ms": 87277, "exploitability": 0.0176991},
    {"iteration": 3240001, "current_time_ms": 87498, "exploitability": 0.0176684},
    {"iteration": 3250001, "current_time_ms": 87725, "exploitability": 0.0176398},
    {"iteration": 3260001, "current_time_ms": 87982, "exploitability": 0.0176238},
    {"iteration": 3270001, "current_time_ms": 88233, "exploitability": 0.0176375},
    {"iteration": 3280001, "current_time_ms": 88474, "exploitability": 0.0176806},
    {"iteration": 3290001, "current_time_ms": 88709, "exploitability": 0.0177432},
    {"iteration": 3300001, "current_time_ms": 88968, "exploitability": 0.0177554},
    {"iteration": 3310001, "current_time_ms": 89237, "exploitability": 0.0176468},
    {"iteration": 3320001, "current_time_ms": 89459, "exploitability": 0.0174937},
    {"iteration": 3330001, "current_time_ms": 89701, "exploitability": 0.0173816},
    {"iteration": 3340001, "current_time_ms": 89950, "exploitability": 0.017397},
    {"iteration": 3350001, "current_time_ms": 90194, "exploitability": 0.0175323},
    {"iteration": 3360001, "current_time_ms": 90434, "exploitability": 0.0176641},
    {"iteration": 3370001, "current_time_ms": 90678, "exploitability": 0.017714},
    {"iteration": 3380001, "current_time_ms": 90909, "exploitability": 0.0176405},
    {"iteration": 3390001, "current_time_ms": 91173, "exploitability": 0.0175232},
    {"iteration": 3400001, "current_time_ms": 91423, "exploitability": 0.0174429},
    {"iteration": 3410001, "current_time_ms": 91651, "exploitability": 0.0174631},
    {"iteration": 3420001, "current_time_ms": 91875, "exploitability": 0.0175522},
    {"iteration": 3430001, "current_time_ms": 92133, "exploitability": 0.0176864},
    {"iteration": 3440001, "current_time_ms": 92388, "exploitability": 0.0177001},
    {"iteration": 3450001, "current_time_ms": 92622, "exploitability": 0.0175931},
    {"iteration": 3460001, "current_time_ms": 92836, "exploitability": 0.0174469},
    {"iteration": 3470001, "current_time_ms": 93071, "exploitability": 0.0173236},
    {"iteration": 3480001, "current_time_ms": 93317, "exploitability": 0.0172955},
    {"iteration": 3490001, "current_time_ms": 93558, "exploitability": 0.0174314},
    {"iteration": 3500001, "current_time_ms": 93791, "exploitability": 0.0175781},
    {"iteration": 3510001, "current_time_ms": 94056, "exploitability": 0.0176349},
    {"iteration": 3520001, "current_time_ms": 94302, "exploitability": 0.0175982},
    {"iteration": 3530001, "current_time_ms": 94533, "exploitability": 0.0174833},
    {"iteration": 3540001, "current_time_ms": 94766, "exploitability": 0.0173734},
    {"iteration": 3550001, "current_time_ms": 95004, "exploitability": 0.0173449},
    {"iteration": 3560001, "current_time_ms": 95257, "exploitability": 0.0173633},
    {"iteration": 3570001, "current_time_ms": 95482, "exploitability": 0.0174105},
    {"iteration": 3580001, "current_time_ms": 95729, "exploitability": 0.0174651},
    {"iteration": 3590001, "current_time_ms": 95966, "exploitability": 0.0175063},
    {"iteration": 3600001, "current_time_ms": 96206, "exploitability": 0.0174975},
    {"iteration": 3610001, "current_time_ms": 96442, "exploitability": 0.0174447},
    {"iteration": 3620001, "current_time_ms": 96690, "exploitability": 0.0174108},
    {"iteration": 3630001, "current_time_ms": 96962, "exploitability": 0.0174266},
    {"iteration": 3640001, "current_time_ms": 97199, "exploitability": 0.017424},
    {"iteration": 3650001, "current_time_ms": 97430, "exploitability": 0.0173496},
    {"iteration": 3660001, "current_time_ms": 97666, "exploitability": 0.0172571},
    {"iteration": 3670001, "current_time_ms": 97929, "exploitability": 0.0172034},
    {"iteration": 3680001, "current_time_ms": 98187, "exploitability": 0.0172308},
    {"iteration": 3690001, "current_time_ms": 98437, "exploitability": 0.0173238},
    {"iteration": 3700001, "current_time_ms": 98657, "exploitability": 0.0174378},
    {"iteration": 3710001, "current_time_ms": 98885, "exploitability": 0.0174959},
    {"iteration": 3720001, "current_time_ms": 99126, "exploitability": 0.0174827},
    {"iteration": 3730001, "current_time_ms": 99361, "exploitability": 0.0173482},
    {"iteration": 3740001, "current_time_ms": 99594, "exploitability": 0.0171728},
    {"iteration": 3750001, "current_time_ms": 99856, "exploitability": 0.0170521},
    {"iteration": 3760001, "current_time_ms": 100167, "exploitability": 0.0170392},
    {"iteration": 3770001, "current_time_ms": 100446, "exploitability": 0.0171663},
    {"iteration": 3780001, "current_time_ms": 100719, "exploitability": 0.0173416},
    {"iteration": 3790001, "current_time_ms": 100975, "exploitability": 0.017442},
    {"iteration": 3800001, "current_time_ms": 101231, "exploitability": 0.017413},
    {"iteration": 3810001, "current_time_ms": 101501, "exploitability": 0.0173253},
    {"iteration": 3820001, "current_time_ms": 101757, "exploitability": 0.0172226},
    {"iteration": 3830001, "current_time_ms": 102003, "exploitability": 0.0171679},
    {"iteration": 3840001, "current_time_ms": 102219, "exploitability": 0.0171746},
    {"iteration": 3850001, "current_time_ms": 102445, "exploitability": 0.0172355},
    {"iteration": 3860001, "current_time_ms": 102679, "exploitability": 0.0173183},
    {"iteration": 3870001, "current_time_ms": 102916, "exploitability": 0.0173652},
    {"iteration": 3880001, "current_time_ms": 103173, "exploitability": 0.0173271},
    {"iteration": 3890001, "current_time_ms": 103413, "exploitability": 0.0172272},
    {"iteration": 3900001, "current_time_ms": 103647, "exploitability": 0.0171516},
    {"iteration": 3910001, "current_time_ms": 103879, "exploitability": 0.0171434},
    {"iteration": 3920001, "current_time_ms": 104152, "exploitability": 0.0171649},
    {"iteration": 3930001, "current_time_ms": 104385, "exploitability": 0.0171701},
    {"iteration": 3940001, "current_time_ms": 104621, "exploitability": 0.0171833},
    {"iteration": 3950001, "current_time_ms": 104870, "exploitability": 0.0172121},
    {"iteration": 3960001, "current_time_ms": 105099, "exploitability": 0.0172246},
    {"iteration": 3970001, "current_time_ms": 105345, "exploitability": 0.0172182},
    {"iteration": 3980001, "current_time_ms": 105591, "exploitability": 0.0172098},
    {"iteration": 3990001, "current_time_ms": 105832, "exploitability": 0.0172322},
    {"iteration": 4000001, "current_time_ms": 106067, "exploitability": 0.017262},
    {"iteration": 4010001, "current_time_ms": 106307, "exploitability": 0.0172236},
    {"iteration": 4020001, "current_time_ms": 106531, "exploitability": 0.0171519},
    {"iteration": 4030001, "current_time_ms": 106774, "exploitability": 0.0171112},
    {"iteration": 4040001, "current_time_ms": 107018, "exploitability": 0.0171174},
    {"iteration": 4050001, "current_time_ms": 107263, "exploitability": 0.0171927},
    {"iteration": 4060001, "current_time_ms": 107523, "exploitability": 0.0173003},
    {"iteration": 4070001, "current_time_ms": 107751, "exploitability": 0.0173362},
    {"iteration": 4080001, "current_time_ms": 107990, "exploitability": 0.017272},
    {"iteration": 4090001, "current_time_ms": 108231, "exploitability": 0.0171597},
    {"iteration": 4100001, "current_time_ms": 108462, "exploitability": 0.0170452},
    {"iteration": 4110001, "current_time_ms": 108691, "exploitability": 0.0169797},
    {"iteration": 4120001, "current_time_ms": 108917, "exploitability": 0.0169758},
    {"iteration": 4130001, "current_time_ms": 109150, "exploitability": 0.0170645},
    {"iteration": 4140001, "current_time_ms": 109371, "exploitability": 0.0172195},
    {"iteration": 4150001, "current_time_ms": 109603, "exploitability": 0.0172946},
    {"iteration": 4160001, "current_time_ms": 109821, "exploitability": 0.0172745},
    {"iteration": 4170001, "current_time_ms": 110039, "exploitability": 0.0172085},
    {"iteration": 4180001, "current_time_ms": 110303, "exploitability": 0.0171096},
    {"iteration": 4190001, "current_time_ms": 110536, "exploitability": 0.0170283},
    {"iteration": 4200001, "current_time_ms": 110758, "exploitability": 0.017014},
    {"iteration": 4210001, "current_time_ms": 110999, "exploitability": 0.0170818},
    {"iteration": 4220001, "current_time_ms": 111232, "exploitability": 0.0171929},
    {"iteration": 4230001, "current_time_ms": 111459, "exploitability": 0.0172692},
    {"iteration": 4240001, "current_time_ms": 111698, "exploitability": 0.0172878},
    {"iteration": 4250001, "current_time_ms": 111925, "exploitability": 0.0172638},
    {"iteration": 4260001, "current_time_ms": 112155, "exploitability": 0.0172086},
    {"iteration": 4270001, "current_time_ms": 112378, "exploitability": 0.0171819},
    {"iteration": 4280001, "current_time_ms": 112697, "exploitability": 0.0171861},
    {"iteration": 4290001, "current_time_ms": 112939, "exploitability": 0.0172044},
    {"iteration": 4300001, "current_time_ms": 113165, "exploitability": 0.0172041},
    {"iteration": 4310001, "current_time_ms": 113397, "exploitability": 0.0171918},
    {"iteration": 4320001, "current_time_ms": 113680, "exploitability": 0.0171904},
    {"iteration": 4330001, "current_time_ms": 113922, "exploitability": 0.0172035},
    {"iteration": 4340001, "current_time_ms": 114147, "exploitability": 0.0172655},
    {"iteration": 4350001, "current_time_ms": 114383, "exploitability": 0.0173324},
    {"iteration": 4360001, "current_time_ms": 114604, "exploitability": 0.017347},
    {"iteration": 4370001, "current_time_ms": 114881, "exploitability": 0.0172983},
    {"iteration": 4380001, "current_time_ms": 115112, "exploitability": 0.0172031},
    {"iteration": 4390001, "current_time_ms": 115340, "exploitability": 0.0171259},
    {"iteration": 4400001, "current_time_ms": 115563, "exploitability": 0.0170692},
    {"iteration": 4410001, "current_time_ms": 115793, "exploitability": 0.0170639},
    {"iteration": 4420001, "current_time_ms": 116011, "exploitability": 0.0171191},
    {"iteration": 4430001, "current_time_ms": 116230, "exploitability": 0.0172094},
    {"iteration": 4440001, "current_time_ms": 116475, "exploitability": 0.0172564},
    {"iteration": 4450001, "current_time_ms": 116715, "exploitability": 0.0172553},
    {"iteration": 4460001, "current_time_ms": 116941, "exploitability": 0.0171906},
    {"iteration": 4470001, "current_time_ms": 117198, "exploitability": 0.0171002},
    {"iteration": 4480001, "current_time_ms": 117498, "exploitability": 0.0170362},
    {"iteration": 4490001, "current_time_ms": 117790, "exploitability": 0.0170101},
    {"iteration": 4500001, "current_time_ms": 118083, "exploitability": 0.0170158},
    {"iteration": 4510001, "current_time_ms": 118346, "exploitability": 0.0170461},
    {"iteration": 4520001, "current_time_ms": 118628, "exploitability": 0.0170584},
    {"iteration": 4530001, "current_time_ms": 118890, "exploitability": 0.0170511},
    {"iteration": 4540001, "current_time_ms": 119146, "exploitability": 0.017043},
    {"iteration": 4550001, "current_time_ms": 119385, "exploitability": 0.0170484},
    {"iteration": 4560001, "current_time_ms": 119642, "exploitability": 0.0170633},
    {"iteration": 4570001, "current_time_ms": 119929, "exploitability": 0.017072},
    {"iteration": 4580001, "current_time_ms": 120247, "exploitability": 0.0170742},
    {"iteration": 4590001, "current_time_ms": 120524, "exploitability": 0.0170577},
    {"iteration": 4600001, "current_time_ms": 120807, "exploitability": 0.0170427},
    {"iteration": 4610001, "current_time_ms": 121102, "exploitability": 0.0170359},
    {"iteration": 4620001, "current_time_ms": 121396, "exploitability": 0.0170236},
    {"iteration": 4630001, "current_time_ms": 121666, "exploitability": 0.017019},
    {"iteration": 4640001, "current_time_ms": 121896, "exploitability": 0.0170117},
    {"iteration": 4650001, "current_time_ms": 122126, "exploitability": 0.0169977},
    {"iteration": 4660001, "current_time_ms": 122336, "exploitability": 0.0169886},
    {"iteration": 4670001, "current_time_ms": 122571, "exploitability": 0.0169723},
    {"iteration": 4680001, "current_time_ms": 122806, "exploitability": 0.0169577},
    {"iteration": 4690001, "current_time_ms": 123027, "exploitability": 0.0169423},
    {"iteration": 4700001, "current_time_ms": 123296, "exploitability": 0.0169494},
    {"iteration": 4710001, "current_time_ms": 123575, "exploitability": 0.0169582},
    {"iteration": 4720001, "current_time_ms": 123838, "exploitability": 0.0169665},
    {"iteration": 4730001, "current_time_ms": 124106, "exploitability": 0.0169597},
    {"iteration": 4740001, "current_time_ms": 124376, "exploitability": 0.0169325},
    {"iteration": 4750001, "current_time_ms": 124632, "exploitability": 0.0169137},
    {"iteration": 4760001, "current_time_ms": 124888, "exploitability": 0.0169326},
    {"iteration": 4770001, "current_time_ms": 125147, "exploitability": 0.0169393},
    {"iteration": 4780001, "current_time_ms": 125392, "exploitability": 0.0169407},
    {"iteration": 4790001, "current_time_ms": 125637, "exploitability": 0.0169253},
    {"iteration": 4800001, "current_time_ms": 125888, "exploitability": 0.0169017},
    {"iteration": 4810001, "current_time_ms": 126127, "exploitability": 0.016868},
    {"iteration": 4820001, "current_time_ms": 126345, "exploitability": 0.0168337},
    {"iteration": 4830001, "current_time_ms": 126578, "exploitability": 0.0168035},
    {"iteration": 4840001, "current_time_ms": 126809, "exploitability": 0.0167911},
    {"iteration": 4850001, "current_time_ms": 127046, "exploitability": 0.0167895},
    {"iteration": 4860001, "current_time_ms": 127311, "exploitability": 0.0168312},
    {"iteration": 4870001, "current_time_ms": 127573, "exploitability": 0.0168877},
    {"iteration": 4880001, "current_time_ms": 127813, "exploitability": 0.0169042},
    {"iteration": 4890001, "current_time_ms": 128064, "exploitability": 0.0168481},
    {"iteration": 4900001, "current_time_ms": 128352, "exploitability": 0.0167515},
    {"iteration": 4910001, "current_time_ms": 128620, "exploitability": 0.0166468},
    {"iteration": 4920001, "current_time_ms": 128881, "exploitability": 0.0165856},
    {"iteration": 4930001, "current_time_ms": 129174, "exploitability": 0.0165841},
    {"iteration": 4940001, "current_time_ms": 129458, "exploitability": 0.0166406},
    {"iteration": 4950001, "current_time_ms": 129703, "exploitability": 0.0167325},
    {"iteration": 4960001, "current_time_ms": 129956, "exploitability": 0.0167894},
    {"iteration": 4970001, "current_time_ms": 130236, "exploitability": 0.0167975},
    {"iteration": 4980001, "current_time_ms": 130458, "exploitability": 0.0167616},
    {"iteration": 4990001, "current_time_ms": 130658, "exploitability": 0.0166923},
    {"iteration": 5000001, "current_time_ms": 130886, "exploitability": 0.0166144},
    {"iteration": 5010001, "current_time_ms": 131142, "exploitability": 0.0165717},
    {"iteration": 5020001, "current_time_ms": 131454, "exploitability": 0.0165777},
    {"iteration": 5030001, "current_time_ms": 131733, "exploitability": 0.0166246},
    {"iteration": 5040001, "current_time_ms": 131983, "exploitability": 0.0166968},
    {"iteration": 5050001, "current_time_ms": 132243, "exploitability": 0.0167444},
    {"iteration": 5060001, "current_time_ms": 132488, "exploitability": 0.016742},
    {"iteration": 5070001, "current_time_ms": 132715, "exploitability": 0.0166903},
    {"iteration": 5080001, "current_time_ms": 132946, "exploitability": 0.0166209},
    {"iteration": 5090001, "current_time_ms": 133207, "exploitability": 0.0165743},
    {"iteration": 5100001, "current_time_ms": 133439, "exploitability": 0.0165695},
    {"iteration": 5110001, "current_time_ms": 133643, "exploitability": 0.016593},
    {"iteration": 5120001, "current_time_ms": 133877, "exploitability": 0.0166332},
    {"iteration": 5130001, "current_time_ms": 134161, "exploitability": 0.01665},
    {"iteration": 5140001, "current_time_ms": 134422, "exploitability": 0.0166444},
    {"iteration": 5150001, "current_time_ms": 134674, "exploitability": 0.0166276},
    {"iteration": 5160001, "current_time_ms": 134915, "exploitability": 0.0165997},
    {"iteration": 5170001, "current_time_ms": 135188, "exploitability": 0.0165775},
    {"iteration": 5180001, "current_time_ms": 135443, "exploitability": 0.0165757},
    {"iteration": 5190001, "current_time_ms": 135708, "exploitability": 0.0166078},
    {"iteration": 5200001, "current_time_ms": 135936, "exploitability": 0.0166516},
    {"iteration": 5210001, "current_time_ms": 136140, "exploitability": 0.0166531},
    {"iteration": 5220001, "current_time_ms": 136342, "exploitability": 0.0166193},
    {"iteration": 5230001, "current_time_ms": 136562, "exploitability": 0.0165786},
    {"iteration": 5240001, "current_time_ms": 136777, "exploitability": 0.0165498},
    {"iteration": 5250001, "current_time_ms": 136986, "exploitability": 0.0165422},
    {"iteration": 5260001, "current_time_ms": 137228, "exploitability": 0.0165749},
    {"iteration": 5270001, "current_time_ms": 137439, "exploitability": 0.0166491},
    {"iteration": 5280001, "current_time_ms": 137656, "exploitability": 0.0167257},
    {"iteration": 5290001, "current_time_ms": 137893, "exploitability": 0.0167551},
    {"iteration": 5300001, "current_time_ms": 138158, "exploitability": 0.0167314},
    {"iteration": 5310001, "current_time_ms": 138382, "exploitability": 0.0166921},
    {"iteration": 5320001, "current_time_ms": 138617, "exploitability": 0.0166433},
    {"iteration": 5330001, "current_time_ms": 138842, "exploitability": 0.0166163},
    {"iteration": 5340001, "current_time_ms": 139107, "exploitability": 0.0166195},
    {"iteration": 5350001, "current_time_ms": 139339, "exploitability": 0.0166485},
    {"iteration": 5360001, "current_time_ms": 139577, "exploitability": 0.0166822},
    {"iteration": 5370001, "current_time_ms": 139800, "exploitability": 0.0167034},
    {"iteration": 5380001, "current_time_ms": 140015, "exploitability": 0.0166996},
    {"iteration": 5390001, "current_time_ms": 140257, "exploitability": 0.0166652},
    {"iteration": 5400001, "current_time_ms": 140476, "exploitability": 0.016643},
    {"iteration": 5410001, "current_time_ms": 140705, "exploitability": 0.0166262},
    {"iteration": 5420001, "current_time_ms": 140938, "exploitability": 0.0166108},
    {"iteration": 5430001, "current_time_ms": 141153, "exploitability": 0.0165875},
    {"iteration": 5440001, "current_time_ms": 141382, "exploitability": 0.0165596},
    {"iteration": 5450001, "current_time_ms": 141607, "exploitability": 0.0165413},
    {"iteration": 5460001, "current_time_ms": 141838, "exploitability": 0.0165421},
    {"iteration": 5470001, "current_time_ms": 142054, "exploitability": 0.0165704},
    {"iteration": 5480001, "current_time_ms": 142281, "exploitability": 0.0165967},
    {"iteration": 5490001, "current_time_ms": 142504, "exploitability": 0.0166022},
    {"iteration": 5500001, "current_time_ms": 142746, "exploitability": 0.0165746},
    {"iteration": 5510001, "current_time_ms": 142968, "exploitability": 0.01653},
    {"iteration": 5520001, "current_time_ms": 143219, "exploitability": 0.0164745},
    {"iteration": 5530001, "current_time_ms": 143435, "exploitability": 0.0164329},
    {"iteration": 5540001, "current_time_ms": 143668, "exploitability": 0.0164189},
    {"iteration": 5550001, "current_time_ms": 143883, "exploitability": 0.0164458},
    {"iteration": 5560001, "current_time_ms": 144133, "exploitability": 0.0164996},
    {"iteration": 5570001, "current_time_ms": 144365, "exploitability": 0.0165528},
    {"iteration": 5580001, "current_time_ms": 144595, "exploitability": 0.0165868},
    {"iteration": 5590001, "current_time_ms": 144817, "exploitability": 0.0165855},
    {"iteration": 5600001, "current_time_ms": 145047, "exploitability": 0.0165485},
    {"iteration": 5610001, "current_time_ms": 145279, "exploitability": 0.0165067},
    {"iteration": 5620001, "current_time_ms": 145492, "exploitability": 0.0164802},
    {"iteration": 5630001, "current_time_ms": 145711, "exploitability": 0.0164646},
    {"iteration": 5640001, "current_time_ms": 145955, "exploitability": 0.0164712},
    {"iteration": 5650001, "current_time_ms": 146183, "exploitability": 0.01649},
    {"iteration": 5660001, "current_time_ms": 146398, "exploitability": 0.0165133},
    {"iteration": 5670001, "current_time_ms": 146627, "exploitability": 0.0165372},
    {"iteration": 5680001, "current_time_ms": 146858, "exploitability": 0.0165445},
    {"iteration": 5690001, "current_time_ms": 147092, "exploitability": 0.016548},
    {"iteration": 5700001, "current_time_ms": 147314, "exploitability": 0.0165488},
    {"iteration": 5710001, "current_time_ms": 147539, "exploitability": 0.0165382},
    {"iteration": 5720001, "current_time_ms": 147756, "exploitability": 0.0165205},
    {"iteration": 5730001, "current_time_ms": 147956, "exploitability": 0.0164969},
    {"iteration": 5740001, "current_time_ms": 148185, "exploitability": 0.0164886},
    {"iteration": 5750001, "current_time_ms": 148408, "exploitability": 0.0164932},
    {"iteration": 5760001, "current_time_ms": 148619, "exploitability": 0.0165023},
    {"iteration": 5770001, "current_time_ms": 148871, "exploitability": 0.016504},
    {"iteration": 5780001, "current_time_ms": 149111, "exploitability": 0.0165155},
    {"iteration": 5790001, "current_time_ms": 149361, "exploitability": 0.0165361},
    {"iteration": 5800001, "current_time_ms": 149662, "exploitability": 0.0165786},
    {"iteration": 5810001, "current_time_ms": 149934, "exploitability": 0.0166274},
    {"iteration": 5820001, "current_time_ms": 150205, "exploitability": 0.0166425},
    {"iteration": 5830001, "current_time_ms": 150471, "exploitability": 0.0166072},
    {"iteration": 5840001, "current_time_ms": 150713, "exploitability": 0.0165363},
    {"iteration": 5850001, "current_time_ms": 150972, "exploitability": 0.0164728},
    {"iteration": 5860001, "current_time_ms": 151260, "exploitability": 0.0164175},
    {"iteration": 5870001, "current_time_ms": 151543, "exploitability": 0.0163923},
    {"iteration": 5880001, "current_time_ms": 151810, "exploitability": 0.0163983},
    {"iteration": 5890001, "current_time_ms": 152165, "exploitability": 0.0164375},
    {"iteration": 5900001, "current_time_ms": 152498, "exploitability": 0.0164836},
    {"iteration": 5910001, "current_time_ms": 152802, "exploitability": 0.0165425},
    {"iteration": 5920001, "current_time_ms": 153058, "exploitability": 0.0165925},
    {"iteration": 5930001, "current_time_ms": 153273, "exploitability": 0.0166069},
    {"iteration": 5940001, "current_time_ms": 153490, "exploitability": 0.0165679},
    {"iteration": 5950001, "current_time_ms": 153710, "exploitability": 0.016504},
    {"iteration": 5960001, "current_time_ms": 153929, "exploitability": 0.0164434},
    {"iteration": 5970001, "current_time_ms": 154190, "exploitability": 0.0164038},
    {"iteration": 5980001, "current_time_ms": 154420, "exploitability": 0.0163983},
    {"iteration": 5990001, "current_time_ms": 154650, "exploitability": 0.0164256},
    {"iteration": 6000001, "current_time_ms": 154862, "exploitability": 0.0164818},
    {"iteration": 6010001, "current_time_ms": 155100, "exploitability": 0.0165471},
    {"iteration": 6020001, "current_time_ms": 155330, "exploitability": 0.0166036},
    {"iteration": 6030001, "current_time_ms": 155555, "exploitability": 0.0166052},
    {"iteration": 6040001, "current_time_ms": 155769, "exploitability": 0.0165639},
    {"iteration": 6050001, "current_time_ms": 155984, "exploitability": 0.0164967},
    {"iteration": 6060001, "current_time_ms": 156223, "exploitability": 0.016432},
    {"iteration": 6070001, "current_time_ms": 156456, "exploitability": 0.0163783},
    {"iteration": 6080001, "current_time_ms": 156672, "exploitability": 0.0163513},
    {"iteration": 6090001, "current_time_ms": 156898, "exploitability": 0.0163543},
    {"iteration": 6100001, "current_time_ms": 157134, "exploitability": 0.0163996},
    {"iteration": 6110001, "current_time_ms": 157350, "exploitability": 0.0164789},
    {"iteration": 6120001, "current_time_ms": 157576, "exploitability": 0.0165328},
    {"iteration": 6130001, "current_time_ms": 157794, "exploitability": 0.0165519},
    {"iteration": 6140001, "current_time_ms": 158046, "exploitability": 0.0165293},
    {"iteration": 6150001, "current_time_ms": 158290, "exploitability": 0.0164821},
    {"iteration": 6160001, "current_time_ms": 158526, "exploitability": 0.0164342},
    {"iteration": 6170001, "current_time_ms": 158754, "exploitability": 0.0164157},
    {"iteration": 6180001, "current_time_ms": 158967, "exploitability": 0.0164503},
    {"iteration": 6190001, "current_time_ms": 159200, "exploitability": 0.0165017},
    {"iteration": 6200001, "current_time_ms": 159414, "exploitability": 0.0165304},
    {"iteration": 6210001, "current_time_ms": 159637, "exploitability": 0.0164999},
    {"iteration": 6220001, "current_time_ms": 159858, "exploitability": 0.016449},
    {"iteration": 6230001, "current_time_ms": 160097, "exploitability": 0.016408},
    {"iteration": 6240001, "current_time_ms": 160323, "exploitability": 0.0163844},
    {"iteration": 6250001, "current_time_ms": 160548, "exploitability": 0.0163803},
    {"iteration": 6260001, "current_time_ms": 160776, "exploitability": 0.016406},
    {"iteration": 6270001, "current_time_ms": 160999, "exploitability": 0.01648},
    {"iteration": 6280001, "current_time_ms": 161224, "exploitability": 0.0165585},
    {"iteration": 6290001, "current_time_ms": 161440, "exploitability": 0.0165641},
    {"iteration": 6300001, "current_time_ms": 161669, "exploitability": 0.0165152},
    {"iteration": 6310001, "current_time_ms": 161887, "exploitability": 0.0164352},
    {"iteration": 6320001, "current_time_ms": 162128, "exploitability": 0.0163645},
    {"iteration": 6330001, "current_time_ms": 162352, "exploitability": 0.016317},
    {"iteration": 6340001, "current_time_ms": 162583, "exploitability": 0.0163031},
    {"iteration": 6350001, "current_time_ms": 162800, "exploitability": 0.0163317},
    {"iteration": 6360001, "current_time_ms": 163026, "exploitability": 0.0163998},
    {"iteration": 6370001, "current_time_ms": 163271, "exploitability": 0.0164666},
    {"iteration": 6380001, "current_time_ms": 163498, "exploitability": 0.0165006},
    {"iteration": 6390001, "current_time_ms": 163730, "exploitability": 0.0165056},
    {"iteration": 6400001, "current_time_ms": 163947, "exploitability": 0.0164885},
    {"iteration": 6410001, "current_time_ms": 164194, "exploitability": 0.016466},
    {"iteration": 6420001, "current_time_ms": 164417, "exploitability": 0.0164391},
    {"iteration": 6430001, "current_time_ms": 164640, "exploitability": 0.0164133},
    {"iteration": 6440001, "current_time_ms": 164864, "exploitability": 0.0164035},
    {"iteration": 6450001, "current_time_ms": 165081, "exploitability": 0.0164142},
    {"iteration": 6460001, "current_time_ms": 165332, "exploitability": 0.0164371},
    {"iteration": 6470001, "current_time_ms": 165549, "exploitability": 0.0164764},
    {"iteration": 6480001, "current_time_ms": 165767, "exploitability": 0.0165059},
    {"iteration": 6490001, "current_time_ms": 165980, "exploitability": 0.0165013},
    {"iteration": 6500001, "current_time_ms": 166218, "exploitability": 0.0164557},
    {"iteration": 6510001, "current_time_ms": 166438, "exploitability": 0.0163882},
    {"iteration": 6520001, "current_time_ms": 166649, "exploitability": 0.0163358},
    {"iteration": 6530001, "current_time_ms": 166881, "exploitability": 0.016308},
    {"iteration": 6540001, "current_time_ms": 167112, "exploitability": 0.0163131},
    {"iteration": 6550001, "current_time_ms": 167341, "exploitability": 0.0163535},
    {"iteration": 6560001, "current_time_ms": 167560, "exploitability": 0.0164079},
    {"iteration": 6570001, "current_time_ms": 167769, "exploitability": 0.0164447},
    {"iteration": 6580001, "current_time_ms": 167987, "exploitability": 0.0164536},
    {"iteration": 6590001, "current_time_ms": 168211, "exploitability": 0.0164248},
    {"iteration": 6600001, "current_time_ms": 168430, "exploitability": 0.0163769},
    {"iteration": 6610001, "current_time_ms": 168649, "exploitability": 0.0163308},
    {"iteration": 6620001, "current_time_ms": 168878, "exploitability": 0.0163125},
    {"iteration": 6630001, "current_time_ms": 169096, "exploitability": 0.0163127},
    {"iteration": 6640001, "current_time_ms": 169327, "exploitability": 0.0163369},
    {"iteration": 6650001, "current_time_ms": 169547, "exploitability": 0.016366},
    {"iteration": 6660001, "current_time_ms": 169768, "exploitability": 0.0164127},
    {"iteration": 6670001, "current_time_ms": 169988, "exploitability": 0.0164513},
    {"iteration": 6680001, "current_time_ms": 170213, "exploitability": 0.0164746},
    {"iteration": 6690001, "current_time_ms": 170436, "exploitability": 0.0164689},
    {"iteration": 6700001, "current_time_ms": 170676, "exploitability": 0.016441},
    {"iteration": 6710001, "current_time_ms": 170896, "exploitability": 0.0163912},
    {"iteration": 6720001, "current_time_ms": 171126, "exploitability": 0.0163342},
    {"iteration": 6730001, "current_time_ms": 171343, "exploitability": 0.0162938},
    {"iteration": 6740001, "current_time_ms": 171562, "exploitability": 0.0162897},
    {"iteration": 6750001, "current_time_ms": 171776, "exploitability": 0.0163237},
    {"iteration": 6760001, "current_time_ms": 171998, "exploitability": 0.0163728},
    {"iteration": 6770001, "current_time_ms": 172220, "exploitability": 0.0164102},
    {"iteration": 6780001, "current_time_ms": 172448, "exploitability": 0.0164279},
    {"iteration": 6790001, "current_time_ms": 172667, "exploitability": 0.0164379},
    {"iteration": 6800001, "current_time_ms": 172903, "exploitability": 0.0164348},
    {"iteration": 6810001, "current_time_ms": 173150, "exploitability": 0.0164115},
    {"iteration": 6820001, "current_time_ms": 173463, "exploitability": 0.0163818},
    {"iteration": 6830001, "current_time_ms": 173719, "exploitability": 0.0163623},
    {"iteration": 6840001, "current_time_ms": 173966, "exploitability": 0.0163687},
    {"iteration": 6850001, "current_time_ms": 174217, "exploitability": 0.0164029},
    {"iteration": 6860001, "current_time_ms": 174467, "exploitability": 0.016435},
    {"iteration": 6870001, "current_time_ms": 174703, "exploitability": 0.0164472},
    {"iteration": 6880001, "current_time_ms": 174996, "exploitability": 0.0164365},
    {"iteration": 6890001, "current_time_ms": 175259, "exploitability": 0.0164102},
    {"iteration": 6900001, "current_time_ms": 175486, "exploitability": 0.016389},
    {"iteration": 6910001, "current_time_ms": 175684, "exploitability": 0.0163839},
    {"iteration": 6920001, "current_time_ms": 175908, "exploitability": 0.0163901},
    {"iteration": 6930001, "current_time_ms": 176152, "exploitability": 0.016402},
    {"iteration": 6940001, "current_time_ms": 176381, "exploitability": 0.0164203},
    {"iteration": 6950001, "current_time_ms": 176603, "exploitability": 0.0164465},
    {"iteration": 6960001, "current_time_ms": 176833, "exploitability": 0.0164623},
    {"iteration": 6970001, "current_time_ms": 177061, "exploitability": 0.016448},
    {"iteration": 6980001, "current_time_ms": 177307, "exploitability": 0.0164091},
    {"iteration": 6990001, "current_time_ms": 177529, "exploitability": 0.0163646},
    {"iteration": 7000001, "current_time_ms": 177767, "exploitability": 0.0163281},
    {"iteration": 7010001, "current_time_ms": 177986, "exploitability": 0.0163005},
    {"iteration": 7020001, "current_time_ms": 178233, "exploitability": 0.0163065},
    {"iteration": 7030001, "current_time_ms": 178464, "exploitability": 0.0163493},
    {"iteration": 7040001, "current_time_ms": 178701, "exploitability": 0.0164241},
    {"iteration": 7050001, "current_time_ms": 178925, "exploitability": 0.016478},
    {"iteration": 7060001, "current_time_ms": 179177, "exploitability": 0.0164701},
    {"iteration": 7070001, "current_time_ms": 179421, "exploitability": 0.0164287},
    {"iteration": 7080001, "current_time_ms": 179658, "exploitability": 0.016386},
    {"iteration": 7090001, "current_time_ms": 179881, "exploitability": 0.0163457},
    {"iteration": 7100001, "current_time_ms": 180109, "exploitability": 0.0163212},
    {"iteration": 7110001, "current_time_ms": 180338, "exploitability": 0.0163302},
    {"iteration": 7120001, "current_time_ms": 180572, "exploitability": 0.0163633},
    {"iteration": 7130001, "current_time_ms": 180789, "exploitability": 0.0163985},
    {"iteration": 7140001, "current_time_ms": 181025, "exploitability": 0.0164352},
    {"iteration": 7150001, "current_time_ms": 181279, "exploitability": 0.0164476},
    {"iteration": 7160001, "current_time_ms": 181585, "exploitability": 0.0164405},
    {"iteration": 7170001, "current_time_ms": 181862, "exploitability": 0.0164214},
    {"iteration": 7180001, "current_time_ms": 182181, "exploitability": 0.0164019},
    {"iteration": 7190001, "current_time_ms": 182509, "exploitability": 0.0163879},
    {"iteration": 7200001, "current_time_ms": 182817, "exploitability": 0.0163988},
    {"iteration": 7210001, "current_time_ms": 183160, "exploitability": 0.016416},
    {"iteration": 7220001, "current_time_ms": 183507, "exploitability": 0.0164427},
    {"iteration": 7230001, "current_time_ms": 183826, "exploitability": 0.0164739},
    {"iteration": 7240001, "current_time_ms": 184058, "exploitability": 0.0164853},
    {"iteration": 7250001, "current_time_ms": 184280, "exploitability": 0.0164635},
    {"iteration": 7260001, "current_time_ms": 184516, "exploitability": 0.0164162},
    {"iteration": 7270001, "current_time_ms": 184749, "exploitability": 0.0163567},
    {"iteration": 7280001, "current_time_ms": 184975, "exploitability": 0.0163006},
    {"iteration": 7290001, "current_time_ms": 185252, "exploitability": 0.0162653},
    {"iteration": 7300001, "current_time_ms": 185503, "exploitability": 0.0162593},
    {"iteration": 7310001, "current_time_ms": 185717, "exploitability": 0.0162932},
    {"iteration": 7320001, "current_time_ms": 185936, "exploitability": 0.016356},
    {"iteration": 7330001, "current_time_ms": 186195, "exploitability": 0.0164139},
    {"iteration": 7340001, "current_time_ms": 186423, "exploitability": 0.0164452},
    {"iteration": 7350001, "current_time_ms": 186671, "exploitability": 0.0164341},
    {"iteration": 7360001, "current_time_ms": 186906, "exploitability": 0.0163807},
    {"iteration": 7370001, "current_time_ms": 187217, "exploitability": 0.0163031},
    {"iteration": 7380001, "current_time_ms": 187518, "exploitability": 0.0162175},
    {"iteration": 7390001, "current_time_ms": 187781, "exploitability": 0.0161498},
    {"iteration": 7400001, "current_time_ms": 188075, "exploitability": 0.0161225},
    {"iteration": 7410001, "current_time_ms": 188340, "exploitability": 0.0161473},
    {"iteration": 7420001, "current_time_ms": 188582, "exploitability": 0.0162282},
    {"iteration": 7430001, "current_time_ms": 188807, "exploitability": 0.0162942},
    {"iteration": 7440001, "current_time_ms": 189047, "exploitability": 0.0163284},
    {"iteration": 7450001, "current_time_ms": 189280, "exploitability": 0.0163336},
    {"iteration": 7460001, "current_time_ms": 189521, "exploitability": 0.0163149},
    {"iteration": 7470001, "current_time_ms": 189734, "exploitability": 0.0162902},
    {"iteration": 7480001, "current_time_ms": 189962, "exploitability": 0.0162633},
    {"iteration": 7490001, "current_time_ms": 190212, "exploitability": 0.0162355},
    {"iteration": 7500001, "current_time_ms": 190441, "exploitability": 0.0162277},
    {"iteration": 7510001, "current_time_ms": 190675, "exploitability": 0.0162554},
    {"iteration": 7520001, "current_time_ms": 190896, "exploitability": 0.0162876},
    {"iteration": 7530001, "current_time_ms": 191148, "exploitability": 0.0162984},
    {"iteration": 7540001, "current_time_ms": 191381, "exploitability": 0.016277},
    {"iteration": 7550001, "current_time_ms": 191616, "exploitability": 0.0162412},
    {"iteration": 7560001, "current_time_ms": 191843, "exploitability": 0.0162031},
    {"iteration": 7570001, "current_time_ms": 192069, "exploitability": 0.0161731},
    {"iteration": 7580001, "current_time_ms": 192315, "exploitability": 0.01617},
    {"iteration": 7590001, "current_time_ms": 192563, "exploitability": 0.0161926},
    {"iteration": 7600001, "current_time_ms": 192782, "exploitability": 0.0162345},
    {"iteration": 7610001, "current_time_ms": 193034, "exploitability": 0.0162604},
    {"iteration": 7620001, "current_time_ms": 193346, "exploitability": 0.0162825},
    {"iteration": 7630001, "current_time_ms": 193606, "exploitability": 0.0162792},
    {"iteration": 7640001, "current_time_ms": 193842, "exploitability": 0.0162479},
    {"iteration": 7650001, "current_time_ms": 194085, "exploitability": 0.0162031},
    {"iteration": 7660001, "current_time_ms": 194335, "exploitability": 0.0161598},
    {"iteration": 7670001, "current_time_ms": 194634, "exploitability": 0.0161277},
    {"iteration": 7680001, "current_time_ms": 194884, "exploitability": 0.0161144},
    {"iteration": 7690001, "current_time_ms": 195146, "exploitability": 0.0161176},
    {"iteration": 7700001, "current_time_ms": 195360, "exploitability": 0.0161456},
    {"iteration": 7710001, "current_time_ms": 195578, "exploitability": 0.016195},
    {"iteration": 7720001, "current_time_ms": 195796, "exploitability": 0.0162479},
    {"iteration": 7730001, "current_time_ms": 196004, "exploitability": 0.0162854},
    {"iteration": 7740001, "current_time_ms": 196235, "exploitability": 0.0162866},
    {"iteration": 7750001, "current_time_ms": 196466, "exploitability": 0.0162514},
    {"iteration": 7760001, "current_time_ms": 196691, "exploitability": 0.0161981},
    {"iteration": 7770001, "current_time_ms": 196936, "exploitability": 0.0161404},
    {"iteration": 7780001, "current_time_ms": 197181, "exploitability": 0.0160956},
    {"iteration": 7790001, "current_time_ms": 197426, "exploitability": 0.0160738},
    {"iteration": 7800001, "current_time_ms": 197638, "exploitability": 0.016073},
    {"iteration": 7810001, "current_time_ms": 197866, "exploitability": 0.0160974},
    {"iteration": 7820001, "current_time_ms": 198115, "exploitability": 0.016138},
    {"iteration": 7830001, "current_time_ms": 198349, "exploitability": 0.0161963},
    {"iteration": 7840001, "current_time_ms": 198565, "exploitability": 0.0162481},
    {"iteration": 7850001, "current_time_ms": 198788, "exploitability": 0.0162751},
    {"iteration": 7860001, "current_time_ms": 199004, "exploitability": 0.0162779},
    {"iteration": 7870001, "current_time_ms": 199248, "exploitability": 0.0162438},
    {"iteration": 7880001, "current_time_ms": 199461, "exploitability": 0.0161883},
    {"iteration": 7890001, "current_time_ms": 199681, "exploitability": 0.016151},
    {"iteration": 7900001, "current_time_ms": 199892, "exploitability": 0.0161467},
    {"iteration": 7910001, "current_time_ms": 200127, "exploitability": 0.0161725},
    {"iteration": 7920001, "current_time_ms": 200354, "exploitability": 0.0162106},
    {"iteration": 7930001, "current_time_ms": 200597, "exploitability": 0.0162297},
    {"iteration": 7940001, "current_time_ms": 200819, "exploitability": 0.0162333},
    {"iteration": 7950001, "current_time_ms": 201042, "exploitability": 0.0162266},
    {"iteration": 7960001, "current_time_ms": 201283, "exploitability": 0.0162168},
    {"iteration": 7970001, "current_time_ms": 201506, "exploitability": 0.0162},
    {"iteration": 7980001, "current_time_ms": 201722, "exploitability": 0.0161932},
    {"iteration": 7990001, "current_time_ms": 201945, "exploitability": 0.0162005},
    {"iteration": 8000001, "current_time_ms": 202175, "exploitability": 0.0162185},
    {"iteration": 8010001, "current_time_ms": 202412, "exploitability": 0.0162448},
    {"iteration": 8020001, "current_time_ms": 202658, "exploitability": 0.0162581},
    {"iteration": 8030001, "current_time_ms": 202961, "exploitability": 0.0162605},
    {"iteration": 8040001, "current_time_ms": 203387, "exploitability": 0.0162433},
    {"iteration": 8050001, "current_time_ms": 203850, "exploitability": 0.0162079},
    {"iteration": 8060001, "current_time_ms": 204160, "exploitability": 0.0161642},
    {"iteration": 8070001, "current_time_ms": 204461, "exploitability": 0.0161196},
    {"iteration": 8080001, "current_time_ms": 204770, "exploitability": 0.0160845},
    {"iteration": 8090001, "current_time_ms": 205085, "exploitability": 0.0160689},
    {"iteration": 8100001, "current_time_ms": 205314, "exploitability": 0.0160788},
    {"iteration": 8110001, "current_time_ms": 205526, "exploitability": 0.0161077},
    {"iteration": 8120001, "current_time_ms": 205739, "exploitability": 0.0161478},
    {"iteration": 8130001, "current_time_ms": 205962, "exploitability": 0.0161819},
    {"iteration": 8140001, "current_time_ms": 206185, "exploitability": 0.016196},
    {"iteration": 8150001, "current_time_ms": 206415, "exploitability": 0.0161806},
    {"iteration": 8160001, "current_time_ms": 206651, "exploitability": 0.0161463},
    {"iteration": 8170001, "current_time_ms": 206870, "exploitability": 0.0161007},
    {"iteration": 8180001, "current_time_ms": 207123, "exploitability": 0.016054},
    {"iteration": 8190001, "current_time_ms": 207389, "exploitability": 0.0160173},
    {"iteration": 8200001, "current_time_ms": 207629, "exploitability": 0.0160016},
    {"iteration": 8210001, "current_time_ms": 207852, "exploitability": 0.0160122},
    {"iteration": 8220001, "current_time_ms": 208087, "exploitability": 0.0160503},
    {"iteration": 8230001, "current_time_ms": 208310, "exploitability": 0.0160916},
    {"iteration": 8240001, "current_time_ms": 208537, "exploitability": 0.0161325},
    {"iteration": 8250001, "current_time_ms": 208760, "exploitability": 0.0161481},
    {"iteration": 8260001, "current_time_ms": 208998, "exploitability": 0.0161447},
    {"iteration": 8270001, "current_time_ms": 209244, "exploitability": 0.0161305},
    {"iteration": 8280001, "current_time_ms": 209488, "exploitability": 0.0161152},
    {"iteration": 8290001, "current_time_ms": 209716, "exploitability": 0.0160968},
    {"iteration": 8300001, "current_time_ms": 209928, "exploitability": 0.0160737},
    {"iteration": 8310001, "current_time_ms": 210167, "exploitability": 0.0160599},
    {"iteration": 8320001, "current_time_ms": 210386, "exploitability": 0.0160504},
    {"iteration": 8330001, "current_time_ms": 210611, "exploitability": 0.0160437},
    {"iteration": 8340001, "current_time_ms": 210829, "exploitability": 0.0160391},
    {"iteration": 8350001, "current_time_ms": 211064, "exploitability": 0.016039},
    {"iteration": 8360001, "current_time_ms": 211298, "exploitability": 0.0160397},
    {"iteration": 8370001, "current_time_ms": 211526, "exploitability": 0.0160448},
    {"iteration": 8380001, "current_time_ms": 211745, "exploitability": 0.0160538},
    {"iteration": 8390001, "current_time_ms": 211963, "exploitability": 0.0160603},
    {"iteration": 8400001, "current_time_ms": 212194, "exploitability": 0.0160582},
    {"iteration": 8410001, "current_time_ms": 212425, "exploitability": 0.0160468},
    {"iteration": 8420001, "current_time_ms": 212651, "exploitability": 0.0160437},
    {"iteration": 8430001, "current_time_ms": 212874, "exploitability": 0.0160415},
    {"iteration": 8440001, "current_time_ms": 213204, "exploitability": 0.0160412},
    {"iteration": 8450001, "current_time_ms": 213434, "exploitability": 0.0160399},
    {"iteration": 8460001, "current_time_ms": 213659, "exploitability": 0.0160372},
    {"iteration": 8470001, "current_time_ms": 213875, "exploitability": 0.0160379},
    {"iteration": 8480001, "current_time_ms": 214098, "exploitability": 0.0160377},
    {"iteration": 8490001, "current_time_ms": 214321, "exploitability": 0.0160352},
    {"iteration": 8500001, "current_time_ms": 214556, "exploitability": 0.0160326},
    {"iteration": 8510001, "current_time_ms": 214781, "exploitability": 0.0160327},
    {"iteration": 8520001, "current_time_ms": 214996, "exploitability": 0.0160375},
    {"iteration": 8530001, "current_time_ms": 215236, "exploitability": 0.0160447},
    {"iteration": 8540001, "current_time_ms": 215455, "exploitability": 0.0160431},
    {"iteration": 8550001, "current_time_ms": 215683, "exploitability": 0.0160381},
    {"iteration": 8560001, "current_time_ms": 215922, "exploitability": 0.0160277},
    {"iteration": 8570001, "current_time_ms": 216162, "exploitability": 0.0160151},
    {"iteration": 8580001, "current_time_ms": 216379, "exploitability": 0.0160025},
    {"iteration": 8590001, "current_time_ms": 216603, "exploitability": 0.0159996},
    {"iteration": 8600001, "current_time_ms": 216827, "exploitability": 0.016012},
    {"iteration": 8610001, "current_time_ms": 217045, "exploitability": 0.016042},
    {"iteration": 8620001, "current_time_ms": 217298, "exploitability": 0.0160761},
    {"iteration": 8630001, "current_time_ms": 217548, "exploitability": 0.0161081},
    {"iteration": 8640001, "current_time_ms": 217783, "exploitability": 0.0161189},
    {"iteration": 8650001, "current_time_ms": 218026, "exploitability": 0.0161107},
    {"iteration": 8660001, "current_time_ms": 218265, "exploitability": 0.0160843},
    {"iteration": 8670001, "current_time_ms": 218486, "exploitability": 0.016053},
    {"iteration": 8680001, "current_time_ms": 218701, "exploitability": 0.0160235},
    {"iteration": 8690001, "current_time_ms": 218920, "exploitability": 0.0159997},
    {"iteration": 8700001, "current_time_ms": 219153, "exploitability": 0.0159778},
    {"iteration": 8710001, "current_time_ms": 219383, "exploitability": 0.0159666},
    {"iteration": 8720001, "current_time_ms": 219604, "exploitability": 0.0159617},
    {"iteration": 8730001, "current_time_ms": 219822, "exploitability": 0.0159639},
    {"iteration": 8740001, "current_time_ms": 220036, "exploitability": 0.0159884},
    {"iteration": 8750001, "current_time_ms": 220265, "exploitability": 0.0160238},
    {"iteration": 8760001, "current_time_ms": 220502, "exploitability": 0.0160571},
    {"iteration": 8770001, "current_time_ms": 220712, "exploitability": 0.0160656},
    {"iteration": 8780001, "current_time_ms": 220923, "exploitability": 0.01605},
    {"iteration": 8790001, "current_time_ms": 221155, "exploitability": 0.0160314},
    {"iteration": 8800001, "current_time_ms": 221369, "exploitability": 0.0160195},
    {"iteration": 8810001, "current_time_ms": 221570, "exploitability": 0.0160056},
    {"iteration": 8820001, "current_time_ms": 221752, "exploitability": 0.0159932},
    {"iteration": 8830001, "current_time_ms": 221918, "exploitability": 0.0159841},
    {"iteration": 8840001, "current_time_ms": 222100, "exploitability": 0.0159718},
    {"iteration": 8850001, "current_time_ms": 222283, "exploitability": 0.0159644},
    {"iteration": 8860001, "current_time_ms": 222473, "exploitability": 0.0159671},
    {"iteration": 8870001, "current_time_ms": 222678, "exploitability": 0.0159734},
    {"iteration": 8880001, "current_time_ms": 222860, "exploitability": 0.0159781},
    {"iteration": 8890001, "current_time_ms": 223037, "exploitability": 0.0159792},
    {"iteration": 8900001, "current_time_ms": 223217, "exploitability": 0.0159743},
    {"iteration": 8910001, "current_time_ms": 223394, "exploitability": 0.0159742},
    {"iteration": 8920001, "current_time_ms": 223569, "exploitability": 0.0159773},
    {"iteration": 8930001, "current_time_ms": 223750, "exploitability": 0.0159844},
    {"iteration": 8940001, "current_time_ms": 223933, "exploitability": 0.0159839},
    {"iteration": 8950001, "current_time_ms": 224116, "exploitability": 0.0159782},
    {"iteration": 8960001, "current_time_ms": 224294, "exploitability": 0.0159648},
    {"iteration": 8970001, "current_time_ms": 224478, "exploitability": 0.015945},
    {"iteration": 8980001, "current_time_ms": 224662, "exploitability": 0.0159253},
    {"iteration": 8990001, "current_time_ms": 224846, "exploitability": 0.0159062},
    {"iteration": 9000001, "current_time_ms": 225027, "exploitability": 0.0158916},
    {"iteration": 9010001, "current_time_ms": 225222, "exploitability": 0.0158818},
    {"iteration": 9020001, "current_time_ms": 225407, "exploitability": 0.0158796},
    {"iteration": 9030001, "current_time_ms": 225609, "exploitability": 0.0158946},
    {"iteration": 9040001, "current_time_ms": 225787, "exploitability": 0.0159183},
    {"iteration": 9050001, "current_time_ms": 225960, "exploitability": 0.0159458},
    {"iteration": 9060001, "current_time_ms": 226154, "exploitability": 0.0159665},
    {"iteration": 9070001, "current_time_ms": 226334, "exploitability": 0.015956},
    {"iteration": 9080001, "current_time_ms": 226518, "exploitability": 0.0159224},
    {"iteration": 9090001, "current_time_ms": 226676, "exploitability": 0.0158805},
    {"iteration": 9100001, "current_time_ms": 226850, "exploitability": 0.0158418},
    {"iteration": 9110001, "current_time_ms": 227045, "exploitability": 0.0158174},
    {"iteration": 9120001, "current_time_ms": 227231, "exploitability": 0.0158053},
    {"iteration": 9130001, "current_time_ms": 227408, "exploitability": 0.0158032},
    {"iteration": 9140001, "current_time_ms": 227594, "exploitability": 0.0158072},
    {"iteration": 9150001, "current_time_ms": 227785, "exploitability": 0.0158211},
    {"iteration": 9160001, "current_time_ms": 227965, "exploitability": 0.0158398},
    {"iteration": 9170001, "current_time_ms": 228151, "exploitability": 0.0158652},
    {"iteration": 9180001, "current_time_ms": 228327, "exploitability": 0.0158908},
    {"iteration": 9190001, "current_time_ms": 228502, "exploitability": 0.0159047},
    {"iteration": 9200001, "current_time_ms": 228678, "exploitability": 0.0158974},
    {"iteration": 9210001, "current_time_ms": 228853, "exploitability": 0.0158761},
    {"iteration": 9220001, "current_time_ms": 229035, "exploitability": 0.0158434},
    {"iteration": 9230001, "current_time_ms": 229216, "exploitability": 0.0158093},
    {"iteration": 9240001, "current_time_ms": 229397, "exploitability": 0.0157739},
    {"iteration": 9250001, "current_time_ms": 229601, "exploitability": 0.0157436},
    {"iteration": 9260001, "current_time_ms": 229770, "exploitability": 0.015725},
    {"iteration": 9270001, "current_time_ms": 229942, "exploitability": 0.0157291},
    {"iteration": 9280001, "current_time_ms": 230132, "exploitability": 0.0157576},
    {"iteration": 9290001, "current_time_ms": 230296, "exploitability": 0.0157953},
    {"iteration": 9300001, "current_time_ms": 230482, "exploitability": 0.0158286},
    {"iteration": 9310001, "current_time_ms": 230665, "exploitability": 0.0158483},
    {"iteration": 9320001, "current_time_ms": 230841, "exploitability": 0.0158563},
    {"iteration": 9330001, "current_time_ms": 231003, "exploitability": 0.0158565},
    {"iteration": 9340001, "current_time_ms": 231173, "exploitability": 0.0158482},
    {"iteration": 9350001, "current_time_ms": 231360, "exploitability": 0.015823},
    {"iteration": 9360001, "current_time_ms": 231538, "exploitability": 0.0157939},
    {"iteration": 9370001, "current_time_ms": 231711, "exploitability": 0.0157712},
    {"iteration": 9380001, "current_time_ms": 231871, "exploitability": 0.0157557},
    {"iteration": 9390001, "current_time_ms": 232053, "exploitability": 0.0157501},
    {"iteration": 9400001, "current_time_ms": 232227, "exploitability": 0.0157547},
    {"iteration": 9410001, "current_time_ms": 232420, "exploitability": 0.0157643},
    {"iteration": 9420001, "current_time_ms": 232604, "exploitability": 0.0157791},
    {"iteration": 9430001, "current_time_ms": 232780, "exploitability": 0.0157922},
    {"iteration": 9440001, "current_time_ms": 232958, "exploitability": 0.015802},
    {"iteration": 9450001, "current_time_ms": 233154, "exploitability": 0.0158079},
    {"iteration": 9460001, "current_time_ms": 233340, "exploitability": 0.0158108},
    {"iteration": 9470001, "current_time_ms": 233547, "exploitability": 0.015804},
    {"iteration": 9480001, "current_time_ms": 233749, "exploitability": 0.0157872},
    {"iteration": 9490001, "current_time_ms": 233946, "exploitability": 0.0157652},
    {"iteration": 9500001, "current_time_ms": 234145, "exploitability": 0.0157458},
    {"iteration": 9510001, "current_time_ms": 234320, "exploitability": 0.0157376},
    {"iteration": 9520001, "current_time_ms": 234523, "exploitability": 0.0157341},
    {"iteration": 9530001, "current_time_ms": 234707, "exploitability": 0.0157319},
    {"iteration": 9540001, "current_time_ms": 234901, "exploitability": 0.0157257},
    {"iteration": 9550001, "current_time_ms": 235104, "exploitability": 0.0157212},
    {"iteration": 9560001, "current_time_ms": 235292, "exploitability": 0.0157206},
    {"iteration": 9570001, "current_time_ms": 235479, "exploitability": 0.0157285},
    {"iteration": 9580001, "current_time_ms": 235653, "exploitability": 0.0157464},
    {"iteration": 9590001, "current_time_ms": 235845, "exploitability": 0.0157629},
    {"iteration": 9600001, "current_time_ms": 236017, "exploitability": 0.0157685},
    {"iteration": 9610001, "current_time_ms": 236207, "exploitability": 0.0157638},
    {"iteration": 9620001, "current_time_ms": 236376, "exploitability": 0.0157571},
    {"iteration": 9630001, "current_time_ms": 236548, "exploitability": 0.0157578},
    {"iteration": 9640001, "current_time_ms": 236732, "exploitability": 0.0157616},
    {"iteration": 9650001, "current_time_ms": 236903, "exploitability": 0.015763},
    {"iteration": 9660001, "current_time_ms": 237088, "exploitability": 0.0157504},
    {"iteration": 9670001, "current_time_ms": 237260, "exploitability": 0.0157264},
    {"iteration": 9680001, "current_time_ms": 237426, "exploitability": 0.0157013},
    {"iteration": 9690001, "current_time_ms": 237608, "exploitability": 0.0156805},
    {"iteration": 9700001, "current_time_ms": 237773, "exploitability": 0.0156639},
    {"iteration": 9710001, "current_time_ms": 237941, "exploitability": 0.0156578},
    {"iteration": 9720001, "current_time_ms": 238116, "exploitability": 0.0156669},
    {"iteration": 9730001, "current_time_ms": 238296, "exploitability": 0.0156896},
    {"iteration": 9740001, "current_time_ms": 238502, "exploitability": 0.0157238},
    {"iteration": 9750001, "current_time_ms": 238680, "exploitability": 0.0157595},
    {"iteration": 9760001, "current_time_ms": 238862, "exploitability": 0.0157702},
    {"iteration": 9770001, "current_time_ms": 239083, "exploitability": 0.0157585},
    {"iteration": 9780001, "current_time_ms": 239308, "exploitability": 0.0157391},
    {"iteration": 9790001, "current_time_ms": 239493, "exploitability": 0.0157127},
    {"iteration": 9800001, "current_time_ms": 239683, "exploitability": 0.0156835},
    {"iteration": 9810001, "current_time_ms": 239870, "exploitability": 0.0156551},
    {"iteration": 9820001, "current_time_ms": 240054, "exploitability": 0.0156357},
    {"iteration": 9830001, "current_time_ms": 240236, "exploitability": 0.0156299},
    {"iteration": 9840001, "current_time_ms": 240413, "exploitability": 0.0156307},
    {"iteration": 9850001, "current_time_ms": 240604, "exploitability": 0.0156318},
    {"iteration": 9860001, "current_time_ms": 240790, "exploitability": 0.0156372},
    {"iteration": 9870001, "current_time_ms": 240972, "exploitability": 0.015643},
    {"iteration": 9880001, "current_time_ms": 241162, "exploitability": 0.0156549},
    {"iteration": 9890001, "current_time_ms": 241339, "exploitability": 0.0156679},
    {"iteration": 9900001, "current_time_ms": 241537, "exploitability": 0.0156747},
    {"iteration": 9910001, "current_time_ms": 241718, "exploitability": 0.0156683},
    {"iteration": 9920001, "current_time_ms": 241905, "exploitability": 0.0156542},
    {"iteration": 9930001, "current_time_ms": 242088, "exploitability": 0.0156391},
    {"iteration": 9940001, "current_time_ms": 242262, "exploitability": 0.0156222},
    {"iteration": 9950001, "current_time_ms": 242430, "exploitability": 0.015612},
    {"iteration": 9960001, "current_time_ms": 242625, "exploitability": 0.0156131},
    {"iteration": 9970001, "current_time_ms": 242821, "exploitability": 0.0156229},
    {"iteration": 9980001, "current_time_ms": 243004, "exploitability": 0.0156418},
    {"iteration": 9990001, "current_time_ms": 243189, "exploitability": 0.0156679},
    {"iteration": 10000001, "current_time_ms": 243372, "exploitability": 0.0156976},
  ]
}


==> plots/backup/os_mccfr__41_k0.1_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1276, "exploitability": 1.25214},
    {"iteration": 20001, "current_time_ms": 2462, "exploitability": 0.987325},
    {"iteration": 30001, "current_time_ms": 3595, "exploitability": 0.848537},
    {"iteration": 40001, "current_time_ms": 4665, "exploitability": 0.771879},
    {"iteration": 50001, "current_time_ms": 5758, "exploitability": 0.719423},
    {"iteration": 60001, "current_time_ms": 7067, "exploitability": 0.661492},
    {"iteration": 70001, "current_time_ms": 8494, "exploitability": 0.613109},
    {"iteration": 80001, "current_time_ms": 9634, "exploitability": 0.592301},
    {"iteration": 90001, "current_time_ms": 10779, "exploitability": 0.570376},
    {"iteration": 100001, "current_time_ms": 12001, "exploitability": 0.550811},
    {"iteration": 110001, "current_time_ms": 14460, "exploitability": 0.522039},
    {"iteration": 120001, "current_time_ms": 16767, "exploitability": 0.50474},
    {"iteration": 130001, "current_time_ms": 18243, "exploitability": 0.485678},
    {"iteration": 140001, "current_time_ms": 19750, "exploitability": 0.468096},
    {"iteration": 150001, "current_time_ms": 21199, "exploitability": 0.448835},
    {"iteration": 160001, "current_time_ms": 22700, "exploitability": 0.4346},
    {"iteration": 170001, "current_time_ms": 24310, "exploitability": 0.419464},
    {"iteration": 180001, "current_time_ms": 25806, "exploitability": 0.406061},
    {"iteration": 190001, "current_time_ms": 27376, "exploitability": 0.39326},
    {"iteration": 200001, "current_time_ms": 28869, "exploitability": 0.382769},
    {"iteration": 210001, "current_time_ms": 30509, "exploitability": 0.374792},
    {"iteration": 220001, "current_time_ms": 32868, "exploitability": 0.367101},
    {"iteration": 230001, "current_time_ms": 34556, "exploitability": 0.359252},
    {"iteration": 240001, "current_time_ms": 36152, "exploitability": 0.351971},
    {"iteration": 250001, "current_time_ms": 37706, "exploitability": 0.345327},
    {"iteration": 260001, "current_time_ms": 39169, "exploitability": 0.341795},
    {"iteration": 270001, "current_time_ms": 40588, "exploitability": 0.339266},
    {"iteration": 280001, "current_time_ms": 42139, "exploitability": 0.336379},
    {"iteration": 290001, "current_time_ms": 43624, "exploitability": 0.334376},
    {"iteration": 300001, "current_time_ms": 45234, "exploitability": 0.332436},
    {"iteration": 310001, "current_time_ms": 46774, "exploitability": 0.330127},
    {"iteration": 320001, "current_time_ms": 48363, "exploitability": 0.327044},
    {"iteration": 330001, "current_time_ms": 50227, "exploitability": 0.324085},
    {"iteration": 340001, "current_time_ms": 52347, "exploitability": 0.322612},
    {"iteration": 350001, "current_time_ms": 54041, "exploitability": 0.320592},
    {"iteration": 360001, "current_time_ms": 55562, "exploitability": 0.318836},
    {"iteration": 370001, "current_time_ms": 57069, "exploitability": 0.316985},
    {"iteration": 380001, "current_time_ms": 58551, "exploitability": 0.315468},
    {"iteration": 390001, "current_time_ms": 60062, "exploitability": 0.313883},
    {"iteration": 400001, "current_time_ms": 61863, "exploitability": 0.313169},
    {"iteration": 410001, "current_time_ms": 63344, "exploitability": 0.312135},
    {"iteration": 420001, "current_time_ms": 64766, "exploitability": 0.310531},
    {"iteration": 430001, "current_time_ms": 66238, "exploitability": 0.308897},
    {"iteration": 440001, "current_time_ms": 67474, "exploitability": 0.306946},
    {"iteration": 450001, "current_time_ms": 68619, "exploitability": 0.305624},
    {"iteration": 460001, "current_time_ms": 69732, "exploitability": 0.304937},
    {"iteration": 470001, "current_time_ms": 70917, "exploitability": 0.304814},
    {"iteration": 480001, "current_time_ms": 72102, "exploitability": 0.304227},
    {"iteration": 490001, "current_time_ms": 73234, "exploitability": 0.30194},
    {"iteration": 500001, "current_time_ms": 74294, "exploitability": 0.29993},
    {"iteration": 510001, "current_time_ms": 75601, "exploitability": 0.298664},
    {"iteration": 520001, "current_time_ms": 76742, "exploitability": 0.298091},
    {"iteration": 530001, "current_time_ms": 77919, "exploitability": 0.297539},
    {"iteration": 540001, "current_time_ms": 79162, "exploitability": 0.296708},
    {"iteration": 550001, "current_time_ms": 80565, "exploitability": 0.295316},
    {"iteration": 560001, "current_time_ms": 81834, "exploitability": 0.293417},
    {"iteration": 570001, "current_time_ms": 83036, "exploitability": 0.292338},
    {"iteration": 580001, "current_time_ms": 84179, "exploitability": 0.291457},
    {"iteration": 590001, "current_time_ms": 85291, "exploitability": 0.290475},
    {"iteration": 600001, "current_time_ms": 86407, "exploitability": 0.2897},
    {"iteration": 610001, "current_time_ms": 87505, "exploitability": 0.288904},
    {"iteration": 620001, "current_time_ms": 88720, "exploitability": 0.287555},
    {"iteration": 630001, "current_time_ms": 89876, "exploitability": 0.285676},
    {"iteration": 640001, "current_time_ms": 91150, "exploitability": 0.283503},
    {"iteration": 650001, "current_time_ms": 92630, "exploitability": 0.280994},
    {"iteration": 660001, "current_time_ms": 93817, "exploitability": 0.279129},
    {"iteration": 670001, "current_time_ms": 94969, "exploitability": 0.277317},
    {"iteration": 680001, "current_time_ms": 96148, "exploitability": 0.275901},
    {"iteration": 690001, "current_time_ms": 97397, "exploitability": 0.2748},
    {"iteration": 700001, "current_time_ms": 98544, "exploitability": 0.273757},
    {"iteration": 710001, "current_time_ms": 99727, "exploitability": 0.272251},
    {"iteration": 720001, "current_time_ms": 100819, "exploitability": 0.27075},
    {"iteration": 730001, "current_time_ms": 101892, "exploitability": 0.269447},
    {"iteration": 740001, "current_time_ms": 102967, "exploitability": 0.267905},
    {"iteration": 750001, "current_time_ms": 104045, "exploitability": 0.267054},
    {"iteration": 760001, "current_time_ms": 105113, "exploitability": 0.266509},
    {"iteration": 770001, "current_time_ms": 106209, "exploitability": 0.265978},
    {"iteration": 780001, "current_time_ms": 107348, "exploitability": 0.265648},
    {"iteration": 790001, "current_time_ms": 108522, "exploitability": 0.265407},
    {"iteration": 800001, "current_time_ms": 109638, "exploitability": 0.265363},
    {"iteration": 810001, "current_time_ms": 110706, "exploitability": 0.264883},
    {"iteration": 820001, "current_time_ms": 111779, "exploitability": 0.264155},
    {"iteration": 830001, "current_time_ms": 112886, "exploitability": 0.26332},
    {"iteration": 840001, "current_time_ms": 113984, "exploitability": 0.262309},
    {"iteration": 850001, "current_time_ms": 115060, "exploitability": 0.261136},
    {"iteration": 860001, "current_time_ms": 116159, "exploitability": 0.259964},
    {"iteration": 870001, "current_time_ms": 117296, "exploitability": 0.25912},
    {"iteration": 880001, "current_time_ms": 118622, "exploitability": 0.258191},
    {"iteration": 890001, "current_time_ms": 119775, "exploitability": 0.257441},
    {"iteration": 900001, "current_time_ms": 120855, "exploitability": 0.256831},
    {"iteration": 910001, "current_time_ms": 121951, "exploitability": 0.256065},
    {"iteration": 920001, "current_time_ms": 123092, "exploitability": 0.255297},
    {"iteration": 930001, "current_time_ms": 124238, "exploitability": 0.254648},
    {"iteration": 940001, "current_time_ms": 125287, "exploitability": 0.253907},
    {"iteration": 950001, "current_time_ms": 126357, "exploitability": 0.253241},
    {"iteration": 960001, "current_time_ms": 127451, "exploitability": 0.253136},
    {"iteration": 970001, "current_time_ms": 128565, "exploitability": 0.25319},
    {"iteration": 980001, "current_time_ms": 129653, "exploitability": 0.25344},
    {"iteration": 990001, "current_time_ms": 130770, "exploitability": 0.253498},
    {"iteration": 1000001, "current_time_ms": 131853, "exploitability": 0.253492},
    {"iteration": 1010001, "current_time_ms": 132973, "exploitability": 0.253751},
    {"iteration": 1020001, "current_time_ms": 134841, "exploitability": 0.253696},
    {"iteration": 1030001, "current_time_ms": 136643, "exploitability": 0.253686},
    {"iteration": 1040001, "current_time_ms": 138339, "exploitability": 0.253498},
    {"iteration": 1050001, "current_time_ms": 139759, "exploitability": 0.253018},
    {"iteration": 1060001, "current_time_ms": 141216, "exploitability": 0.252375},
    {"iteration": 1070001, "current_time_ms": 142609, "exploitability": 0.251527},
    {"iteration": 1080001, "current_time_ms": 143966, "exploitability": 0.25065},
    {"iteration": 1090001, "current_time_ms": 145346, "exploitability": 0.249676},
    {"iteration": 1100001, "current_time_ms": 146817, "exploitability": 0.248669},
    {"iteration": 1110001, "current_time_ms": 148191, "exploitability": 0.247259},
    {"iteration": 1120001, "current_time_ms": 149372, "exploitability": 0.246019},
    {"iteration": 1130001, "current_time_ms": 150474, "exploitability": 0.244603},
    {"iteration": 1140001, "current_time_ms": 151536, "exploitability": 0.24337},
    {"iteration": 1150001, "current_time_ms": 152756, "exploitability": 0.242407},
    {"iteration": 1160001, "current_time_ms": 153936, "exploitability": 0.241154},
    {"iteration": 1170001, "current_time_ms": 155064, "exploitability": 0.240204},
    {"iteration": 1180001, "current_time_ms": 156188, "exploitability": 0.239385},
    {"iteration": 1190001, "current_time_ms": 157271, "exploitability": 0.238791},
    {"iteration": 1200001, "current_time_ms": 158364, "exploitability": 0.238222},
    {"iteration": 1210001, "current_time_ms": 159426, "exploitability": 0.237516},
    {"iteration": 1220001, "current_time_ms": 160494, "exploitability": 0.236843},
    {"iteration": 1230001, "current_time_ms": 161577, "exploitability": 0.236131},
    {"iteration": 1240001, "current_time_ms": 162691, "exploitability": 0.235575},
    {"iteration": 1250001, "current_time_ms": 163806, "exploitability": 0.2351},
    {"iteration": 1260001, "current_time_ms": 164869, "exploitability": 0.234716},
    {"iteration": 1270001, "current_time_ms": 165945, "exploitability": 0.234264},
    {"iteration": 1280001, "current_time_ms": 167005, "exploitability": 0.233828},
    {"iteration": 1290001, "current_time_ms": 168055, "exploitability": 0.233272},
    {"iteration": 1300001, "current_time_ms": 169160, "exploitability": 0.232748},
    {"iteration": 1310001, "current_time_ms": 170242, "exploitability": 0.232339},
    {"iteration": 1320001, "current_time_ms": 171298, "exploitability": 0.231834},
    {"iteration": 1330001, "current_time_ms": 172384, "exploitability": 0.231423},
    {"iteration": 1340001, "current_time_ms": 173449, "exploitability": 0.230945},
    {"iteration": 1350001, "current_time_ms": 174531, "exploitability": 0.230687},
    {"iteration": 1360001, "current_time_ms": 175624, "exploitability": 0.230552},
    {"iteration": 1370001, "current_time_ms": 176710, "exploitability": 0.230487},
    {"iteration": 1380001, "current_time_ms": 177805, "exploitability": 0.230257},
    {"iteration": 1390001, "current_time_ms": 178870, "exploitability": 0.229878},
    {"iteration": 1400001, "current_time_ms": 179935, "exploitability": 0.229795},
    {"iteration": 1410001, "current_time_ms": 181035, "exploitability": 0.229637},
    {"iteration": 1420001, "current_time_ms": 182130, "exploitability": 0.22922},
    {"iteration": 1430001, "current_time_ms": 183373, "exploitability": 0.228693},
    {"iteration": 1440001, "current_time_ms": 184738, "exploitability": 0.228371},
    {"iteration": 1450001, "current_time_ms": 186016, "exploitability": 0.227927},
    {"iteration": 1460001, "current_time_ms": 187097, "exploitability": 0.227598},
    {"iteration": 1470001, "current_time_ms": 188253, "exploitability": 0.227066},
    {"iteration": 1480001, "current_time_ms": 189623, "exploitability": 0.22675},
    {"iteration": 1490001, "current_time_ms": 190894, "exploitability": 0.226594},
    {"iteration": 1500001, "current_time_ms": 191992, "exploitability": 0.22644},
    {"iteration": 1510001, "current_time_ms": 193253, "exploitability": 0.226334},
    {"iteration": 1520001, "current_time_ms": 194407, "exploitability": 0.226292},
    {"iteration": 1530001, "current_time_ms": 195758, "exploitability": 0.226208},
    {"iteration": 1540001, "current_time_ms": 197116, "exploitability": 0.226195},
    {"iteration": 1550001, "current_time_ms": 198239, "exploitability": 0.226056},
    {"iteration": 1560001, "current_time_ms": 199393, "exploitability": 0.225934},
    {"iteration": 1570001, "current_time_ms": 200580, "exploitability": 0.225723},
    {"iteration": 1580001, "current_time_ms": 201737, "exploitability": 0.225509},
    {"iteration": 1590001, "current_time_ms": 202954, "exploitability": 0.22512},
    {"iteration": 1600001, "current_time_ms": 204287, "exploitability": 0.22483},
    {"iteration": 1610001, "current_time_ms": 205486, "exploitability": 0.224595},
    {"iteration": 1620001, "current_time_ms": 206809, "exploitability": 0.224367},
    {"iteration": 1630001, "current_time_ms": 208181, "exploitability": 0.224003},
    {"iteration": 1640001, "current_time_ms": 209416, "exploitability": 0.223665},
    {"iteration": 1650001, "current_time_ms": 210633, "exploitability": 0.223307},
    {"iteration": 1660001, "current_time_ms": 211797, "exploitability": 0.222873},
    {"iteration": 1670001, "current_time_ms": 213285, "exploitability": 0.222549},
    {"iteration": 1680001, "current_time_ms": 214619, "exploitability": 0.222201},
    {"iteration": 1690001, "current_time_ms": 216174, "exploitability": 0.221692},
    {"iteration": 1700001, "current_time_ms": 217686, "exploitability": 0.221131},
    {"iteration": 1710001, "current_time_ms": 219202, "exploitability": 0.220558},
    {"iteration": 1720001, "current_time_ms": 220852, "exploitability": 0.220177},
    {"iteration": 1730001, "current_time_ms": 222072, "exploitability": 0.219679},
    {"iteration": 1740001, "current_time_ms": 223205, "exploitability": 0.219269},
    {"iteration": 1750001, "current_time_ms": 224253, "exploitability": 0.218951},
    {"iteration": 1760001, "current_time_ms": 225346, "exploitability": 0.218679},
    {"iteration": 1770001, "current_time_ms": 226502, "exploitability": 0.218491},
    {"iteration": 1780001, "current_time_ms": 227647, "exploitability": 0.21828},
    {"iteration": 1790001, "current_time_ms": 228806, "exploitability": 0.218022},
    {"iteration": 1800001, "current_time_ms": 229871, "exploitability": 0.217686},
    {"iteration": 1810001, "current_time_ms": 230918, "exploitability": 0.217445},
    {"iteration": 1820001, "current_time_ms": 232028, "exploitability": 0.217079},
    {"iteration": 1830001, "current_time_ms": 233089, "exploitability": 0.216619},
    {"iteration": 1840001, "current_time_ms": 234164, "exploitability": 0.216102},
    {"iteration": 1850001, "current_time_ms": 235238, "exploitability": 0.215512},
    {"iteration": 1860001, "current_time_ms": 236320, "exploitability": 0.215024},
    {"iteration": 1870001, "current_time_ms": 237405, "exploitability": 0.214717},
    {"iteration": 1880001, "current_time_ms": 238592, "exploitability": 0.214327},
    {"iteration": 1890001, "current_time_ms": 239714, "exploitability": 0.214135},
    {"iteration": 1900001, "current_time_ms": 240728, "exploitability": 0.213981},
    {"iteration": 1910001, "current_time_ms": 241789, "exploitability": 0.21382},
    {"iteration": 1920001, "current_time_ms": 242877, "exploitability": 0.213682},
    {"iteration": 1930001, "current_time_ms": 244024, "exploitability": 0.213648},
    {"iteration": 1940001, "current_time_ms": 245144, "exploitability": 0.213547},
    {"iteration": 1950001, "current_time_ms": 246145, "exploitability": 0.213423},
    {"iteration": 1960001, "current_time_ms": 247444, "exploitability": 0.213253},
    {"iteration": 1970001, "current_time_ms": 248840, "exploitability": 0.21311},
    {"iteration": 1980001, "current_time_ms": 250228, "exploitability": 0.213059},
    {"iteration": 1990001, "current_time_ms": 251524, "exploitability": 0.212995},
    {"iteration": 2000001, "current_time_ms": 252837, "exploitability": 0.212891},
    {"iteration": 2010001, "current_time_ms": 254187, "exploitability": 0.212741},
    {"iteration": 2020001, "current_time_ms": 255544, "exploitability": 0.212435},
    {"iteration": 2030001, "current_time_ms": 256837, "exploitability": 0.212134},
    {"iteration": 2040001, "current_time_ms": 257914, "exploitability": 0.211745},
    {"iteration": 2050001, "current_time_ms": 258988, "exploitability": 0.211364},
    {"iteration": 2060001, "current_time_ms": 260052, "exploitability": 0.210998},
    {"iteration": 2070001, "current_time_ms": 261144, "exploitability": 0.210633},
    {"iteration": 2080001, "current_time_ms": 262262, "exploitability": 0.210391},
    {"iteration": 2090001, "current_time_ms": 263359, "exploitability": 0.210201},
    {"iteration": 2100001, "current_time_ms": 264369, "exploitability": 0.210029},
    {"iteration": 2110001, "current_time_ms": 265464, "exploitability": 0.209854},
    {"iteration": 2120001, "current_time_ms": 266523, "exploitability": 0.209633},
    {"iteration": 2130001, "current_time_ms": 267602, "exploitability": 0.209439},
    {"iteration": 2140001, "current_time_ms": 268676, "exploitability": 0.209191},
    {"iteration": 2150001, "current_time_ms": 269754, "exploitability": 0.208863},
    {"iteration": 2160001, "current_time_ms": 270864, "exploitability": 0.208516},
    {"iteration": 2170001, "current_time_ms": 271967, "exploitability": 0.208119},
    {"iteration": 2180001, "current_time_ms": 273078, "exploitability": 0.207787},
    {"iteration": 2190001, "current_time_ms": 274149, "exploitability": 0.207526},
    {"iteration": 2200001, "current_time_ms": 275212, "exploitability": 0.207086},
    {"iteration": 2210001, "current_time_ms": 276299, "exploitability": 0.206704},
    {"iteration": 2220001, "current_time_ms": 277352, "exploitability": 0.206508},
    {"iteration": 2230001, "current_time_ms": 278403, "exploitability": 0.206218},
    {"iteration": 2240001, "current_time_ms": 279480, "exploitability": 0.2058},
    {"iteration": 2250001, "current_time_ms": 280699, "exploitability": 0.20534},
    {"iteration": 2260001, "current_time_ms": 281768, "exploitability": 0.204872},
    {"iteration": 2270001, "current_time_ms": 282786, "exploitability": 0.204366},
    {"iteration": 2280001, "current_time_ms": 283869, "exploitability": 0.203804},
    {"iteration": 2290001, "current_time_ms": 284942, "exploitability": 0.203199},
    {"iteration": 2300001, "current_time_ms": 286003, "exploitability": 0.202487},
    {"iteration": 2310001, "current_time_ms": 287094, "exploitability": 0.201845},
    {"iteration": 2320001, "current_time_ms": 288173, "exploitability": 0.201295},
    {"iteration": 2330001, "current_time_ms": 289265, "exploitability": 0.200817},
    {"iteration": 2340001, "current_time_ms": 290449, "exploitability": 0.200318},
    {"iteration": 2350001, "current_time_ms": 291656, "exploitability": 0.199921},
    {"iteration": 2360001, "current_time_ms": 292772, "exploitability": 0.199557},
    {"iteration": 2370001, "current_time_ms": 293906, "exploitability": 0.199185},
    {"iteration": 2380001, "current_time_ms": 295069, "exploitability": 0.198751},
    {"iteration": 2390001, "current_time_ms": 296279, "exploitability": 0.198387},
    {"iteration": 2400001, "current_time_ms": 297386, "exploitability": 0.197973},
    {"iteration": 2410001, "current_time_ms": 298538, "exploitability": 0.197627},
    {"iteration": 2420001, "current_time_ms": 299776, "exploitability": 0.197286},
    {"iteration": 2430001, "current_time_ms": 300930, "exploitability": 0.196929},
    {"iteration": 2440001, "current_time_ms": 302072, "exploitability": 0.196569},
    {"iteration": 2450001, "current_time_ms": 303264, "exploitability": 0.196244},
    {"iteration": 2460001, "current_time_ms": 304391, "exploitability": 0.19604},
    {"iteration": 2470001, "current_time_ms": 305465, "exploitability": 0.195939},
    {"iteration": 2480001, "current_time_ms": 306563, "exploitability": 0.195803},
    {"iteration": 2490001, "current_time_ms": 307684, "exploitability": 0.195695},
    {"iteration": 2500001, "current_time_ms": 308984, "exploitability": 0.195592},
    {"iteration": 2510001, "current_time_ms": 310118, "exploitability": 0.195585},
    {"iteration": 2520001, "current_time_ms": 311246, "exploitability": 0.195527},
    {"iteration": 2530001, "current_time_ms": 312366, "exploitability": 0.195424},
    {"iteration": 2540001, "current_time_ms": 313507, "exploitability": 0.19526},
    {"iteration": 2550001, "current_time_ms": 314636, "exploitability": 0.195018},
    {"iteration": 2560001, "current_time_ms": 315771, "exploitability": 0.194759},
    {"iteration": 2570001, "current_time_ms": 317085, "exploitability": 0.194479},
    {"iteration": 2580001, "current_time_ms": 318142, "exploitability": 0.194267},
    {"iteration": 2590001, "current_time_ms": 319208, "exploitability": 0.194054},
    {"iteration": 2600001, "current_time_ms": 320352, "exploitability": 0.193836},
    {"iteration": 2610001, "current_time_ms": 321431, "exploitability": 0.193627},
    {"iteration": 2620001, "current_time_ms": 322572, "exploitability": 0.193403},
    {"iteration": 2630001, "current_time_ms": 323691, "exploitability": 0.193209},
    {"iteration": 2640001, "current_time_ms": 324812, "exploitability": 0.193004},
    {"iteration": 2650001, "current_time_ms": 325957, "exploitability": 0.19279},
    {"iteration": 2660001, "current_time_ms": 327216, "exploitability": 0.192488},
    {"iteration": 2670001, "current_time_ms": 328287, "exploitability": 0.192156},
    {"iteration": 2680001, "current_time_ms": 329292, "exploitability": 0.191705},
    {"iteration": 2690001, "current_time_ms": 330427, "exploitability": 0.191333},
    {"iteration": 2700001, "current_time_ms": 331550, "exploitability": 0.190973},
    {"iteration": 2710001, "current_time_ms": 332642, "exploitability": 0.190551},
    {"iteration": 2720001, "current_time_ms": 333737, "exploitability": 0.190175},
    {"iteration": 2730001, "current_time_ms": 335077, "exploitability": 0.189729},
    {"iteration": 2740001, "current_time_ms": 336848, "exploitability": 0.189415},
    {"iteration": 2750001, "current_time_ms": 338815, "exploitability": 0.189156},
    {"iteration": 2760001, "current_time_ms": 340888, "exploitability": 0.188888},
    {"iteration": 2770001, "current_time_ms": 342421, "exploitability": 0.188642},
    {"iteration": 2780001, "current_time_ms": 343833, "exploitability": 0.18844},
    {"iteration": 2790001, "current_time_ms": 345544, "exploitability": 0.188245},
    {"iteration": 2800001, "current_time_ms": 348064, "exploitability": 0.188095},
    {"iteration": 2810001, "current_time_ms": 350321, "exploitability": 0.187943},
    {"iteration": 2820001, "current_time_ms": 352148, "exploitability": 0.187856},
    {"iteration": 2830001, "current_time_ms": 353727, "exploitability": 0.187742},
    {"iteration": 2840001, "current_time_ms": 355485, "exploitability": 0.187655},
    {"iteration": 2850001, "current_time_ms": 357200, "exploitability": 0.187591},
    {"iteration": 2860001, "current_time_ms": 358863, "exploitability": 0.187611},
    {"iteration": 2870001, "current_time_ms": 361270, "exploitability": 0.187594},
    {"iteration": 2880001, "current_time_ms": 363152, "exploitability": 0.187523},
    {"iteration": 2890001, "current_time_ms": 364814, "exploitability": 0.187458},
    {"iteration": 2900001, "current_time_ms": 366664, "exploitability": 0.187439},
    {"iteration": 2910001, "current_time_ms": 368205, "exploitability": 0.187347},
    {"iteration": 2920001, "current_time_ms": 369554, "exploitability": 0.187217},
    {"iteration": 2930001, "current_time_ms": 370986, "exploitability": 0.187149},
    {"iteration": 2940001, "current_time_ms": 372398, "exploitability": 0.187061},
    {"iteration": 2950001, "current_time_ms": 373938, "exploitability": 0.186981},
    {"iteration": 2960001, "current_time_ms": 375397, "exploitability": 0.186948},
    {"iteration": 2970001, "current_time_ms": 376803, "exploitability": 0.186888},
    {"iteration": 2980001, "current_time_ms": 378140, "exploitability": 0.186817},
    {"iteration": 2990001, "current_time_ms": 379607, "exploitability": 0.186745},
    {"iteration": 3000001, "current_time_ms": 381043, "exploitability": 0.186705},
    {"iteration": 3010001, "current_time_ms": 382734, "exploitability": 0.186703},
    {"iteration": 3020001, "current_time_ms": 384134, "exploitability": 0.186748},
    {"iteration": 3030001, "current_time_ms": 386250, "exploitability": 0.186731},
    {"iteration": 3040001, "current_time_ms": 389063, "exploitability": 0.18669},
    {"iteration": 3050001, "current_time_ms": 390570, "exploitability": 0.186656},
    {"iteration": 3060001, "current_time_ms": 392366, "exploitability": 0.186671},
    {"iteration": 3070001, "current_time_ms": 394669, "exploitability": 0.186693},
    {"iteration": 3080001, "current_time_ms": 396735, "exploitability": 0.186623},
    {"iteration": 3090001, "current_time_ms": 398838, "exploitability": 0.186518},
    {"iteration": 3100001, "current_time_ms": 400904, "exploitability": 0.186503},
    {"iteration": 3110001, "current_time_ms": 402789, "exploitability": 0.186553},
    {"iteration": 3120001, "current_time_ms": 404859, "exploitability": 0.186458},
    {"iteration": 3130001, "current_time_ms": 406757, "exploitability": 0.186317},
    {"iteration": 3140001, "current_time_ms": 408665, "exploitability": 0.186142},
    {"iteration": 3150001, "current_time_ms": 410526, "exploitability": 0.185918},
    {"iteration": 3160001, "current_time_ms": 412252, "exploitability": 0.185667},
    {"iteration": 3170001, "current_time_ms": 413810, "exploitability": 0.185464},
    {"iteration": 3180001, "current_time_ms": 415746, "exploitability": 0.185265},
    {"iteration": 3190001, "current_time_ms": 417795, "exploitability": 0.185053},
    {"iteration": 3200001, "current_time_ms": 419680, "exploitability": 0.18476},
    {"iteration": 3210001, "current_time_ms": 421459, "exploitability": 0.184483},
    {"iteration": 3220001, "current_time_ms": 423152, "exploitability": 0.184359},
    {"iteration": 3230001, "current_time_ms": 424631, "exploitability": 0.184244},
    {"iteration": 3240001, "current_time_ms": 426119, "exploitability": 0.184158},
    {"iteration": 3250001, "current_time_ms": 427780, "exploitability": 0.184029},
    {"iteration": 3260001, "current_time_ms": 429250, "exploitability": 0.183936},
    {"iteration": 3270001, "current_time_ms": 430744, "exploitability": 0.183868},
    {"iteration": 3280001, "current_time_ms": 432556, "exploitability": 0.183743},
    {"iteration": 3290001, "current_time_ms": 434564, "exploitability": 0.183624},
    {"iteration": 3300001, "current_time_ms": 436422, "exploitability": 0.18355},
    {"iteration": 3310001, "current_time_ms": 438384, "exploitability": 0.183546},
    {"iteration": 3320001, "current_time_ms": 440363, "exploitability": 0.18356},
    {"iteration": 3330001, "current_time_ms": 442298, "exploitability": 0.183543},
    {"iteration": 3340001, "current_time_ms": 444247, "exploitability": 0.183482},
    {"iteration": 3350001, "current_time_ms": 446212, "exploitability": 0.183347},
    {"iteration": 3360001, "current_time_ms": 448280, "exploitability": 0.183224},
    {"iteration": 3370001, "current_time_ms": 450497, "exploitability": 0.183117},
    {"iteration": 3380001, "current_time_ms": 452604, "exploitability": 0.182968},
    {"iteration": 3390001, "current_time_ms": 454598, "exploitability": 0.182777},
    {"iteration": 3400001, "current_time_ms": 457205, "exploitability": 0.182559},
    {"iteration": 3410001, "current_time_ms": 460242, "exploitability": 0.182332},
    {"iteration": 3420001, "current_time_ms": 462322, "exploitability": 0.182157},
    {"iteration": 3430001, "current_time_ms": 464065, "exploitability": 0.182025},
    {"iteration": 3440001, "current_time_ms": 465740, "exploitability": 0.181934},
    {"iteration": 3450001, "current_time_ms": 467462, "exploitability": 0.181855},
    {"iteration": 3460001, "current_time_ms": 469080, "exploitability": 0.181801},
    {"iteration": 3470001, "current_time_ms": 470577, "exploitability": 0.181806},
    {"iteration": 3480001, "current_time_ms": 471986, "exploitability": 0.181832},
    {"iteration": 3490001, "current_time_ms": 473465, "exploitability": 0.181791},
    {"iteration": 3500001, "current_time_ms": 474913, "exploitability": 0.18175},
    {"iteration": 3510001, "current_time_ms": 476263, "exploitability": 0.181702},
    {"iteration": 3520001, "current_time_ms": 477717, "exploitability": 0.18165},
    {"iteration": 3530001, "current_time_ms": 479187, "exploitability": 0.181546},
    {"iteration": 3540001, "current_time_ms": 480766, "exploitability": 0.181489},
    {"iteration": 3550001, "current_time_ms": 482215, "exploitability": 0.181347},
    {"iteration": 3560001, "current_time_ms": 483629, "exploitability": 0.181166},
    {"iteration": 3570001, "current_time_ms": 485023, "exploitability": 0.180977},
    {"iteration": 3580001, "current_time_ms": 486611, "exploitability": 0.180772},
    {"iteration": 3590001, "current_time_ms": 487964, "exploitability": 0.180527},
    {"iteration": 3600001, "current_time_ms": 489417, "exploitability": 0.180306},
    {"iteration": 3610001, "current_time_ms": 490844, "exploitability": 0.180173},
    {"iteration": 3620001, "current_time_ms": 492353, "exploitability": 0.180097},
    {"iteration": 3630001, "current_time_ms": 493822, "exploitability": 0.180033},
    {"iteration": 3640001, "current_time_ms": 495220, "exploitability": 0.180016},
    {"iteration": 3650001, "current_time_ms": 496575, "exploitability": 0.179967},
    {"iteration": 3660001, "current_time_ms": 497953, "exploitability": 0.179929},
    {"iteration": 3670001, "current_time_ms": 499308, "exploitability": 0.179917},
    {"iteration": 3680001, "current_time_ms": 500704, "exploitability": 0.179864},
    {"iteration": 3690001, "current_time_ms": 502077, "exploitability": 0.179748},
    {"iteration": 3700001, "current_time_ms": 503419, "exploitability": 0.179599},
    {"iteration": 3710001, "current_time_ms": 504816, "exploitability": 0.179442},
    {"iteration": 3720001, "current_time_ms": 506337, "exploitability": 0.179335},
    {"iteration": 3730001, "current_time_ms": 507844, "exploitability": 0.179258},
    {"iteration": 3740001, "current_time_ms": 509153, "exploitability": 0.179258},
    {"iteration": 3750001, "current_time_ms": 510493, "exploitability": 0.179268},
    {"iteration": 3760001, "current_time_ms": 512028, "exploitability": 0.179272},
    {"iteration": 3770001, "current_time_ms": 513344, "exploitability": 0.179291},
    {"iteration": 3780001, "current_time_ms": 514792, "exploitability": 0.179288},
    {"iteration": 3790001, "current_time_ms": 516164, "exploitability": 0.179293},
    {"iteration": 3800001, "current_time_ms": 517562, "exploitability": 0.179337},
    {"iteration": 3810001, "current_time_ms": 518919, "exploitability": 0.179411},
    {"iteration": 3820001, "current_time_ms": 520285, "exploitability": 0.17955},
    {"iteration": 3830001, "current_time_ms": 521644, "exploitability": 0.179674},
    {"iteration": 3840001, "current_time_ms": 523022, "exploitability": 0.179823},
    {"iteration": 3850001, "current_time_ms": 524386, "exploitability": 0.179967},
    {"iteration": 3860001, "current_time_ms": 525732, "exploitability": 0.18004},
    {"iteration": 3870001, "current_time_ms": 527073, "exploitability": 0.180108},
    {"iteration": 3880001, "current_time_ms": 528442, "exploitability": 0.180198},
    {"iteration": 3890001, "current_time_ms": 529828, "exploitability": 0.180275},
    {"iteration": 3900001, "current_time_ms": 531188, "exploitability": 0.180303},
    {"iteration": 3910001, "current_time_ms": 532573, "exploitability": 0.180276},
    {"iteration": 3920001, "current_time_ms": 533970, "exploitability": 0.180255},
    {"iteration": 3930001, "current_time_ms": 535539, "exploitability": 0.180225},
    {"iteration": 3940001, "current_time_ms": 536998, "exploitability": 0.180237},
    {"iteration": 3950001, "current_time_ms": 538456, "exploitability": 0.180279},
    {"iteration": 3960001, "current_time_ms": 539868, "exploitability": 0.1803},
    {"iteration": 3970001, "current_time_ms": 541274, "exploitability": 0.180295},
    {"iteration": 3980001, "current_time_ms": 542685, "exploitability": 0.180311},
    {"iteration": 3990001, "current_time_ms": 544091, "exploitability": 0.180392},
    {"iteration": 4000001, "current_time_ms": 545482, "exploitability": 0.180464},
    {"iteration": 4010001, "current_time_ms": 546905, "exploitability": 0.18043},
    {"iteration": 4020001, "current_time_ms": 548294, "exploitability": 0.180312},
    {"iteration": 4030001, "current_time_ms": 549757, "exploitability": 0.180199},
    {"iteration": 4040001, "current_time_ms": 551216, "exploitability": 0.180049},
    {"iteration": 4050001, "current_time_ms": 552659, "exploitability": 0.17986},
    {"iteration": 4060001, "current_time_ms": 554112, "exploitability": 0.179698},
    {"iteration": 4070001, "current_time_ms": 555574, "exploitability": 0.179519},
    {"iteration": 4080001, "current_time_ms": 557058, "exploitability": 0.17937},
    {"iteration": 4090001, "current_time_ms": 558546, "exploitability": 0.179214},
    {"iteration": 4100001, "current_time_ms": 559873, "exploitability": 0.179028},
    {"iteration": 4110001, "current_time_ms": 561259, "exploitability": 0.178944},
    {"iteration": 4120001, "current_time_ms": 562699, "exploitability": 0.178902},
    {"iteration": 4130001, "current_time_ms": 564143, "exploitability": 0.178865},
    {"iteration": 4140001, "current_time_ms": 565567, "exploitability": 0.178814},
    {"iteration": 4150001, "current_time_ms": 567102, "exploitability": 0.178684},
    {"iteration": 4160001, "current_time_ms": 568541, "exploitability": 0.17852},
    {"iteration": 4170001, "current_time_ms": 569872, "exploitability": 0.1784},
    {"iteration": 4180001, "current_time_ms": 571223, "exploitability": 0.178283},
    {"iteration": 4190001, "current_time_ms": 572624, "exploitability": 0.178096},
    {"iteration": 4200001, "current_time_ms": 574013, "exploitability": 0.177914},
    {"iteration": 4210001, "current_time_ms": 575350, "exploitability": 0.177773},
    {"iteration": 4220001, "current_time_ms": 576683, "exploitability": 0.177656},
    {"iteration": 4230001, "current_time_ms": 578059, "exploitability": 0.17759},
    {"iteration": 4240001, "current_time_ms": 579378, "exploitability": 0.177567},
    {"iteration": 4250001, "current_time_ms": 580717, "exploitability": 0.177498},
    {"iteration": 4260001, "current_time_ms": 582078, "exploitability": 0.17742},
    {"iteration": 4270001, "current_time_ms": 583414, "exploitability": 0.177391},
    {"iteration": 4280001, "current_time_ms": 584779, "exploitability": 0.177391},
    {"iteration": 4290001, "current_time_ms": 586135, "exploitability": 0.177392},
    {"iteration": 4300001, "current_time_ms": 587462, "exploitability": 0.177441},
    {"iteration": 4310001, "current_time_ms": 588812, "exploitability": 0.177542},
    {"iteration": 4320001, "current_time_ms": 590153, "exploitability": 0.17766},
    {"iteration": 4330001, "current_time_ms": 591591, "exploitability": 0.17778},
    {"iteration": 4340001, "current_time_ms": 592952, "exploitability": 0.177868},
    {"iteration": 4350001, "current_time_ms": 594295, "exploitability": 0.177932},
    {"iteration": 4360001, "current_time_ms": 595657, "exploitability": 0.178014},
    {"iteration": 4370001, "current_time_ms": 596997, "exploitability": 0.178085},
    {"iteration": 4380001, "current_time_ms": 598358, "exploitability": 0.178122},
    {"iteration": 4390001, "current_time_ms": 599722, "exploitability": 0.178157},
    {"iteration": 4400001, "current_time_ms": 601218, "exploitability": 0.178137},
    {"iteration": 4410001, "current_time_ms": 602682, "exploitability": 0.178125},
    {"iteration": 4420001, "current_time_ms": 603988, "exploitability": 0.178065},
    {"iteration": 4430001, "current_time_ms": 605318, "exploitability": 0.178014},
    {"iteration": 4440001, "current_time_ms": 606802, "exploitability": 0.177986},
    {"iteration": 4450001, "current_time_ms": 608180, "exploitability": 0.177948},
    {"iteration": 4460001, "current_time_ms": 609506, "exploitability": 0.177887},
    {"iteration": 4470001, "current_time_ms": 610877, "exploitability": 0.177805},
    {"iteration": 4480001, "current_time_ms": 612412, "exploitability": 0.17767},
    {"iteration": 4490001, "current_time_ms": 613836, "exploitability": 0.177586},
    {"iteration": 4500001, "current_time_ms": 615146, "exploitability": 0.177498},
    {"iteration": 4510001, "current_time_ms": 616520, "exploitability": 0.177423},
    {"iteration": 4520001, "current_time_ms": 617906, "exploitability": 0.177347},
    {"iteration": 4530001, "current_time_ms": 619273, "exploitability": 0.177263},
    {"iteration": 4540001, "current_time_ms": 620623, "exploitability": 0.177196},
    {"iteration": 4550001, "current_time_ms": 621999, "exploitability": 0.177121},
    {"iteration": 4560001, "current_time_ms": 623380, "exploitability": 0.177057},
    {"iteration": 4570001, "current_time_ms": 624687, "exploitability": 0.17696},
    {"iteration": 4580001, "current_time_ms": 626031, "exploitability": 0.17683},
    {"iteration": 4590001, "current_time_ms": 627419, "exploitability": 0.176705},
    {"iteration": 4600001, "current_time_ms": 628776, "exploitability": 0.176611},
    {"iteration": 4610001, "current_time_ms": 630131, "exploitability": 0.176507},
    {"iteration": 4620001, "current_time_ms": 631204, "exploitability": 0.176401},
    {"iteration": 4630001, "current_time_ms": 632287, "exploitability": 0.176303},
    {"iteration": 4640001, "current_time_ms": 633402, "exploitability": 0.176238},
    {"iteration": 4650001, "current_time_ms": 634567, "exploitability": 0.176219},
    {"iteration": 4660001, "current_time_ms": 635756, "exploitability": 0.176181},
    {"iteration": 4670001, "current_time_ms": 636865, "exploitability": 0.176185},
    {"iteration": 4680001, "current_time_ms": 637985, "exploitability": 0.176239},
    {"iteration": 4690001, "current_time_ms": 639060, "exploitability": 0.176306},
    {"iteration": 4700001, "current_time_ms": 640103, "exploitability": 0.176411},
    {"iteration": 4710001, "current_time_ms": 641167, "exploitability": 0.176506},
    {"iteration": 4720001, "current_time_ms": 642268, "exploitability": 0.176576},
    {"iteration": 4730001, "current_time_ms": 643337, "exploitability": 0.176587},
    {"iteration": 4740001, "current_time_ms": 644406, "exploitability": 0.176583},
    {"iteration": 4750001, "current_time_ms": 645470, "exploitability": 0.176493},
    {"iteration": 4760001, "current_time_ms": 646697, "exploitability": 0.176332},
    {"iteration": 4770001, "current_time_ms": 647866, "exploitability": 0.176159},
    {"iteration": 4780001, "current_time_ms": 649023, "exploitability": 0.175997},
    {"iteration": 4790001, "current_time_ms": 650072, "exploitability": 0.175831},
    {"iteration": 4800001, "current_time_ms": 651179, "exploitability": 0.175659},
    {"iteration": 4810001, "current_time_ms": 652274, "exploitability": 0.17547},
    {"iteration": 4820001, "current_time_ms": 653414, "exploitability": 0.175349},
    {"iteration": 4830001, "current_time_ms": 654498, "exploitability": 0.17523},
    {"iteration": 4840001, "current_time_ms": 655553, "exploitability": 0.175149},
    {"iteration": 4850001, "current_time_ms": 656804, "exploitability": 0.175045},
    {"iteration": 4860001, "current_time_ms": 658120, "exploitability": 0.174959},
    {"iteration": 4870001, "current_time_ms": 659303, "exploitability": 0.174851},
    {"iteration": 4880001, "current_time_ms": 660440, "exploitability": 0.174758},
    {"iteration": 4890001, "current_time_ms": 661556, "exploitability": 0.174621},
    {"iteration": 4900001, "current_time_ms": 662680, "exploitability": 0.174455},
    {"iteration": 4910001, "current_time_ms": 663818, "exploitability": 0.174282},
    {"iteration": 4920001, "current_time_ms": 664895, "exploitability": 0.174133},
    {"iteration": 4930001, "current_time_ms": 665968, "exploitability": 0.174043},
    {"iteration": 4940001, "current_time_ms": 667019, "exploitability": 0.173976},
    {"iteration": 4950001, "current_time_ms": 668059, "exploitability": 0.173927},
    {"iteration": 4960001, "current_time_ms": 669093, "exploitability": 0.173906},
    {"iteration": 4970001, "current_time_ms": 670163, "exploitability": 0.17389},
    {"iteration": 4980001, "current_time_ms": 671239, "exploitability": 0.173852},
    {"iteration": 4990001, "current_time_ms": 672316, "exploitability": 0.17378},
    {"iteration": 5000001, "current_time_ms": 673456, "exploitability": 0.173696},
    {"iteration": 5010001, "current_time_ms": 674539, "exploitability": 0.173625},
    {"iteration": 5020001, "current_time_ms": 675623, "exploitability": 0.173553},
    {"iteration": 5030001, "current_time_ms": 676721, "exploitability": 0.173452},
    {"iteration": 5040001, "current_time_ms": 677930, "exploitability": 0.173329},
    {"iteration": 5050001, "current_time_ms": 679027, "exploitability": 0.1732},
    {"iteration": 5060001, "current_time_ms": 680038, "exploitability": 0.173055},
    {"iteration": 5070001, "current_time_ms": 681111, "exploitability": 0.172908},
    {"iteration": 5080001, "current_time_ms": 682276, "exploitability": 0.172777},
    {"iteration": 5090001, "current_time_ms": 683356, "exploitability": 0.17264},
    {"iteration": 5100001, "current_time_ms": 684547, "exploitability": 0.172533},
    {"iteration": 5110001, "current_time_ms": 685606, "exploitability": 0.17245},
    {"iteration": 5120001, "current_time_ms": 686650, "exploitability": 0.172345},
    {"iteration": 5130001, "current_time_ms": 687738, "exploitability": 0.17223},
    {"iteration": 5140001, "current_time_ms": 688792, "exploitability": 0.172103},
    {"iteration": 5150001, "current_time_ms": 689856, "exploitability": 0.171994},
    {"iteration": 5160001, "current_time_ms": 690930, "exploitability": 0.171864},
    {"iteration": 5170001, "current_time_ms": 692022, "exploitability": 0.171736},
    {"iteration": 5180001, "current_time_ms": 693112, "exploitability": 0.171639},
    {"iteration": 5190001, "current_time_ms": 694264, "exploitability": 0.171556},
    {"iteration": 5200001, "current_time_ms": 695366, "exploitability": 0.171489},
    {"iteration": 5210001, "current_time_ms": 696429, "exploitability": 0.171421},
    {"iteration": 5220001, "current_time_ms": 697538, "exploitability": 0.171378},
    {"iteration": 5230001, "current_time_ms": 698693, "exploitability": 0.17135},
    {"iteration": 5240001, "current_time_ms": 700256, "exploitability": 0.171325},
    {"iteration": 5250001, "current_time_ms": 701445, "exploitability": 0.171292},
    {"iteration": 5260001, "current_time_ms": 702517, "exploitability": 0.171304},
    {"iteration": 5270001, "current_time_ms": 703584, "exploitability": 0.171298},
    {"iteration": 5280001, "current_time_ms": 704667, "exploitability": 0.171294},
    {"iteration": 5290001, "current_time_ms": 705723, "exploitability": 0.171287},
    {"iteration": 5300001, "current_time_ms": 706953, "exploitability": 0.171314},
    {"iteration": 5310001, "current_time_ms": 708134, "exploitability": 0.171341},
    {"iteration": 5320001, "current_time_ms": 709305, "exploitability": 0.171381},
    {"iteration": 5330001, "current_time_ms": 710481, "exploitability": 0.171406},
    {"iteration": 5340001, "current_time_ms": 711793, "exploitability": 0.17147},
    {"iteration": 5350001, "current_time_ms": 712942, "exploitability": 0.171583},
    {"iteration": 5360001, "current_time_ms": 714101, "exploitability": 0.171691},
    {"iteration": 5370001, "current_time_ms": 715278, "exploitability": 0.171792},
    {"iteration": 5380001, "current_time_ms": 716431, "exploitability": 0.171887},
    {"iteration": 5390001, "current_time_ms": 717661, "exploitability": 0.172004},
    {"iteration": 5400001, "current_time_ms": 718819, "exploitability": 0.172138},
    {"iteration": 5410001, "current_time_ms": 719929, "exploitability": 0.172234},
    {"iteration": 5420001, "current_time_ms": 721011, "exploitability": 0.17234},
    {"iteration": 5430001, "current_time_ms": 722201, "exploitability": 0.172457},
    {"iteration": 5440001, "current_time_ms": 723304, "exploitability": 0.17269},
    {"iteration": 5450001, "current_time_ms": 724323, "exploitability": 0.172883},
    {"iteration": 5460001, "current_time_ms": 725413, "exploitability": 0.173065},
    {"iteration": 5470001, "current_time_ms": 726473, "exploitability": 0.173254},
    {"iteration": 5480001, "current_time_ms": 727702, "exploitability": 0.173413},
    {"iteration": 5490001, "current_time_ms": 728780, "exploitability": 0.173519},
    {"iteration": 5500001, "current_time_ms": 729752, "exploitability": 0.173565},
    {"iteration": 5510001, "current_time_ms": 730799, "exploitability": 0.173539},
    {"iteration": 5520001, "current_time_ms": 731859, "exploitability": 0.173484},
    {"iteration": 5530001, "current_time_ms": 732936, "exploitability": 0.173391},
    {"iteration": 5540001, "current_time_ms": 734007, "exploitability": 0.173287},
    {"iteration": 5550001, "current_time_ms": 735064, "exploitability": 0.173148},
    {"iteration": 5560001, "current_time_ms": 736135, "exploitability": 0.173025},
    {"iteration": 5570001, "current_time_ms": 737204, "exploitability": 0.172888},
    {"iteration": 5580001, "current_time_ms": 738274, "exploitability": 0.172734},
    {"iteration": 5590001, "current_time_ms": 739362, "exploitability": 0.172597},
    {"iteration": 5600001, "current_time_ms": 740448, "exploitability": 0.172436},
    {"iteration": 5610001, "current_time_ms": 741518, "exploitability": 0.172244},
    {"iteration": 5620001, "current_time_ms": 742633, "exploitability": 0.172045},
    {"iteration": 5630001, "current_time_ms": 743756, "exploitability": 0.171861},
    {"iteration": 5640001, "current_time_ms": 744949, "exploitability": 0.171699},
    {"iteration": 5650001, "current_time_ms": 746054, "exploitability": 0.171525},
    {"iteration": 5660001, "current_time_ms": 747125, "exploitability": 0.171392},
    {"iteration": 5670001, "current_time_ms": 748201, "exploitability": 0.171265},
    {"iteration": 5680001, "current_time_ms": 749292, "exploitability": 0.17109},
    {"iteration": 5690001, "current_time_ms": 750356, "exploitability": 0.170896},
    {"iteration": 5700001, "current_time_ms": 751401, "exploitability": 0.170707},
    {"iteration": 5710001, "current_time_ms": 752461, "exploitability": 0.17051},
    {"iteration": 5720001, "current_time_ms": 753510, "exploitability": 0.17032},
    {"iteration": 5730001, "current_time_ms": 754740, "exploitability": 0.170116},
    {"iteration": 5740001, "current_time_ms": 755803, "exploitability": 0.169938},
    {"iteration": 5750001, "current_time_ms": 756858, "exploitability": 0.169767},
    {"iteration": 5760001, "current_time_ms": 757926, "exploitability": 0.169576},
    {"iteration": 5770001, "current_time_ms": 759001, "exploitability": 0.169425},
    {"iteration": 5780001, "current_time_ms": 760071, "exploitability": 0.169317},
    {"iteration": 5790001, "current_time_ms": 761141, "exploitability": 0.169227},
    {"iteration": 5800001, "current_time_ms": 762216, "exploitability": 0.169141},
    {"iteration": 5810001, "current_time_ms": 763276, "exploitability": 0.169062},
    {"iteration": 5820001, "current_time_ms": 764327, "exploitability": 0.168981},
    {"iteration": 5830001, "current_time_ms": 765489, "exploitability": 0.168904},
    {"iteration": 5840001, "current_time_ms": 766679, "exploitability": 0.168867},
    {"iteration": 5850001, "current_time_ms": 767791, "exploitability": 0.168858},
    {"iteration": 5860001, "current_time_ms": 768879, "exploitability": 0.168875},
    {"iteration": 5870001, "current_time_ms": 769955, "exploitability": 0.168893},
    {"iteration": 5880001, "current_time_ms": 771027, "exploitability": 0.168876},
    {"iteration": 5890001, "current_time_ms": 772192, "exploitability": 0.168843},
    {"iteration": 5900001, "current_time_ms": 773329, "exploitability": 0.168819},
    {"iteration": 5910001, "current_time_ms": 774393, "exploitability": 0.168792},
    {"iteration": 5920001, "current_time_ms": 775483, "exploitability": 0.168796},
    {"iteration": 5930001, "current_time_ms": 776582, "exploitability": 0.168802},
    {"iteration": 5940001, "current_time_ms": 777697, "exploitability": 0.168822},
    {"iteration": 5950001, "current_time_ms": 778744, "exploitability": 0.168854},
    {"iteration": 5960001, "current_time_ms": 779834, "exploitability": 0.168885},
    {"iteration": 5970001, "current_time_ms": 780914, "exploitability": 0.168932},
    {"iteration": 5980001, "current_time_ms": 781970, "exploitability": 0.168976},
    {"iteration": 5990001, "current_time_ms": 783050, "exploitability": 0.169011},
    {"iteration": 6000001, "current_time_ms": 784144, "exploitability": 0.169068},
    {"iteration": 6010001, "current_time_ms": 785220, "exploitability": 0.169111},
    {"iteration": 6020001, "current_time_ms": 786321, "exploitability": 0.169146},
    {"iteration": 6030001, "current_time_ms": 787392, "exploitability": 0.169175},
    {"iteration": 6040001, "current_time_ms": 788483, "exploitability": 0.169194},
    {"iteration": 6050001, "current_time_ms": 789532, "exploitability": 0.169221},
    {"iteration": 6060001, "current_time_ms": 790563, "exploitability": 0.16925},
    {"iteration": 6070001, "current_time_ms": 791630, "exploitability": 0.169286},
    {"iteration": 6080001, "current_time_ms": 792696, "exploitability": 0.169334},
    {"iteration": 6090001, "current_time_ms": 793795, "exploitability": 0.169396},
    {"iteration": 6100001, "current_time_ms": 794845, "exploitability": 0.169477},
    {"iteration": 6110001, "current_time_ms": 795917, "exploitability": 0.169577},
    {"iteration": 6120001, "current_time_ms": 796994, "exploitability": 0.169693},
    {"iteration": 6130001, "current_time_ms": 798175, "exploitability": 0.169843},
    {"iteration": 6140001, "current_time_ms": 799259, "exploitability": 0.169995},
    {"iteration": 6150001, "current_time_ms": 800231, "exploitability": 0.170173},
    {"iteration": 6160001, "current_time_ms": 801286, "exploitability": 0.170345},
    {"iteration": 6170001, "current_time_ms": 802371, "exploitability": 0.170553},
    {"iteration": 6180001, "current_time_ms": 803446, "exploitability": 0.170774},
    {"iteration": 6190001, "current_time_ms": 804523, "exploitability": 0.170989},
    {"iteration": 6200001, "current_time_ms": 805643, "exploitability": 0.1712},
    {"iteration": 6210001, "current_time_ms": 806749, "exploitability": 0.17142},
    {"iteration": 6220001, "current_time_ms": 807799, "exploitability": 0.17163},
    {"iteration": 6230001, "current_time_ms": 808852, "exploitability": 0.171804},
    {"iteration": 6240001, "current_time_ms": 809940, "exploitability": 0.171987},
    {"iteration": 6250001, "current_time_ms": 811021, "exploitability": 0.17212},
    {"iteration": 6260001, "current_time_ms": 812098, "exploitability": 0.17224},
    {"iteration": 6270001, "current_time_ms": 813156, "exploitability": 0.172358},
    {"iteration": 6280001, "current_time_ms": 814184, "exploitability": 0.17244},
    {"iteration": 6290001, "current_time_ms": 815239, "exploitability": 0.172472},
    {"iteration": 6300001, "current_time_ms": 816290, "exploitability": 0.172469},
    {"iteration": 6310001, "current_time_ms": 817410, "exploitability": 0.172454},
    {"iteration": 6320001, "current_time_ms": 818547, "exploitability": 0.172456},
    {"iteration": 6330001, "current_time_ms": 819568, "exploitability": 0.172433},
    {"iteration": 6340001, "current_time_ms": 820694, "exploitability": 0.172338},
    {"iteration": 6350001, "current_time_ms": 821763, "exploitability": 0.172232},
    {"iteration": 6360001, "current_time_ms": 822860, "exploitability": 0.172138},
    {"iteration": 6370001, "current_time_ms": 823928, "exploitability": 0.172018},
    {"iteration": 6380001, "current_time_ms": 825003, "exploitability": 0.171871},
    {"iteration": 6390001, "current_time_ms": 826043, "exploitability": 0.17173},
    {"iteration": 6400001, "current_time_ms": 827089, "exploitability": 0.171559},
    {"iteration": 6410001, "current_time_ms": 828112, "exploitability": 0.171398},
    {"iteration": 6420001, "current_time_ms": 829179, "exploitability": 0.171254},
    {"iteration": 6430001, "current_time_ms": 830252, "exploitability": 0.171123},
    {"iteration": 6440001, "current_time_ms": 831282, "exploitability": 0.170981},
    {"iteration": 6450001, "current_time_ms": 832507, "exploitability": 0.170871},
    {"iteration": 6460001, "current_time_ms": 833603, "exploitability": 0.170764},
    {"iteration": 6470001, "current_time_ms": 834679, "exploitability": 0.170686},
    {"iteration": 6480001, "current_time_ms": 835755, "exploitability": 0.170595},
    {"iteration": 6490001, "current_time_ms": 836802, "exploitability": 0.170504},
    {"iteration": 6500001, "current_time_ms": 837933, "exploitability": 0.170435},
    {"iteration": 6510001, "current_time_ms": 839003, "exploitability": 0.170377},
    {"iteration": 6520001, "current_time_ms": 840049, "exploitability": 0.170294},
    {"iteration": 6530001, "current_time_ms": 841120, "exploitability": 0.170204},
    {"iteration": 6540001, "current_time_ms": 842264, "exploitability": 0.170151},
    {"iteration": 6550001, "current_time_ms": 843448, "exploitability": 0.170105},
    {"iteration": 6560001, "current_time_ms": 844507, "exploitability": 0.170038},
    {"iteration": 6570001, "current_time_ms": 845540, "exploitability": 0.169923},
    {"iteration": 6580001, "current_time_ms": 846614, "exploitability": 0.169831},
    {"iteration": 6590001, "current_time_ms": 847763, "exploitability": 0.169743},
    {"iteration": 6600001, "current_time_ms": 848903, "exploitability": 0.169645},
    {"iteration": 6610001, "current_time_ms": 849956, "exploitability": 0.169545},
    {"iteration": 6620001, "current_time_ms": 850944, "exploitability": 0.169439},
    {"iteration": 6630001, "current_time_ms": 852022, "exploitability": 0.169333},
    {"iteration": 6640001, "current_time_ms": 853068, "exploitability": 0.16921},
    {"iteration": 6650001, "current_time_ms": 854163, "exploitability": 0.169089},
    {"iteration": 6660001, "current_time_ms": 855244, "exploitability": 0.168961},
    {"iteration": 6670001, "current_time_ms": 856280, "exploitability": 0.168836},
    {"iteration": 6680001, "current_time_ms": 857347, "exploitability": 0.168696},
    {"iteration": 6690001, "current_time_ms": 858431, "exploitability": 0.168564},
    {"iteration": 6700001, "current_time_ms": 859505, "exploitability": 0.168444},
    {"iteration": 6710001, "current_time_ms": 860563, "exploitability": 0.168349},
    {"iteration": 6720001, "current_time_ms": 861607, "exploitability": 0.168255},
    {"iteration": 6730001, "current_time_ms": 862696, "exploitability": 0.16815},
    {"iteration": 6740001, "current_time_ms": 863768, "exploitability": 0.168044},
    {"iteration": 6750001, "current_time_ms": 864836, "exploitability": 0.167937},
    {"iteration": 6760001, "current_time_ms": 865921, "exploitability": 0.167859},
    {"iteration": 6770001, "current_time_ms": 867014, "exploitability": 0.1678},
    {"iteration": 6780001, "current_time_ms": 868098, "exploitability": 0.167763},
    {"iteration": 6790001, "current_time_ms": 869158, "exploitability": 0.167756},
    {"iteration": 6800001, "current_time_ms": 870211, "exploitability": 0.167745},
    {"iteration": 6810001, "current_time_ms": 871284, "exploitability": 0.167722},
    {"iteration": 6820001, "current_time_ms": 872359, "exploitability": 0.167716},
    {"iteration": 6830001, "current_time_ms": 873416, "exploitability": 0.167727},
    {"iteration": 6840001, "current_time_ms": 874483, "exploitability": 0.167747},
    {"iteration": 6850001, "current_time_ms": 875555, "exploitability": 0.16774},
    {"iteration": 6860001, "current_time_ms": 876636, "exploitability": 0.167714},
    {"iteration": 6870001, "current_time_ms": 877713, "exploitability": 0.1677},
    {"iteration": 6880001, "current_time_ms": 878805, "exploitability": 0.1677},
    {"iteration": 6890001, "current_time_ms": 879869, "exploitability": 0.167692},
    {"iteration": 6900001, "current_time_ms": 880925, "exploitability": 0.167701},
    {"iteration": 6910001, "current_time_ms": 881999, "exploitability": 0.167712},
    {"iteration": 6920001, "current_time_ms": 883041, "exploitability": 0.167736},
    {"iteration": 6930001, "current_time_ms": 884112, "exploitability": 0.167778},
    {"iteration": 6940001, "current_time_ms": 885154, "exploitability": 0.167795},
    {"iteration": 6950001, "current_time_ms": 886209, "exploitability": 0.167791},
    {"iteration": 6960001, "current_time_ms": 887244, "exploitability": 0.167809},
    {"iteration": 6970001, "current_time_ms": 888315, "exploitability": 0.16783},
    {"iteration": 6980001, "current_time_ms": 889359, "exploitability": 0.167864},
    {"iteration": 6990001, "current_time_ms": 890437, "exploitability": 0.167908},
    {"iteration": 7000001, "current_time_ms": 891547, "exploitability": 0.167966},
    {"iteration": 7010001, "current_time_ms": 892657, "exploitability": 0.168018},
    {"iteration": 7020001, "current_time_ms": 893788, "exploitability": 0.168052},
    {"iteration": 7030001, "current_time_ms": 894895, "exploitability": 0.168096},
    {"iteration": 7040001, "current_time_ms": 895987, "exploitability": 0.168127},
    {"iteration": 7050001, "current_time_ms": 897070, "exploitability": 0.16814},
    {"iteration": 7060001, "current_time_ms": 898225, "exploitability": 0.16815},
    {"iteration": 7070001, "current_time_ms": 899319, "exploitability": 0.16815},
    {"iteration": 7080001, "current_time_ms": 900399, "exploitability": 0.168152},
    {"iteration": 7090001, "current_time_ms": 901523, "exploitability": 0.168178},
    {"iteration": 7100001, "current_time_ms": 902633, "exploitability": 0.168202},
    {"iteration": 7110001, "current_time_ms": 903752, "exploitability": 0.168237},
    {"iteration": 7120001, "current_time_ms": 904852, "exploitability": 0.168285},
    {"iteration": 7130001, "current_time_ms": 905959, "exploitability": 0.168345},
    {"iteration": 7140001, "current_time_ms": 907055, "exploitability": 0.168403},
    {"iteration": 7150001, "current_time_ms": 908177, "exploitability": 0.168474},
    {"iteration": 7160001, "current_time_ms": 909272, "exploitability": 0.168538},
    {"iteration": 7170001, "current_time_ms": 910379, "exploitability": 0.168561},
    {"iteration": 7180001, "current_time_ms": 911461, "exploitability": 0.168565},
    {"iteration": 7190001, "current_time_ms": 912603, "exploitability": 0.168574},
    {"iteration": 7200001, "current_time_ms": 913715, "exploitability": 0.168585},
    {"iteration": 7210001, "current_time_ms": 914838, "exploitability": 0.1686},
    {"iteration": 7220001, "current_time_ms": 915944, "exploitability": 0.168584},
    {"iteration": 7230001, "current_time_ms": 917055, "exploitability": 0.168541},
    {"iteration": 7240001, "current_time_ms": 918309, "exploitability": 0.168492},
    {"iteration": 7250001, "current_time_ms": 919607, "exploitability": 0.16843},
    {"iteration": 7260001, "current_time_ms": 920688, "exploitability": 0.16837},
    {"iteration": 7270001, "current_time_ms": 921809, "exploitability": 0.168302},
    {"iteration": 7280001, "current_time_ms": 922947, "exploitability": 0.168222},
    {"iteration": 7290001, "current_time_ms": 924053, "exploitability": 0.168134},
    {"iteration": 7300001, "current_time_ms": 925191, "exploitability": 0.168013},
    {"iteration": 7310001, "current_time_ms": 926322, "exploitability": 0.167899},
    {"iteration": 7320001, "current_time_ms": 927468, "exploitability": 0.167791},
    {"iteration": 7330001, "current_time_ms": 928560, "exploitability": 0.167701},
    {"iteration": 7340001, "current_time_ms": 929669, "exploitability": 0.167611},
    {"iteration": 7350001, "current_time_ms": 930749, "exploitability": 0.167512},
    {"iteration": 7360001, "current_time_ms": 931862, "exploitability": 0.16745},
    {"iteration": 7370001, "current_time_ms": 932981, "exploitability": 0.167392},
    {"iteration": 7380001, "current_time_ms": 934097, "exploitability": 0.167339},
    {"iteration": 7390001, "current_time_ms": 935228, "exploitability": 0.167308},
    {"iteration": 7400001, "current_time_ms": 936649, "exploitability": 0.167285},
    {"iteration": 7410001, "current_time_ms": 938137, "exploitability": 0.167281},
    {"iteration": 7420001, "current_time_ms": 939536, "exploitability": 0.167271},
    {"iteration": 7430001, "current_time_ms": 940876, "exploitability": 0.167242},
    {"iteration": 7440001, "current_time_ms": 942117, "exploitability": 0.167214},
    {"iteration": 7450001, "current_time_ms": 943218, "exploitability": 0.167193},
    {"iteration": 7460001, "current_time_ms": 944333, "exploitability": 0.167177},
    {"iteration": 7470001, "current_time_ms": 945406, "exploitability": 0.167172},
    {"iteration": 7480001, "current_time_ms": 946534, "exploitability": 0.167169},
    {"iteration": 7490001, "current_time_ms": 947652, "exploitability": 0.167178},
    {"iteration": 7500001, "current_time_ms": 948761, "exploitability": 0.167211},
    {"iteration": 7510001, "current_time_ms": 949849, "exploitability": 0.167232},
    {"iteration": 7520001, "current_time_ms": 950968, "exploitability": 0.16725},
    {"iteration": 7530001, "current_time_ms": 952084, "exploitability": 0.167273},
    {"iteration": 7540001, "current_time_ms": 953268, "exploitability": 0.167296},
    {"iteration": 7550001, "current_time_ms": 954395, "exploitability": 0.167338},
    {"iteration": 7560001, "current_time_ms": 955507, "exploitability": 0.167385},
    {"iteration": 7570001, "current_time_ms": 956866, "exploitability": 0.167432},
    {"iteration": 7580001, "current_time_ms": 958093, "exploitability": 0.167479},
    {"iteration": 7590001, "current_time_ms": 959205, "exploitability": 0.167514},
    {"iteration": 7600001, "current_time_ms": 960341, "exploitability": 0.167554},
    {"iteration": 7610001, "current_time_ms": 961514, "exploitability": 0.167604},
    {"iteration": 7620001, "current_time_ms": 962682, "exploitability": 0.167646},
    {"iteration": 7630001, "current_time_ms": 963778, "exploitability": 0.167676},
    {"iteration": 7640001, "current_time_ms": 964939, "exploitability": 0.167712},
    {"iteration": 7650001, "current_time_ms": 966050, "exploitability": 0.167745},
    {"iteration": 7660001, "current_time_ms": 967173, "exploitability": 0.16777},
    {"iteration": 7670001, "current_time_ms": 968310, "exploitability": 0.167787},
    {"iteration": 7680001, "current_time_ms": 969583, "exploitability": 0.167813},
    {"iteration": 7690001, "current_time_ms": 970750, "exploitability": 0.167831},
    {"iteration": 7700001, "current_time_ms": 971860, "exploitability": 0.167851},
    {"iteration": 7710001, "current_time_ms": 972985, "exploitability": 0.167873},
    {"iteration": 7720001, "current_time_ms": 974208, "exploitability": 0.167896},
    {"iteration": 7730001, "current_time_ms": 975426, "exploitability": 0.16792},
    {"iteration": 7740001, "current_time_ms": 976642, "exploitability": 0.16792},
    {"iteration": 7750001, "current_time_ms": 977783, "exploitability": 0.167908},
    {"iteration": 7760001, "current_time_ms": 978878, "exploitability": 0.167889},
    {"iteration": 7770001, "current_time_ms": 979992, "exploitability": 0.167845},
    {"iteration": 7780001, "current_time_ms": 981190, "exploitability": 0.167777},
    {"iteration": 7790001, "current_time_ms": 982494, "exploitability": 0.167695},
    {"iteration": 7800001, "current_time_ms": 983662, "exploitability": 0.167609},
    {"iteration": 7810001, "current_time_ms": 984800, "exploitability": 0.167518},
    {"iteration": 7820001, "current_time_ms": 986035, "exploitability": 0.167411},
    {"iteration": 7830001, "current_time_ms": 987347, "exploitability": 0.167312},
    {"iteration": 7840001, "current_time_ms": 988458, "exploitability": 0.167239},
    {"iteration": 7850001, "current_time_ms": 989597, "exploitability": 0.167171},
    {"iteration": 7860001, "current_time_ms": 990732, "exploitability": 0.167121},
    {"iteration": 7870001, "current_time_ms": 991847, "exploitability": 0.16707},
    {"iteration": 7880001, "current_time_ms": 992969, "exploitability": 0.167016},
    {"iteration": 7890001, "current_time_ms": 994073, "exploitability": 0.166965},
    {"iteration": 7900001, "current_time_ms": 995187, "exploitability": 0.166906},
    {"iteration": 7910001, "current_time_ms": 996302, "exploitability": 0.166849},
    {"iteration": 7920001, "current_time_ms": 997393, "exploitability": 0.166805},
    {"iteration": 7930001, "current_time_ms": 998491, "exploitability": 0.166765},
    {"iteration": 7940001, "current_time_ms": 999608, "exploitability": 0.166735},
    {"iteration": 7950001, "current_time_ms": 1000718, "exploitability": 0.166706},
    {"iteration": 7960001, "current_time_ms": 1001808, "exploitability": 0.166687},
    {"iteration": 7970001, "current_time_ms": 1002912, "exploitability": 0.16665},
    {"iteration": 7980001, "current_time_ms": 1004009, "exploitability": 0.166605},
    {"iteration": 7990001, "current_time_ms": 1005101, "exploitability": 0.16657},
    {"iteration": 8000001, "current_time_ms": 1006243, "exploitability": 0.16654},
    {"iteration": 8010001, "current_time_ms": 1007309, "exploitability": 0.166505},
    {"iteration": 8020001, "current_time_ms": 1008433, "exploitability": 0.166494},
    {"iteration": 8030001, "current_time_ms": 1009533, "exploitability": 0.166477},
    {"iteration": 8040001, "current_time_ms": 1010630, "exploitability": 0.166432},
    {"iteration": 8050001, "current_time_ms": 1011733, "exploitability": 0.166366},
    {"iteration": 8060001, "current_time_ms": 1012864, "exploitability": 0.166279},
    {"iteration": 8070001, "current_time_ms": 1013963, "exploitability": 0.166171},
    {"iteration": 8080001, "current_time_ms": 1015072, "exploitability": 0.166026},
    {"iteration": 8090001, "current_time_ms": 1016374, "exploitability": 0.16588},
    {"iteration": 8100001, "current_time_ms": 1017644, "exploitability": 0.165735},
    {"iteration": 8110001, "current_time_ms": 1018791, "exploitability": 0.165597},
    {"iteration": 8120001, "current_time_ms": 1019902, "exploitability": 0.165462},
    {"iteration": 8130001, "current_time_ms": 1021029, "exploitability": 0.16534},
    {"iteration": 8140001, "current_time_ms": 1022209, "exploitability": 0.165226},
    {"iteration": 8150001, "current_time_ms": 1023349, "exploitability": 0.165139},
    {"iteration": 8160001, "current_time_ms": 1024473, "exploitability": 0.16508},
    {"iteration": 8170001, "current_time_ms": 1025593, "exploitability": 0.165039},
    {"iteration": 8180001, "current_time_ms": 1026703, "exploitability": 0.164977},
    {"iteration": 8190001, "current_time_ms": 1027790, "exploitability": 0.164914},
    {"iteration": 8200001, "current_time_ms": 1028901, "exploitability": 0.164863},
    {"iteration": 8210001, "current_time_ms": 1030199, "exploitability": 0.164819},
    {"iteration": 8220001, "current_time_ms": 1031332, "exploitability": 0.164777},
    {"iteration": 8230001, "current_time_ms": 1032397, "exploitability": 0.164729},
    {"iteration": 8240001, "current_time_ms": 1033535, "exploitability": 0.164689},
    {"iteration": 8250001, "current_time_ms": 1034619, "exploitability": 0.164633},
    {"iteration": 8260001, "current_time_ms": 1035704, "exploitability": 0.164586},
    {"iteration": 8270001, "current_time_ms": 1036839, "exploitability": 0.164529},
    {"iteration": 8280001, "current_time_ms": 1037978, "exploitability": 0.164479},
    {"iteration": 8290001, "current_time_ms": 1039538, "exploitability": 0.164425},
    {"iteration": 8300001, "current_time_ms": 1040849, "exploitability": 0.164383},
    {"iteration": 8310001, "current_time_ms": 1041996, "exploitability": 0.164337},
    {"iteration": 8320001, "current_time_ms": 1043255, "exploitability": 0.16429},
    {"iteration": 8330001, "current_time_ms": 1044369, "exploitability": 0.164264},
    {"iteration": 8340001, "current_time_ms": 1045490, "exploitability": 0.164233},
    {"iteration": 8350001, "current_time_ms": 1046984, "exploitability": 0.164215},
    {"iteration": 8360001, "current_time_ms": 1048522, "exploitability": 0.164208},
    {"iteration": 8370001, "current_time_ms": 1050165, "exploitability": 0.164214},
    {"iteration": 8380001, "current_time_ms": 1051436, "exploitability": 0.164216},
    {"iteration": 8390001, "current_time_ms": 1052566, "exploitability": 0.16422},
    {"iteration": 8400001, "current_time_ms": 1053721, "exploitability": 0.164232},
    {"iteration": 8410001, "current_time_ms": 1054856, "exploitability": 0.164247},
    {"iteration": 8420001, "current_time_ms": 1056089, "exploitability": 0.164239},
    {"iteration": 8430001, "current_time_ms": 1057267, "exploitability": 0.164226},
    {"iteration": 8440001, "current_time_ms": 1058451, "exploitability": 0.164205},
    {"iteration": 8450001, "current_time_ms": 1059560, "exploitability": 0.164177},
    {"iteration": 8460001, "current_time_ms": 1060648, "exploitability": 0.164149},
    {"iteration": 8470001, "current_time_ms": 1061821, "exploitability": 0.16412},
    {"iteration": 8480001, "current_time_ms": 1062992, "exploitability": 0.164106},
    {"iteration": 8490001, "current_time_ms": 1064166, "exploitability": 0.16409},
    {"iteration": 8500001, "current_time_ms": 1065280, "exploitability": 0.164068},
    {"iteration": 8510001, "current_time_ms": 1066559, "exploitability": 0.16403},
    {"iteration": 8520001, "current_time_ms": 1067736, "exploitability": 0.163989},
    {"iteration": 8530001, "current_time_ms": 1069038, "exploitability": 0.163984},
    {"iteration": 8540001, "current_time_ms": 1070328, "exploitability": 0.163981},
    {"iteration": 8550001, "current_time_ms": 1071486, "exploitability": 0.163975},
    {"iteration": 8560001, "current_time_ms": 1072627, "exploitability": 0.163998},
    {"iteration": 8570001, "current_time_ms": 1073773, "exploitability": 0.164037},
    {"iteration": 8580001, "current_time_ms": 1075010, "exploitability": 0.164077},
    {"iteration": 8590001, "current_time_ms": 1076163, "exploitability": 0.164138},
    {"iteration": 8600001, "current_time_ms": 1077280, "exploitability": 0.164198},
    {"iteration": 8610001, "current_time_ms": 1078475, "exploitability": 0.164265},
    {"iteration": 8620001, "current_time_ms": 1079765, "exploitability": 0.164334},
    {"iteration": 8630001, "current_time_ms": 1080949, "exploitability": 0.164407},
    {"iteration": 8640001, "current_time_ms": 1082108, "exploitability": 0.164475},
    {"iteration": 8650001, "current_time_ms": 1083238, "exploitability": 0.164571},
    {"iteration": 8660001, "current_time_ms": 1084451, "exploitability": 0.16468},
    {"iteration": 8670001, "current_time_ms": 1085737, "exploitability": 0.16479},
    {"iteration": 8680001, "current_time_ms": 1086835, "exploitability": 0.164907},
    {"iteration": 8690001, "current_time_ms": 1088166, "exploitability": 0.165028},
    {"iteration": 8700001, "current_time_ms": 1089275, "exploitability": 0.165139},
    {"iteration": 8710001, "current_time_ms": 1090571, "exploitability": 0.165253},
    {"iteration": 8720001, "current_time_ms": 1091815, "exploitability": 0.165345},
    {"iteration": 8730001, "current_time_ms": 1092974, "exploitability": 0.165447},
    {"iteration": 8740001, "current_time_ms": 1094364, "exploitability": 0.165549},
    {"iteration": 8750001, "current_time_ms": 1095532, "exploitability": 0.165632},
    {"iteration": 8760001, "current_time_ms": 1096758, "exploitability": 0.1657},
    {"iteration": 8770001, "current_time_ms": 1097930, "exploitability": 0.165776},
    {"iteration": 8780001, "current_time_ms": 1099071, "exploitability": 0.165836},
    {"iteration": 8790001, "current_time_ms": 1100169, "exploitability": 0.165881},
    {"iteration": 8800001, "current_time_ms": 1101346, "exploitability": 0.165902},
    {"iteration": 8810001, "current_time_ms": 1102637, "exploitability": 0.165922},
    {"iteration": 8820001, "current_time_ms": 1104178, "exploitability": 0.16593},
    {"iteration": 8830001, "current_time_ms": 1105379, "exploitability": 0.165939},
    {"iteration": 8840001, "current_time_ms": 1106499, "exploitability": 0.165965},
    {"iteration": 8850001, "current_time_ms": 1107676, "exploitability": 0.166011},
    {"iteration": 8860001, "current_time_ms": 1108796, "exploitability": 0.166065},
    {"iteration": 8870001, "current_time_ms": 1109945, "exploitability": 0.166136},
    {"iteration": 8880001, "current_time_ms": 1111131, "exploitability": 0.166192},
    {"iteration": 8890001, "current_time_ms": 1112427, "exploitability": 0.166244},
    {"iteration": 8900001, "current_time_ms": 1113948, "exploitability": 0.166315},
    {"iteration": 8910001, "current_time_ms": 1115182, "exploitability": 0.166364},
    {"iteration": 8920001, "current_time_ms": 1116624, "exploitability": 0.166419},
    {"iteration": 8930001, "current_time_ms": 1117805, "exploitability": 0.166494},
    {"iteration": 8940001, "current_time_ms": 1118964, "exploitability": 0.166571},
    {"iteration": 8950001, "current_time_ms": 1120074, "exploitability": 0.166643},
    {"iteration": 8960001, "current_time_ms": 1121216, "exploitability": 0.166725},
    {"iteration": 8970001, "current_time_ms": 1122424, "exploitability": 0.166828},
    {"iteration": 8980001, "current_time_ms": 1123503, "exploitability": 0.166926},
    {"iteration": 8990001, "current_time_ms": 1124590, "exploitability": 0.167007},
    {"iteration": 9000001, "current_time_ms": 1125700, "exploitability": 0.167086},
    {"iteration": 9010001, "current_time_ms": 1126853, "exploitability": 0.167176},
    {"iteration": 9020001, "current_time_ms": 1127981, "exploitability": 0.167262},
    {"iteration": 9030001, "current_time_ms": 1129111, "exploitability": 0.167358},
    {"iteration": 9040001, "current_time_ms": 1130242, "exploitability": 0.167453},
    {"iteration": 9050001, "current_time_ms": 1131359, "exploitability": 0.167502},
    {"iteration": 9060001, "current_time_ms": 1132510, "exploitability": 0.167503},
    {"iteration": 9070001, "current_time_ms": 1133655, "exploitability": 0.167499},
    {"iteration": 9080001, "current_time_ms": 1134818, "exploitability": 0.16748},
    {"iteration": 9090001, "current_time_ms": 1135947, "exploitability": 0.16744},
    {"iteration": 9100001, "current_time_ms": 1137124, "exploitability": 0.167399},
    {"iteration": 9110001, "current_time_ms": 1138300, "exploitability": 0.167366},
    {"iteration": 9120001, "current_time_ms": 1139440, "exploitability": 0.167324},
    {"iteration": 9130001, "current_time_ms": 1140616, "exploitability": 0.167295},
    {"iteration": 9140001, "current_time_ms": 1141753, "exploitability": 0.167268},
    {"iteration": 9150001, "current_time_ms": 1142923, "exploitability": 0.167235},
    {"iteration": 9160001, "current_time_ms": 1144181, "exploitability": 0.167208},
    {"iteration": 9170001, "current_time_ms": 1145369, "exploitability": 0.16716},
    {"iteration": 9180001, "current_time_ms": 1146531, "exploitability": 0.167113},
    {"iteration": 9190001, "current_time_ms": 1147718, "exploitability": 0.167045},
    {"iteration": 9200001, "current_time_ms": 1148866, "exploitability": 0.166981},
    {"iteration": 9210001, "current_time_ms": 1150013, "exploitability": 0.166912},
    {"iteration": 9220001, "current_time_ms": 1151216, "exploitability": 0.166855},
    {"iteration": 9230001, "current_time_ms": 1152481, "exploitability": 0.166791},
    {"iteration": 9240001, "current_time_ms": 1153757, "exploitability": 0.166705},
    {"iteration": 9250001, "current_time_ms": 1155011, "exploitability": 0.16661},
    {"iteration": 9260001, "current_time_ms": 1156301, "exploitability": 0.166518},
    {"iteration": 9270001, "current_time_ms": 1157473, "exploitability": 0.166421},
    {"iteration": 9280001, "current_time_ms": 1158746, "exploitability": 0.166324},
    {"iteration": 9290001, "current_time_ms": 1160132, "exploitability": 0.166212},
    {"iteration": 9300001, "current_time_ms": 1161371, "exploitability": 0.16609},
    {"iteration": 9310001, "current_time_ms": 1162684, "exploitability": 0.165961},
    {"iteration": 9320001, "current_time_ms": 1164134, "exploitability": 0.165841},
    {"iteration": 9330001, "current_time_ms": 1165456, "exploitability": 0.165724},
    {"iteration": 9340001, "current_time_ms": 1166776, "exploitability": 0.165623},
    {"iteration": 9350001, "current_time_ms": 1168080, "exploitability": 0.165535},
    {"iteration": 9360001, "current_time_ms": 1169360, "exploitability": 0.165457},
    {"iteration": 9370001, "current_time_ms": 1170733, "exploitability": 0.165391},
    {"iteration": 9380001, "current_time_ms": 1172023, "exploitability": 0.165313},
    {"iteration": 9390001, "current_time_ms": 1173192, "exploitability": 0.165245},
    {"iteration": 9400001, "current_time_ms": 1174464, "exploitability": 0.165199},
    {"iteration": 9410001, "current_time_ms": 1175653, "exploitability": 0.16517},
    {"iteration": 9420001, "current_time_ms": 1176882, "exploitability": 0.165158},
    {"iteration": 9430001, "current_time_ms": 1178182, "exploitability": 0.165143},
    {"iteration": 9440001, "current_time_ms": 1179359, "exploitability": 0.165108},
    {"iteration": 9450001, "current_time_ms": 1180539, "exploitability": 0.165039},
    {"iteration": 9460001, "current_time_ms": 1181736, "exploitability": 0.164983},
    {"iteration": 9470001, "current_time_ms": 1182927, "exploitability": 0.164925},
    {"iteration": 9480001, "current_time_ms": 1184205, "exploitability": 0.164882},
    {"iteration": 9490001, "current_time_ms": 1185453, "exploitability": 0.164841},
    {"iteration": 9500001, "current_time_ms": 1186635, "exploitability": 0.164819},
    {"iteration": 9510001, "current_time_ms": 1187815, "exploitability": 0.164786},
    {"iteration": 9520001, "current_time_ms": 1189000, "exploitability": 0.164755},
    {"iteration": 9530001, "current_time_ms": 1190196, "exploitability": 0.164714},
    {"iteration": 9540001, "current_time_ms": 1191364, "exploitability": 0.164688},
    {"iteration": 9550001, "current_time_ms": 1192583, "exploitability": 0.164648},
    {"iteration": 9560001, "current_time_ms": 1193847, "exploitability": 0.16459},
    {"iteration": 9570001, "current_time_ms": 1195101, "exploitability": 0.164534},
    {"iteration": 9580001, "current_time_ms": 1196550, "exploitability": 0.16449},
    {"iteration": 9590001, "current_time_ms": 1198105, "exploitability": 0.164437},
    {"iteration": 9600001, "current_time_ms": 1199389, "exploitability": 0.164383},
    {"iteration": 9610001, "current_time_ms": 1200632, "exploitability": 0.164337},
    {"iteration": 9620001, "current_time_ms": 1201845, "exploitability": 0.164306},
    {"iteration": 9630001, "current_time_ms": 1203081, "exploitability": 0.16426},
    {"iteration": 9640001, "current_time_ms": 1204365, "exploitability": 0.164201},
    {"iteration": 9650001, "current_time_ms": 1205635, "exploitability": 0.164146},
    {"iteration": 9660001, "current_time_ms": 1206822, "exploitability": 0.164104},
    {"iteration": 9670001, "current_time_ms": 1208034, "exploitability": 0.164063},
    {"iteration": 9680001, "current_time_ms": 1209202, "exploitability": 0.164025},
    {"iteration": 9690001, "current_time_ms": 1210366, "exploitability": 0.163994},
    {"iteration": 9700001, "current_time_ms": 1212079, "exploitability": 0.163983},
    {"iteration": 9710001, "current_time_ms": 1213361, "exploitability": 0.163996},
    {"iteration": 9720001, "current_time_ms": 1214616, "exploitability": 0.163997},
    {"iteration": 9730001, "current_time_ms": 1215863, "exploitability": 0.163976},
    {"iteration": 9740001, "current_time_ms": 1217046, "exploitability": 0.163938},
    {"iteration": 9750001, "current_time_ms": 1218247, "exploitability": 0.163904},
    {"iteration": 9760001, "current_time_ms": 1219431, "exploitability": 0.163871},
    {"iteration": 9770001, "current_time_ms": 1220576, "exploitability": 0.163831},
    {"iteration": 9780001, "current_time_ms": 1221792, "exploitability": 0.163786},
    {"iteration": 9790001, "current_time_ms": 1223024, "exploitability": 0.163742},
    {"iteration": 9800001, "current_time_ms": 1224216, "exploitability": 0.163692},
    {"iteration": 9810001, "current_time_ms": 1225376, "exploitability": 0.163639},
    {"iteration": 9820001, "current_time_ms": 1226674, "exploitability": 0.163591},
    {"iteration": 9830001, "current_time_ms": 1227907, "exploitability": 0.163553},
    {"iteration": 9840001, "current_time_ms": 1229116, "exploitability": 0.163514},
    {"iteration": 9850001, "current_time_ms": 1230304, "exploitability": 0.163467},
    {"iteration": 9860001, "current_time_ms": 1232602, "exploitability": 0.163421},
    {"iteration": 9870001, "current_time_ms": 1234830, "exploitability": 0.163384},
    {"iteration": 9880001, "current_time_ms": 1236503, "exploitability": 0.163353},
    {"iteration": 9890001, "current_time_ms": 1238188, "exploitability": 0.163318},
    {"iteration": 9900001, "current_time_ms": 1239822, "exploitability": 0.163262},
    {"iteration": 9910001, "current_time_ms": 1241351, "exploitability": 0.163196},
    {"iteration": 9920001, "current_time_ms": 1242856, "exploitability": 0.163124},
    {"iteration": 9930001, "current_time_ms": 1244373, "exploitability": 0.163053},
    {"iteration": 9940001, "current_time_ms": 1245879, "exploitability": 0.162984},
    {"iteration": 9950001, "current_time_ms": 1247243, "exploitability": 0.16292},
    {"iteration": 9960001, "current_time_ms": 1248446, "exploitability": 0.162867},
    {"iteration": 9970001, "current_time_ms": 1249671, "exploitability": 0.162828},
    {"iteration": 9980001, "current_time_ms": 1250885, "exploitability": 0.162785},
    {"iteration": 9990001, "current_time_ms": 1252176, "exploitability": 0.162732},
    {"iteration": 10000001, "current_time_ms": 1253181, "exploitability": 0.162683},
  ]
}


==> plots/backup/os_mccfr__41_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 153, "exploitability": 0.103382},
    {"iteration": 20001, "current_time_ms": 365, "exploitability": 0.105083},
    {"iteration": 30001, "current_time_ms": 669, "exploitability": 0.112944},
    {"iteration": 40001, "current_time_ms": 1231, "exploitability": 0.115499},
    {"iteration": 50001, "current_time_ms": 1699, "exploitability": 0.120057},
    {"iteration": 60001, "current_time_ms": 2242, "exploitability": 0.124839},
    {"iteration": 70001, "current_time_ms": 2596, "exploitability": 0.123079},
    {"iteration": 80001, "current_time_ms": 2787, "exploitability": 0.124765},
    {"iteration": 90001, "current_time_ms": 2982, "exploitability": 0.127622},
    {"iteration": 100001, "current_time_ms": 3475, "exploitability": 0.127777},
    {"iteration": 110001, "current_time_ms": 3916, "exploitability": 0.126692},
    {"iteration": 120001, "current_time_ms": 4388, "exploitability": 0.128452},
    {"iteration": 130001, "current_time_ms": 4809, "exploitability": 0.130413},
    {"iteration": 140001, "current_time_ms": 5095, "exploitability": 0.131328},
    {"iteration": 150001, "current_time_ms": 5284, "exploitability": 0.128798},
    {"iteration": 160001, "current_time_ms": 5481, "exploitability": 0.128183},
    {"iteration": 170001, "current_time_ms": 5672, "exploitability": 0.128286},
    {"iteration": 180001, "current_time_ms": 5926, "exploitability": 0.129088},
    {"iteration": 190001, "current_time_ms": 6275, "exploitability": 0.128517},
    {"iteration": 200001, "current_time_ms": 6703, "exploitability": 0.12823},
    {"iteration": 210001, "current_time_ms": 7200, "exploitability": 0.128657},
    {"iteration": 220001, "current_time_ms": 7798, "exploitability": 0.128397},
    {"iteration": 230001, "current_time_ms": 8268, "exploitability": 0.128606},
    {"iteration": 240001, "current_time_ms": 8735, "exploitability": 0.128464},
    {"iteration": 250001, "current_time_ms": 9136, "exploitability": 0.129446},
    {"iteration": 260001, "current_time_ms": 9457, "exploitability": 0.130499},
    {"iteration": 270001, "current_time_ms": 9811, "exploitability": 0.131151},
    {"iteration": 280001, "current_time_ms": 10208, "exploitability": 0.131923},
    {"iteration": 290001, "current_time_ms": 10635, "exploitability": 0.132078},
    {"iteration": 300001, "current_time_ms": 11083, "exploitability": 0.13169},
    {"iteration": 310001, "current_time_ms": 11584, "exploitability": 0.131274},
    {"iteration": 320001, "current_time_ms": 11784, "exploitability": 0.131397},
    {"iteration": 330001, "current_time_ms": 11984, "exploitability": 0.130779},
    {"iteration": 340001, "current_time_ms": 12182, "exploitability": 0.131106},
    {"iteration": 350001, "current_time_ms": 12387, "exploitability": 0.131664},
    {"iteration": 360001, "current_time_ms": 12599, "exploitability": 0.132013},
    {"iteration": 370001, "current_time_ms": 12826, "exploitability": 0.132401},
    {"iteration": 380001, "current_time_ms": 13029, "exploitability": 0.132461},
    {"iteration": 390001, "current_time_ms": 13232, "exploitability": 0.131196},
    {"iteration": 400001, "current_time_ms": 13446, "exploitability": 0.129773},
    {"iteration": 410001, "current_time_ms": 13652, "exploitability": 0.128645},
    {"iteration": 420001, "current_time_ms": 13870, "exploitability": 0.128756},
    {"iteration": 430001, "current_time_ms": 14067, "exploitability": 0.129415},
    {"iteration": 440001, "current_time_ms": 14267, "exploitability": 0.129935},
    {"iteration": 450001, "current_time_ms": 14474, "exploitability": 0.129848},
    {"iteration": 460001, "current_time_ms": 14675, "exploitability": 0.129911},
    {"iteration": 470001, "current_time_ms": 14906, "exploitability": 0.12956},
    {"iteration": 480001, "current_time_ms": 15108, "exploitability": 0.129422},
    {"iteration": 490001, "current_time_ms": 15310, "exploitability": 0.129131},
    {"iteration": 500001, "current_time_ms": 15573, "exploitability": 0.128938},
    {"iteration": 510001, "current_time_ms": 15847, "exploitability": 0.129148},
    {"iteration": 520001, "current_time_ms": 16122, "exploitability": 0.129344},
    {"iteration": 530001, "current_time_ms": 16407, "exploitability": 0.129729},
    {"iteration": 540001, "current_time_ms": 16657, "exploitability": 0.129844},
    {"iteration": 550001, "current_time_ms": 16910, "exploitability": 0.129389},
    {"iteration": 560001, "current_time_ms": 17127, "exploitability": 0.128856},
    {"iteration": 570001, "current_time_ms": 17339, "exploitability": 0.128447},
    {"iteration": 580001, "current_time_ms": 17552, "exploitability": 0.128461},
    {"iteration": 590001, "current_time_ms": 17752, "exploitability": 0.128595},
    {"iteration": 600001, "current_time_ms": 17952, "exploitability": 0.128629},
    {"iteration": 610001, "current_time_ms": 18155, "exploitability": 0.128672},
    {"iteration": 620001, "current_time_ms": 18358, "exploitability": 0.128756},
    {"iteration": 630001, "current_time_ms": 18557, "exploitability": 0.12875},
    {"iteration": 640001, "current_time_ms": 18751, "exploitability": 0.128698},
    {"iteration": 650001, "current_time_ms": 18961, "exploitability": 0.128519},
    {"iteration": 660001, "current_time_ms": 19166, "exploitability": 0.128193},
    {"iteration": 670001, "current_time_ms": 19368, "exploitability": 0.127828},
    {"iteration": 680001, "current_time_ms": 19565, "exploitability": 0.127649},
    {"iteration": 690001, "current_time_ms": 19781, "exploitability": 0.127717},
    {"iteration": 700001, "current_time_ms": 19984, "exploitability": 0.127881},
    {"iteration": 710001, "current_time_ms": 20187, "exploitability": 0.128021},
    {"iteration": 720001, "current_time_ms": 20377, "exploitability": 0.128181},
    {"iteration": 730001, "current_time_ms": 20581, "exploitability": 0.128048},
    {"iteration": 740001, "current_time_ms": 20784, "exploitability": 0.127888},
    {"iteration": 750001, "current_time_ms": 20980, "exploitability": 0.127727},
    {"iteration": 760001, "current_time_ms": 21188, "exploitability": 0.127776},
    {"iteration": 770001, "current_time_ms": 21386, "exploitability": 0.127912},
    {"iteration": 780001, "current_time_ms": 21591, "exploitability": 0.128144},
    {"iteration": 790001, "current_time_ms": 21784, "exploitability": 0.128222},
    {"iteration": 800001, "current_time_ms": 21978, "exploitability": 0.128352},
    {"iteration": 810001, "current_time_ms": 22199, "exploitability": 0.128402},
    {"iteration": 820001, "current_time_ms": 22406, "exploitability": 0.128396},
    {"iteration": 830001, "current_time_ms": 22656, "exploitability": 0.128567},
    {"iteration": 840001, "current_time_ms": 23061, "exploitability": 0.128871},
    {"iteration": 850001, "current_time_ms": 23477, "exploitability": 0.129124},
    {"iteration": 860001, "current_time_ms": 23851, "exploitability": 0.129226},
    {"iteration": 870001, "current_time_ms": 24253, "exploitability": 0.129113},
    {"iteration": 880001, "current_time_ms": 24623, "exploitability": 0.128922},
    {"iteration": 890001, "current_time_ms": 25027, "exploitability": 0.128828},
    {"iteration": 900001, "current_time_ms": 25433, "exploitability": 0.128845},
    {"iteration": 910001, "current_time_ms": 25815, "exploitability": 0.129029},
    {"iteration": 920001, "current_time_ms": 26236, "exploitability": 0.129068},
    {"iteration": 930001, "current_time_ms": 26607, "exploitability": 0.129072},
    {"iteration": 940001, "current_time_ms": 26973, "exploitability": 0.129245},
    {"iteration": 950001, "current_time_ms": 27359, "exploitability": 0.129494},
    {"iteration": 960001, "current_time_ms": 27767, "exploitability": 0.129741},
    {"iteration": 970001, "current_time_ms": 28176, "exploitability": 0.129868},
    {"iteration": 980001, "current_time_ms": 28619, "exploitability": 0.129802},
    {"iteration": 990001, "current_time_ms": 28948, "exploitability": 0.129692},
    {"iteration": 1000001, "current_time_ms": 29151, "exploitability": 0.129424},
    {"iteration": 1010001, "current_time_ms": 29345, "exploitability": 0.129156},
    {"iteration": 1020001, "current_time_ms": 29534, "exploitability": 0.129035},
    {"iteration": 1030001, "current_time_ms": 29739, "exploitability": 0.129095},
    {"iteration": 1040001, "current_time_ms": 29951, "exploitability": 0.129248},
    {"iteration": 1050001, "current_time_ms": 30143, "exploitability": 0.129398},
    {"iteration": 1060001, "current_time_ms": 30341, "exploitability": 0.129503},
    {"iteration": 1070001, "current_time_ms": 30589, "exploitability": 0.129684},
    {"iteration": 1080001, "current_time_ms": 30823, "exploitability": 0.129763},
    {"iteration": 1090001, "current_time_ms": 31162, "exploitability": 0.12963},
    {"iteration": 1100001, "current_time_ms": 31552, "exploitability": 0.129421},
    {"iteration": 1110001, "current_time_ms": 31993, "exploitability": 0.129339},
    {"iteration": 1120001, "current_time_ms": 32394, "exploitability": 0.12936},
    {"iteration": 1130001, "current_time_ms": 32756, "exploitability": 0.129377},
    {"iteration": 1140001, "current_time_ms": 33095, "exploitability": 0.129398},
    {"iteration": 1150001, "current_time_ms": 33477, "exploitability": 0.129441},
    {"iteration": 1160001, "current_time_ms": 33810, "exploitability": 0.129597},
    {"iteration": 1170001, "current_time_ms": 34175, "exploitability": 0.129686},
    {"iteration": 1180001, "current_time_ms": 34516, "exploitability": 0.129666},
    {"iteration": 1190001, "current_time_ms": 34926, "exploitability": 0.129636},
    {"iteration": 1200001, "current_time_ms": 35318, "exploitability": 0.129699},
    {"iteration": 1210001, "current_time_ms": 35733, "exploitability": 0.129729},
    {"iteration": 1220001, "current_time_ms": 36113, "exploitability": 0.129776},
    {"iteration": 1230001, "current_time_ms": 36496, "exploitability": 0.12977},
    {"iteration": 1240001, "current_time_ms": 36883, "exploitability": 0.129679},
    {"iteration": 1250001, "current_time_ms": 37273, "exploitability": 0.129592},
    {"iteration": 1260001, "current_time_ms": 37728, "exploitability": 0.129569},
    {"iteration": 1270001, "current_time_ms": 37931, "exploitability": 0.129567},
    {"iteration": 1280001, "current_time_ms": 38127, "exploitability": 0.129618},
    {"iteration": 1290001, "current_time_ms": 38335, "exploitability": 0.129468},
    {"iteration": 1300001, "current_time_ms": 38524, "exploitability": 0.129242},
    {"iteration": 1310001, "current_time_ms": 38718, "exploitability": 0.129057},
    {"iteration": 1320001, "current_time_ms": 38919, "exploitability": 0.12907},
    {"iteration": 1330001, "current_time_ms": 39110, "exploitability": 0.12924},
    {"iteration": 1340001, "current_time_ms": 39302, "exploitability": 0.129383},
    {"iteration": 1350001, "current_time_ms": 39487, "exploitability": 0.129534},
    {"iteration": 1360001, "current_time_ms": 39677, "exploitability": 0.129568},
    {"iteration": 1370001, "current_time_ms": 39873, "exploitability": 0.12965},
    {"iteration": 1380001, "current_time_ms": 40073, "exploitability": 0.12973},
    {"iteration": 1390001, "current_time_ms": 40262, "exploitability": 0.129719},
    {"iteration": 1400001, "current_time_ms": 40454, "exploitability": 0.129595},
    {"iteration": 1410001, "current_time_ms": 40644, "exploitability": 0.129564},
    {"iteration": 1420001, "current_time_ms": 40837, "exploitability": 0.129525},
    {"iteration": 1430001, "current_time_ms": 41029, "exploitability": 0.129551},
    {"iteration": 1440001, "current_time_ms": 41221, "exploitability": 0.129636},
    {"iteration": 1450001, "current_time_ms": 41420, "exploitability": 0.129699},
    {"iteration": 1460001, "current_time_ms": 41619, "exploitability": 0.12977},
    {"iteration": 1470001, "current_time_ms": 41812, "exploitability": 0.129809},
    {"iteration": 1480001, "current_time_ms": 42004, "exploitability": 0.129793},
    {"iteration": 1490001, "current_time_ms": 42191, "exploitability": 0.129759},
    {"iteration": 1500001, "current_time_ms": 42377, "exploitability": 0.129693},
    {"iteration": 1510001, "current_time_ms": 42582, "exploitability": 0.129621},
    {"iteration": 1520001, "current_time_ms": 42774, "exploitability": 0.129555},
    {"iteration": 1530001, "current_time_ms": 42985, "exploitability": 0.129563},
    {"iteration": 1540001, "current_time_ms": 43193, "exploitability": 0.129561},
    {"iteration": 1550001, "current_time_ms": 43379, "exploitability": 0.129582},
    {"iteration": 1560001, "current_time_ms": 43573, "exploitability": 0.129589},
    {"iteration": 1570001, "current_time_ms": 43775, "exploitability": 0.129613},
    {"iteration": 1580001, "current_time_ms": 43974, "exploitability": 0.129608},
    {"iteration": 1590001, "current_time_ms": 44339, "exploitability": 0.129607},
    {"iteration": 1600001, "current_time_ms": 44697, "exploitability": 0.129717},
    {"iteration": 1610001, "current_time_ms": 45092, "exploitability": 0.129861},
    {"iteration": 1620001, "current_time_ms": 45458, "exploitability": 0.129925},
    {"iteration": 1630001, "current_time_ms": 45855, "exploitability": 0.12992},
    {"iteration": 1640001, "current_time_ms": 46245, "exploitability": 0.129909},
    {"iteration": 1650001, "current_time_ms": 46636, "exploitability": 0.129875},
    {"iteration": 1660001, "current_time_ms": 47014, "exploitability": 0.129867},
    {"iteration": 1670001, "current_time_ms": 47370, "exploitability": 0.129801},
    {"iteration": 1680001, "current_time_ms": 47761, "exploitability": 0.129658},
    {"iteration": 1690001, "current_time_ms": 48127, "exploitability": 0.129578},
    {"iteration": 1700001, "current_time_ms": 48557, "exploitability": 0.129547},
    {"iteration": 1710001, "current_time_ms": 49081, "exploitability": 0.129571},
    {"iteration": 1720001, "current_time_ms": 49524, "exploitability": 0.12963},
    {"iteration": 1730001, "current_time_ms": 50068, "exploitability": 0.129736},
    {"iteration": 1740001, "current_time_ms": 50438, "exploitability": 0.1298},
    {"iteration": 1750001, "current_time_ms": 50757, "exploitability": 0.129914},
    {"iteration": 1760001, "current_time_ms": 51171, "exploitability": 0.129966},
    {"iteration": 1770001, "current_time_ms": 51569, "exploitability": 0.129975},
    {"iteration": 1780001, "current_time_ms": 51950, "exploitability": 0.129922},
    {"iteration": 1790001, "current_time_ms": 52345, "exploitability": 0.129848},
    {"iteration": 1800001, "current_time_ms": 52742, "exploitability": 0.129723},
    {"iteration": 1810001, "current_time_ms": 53148, "exploitability": 0.129531},
    {"iteration": 1820001, "current_time_ms": 53342, "exploitability": 0.129296},
    {"iteration": 1830001, "current_time_ms": 53536, "exploitability": 0.129092},
    {"iteration": 1840001, "current_time_ms": 53747, "exploitability": 0.1289},
    {"iteration": 1850001, "current_time_ms": 53941, "exploitability": 0.128732},
    {"iteration": 1860001, "current_time_ms": 54154, "exploitability": 0.128611},
    {"iteration": 1870001, "current_time_ms": 54353, "exploitability": 0.128614},
    {"iteration": 1880001, "current_time_ms": 54576, "exploitability": 0.128583},
    {"iteration": 1890001, "current_time_ms": 54763, "exploitability": 0.128607},
    {"iteration": 1900001, "current_time_ms": 54955, "exploitability": 0.128589},
    {"iteration": 1910001, "current_time_ms": 55153, "exploitability": 0.128573},
    {"iteration": 1920001, "current_time_ms": 55345, "exploitability": 0.128582},
    {"iteration": 1930001, "current_time_ms": 55544, "exploitability": 0.128593},
    {"iteration": 1940001, "current_time_ms": 55743, "exploitability": 0.128608},
    {"iteration": 1950001, "current_time_ms": 55939, "exploitability": 0.128619},
    {"iteration": 1960001, "current_time_ms": 56127, "exploitability": 0.128712},
    {"iteration": 1970001, "current_time_ms": 56317, "exploitability": 0.128696},
    {"iteration": 1980001, "current_time_ms": 56505, "exploitability": 0.128651},
    {"iteration": 1990001, "current_time_ms": 56703, "exploitability": 0.128591},
    {"iteration": 2000001, "current_time_ms": 56885, "exploitability": 0.12856},
    {"iteration": 2010001, "current_time_ms": 57181, "exploitability": 0.128513},
    {"iteration": 2020001, "current_time_ms": 57650, "exploitability": 0.128399},
    {"iteration": 2030001, "current_time_ms": 58019, "exploitability": 0.128271},
    {"iteration": 2040001, "current_time_ms": 58414, "exploitability": 0.128117},
    {"iteration": 2050001, "current_time_ms": 58784, "exploitability": 0.127968},
    {"iteration": 2060001, "current_time_ms": 59171, "exploitability": 0.127854},
    {"iteration": 2070001, "current_time_ms": 59510, "exploitability": 0.127775},
    {"iteration": 2080001, "current_time_ms": 59896, "exploitability": 0.127782},
    {"iteration": 2090001, "current_time_ms": 60103, "exploitability": 0.127824},
    {"iteration": 2100001, "current_time_ms": 60305, "exploitability": 0.127912},
    {"iteration": 2110001, "current_time_ms": 60503, "exploitability": 0.128025},
    {"iteration": 2120001, "current_time_ms": 60701, "exploitability": 0.128144},
    {"iteration": 2130001, "current_time_ms": 60902, "exploitability": 0.128295},
    {"iteration": 2140001, "current_time_ms": 61104, "exploitability": 0.128408},
    {"iteration": 2150001, "current_time_ms": 61541, "exploitability": 0.128485},
    {"iteration": 2160001, "current_time_ms": 61928, "exploitability": 0.128544},
    {"iteration": 2170001, "current_time_ms": 62290, "exploitability": 0.128552},
    {"iteration": 2180001, "current_time_ms": 62486, "exploitability": 0.128564},
    {"iteration": 2190001, "current_time_ms": 62677, "exploitability": 0.128582},
    {"iteration": 2200001, "current_time_ms": 62861, "exploitability": 0.128558},
    {"iteration": 2210001, "current_time_ms": 63054, "exploitability": 0.128409},
    {"iteration": 2220001, "current_time_ms": 63256, "exploitability": 0.128177},
    {"iteration": 2230001, "current_time_ms": 63446, "exploitability": 0.127913},
    {"iteration": 2240001, "current_time_ms": 63637, "exploitability": 0.127664},
    {"iteration": 2250001, "current_time_ms": 63835, "exploitability": 0.127396},
    {"iteration": 2260001, "current_time_ms": 64044, "exploitability": 0.127183},
    {"iteration": 2270001, "current_time_ms": 64237, "exploitability": 0.127068},
    {"iteration": 2280001, "current_time_ms": 64422, "exploitability": 0.127039},
    {"iteration": 2290001, "current_time_ms": 64634, "exploitability": 0.127133},
    {"iteration": 2300001, "current_time_ms": 64828, "exploitability": 0.127265},
    {"iteration": 2310001, "current_time_ms": 65021, "exploitability": 0.127423},
    {"iteration": 2320001, "current_time_ms": 65214, "exploitability": 0.127556},
    {"iteration": 2330001, "current_time_ms": 65408, "exploitability": 0.127682},
    {"iteration": 2340001, "current_time_ms": 65601, "exploitability": 0.127824},
    {"iteration": 2350001, "current_time_ms": 65792, "exploitability": 0.127955},
    {"iteration": 2360001, "current_time_ms": 66003, "exploitability": 0.128061},
    {"iteration": 2370001, "current_time_ms": 66193, "exploitability": 0.128159},
    {"iteration": 2380001, "current_time_ms": 66388, "exploitability": 0.128193},
    {"iteration": 2390001, "current_time_ms": 66574, "exploitability": 0.128243},
    {"iteration": 2400001, "current_time_ms": 66765, "exploitability": 0.128286},
    {"iteration": 2410001, "current_time_ms": 66962, "exploitability": 0.128284},
    {"iteration": 2420001, "current_time_ms": 67153, "exploitability": 0.128289},
    {"iteration": 2430001, "current_time_ms": 67348, "exploitability": 0.128324},
    {"iteration": 2440001, "current_time_ms": 67539, "exploitability": 0.128371},
    {"iteration": 2450001, "current_time_ms": 67742, "exploitability": 0.128419},
    {"iteration": 2460001, "current_time_ms": 67941, "exploitability": 0.128448},
    {"iteration": 2470001, "current_time_ms": 68131, "exploitability": 0.12849},
    {"iteration": 2480001, "current_time_ms": 68326, "exploitability": 0.128516},
    {"iteration": 2490001, "current_time_ms": 68522, "exploitability": 0.128548},
    {"iteration": 2500001, "current_time_ms": 68710, "exploitability": 0.12857},
    {"iteration": 2510001, "current_time_ms": 68897, "exploitability": 0.128596},
    {"iteration": 2520001, "current_time_ms": 69093, "exploitability": 0.128685},
    {"iteration": 2530001, "current_time_ms": 69281, "exploitability": 0.128797},
    {"iteration": 2540001, "current_time_ms": 69481, "exploitability": 0.128895},
    {"iteration": 2550001, "current_time_ms": 69673, "exploitability": 0.128946},
    {"iteration": 2560001, "current_time_ms": 69870, "exploitability": 0.128963},
    {"iteration": 2570001, "current_time_ms": 70063, "exploitability": 0.128947},
    {"iteration": 2580001, "current_time_ms": 70250, "exploitability": 0.128945},
    {"iteration": 2590001, "current_time_ms": 70445, "exploitability": 0.128904},
    {"iteration": 2600001, "current_time_ms": 70637, "exploitability": 0.128835},
    {"iteration": 2610001, "current_time_ms": 70833, "exploitability": 0.12874},
    {"iteration": 2620001, "current_time_ms": 71019, "exploitability": 0.128678},
    {"iteration": 2630001, "current_time_ms": 71207, "exploitability": 0.128664},
    {"iteration": 2640001, "current_time_ms": 71405, "exploitability": 0.12868},
    {"iteration": 2650001, "current_time_ms": 71601, "exploitability": 0.128714},
    {"iteration": 2660001, "current_time_ms": 71805, "exploitability": 0.128753},
    {"iteration": 2670001, "current_time_ms": 71993, "exploitability": 0.128805},
    {"iteration": 2680001, "current_time_ms": 72195, "exploitability": 0.128869},
    {"iteration": 2690001, "current_time_ms": 72391, "exploitability": 0.128883},
    {"iteration": 2700001, "current_time_ms": 72590, "exploitability": 0.128829},
    {"iteration": 2710001, "current_time_ms": 72926, "exploitability": 0.128759},
    {"iteration": 2720001, "current_time_ms": 73371, "exploitability": 0.12868},
    {"iteration": 2730001, "current_time_ms": 73702, "exploitability": 0.128593},
    {"iteration": 2740001, "current_time_ms": 74114, "exploitability": 0.128516},
    {"iteration": 2750001, "current_time_ms": 74480, "exploitability": 0.12849},
    {"iteration": 2760001, "current_time_ms": 74823, "exploitability": 0.128479},
    {"iteration": 2770001, "current_time_ms": 75140, "exploitability": 0.128484},
    {"iteration": 2780001, "current_time_ms": 75495, "exploitability": 0.128522},
    {"iteration": 2790001, "current_time_ms": 75832, "exploitability": 0.128574},
    {"iteration": 2800001, "current_time_ms": 76228, "exploitability": 0.128628},
    {"iteration": 2810001, "current_time_ms": 76562, "exploitability": 0.128706},
    {"iteration": 2820001, "current_time_ms": 76931, "exploitability": 0.12881},
    {"iteration": 2830001, "current_time_ms": 77299, "exploitability": 0.128917},
    {"iteration": 2840001, "current_time_ms": 77544, "exploitability": 0.128968},
    {"iteration": 2850001, "current_time_ms": 77763, "exploitability": 0.128985},
    {"iteration": 2860001, "current_time_ms": 77975, "exploitability": 0.128965},
    {"iteration": 2870001, "current_time_ms": 78175, "exploitability": 0.128907},
    {"iteration": 2880001, "current_time_ms": 78365, "exploitability": 0.128838},
    {"iteration": 2890001, "current_time_ms": 78560, "exploitability": 0.128785},
    {"iteration": 2900001, "current_time_ms": 78752, "exploitability": 0.128758},
    {"iteration": 2910001, "current_time_ms": 78958, "exploitability": 0.128741},
    {"iteration": 2920001, "current_time_ms": 79161, "exploitability": 0.128725},
    {"iteration": 2930001, "current_time_ms": 79356, "exploitability": 0.128698},
    {"iteration": 2940001, "current_time_ms": 79537, "exploitability": 0.128673},
    {"iteration": 2950001, "current_time_ms": 79714, "exploitability": 0.128642},
    {"iteration": 2960001, "current_time_ms": 79890, "exploitability": 0.128581},
    {"iteration": 2970001, "current_time_ms": 80071, "exploitability": 0.128501},
    {"iteration": 2980001, "current_time_ms": 80263, "exploitability": 0.128414},
    {"iteration": 2990001, "current_time_ms": 80460, "exploitability": 0.128343},
    {"iteration": 3000001, "current_time_ms": 80653, "exploitability": 0.128299},
    {"iteration": 3010001, "current_time_ms": 80850, "exploitability": 0.12827},
    {"iteration": 3020001, "current_time_ms": 81039, "exploitability": 0.128243},
    {"iteration": 3030001, "current_time_ms": 81229, "exploitability": 0.128205},
    {"iteration": 3040001, "current_time_ms": 81418, "exploitability": 0.128169},
    {"iteration": 3050001, "current_time_ms": 81690, "exploitability": 0.128145},
    {"iteration": 3060001, "current_time_ms": 82010, "exploitability": 0.128125},
    {"iteration": 3070001, "current_time_ms": 82409, "exploitability": 0.128104},
    {"iteration": 3080001, "current_time_ms": 82779, "exploitability": 0.128084},
    {"iteration": 3090001, "current_time_ms": 83158, "exploitability": 0.128093},
    {"iteration": 3100001, "current_time_ms": 83570, "exploitability": 0.128091},
    {"iteration": 3110001, "current_time_ms": 84020, "exploitability": 0.12806},
    {"iteration": 3120001, "current_time_ms": 84440, "exploitability": 0.127987},
    {"iteration": 3130001, "current_time_ms": 84903, "exploitability": 0.127912},
    {"iteration": 3140001, "current_time_ms": 85096, "exploitability": 0.127906},
    {"iteration": 3150001, "current_time_ms": 85287, "exploitability": 0.127958},
    {"iteration": 3160001, "current_time_ms": 85476, "exploitability": 0.12803},
    {"iteration": 3170001, "current_time_ms": 85662, "exploitability": 0.128094},
    {"iteration": 3180001, "current_time_ms": 85838, "exploitability": 0.128183},
    {"iteration": 3190001, "current_time_ms": 86006, "exploitability": 0.12827},
    {"iteration": 3200001, "current_time_ms": 86174, "exploitability": 0.128366},
    {"iteration": 3210001, "current_time_ms": 86356, "exploitability": 0.128429},
    {"iteration": 3220001, "current_time_ms": 86545, "exploitability": 0.128476},
    {"iteration": 3230001, "current_time_ms": 86731, "exploitability": 0.128521},
    {"iteration": 3240001, "current_time_ms": 86945, "exploitability": 0.128555},
    {"iteration": 3250001, "current_time_ms": 87140, "exploitability": 0.128542},
    {"iteration": 3260001, "current_time_ms": 87329, "exploitability": 0.128504},
    {"iteration": 3270001, "current_time_ms": 87534, "exploitability": 0.128445},
    {"iteration": 3280001, "current_time_ms": 87722, "exploitability": 0.128393},
    {"iteration": 3290001, "current_time_ms": 87920, "exploitability": 0.128336},
    {"iteration": 3300001, "current_time_ms": 88113, "exploitability": 0.128301},
    {"iteration": 3310001, "current_time_ms": 88310, "exploitability": 0.128297},
    {"iteration": 3320001, "current_time_ms": 88506, "exploitability": 0.128337},
    {"iteration": 3330001, "current_time_ms": 88725, "exploitability": 0.128371},
    {"iteration": 3340001, "current_time_ms": 88917, "exploitability": 0.128401},
    {"iteration": 3350001, "current_time_ms": 89141, "exploitability": 0.128413},
    {"iteration": 3360001, "current_time_ms": 89472, "exploitability": 0.12842},
    {"iteration": 3370001, "current_time_ms": 89861, "exploitability": 0.128409},
    {"iteration": 3380001, "current_time_ms": 90223, "exploitability": 0.128409},
    {"iteration": 3390001, "current_time_ms": 90578, "exploitability": 0.128406},
    {"iteration": 3400001, "current_time_ms": 90905, "exploitability": 0.128382},
    {"iteration": 3410001, "current_time_ms": 91285, "exploitability": 0.128322},
    {"iteration": 3420001, "current_time_ms": 91660, "exploitability": 0.128236},
    {"iteration": 3430001, "current_time_ms": 92040, "exploitability": 0.128126},
    {"iteration": 3440001, "current_time_ms": 92462, "exploitability": 0.127995},
    {"iteration": 3450001, "current_time_ms": 92830, "exploitability": 0.127868},
    {"iteration": 3460001, "current_time_ms": 93191, "exploitability": 0.127788},
    {"iteration": 3470001, "current_time_ms": 93581, "exploitability": 0.127751},
    {"iteration": 3480001, "current_time_ms": 93953, "exploitability": 0.127748},
    {"iteration": 3490001, "current_time_ms": 94275, "exploitability": 0.127813},
    {"iteration": 3500001, "current_time_ms": 94645, "exploitability": 0.127905},
    {"iteration": 3510001, "current_time_ms": 95006, "exploitability": 0.127967},
    {"iteration": 3520001, "current_time_ms": 95389, "exploitability": 0.128014},
    {"iteration": 3530001, "current_time_ms": 95706, "exploitability": 0.128079},
    {"iteration": 3540001, "current_time_ms": 96056, "exploitability": 0.128148},
    {"iteration": 3550001, "current_time_ms": 96444, "exploitability": 0.128214},
    {"iteration": 3560001, "current_time_ms": 96798, "exploitability": 0.128265},
    {"iteration": 3570001, "current_time_ms": 97138, "exploitability": 0.128273},
    {"iteration": 3580001, "current_time_ms": 97503, "exploitability": 0.128284},
    {"iteration": 3590001, "current_time_ms": 97842, "exploitability": 0.128293},
    {"iteration": 3600001, "current_time_ms": 98411, "exploitability": 0.128294},
    {"iteration": 3610001, "current_time_ms": 98817, "exploitability": 0.12829},
    {"iteration": 3620001, "current_time_ms": 99047, "exploitability": 0.128259},
    {"iteration": 3630001, "current_time_ms": 99409, "exploitability": 0.128233},
    {"iteration": 3640001, "current_time_ms": 99747, "exploitability": 0.128225},
    {"iteration": 3650001, "current_time_ms": 100148, "exploitability": 0.128236},
    {"iteration": 3660001, "current_time_ms": 100517, "exploitability": 0.128241},
    {"iteration": 3670001, "current_time_ms": 100877, "exploitability": 0.12825},
    {"iteration": 3680001, "current_time_ms": 101280, "exploitability": 0.128274},
    {"iteration": 3690001, "current_time_ms": 101617, "exploitability": 0.128298},
    {"iteration": 3700001, "current_time_ms": 101973, "exploitability": 0.128294},
    {"iteration": 3710001, "current_time_ms": 102365, "exploitability": 0.128288},
    {"iteration": 3720001, "current_time_ms": 102753, "exploitability": 0.128256},
    {"iteration": 3730001, "current_time_ms": 103124, "exploitability": 0.128217},
    {"iteration": 3740001, "current_time_ms": 103515, "exploitability": 0.128176},
    {"iteration": 3750001, "current_time_ms": 103886, "exploitability": 0.128135},
    {"iteration": 3760001, "current_time_ms": 104260, "exploitability": 0.128072},
    {"iteration": 3770001, "current_time_ms": 104618, "exploitability": 0.127995},
    {"iteration": 3780001, "current_time_ms": 105002, "exploitability": 0.127918},
    {"iteration": 3790001, "current_time_ms": 105358, "exploitability": 0.127841},
    {"iteration": 3800001, "current_time_ms": 105674, "exploitability": 0.12778},
    {"iteration": 3810001, "current_time_ms": 106061, "exploitability": 0.127742},
    {"iteration": 3820001, "current_time_ms": 106431, "exploitability": 0.127743},
    {"iteration": 3830001, "current_time_ms": 106785, "exploitability": 0.127781},
    {"iteration": 3840001, "current_time_ms": 107113, "exploitability": 0.127854},
    {"iteration": 3850001, "current_time_ms": 107309, "exploitability": 0.127932},
    {"iteration": 3860001, "current_time_ms": 107500, "exploitability": 0.128015},
    {"iteration": 3870001, "current_time_ms": 107694, "exploitability": 0.128096},
    {"iteration": 3880001, "current_time_ms": 107880, "exploitability": 0.12818},
    {"iteration": 3890001, "current_time_ms": 108071, "exploitability": 0.128261},
    {"iteration": 3900001, "current_time_ms": 108260, "exploitability": 0.128332},
    {"iteration": 3910001, "current_time_ms": 108476, "exploitability": 0.128411},
    {"iteration": 3920001, "current_time_ms": 108708, "exploitability": 0.128469},
    {"iteration": 3930001, "current_time_ms": 108915, "exploitability": 0.128501},
    {"iteration": 3940001, "current_time_ms": 109114, "exploitability": 0.128507},
    {"iteration": 3950001, "current_time_ms": 109309, "exploitability": 0.128494},
    {"iteration": 3960001, "current_time_ms": 109511, "exploitability": 0.128486},
    {"iteration": 3970001, "current_time_ms": 109710, "exploitability": 0.12848},
    {"iteration": 3980001, "current_time_ms": 109909, "exploitability": 0.128458},
    {"iteration": 3990001, "current_time_ms": 110122, "exploitability": 0.128414},
    {"iteration": 4000001, "current_time_ms": 110313, "exploitability": 0.128372},
    {"iteration": 4010001, "current_time_ms": 110516, "exploitability": 0.128343},
    {"iteration": 4020001, "current_time_ms": 110910, "exploitability": 0.128345},
    {"iteration": 4030001, "current_time_ms": 111250, "exploitability": 0.128323},
    {"iteration": 4040001, "current_time_ms": 111613, "exploitability": 0.128301},
    {"iteration": 4050001, "current_time_ms": 111965, "exploitability": 0.128283},
    {"iteration": 4060001, "current_time_ms": 112366, "exploitability": 0.128257},
    {"iteration": 4070001, "current_time_ms": 112741, "exploitability": 0.128224},
    {"iteration": 4080001, "current_time_ms": 113112, "exploitability": 0.128171},
    {"iteration": 4090001, "current_time_ms": 113474, "exploitability": 0.128127},
    {"iteration": 4100001, "current_time_ms": 113825, "exploitability": 0.128106},
    {"iteration": 4110001, "current_time_ms": 114148, "exploitability": 0.128066},
    {"iteration": 4120001, "current_time_ms": 114489, "exploitability": 0.127995},
    {"iteration": 4130001, "current_time_ms": 114849, "exploitability": 0.127904},
    {"iteration": 4140001, "current_time_ms": 115185, "exploitability": 0.127813},
    {"iteration": 4150001, "current_time_ms": 115552, "exploitability": 0.127735},
    {"iteration": 4160001, "current_time_ms": 115912, "exploitability": 0.127661},
    {"iteration": 4170001, "current_time_ms": 116311, "exploitability": 0.127606},
    {"iteration": 4180001, "current_time_ms": 116644, "exploitability": 0.127568},
    {"iteration": 4190001, "current_time_ms": 116998, "exploitability": 0.127557},
    {"iteration": 4200001, "current_time_ms": 117392, "exploitability": 0.127574},
    {"iteration": 4210001, "current_time_ms": 117732, "exploitability": 0.127604},
    {"iteration": 4220001, "current_time_ms": 118050, "exploitability": 0.127658},
    {"iteration": 4230001, "current_time_ms": 118450, "exploitability": 0.127728},
    {"iteration": 4240001, "current_time_ms": 118788, "exploitability": 0.127781},
    {"iteration": 4250001, "current_time_ms": 119105, "exploitability": 0.1278},
    {"iteration": 4260001, "current_time_ms": 119464, "exploitability": 0.127819},
    {"iteration": 4270001, "current_time_ms": 119814, "exploitability": 0.127825},
    {"iteration": 4280001, "current_time_ms": 120206, "exploitability": 0.127822},
    {"iteration": 4290001, "current_time_ms": 120601, "exploitability": 0.127799},
    {"iteration": 4300001, "current_time_ms": 120956, "exploitability": 0.127769},
    {"iteration": 4310001, "current_time_ms": 121340, "exploitability": 0.127752},
    {"iteration": 4320001, "current_time_ms": 121700, "exploitability": 0.127729},
    {"iteration": 4330001, "current_time_ms": 122072, "exploitability": 0.127696},
    {"iteration": 4340001, "current_time_ms": 122427, "exploitability": 0.127648},
    {"iteration": 4350001, "current_time_ms": 122810, "exploitability": 0.127578},
    {"iteration": 4360001, "current_time_ms": 123132, "exploitability": 0.127497},
    {"iteration": 4370001, "current_time_ms": 123498, "exploitability": 0.127402},
    {"iteration": 4380001, "current_time_ms": 123850, "exploitability": 0.127312},
    {"iteration": 4390001, "current_time_ms": 124243, "exploitability": 0.127249},
    {"iteration": 4400001, "current_time_ms": 124434, "exploitability": 0.127211},
    {"iteration": 4410001, "current_time_ms": 124626, "exploitability": 0.12721},
    {"iteration": 4420001, "current_time_ms": 124819, "exploitability": 0.127249},
    {"iteration": 4430001, "current_time_ms": 125009, "exploitability": 0.12728},
    {"iteration": 4440001, "current_time_ms": 125370, "exploitability": 0.127313},
    {"iteration": 4450001, "current_time_ms": 125677, "exploitability": 0.127364},
    {"iteration": 4460001, "current_time_ms": 125890, "exploitability": 0.127426},
    {"iteration": 4470001, "current_time_ms": 126233, "exploitability": 0.127486},
    {"iteration": 4480001, "current_time_ms": 126598, "exploitability": 0.127553},
    {"iteration": 4490001, "current_time_ms": 126974, "exploitability": 0.127599},
    {"iteration": 4500001, "current_time_ms": 127365, "exploitability": 0.127618},
    {"iteration": 4510001, "current_time_ms": 127671, "exploitability": 0.127608},
    {"iteration": 4520001, "current_time_ms": 127996, "exploitability": 0.127587},
    {"iteration": 4530001, "current_time_ms": 128325, "exploitability": 0.127546},
    {"iteration": 4540001, "current_time_ms": 128693, "exploitability": 0.127488},
    {"iteration": 4550001, "current_time_ms": 129059, "exploitability": 0.127411},
    {"iteration": 4560001, "current_time_ms": 129382, "exploitability": 0.127323},
    {"iteration": 4570001, "current_time_ms": 129758, "exploitability": 0.127224},
    {"iteration": 4580001, "current_time_ms": 130016, "exploitability": 0.127117},
    {"iteration": 4590001, "current_time_ms": 130211, "exploitability": 0.127012},
    {"iteration": 4600001, "current_time_ms": 130406, "exploitability": 0.126908},
    {"iteration": 4610001, "current_time_ms": 130598, "exploitability": 0.126817},
    {"iteration": 4620001, "current_time_ms": 130795, "exploitability": 0.126734},
    {"iteration": 4630001, "current_time_ms": 130982, "exploitability": 0.126665},
    {"iteration": 4640001, "current_time_ms": 131168, "exploitability": 0.126611},
    {"iteration": 4650001, "current_time_ms": 131366, "exploitability": 0.126585},
    {"iteration": 4660001, "current_time_ms": 131560, "exploitability": 0.126578},
    {"iteration": 4670001, "current_time_ms": 131757, "exploitability": 0.1266},
    {"iteration": 4680001, "current_time_ms": 131946, "exploitability": 0.126644},
    {"iteration": 4690001, "current_time_ms": 132134, "exploitability": 0.126693},
    {"iteration": 4700001, "current_time_ms": 132323, "exploitability": 0.126751},
    {"iteration": 4710001, "current_time_ms": 132511, "exploitability": 0.126821},
    {"iteration": 4720001, "current_time_ms": 132705, "exploitability": 0.126893},
    {"iteration": 4730001, "current_time_ms": 132907, "exploitability": 0.126942},
    {"iteration": 4740001, "current_time_ms": 133094, "exploitability": 0.126979},
    {"iteration": 4750001, "current_time_ms": 133291, "exploitability": 0.126995},
    {"iteration": 4760001, "current_time_ms": 133481, "exploitability": 0.127004},
    {"iteration": 4770001, "current_time_ms": 133677, "exploitability": 0.127026},
    {"iteration": 4780001, "current_time_ms": 133869, "exploitability": 0.127048},
    {"iteration": 4790001, "current_time_ms": 134066, "exploitability": 0.127074},
    {"iteration": 4800001, "current_time_ms": 134257, "exploitability": 0.127101},
    {"iteration": 4810001, "current_time_ms": 134443, "exploitability": 0.12713},
    {"iteration": 4820001, "current_time_ms": 134615, "exploitability": 0.127155},
    {"iteration": 4830001, "current_time_ms": 134803, "exploitability": 0.12718},
    {"iteration": 4840001, "current_time_ms": 134977, "exploitability": 0.127202},
    {"iteration": 4850001, "current_time_ms": 135156, "exploitability": 0.12721},
    {"iteration": 4860001, "current_time_ms": 135335, "exploitability": 0.127201},
    {"iteration": 4870001, "current_time_ms": 135557, "exploitability": 0.127167},
    {"iteration": 4880001, "current_time_ms": 135914, "exploitability": 0.127119},
    {"iteration": 4890001, "current_time_ms": 136159, "exploitability": 0.12707},
    {"iteration": 4900001, "current_time_ms": 136469, "exploitability": 0.127011},
    {"iteration": 4910001, "current_time_ms": 136662, "exploitability": 0.126955},
    {"iteration": 4920001, "current_time_ms": 136858, "exploitability": 0.126929},
    {"iteration": 4930001, "current_time_ms": 137050, "exploitability": 0.126923},
    {"iteration": 4940001, "current_time_ms": 137245, "exploitability": 0.126944},
    {"iteration": 4950001, "current_time_ms": 137431, "exploitability": 0.126982},
    {"iteration": 4960001, "current_time_ms": 137625, "exploitability": 0.12704},
    {"iteration": 4970001, "current_time_ms": 137816, "exploitability": 0.127106},
    {"iteration": 4980001, "current_time_ms": 138008, "exploitability": 0.127159},
    {"iteration": 4990001, "current_time_ms": 138201, "exploitability": 0.127213},
    {"iteration": 5000001, "current_time_ms": 138392, "exploitability": 0.127256},
  ]
}


==> plots/backup/os_mccfr__41_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 41,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 168, "exploitability": 0.128019},
    {"iteration": 20001, "current_time_ms": 361, "exploitability": 0.120105},
    {"iteration": 30001, "current_time_ms": 561, "exploitability": 0.112351},
    {"iteration": 40001, "current_time_ms": 770, "exploitability": 0.111082},
    {"iteration": 50001, "current_time_ms": 983, "exploitability": 0.111317},
    {"iteration": 60001, "current_time_ms": 1225, "exploitability": 0.105735},
    {"iteration": 70001, "current_time_ms": 1561, "exploitability": 0.103871},
    {"iteration": 80001, "current_time_ms": 1794, "exploitability": 0.102769},
    {"iteration": 90001, "current_time_ms": 2262, "exploitability": 0.101612},
    {"iteration": 100001, "current_time_ms": 2472, "exploitability": 0.102052},
    {"iteration": 110001, "current_time_ms": 2676, "exploitability": 0.100719},
    {"iteration": 120001, "current_time_ms": 2945, "exploitability": 0.0991967},
    {"iteration": 130001, "current_time_ms": 3205, "exploitability": 0.0999957},
    {"iteration": 140001, "current_time_ms": 3716, "exploitability": 0.0986908},
    {"iteration": 150001, "current_time_ms": 4201, "exploitability": 0.097825},
    {"iteration": 160001, "current_time_ms": 4696, "exploitability": 0.0970842},
    {"iteration": 170001, "current_time_ms": 5127, "exploitability": 0.097438},
    {"iteration": 180001, "current_time_ms": 5484, "exploitability": 0.0957328},
    {"iteration": 190001, "current_time_ms": 5683, "exploitability": 0.0955417},
    {"iteration": 200001, "current_time_ms": 5890, "exploitability": 0.0950821},
    {"iteration": 210001, "current_time_ms": 6091, "exploitability": 0.0965993},
    {"iteration": 220001, "current_time_ms": 6291, "exploitability": 0.0955261},
    {"iteration": 230001, "current_time_ms": 6490, "exploitability": 0.0960838},
    {"iteration": 240001, "current_time_ms": 6692, "exploitability": 0.095452},
    {"iteration": 250001, "current_time_ms": 6936, "exploitability": 0.0953043},
    {"iteration": 260001, "current_time_ms": 7138, "exploitability": 0.0943871},
    {"iteration": 270001, "current_time_ms": 7341, "exploitability": 0.0944523},
    {"iteration": 280001, "current_time_ms": 7538, "exploitability": 0.0943462},
    {"iteration": 290001, "current_time_ms": 7870, "exploitability": 0.0946179},
    {"iteration": 300001, "current_time_ms": 8347, "exploitability": 0.0945204},
    {"iteration": 310001, "current_time_ms": 8826, "exploitability": 0.093775},
    {"iteration": 320001, "current_time_ms": 9206, "exploitability": 0.0937798},
    {"iteration": 330001, "current_time_ms": 9589, "exploitability": 0.0934557},
    {"iteration": 340001, "current_time_ms": 9958, "exploitability": 0.0934384},
    {"iteration": 350001, "current_time_ms": 10316, "exploitability": 0.0925757},
    {"iteration": 360001, "current_time_ms": 10682, "exploitability": 0.09336},
    {"iteration": 370001, "current_time_ms": 11058, "exploitability": 0.0924029},
    {"iteration": 380001, "current_time_ms": 11427, "exploitability": 0.0926385},
    {"iteration": 390001, "current_time_ms": 11871, "exploitability": 0.0925712},
    {"iteration": 400001, "current_time_ms": 12279, "exploitability": 0.0915777},
    {"iteration": 410001, "current_time_ms": 12659, "exploitability": 0.0921595},
    {"iteration": 420001, "current_time_ms": 13043, "exploitability": 0.0915786},
    {"iteration": 430001, "current_time_ms": 13433, "exploitability": 0.0913487},
    {"iteration": 440001, "current_time_ms": 13793, "exploitability": 0.0917308},
    {"iteration": 450001, "current_time_ms": 14150, "exploitability": 0.0918217},
    {"iteration": 460001, "current_time_ms": 14520, "exploitability": 0.0917656},
    {"iteration": 470001, "current_time_ms": 14879, "exploitability": 0.0913209},
    {"iteration": 480001, "current_time_ms": 15244, "exploitability": 0.091698},
    {"iteration": 490001, "current_time_ms": 15620, "exploitability": 0.0915242},
    {"iteration": 500001, "current_time_ms": 15983, "exploitability": 0.0909616},
    {"iteration": 510001, "current_time_ms": 16343, "exploitability": 0.0915144},
    {"iteration": 520001, "current_time_ms": 16702, "exploitability": 0.0913721},
    {"iteration": 530001, "current_time_ms": 17078, "exploitability": 0.0909524},
    {"iteration": 540001, "current_time_ms": 17439, "exploitability": 0.0910997},
    {"iteration": 550001, "current_time_ms": 17825, "exploitability": 0.090966},
    {"iteration": 560001, "current_time_ms": 18139, "exploitability": 0.0909365},
    {"iteration": 570001, "current_time_ms": 18343, "exploitability": 0.0909721},
    {"iteration": 580001, "current_time_ms": 18544, "exploitability": 0.090571},
    {"iteration": 590001, "current_time_ms": 18744, "exploitability": 0.090646},
    {"iteration": 600001, "current_time_ms": 19093, "exploitability": 0.0908879},
    {"iteration": 610001, "current_time_ms": 19454, "exploitability": 0.0903095},
    {"iteration": 620001, "current_time_ms": 19825, "exploitability": 0.090338},
    {"iteration": 630001, "current_time_ms": 20192, "exploitability": 0.0905028},
    {"iteration": 640001, "current_time_ms": 20555, "exploitability": 0.0900804},
    {"iteration": 650001, "current_time_ms": 20912, "exploitability": 0.0900077},
    {"iteration": 660001, "current_time_ms": 21293, "exploitability": 0.0901217},
    {"iteration": 670001, "current_time_ms": 21688, "exploitability": 0.0902086},
    {"iteration": 680001, "current_time_ms": 22035, "exploitability": 0.0899859},
    {"iteration": 690001, "current_time_ms": 22381, "exploitability": 0.0898914},
    {"iteration": 700001, "current_time_ms": 22762, "exploitability": 0.090252},
    {"iteration": 710001, "current_time_ms": 23111, "exploitability": 0.090164},
    {"iteration": 720001, "current_time_ms": 23465, "exploitability": 0.0897835},
    {"iteration": 730001, "current_time_ms": 23843, "exploitability": 0.0898998},
    {"iteration": 740001, "current_time_ms": 24236, "exploitability": 0.0902295},
    {"iteration": 750001, "current_time_ms": 24593, "exploitability": 0.0898278},
    {"iteration": 760001, "current_time_ms": 24956, "exploitability": 0.0894203},
    {"iteration": 770001, "current_time_ms": 25319, "exploitability": 0.0897112},
    {"iteration": 780001, "current_time_ms": 25701, "exploitability": 0.0897466},
    {"iteration": 790001, "current_time_ms": 26073, "exploitability": 0.089713},
    {"iteration": 800001, "current_time_ms": 26449, "exploitability": 0.0897645},
    {"iteration": 810001, "current_time_ms": 26835, "exploitability": 0.0894798},
    {"iteration": 820001, "current_time_ms": 27276, "exploitability": 0.0896085},
    {"iteration": 830001, "current_time_ms": 27691, "exploitability": 0.0895078},
    {"iteration": 840001, "current_time_ms": 28037, "exploitability": 0.0893299},
    {"iteration": 850001, "current_time_ms": 28424, "exploitability": 0.0894246},
    {"iteration": 860001, "current_time_ms": 28828, "exploitability": 0.0894755},
    {"iteration": 870001, "current_time_ms": 29186, "exploitability": 0.0893354},
    {"iteration": 880001, "current_time_ms": 29561, "exploitability": 0.0894495},
    {"iteration": 890001, "current_time_ms": 29944, "exploitability": 0.0894728},
    {"iteration": 900001, "current_time_ms": 30316, "exploitability": 0.0893382},
    {"iteration": 910001, "current_time_ms": 30668, "exploitability": 0.0892448},
    {"iteration": 920001, "current_time_ms": 31045, "exploitability": 0.0893633},
    {"iteration": 930001, "current_time_ms": 31445, "exploitability": 0.0893416},
    {"iteration": 940001, "current_time_ms": 31806, "exploitability": 0.0891674},
    {"iteration": 950001, "current_time_ms": 32179, "exploitability": 0.0891889},
    {"iteration": 960001, "current_time_ms": 32581, "exploitability": 0.0891467},
    {"iteration": 970001, "current_time_ms": 32949, "exploitability": 0.0891305},
    {"iteration": 980001, "current_time_ms": 33316, "exploitability": 0.0893745},
    {"iteration": 990001, "current_time_ms": 33672, "exploitability": 0.0893993},
    {"iteration": 1000001, "current_time_ms": 34041, "exploitability": 0.089116},
    {"iteration": 1010001, "current_time_ms": 34439, "exploitability": 0.089082},
    {"iteration": 1020001, "current_time_ms": 34816, "exploitability": 0.0893812},
    {"iteration": 1030001, "current_time_ms": 35168, "exploitability": 0.0892683},
    {"iteration": 1040001, "current_time_ms": 35551, "exploitability": 0.0889818},
    {"iteration": 1050001, "current_time_ms": 35911, "exploitability": 0.0889302},
    {"iteration": 1060001, "current_time_ms": 36155, "exploitability": 0.0889583},
    {"iteration": 1070001, "current_time_ms": 36533, "exploitability": 0.0888982},
    {"iteration": 1080001, "current_time_ms": 36915, "exploitability": 0.0888419},
    {"iteration": 1090001, "current_time_ms": 37161, "exploitability": 0.0887452},
    {"iteration": 1100001, "current_time_ms": 37362, "exploitability": 0.0885528},
    {"iteration": 1110001, "current_time_ms": 37590, "exploitability": 0.0885341},
    {"iteration": 1120001, "current_time_ms": 37790, "exploitability": 0.0887666},
    {"iteration": 1130001, "current_time_ms": 37991, "exploitability": 0.0887206},
    {"iteration": 1140001, "current_time_ms": 38201, "exploitability": 0.0885392},
    {"iteration": 1150001, "current_time_ms": 38401, "exploitability": 0.0886057},
    {"iteration": 1160001, "current_time_ms": 38600, "exploitability": 0.0888212},
    {"iteration": 1170001, "current_time_ms": 38803, "exploitability": 0.0887079},
    {"iteration": 1180001, "current_time_ms": 39016, "exploitability": 0.0886232},
    {"iteration": 1190001, "current_time_ms": 39217, "exploitability": 0.0886304},
    {"iteration": 1200001, "current_time_ms": 39433, "exploitability": 0.0887071},
    {"iteration": 1210001, "current_time_ms": 39636, "exploitability": 0.0885508},
    {"iteration": 1220001, "current_time_ms": 39837, "exploitability": 0.0884488},
    {"iteration": 1230001, "current_time_ms": 40041, "exploitability": 0.0886346},
    {"iteration": 1240001, "current_time_ms": 40240, "exploitability": 0.0884927},
    {"iteration": 1250001, "current_time_ms": 40440, "exploitability": 0.0884715},
    {"iteration": 1260001, "current_time_ms": 40648, "exploitability": 0.0883664},
    {"iteration": 1270001, "current_time_ms": 40855, "exploitability": 0.08863},
    {"iteration": 1280001, "current_time_ms": 41056, "exploitability": 0.0884074},
    {"iteration": 1290001, "current_time_ms": 41249, "exploitability": 0.0883171},
    {"iteration": 1300001, "current_time_ms": 41445, "exploitability": 0.0883279},
    {"iteration": 1310001, "current_time_ms": 41640, "exploitability": 0.088666},
    {"iteration": 1320001, "current_time_ms": 41839, "exploitability": 0.0884752},
    {"iteration": 1330001, "current_time_ms": 42049, "exploitability": 0.0882776},
    {"iteration": 1340001, "current_time_ms": 42256, "exploitability": 0.0882168},
    {"iteration": 1350001, "current_time_ms": 42457, "exploitability": 0.0884273},
    {"iteration": 1360001, "current_time_ms": 42834, "exploitability": 0.0885121},
    {"iteration": 1370001, "current_time_ms": 43215, "exploitability": 0.0883867},
    {"iteration": 1380001, "current_time_ms": 43569, "exploitability": 0.0883739},
    {"iteration": 1390001, "current_time_ms": 43936, "exploitability": 0.0884681},
    {"iteration": 1400001, "current_time_ms": 44301, "exploitability": 0.0883587},
    {"iteration": 1410001, "current_time_ms": 44667, "exploitability": 0.0882085},
    {"iteration": 1420001, "current_time_ms": 45033, "exploitability": 0.0883249},
    {"iteration": 1430001, "current_time_ms": 45388, "exploitability": 0.0886146},
    {"iteration": 1440001, "current_time_ms": 45755, "exploitability": 0.0886047},
    {"iteration": 1450001, "current_time_ms": 46131, "exploitability": 0.0883536},
    {"iteration": 1460001, "current_time_ms": 46499, "exploitability": 0.0883267},
    {"iteration": 1470001, "current_time_ms": 46869, "exploitability": 0.0885018},
    {"iteration": 1480001, "current_time_ms": 47235, "exploitability": 0.0885288},
    {"iteration": 1490001, "current_time_ms": 47596, "exploitability": 0.0884173},
    {"iteration": 1500001, "current_time_ms": 47955, "exploitability": 0.0883068},
    {"iteration": 1510001, "current_time_ms": 48328, "exploitability": 0.0882975},
    {"iteration": 1520001, "current_time_ms": 48694, "exploitability": 0.0883185},
    {"iteration": 1530001, "current_time_ms": 49052, "exploitability": 0.0882423},
    {"iteration": 1540001, "current_time_ms": 49445, "exploitability": 0.0882475},
    {"iteration": 1550001, "current_time_ms": 49819, "exploitability": 0.0883943},
    {"iteration": 1560001, "current_time_ms": 50174, "exploitability": 0.0884598},
    {"iteration": 1570001, "current_time_ms": 50563, "exploitability": 0.0883644},
    {"iteration": 1580001, "current_time_ms": 50930, "exploitability": 0.0881498},
    {"iteration": 1590001, "current_time_ms": 51293, "exploitability": 0.088102},
    {"iteration": 1600001, "current_time_ms": 51661, "exploitability": 0.0882043},
    {"iteration": 1610001, "current_time_ms": 52027, "exploitability": 0.0882704},
    {"iteration": 1620001, "current_time_ms": 52415, "exploitability": 0.0883205},
    {"iteration": 1630001, "current_time_ms": 52776, "exploitability": 0.0883062},
    {"iteration": 1640001, "current_time_ms": 53134, "exploitability": 0.0881191},
    {"iteration": 1650001, "current_time_ms": 53483, "exploitability": 0.0880507},
    {"iteration": 1660001, "current_time_ms": 53831, "exploitability": 0.0880294},
    {"iteration": 1670001, "current_time_ms": 54179, "exploitability": 0.0881261},
    {"iteration": 1680001, "current_time_ms": 54538, "exploitability": 0.0880667},
    {"iteration": 1690001, "current_time_ms": 54915, "exploitability": 0.0880877},
    {"iteration": 1700001, "current_time_ms": 55292, "exploitability": 0.0879393},
    {"iteration": 1710001, "current_time_ms": 55716, "exploitability": 0.0880187},
    {"iteration": 1720001, "current_time_ms": 56102, "exploitability": 0.0881102},
    {"iteration": 1730001, "current_time_ms": 56459, "exploitability": 0.0879571},
    {"iteration": 1740001, "current_time_ms": 56837, "exploitability": 0.0880044},
    {"iteration": 1750001, "current_time_ms": 57205, "exploitability": 0.0879521},
    {"iteration": 1760001, "current_time_ms": 57522, "exploitability": 0.0881095},
    {"iteration": 1770001, "current_time_ms": 57720, "exploitability": 0.0880203},
    {"iteration": 1780001, "current_time_ms": 57918, "exploitability": 0.0878242},
    {"iteration": 1790001, "current_time_ms": 58113, "exploitability": 0.0877663},
    {"iteration": 1800001, "current_time_ms": 58314, "exploitability": 0.087888},
    {"iteration": 1810001, "current_time_ms": 58517, "exploitability": 0.0880155},
    {"iteration": 1820001, "current_time_ms": 58710, "exploitability": 0.0879707},
    {"iteration": 1830001, "current_time_ms": 58911, "exploitability": 0.087919},
    {"iteration": 1840001, "current_time_ms": 59112, "exploitability": 0.0879708},
    {"iteration": 1850001, "current_time_ms": 59311, "exploitability": 0.0880633},
    {"iteration": 1860001, "current_time_ms": 59508, "exploitability": 0.0880891},
    {"iteration": 1870001, "current_time_ms": 59711, "exploitability": 0.087998},
    {"iteration": 1880001, "current_time_ms": 59909, "exploitability": 0.0879716},
    {"iteration": 1890001, "current_time_ms": 60102, "exploitability": 0.0880549},
    {"iteration": 1900001, "current_time_ms": 60299, "exploitability": 0.0882165},
    {"iteration": 1910001, "current_time_ms": 60495, "exploitability": 0.0881322},
    {"iteration": 1920001, "current_time_ms": 60700, "exploitability": 0.0880168},
    {"iteration": 1930001, "current_time_ms": 60901, "exploitability": 0.0880556},
    {"iteration": 1940001, "current_time_ms": 61101, "exploitability": 0.0881583},
    {"iteration": 1950001, "current_time_ms": 61305, "exploitability": 0.0882628},
    {"iteration": 1960001, "current_time_ms": 61504, "exploitability": 0.0882095},
    {"iteration": 1970001, "current_time_ms": 61699, "exploitability": 0.0880108},
    {"iteration": 1980001, "current_time_ms": 61904, "exploitability": 0.0879591},
    {"iteration": 1990001, "current_time_ms": 62110, "exploitability": 0.0881043},
    {"iteration": 2000001, "current_time_ms": 62315, "exploitability": 0.0883314},
    {"iteration": 2010001, "current_time_ms": 62514, "exploitability": 0.0882977},
    {"iteration": 2020001, "current_time_ms": 62711, "exploitability": 0.0881065},
    {"iteration": 2030001, "current_time_ms": 62920, "exploitability": 0.0881028},
    {"iteration": 2040001, "current_time_ms": 63120, "exploitability": 0.088312},
    {"iteration": 2050001, "current_time_ms": 63326, "exploitability": 0.0884998},
    {"iteration": 2060001, "current_time_ms": 63529, "exploitability": 0.0884212},
    {"iteration": 2070001, "current_time_ms": 63727, "exploitability": 0.0882512},
    {"iteration": 2080001, "current_time_ms": 63925, "exploitability": 0.0882201},
    {"iteration": 2090001, "current_time_ms": 64119, "exploitability": 0.0883097},
    {"iteration": 2100001, "current_time_ms": 64322, "exploitability": 0.0883854},
    {"iteration": 2110001, "current_time_ms": 64523, "exploitability": 0.0882298},
    {"iteration": 2120001, "current_time_ms": 64717, "exploitability": 0.0880705},
    {"iteration": 2130001, "current_time_ms": 64915, "exploitability": 0.0881151},
    {"iteration": 2140001, "current_time_ms": 65111, "exploitability": 0.088267},
    {"iteration": 2150001, "current_time_ms": 65313, "exploitability": 0.0883327},
    {"iteration": 2160001, "current_time_ms": 65515, "exploitability": 0.0882658},
    {"iteration": 2170001, "current_time_ms": 65718, "exploitability": 0.0881429},
    {"iteration": 2180001, "current_time_ms": 65913, "exploitability": 0.0880531},
    {"iteration": 2190001, "current_time_ms": 66114, "exploitability": 0.0880674},
    {"iteration": 2200001, "current_time_ms": 66320, "exploitability": 0.0880715},
    {"iteration": 2210001, "current_time_ms": 66522, "exploitability": 0.0880555},
    {"iteration": 2220001, "current_time_ms": 66725, "exploitability": 0.0880583},
    {"iteration": 2230001, "current_time_ms": 66921, "exploitability": 0.0881208},
    {"iteration": 2240001, "current_time_ms": 67131, "exploitability": 0.0881738},
    {"iteration": 2250001, "current_time_ms": 67330, "exploitability": 0.0881402},
    {"iteration": 2260001, "current_time_ms": 67524, "exploitability": 0.0880487},
    {"iteration": 2270001, "current_time_ms": 67721, "exploitability": 0.0879778},
    {"iteration": 2280001, "current_time_ms": 67924, "exploitability": 0.0880063},
    {"iteration": 2290001, "current_time_ms": 68127, "exploitability": 0.0881372},
    {"iteration": 2300001, "current_time_ms": 68327, "exploitability": 0.0882263},
    {"iteration": 2310001, "current_time_ms": 68527, "exploitability": 0.0880849},
    {"iteration": 2320001, "current_time_ms": 68727, "exploitability": 0.0879662},
    {"iteration": 2330001, "current_time_ms": 69012, "exploitability": 0.0879542},
    {"iteration": 2340001, "current_time_ms": 69367, "exploitability": 0.0880393},
    {"iteration": 2350001, "current_time_ms": 69739, "exploitability": 0.0880927},
    {"iteration": 2360001, "current_time_ms": 70112, "exploitability": 0.0880997},
    {"iteration": 2370001, "current_time_ms": 70487, "exploitability": 0.0881136},
    {"iteration": 2380001, "current_time_ms": 70852, "exploitability": 0.0881458},
    {"iteration": 2390001, "current_time_ms": 71223, "exploitability": 0.0881473},
    {"iteration": 2400001, "current_time_ms": 71580, "exploitability": 0.0881256},
    {"iteration": 2410001, "current_time_ms": 71984, "exploitability": 0.0880935},
    {"iteration": 2420001, "current_time_ms": 72343, "exploitability": 0.0881022},
    {"iteration": 2430001, "current_time_ms": 72781, "exploitability": 0.0881461},
    {"iteration": 2440001, "current_time_ms": 73180, "exploitability": 0.088194},
    {"iteration": 2450001, "current_time_ms": 73551, "exploitability": 0.0882075},
    {"iteration": 2460001, "current_time_ms": 73928, "exploitability": 0.088186},
    {"iteration": 2470001, "current_time_ms": 74342, "exploitability": 0.0881557},
    {"iteration": 2480001, "current_time_ms": 74795, "exploitability": 0.0881321},
    {"iteration": 2490001, "current_time_ms": 75205, "exploitability": 0.0880877},
    {"iteration": 2500001, "current_time_ms": 75657, "exploitability": 0.0880723},
    {"iteration": 2510001, "current_time_ms": 76077, "exploitability": 0.0881096},
    {"iteration": 2520001, "current_time_ms": 76491, "exploitability": 0.0881253},
    {"iteration": 2530001, "current_time_ms": 76689, "exploitability": 0.0881402},
    {"iteration": 2540001, "current_time_ms": 76889, "exploitability": 0.0881354},
    {"iteration": 2550001, "current_time_ms": 77080, "exploitability": 0.0880695},
    {"iteration": 2560001, "current_time_ms": 77287, "exploitability": 0.0879747},
    {"iteration": 2570001, "current_time_ms": 77493, "exploitability": 0.0879412},
    {"iteration": 2580001, "current_time_ms": 77691, "exploitability": 0.0879914},
    {"iteration": 2590001, "current_time_ms": 77891, "exploitability": 0.0880335},
    {"iteration": 2600001, "current_time_ms": 78125, "exploitability": 0.087974},
    {"iteration": 2610001, "current_time_ms": 78532, "exploitability": 0.0879105},
    {"iteration": 2620001, "current_time_ms": 79025, "exploitability": 0.0878883},
    {"iteration": 2630001, "current_time_ms": 79461, "exploitability": 0.0879148},
    {"iteration": 2640001, "current_time_ms": 79952, "exploitability": 0.087972},
    {"iteration": 2650001, "current_time_ms": 80370, "exploitability": 0.0878848},
    {"iteration": 2660001, "current_time_ms": 80800, "exploitability": 0.0878261},
    {"iteration": 2670001, "current_time_ms": 81187, "exploitability": 0.0878708},
    {"iteration": 2680001, "current_time_ms": 81636, "exploitability": 0.0879566},
    {"iteration": 2690001, "current_time_ms": 82070, "exploitability": 0.0880154},
    {"iteration": 2700001, "current_time_ms": 82507, "exploitability": 0.0879928},
    {"iteration": 2710001, "current_time_ms": 82903, "exploitability": 0.0878836},
    {"iteration": 2720001, "current_time_ms": 83337, "exploitability": 0.0877976},
    {"iteration": 2730001, "current_time_ms": 83568, "exploitability": 0.0877847},
    {"iteration": 2740001, "current_time_ms": 83769, "exploitability": 0.0878524},
    {"iteration": 2750001, "current_time_ms": 83981, "exploitability": 0.0879706},
    {"iteration": 2760001, "current_time_ms": 84176, "exploitability": 0.0880317},
    {"iteration": 2770001, "current_time_ms": 84379, "exploitability": 0.0879164},
    {"iteration": 2780001, "current_time_ms": 84575, "exploitability": 0.0877438},
    {"iteration": 2790001, "current_time_ms": 84773, "exploitability": 0.087681},
    {"iteration": 2800001, "current_time_ms": 84975, "exploitability": 0.0877248},
    {"iteration": 2810001, "current_time_ms": 85181, "exploitability": 0.0878678},
    {"iteration": 2820001, "current_time_ms": 85414, "exploitability": 0.0879355},
    {"iteration": 2830001, "current_time_ms": 85683, "exploitability": 0.0878735},
    {"iteration": 2840001, "current_time_ms": 85878, "exploitability": 0.0878075},
    {"iteration": 2850001, "current_time_ms": 86077, "exploitability": 0.0877778},
    {"iteration": 2860001, "current_time_ms": 86274, "exploitability": 0.0878002},
    {"iteration": 2870001, "current_time_ms": 86474, "exploitability": 0.087836},
    {"iteration": 2880001, "current_time_ms": 86672, "exploitability": 0.0878116},
    {"iteration": 2890001, "current_time_ms": 86875, "exploitability": 0.087689},
    {"iteration": 2900001, "current_time_ms": 87073, "exploitability": 0.0876572},
    {"iteration": 2910001, "current_time_ms": 87281, "exploitability": 0.0876947},
    {"iteration": 2920001, "current_time_ms": 87480, "exploitability": 0.0877799},
    {"iteration": 2930001, "current_time_ms": 87688, "exploitability": 0.0878798},
    {"iteration": 2940001, "current_time_ms": 87895, "exploitability": 0.0879046},
    {"iteration": 2950001, "current_time_ms": 88097, "exploitability": 0.0877558},
    {"iteration": 2960001, "current_time_ms": 88328, "exploitability": 0.0875749},
    {"iteration": 2970001, "current_time_ms": 88528, "exploitability": 0.0875019},
    {"iteration": 2980001, "current_time_ms": 88765, "exploitability": 0.087559},
    {"iteration": 2990001, "current_time_ms": 88974, "exploitability": 0.0876944},
    {"iteration": 3000001, "current_time_ms": 89176, "exploitability": 0.0878352},
    {"iteration": 3010001, "current_time_ms": 89379, "exploitability": 0.087873},
    {"iteration": 3020001, "current_time_ms": 89578, "exploitability": 0.0877556},
    {"iteration": 3030001, "current_time_ms": 89774, "exploitability": 0.0876379},
    {"iteration": 3040001, "current_time_ms": 89973, "exploitability": 0.0876049},
    {"iteration": 3050001, "current_time_ms": 90170, "exploitability": 0.0876593},
    {"iteration": 3060001, "current_time_ms": 90368, "exploitability": 0.0877332},
    {"iteration": 3070001, "current_time_ms": 90579, "exploitability": 0.0877643},
    {"iteration": 3080001, "current_time_ms": 90781, "exploitability": 0.087766},
    {"iteration": 3090001, "current_time_ms": 90980, "exploitability": 0.0877796},
    {"iteration": 3100001, "current_time_ms": 91179, "exploitability": 0.0877757},
    {"iteration": 3110001, "current_time_ms": 91379, "exploitability": 0.0877592},
    {"iteration": 3120001, "current_time_ms": 91579, "exploitability": 0.0877315},
    {"iteration": 3130001, "current_time_ms": 91774, "exploitability": 0.0877352},
    {"iteration": 3140001, "current_time_ms": 91980, "exploitability": 0.0877359},
    {"iteration": 3150001, "current_time_ms": 92182, "exploitability": 0.0876779},
    {"iteration": 3160001, "current_time_ms": 92380, "exploitability": 0.0876793},
    {"iteration": 3170001, "current_time_ms": 92574, "exploitability": 0.0877595},
    {"iteration": 3180001, "current_time_ms": 92774, "exploitability": 0.0878262},
    {"iteration": 3190001, "current_time_ms": 92971, "exploitability": 0.0878342},
    {"iteration": 3200001, "current_time_ms": 93172, "exploitability": 0.0877464},
    {"iteration": 3210001, "current_time_ms": 93371, "exploitability": 0.0876116},
    {"iteration": 3220001, "current_time_ms": 93568, "exploitability": 0.0875367},
    {"iteration": 3230001, "current_time_ms": 93770, "exploitability": 0.0875554},
    {"iteration": 3240001, "current_time_ms": 93972, "exploitability": 0.087672},
    {"iteration": 3250001, "current_time_ms": 94174, "exploitability": 0.0877921},
    {"iteration": 3260001, "current_time_ms": 94375, "exploitability": 0.0878124},
    {"iteration": 3270001, "current_time_ms": 94573, "exploitability": 0.0877106},
    {"iteration": 3280001, "current_time_ms": 94772, "exploitability": 0.0875993},
    {"iteration": 3290001, "current_time_ms": 94976, "exploitability": 0.0875376},
    {"iteration": 3300001, "current_time_ms": 95221, "exploitability": 0.0875301},
    {"iteration": 3310001, "current_time_ms": 95586, "exploitability": 0.087565},
    {"iteration": 3320001, "current_time_ms": 95955, "exploitability": 0.0876197},
    {"iteration": 3330001, "current_time_ms": 96339, "exploitability": 0.0876342},
    {"iteration": 3340001, "current_time_ms": 96706, "exploitability": 0.0876191},
    {"iteration": 3350001, "current_time_ms": 97083, "exploitability": 0.0876154},
    {"iteration": 3360001, "current_time_ms": 97447, "exploitability": 0.0876158},
    {"iteration": 3370001, "current_time_ms": 97869, "exploitability": 0.0876121},
    {"iteration": 3380001, "current_time_ms": 98251, "exploitability": 0.0876053},
    {"iteration": 3390001, "current_time_ms": 98651, "exploitability": 0.0875503},
    {"iteration": 3400001, "current_time_ms": 99054, "exploitability": 0.0874934},
    {"iteration": 3410001, "current_time_ms": 99458, "exploitability": 0.087501},
    {"iteration": 3420001, "current_time_ms": 99928, "exploitability": 0.0875537},
    {"iteration": 3430001, "current_time_ms": 100325, "exploitability": 0.0876139},
    {"iteration": 3440001, "current_time_ms": 100707, "exploitability": 0.0876406},
    {"iteration": 3450001, "current_time_ms": 101071, "exploitability": 0.0876302},
    {"iteration": 3460001, "current_time_ms": 101415, "exploitability": 0.0875987},
    {"iteration": 3470001, "current_time_ms": 101785, "exploitability": 0.0875368},
    {"iteration": 3480001, "current_time_ms": 102160, "exploitability": 0.0874839},
    {"iteration": 3490001, "current_time_ms": 102518, "exploitability": 0.087497},
    {"iteration": 3500001, "current_time_ms": 102888, "exploitability": 0.0875799},
    {"iteration": 3510001, "current_time_ms": 103270, "exploitability": 0.0876622},
    {"iteration": 3520001, "current_time_ms": 103653, "exploitability": 0.0876731},
    {"iteration": 3530001, "current_time_ms": 103868, "exploitability": 0.087632},
    {"iteration": 3540001, "current_time_ms": 104069, "exploitability": 0.0876008},
    {"iteration": 3550001, "current_time_ms": 104271, "exploitability": 0.0875785},
    {"iteration": 3560001, "current_time_ms": 104470, "exploitability": 0.0875675},
    {"iteration": 3570001, "current_time_ms": 104662, "exploitability": 0.0875733},
    {"iteration": 3580001, "current_time_ms": 104862, "exploitability": 0.0875915},
    {"iteration": 3590001, "current_time_ms": 105066, "exploitability": 0.0876152},
    {"iteration": 3600001, "current_time_ms": 105264, "exploitability": 0.0876257},
    {"iteration": 3610001, "current_time_ms": 105463, "exploitability": 0.0876087},
    {"iteration": 3620001, "current_time_ms": 105661, "exploitability": 0.0875866},
    {"iteration": 3630001, "current_time_ms": 105851, "exploitability": 0.0875649},
    {"iteration": 3640001, "current_time_ms": 106052, "exploitability": 0.0875269},
    {"iteration": 3650001, "current_time_ms": 106248, "exploitability": 0.0874907},
    {"iteration": 3660001, "current_time_ms": 106443, "exploitability": 0.0874843},
    {"iteration": 3670001, "current_time_ms": 106643, "exploitability": 0.0875512},
    {"iteration": 3680001, "current_time_ms": 106845, "exploitability": 0.0876434},
    {"iteration": 3690001, "current_time_ms": 107047, "exploitability": 0.0876941},
    {"iteration": 3700001, "current_time_ms": 107256, "exploitability": 0.0876603},
    {"iteration": 3710001, "current_time_ms": 107453, "exploitability": 0.0876034},
    {"iteration": 3720001, "current_time_ms": 107653, "exploitability": 0.087556},
    {"iteration": 3730001, "current_time_ms": 107855, "exploitability": 0.0875301},
    {"iteration": 3740001, "current_time_ms": 108063, "exploitability": 0.0875317},
    {"iteration": 3750001, "current_time_ms": 108276, "exploitability": 0.0875365},
    {"iteration": 3760001, "current_time_ms": 108483, "exploitability": 0.0875683},
    {"iteration": 3770001, "current_time_ms": 108690, "exploitability": 0.087605},
    {"iteration": 3780001, "current_time_ms": 108894, "exploitability": 0.087633},
    {"iteration": 3790001, "current_time_ms": 109095, "exploitability": 0.0876273},
    {"iteration": 3800001, "current_time_ms": 109303, "exploitability": 0.0876077},
    {"iteration": 3810001, "current_time_ms": 109517, "exploitability": 0.0875834},
    {"iteration": 3820001, "current_time_ms": 109767, "exploitability": 0.0875457},
    {"iteration": 3830001, "current_time_ms": 110001, "exploitability": 0.0874838},
    {"iteration": 3840001, "current_time_ms": 110222, "exploitability": 0.087418},
    {"iteration": 3850001, "current_time_ms": 110441, "exploitability": 0.0874273},
    {"iteration": 3860001, "current_time_ms": 110656, "exploitability": 0.0875184},
    {"iteration": 3870001, "current_time_ms": 110871, "exploitability": 0.0876145},
    {"iteration": 3880001, "current_time_ms": 111089, "exploitability": 0.0876656},
    {"iteration": 3890001, "current_time_ms": 111303, "exploitability": 0.087627},
    {"iteration": 3900001, "current_time_ms": 111513, "exploitability": 0.0875501},
    {"iteration": 3910001, "current_time_ms": 111723, "exploitability": 0.0874861},
    {"iteration": 3920001, "current_time_ms": 111918, "exploitability": 0.0874561},
    {"iteration": 3930001, "current_time_ms": 112105, "exploitability": 0.0874525},
    {"iteration": 3940001, "current_time_ms": 112296, "exploitability": 0.0874574},
    {"iteration": 3950001, "current_time_ms": 112502, "exploitability": 0.0874626},
    {"iteration": 3960001, "current_time_ms": 112707, "exploitability": 0.0874721},
    {"iteration": 3970001, "current_time_ms": 112915, "exploitability": 0.0874992},
    {"iteration": 3980001, "current_time_ms": 113295, "exploitability": 0.0875457},
    {"iteration": 3990001, "current_time_ms": 113669, "exploitability": 0.0875891},
    {"iteration": 4000001, "current_time_ms": 114041, "exploitability": 0.0876106},
    {"iteration": 4010001, "current_time_ms": 114515, "exploitability": 0.087606},
    {"iteration": 4020001, "current_time_ms": 114915, "exploitability": 0.0876036},
    {"iteration": 4030001, "current_time_ms": 115380, "exploitability": 0.0875875},
    {"iteration": 4040001, "current_time_ms": 115749, "exploitability": 0.0875345},
    {"iteration": 4050001, "current_time_ms": 116136, "exploitability": 0.0875093},
    {"iteration": 4060001, "current_time_ms": 116537, "exploitability": 0.0875112},
    {"iteration": 4070001, "current_time_ms": 116917, "exploitability": 0.0875197},
    {"iteration": 4080001, "current_time_ms": 117250, "exploitability": 0.087529},
    {"iteration": 4090001, "current_time_ms": 117486, "exploitability": 0.0875316},
    {"iteration": 4100001, "current_time_ms": 117686, "exploitability": 0.0875356},
    {"iteration": 4110001, "current_time_ms": 117873, "exploitability": 0.087524},
    {"iteration": 4120001, "current_time_ms": 118053, "exploitability": 0.0875398},
    {"iteration": 4130001, "current_time_ms": 118257, "exploitability": 0.0875646},
    {"iteration": 4140001, "current_time_ms": 118459, "exploitability": 0.0875849},
    {"iteration": 4150001, "current_time_ms": 118657, "exploitability": 0.0875879},
    {"iteration": 4160001, "current_time_ms": 118864, "exploitability": 0.0875677},
    {"iteration": 4170001, "current_time_ms": 119067, "exploitability": 0.0875263},
    {"iteration": 4180001, "current_time_ms": 119263, "exploitability": 0.0874762},
    {"iteration": 4190001, "current_time_ms": 119464, "exploitability": 0.0874526},
    {"iteration": 4200001, "current_time_ms": 119665, "exploitability": 0.0874782},
    {"iteration": 4210001, "current_time_ms": 119866, "exploitability": 0.0875509},
    {"iteration": 4220001, "current_time_ms": 120082, "exploitability": 0.0876239},
    {"iteration": 4230001, "current_time_ms": 120283, "exploitability": 0.0876521},
    {"iteration": 4240001, "current_time_ms": 120479, "exploitability": 0.0876519},
    {"iteration": 4250001, "current_time_ms": 120679, "exploitability": 0.0875924},
    {"iteration": 4260001, "current_time_ms": 120872, "exploitability": 0.087492},
    {"iteration": 4270001, "current_time_ms": 121080, "exploitability": 0.0874095},
    {"iteration": 4280001, "current_time_ms": 121326, "exploitability": 0.0873782},
    {"iteration": 4290001, "current_time_ms": 121564, "exploitability": 0.0874272},
    {"iteration": 4300001, "current_time_ms": 121785, "exploitability": 0.0875398},
    {"iteration": 4310001, "current_time_ms": 122005, "exploitability": 0.0876712},
    {"iteration": 4320001, "current_time_ms": 122223, "exploitability": 0.0877045},
    {"iteration": 4330001, "current_time_ms": 122436, "exploitability": 0.0876593},
    {"iteration": 4340001, "current_time_ms": 122654, "exploitability": 0.0876023},
    {"iteration": 4350001, "current_time_ms": 122868, "exploitability": 0.0875564},
    {"iteration": 4360001, "current_time_ms": 123069, "exploitability": 0.0875491},
    {"iteration": 4370001, "current_time_ms": 123275, "exploitability": 0.0875838},
    {"iteration": 4380001, "current_time_ms": 123458, "exploitability": 0.0876343},
    {"iteration": 4390001, "current_time_ms": 123646, "exploitability": 0.0876527},
    {"iteration": 4400001, "current_time_ms": 123831, "exploitability": 0.0875953},
    {"iteration": 4410001, "current_time_ms": 124026, "exploitability": 0.0875209},
    {"iteration": 4420001, "current_time_ms": 124225, "exploitability": 0.0875128},
    {"iteration": 4430001, "current_time_ms": 124435, "exploitability": 0.087569},
    {"iteration": 4440001, "current_time_ms": 124676, "exploitability": 0.0876482},
    {"iteration": 4450001, "current_time_ms": 125040, "exploitability": 0.0877315},
    {"iteration": 4460001, "current_time_ms": 125406, "exploitability": 0.0877447},
    {"iteration": 4470001, "current_time_ms": 125786, "exploitability": 0.087696},
    {"iteration": 4480001, "current_time_ms": 126071, "exploitability": 0.087637},
    {"iteration": 4490001, "current_time_ms": 126286, "exploitability": 0.0875968},
    {"iteration": 4500001, "current_time_ms": 126482, "exploitability": 0.0876096},
    {"iteration": 4510001, "current_time_ms": 126693, "exploitability": 0.0876646},
    {"iteration": 4520001, "current_time_ms": 126905, "exploitability": 0.0877273},
    {"iteration": 4530001, "current_time_ms": 127134, "exploitability": 0.0877395},
    {"iteration": 4540001, "current_time_ms": 127337, "exploitability": 0.0876922},
    {"iteration": 4550001, "current_time_ms": 127536, "exploitability": 0.0875996},
    {"iteration": 4560001, "current_time_ms": 127741, "exploitability": 0.0875058},
    {"iteration": 4570001, "current_time_ms": 127940, "exploitability": 0.0874669},
    {"iteration": 4580001, "current_time_ms": 128143, "exploitability": 0.087498},
    {"iteration": 4590001, "current_time_ms": 128351, "exploitability": 0.0875834},
    {"iteration": 4600001, "current_time_ms": 128552, "exploitability": 0.0876928},
    {"iteration": 4610001, "current_time_ms": 128764, "exploitability": 0.0877347},
    {"iteration": 4620001, "current_time_ms": 128973, "exploitability": 0.0876872},
    {"iteration": 4630001, "current_time_ms": 129176, "exploitability": 0.0875942},
    {"iteration": 4640001, "current_time_ms": 129386, "exploitability": 0.0875009},
    {"iteration": 4650001, "current_time_ms": 129592, "exploitability": 0.0874476},
    {"iteration": 4660001, "current_time_ms": 129802, "exploitability": 0.0874435},
    {"iteration": 4670001, "current_time_ms": 130007, "exploitability": 0.087489},
    {"iteration": 4680001, "current_time_ms": 130213, "exploitability": 0.0875488},
    {"iteration": 4690001, "current_time_ms": 130442, "exploitability": 0.0875889},
    {"iteration": 4700001, "current_time_ms": 130647, "exploitability": 0.0875947},
    {"iteration": 4710001, "current_time_ms": 130865, "exploitability": 0.0875723},
    {"iteration": 4720001, "current_time_ms": 131074, "exploitability": 0.0875531},
    {"iteration": 4730001, "current_time_ms": 131278, "exploitability": 0.0875502},
    {"iteration": 4740001, "current_time_ms": 131488, "exploitability": 0.0875661},
    {"iteration": 4750001, "current_time_ms": 131692, "exploitability": 0.0875805},
    {"iteration": 4760001, "current_time_ms": 131899, "exploitability": 0.0875813},
    {"iteration": 4770001, "current_time_ms": 132105, "exploitability": 0.0875444},
    {"iteration": 4780001, "current_time_ms": 132308, "exploitability": 0.0874587},
    {"iteration": 4790001, "current_time_ms": 132523, "exploitability": 0.0873667},
    {"iteration": 4800001, "current_time_ms": 132720, "exploitability": 0.0873182},
    {"iteration": 4810001, "current_time_ms": 132942, "exploitability": 0.087348},
    {"iteration": 4820001, "current_time_ms": 133143, "exploitability": 0.0874287},
    {"iteration": 4830001, "current_time_ms": 133351, "exploitability": 0.0875205},
    {"iteration": 4840001, "current_time_ms": 133566, "exploitability": 0.087587},
    {"iteration": 4850001, "current_time_ms": 133772, "exploitability": 0.0875978},
    {"iteration": 4860001, "current_time_ms": 133975, "exploitability": 0.0875909},
    {"iteration": 4870001, "current_time_ms": 134174, "exploitability": 0.0875641},
    {"iteration": 4880001, "current_time_ms": 134379, "exploitability": 0.0875274},
    {"iteration": 4890001, "current_time_ms": 134578, "exploitability": 0.0874922},
    {"iteration": 4900001, "current_time_ms": 134782, "exploitability": 0.0874705},
    {"iteration": 4910001, "current_time_ms": 134984, "exploitability": 0.0874806},
    {"iteration": 4920001, "current_time_ms": 135186, "exploitability": 0.0875152},
    {"iteration": 4930001, "current_time_ms": 135402, "exploitability": 0.0875614},
    {"iteration": 4940001, "current_time_ms": 135601, "exploitability": 0.0876022},
    {"iteration": 4950001, "current_time_ms": 135804, "exploitability": 0.0876125},
    {"iteration": 4960001, "current_time_ms": 136015, "exploitability": 0.0875878},
    {"iteration": 4970001, "current_time_ms": 136219, "exploitability": 0.0875561},
    {"iteration": 4980001, "current_time_ms": 136423, "exploitability": 0.0875119},
    {"iteration": 4990001, "current_time_ms": 136626, "exploitability": 0.0874763},
    {"iteration": 5000001, "current_time_ms": 136828, "exploitability": 0.0874535},
  ]
}


==> plots/backup/os_mccfr__42_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 3, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 350, "exploitability": 0.0603784},
    {"iteration": 20001, "current_time_ms": 785, "exploitability": 0.0553311},
    {"iteration": 30001, "current_time_ms": 1214, "exploitability": 0.0521473},
    {"iteration": 40001, "current_time_ms": 1627, "exploitability": 0.0509113},
    {"iteration": 50001, "current_time_ms": 1985, "exploitability": 0.0476516},
    {"iteration": 60001, "current_time_ms": 2379, "exploitability": 0.0427506},
    {"iteration": 70001, "current_time_ms": 2666, "exploitability": 0.0402421},
    {"iteration": 80001, "current_time_ms": 2937, "exploitability": 0.0376239},
    {"iteration": 90001, "current_time_ms": 3218, "exploitability": 0.0384589},
    {"iteration": 100001, "current_time_ms": 3477, "exploitability": 0.0359071},
    {"iteration": 110001, "current_time_ms": 3731, "exploitability": 0.03676},
    {"iteration": 120001, "current_time_ms": 3984, "exploitability": 0.0355442},
    {"iteration": 130001, "current_time_ms": 4195, "exploitability": 0.0340076},
    {"iteration": 140001, "current_time_ms": 4418, "exploitability": 0.0329088},
    {"iteration": 150001, "current_time_ms": 4646, "exploitability": 0.0332722},
    {"iteration": 160001, "current_time_ms": 4864, "exploitability": 0.0306111},
    {"iteration": 170001, "current_time_ms": 5103, "exploitability": 0.031332},
    {"iteration": 180001, "current_time_ms": 5334, "exploitability": 0.0305321},
    {"iteration": 190001, "current_time_ms": 5570, "exploitability": 0.0300402},
    {"iteration": 200001, "current_time_ms": 5802, "exploitability": 0.0284011},
    {"iteration": 210001, "current_time_ms": 6046, "exploitability": 0.0295063},
    {"iteration": 220001, "current_time_ms": 6270, "exploitability": 0.0290424},
    {"iteration": 230001, "current_time_ms": 6482, "exploitability": 0.0287353},
    {"iteration": 240001, "current_time_ms": 6713, "exploitability": 0.0284528},
    {"iteration": 250001, "current_time_ms": 6951, "exploitability": 0.0289037},
    {"iteration": 260001, "current_time_ms": 7200, "exploitability": 0.0278689},
    {"iteration": 270001, "current_time_ms": 7453, "exploitability": 0.0280974},
    {"iteration": 280001, "current_time_ms": 7746, "exploitability": 0.0279964},
    {"iteration": 290001, "current_time_ms": 8032, "exploitability": 0.0267947},
    {"iteration": 300001, "current_time_ms": 8299, "exploitability": 0.0269472},
    {"iteration": 310001, "current_time_ms": 8567, "exploitability": 0.0264996},
    {"iteration": 320001, "current_time_ms": 8811, "exploitability": 0.026475},
    {"iteration": 330001, "current_time_ms": 9078, "exploitability": 0.0253948},
    {"iteration": 340001, "current_time_ms": 9335, "exploitability": 0.0258101},
    {"iteration": 350001, "current_time_ms": 9601, "exploitability": 0.0256747},
    {"iteration": 360001, "current_time_ms": 9815, "exploitability": 0.0249047},
    {"iteration": 370001, "current_time_ms": 10024, "exploitability": 0.0255226},
    {"iteration": 380001, "current_time_ms": 10244, "exploitability": 0.025114},
    {"iteration": 390001, "current_time_ms": 10476, "exploitability": 0.0247244},
    {"iteration": 400001, "current_time_ms": 10714, "exploitability": 0.024398},
    {"iteration": 410001, "current_time_ms": 10936, "exploitability": 0.0245029},
    {"iteration": 420001, "current_time_ms": 11173, "exploitability": 0.0247774},
    {"iteration": 430001, "current_time_ms": 11414, "exploitability": 0.0242069},
    {"iteration": 440001, "current_time_ms": 11656, "exploitability": 0.0241134},
    {"iteration": 450001, "current_time_ms": 11885, "exploitability": 0.0240635},
    {"iteration": 460001, "current_time_ms": 12121, "exploitability": 0.0236453},
    {"iteration": 470001, "current_time_ms": 12346, "exploitability": 0.0237203},
    {"iteration": 480001, "current_time_ms": 12583, "exploitability": 0.023312},
    {"iteration": 490001, "current_time_ms": 12812, "exploitability": 0.023379},
    {"iteration": 500001, "current_time_ms": 13079, "exploitability": 0.023108},
    {"iteration": 510001, "current_time_ms": 13355, "exploitability": 0.0230484},
    {"iteration": 520001, "current_time_ms": 13615, "exploitability": 0.0230726},
    {"iteration": 530001, "current_time_ms": 13873, "exploitability": 0.0228653},
    {"iteration": 540001, "current_time_ms": 14165, "exploitability": 0.0228918},
    {"iteration": 550001, "current_time_ms": 14436, "exploitability": 0.0226935},
    {"iteration": 560001, "current_time_ms": 14679, "exploitability": 0.0225354},
    {"iteration": 570001, "current_time_ms": 14923, "exploitability": 0.0223018},
    {"iteration": 580001, "current_time_ms": 15177, "exploitability": 0.0222459},
    {"iteration": 590001, "current_time_ms": 15379, "exploitability": 0.0225898},
    {"iteration": 600001, "current_time_ms": 15584, "exploitability": 0.0221667},
    {"iteration": 610001, "current_time_ms": 15817, "exploitability": 0.0220797},
    {"iteration": 620001, "current_time_ms": 16040, "exploitability": 0.0224511},
    {"iteration": 630001, "current_time_ms": 16270, "exploitability": 0.0227966},
    {"iteration": 640001, "current_time_ms": 16504, "exploitability": 0.022376},
    {"iteration": 650001, "current_time_ms": 16729, "exploitability": 0.0220319},
    {"iteration": 660001, "current_time_ms": 16949, "exploitability": 0.0225877},
    {"iteration": 670001, "current_time_ms": 17198, "exploitability": 0.0224017},
    {"iteration": 680001, "current_time_ms": 17412, "exploitability": 0.0219182},
    {"iteration": 690001, "current_time_ms": 17634, "exploitability": 0.0222312},
    {"iteration": 700001, "current_time_ms": 17852, "exploitability": 0.0224575},
    {"iteration": 710001, "current_time_ms": 18086, "exploitability": 0.0217239},
    {"iteration": 720001, "current_time_ms": 18318, "exploitability": 0.0214841},
    {"iteration": 730001, "current_time_ms": 18554, "exploitability": 0.0218985},
    {"iteration": 740001, "current_time_ms": 18784, "exploitability": 0.0216038},
    {"iteration": 750001, "current_time_ms": 19012, "exploitability": 0.0214796},
    {"iteration": 760001, "current_time_ms": 19250, "exploitability": 0.0215227},
    {"iteration": 770001, "current_time_ms": 19474, "exploitability": 0.0218597},
    {"iteration": 780001, "current_time_ms": 19692, "exploitability": 0.0214924},
    {"iteration": 790001, "current_time_ms": 19911, "exploitability": 0.020953},
    {"iteration": 800001, "current_time_ms": 20154, "exploitability": 0.0211902},
    {"iteration": 810001, "current_time_ms": 20373, "exploitability": 0.0214302},
    {"iteration": 820001, "current_time_ms": 20606, "exploitability": 0.0211953},
    {"iteration": 830001, "current_time_ms": 20827, "exploitability": 0.0210299},
    {"iteration": 840001, "current_time_ms": 21058, "exploitability": 0.0211507},
    {"iteration": 850001, "current_time_ms": 21283, "exploitability": 0.0212458},
    {"iteration": 860001, "current_time_ms": 21518, "exploitability": 0.021219},
    {"iteration": 870001, "current_time_ms": 21739, "exploitability": 0.0213194},
    {"iteration": 880001, "current_time_ms": 21970, "exploitability": 0.0213992},
    {"iteration": 890001, "current_time_ms": 22193, "exploitability": 0.0210805},
    {"iteration": 900001, "current_time_ms": 22413, "exploitability": 0.0209895},
    {"iteration": 910001, "current_time_ms": 22633, "exploitability": 0.0213639},
    {"iteration": 920001, "current_time_ms": 22852, "exploitability": 0.0214373},
    {"iteration": 930001, "current_time_ms": 23085, "exploitability": 0.0209939},
    {"iteration": 940001, "current_time_ms": 23303, "exploitability": 0.020888},
    {"iteration": 950001, "current_time_ms": 23515, "exploitability": 0.021379},
    {"iteration": 960001, "current_time_ms": 23732, "exploitability": 0.0212108},
    {"iteration": 970001, "current_time_ms": 23964, "exploitability": 0.0208345},
    {"iteration": 980001, "current_time_ms": 24190, "exploitability": 0.0207393},
    {"iteration": 990001, "current_time_ms": 24410, "exploitability": 0.0208111},
    {"iteration": 1000001, "current_time_ms": 24639, "exploitability": 0.020836},
    {"iteration": 1010001, "current_time_ms": 24857, "exploitability": 0.0208261},
    {"iteration": 1020001, "current_time_ms": 25073, "exploitability": 0.0208097},
    {"iteration": 1030001, "current_time_ms": 25298, "exploitability": 0.0209194},
    {"iteration": 1040001, "current_time_ms": 25525, "exploitability": 0.0208198},
    {"iteration": 1050001, "current_time_ms": 25757, "exploitability": 0.0206222},
    {"iteration": 1060001, "current_time_ms": 25981, "exploitability": 0.0206127},
    {"iteration": 1070001, "current_time_ms": 26223, "exploitability": 0.0208532},
    {"iteration": 1080001, "current_time_ms": 26459, "exploitability": 0.0208374},
    {"iteration": 1090001, "current_time_ms": 26704, "exploitability": 0.0204009},
    {"iteration": 1100001, "current_time_ms": 27066, "exploitability": 0.0203448},
    {"iteration": 1110001, "current_time_ms": 27391, "exploitability": 0.0208109},
    {"iteration": 1120001, "current_time_ms": 27719, "exploitability": 0.0208928},
    {"iteration": 1130001, "current_time_ms": 28049, "exploitability": 0.0204101},
    {"iteration": 1140001, "current_time_ms": 28300, "exploitability": 0.0201952},
    {"iteration": 1150001, "current_time_ms": 28628, "exploitability": 0.0204966},
    {"iteration": 1160001, "current_time_ms": 28916, "exploitability": 0.0206362},
    {"iteration": 1170001, "current_time_ms": 29255, "exploitability": 0.0203982},
    {"iteration": 1180001, "current_time_ms": 29485, "exploitability": 0.0200776},
    {"iteration": 1190001, "current_time_ms": 29684, "exploitability": 0.0203389},
    {"iteration": 1200001, "current_time_ms": 29909, "exploitability": 0.0202932},
    {"iteration": 1210001, "current_time_ms": 30155, "exploitability": 0.0200413},
    {"iteration": 1220001, "current_time_ms": 30409, "exploitability": 0.0199957},
    {"iteration": 1230001, "current_time_ms": 30642, "exploitability": 0.0201342},
    {"iteration": 1240001, "current_time_ms": 30896, "exploitability": 0.0202088},
    {"iteration": 1250001, "current_time_ms": 31143, "exploitability": 0.0201317},
    {"iteration": 1260001, "current_time_ms": 31378, "exploitability": 0.0201372},
    {"iteration": 1270001, "current_time_ms": 31616, "exploitability": 0.020096},
    {"iteration": 1280001, "current_time_ms": 31841, "exploitability": 0.0201034},
    {"iteration": 1290001, "current_time_ms": 32105, "exploitability": 0.0201079},
    {"iteration": 1300001, "current_time_ms": 32352, "exploitability": 0.0201684},
    {"iteration": 1310001, "current_time_ms": 32592, "exploitability": 0.0201188},
    {"iteration": 1320001, "current_time_ms": 32817, "exploitability": 0.0198772},
    {"iteration": 1330001, "current_time_ms": 33072, "exploitability": 0.0198813},
    {"iteration": 1340001, "current_time_ms": 33318, "exploitability": 0.0200943},
    {"iteration": 1350001, "current_time_ms": 33567, "exploitability": 0.0201525},
    {"iteration": 1360001, "current_time_ms": 33867, "exploitability": 0.0199119},
    {"iteration": 1370001, "current_time_ms": 34147, "exploitability": 0.0196652},
    {"iteration": 1380001, "current_time_ms": 34372, "exploitability": 0.0198337},
    {"iteration": 1390001, "current_time_ms": 34616, "exploitability": 0.0199662},
    {"iteration": 1400001, "current_time_ms": 34855, "exploitability": 0.0197713},
    {"iteration": 1410001, "current_time_ms": 35246, "exploitability": 0.0195541},
    {"iteration": 1420001, "current_time_ms": 35479, "exploitability": 0.0195804},
    {"iteration": 1430001, "current_time_ms": 35702, "exploitability": 0.0196636},
    {"iteration": 1440001, "current_time_ms": 35999, "exploitability": 0.0194973},
    {"iteration": 1450001, "current_time_ms": 36305, "exploitability": 0.0193143},
    {"iteration": 1460001, "current_time_ms": 36592, "exploitability": 0.0193417},
    {"iteration": 1470001, "current_time_ms": 36858, "exploitability": 0.0194082},
    {"iteration": 1480001, "current_time_ms": 37127, "exploitability": 0.0193875},
    {"iteration": 1490001, "current_time_ms": 37413, "exploitability": 0.0195127},
    {"iteration": 1500001, "current_time_ms": 37682, "exploitability": 0.0196661},
    {"iteration": 1510001, "current_time_ms": 37965, "exploitability": 0.0194589},
    {"iteration": 1520001, "current_time_ms": 38247, "exploitability": 0.0192169},
    {"iteration": 1530001, "current_time_ms": 38556, "exploitability": 0.0192426},
    {"iteration": 1540001, "current_time_ms": 38815, "exploitability": 0.019488},
    {"iteration": 1550001, "current_time_ms": 39118, "exploitability": 0.0195968},
    {"iteration": 1560001, "current_time_ms": 39380, "exploitability": 0.0194321},
    {"iteration": 1570001, "current_time_ms": 39663, "exploitability": 0.0191001},
    {"iteration": 1580001, "current_time_ms": 39901, "exploitability": 0.0189862},
    {"iteration": 1590001, "current_time_ms": 40197, "exploitability": 0.0192547},
    {"iteration": 1600001, "current_time_ms": 40446, "exploitability": 0.0194625},
    {"iteration": 1610001, "current_time_ms": 40706, "exploitability": 0.0193708},
    {"iteration": 1620001, "current_time_ms": 40986, "exploitability": 0.0191949},
    {"iteration": 1630001, "current_time_ms": 41278, "exploitability": 0.0190717},
    {"iteration": 1640001, "current_time_ms": 41523, "exploitability": 0.0190762},
    {"iteration": 1650001, "current_time_ms": 41809, "exploitability": 0.0191532},
    {"iteration": 1660001, "current_time_ms": 42035, "exploitability": 0.019112},
    {"iteration": 1670001, "current_time_ms": 42322, "exploitability": 0.019126},
    {"iteration": 1680001, "current_time_ms": 42606, "exploitability": 0.0192547},
    {"iteration": 1690001, "current_time_ms": 42927, "exploitability": 0.0192732},
    {"iteration": 1700001, "current_time_ms": 43203, "exploitability": 0.0192467},
    {"iteration": 1710001, "current_time_ms": 43503, "exploitability": 0.0191493},
    {"iteration": 1720001, "current_time_ms": 43766, "exploitability": 0.0190405},
    {"iteration": 1730001, "current_time_ms": 44020, "exploitability": 0.0191091},
    {"iteration": 1740001, "current_time_ms": 44246, "exploitability": 0.0191631},
    {"iteration": 1750001, "current_time_ms": 44504, "exploitability": 0.0190536},
    {"iteration": 1760001, "current_time_ms": 44809, "exploitability": 0.0189661},
    {"iteration": 1770001, "current_time_ms": 45097, "exploitability": 0.019049},
    {"iteration": 1780001, "current_time_ms": 45524, "exploitability": 0.0192096},
    {"iteration": 1790001, "current_time_ms": 46039, "exploitability": 0.0191844},
    {"iteration": 1800001, "current_time_ms": 46492, "exploitability": 0.0189857},
    {"iteration": 1810001, "current_time_ms": 46899, "exploitability": 0.0188601},
    {"iteration": 1820001, "current_time_ms": 47398, "exploitability": 0.0189132},
    {"iteration": 1830001, "current_time_ms": 47706, "exploitability": 0.0190396},
    {"iteration": 1840001, "current_time_ms": 48216, "exploitability": 0.0189389},
    {"iteration": 1850001, "current_time_ms": 48649, "exploitability": 0.0188134},
    {"iteration": 1860001, "current_time_ms": 48994, "exploitability": 0.0188569},
    {"iteration": 1870001, "current_time_ms": 49209, "exploitability": 0.0189392},
    {"iteration": 1880001, "current_time_ms": 49475, "exploitability": 0.0189147},
    {"iteration": 1890001, "current_time_ms": 49718, "exploitability": 0.018795},
    {"iteration": 1900001, "current_time_ms": 49974, "exploitability": 0.0186887},
    {"iteration": 1910001, "current_time_ms": 50236, "exploitability": 0.0187263},
    {"iteration": 1920001, "current_time_ms": 50915, "exploitability": 0.0188849},
    {"iteration": 1930001, "current_time_ms": 51281, "exploitability": 0.0188704},
    {"iteration": 1940001, "current_time_ms": 51585, "exploitability": 0.0187016},
    {"iteration": 1950001, "current_time_ms": 51875, "exploitability": 0.0185263},
    {"iteration": 1960001, "current_time_ms": 52086, "exploitability": 0.0185854},
    {"iteration": 1970001, "current_time_ms": 52279, "exploitability": 0.018677},
    {"iteration": 1980001, "current_time_ms": 52585, "exploitability": 0.0186592},
    {"iteration": 1990001, "current_time_ms": 52922, "exploitability": 0.0185145},
    {"iteration": 2000001, "current_time_ms": 53260, "exploitability": 0.0184191},
    {"iteration": 2010001, "current_time_ms": 53524, "exploitability": 0.0184157},
    {"iteration": 2020001, "current_time_ms": 53731, "exploitability": 0.0185222},
    {"iteration": 2030001, "current_time_ms": 54069, "exploitability": 0.0186444},
    {"iteration": 2040001, "current_time_ms": 54552, "exploitability": 0.0186392},
    {"iteration": 2050001, "current_time_ms": 54948, "exploitability": 0.018505},
    {"iteration": 2060001, "current_time_ms": 55279, "exploitability": 0.0184308},
    {"iteration": 2070001, "current_time_ms": 55581, "exploitability": 0.0184215},
    {"iteration": 2080001, "current_time_ms": 55959, "exploitability": 0.0185174},
    {"iteration": 2090001, "current_time_ms": 56351, "exploitability": 0.0184968},
    {"iteration": 2100001, "current_time_ms": 56863, "exploitability": 0.0183713},
    {"iteration": 2110001, "current_time_ms": 57202, "exploitability": 0.0182358},
    {"iteration": 2120001, "current_time_ms": 57519, "exploitability": 0.0181327},
    {"iteration": 2130001, "current_time_ms": 57888, "exploitability": 0.0181842},
    {"iteration": 2140001, "current_time_ms": 58197, "exploitability": 0.0183072},
    {"iteration": 2150001, "current_time_ms": 58470, "exploitability": 0.0183768},
    {"iteration": 2160001, "current_time_ms": 58789, "exploitability": 0.0182973},
    {"iteration": 2170001, "current_time_ms": 59149, "exploitability": 0.0181288},
    {"iteration": 2180001, "current_time_ms": 59454, "exploitability": 0.0180195},
    {"iteration": 2190001, "current_time_ms": 59752, "exploitability": 0.0181066},
    {"iteration": 2200001, "current_time_ms": 60069, "exploitability": 0.0183598},
    {"iteration": 2210001, "current_time_ms": 60362, "exploitability": 0.0184759},
    {"iteration": 2220001, "current_time_ms": 60641, "exploitability": 0.0183681},
    {"iteration": 2230001, "current_time_ms": 60922, "exploitability": 0.0182016},
    {"iteration": 2240001, "current_time_ms": 61248, "exploitability": 0.018087},
    {"iteration": 2250001, "current_time_ms": 61555, "exploitability": 0.0181277},
    {"iteration": 2260001, "current_time_ms": 61836, "exploitability": 0.0183108},
    {"iteration": 2270001, "current_time_ms": 62246, "exploitability": 0.0184418},
    {"iteration": 2280001, "current_time_ms": 62664, "exploitability": 0.0183114},
    {"iteration": 2290001, "current_time_ms": 63049, "exploitability": 0.0181223},
    {"iteration": 2300001, "current_time_ms": 63357, "exploitability": 0.0180751},
    {"iteration": 2310001, "current_time_ms": 63634, "exploitability": 0.018191},
    {"iteration": 2320001, "current_time_ms": 63994, "exploitability": 0.0183489},
    {"iteration": 2330001, "current_time_ms": 64339, "exploitability": 0.0184227},
    {"iteration": 2340001, "current_time_ms": 64618, "exploitability": 0.0183564},
    {"iteration": 2350001, "current_time_ms": 64975, "exploitability": 0.0182461},
    {"iteration": 2360001, "current_time_ms": 65226, "exploitability": 0.0182928},
    {"iteration": 2370001, "current_time_ms": 65478, "exploitability": 0.0183447},
    {"iteration": 2380001, "current_time_ms": 65684, "exploitability": 0.0183834},
    {"iteration": 2390001, "current_time_ms": 65892, "exploitability": 0.0183787},
    {"iteration": 2400001, "current_time_ms": 66121, "exploitability": 0.0183667},
    {"iteration": 2410001, "current_time_ms": 66356, "exploitability": 0.0183994},
    {"iteration": 2420001, "current_time_ms": 66639, "exploitability": 0.0184476},
    {"iteration": 2430001, "current_time_ms": 66909, "exploitability": 0.0183955},
    {"iteration": 2440001, "current_time_ms": 67203, "exploitability": 0.0183022},
    {"iteration": 2450001, "current_time_ms": 67418, "exploitability": 0.0182711},
    {"iteration": 2460001, "current_time_ms": 67641, "exploitability": 0.0183671},
    {"iteration": 2470001, "current_time_ms": 68052, "exploitability": 0.018435},
    {"iteration": 2480001, "current_time_ms": 68365, "exploitability": 0.0183605},
    {"iteration": 2490001, "current_time_ms": 68599, "exploitability": 0.018262},
    {"iteration": 2500001, "current_time_ms": 68805, "exploitability": 0.0182057},
    {"iteration": 2510001, "current_time_ms": 69011, "exploitability": 0.0181912},
    {"iteration": 2520001, "current_time_ms": 69275, "exploitability": 0.0182381},
    {"iteration": 2530001, "current_time_ms": 69484, "exploitability": 0.0182574},
    {"iteration": 2540001, "current_time_ms": 69709, "exploitability": 0.0182578},
    {"iteration": 2550001, "current_time_ms": 69944, "exploitability": 0.0182932},
    {"iteration": 2560001, "current_time_ms": 70227, "exploitability": 0.0182571},
    {"iteration": 2570001, "current_time_ms": 70652, "exploitability": 0.0181879},
    {"iteration": 2580001, "current_time_ms": 70925, "exploitability": 0.0181407},
    {"iteration": 2590001, "current_time_ms": 71158, "exploitability": 0.0182117},
    {"iteration": 2600001, "current_time_ms": 71355, "exploitability": 0.0183284},
    {"iteration": 2610001, "current_time_ms": 71593, "exploitability": 0.018407},
    {"iteration": 2620001, "current_time_ms": 71819, "exploitability": 0.0183838},
    {"iteration": 2630001, "current_time_ms": 72067, "exploitability": 0.0182549},
    {"iteration": 2640001, "current_time_ms": 72318, "exploitability": 0.0181303},
    {"iteration": 2650001, "current_time_ms": 72540, "exploitability": 0.0180828},
    {"iteration": 2660001, "current_time_ms": 72759, "exploitability": 0.0181444},
    {"iteration": 2670001, "current_time_ms": 72992, "exploitability": 0.0182672},
    {"iteration": 2680001, "current_time_ms": 73233, "exploitability": 0.0183373},
    {"iteration": 2690001, "current_time_ms": 73482, "exploitability": 0.0182345},
    {"iteration": 2700001, "current_time_ms": 73717, "exploitability": 0.0181039},
    {"iteration": 2710001, "current_time_ms": 73941, "exploitability": 0.0179667},
    {"iteration": 2720001, "current_time_ms": 74178, "exploitability": 0.017911},
    {"iteration": 2730001, "current_time_ms": 74404, "exploitability": 0.0180446},
    {"iteration": 2740001, "current_time_ms": 74634, "exploitability": 0.0182461},
    {"iteration": 2750001, "current_time_ms": 74846, "exploitability": 0.0182904},
    {"iteration": 2760001, "current_time_ms": 75069, "exploitability": 0.0181738},
    {"iteration": 2770001, "current_time_ms": 75289, "exploitability": 0.0180452},
    {"iteration": 2780001, "current_time_ms": 75508, "exploitability": 0.0179807},
    {"iteration": 2790001, "current_time_ms": 75723, "exploitability": 0.0179812},
    {"iteration": 2800001, "current_time_ms": 75944, "exploitability": 0.0181041},
    {"iteration": 2810001, "current_time_ms": 76167, "exploitability": 0.0182372},
    {"iteration": 2820001, "current_time_ms": 76392, "exploitability": 0.0182769},
    {"iteration": 2830001, "current_time_ms": 76611, "exploitability": 0.0182151},
    {"iteration": 2840001, "current_time_ms": 76905, "exploitability": 0.0180729},
    {"iteration": 2850001, "current_time_ms": 77191, "exploitability": 0.0179655},
    {"iteration": 2860001, "current_time_ms": 77461, "exploitability": 0.0179527},
    {"iteration": 2870001, "current_time_ms": 77705, "exploitability": 0.0180498},
    {"iteration": 2880001, "current_time_ms": 77957, "exploitability": 0.0181928},
    {"iteration": 2890001, "current_time_ms": 78244, "exploitability": 0.0182967},
    {"iteration": 2900001, "current_time_ms": 78511, "exploitability": 0.0183141},
    {"iteration": 2910001, "current_time_ms": 78767, "exploitability": 0.0182064},
    {"iteration": 2920001, "current_time_ms": 79001, "exploitability": 0.0181215},
    {"iteration": 2930001, "current_time_ms": 79237, "exploitability": 0.0181037},
    {"iteration": 2940001, "current_time_ms": 79513, "exploitability": 0.01811},
    {"iteration": 2950001, "current_time_ms": 79807, "exploitability": 0.0181252},
    {"iteration": 2960001, "current_time_ms": 80088, "exploitability": 0.0180857},
    {"iteration": 2970001, "current_time_ms": 80370, "exploitability": 0.0180552},
    {"iteration": 2980001, "current_time_ms": 80638, "exploitability": 0.0180426},
    {"iteration": 2990001, "current_time_ms": 80972, "exploitability": 0.018051},
    {"iteration": 3000001, "current_time_ms": 81365, "exploitability": 0.0180264},
    {"iteration": 3010001, "current_time_ms": 81628, "exploitability": 0.0179976},
    {"iteration": 3020001, "current_time_ms": 81893, "exploitability": 0.0179829},
    {"iteration": 3030001, "current_time_ms": 82174, "exploitability": 0.0180219},
    {"iteration": 3040001, "current_time_ms": 82501, "exploitability": 0.0181355},
    {"iteration": 3050001, "current_time_ms": 82999, "exploitability": 0.0181859},
    {"iteration": 3060001, "current_time_ms": 83292, "exploitability": 0.0181139},
    {"iteration": 3070001, "current_time_ms": 83575, "exploitability": 0.0179851},
    {"iteration": 3080001, "current_time_ms": 83925, "exploitability": 0.0178643},
    {"iteration": 3090001, "current_time_ms": 84235, "exploitability": 0.0178263},
    {"iteration": 3100001, "current_time_ms": 84468, "exploitability": 0.0178994},
    {"iteration": 3110001, "current_time_ms": 84694, "exploitability": 0.0180346},
    {"iteration": 3120001, "current_time_ms": 84940, "exploitability": 0.0181055},
    {"iteration": 3130001, "current_time_ms": 85207, "exploitability": 0.0180609},
    {"iteration": 3140001, "current_time_ms": 85453, "exploitability": 0.0179399},
    {"iteration": 3150001, "current_time_ms": 85676, "exploitability": 0.0178436},
    {"iteration": 3160001, "current_time_ms": 85954, "exploitability": 0.0177912},
    {"iteration": 3170001, "current_time_ms": 86237, "exploitability": 0.0177982},
    {"iteration": 3180001, "current_time_ms": 86482, "exploitability": 0.0179123},
    {"iteration": 3190001, "current_time_ms": 86707, "exploitability": 0.0180112},
    {"iteration": 3200001, "current_time_ms": 86939, "exploitability": 0.0180035},
    {"iteration": 3210001, "current_time_ms": 87168, "exploitability": 0.0179305},
    {"iteration": 3220001, "current_time_ms": 87387, "exploitability": 0.0178433},
    {"iteration": 3230001, "current_time_ms": 87625, "exploitability": 0.0177989},
    {"iteration": 3240001, "current_time_ms": 87855, "exploitability": 0.0178058},
    {"iteration": 3250001, "current_time_ms": 88112, "exploitability": 0.0178379},
    {"iteration": 3260001, "current_time_ms": 88357, "exploitability": 0.0179048},
    {"iteration": 3270001, "current_time_ms": 88608, "exploitability": 0.0179614},
    {"iteration": 3280001, "current_time_ms": 88845, "exploitability": 0.0179541},
    {"iteration": 3290001, "current_time_ms": 89104, "exploitability": 0.01789},
    {"iteration": 3300001, "current_time_ms": 89355, "exploitability": 0.0177806},
    {"iteration": 3310001, "current_time_ms": 89610, "exploitability": 0.0177082},
    {"iteration": 3320001, "current_time_ms": 89842, "exploitability": 0.0177143},
    {"iteration": 3330001, "current_time_ms": 90091, "exploitability": 0.0177775},
    {"iteration": 3340001, "current_time_ms": 90339, "exploitability": 0.0178461},
    {"iteration": 3350001, "current_time_ms": 90572, "exploitability": 0.0178851},
    {"iteration": 3360001, "current_time_ms": 90811, "exploitability": 0.0178998},
    {"iteration": 3370001, "current_time_ms": 91049, "exploitability": 0.0178933},
    {"iteration": 3380001, "current_time_ms": 91296, "exploitability": 0.0178784},
    {"iteration": 3390001, "current_time_ms": 91546, "exploitability": 0.0178641},
    {"iteration": 3400001, "current_time_ms": 91782, "exploitability": 0.017847},
    {"iteration": 3410001, "current_time_ms": 92050, "exploitability": 0.0178094},
    {"iteration": 3420001, "current_time_ms": 92325, "exploitability": 0.0177795},
    {"iteration": 3430001, "current_time_ms": 92576, "exploitability": 0.0177733},
    {"iteration": 3440001, "current_time_ms": 92800, "exploitability": 0.0177836},
    {"iteration": 3450001, "current_time_ms": 93042, "exploitability": 0.0178345},
    {"iteration": 3460001, "current_time_ms": 93289, "exploitability": 0.0178735},
    {"iteration": 3470001, "current_time_ms": 93528, "exploitability": 0.0178265},
    {"iteration": 3480001, "current_time_ms": 93758, "exploitability": 0.0177525},
    {"iteration": 3490001, "current_time_ms": 93994, "exploitability": 0.0177005},
    {"iteration": 3500001, "current_time_ms": 94236, "exploitability": 0.0176785},
    {"iteration": 3510001, "current_time_ms": 94469, "exploitability": 0.0176991},
    {"iteration": 3520001, "current_time_ms": 94703, "exploitability": 0.017809},
    {"iteration": 3530001, "current_time_ms": 94942, "exploitability": 0.0178913},
    {"iteration": 3540001, "current_time_ms": 95189, "exploitability": 0.0178759},
    {"iteration": 3550001, "current_time_ms": 95434, "exploitability": 0.0178062},
    {"iteration": 3560001, "current_time_ms": 95659, "exploitability": 0.0177283},
    {"iteration": 3570001, "current_time_ms": 95900, "exploitability": 0.0176569},
    {"iteration": 3580001, "current_time_ms": 96134, "exploitability": 0.0176344},
    {"iteration": 3590001, "current_time_ms": 96357, "exploitability": 0.0177097},
    {"iteration": 3600001, "current_time_ms": 96599, "exploitability": 0.0178685},
    {"iteration": 3610001, "current_time_ms": 96841, "exploitability": 0.0179947},
    {"iteration": 3620001, "current_time_ms": 97129, "exploitability": 0.017931},
    {"iteration": 3630001, "current_time_ms": 97360, "exploitability": 0.0177515},
    {"iteration": 3640001, "current_time_ms": 97595, "exploitability": 0.0175685},
    {"iteration": 3650001, "current_time_ms": 97869, "exploitability": 0.0174838},
    {"iteration": 3660001, "current_time_ms": 98120, "exploitability": 0.0175622},
    {"iteration": 3670001, "current_time_ms": 98362, "exploitability": 0.0177197},
    {"iteration": 3680001, "current_time_ms": 98594, "exploitability": 0.0177862},
    {"iteration": 3690001, "current_time_ms": 98843, "exploitability": 0.0177541},
    {"iteration": 3700001, "current_time_ms": 99106, "exploitability": 0.0176995},
    {"iteration": 3710001, "current_time_ms": 99342, "exploitability": 0.0177034},
    {"iteration": 3720001, "current_time_ms": 99587, "exploitability": 0.0177772},
    {"iteration": 3730001, "current_time_ms": 99851, "exploitability": 0.01788},
    {"iteration": 3740001, "current_time_ms": 100154, "exploitability": 0.0178954},
    {"iteration": 3750001, "current_time_ms": 100429, "exploitability": 0.0178106},
    {"iteration": 3760001, "current_time_ms": 100690, "exploitability": 0.0176998},
    {"iteration": 3770001, "current_time_ms": 100943, "exploitability": 0.0176393},
    {"iteration": 3780001, "current_time_ms": 101215, "exploitability": 0.0176908},
    {"iteration": 3790001, "current_time_ms": 101486, "exploitability": 0.0177969},
    {"iteration": 3800001, "current_time_ms": 101735, "exploitability": 0.0178432},
    {"iteration": 3810001, "current_time_ms": 101987, "exploitability": 0.0177785},
    {"iteration": 3820001, "current_time_ms": 102212, "exploitability": 0.0176633},
    {"iteration": 3830001, "current_time_ms": 102447, "exploitability": 0.0175592},
    {"iteration": 3840001, "current_time_ms": 102676, "exploitability": 0.0175335},
    {"iteration": 3850001, "current_time_ms": 102905, "exploitability": 0.0175838},
    {"iteration": 3860001, "current_time_ms": 103153, "exploitability": 0.0176613},
    {"iteration": 3870001, "current_time_ms": 103406, "exploitability": 0.0177296},
    {"iteration": 3880001, "current_time_ms": 103632, "exploitability": 0.017718},
    {"iteration": 3890001, "current_time_ms": 103859, "exploitability": 0.0176353},
    {"iteration": 3900001, "current_time_ms": 104112, "exploitability": 0.0175217},
    {"iteration": 3910001, "current_time_ms": 104347, "exploitability": 0.0174384},
    {"iteration": 3920001, "current_time_ms": 104587, "exploitability": 0.0174227},
    {"iteration": 3930001, "current_time_ms": 104855, "exploitability": 0.0174586},
    {"iteration": 3940001, "current_time_ms": 105104, "exploitability": 0.0174983},
    {"iteration": 3950001, "current_time_ms": 105342, "exploitability": 0.0175132},
    {"iteration": 3960001, "current_time_ms": 105610, "exploitability": 0.0174948},
    {"iteration": 3970001, "current_time_ms": 105873, "exploitability": 0.0174679},
    {"iteration": 3980001, "current_time_ms": 106111, "exploitability": 0.0174543},
    {"iteration": 3990001, "current_time_ms": 106345, "exploitability": 0.0174484},
    {"iteration": 4000001, "current_time_ms": 106582, "exploitability": 0.0174333},
    {"iteration": 4010001, "current_time_ms": 106810, "exploitability": 0.0174167},
    {"iteration": 4020001, "current_time_ms": 107055, "exploitability": 0.017385},
    {"iteration": 4030001, "current_time_ms": 107297, "exploitability": 0.0173604},
    {"iteration": 4040001, "current_time_ms": 107533, "exploitability": 0.0173527},
    {"iteration": 4050001, "current_time_ms": 107760, "exploitability": 0.0173853},
    {"iteration": 4060001, "current_time_ms": 107998, "exploitability": 0.017428},
    {"iteration": 4070001, "current_time_ms": 108243, "exploitability": 0.0174772},
    {"iteration": 4080001, "current_time_ms": 108483, "exploitability": 0.0175063},
    {"iteration": 4090001, "current_time_ms": 108709, "exploitability": 0.017495},
    {"iteration": 4100001, "current_time_ms": 108940, "exploitability": 0.0174762},
    {"iteration": 4110001, "current_time_ms": 109177, "exploitability": 0.017437},
    {"iteration": 4120001, "current_time_ms": 109405, "exploitability": 0.0174016},
    {"iteration": 4130001, "current_time_ms": 109635, "exploitability": 0.0173798},
    {"iteration": 4140001, "current_time_ms": 109857, "exploitability": 0.0173749},
    {"iteration": 4150001, "current_time_ms": 110092, "exploitability": 0.0173909},
    {"iteration": 4160001, "current_time_ms": 110348, "exploitability": 0.0174662},
    {"iteration": 4170001, "current_time_ms": 110571, "exploitability": 0.0175124},
    {"iteration": 4180001, "current_time_ms": 110806, "exploitability": 0.0174958},
    {"iteration": 4190001, "current_time_ms": 111055, "exploitability": 0.0174357},
    {"iteration": 4200001, "current_time_ms": 111283, "exploitability": 0.0173974},
    {"iteration": 4210001, "current_time_ms": 111509, "exploitability": 0.0173973},
    {"iteration": 4220001, "current_time_ms": 111748, "exploitability": 0.0174454},
    {"iteration": 4230001, "current_time_ms": 111995, "exploitability": 0.0175012},
    {"iteration": 4240001, "current_time_ms": 112213, "exploitability": 0.0175056},
    {"iteration": 4250001, "current_time_ms": 112484, "exploitability": 0.0174392},
    {"iteration": 4260001, "current_time_ms": 112775, "exploitability": 0.0173518},
    {"iteration": 4270001, "current_time_ms": 113042, "exploitability": 0.0172837},
    {"iteration": 4280001, "current_time_ms": 113277, "exploitability": 0.0172511},
    {"iteration": 4290001, "current_time_ms": 113573, "exploitability": 0.0172556},
    {"iteration": 4300001, "current_time_ms": 113819, "exploitability": 0.0172881},
    {"iteration": 4310001, "current_time_ms": 114043, "exploitability": 0.0173192},
    {"iteration": 4320001, "current_time_ms": 114287, "exploitability": 0.0172955},
    {"iteration": 4330001, "current_time_ms": 114513, "exploitability": 0.017278},
    {"iteration": 4340001, "current_time_ms": 114744, "exploitability": 0.017237},
    {"iteration": 4350001, "current_time_ms": 114959, "exploitability": 0.017201},
    {"iteration": 4360001, "current_time_ms": 115197, "exploitability": 0.0171724},
    {"iteration": 4370001, "current_time_ms": 115415, "exploitability": 0.0171643},
    {"iteration": 4380001, "current_time_ms": 115644, "exploitability": 0.0171703},
    {"iteration": 4390001, "current_time_ms": 115881, "exploitability": 0.0171922},
    {"iteration": 4400001, "current_time_ms": 116110, "exploitability": 0.0172585},
    {"iteration": 4410001, "current_time_ms": 116329, "exploitability": 0.0173312},
    {"iteration": 4420001, "current_time_ms": 116572, "exploitability": 0.0173287},
    {"iteration": 4430001, "current_time_ms": 116810, "exploitability": 0.0172769},
    {"iteration": 4440001, "current_time_ms": 117052, "exploitability": 0.0171818},
    {"iteration": 4450001, "current_time_ms": 117328, "exploitability": 0.0170991},
    {"iteration": 4460001, "current_time_ms": 117627, "exploitability": 0.0170772},
    {"iteration": 4470001, "current_time_ms": 117908, "exploitability": 0.017108},
    {"iteration": 4480001, "current_time_ms": 118186, "exploitability": 0.0171821},
    {"iteration": 4490001, "current_time_ms": 118468, "exploitability": 0.017288},
    {"iteration": 4500001, "current_time_ms": 118729, "exploitability": 0.0173113},
    {"iteration": 4510001, "current_time_ms": 118972, "exploitability": 0.0172364},
    {"iteration": 4520001, "current_time_ms": 119252, "exploitability": 0.0171634},
    {"iteration": 4530001, "current_time_ms": 119479, "exploitability": 0.0171048},
    {"iteration": 4540001, "current_time_ms": 119745, "exploitability": 0.0170708},
    {"iteration": 4550001, "current_time_ms": 120109, "exploitability": 0.0170899},
    {"iteration": 4560001, "current_time_ms": 120428, "exploitability": 0.017137},
    {"iteration": 4570001, "current_time_ms": 120715, "exploitability": 0.0171921},
    {"iteration": 4580001, "current_time_ms": 121061, "exploitability": 0.0172078},
    {"iteration": 4590001, "current_time_ms": 121348, "exploitability": 0.0171706},
    {"iteration": 4600001, "current_time_ms": 121614, "exploitability": 0.0171228},
    {"iteration": 4610001, "current_time_ms": 121858, "exploitability": 0.0171023},
    {"iteration": 4620001, "current_time_ms": 122077, "exploitability": 0.0171022},
    {"iteration": 4630001, "current_time_ms": 122297, "exploitability": 0.0171394},
    {"iteration": 4640001, "current_time_ms": 122514, "exploitability": 0.0171811},
    {"iteration": 4650001, "current_time_ms": 122744, "exploitability": 0.0172144},
    {"iteration": 4660001, "current_time_ms": 122963, "exploitability": 0.0171898},
    {"iteration": 4670001, "current_time_ms": 123218, "exploitability": 0.0171383},
    {"iteration": 4680001, "current_time_ms": 123504, "exploitability": 0.0170929},
    {"iteration": 4690001, "current_time_ms": 123760, "exploitability": 0.0170486},
    {"iteration": 4700001, "current_time_ms": 124048, "exploitability": 0.0170205},
    {"iteration": 4710001, "current_time_ms": 124337, "exploitability": 0.0170073},
    {"iteration": 4720001, "current_time_ms": 124594, "exploitability": 0.017001},
    {"iteration": 4730001, "current_time_ms": 124843, "exploitability": 0.0170078},
    {"iteration": 4740001, "current_time_ms": 125112, "exploitability": 0.01703},
    {"iteration": 4750001, "current_time_ms": 125364, "exploitability": 0.0170599},
    {"iteration": 4760001, "current_time_ms": 125612, "exploitability": 0.0170938},
    {"iteration": 4770001, "current_time_ms": 125860, "exploitability": 0.0171005},
    {"iteration": 4780001, "current_time_ms": 126098, "exploitability": 0.0171006},
    {"iteration": 4790001, "current_time_ms": 126311, "exploitability": 0.0170818},
    {"iteration": 4800001, "current_time_ms": 126539, "exploitability": 0.0170468},
    {"iteration": 4810001, "current_time_ms": 126776, "exploitability": 0.0170119},
    {"iteration": 4820001, "current_time_ms": 127026, "exploitability": 0.0169824},
    {"iteration": 4830001, "current_time_ms": 127273, "exploitability": 0.0169609},
    {"iteration": 4840001, "current_time_ms": 127541, "exploitability": 0.0169533},
    {"iteration": 4850001, "current_time_ms": 127778, "exploitability": 0.0169841},
    {"iteration": 4860001, "current_time_ms": 128043, "exploitability": 0.0170325},
    {"iteration": 4870001, "current_time_ms": 128346, "exploitability": 0.0170499},
    {"iteration": 4880001, "current_time_ms": 128616, "exploitability": 0.0170483},
    {"iteration": 4890001, "current_time_ms": 128885, "exploitability": 0.0170158},
    {"iteration": 4900001, "current_time_ms": 129170, "exploitability": 0.0169543},
    {"iteration": 4910001, "current_time_ms": 129455, "exploitability": 0.0169161},
    {"iteration": 4920001, "current_time_ms": 129718, "exploitability": 0.0169192},
    {"iteration": 4930001, "current_time_ms": 129980, "exploitability": 0.0169378},
    {"iteration": 4940001, "current_time_ms": 130259, "exploitability": 0.0169379},
    {"iteration": 4950001, "current_time_ms": 130475, "exploitability": 0.0169253},
    {"iteration": 4960001, "current_time_ms": 130703, "exploitability": 0.0169068},
    {"iteration": 4970001, "current_time_ms": 130940, "exploitability": 0.0168983},
    {"iteration": 4980001, "current_time_ms": 131218, "exploitability": 0.0169023},
    {"iteration": 4990001, "current_time_ms": 131546, "exploitability": 0.0169327},
    {"iteration": 5000001, "current_time_ms": 131825, "exploitability": 0.0169796},
    {"iteration": 5010001, "current_time_ms": 132069, "exploitability": 0.016989},
    {"iteration": 5020001, "current_time_ms": 132329, "exploitability": 0.0169477},
    {"iteration": 5030001, "current_time_ms": 132569, "exploitability": 0.0168889},
    {"iteration": 5040001, "current_time_ms": 132797, "exploitability": 0.0168276},
    {"iteration": 5050001, "current_time_ms": 133090, "exploitability": 0.0167821},
    {"iteration": 5060001, "current_time_ms": 133340, "exploitability": 0.0167883},
    {"iteration": 5070001, "current_time_ms": 133561, "exploitability": 0.016835},
    {"iteration": 5080001, "current_time_ms": 133808, "exploitability": 0.0169173},
    {"iteration": 5090001, "current_time_ms": 134094, "exploitability": 0.0169784},
    {"iteration": 5100001, "current_time_ms": 134358, "exploitability": 0.0169696},
    {"iteration": 5110001, "current_time_ms": 134617, "exploitability": 0.0169154},
    {"iteration": 5120001, "current_time_ms": 134853, "exploitability": 0.0168282},
    {"iteration": 5130001, "current_time_ms": 135100, "exploitability": 0.0167514},
    {"iteration": 5140001, "current_time_ms": 135357, "exploitability": 0.0166979},
    {"iteration": 5150001, "current_time_ms": 135627, "exploitability": 0.0166955},
    {"iteration": 5160001, "current_time_ms": 135875, "exploitability": 0.0167457},
    {"iteration": 5170001, "current_time_ms": 136083, "exploitability": 0.0168484},
    {"iteration": 5180001, "current_time_ms": 136303, "exploitability": 0.0169417},
    {"iteration": 5190001, "current_time_ms": 136529, "exploitability": 0.0169771},
    {"iteration": 5200001, "current_time_ms": 136746, "exploitability": 0.0169522},
    {"iteration": 5210001, "current_time_ms": 136961, "exploitability": 0.0168858},
    {"iteration": 5220001, "current_time_ms": 137202, "exploitability": 0.0168257},
    {"iteration": 5230001, "current_time_ms": 137420, "exploitability": 0.0167921},
    {"iteration": 5240001, "current_time_ms": 137646, "exploitability": 0.0167699},
    {"iteration": 5250001, "current_time_ms": 137888, "exploitability": 0.0167667},
    {"iteration": 5260001, "current_time_ms": 138135, "exploitability": 0.016787},
    {"iteration": 5270001, "current_time_ms": 138367, "exploitability": 0.0168426},
    {"iteration": 5280001, "current_time_ms": 138590, "exploitability": 0.0169052},
    {"iteration": 5290001, "current_time_ms": 138822, "exploitability": 0.0169586},
    {"iteration": 5300001, "current_time_ms": 139078, "exploitability": 0.0169683},
    {"iteration": 5310001, "current_time_ms": 139308, "exploitability": 0.0169282},
    {"iteration": 5320001, "current_time_ms": 139548, "exploitability": 0.0168623},
    {"iteration": 5330001, "current_time_ms": 139774, "exploitability": 0.0167901},
    {"iteration": 5340001, "current_time_ms": 140025, "exploitability": 0.0167462},
    {"iteration": 5350001, "current_time_ms": 140267, "exploitability": 0.0167377},
    {"iteration": 5360001, "current_time_ms": 140495, "exploitability": 0.0167653},
    {"iteration": 5370001, "current_time_ms": 140732, "exploitability": 0.0167932},
    {"iteration": 5380001, "current_time_ms": 140970, "exploitability": 0.0168153},
    {"iteration": 5390001, "current_time_ms": 141194, "exploitability": 0.0168336},
    {"iteration": 5400001, "current_time_ms": 141422, "exploitability": 0.0168404},
    {"iteration": 5410001, "current_time_ms": 141645, "exploitability": 0.0168113},
    {"iteration": 5420001, "current_time_ms": 141873, "exploitability": 0.0167637},
    {"iteration": 5430001, "current_time_ms": 142097, "exploitability": 0.0167259},
    {"iteration": 5440001, "current_time_ms": 142317, "exploitability": 0.0167082},
    {"iteration": 5450001, "current_time_ms": 142537, "exploitability": 0.0167171},
    {"iteration": 5460001, "current_time_ms": 142782, "exploitability": 0.0167393},
    {"iteration": 5470001, "current_time_ms": 143021, "exploitability": 0.0167753},
    {"iteration": 5480001, "current_time_ms": 143254, "exploitability": 0.0167834},
    {"iteration": 5490001, "current_time_ms": 143484, "exploitability": 0.0167691},
    {"iteration": 5500001, "current_time_ms": 143703, "exploitability": 0.0167602},
    {"iteration": 5510001, "current_time_ms": 143921, "exploitability": 0.0167389},
    {"iteration": 5520001, "current_time_ms": 144157, "exploitability": 0.0167088},
    {"iteration": 5530001, "current_time_ms": 144375, "exploitability": 0.016683},
    {"iteration": 5540001, "current_time_ms": 144611, "exploitability": 0.0166671},
    {"iteration": 5550001, "current_time_ms": 144842, "exploitability": 0.0166653},
    {"iteration": 5560001, "current_time_ms": 145084, "exploitability": 0.0166603},
    {"iteration": 5570001, "current_time_ms": 145310, "exploitability": 0.0166623},
    {"iteration": 5580001, "current_time_ms": 145541, "exploitability": 0.0166656},
    {"iteration": 5590001, "current_time_ms": 145767, "exploitability": 0.0166644},
    {"iteration": 5600001, "current_time_ms": 146008, "exploitability": 0.0166664},
    {"iteration": 5610001, "current_time_ms": 146245, "exploitability": 0.0166878},
    {"iteration": 5620001, "current_time_ms": 146469, "exploitability": 0.0167043},
    {"iteration": 5630001, "current_time_ms": 146695, "exploitability": 0.0167012},
    {"iteration": 5640001, "current_time_ms": 146932, "exploitability": 0.0166786},
    {"iteration": 5650001, "current_time_ms": 147161, "exploitability": 0.0166586},
    {"iteration": 5660001, "current_time_ms": 147396, "exploitability": 0.0166505},
    {"iteration": 5670001, "current_time_ms": 147615, "exploitability": 0.016656},
    {"iteration": 5680001, "current_time_ms": 147844, "exploitability": 0.0166594},
    {"iteration": 5690001, "current_time_ms": 148073, "exploitability": 0.0166656},
    {"iteration": 5700001, "current_time_ms": 148303, "exploitability": 0.0166701},
    {"iteration": 5710001, "current_time_ms": 148526, "exploitability": 0.0166642},
    {"iteration": 5720001, "current_time_ms": 148758, "exploitability": 0.0166381},
    {"iteration": 5730001, "current_time_ms": 148998, "exploitability": 0.0166058},
    {"iteration": 5740001, "current_time_ms": 149244, "exploitability": 0.0165822},
    {"iteration": 5750001, "current_time_ms": 149517, "exploitability": 0.0165729},
    {"iteration": 5760001, "current_time_ms": 149808, "exploitability": 0.0165959},
    {"iteration": 5770001, "current_time_ms": 150075, "exploitability": 0.0166489},
    {"iteration": 5780001, "current_time_ms": 150343, "exploitability": 0.0167036},
    {"iteration": 5790001, "current_time_ms": 150600, "exploitability": 0.0166987},
    {"iteration": 5800001, "current_time_ms": 150889, "exploitability": 0.0166743},
    {"iteration": 5810001, "current_time_ms": 151177, "exploitability": 0.0166233},
    {"iteration": 5820001, "current_time_ms": 151466, "exploitability": 0.0165687},
    {"iteration": 5830001, "current_time_ms": 151740, "exploitability": 0.0165307},
    {"iteration": 5840001, "current_time_ms": 152052, "exploitability": 0.0165295},
    {"iteration": 5850001, "current_time_ms": 152366, "exploitability": 0.0165811},
    {"iteration": 5860001, "current_time_ms": 152674, "exploitability": 0.0166343},
    {"iteration": 5870001, "current_time_ms": 152954, "exploitability": 0.016658},
    {"iteration": 5880001, "current_time_ms": 153190, "exploitability": 0.0166636},
    {"iteration": 5890001, "current_time_ms": 153417, "exploitability": 0.0166458},
    {"iteration": 5900001, "current_time_ms": 153652, "exploitability": 0.0166114},
    {"iteration": 5910001, "current_time_ms": 153883, "exploitability": 0.0165773},
    {"iteration": 5920001, "current_time_ms": 154129, "exploitability": 0.0165448},
    {"iteration": 5930001, "current_time_ms": 154361, "exploitability": 0.0165187},
    {"iteration": 5940001, "current_time_ms": 154596, "exploitability": 0.0165053},
    {"iteration": 5950001, "current_time_ms": 154827, "exploitability": 0.0165085},
    {"iteration": 5960001, "current_time_ms": 155061, "exploitability": 0.0165213},
    {"iteration": 5970001, "current_time_ms": 155288, "exploitability": 0.0165421},
    {"iteration": 5980001, "current_time_ms": 155511, "exploitability": 0.0165722},
    {"iteration": 5990001, "current_time_ms": 155730, "exploitability": 0.0165938},
    {"iteration": 6000001, "current_time_ms": 155944, "exploitability": 0.0165914},
    {"iteration": 6010001, "current_time_ms": 156177, "exploitability": 0.016554},
    {"iteration": 6020001, "current_time_ms": 156411, "exploitability": 0.016492},
    {"iteration": 6030001, "current_time_ms": 156628, "exploitability": 0.0164477},
    {"iteration": 6040001, "current_time_ms": 156853, "exploitability": 0.0164304},
    {"iteration": 6050001, "current_time_ms": 157097, "exploitability": 0.0164306},
    {"iteration": 6060001, "current_time_ms": 157309, "exploitability": 0.0164571},
    {"iteration": 6070001, "current_time_ms": 157523, "exploitability": 0.0164983},
    {"iteration": 6080001, "current_time_ms": 157748, "exploitability": 0.0165338},
    {"iteration": 6090001, "current_time_ms": 157969, "exploitability": 0.0165656},
    {"iteration": 6100001, "current_time_ms": 158246, "exploitability": 0.016591},
    {"iteration": 6110001, "current_time_ms": 158474, "exploitability": 0.0165973},
    {"iteration": 6120001, "current_time_ms": 158696, "exploitability": 0.0165812},
    {"iteration": 6130001, "current_time_ms": 158917, "exploitability": 0.0165425},
    {"iteration": 6140001, "current_time_ms": 159149, "exploitability": 0.0165051},
    {"iteration": 6150001, "current_time_ms": 159375, "exploitability": 0.016492},
    {"iteration": 6160001, "current_time_ms": 159597, "exploitability": 0.0164946},
    {"iteration": 6170001, "current_time_ms": 159815, "exploitability": 0.0164954},
    {"iteration": 6180001, "current_time_ms": 160050, "exploitability": 0.0164892},
    {"iteration": 6190001, "current_time_ms": 160279, "exploitability": 0.0164851},
    {"iteration": 6200001, "current_time_ms": 160507, "exploitability": 0.0164858},
    {"iteration": 6210001, "current_time_ms": 160726, "exploitability": 0.0164794},
    {"iteration": 6220001, "current_time_ms": 160955, "exploitability": 0.0164842},
    {"iteration": 6230001, "current_time_ms": 161190, "exploitability": 0.0164707},
    {"iteration": 6240001, "current_time_ms": 161407, "exploitability": 0.0164708},
    {"iteration": 6250001, "current_time_ms": 161631, "exploitability": 0.0164861},
    {"iteration": 6260001, "current_time_ms": 161862, "exploitability": 0.0164932},
    {"iteration": 6270001, "current_time_ms": 162087, "exploitability": 0.0164804},
    {"iteration": 6280001, "current_time_ms": 162323, "exploitability": 0.0164593},
    {"iteration": 6290001, "current_time_ms": 162542, "exploitability": 0.016432},
    {"iteration": 6300001, "current_time_ms": 162761, "exploitability": 0.0163985},
    {"iteration": 6310001, "current_time_ms": 162978, "exploitability": 0.0163662},
    {"iteration": 6320001, "current_time_ms": 163206, "exploitability": 0.0163617},
    {"iteration": 6330001, "current_time_ms": 163426, "exploitability": 0.016403},
    {"iteration": 6340001, "current_time_ms": 163660, "exploitability": 0.0164612},
    {"iteration": 6350001, "current_time_ms": 163872, "exploitability": 0.0165081},
    {"iteration": 6360001, "current_time_ms": 164101, "exploitability": 0.0165067},
    {"iteration": 6370001, "current_time_ms": 164327, "exploitability": 0.0164676},
    {"iteration": 6380001, "current_time_ms": 164556, "exploitability": 0.0164182},
    {"iteration": 6390001, "current_time_ms": 164782, "exploitability": 0.0163714},
    {"iteration": 6400001, "current_time_ms": 165011, "exploitability": 0.0163446},
    {"iteration": 6410001, "current_time_ms": 165247, "exploitability": 0.0163381},
    {"iteration": 6420001, "current_time_ms": 165487, "exploitability": 0.0163553},
    {"iteration": 6430001, "current_time_ms": 165697, "exploitability": 0.0164159},
    {"iteration": 6440001, "current_time_ms": 165923, "exploitability": 0.0164896},
    {"iteration": 6450001, "current_time_ms": 166159, "exploitability": 0.0165142},
    {"iteration": 6460001, "current_time_ms": 166380, "exploitability": 0.0164673},
    {"iteration": 6470001, "current_time_ms": 166607, "exploitability": 0.0163942},
    {"iteration": 6480001, "current_time_ms": 166794, "exploitability": 0.016329},
    {"iteration": 6490001, "current_time_ms": 167034, "exploitability": 0.0162902},
    {"iteration": 6500001, "current_time_ms": 167252, "exploitability": 0.016286},
    {"iteration": 6510001, "current_time_ms": 167476, "exploitability": 0.0163097},
    {"iteration": 6520001, "current_time_ms": 167695, "exploitability": 0.0163611},
    {"iteration": 6530001, "current_time_ms": 167915, "exploitability": 0.0164201},
    {"iteration": 6540001, "current_time_ms": 168147, "exploitability": 0.0164626},
    {"iteration": 6550001, "current_time_ms": 168372, "exploitability": 0.0164755},
    {"iteration": 6560001, "current_time_ms": 168583, "exploitability": 0.0164627},
    {"iteration": 6570001, "current_time_ms": 168807, "exploitability": 0.0164461},
    {"iteration": 6580001, "current_time_ms": 169058, "exploitability": 0.016436},
    {"iteration": 6590001, "current_time_ms": 169283, "exploitability": 0.0164319},
    {"iteration": 6600001, "current_time_ms": 169499, "exploitability": 0.0164452},
    {"iteration": 6610001, "current_time_ms": 169712, "exploitability": 0.0164748},
    {"iteration": 6620001, "current_time_ms": 169934, "exploitability": 0.0164986},
    {"iteration": 6630001, "current_time_ms": 170162, "exploitability": 0.0165017},
    {"iteration": 6640001, "current_time_ms": 170387, "exploitability": 0.0164904},
    {"iteration": 6650001, "current_time_ms": 170625, "exploitability": 0.0164635},
    {"iteration": 6660001, "current_time_ms": 170842, "exploitability": 0.0164263},
    {"iteration": 6670001, "current_time_ms": 171069, "exploitability": 0.0163919},
    {"iteration": 6680001, "current_time_ms": 171286, "exploitability": 0.0163787},
    {"iteration": 6690001, "current_time_ms": 171499, "exploitability": 0.0163882},
    {"iteration": 6700001, "current_time_ms": 171737, "exploitability": 0.0163978},
    {"iteration": 6710001, "current_time_ms": 171967, "exploitability": 0.0163979},
    {"iteration": 6720001, "current_time_ms": 172204, "exploitability": 0.0163898},
    {"iteration": 6730001, "current_time_ms": 172426, "exploitability": 0.0163874},
    {"iteration": 6740001, "current_time_ms": 172646, "exploitability": 0.0164004},
    {"iteration": 6750001, "current_time_ms": 172871, "exploitability": 0.0164389},
    {"iteration": 6760001, "current_time_ms": 173096, "exploitability": 0.0164881},
    {"iteration": 6770001, "current_time_ms": 173407, "exploitability": 0.0165252},
    {"iteration": 6780001, "current_time_ms": 173678, "exploitability": 0.0165434},
    {"iteration": 6790001, "current_time_ms": 173921, "exploitability": 0.016538},
    {"iteration": 6800001, "current_time_ms": 174196, "exploitability": 0.0165045},
    {"iteration": 6810001, "current_time_ms": 174451, "exploitability": 0.0164564},
    {"iteration": 6820001, "current_time_ms": 174702, "exploitability": 0.0164036},
    {"iteration": 6830001, "current_time_ms": 174972, "exploitability": 0.0163625},
    {"iteration": 6840001, "current_time_ms": 175257, "exploitability": 0.0163444},
    {"iteration": 6850001, "current_time_ms": 175480, "exploitability": 0.0163636},
    {"iteration": 6860001, "current_time_ms": 175695, "exploitability": 0.0163985},
    {"iteration": 6870001, "current_time_ms": 175922, "exploitability": 0.016447},
    {"iteration": 6880001, "current_time_ms": 176149, "exploitability": 0.0164854},
    {"iteration": 6890001, "current_time_ms": 176373, "exploitability": 0.0164784},
    {"iteration": 6900001, "current_time_ms": 176607, "exploitability": 0.0164273},
    {"iteration": 6910001, "current_time_ms": 176829, "exploitability": 0.0163612},
    {"iteration": 6920001, "current_time_ms": 177073, "exploitability": 0.0163052},
    {"iteration": 6930001, "current_time_ms": 177315, "exploitability": 0.0162672},
    {"iteration": 6940001, "current_time_ms": 177546, "exploitability": 0.0162616},
    {"iteration": 6950001, "current_time_ms": 177774, "exploitability": 0.0162951},
    {"iteration": 6960001, "current_time_ms": 178013, "exploitability": 0.0163564},
    {"iteration": 6970001, "current_time_ms": 178245, "exploitability": 0.0164101},
    {"iteration": 6980001, "current_time_ms": 178483, "exploitability": 0.0164543},
    {"iteration": 6990001, "current_time_ms": 178714, "exploitability": 0.016479},
    {"iteration": 7000001, "current_time_ms": 178927, "exploitability": 0.0164488},
    {"iteration": 7010001, "current_time_ms": 179194, "exploitability": 0.0163927},
    {"iteration": 7020001, "current_time_ms": 179437, "exploitability": 0.0163307},
    {"iteration": 7030001, "current_time_ms": 179669, "exploitability": 0.0162703},
    {"iteration": 7040001, "current_time_ms": 179914, "exploitability": 0.0162426},
    {"iteration": 7050001, "current_time_ms": 180148, "exploitability": 0.016239},
    {"iteration": 7060001, "current_time_ms": 180385, "exploitability": 0.0162475},
    {"iteration": 7070001, "current_time_ms": 180604, "exploitability": 0.0162755},
    {"iteration": 7080001, "current_time_ms": 180828, "exploitability": 0.016312},
    {"iteration": 7090001, "current_time_ms": 181093, "exploitability": 0.0163568},
    {"iteration": 7100001, "current_time_ms": 181360, "exploitability": 0.0163828},
    {"iteration": 7110001, "current_time_ms": 181653, "exploitability": 0.016381},
    {"iteration": 7120001, "current_time_ms": 181945, "exploitability": 0.0163573},
    {"iteration": 7130001, "current_time_ms": 182311, "exploitability": 0.0163169},
    {"iteration": 7140001, "current_time_ms": 182595, "exploitability": 0.0162767},
    {"iteration": 7150001, "current_time_ms": 182924, "exploitability": 0.0162467},
    {"iteration": 7160001, "current_time_ms": 183336, "exploitability": 0.0162313},
    {"iteration": 7170001, "current_time_ms": 183674, "exploitability": 0.0162351},
    {"iteration": 7180001, "current_time_ms": 183929, "exploitability": 0.0162543},
    {"iteration": 7190001, "current_time_ms": 184161, "exploitability": 0.0162732},
    {"iteration": 7200001, "current_time_ms": 184396, "exploitability": 0.0162885},
    {"iteration": 7210001, "current_time_ms": 184624, "exploitability": 0.0163041},
    {"iteration": 7220001, "current_time_ms": 184838, "exploitability": 0.0163164},
    {"iteration": 7230001, "current_time_ms": 185081, "exploitability": 0.0163208},
    {"iteration": 7240001, "current_time_ms": 185339, "exploitability": 0.0163123},
    {"iteration": 7250001, "current_time_ms": 185561, "exploitability": 0.0162823},
    {"iteration": 7260001, "current_time_ms": 185775, "exploitability": 0.0162456},
    {"iteration": 7270001, "current_time_ms": 186019, "exploitability": 0.0162124},
    {"iteration": 7280001, "current_time_ms": 186267, "exploitability": 0.0161886},
    {"iteration": 7290001, "current_time_ms": 186504, "exploitability": 0.0161855},
    {"iteration": 7300001, "current_time_ms": 186742, "exploitability": 0.0161969},
    {"iteration": 7310001, "current_time_ms": 187013, "exploitability": 0.0162258},
    {"iteration": 7320001, "current_time_ms": 187324, "exploitability": 0.0162631},
    {"iteration": 7330001, "current_time_ms": 187598, "exploitability": 0.016288},
    {"iteration": 7340001, "current_time_ms": 187898, "exploitability": 0.01629},
    {"iteration": 7350001, "current_time_ms": 188174, "exploitability": 0.0162808},
    {"iteration": 7360001, "current_time_ms": 188460, "exploitability": 0.0162491},
    {"iteration": 7370001, "current_time_ms": 188694, "exploitability": 0.0162138},
    {"iteration": 7380001, "current_time_ms": 188930, "exploitability": 0.0161938},
    {"iteration": 7390001, "current_time_ms": 189187, "exploitability": 0.0161872},
    {"iteration": 7400001, "current_time_ms": 189406, "exploitability": 0.0161824},
    {"iteration": 7410001, "current_time_ms": 189625, "exploitability": 0.0161848},
    {"iteration": 7420001, "current_time_ms": 189849, "exploitability": 0.0161961},
    {"iteration": 7430001, "current_time_ms": 190103, "exploitability": 0.0162126},
    {"iteration": 7440001, "current_time_ms": 190342, "exploitability": 0.0162386},
    {"iteration": 7450001, "current_time_ms": 190596, "exploitability": 0.0162583},
    {"iteration": 7460001, "current_time_ms": 190826, "exploitability": 0.0162621},
    {"iteration": 7470001, "current_time_ms": 191060, "exploitability": 0.016244},
    {"iteration": 7480001, "current_time_ms": 191313, "exploitability": 0.0161998},
    {"iteration": 7490001, "current_time_ms": 191539, "exploitability": 0.0161636},
    {"iteration": 7500001, "current_time_ms": 191771, "exploitability": 0.0161403},
    {"iteration": 7510001, "current_time_ms": 192000, "exploitability": 0.016129},
    {"iteration": 7520001, "current_time_ms": 192250, "exploitability": 0.01615},
    {"iteration": 7530001, "current_time_ms": 192476, "exploitability": 0.0161908},
    {"iteration": 7540001, "current_time_ms": 192710, "exploitability": 0.0162267},
    {"iteration": 7550001, "current_time_ms": 192934, "exploitability": 0.0162492},
    {"iteration": 7560001, "current_time_ms": 193257, "exploitability": 0.0162513},
    {"iteration": 7570001, "current_time_ms": 193532, "exploitability": 0.0162238},
    {"iteration": 7580001, "current_time_ms": 193786, "exploitability": 0.0161883},
    {"iteration": 7590001, "current_time_ms": 194042, "exploitability": 0.0161485},
    {"iteration": 7600001, "current_time_ms": 194296, "exploitability": 0.0161152},
    {"iteration": 7610001, "current_time_ms": 194555, "exploitability": 0.0161028},
    {"iteration": 7620001, "current_time_ms": 194803, "exploitability": 0.0161233},
    {"iteration": 7630001, "current_time_ms": 195088, "exploitability": 0.0161557},
    {"iteration": 7640001, "current_time_ms": 195310, "exploitability": 0.0161928},
    {"iteration": 7650001, "current_time_ms": 195521, "exploitability": 0.0162172},
    {"iteration": 7660001, "current_time_ms": 195745, "exploitability": 0.0162151},
    {"iteration": 7670001, "current_time_ms": 195967, "exploitability": 0.0161926},
    {"iteration": 7680001, "current_time_ms": 196214, "exploitability": 0.0161489},
    {"iteration": 7690001, "current_time_ms": 196446, "exploitability": 0.0160966},
    {"iteration": 7700001, "current_time_ms": 196669, "exploitability": 0.016053},
    {"iteration": 7710001, "current_time_ms": 196905, "exploitability": 0.0160398},
    {"iteration": 7720001, "current_time_ms": 197170, "exploitability": 0.0160645},
    {"iteration": 7730001, "current_time_ms": 197402, "exploitability": 0.0161046},
    {"iteration": 7740001, "current_time_ms": 197617, "exploitability": 0.0161236},
    {"iteration": 7750001, "current_time_ms": 197844, "exploitability": 0.0161251},
    {"iteration": 7760001, "current_time_ms": 198087, "exploitability": 0.0161101},
    {"iteration": 7770001, "current_time_ms": 198315, "exploitability": 0.0160852},
    {"iteration": 7780001, "current_time_ms": 198538, "exploitability": 0.0160591},
    {"iteration": 7790001, "current_time_ms": 198762, "exploitability": 0.0160389},
    {"iteration": 7800001, "current_time_ms": 198979, "exploitability": 0.0160251},
    {"iteration": 7810001, "current_time_ms": 199245, "exploitability": 0.0160181},
    {"iteration": 7820001, "current_time_ms": 199468, "exploitability": 0.016032},
    {"iteration": 7830001, "current_time_ms": 199693, "exploitability": 0.0160585},
    {"iteration": 7840001, "current_time_ms": 199914, "exploitability": 0.0160794},
    {"iteration": 7850001, "current_time_ms": 200163, "exploitability": 0.0160892},
    {"iteration": 7860001, "current_time_ms": 200395, "exploitability": 0.0160701},
    {"iteration": 7870001, "current_time_ms": 200628, "exploitability": 0.0160266},
    {"iteration": 7880001, "current_time_ms": 200845, "exploitability": 0.0159768},
    {"iteration": 7890001, "current_time_ms": 201069, "exploitability": 0.0159367},
    {"iteration": 7900001, "current_time_ms": 201305, "exploitability": 0.0159109},
    {"iteration": 7910001, "current_time_ms": 201530, "exploitability": 0.0159055},
    {"iteration": 7920001, "current_time_ms": 201748, "exploitability": 0.0159291},
    {"iteration": 7930001, "current_time_ms": 201985, "exploitability": 0.0159823},
    {"iteration": 7940001, "current_time_ms": 202231, "exploitability": 0.0160378},
    {"iteration": 7950001, "current_time_ms": 202502, "exploitability": 0.0160752},
    {"iteration": 7960001, "current_time_ms": 202774, "exploitability": 0.0160794},
    {"iteration": 7970001, "current_time_ms": 203092, "exploitability": 0.0160512},
    {"iteration": 7980001, "current_time_ms": 203553, "exploitability": 0.016005},
    {"iteration": 7990001, "current_time_ms": 203876, "exploitability": 0.0159538},
    {"iteration": 8000001, "current_time_ms": 204155, "exploitability": 0.0159143},
    {"iteration": 8010001, "current_time_ms": 204444, "exploitability": 0.0158978},
    {"iteration": 8020001, "current_time_ms": 204733, "exploitability": 0.0159033},
    {"iteration": 8030001, "current_time_ms": 205003, "exploitability": 0.0159308},
    {"iteration": 8040001, "current_time_ms": 205243, "exploitability": 0.0159707},
    {"iteration": 8050001, "current_time_ms": 205464, "exploitability": 0.0160008},
    {"iteration": 8060001, "current_time_ms": 205675, "exploitability": 0.0160173},
    {"iteration": 8070001, "current_time_ms": 205914, "exploitability": 0.0160142},
    {"iteration": 8080001, "current_time_ms": 206163, "exploitability": 0.0159888},
    {"iteration": 8090001, "current_time_ms": 206388, "exploitability": 0.0159433},
    {"iteration": 8100001, "current_time_ms": 206617, "exploitability": 0.0158873},
    {"iteration": 8110001, "current_time_ms": 206837, "exploitability": 0.0158388},
    {"iteration": 8120001, "current_time_ms": 207085, "exploitability": 0.0158187},
    {"iteration": 8130001, "current_time_ms": 207358, "exploitability": 0.0158338},
    {"iteration": 8140001, "current_time_ms": 207602, "exploitability": 0.0158671},
    {"iteration": 8150001, "current_time_ms": 207830, "exploitability": 0.0159117},
    {"iteration": 8160001, "current_time_ms": 208084, "exploitability": 0.0159417},
    {"iteration": 8170001, "current_time_ms": 208318, "exploitability": 0.0159477},
    {"iteration": 8180001, "current_time_ms": 208552, "exploitability": 0.0159427},
    {"iteration": 8190001, "current_time_ms": 208796, "exploitability": 0.015922},
    {"iteration": 8200001, "current_time_ms": 209043, "exploitability": 0.0158909},
    {"iteration": 8210001, "current_time_ms": 209311, "exploitability": 0.015849},
    {"iteration": 8220001, "current_time_ms": 209539, "exploitability": 0.0158218},
    {"iteration": 8230001, "current_time_ms": 209761, "exploitability": 0.0158287},
    {"iteration": 8240001, "current_time_ms": 209990, "exploitability": 0.0158694},
    {"iteration": 8250001, "current_time_ms": 210223, "exploitability": 0.01592},
    {"iteration": 8260001, "current_time_ms": 210447, "exploitability": 0.0159514},
    {"iteration": 8270001, "current_time_ms": 210672, "exploitability": 0.0159611},
    {"iteration": 8280001, "current_time_ms": 210895, "exploitability": 0.0159545},
    {"iteration": 8290001, "current_time_ms": 211128, "exploitability": 0.0159384},
    {"iteration": 8300001, "current_time_ms": 211348, "exploitability": 0.015916},
    {"iteration": 8310001, "current_time_ms": 211572, "exploitability": 0.0158896},
    {"iteration": 8320001, "current_time_ms": 211793, "exploitability": 0.0158684},
    {"iteration": 8330001, "current_time_ms": 212033, "exploitability": 0.0158696},
    {"iteration": 8340001, "current_time_ms": 212270, "exploitability": 0.0158956},
    {"iteration": 8350001, "current_time_ms": 212494, "exploitability": 0.0159463},
    {"iteration": 8360001, "current_time_ms": 212723, "exploitability": 0.0159826},
    {"iteration": 8370001, "current_time_ms": 213054, "exploitability": 0.0159928},
    {"iteration": 8380001, "current_time_ms": 213307, "exploitability": 0.015992},
    {"iteration": 8390001, "current_time_ms": 213534, "exploitability": 0.0159706},
    {"iteration": 8400001, "current_time_ms": 213754, "exploitability": 0.0159319},
    {"iteration": 8410001, "current_time_ms": 213976, "exploitability": 0.0158822},
    {"iteration": 8420001, "current_time_ms": 214210, "exploitability": 0.0158365},
    {"iteration": 8430001, "current_time_ms": 214434, "exploitability": 0.0158124},
    {"iteration": 8440001, "current_time_ms": 214652, "exploitability": 0.0158205},
    {"iteration": 8450001, "current_time_ms": 214877, "exploitability": 0.0158527},
    {"iteration": 8460001, "current_time_ms": 215109, "exploitability": 0.015901},
    {"iteration": 8470001, "current_time_ms": 215331, "exploitability": 0.0159422},
    {"iteration": 8480001, "current_time_ms": 215561, "exploitability": 0.0159637},
    {"iteration": 8490001, "current_time_ms": 215786, "exploitability": 0.0159617},
    {"iteration": 8500001, "current_time_ms": 216025, "exploitability": 0.0159411},
    {"iteration": 8510001, "current_time_ms": 216250, "exploitability": 0.0159112},
    {"iteration": 8520001, "current_time_ms": 216476, "exploitability": 0.0158761},
    {"iteration": 8530001, "current_time_ms": 216694, "exploitability": 0.0158477},
    {"iteration": 8540001, "current_time_ms": 216928, "exploitability": 0.0158382},
    {"iteration": 8550001, "current_time_ms": 217203, "exploitability": 0.0158604},
    {"iteration": 8560001, "current_time_ms": 217461, "exploitability": 0.0159118},
    {"iteration": 8570001, "current_time_ms": 217705, "exploitability": 0.0159626},
    {"iteration": 8580001, "current_time_ms": 217933, "exploitability": 0.015985},
    {"iteration": 8590001, "current_time_ms": 218177, "exploitability": 0.0159768},
    {"iteration": 8600001, "current_time_ms": 218400, "exploitability": 0.0159504},
    {"iteration": 8610001, "current_time_ms": 218622, "exploitability": 0.0159055},
    {"iteration": 8620001, "current_time_ms": 218840, "exploitability": 0.01586},
    {"iteration": 8630001, "current_time_ms": 219068, "exploitability": 0.0158183},
    {"iteration": 8640001, "current_time_ms": 219297, "exploitability": 0.015789},
    {"iteration": 8650001, "current_time_ms": 219519, "exploitability": 0.0157848},
    {"iteration": 8660001, "current_time_ms": 219743, "exploitability": 0.0158241},
    {"iteration": 8670001, "current_time_ms": 219961, "exploitability": 0.0158878},
    {"iteration": 8680001, "current_time_ms": 220191, "exploitability": 0.0159482},
    {"iteration": 8690001, "current_time_ms": 220424, "exploitability": 0.0159697},
    {"iteration": 8700001, "current_time_ms": 220650, "exploitability": 0.0159521},
    {"iteration": 8710001, "current_time_ms": 220867, "exploitability": 0.0159093},
    {"iteration": 8720001, "current_time_ms": 221089, "exploitability": 0.0158551},
    {"iteration": 8730001, "current_time_ms": 221306, "exploitability": 0.0157944},
    {"iteration": 8740001, "current_time_ms": 221510, "exploitability": 0.0157436},
    {"iteration": 8750001, "current_time_ms": 221696, "exploitability": 0.0157161},
    {"iteration": 8760001, "current_time_ms": 221861, "exploitability": 0.0157145},
    {"iteration": 8770001, "current_time_ms": 222048, "exploitability": 0.0157443},
    {"iteration": 8780001, "current_time_ms": 222231, "exploitability": 0.0158017},
    {"iteration": 8790001, "current_time_ms": 222418, "exploitability": 0.0158787},
    {"iteration": 8800001, "current_time_ms": 222612, "exploitability": 0.0159403},
    {"iteration": 8810001, "current_time_ms": 222794, "exploitability": 0.0159738},
    {"iteration": 8820001, "current_time_ms": 222979, "exploitability": 0.0159761},
    {"iteration": 8830001, "current_time_ms": 223164, "exploitability": 0.0159464},
    {"iteration": 8840001, "current_time_ms": 223338, "exploitability": 0.0158991},
    {"iteration": 8850001, "current_time_ms": 223541, "exploitability": 0.0158478},
    {"iteration": 8860001, "current_time_ms": 223717, "exploitability": 0.0158108},
    {"iteration": 8870001, "current_time_ms": 223869, "exploitability": 0.0158001},
    {"iteration": 8880001, "current_time_ms": 224067, "exploitability": 0.015804},
    {"iteration": 8890001, "current_time_ms": 224241, "exploitability": 0.0158223},
    {"iteration": 8900001, "current_time_ms": 224412, "exploitability": 0.0158564},
    {"iteration": 8910001, "current_time_ms": 224606, "exploitability": 0.0158884},
    {"iteration": 8920001, "current_time_ms": 224785, "exploitability": 0.015912},
    {"iteration": 8930001, "current_time_ms": 224975, "exploitability": 0.0159259},
    {"iteration": 8940001, "current_time_ms": 225184, "exploitability": 0.0159238},
    {"iteration": 8950001, "current_time_ms": 225366, "exploitability": 0.0159093},
    {"iteration": 8960001, "current_time_ms": 225562, "exploitability": 0.0158906},
    {"iteration": 8970001, "current_time_ms": 225730, "exploitability": 0.015872},
    {"iteration": 8980001, "current_time_ms": 225907, "exploitability": 0.0158491},
    {"iteration": 8990001, "current_time_ms": 226105, "exploitability": 0.0158309},
    {"iteration": 9000001, "current_time_ms": 226291, "exploitability": 0.0158185},
    {"iteration": 9010001, "current_time_ms": 226474, "exploitability": 0.015809},
    {"iteration": 9020001, "current_time_ms": 226640, "exploitability": 0.0158068},
    {"iteration": 9030001, "current_time_ms": 226811, "exploitability": 0.015813},
    {"iteration": 9040001, "current_time_ms": 227017, "exploitability": 0.01582},
    {"iteration": 9050001, "current_time_ms": 227183, "exploitability": 0.0158224},
    {"iteration": 9060001, "current_time_ms": 227365, "exploitability": 0.0158269},
    {"iteration": 9070001, "current_time_ms": 227565, "exploitability": 0.0158346},
    {"iteration": 9080001, "current_time_ms": 227754, "exploitability": 0.0158457},
    {"iteration": 9090001, "current_time_ms": 227934, "exploitability": 0.0158483},
    {"iteration": 9100001, "current_time_ms": 228130, "exploitability": 0.0158421},
    {"iteration": 9110001, "current_time_ms": 228317, "exploitability": 0.0158368},
    {"iteration": 9120001, "current_time_ms": 228508, "exploitability": 0.0158341},
    {"iteration": 9130001, "current_time_ms": 228700, "exploitability": 0.0158278},
    {"iteration": 9140001, "current_time_ms": 228867, "exploitability": 0.0158213},
    {"iteration": 9150001, "current_time_ms": 229050, "exploitability": 0.0158093},
    {"iteration": 9160001, "current_time_ms": 229233, "exploitability": 0.0157923},
    {"iteration": 9170001, "current_time_ms": 229420, "exploitability": 0.0157792},
    {"iteration": 9180001, "current_time_ms": 229603, "exploitability": 0.0157782},
    {"iteration": 9190001, "current_time_ms": 229789, "exploitability": 0.0157964},
    {"iteration": 9200001, "current_time_ms": 229980, "exploitability": 0.0158203},
    {"iteration": 9210001, "current_time_ms": 230155, "exploitability": 0.0158437},
    {"iteration": 9220001, "current_time_ms": 230340, "exploitability": 0.015852},
    {"iteration": 9230001, "current_time_ms": 230527, "exploitability": 0.0158371},
    {"iteration": 9240001, "current_time_ms": 230707, "exploitability": 0.0158144},
    {"iteration": 9250001, "current_time_ms": 230874, "exploitability": 0.0157893},
    {"iteration": 9260001, "current_time_ms": 231063, "exploitability": 0.015768},
    {"iteration": 9270001, "current_time_ms": 231257, "exploitability": 0.0157449},
    {"iteration": 9280001, "current_time_ms": 231452, "exploitability": 0.015724},
    {"iteration": 9290001, "current_time_ms": 231639, "exploitability": 0.0157092},
    {"iteration": 9300001, "current_time_ms": 231831, "exploitability": 0.0157062},
    {"iteration": 9310001, "current_time_ms": 232016, "exploitability": 0.0157154},
    {"iteration": 9320001, "current_time_ms": 232189, "exploitability": 0.015728},
    {"iteration": 9330001, "current_time_ms": 232361, "exploitability": 0.015741},
    {"iteration": 9340001, "current_time_ms": 232553, "exploitability": 0.015753},
    {"iteration": 9350001, "current_time_ms": 232730, "exploitability": 0.0157685},
    {"iteration": 9360001, "current_time_ms": 232915, "exploitability": 0.0157843},
    {"iteration": 9370001, "current_time_ms": 233091, "exploitability": 0.0157838},
    {"iteration": 9380001, "current_time_ms": 233267, "exploitability": 0.0157668},
    {"iteration": 9390001, "current_time_ms": 233475, "exploitability": 0.0157426},
    {"iteration": 9400001, "current_time_ms": 233669, "exploitability": 0.0157161},
    {"iteration": 9410001, "current_time_ms": 233863, "exploitability": 0.0156868},
    {"iteration": 9420001, "current_time_ms": 234066, "exploitability": 0.0156647},
    {"iteration": 9430001, "current_time_ms": 234258, "exploitability": 0.0156539},
    {"iteration": 9440001, "current_time_ms": 234450, "exploitability": 0.0156651},
    {"iteration": 9450001, "current_time_ms": 234629, "exploitability": 0.0157021},
    {"iteration": 9460001, "current_time_ms": 234831, "exploitability": 0.0157652},
    {"iteration": 9470001, "current_time_ms": 235025, "exploitability": 0.015832},
    {"iteration": 9480001, "current_time_ms": 235196, "exploitability": 0.0158647},
    {"iteration": 9490001, "current_time_ms": 235364, "exploitability": 0.0158652},
    {"iteration": 9500001, "current_time_ms": 235557, "exploitability": 0.0158363},
    {"iteration": 9510001, "current_time_ms": 235750, "exploitability": 0.0157983},
    {"iteration": 9520001, "current_time_ms": 235948, "exploitability": 0.0157595},
    {"iteration": 9530001, "current_time_ms": 236130, "exploitability": 0.0157244},
    {"iteration": 9540001, "current_time_ms": 236303, "exploitability": 0.0156931},
    {"iteration": 9550001, "current_time_ms": 236503, "exploitability": 0.0156807},
    {"iteration": 9560001, "current_time_ms": 236692, "exploitability": 0.0156911},
    {"iteration": 9570001, "current_time_ms": 236864, "exploitability": 0.0157265},
    {"iteration": 9580001, "current_time_ms": 237053, "exploitability": 0.0157771},
    {"iteration": 9590001, "current_time_ms": 237238, "exploitability": 0.0158202},
    {"iteration": 9600001, "current_time_ms": 237414, "exploitability": 0.015838},
    {"iteration": 9610001, "current_time_ms": 237609, "exploitability": 0.0158299},
    {"iteration": 9620001, "current_time_ms": 237800, "exploitability": 0.015804},
    {"iteration": 9630001, "current_time_ms": 237980, "exploitability": 0.0157762},
    {"iteration": 9640001, "current_time_ms": 238166, "exploitability": 0.015751},
    {"iteration": 9650001, "current_time_ms": 238356, "exploitability": 0.0157293},
    {"iteration": 9660001, "current_time_ms": 238542, "exploitability": 0.0157098},
    {"iteration": 9670001, "current_time_ms": 238722, "exploitability": 0.0156906},
    {"iteration": 9680001, "current_time_ms": 238902, "exploitability": 0.0156816},
    {"iteration": 9690001, "current_time_ms": 239174, "exploitability": 0.0156854},
    {"iteration": 9700001, "current_time_ms": 239385, "exploitability": 0.0157022},
    {"iteration": 9710001, "current_time_ms": 239581, "exploitability": 0.0157351},
    {"iteration": 9720001, "current_time_ms": 239771, "exploitability": 0.015764},
    {"iteration": 9730001, "current_time_ms": 239965, "exploitability": 0.01578},
    {"iteration": 9740001, "current_time_ms": 240154, "exploitability": 0.0157741},
    {"iteration": 9750001, "current_time_ms": 240335, "exploitability": 0.0157552},
    {"iteration": 9760001, "current_time_ms": 240527, "exploitability": 0.0157311},
    {"iteration": 9770001, "current_time_ms": 240703, "exploitability": 0.0157007},
    {"iteration": 9780001, "current_time_ms": 240880, "exploitability": 0.0156675},
    {"iteration": 9790001, "current_time_ms": 241057, "exploitability": 0.0156367},
    {"iteration": 9800001, "current_time_ms": 241217, "exploitability": 0.0156149},
    {"iteration": 9810001, "current_time_ms": 241401, "exploitability": 0.0156037},
    {"iteration": 9820001, "current_time_ms": 241589, "exploitability": 0.0156135},
    {"iteration": 9830001, "current_time_ms": 241763, "exploitability": 0.0156376},
    {"iteration": 9840001, "current_time_ms": 241942, "exploitability": 0.0156689},
    {"iteration": 9850001, "current_time_ms": 242146, "exploitability": 0.0156974},
    {"iteration": 9860001, "current_time_ms": 242327, "exploitability": 0.0157331},
    {"iteration": 9870001, "current_time_ms": 242530, "exploitability": 0.0157584},
    {"iteration": 9880001, "current_time_ms": 242718, "exploitability": 0.0157658},
    {"iteration": 9890001, "current_time_ms": 242914, "exploitability": 0.0157648},
    {"iteration": 9900001, "current_time_ms": 243105, "exploitability": 0.0157627},
    {"iteration": 9910001, "current_time_ms": 243289, "exploitability": 0.0157466},
    {"iteration": 9920001, "current_time_ms": 243493, "exploitability": 0.0157189},
    {"iteration": 9930001, "current_time_ms": 243699, "exploitability": 0.0156893},
    {"iteration": 9940001, "current_time_ms": 243879, "exploitability": 0.0156626},
    {"iteration": 9950001, "current_time_ms": 244058, "exploitability": 0.0156432},
    {"iteration": 9960001, "current_time_ms": 244228, "exploitability": 0.0156323},
    {"iteration": 9970001, "current_time_ms": 244383, "exploitability": 0.0156466},
    {"iteration": 9980001, "current_time_ms": 244545, "exploitability": 0.01568},
    {"iteration": 9990001, "current_time_ms": 244669, "exploitability": 0.0157179},
    {"iteration": 10000001, "current_time_ms": 244803, "exploitability": 0.0157487},
  ]
}


==> plots/backup/os_mccfr__42_k0.1_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1277, "exploitability": 1.05725},
    {"iteration": 20001, "current_time_ms": 2411, "exploitability": 0.854447},
    {"iteration": 30001, "current_time_ms": 3555, "exploitability": 0.77053},
    {"iteration": 40001, "current_time_ms": 4613, "exploitability": 0.699533},
    {"iteration": 50001, "current_time_ms": 5705, "exploitability": 0.649761},
    {"iteration": 60001, "current_time_ms": 7010, "exploitability": 0.608819},
    {"iteration": 70001, "current_time_ms": 8453, "exploitability": 0.577806},
    {"iteration": 80001, "current_time_ms": 9589, "exploitability": 0.55107},
    {"iteration": 90001, "current_time_ms": 10705, "exploitability": 0.528642},
    {"iteration": 100001, "current_time_ms": 11905, "exploitability": 0.512482},
    {"iteration": 110001, "current_time_ms": 14232, "exploitability": 0.496655},
    {"iteration": 120001, "current_time_ms": 16488, "exploitability": 0.486634},
    {"iteration": 130001, "current_time_ms": 18151, "exploitability": 0.48145},
    {"iteration": 140001, "current_time_ms": 19705, "exploitability": 0.47437},
    {"iteration": 150001, "current_time_ms": 21159, "exploitability": 0.461903},
    {"iteration": 160001, "current_time_ms": 22650, "exploitability": 0.453451},
    {"iteration": 170001, "current_time_ms": 24240, "exploitability": 0.444997},
    {"iteration": 180001, "current_time_ms": 25733, "exploitability": 0.434453},
    {"iteration": 190001, "current_time_ms": 27297, "exploitability": 0.422347},
    {"iteration": 200001, "current_time_ms": 28814, "exploitability": 0.41379},
    {"iteration": 210001, "current_time_ms": 30478, "exploitability": 0.405662},
    {"iteration": 220001, "current_time_ms": 33075, "exploitability": 0.396546},
    {"iteration": 230001, "current_time_ms": 34658, "exploitability": 0.389082},
    {"iteration": 240001, "current_time_ms": 36183, "exploitability": 0.382718},
    {"iteration": 250001, "current_time_ms": 37713, "exploitability": 0.375106},
    {"iteration": 260001, "current_time_ms": 39151, "exploitability": 0.366931},
    {"iteration": 270001, "current_time_ms": 40609, "exploitability": 0.358705},
    {"iteration": 280001, "current_time_ms": 42197, "exploitability": 0.351339},
    {"iteration": 290001, "current_time_ms": 43702, "exploitability": 0.345452},
    {"iteration": 300001, "current_time_ms": 45358, "exploitability": 0.34121},
    {"iteration": 310001, "current_time_ms": 46982, "exploitability": 0.33815},
    {"iteration": 320001, "current_time_ms": 48537, "exploitability": 0.335258},
    {"iteration": 330001, "current_time_ms": 50316, "exploitability": 0.331656},
    {"iteration": 340001, "current_time_ms": 52518, "exploitability": 0.32784},
    {"iteration": 350001, "current_time_ms": 54216, "exploitability": 0.324005},
    {"iteration": 360001, "current_time_ms": 55667, "exploitability": 0.320635},
    {"iteration": 370001, "current_time_ms": 57168, "exploitability": 0.317909},
    {"iteration": 380001, "current_time_ms": 58793, "exploitability": 0.314973},
    {"iteration": 390001, "current_time_ms": 60361, "exploitability": 0.312107},
    {"iteration": 400001, "current_time_ms": 62130, "exploitability": 0.310178},
    {"iteration": 410001, "current_time_ms": 63648, "exploitability": 0.308625},
    {"iteration": 420001, "current_time_ms": 65085, "exploitability": 0.307257},
    {"iteration": 430001, "current_time_ms": 66553, "exploitability": 0.306028},
    {"iteration": 440001, "current_time_ms": 67716, "exploitability": 0.304013},
    {"iteration": 450001, "current_time_ms": 68849, "exploitability": 0.303241},
    {"iteration": 460001, "current_time_ms": 70005, "exploitability": 0.302506},
    {"iteration": 470001, "current_time_ms": 71177, "exploitability": 0.301237},
    {"iteration": 480001, "current_time_ms": 72319, "exploitability": 0.299816},
    {"iteration": 490001, "current_time_ms": 73379, "exploitability": 0.297966},
    {"iteration": 500001, "current_time_ms": 74511, "exploitability": 0.295887},
    {"iteration": 510001, "current_time_ms": 75871, "exploitability": 0.294196},
    {"iteration": 520001, "current_time_ms": 77042, "exploitability": 0.292805},
    {"iteration": 530001, "current_time_ms": 78190, "exploitability": 0.291314},
    {"iteration": 540001, "current_time_ms": 79404, "exploitability": 0.29079},
    {"iteration": 550001, "current_time_ms": 80866, "exploitability": 0.289989},
    {"iteration": 560001, "current_time_ms": 82173, "exploitability": 0.288878},
    {"iteration": 570001, "current_time_ms": 83308, "exploitability": 0.287524},
    {"iteration": 580001, "current_time_ms": 84416, "exploitability": 0.286407},
    {"iteration": 590001, "current_time_ms": 85560, "exploitability": 0.285636},
    {"iteration": 600001, "current_time_ms": 86689, "exploitability": 0.285271},
    {"iteration": 610001, "current_time_ms": 87806, "exploitability": 0.284359},
    {"iteration": 620001, "current_time_ms": 89076, "exploitability": 0.283439},
    {"iteration": 630001, "current_time_ms": 90210, "exploitability": 0.283028},
    {"iteration": 640001, "current_time_ms": 91752, "exploitability": 0.282528},
    {"iteration": 650001, "current_time_ms": 93029, "exploitability": 0.281722},
    {"iteration": 660001, "current_time_ms": 94267, "exploitability": 0.280487},
    {"iteration": 670001, "current_time_ms": 95397, "exploitability": 0.279317},
    {"iteration": 680001, "current_time_ms": 96654, "exploitability": 0.278068},
    {"iteration": 690001, "current_time_ms": 97819, "exploitability": 0.27626},
    {"iteration": 700001, "current_time_ms": 99090, "exploitability": 0.274354},
    {"iteration": 710001, "current_time_ms": 100172, "exploitability": 0.272668},
    {"iteration": 720001, "current_time_ms": 101258, "exploitability": 0.271128},
    {"iteration": 730001, "current_time_ms": 102329, "exploitability": 0.269854},
    {"iteration": 740001, "current_time_ms": 103392, "exploitability": 0.268523},
    {"iteration": 750001, "current_time_ms": 104472, "exploitability": 0.267561},
    {"iteration": 760001, "current_time_ms": 105533, "exploitability": 0.266531},
    {"iteration": 770001, "current_time_ms": 106667, "exploitability": 0.265862},
    {"iteration": 780001, "current_time_ms": 107839, "exploitability": 0.264906},
    {"iteration": 790001, "current_time_ms": 108932, "exploitability": 0.263833},
    {"iteration": 800001, "current_time_ms": 109982, "exploitability": 0.262861},
    {"iteration": 810001, "current_time_ms": 111079, "exploitability": 0.261857},
    {"iteration": 820001, "current_time_ms": 112168, "exploitability": 0.260597},
    {"iteration": 830001, "current_time_ms": 113251, "exploitability": 0.260042},
    {"iteration": 840001, "current_time_ms": 114386, "exploitability": 0.259815},
    {"iteration": 850001, "current_time_ms": 115489, "exploitability": 0.259117},
    {"iteration": 860001, "current_time_ms": 116536, "exploitability": 0.258206},
    {"iteration": 870001, "current_time_ms": 117825, "exploitability": 0.257256},
    {"iteration": 880001, "current_time_ms": 119100, "exploitability": 0.256503},
    {"iteration": 890001, "current_time_ms": 120153, "exploitability": 0.255829},
    {"iteration": 900001, "current_time_ms": 121215, "exploitability": 0.255442},
    {"iteration": 910001, "current_time_ms": 122348, "exploitability": 0.25488},
    {"iteration": 920001, "current_time_ms": 123562, "exploitability": 0.254275},
    {"iteration": 930001, "current_time_ms": 124667, "exploitability": 0.253509},
    {"iteration": 940001, "current_time_ms": 125675, "exploitability": 0.252698},
    {"iteration": 950001, "current_time_ms": 126758, "exploitability": 0.25168},
    {"iteration": 960001, "current_time_ms": 127843, "exploitability": 0.250847},
    {"iteration": 970001, "current_time_ms": 128941, "exploitability": 0.249925},
    {"iteration": 980001, "current_time_ms": 130056, "exploitability": 0.249177},
    {"iteration": 990001, "current_time_ms": 131155, "exploitability": 0.248335},
    {"iteration": 1000001, "current_time_ms": 132322, "exploitability": 0.247536},
    {"iteration": 1010001, "current_time_ms": 133588, "exploitability": 0.246476},
    {"iteration": 1020001, "current_time_ms": 135575, "exploitability": 0.245523},
    {"iteration": 1030001, "current_time_ms": 137432, "exploitability": 0.244537},
    {"iteration": 1040001, "current_time_ms": 138852, "exploitability": 0.24385},
    {"iteration": 1050001, "current_time_ms": 140338, "exploitability": 0.243622},
    {"iteration": 1060001, "current_time_ms": 141729, "exploitability": 0.243434},
    {"iteration": 1070001, "current_time_ms": 143141, "exploitability": 0.2431},
    {"iteration": 1080001, "current_time_ms": 144481, "exploitability": 0.242673},
    {"iteration": 1090001, "current_time_ms": 145875, "exploitability": 0.241898},
    {"iteration": 1100001, "current_time_ms": 147300, "exploitability": 0.241207},
    {"iteration": 1110001, "current_time_ms": 148642, "exploitability": 0.240442},
    {"iteration": 1120001, "current_time_ms": 149692, "exploitability": 0.239756},
    {"iteration": 1130001, "current_time_ms": 150775, "exploitability": 0.238959},
    {"iteration": 1140001, "current_time_ms": 151885, "exploitability": 0.238363},
    {"iteration": 1150001, "current_time_ms": 153155, "exploitability": 0.237841},
    {"iteration": 1160001, "current_time_ms": 154270, "exploitability": 0.237408},
    {"iteration": 1170001, "current_time_ms": 155401, "exploitability": 0.237178},
    {"iteration": 1180001, "current_time_ms": 156568, "exploitability": 0.237027},
    {"iteration": 1190001, "current_time_ms": 157646, "exploitability": 0.236605},
    {"iteration": 1200001, "current_time_ms": 158724, "exploitability": 0.236282},
    {"iteration": 1210001, "current_time_ms": 159792, "exploitability": 0.236074},
    {"iteration": 1220001, "current_time_ms": 160859, "exploitability": 0.235807},
    {"iteration": 1230001, "current_time_ms": 161952, "exploitability": 0.235386},
    {"iteration": 1240001, "current_time_ms": 163114, "exploitability": 0.234905},
    {"iteration": 1250001, "current_time_ms": 164175, "exploitability": 0.234685},
    {"iteration": 1260001, "current_time_ms": 165233, "exploitability": 0.234409},
    {"iteration": 1270001, "current_time_ms": 166268, "exploitability": 0.234251},
    {"iteration": 1280001, "current_time_ms": 167344, "exploitability": 0.234041},
    {"iteration": 1290001, "current_time_ms": 168412, "exploitability": 0.233856},
    {"iteration": 1300001, "current_time_ms": 169483, "exploitability": 0.233791},
    {"iteration": 1310001, "current_time_ms": 170512, "exploitability": 0.233553},
    {"iteration": 1320001, "current_time_ms": 171593, "exploitability": 0.233392},
    {"iteration": 1330001, "current_time_ms": 172634, "exploitability": 0.233455},
    {"iteration": 1340001, "current_time_ms": 173689, "exploitability": 0.233523},
    {"iteration": 1350001, "current_time_ms": 174780, "exploitability": 0.233552},
    {"iteration": 1360001, "current_time_ms": 175900, "exploitability": 0.233517},
    {"iteration": 1370001, "current_time_ms": 176995, "exploitability": 0.233473},
    {"iteration": 1380001, "current_time_ms": 178091, "exploitability": 0.23341},
    {"iteration": 1390001, "current_time_ms": 179171, "exploitability": 0.233192},
    {"iteration": 1400001, "current_time_ms": 180258, "exploitability": 0.2328},
    {"iteration": 1410001, "current_time_ms": 181341, "exploitability": 0.232846},
    {"iteration": 1420001, "current_time_ms": 182440, "exploitability": 0.232696},
    {"iteration": 1430001, "current_time_ms": 183892, "exploitability": 0.232685},
    {"iteration": 1440001, "current_time_ms": 185173, "exploitability": 0.232579},
    {"iteration": 1450001, "current_time_ms": 186357, "exploitability": 0.232318},
    {"iteration": 1460001, "current_time_ms": 187502, "exploitability": 0.232085},
    {"iteration": 1470001, "current_time_ms": 188610, "exploitability": 0.231936},
    {"iteration": 1480001, "current_time_ms": 190106, "exploitability": 0.231687},
    {"iteration": 1490001, "current_time_ms": 191371, "exploitability": 0.231231},
    {"iteration": 1500001, "current_time_ms": 192573, "exploitability": 0.230819},
    {"iteration": 1510001, "current_time_ms": 193806, "exploitability": 0.230483},
    {"iteration": 1520001, "current_time_ms": 195106, "exploitability": 0.230124},
    {"iteration": 1530001, "current_time_ms": 196474, "exploitability": 0.229623},
    {"iteration": 1540001, "current_time_ms": 197694, "exploitability": 0.229012},
    {"iteration": 1550001, "current_time_ms": 198811, "exploitability": 0.228523},
    {"iteration": 1560001, "current_time_ms": 199960, "exploitability": 0.228222},
    {"iteration": 1570001, "current_time_ms": 201136, "exploitability": 0.228094},
    {"iteration": 1580001, "current_time_ms": 202322, "exploitability": 0.22805},
    {"iteration": 1590001, "current_time_ms": 203457, "exploitability": 0.228079},
    {"iteration": 1600001, "current_time_ms": 204715, "exploitability": 0.228204},
    {"iteration": 1610001, "current_time_ms": 205877, "exploitability": 0.228299},
    {"iteration": 1620001, "current_time_ms": 207260, "exploitability": 0.22826},
    {"iteration": 1630001, "current_time_ms": 208587, "exploitability": 0.228174},
    {"iteration": 1640001, "current_time_ms": 209841, "exploitability": 0.228094},
    {"iteration": 1650001, "current_time_ms": 211055, "exploitability": 0.227814},
    {"iteration": 1660001, "current_time_ms": 212213, "exploitability": 0.227464},
    {"iteration": 1670001, "current_time_ms": 213721, "exploitability": 0.227109},
    {"iteration": 1680001, "current_time_ms": 215228, "exploitability": 0.226483},
    {"iteration": 1690001, "current_time_ms": 216688, "exploitability": 0.225849},
    {"iteration": 1700001, "current_time_ms": 218155, "exploitability": 0.225255},
    {"iteration": 1710001, "current_time_ms": 219746, "exploitability": 0.224774},
    {"iteration": 1720001, "current_time_ms": 221230, "exploitability": 0.224353},
    {"iteration": 1730001, "current_time_ms": 222387, "exploitability": 0.223944},
    {"iteration": 1740001, "current_time_ms": 223544, "exploitability": 0.223377},
    {"iteration": 1750001, "current_time_ms": 224610, "exploitability": 0.222822},
    {"iteration": 1760001, "current_time_ms": 225683, "exploitability": 0.222261},
    {"iteration": 1770001, "current_time_ms": 226909, "exploitability": 0.221779},
    {"iteration": 1780001, "current_time_ms": 228054, "exploitability": 0.221216},
    {"iteration": 1790001, "current_time_ms": 229173, "exploitability": 0.220598},
    {"iteration": 1800001, "current_time_ms": 230264, "exploitability": 0.219985},
    {"iteration": 1810001, "current_time_ms": 231332, "exploitability": 0.219476},
    {"iteration": 1820001, "current_time_ms": 232418, "exploitability": 0.219095},
    {"iteration": 1830001, "current_time_ms": 233461, "exploitability": 0.218722},
    {"iteration": 1840001, "current_time_ms": 234543, "exploitability": 0.218276},
    {"iteration": 1850001, "current_time_ms": 235623, "exploitability": 0.217913},
    {"iteration": 1860001, "current_time_ms": 236653, "exploitability": 0.217618},
    {"iteration": 1870001, "current_time_ms": 237695, "exploitability": 0.217307},
    {"iteration": 1880001, "current_time_ms": 238898, "exploitability": 0.217004},
    {"iteration": 1890001, "current_time_ms": 239950, "exploitability": 0.216624},
    {"iteration": 1900001, "current_time_ms": 240921, "exploitability": 0.216206},
    {"iteration": 1910001, "current_time_ms": 241971, "exploitability": 0.21576},
    {"iteration": 1920001, "current_time_ms": 243017, "exploitability": 0.215355},
    {"iteration": 1930001, "current_time_ms": 244223, "exploitability": 0.215142},
    {"iteration": 1940001, "current_time_ms": 245295, "exploitability": 0.214922},
    {"iteration": 1950001, "current_time_ms": 246281, "exploitability": 0.214686},
    {"iteration": 1960001, "current_time_ms": 247639, "exploitability": 0.214465},
    {"iteration": 1970001, "current_time_ms": 249050, "exploitability": 0.214144},
    {"iteration": 1980001, "current_time_ms": 250402, "exploitability": 0.213935},
    {"iteration": 1990001, "current_time_ms": 251750, "exploitability": 0.213664},
    {"iteration": 2000001, "current_time_ms": 253125, "exploitability": 0.213409},
    {"iteration": 2010001, "current_time_ms": 254430, "exploitability": 0.213245},
    {"iteration": 2020001, "current_time_ms": 255767, "exploitability": 0.213213},
    {"iteration": 2030001, "current_time_ms": 257008, "exploitability": 0.21317},
    {"iteration": 2040001, "current_time_ms": 258080, "exploitability": 0.213135},
    {"iteration": 2050001, "current_time_ms": 259149, "exploitability": 0.213122},
    {"iteration": 2060001, "current_time_ms": 260251, "exploitability": 0.213068},
    {"iteration": 2070001, "current_time_ms": 261327, "exploitability": 0.212987},
    {"iteration": 2080001, "current_time_ms": 262393, "exploitability": 0.212863},
    {"iteration": 2090001, "current_time_ms": 263497, "exploitability": 0.212659},
    {"iteration": 2100001, "current_time_ms": 264574, "exploitability": 0.212387},
    {"iteration": 2110001, "current_time_ms": 265649, "exploitability": 0.212005},
    {"iteration": 2120001, "current_time_ms": 266757, "exploitability": 0.211601},
    {"iteration": 2130001, "current_time_ms": 267811, "exploitability": 0.211191},
    {"iteration": 2140001, "current_time_ms": 268927, "exploitability": 0.21083},
    {"iteration": 2150001, "current_time_ms": 269970, "exploitability": 0.210571},
    {"iteration": 2160001, "current_time_ms": 271031, "exploitability": 0.210187},
    {"iteration": 2170001, "current_time_ms": 272109, "exploitability": 0.209706},
    {"iteration": 2180001, "current_time_ms": 273151, "exploitability": 0.2093},
    {"iteration": 2190001, "current_time_ms": 274214, "exploitability": 0.208772},
    {"iteration": 2200001, "current_time_ms": 275253, "exploitability": 0.208276},
    {"iteration": 2210001, "current_time_ms": 276302, "exploitability": 0.207915},
    {"iteration": 2220001, "current_time_ms": 277358, "exploitability": 0.207529},
    {"iteration": 2230001, "current_time_ms": 278427, "exploitability": 0.207063},
    {"iteration": 2240001, "current_time_ms": 279523, "exploitability": 0.206791},
    {"iteration": 2250001, "current_time_ms": 280782, "exploitability": 0.206542},
    {"iteration": 2260001, "current_time_ms": 281835, "exploitability": 0.206409},
    {"iteration": 2270001, "current_time_ms": 282870, "exploitability": 0.206293},
    {"iteration": 2280001, "current_time_ms": 283988, "exploitability": 0.20614},
    {"iteration": 2290001, "current_time_ms": 285087, "exploitability": 0.206188},
    {"iteration": 2300001, "current_time_ms": 286186, "exploitability": 0.206107},
    {"iteration": 2310001, "current_time_ms": 287272, "exploitability": 0.205943},
    {"iteration": 2320001, "current_time_ms": 288353, "exploitability": 0.205741},
    {"iteration": 2330001, "current_time_ms": 289415, "exploitability": 0.205517},
    {"iteration": 2340001, "current_time_ms": 290618, "exploitability": 0.205309},
    {"iteration": 2350001, "current_time_ms": 291772, "exploitability": 0.205178},
    {"iteration": 2360001, "current_time_ms": 292915, "exploitability": 0.20508},
    {"iteration": 2370001, "current_time_ms": 294037, "exploitability": 0.204985},
    {"iteration": 2380001, "current_time_ms": 295171, "exploitability": 0.204899},
    {"iteration": 2390001, "current_time_ms": 296455, "exploitability": 0.204758},
    {"iteration": 2400001, "current_time_ms": 297588, "exploitability": 0.204608},
    {"iteration": 2410001, "current_time_ms": 298797, "exploitability": 0.204371},
    {"iteration": 2420001, "current_time_ms": 299991, "exploitability": 0.20412},
    {"iteration": 2430001, "current_time_ms": 301164, "exploitability": 0.20385},
    {"iteration": 2440001, "current_time_ms": 302224, "exploitability": 0.203639},
    {"iteration": 2450001, "current_time_ms": 303423, "exploitability": 0.203462},
    {"iteration": 2460001, "current_time_ms": 304536, "exploitability": 0.203302},
    {"iteration": 2470001, "current_time_ms": 305631, "exploitability": 0.203107},
    {"iteration": 2480001, "current_time_ms": 306713, "exploitability": 0.202887},
    {"iteration": 2490001, "current_time_ms": 307853, "exploitability": 0.202743},
    {"iteration": 2500001, "current_time_ms": 309150, "exploitability": 0.202608},
    {"iteration": 2510001, "current_time_ms": 310254, "exploitability": 0.202388},
    {"iteration": 2520001, "current_time_ms": 311401, "exploitability": 0.202065},
    {"iteration": 2530001, "current_time_ms": 312503, "exploitability": 0.201822},
    {"iteration": 2540001, "current_time_ms": 313638, "exploitability": 0.201499},
    {"iteration": 2550001, "current_time_ms": 314783, "exploitability": 0.201129},
    {"iteration": 2560001, "current_time_ms": 315968, "exploitability": 0.200796},
    {"iteration": 2570001, "current_time_ms": 317199, "exploitability": 0.200486},
    {"iteration": 2580001, "current_time_ms": 318206, "exploitability": 0.200179},
    {"iteration": 2590001, "current_time_ms": 319274, "exploitability": 0.199807},
    {"iteration": 2600001, "current_time_ms": 320317, "exploitability": 0.199677},
    {"iteration": 2610001, "current_time_ms": 321382, "exploitability": 0.199542},
    {"iteration": 2620001, "current_time_ms": 322511, "exploitability": 0.199415},
    {"iteration": 2630001, "current_time_ms": 323576, "exploitability": 0.199119},
    {"iteration": 2640001, "current_time_ms": 324667, "exploitability": 0.198999},
    {"iteration": 2650001, "current_time_ms": 325798, "exploitability": 0.198841},
    {"iteration": 2660001, "current_time_ms": 327106, "exploitability": 0.198669},
    {"iteration": 2670001, "current_time_ms": 328231, "exploitability": 0.198452},
    {"iteration": 2680001, "current_time_ms": 329242, "exploitability": 0.198241},
    {"iteration": 2690001, "current_time_ms": 330372, "exploitability": 0.19809},
    {"iteration": 2700001, "current_time_ms": 331545, "exploitability": 0.197882},
    {"iteration": 2710001, "current_time_ms": 332683, "exploitability": 0.197676},
    {"iteration": 2720001, "current_time_ms": 333778, "exploitability": 0.197441},
    {"iteration": 2730001, "current_time_ms": 335095, "exploitability": 0.197283},
    {"iteration": 2740001, "current_time_ms": 336974, "exploitability": 0.197158},
    {"iteration": 2750001, "current_time_ms": 338901, "exploitability": 0.196979},
    {"iteration": 2760001, "current_time_ms": 341082, "exploitability": 0.196852},
    {"iteration": 2770001, "current_time_ms": 342836, "exploitability": 0.196691},
    {"iteration": 2780001, "current_time_ms": 344491, "exploitability": 0.1966},
    {"iteration": 2790001, "current_time_ms": 346253, "exploitability": 0.196533},
    {"iteration": 2800001, "current_time_ms": 348612, "exploitability": 0.196497},
    {"iteration": 2810001, "current_time_ms": 350471, "exploitability": 0.196441},
    {"iteration": 2820001, "current_time_ms": 352074, "exploitability": 0.196472},
    {"iteration": 2830001, "current_time_ms": 353752, "exploitability": 0.196524},
    {"iteration": 2840001, "current_time_ms": 355452, "exploitability": 0.19655},
    {"iteration": 2850001, "current_time_ms": 357246, "exploitability": 0.196433},
    {"iteration": 2860001, "current_time_ms": 359053, "exploitability": 0.196335},
    {"iteration": 2870001, "current_time_ms": 361397, "exploitability": 0.196201},
    {"iteration": 2880001, "current_time_ms": 363235, "exploitability": 0.19596},
    {"iteration": 2890001, "current_time_ms": 365003, "exploitability": 0.195817},
    {"iteration": 2900001, "current_time_ms": 366959, "exploitability": 0.195623},
    {"iteration": 2910001, "current_time_ms": 368368, "exploitability": 0.195529},
    {"iteration": 2920001, "current_time_ms": 369837, "exploitability": 0.195412},
    {"iteration": 2930001, "current_time_ms": 371246, "exploitability": 0.195294},
    {"iteration": 2940001, "current_time_ms": 372582, "exploitability": 0.195044},
    {"iteration": 2950001, "current_time_ms": 374044, "exploitability": 0.194818},
    {"iteration": 2960001, "current_time_ms": 375518, "exploitability": 0.194713},
    {"iteration": 2970001, "current_time_ms": 376956, "exploitability": 0.194584},
    {"iteration": 2980001, "current_time_ms": 378332, "exploitability": 0.194372},
    {"iteration": 2990001, "current_time_ms": 379777, "exploitability": 0.19417},
    {"iteration": 3000001, "current_time_ms": 381259, "exploitability": 0.193848},
    {"iteration": 3010001, "current_time_ms": 382873, "exploitability": 0.193565},
    {"iteration": 3020001, "current_time_ms": 384256, "exploitability": 0.193222},
    {"iteration": 3030001, "current_time_ms": 386809, "exploitability": 0.192884},
    {"iteration": 3040001, "current_time_ms": 389343, "exploitability": 0.192582},
    {"iteration": 3050001, "current_time_ms": 390730, "exploitability": 0.1924},
    {"iteration": 3060001, "current_time_ms": 392618, "exploitability": 0.192285},
    {"iteration": 3070001, "current_time_ms": 395038, "exploitability": 0.192196},
    {"iteration": 3080001, "current_time_ms": 397119, "exploitability": 0.192143},
    {"iteration": 3090001, "current_time_ms": 399239, "exploitability": 0.192028},
    {"iteration": 3100001, "current_time_ms": 401269, "exploitability": 0.191808},
    {"iteration": 3110001, "current_time_ms": 403137, "exploitability": 0.191548},
    {"iteration": 3120001, "current_time_ms": 405127, "exploitability": 0.19124},
    {"iteration": 3130001, "current_time_ms": 407078, "exploitability": 0.190866},
    {"iteration": 3140001, "current_time_ms": 408917, "exploitability": 0.190539},
    {"iteration": 3150001, "current_time_ms": 410754, "exploitability": 0.190295},
    {"iteration": 3160001, "current_time_ms": 412513, "exploitability": 0.190028},
    {"iteration": 3170001, "current_time_ms": 414082, "exploitability": 0.189735},
    {"iteration": 3180001, "current_time_ms": 415975, "exploitability": 0.18947},
    {"iteration": 3190001, "current_time_ms": 418176, "exploitability": 0.189174},
    {"iteration": 3200001, "current_time_ms": 420107, "exploitability": 0.188852},
    {"iteration": 3210001, "current_time_ms": 421817, "exploitability": 0.18854},
    {"iteration": 3220001, "current_time_ms": 423429, "exploitability": 0.188287},
    {"iteration": 3230001, "current_time_ms": 424879, "exploitability": 0.188076},
    {"iteration": 3240001, "current_time_ms": 426427, "exploitability": 0.187841},
    {"iteration": 3250001, "current_time_ms": 428111, "exploitability": 0.187624},
    {"iteration": 3260001, "current_time_ms": 429508, "exploitability": 0.187411},
    {"iteration": 3270001, "current_time_ms": 431047, "exploitability": 0.18715},
    {"iteration": 3280001, "current_time_ms": 433065, "exploitability": 0.186867},
    {"iteration": 3290001, "current_time_ms": 434968, "exploitability": 0.18661},
    {"iteration": 3300001, "current_time_ms": 436956, "exploitability": 0.186381},
    {"iteration": 3310001, "current_time_ms": 438797, "exploitability": 0.186169},
    {"iteration": 3320001, "current_time_ms": 440699, "exploitability": 0.185909},
    {"iteration": 3330001, "current_time_ms": 442767, "exploitability": 0.185662},
    {"iteration": 3340001, "current_time_ms": 444637, "exploitability": 0.18542},
    {"iteration": 3350001, "current_time_ms": 446608, "exploitability": 0.185175},
    {"iteration": 3360001, "current_time_ms": 448835, "exploitability": 0.184978},
    {"iteration": 3370001, "current_time_ms": 451035, "exploitability": 0.184784},
    {"iteration": 3380001, "current_time_ms": 453100, "exploitability": 0.184544},
    {"iteration": 3390001, "current_time_ms": 455301, "exploitability": 0.184334},
    {"iteration": 3400001, "current_time_ms": 457762, "exploitability": 0.184109},
    {"iteration": 3410001, "current_time_ms": 460656, "exploitability": 0.183893},
    {"iteration": 3420001, "current_time_ms": 462821, "exploitability": 0.183655},
    {"iteration": 3430001, "current_time_ms": 464496, "exploitability": 0.183403},
    {"iteration": 3440001, "current_time_ms": 466183, "exploitability": 0.183117},
    {"iteration": 3450001, "current_time_ms": 467935, "exploitability": 0.182877},
    {"iteration": 3460001, "current_time_ms": 469455, "exploitability": 0.182709},
    {"iteration": 3470001, "current_time_ms": 470902, "exploitability": 0.182525},
    {"iteration": 3480001, "current_time_ms": 472352, "exploitability": 0.182337},
    {"iteration": 3490001, "current_time_ms": 473803, "exploitability": 0.182155},
    {"iteration": 3500001, "current_time_ms": 475215, "exploitability": 0.182088},
    {"iteration": 3510001, "current_time_ms": 476636, "exploitability": 0.182021},
    {"iteration": 3520001, "current_time_ms": 478113, "exploitability": 0.18188},
    {"iteration": 3530001, "current_time_ms": 479579, "exploitability": 0.181655},
    {"iteration": 3540001, "current_time_ms": 481190, "exploitability": 0.181449},
    {"iteration": 3550001, "current_time_ms": 482595, "exploitability": 0.181251},
    {"iteration": 3560001, "current_time_ms": 483956, "exploitability": 0.181062},
    {"iteration": 3570001, "current_time_ms": 485404, "exploitability": 0.180925},
    {"iteration": 3580001, "current_time_ms": 486949, "exploitability": 0.180812},
    {"iteration": 3590001, "current_time_ms": 488307, "exploitability": 0.180725},
    {"iteration": 3600001, "current_time_ms": 489738, "exploitability": 0.180655},
    {"iteration": 3610001, "current_time_ms": 491159, "exploitability": 0.180579},
    {"iteration": 3620001, "current_time_ms": 492682, "exploitability": 0.180529},
    {"iteration": 3630001, "current_time_ms": 494165, "exploitability": 0.180516},
    {"iteration": 3640001, "current_time_ms": 495531, "exploitability": 0.180482},
    {"iteration": 3650001, "current_time_ms": 496905, "exploitability": 0.180458},
    {"iteration": 3660001, "current_time_ms": 498255, "exploitability": 0.180471},
    {"iteration": 3670001, "current_time_ms": 499619, "exploitability": 0.18048},
    {"iteration": 3680001, "current_time_ms": 500978, "exploitability": 0.180499},
    {"iteration": 3690001, "current_time_ms": 502339, "exploitability": 0.180475},
    {"iteration": 3700001, "current_time_ms": 503705, "exploitability": 0.180418},
    {"iteration": 3710001, "current_time_ms": 505042, "exploitability": 0.180426},
    {"iteration": 3720001, "current_time_ms": 506558, "exploitability": 0.180435},
    {"iteration": 3730001, "current_time_ms": 507991, "exploitability": 0.18043},
    {"iteration": 3740001, "current_time_ms": 509305, "exploitability": 0.180382},
    {"iteration": 3750001, "current_time_ms": 510657, "exploitability": 0.180335},
    {"iteration": 3760001, "current_time_ms": 512195, "exploitability": 0.180212},
    {"iteration": 3770001, "current_time_ms": 513578, "exploitability": 0.180103},
    {"iteration": 3780001, "current_time_ms": 514985, "exploitability": 0.179996},
    {"iteration": 3790001, "current_time_ms": 516346, "exploitability": 0.179939},
    {"iteration": 3800001, "current_time_ms": 517763, "exploitability": 0.179865},
    {"iteration": 3810001, "current_time_ms": 519117, "exploitability": 0.179767},
    {"iteration": 3820001, "current_time_ms": 520476, "exploitability": 0.179678},
    {"iteration": 3830001, "current_time_ms": 521815, "exploitability": 0.179615},
    {"iteration": 3840001, "current_time_ms": 523199, "exploitability": 0.179581},
    {"iteration": 3850001, "current_time_ms": 524533, "exploitability": 0.179522},
    {"iteration": 3860001, "current_time_ms": 525912, "exploitability": 0.17947},
    {"iteration": 3870001, "current_time_ms": 527255, "exploitability": 0.179456},
    {"iteration": 3880001, "current_time_ms": 528647, "exploitability": 0.179431},
    {"iteration": 3890001, "current_time_ms": 530009, "exploitability": 0.179548},
    {"iteration": 3900001, "current_time_ms": 531361, "exploitability": 0.179665},
    {"iteration": 3910001, "current_time_ms": 532746, "exploitability": 0.179752},
    {"iteration": 3920001, "current_time_ms": 534138, "exploitability": 0.179828},
    {"iteration": 3930001, "current_time_ms": 535670, "exploitability": 0.17989},
    {"iteration": 3940001, "current_time_ms": 537161, "exploitability": 0.179939},
    {"iteration": 3950001, "current_time_ms": 538654, "exploitability": 0.179952},
    {"iteration": 3960001, "current_time_ms": 540029, "exploitability": 0.179925},
    {"iteration": 3970001, "current_time_ms": 541432, "exploitability": 0.179855},
    {"iteration": 3980001, "current_time_ms": 542857, "exploitability": 0.179769},
    {"iteration": 3990001, "current_time_ms": 544307, "exploitability": 0.179644},
    {"iteration": 4000001, "current_time_ms": 545764, "exploitability": 0.179539},
    {"iteration": 4010001, "current_time_ms": 547176, "exploitability": 0.179426},
    {"iteration": 4020001, "current_time_ms": 548609, "exploitability": 0.179309},
    {"iteration": 4030001, "current_time_ms": 550040, "exploitability": 0.17913},
    {"iteration": 4040001, "current_time_ms": 551469, "exploitability": 0.178893},
    {"iteration": 4050001, "current_time_ms": 552908, "exploitability": 0.17864},
    {"iteration": 4060001, "current_time_ms": 554356, "exploitability": 0.178407},
    {"iteration": 4070001, "current_time_ms": 555778, "exploitability": 0.17819},
    {"iteration": 4080001, "current_time_ms": 557265, "exploitability": 0.178076},
    {"iteration": 4090001, "current_time_ms": 558754, "exploitability": 0.178013},
    {"iteration": 4100001, "current_time_ms": 560101, "exploitability": 0.178012},
    {"iteration": 4110001, "current_time_ms": 561533, "exploitability": 0.177987},
    {"iteration": 4120001, "current_time_ms": 563021, "exploitability": 0.177933},
    {"iteration": 4130001, "current_time_ms": 564471, "exploitability": 0.177942},
    {"iteration": 4140001, "current_time_ms": 565858, "exploitability": 0.177961},
    {"iteration": 4150001, "current_time_ms": 567427, "exploitability": 0.177953},
    {"iteration": 4160001, "current_time_ms": 568867, "exploitability": 0.177966},
    {"iteration": 4170001, "current_time_ms": 570194, "exploitability": 0.17807},
    {"iteration": 4180001, "current_time_ms": 571602, "exploitability": 0.178217},
    {"iteration": 4190001, "current_time_ms": 573019, "exploitability": 0.178343},
    {"iteration": 4200001, "current_time_ms": 574394, "exploitability": 0.178441},
    {"iteration": 4210001, "current_time_ms": 575748, "exploitability": 0.178491},
    {"iteration": 4220001, "current_time_ms": 577131, "exploitability": 0.178503},
    {"iteration": 4230001, "current_time_ms": 578448, "exploitability": 0.178484},
    {"iteration": 4240001, "current_time_ms": 579789, "exploitability": 0.178417},
    {"iteration": 4250001, "current_time_ms": 581137, "exploitability": 0.178355},
    {"iteration": 4260001, "current_time_ms": 582477, "exploitability": 0.178209},
    {"iteration": 4270001, "current_time_ms": 583840, "exploitability": 0.178038},
    {"iteration": 4280001, "current_time_ms": 585191, "exploitability": 0.177826},
    {"iteration": 4290001, "current_time_ms": 586557, "exploitability": 0.17765},
    {"iteration": 4300001, "current_time_ms": 587886, "exploitability": 0.177469},
    {"iteration": 4310001, "current_time_ms": 589260, "exploitability": 0.177285},
    {"iteration": 4320001, "current_time_ms": 590655, "exploitability": 0.177147},
    {"iteration": 4330001, "current_time_ms": 592069, "exploitability": 0.177009},
    {"iteration": 4340001, "current_time_ms": 593420, "exploitability": 0.176891},
    {"iteration": 4350001, "current_time_ms": 594788, "exploitability": 0.176775},
    {"iteration": 4360001, "current_time_ms": 596142, "exploitability": 0.176663},
    {"iteration": 4370001, "current_time_ms": 597515, "exploitability": 0.176537},
    {"iteration": 4380001, "current_time_ms": 598869, "exploitability": 0.176413},
    {"iteration": 4390001, "current_time_ms": 600208, "exploitability": 0.176244},
    {"iteration": 4400001, "current_time_ms": 601787, "exploitability": 0.176079},
    {"iteration": 4410001, "current_time_ms": 603132, "exploitability": 0.175926},
    {"iteration": 4420001, "current_time_ms": 604458, "exploitability": 0.175812},
    {"iteration": 4430001, "current_time_ms": 605813, "exploitability": 0.175729},
    {"iteration": 4440001, "current_time_ms": 607283, "exploitability": 0.175656},
    {"iteration": 4450001, "current_time_ms": 608600, "exploitability": 0.175544},
    {"iteration": 4460001, "current_time_ms": 609953, "exploitability": 0.175402},
    {"iteration": 4470001, "current_time_ms": 611346, "exploitability": 0.175249},
    {"iteration": 4480001, "current_time_ms": 612931, "exploitability": 0.175099},
    {"iteration": 4490001, "current_time_ms": 614241, "exploitability": 0.174968},
    {"iteration": 4500001, "current_time_ms": 615628, "exploitability": 0.17481},
    {"iteration": 4510001, "current_time_ms": 616988, "exploitability": 0.174627},
    {"iteration": 4520001, "current_time_ms": 618347, "exploitability": 0.17449},
    {"iteration": 4530001, "current_time_ms": 619749, "exploitability": 0.174387},
    {"iteration": 4540001, "current_time_ms": 621086, "exploitability": 0.17429},
    {"iteration": 4550001, "current_time_ms": 622433, "exploitability": 0.174258},
    {"iteration": 4560001, "current_time_ms": 623748, "exploitability": 0.174288},
    {"iteration": 4570001, "current_time_ms": 625113, "exploitability": 0.174327},
    {"iteration": 4580001, "current_time_ms": 626450, "exploitability": 0.174416},
    {"iteration": 4590001, "current_time_ms": 627818, "exploitability": 0.174571},
    {"iteration": 4600001, "current_time_ms": 629155, "exploitability": 0.174697},
    {"iteration": 4610001, "current_time_ms": 630435, "exploitability": 0.174837},
    {"iteration": 4620001, "current_time_ms": 631501, "exploitability": 0.174951},
    {"iteration": 4630001, "current_time_ms": 632560, "exploitability": 0.175038},
    {"iteration": 4640001, "current_time_ms": 633648, "exploitability": 0.175067},
    {"iteration": 4650001, "current_time_ms": 634857, "exploitability": 0.175014},
    {"iteration": 4660001, "current_time_ms": 636002, "exploitability": 0.174911},
    {"iteration": 4670001, "current_time_ms": 637083, "exploitability": 0.174814},
    {"iteration": 4680001, "current_time_ms": 638147, "exploitability": 0.174762},
    {"iteration": 4690001, "current_time_ms": 639218, "exploitability": 0.174715},
    {"iteration": 4700001, "current_time_ms": 640311, "exploitability": 0.174643},
    {"iteration": 4710001, "current_time_ms": 641397, "exploitability": 0.174583},
    {"iteration": 4720001, "current_time_ms": 642519, "exploitability": 0.174558},
    {"iteration": 4730001, "current_time_ms": 643564, "exploitability": 0.174516},
    {"iteration": 4740001, "current_time_ms": 644665, "exploitability": 0.174505},
    {"iteration": 4750001, "current_time_ms": 645734, "exploitability": 0.174445},
    {"iteration": 4760001, "current_time_ms": 647044, "exploitability": 0.174324},
    {"iteration": 4770001, "current_time_ms": 648216, "exploitability": 0.174235},
    {"iteration": 4780001, "current_time_ms": 649347, "exploitability": 0.17417},
    {"iteration": 4790001, "current_time_ms": 650416, "exploitability": 0.174109},
    {"iteration": 4800001, "current_time_ms": 651548, "exploitability": 0.174101},
    {"iteration": 4810001, "current_time_ms": 652618, "exploitability": 0.174097},
    {"iteration": 4820001, "current_time_ms": 653744, "exploitability": 0.174052},
    {"iteration": 4830001, "current_time_ms": 654812, "exploitability": 0.174083},
    {"iteration": 4840001, "current_time_ms": 655905, "exploitability": 0.174119},
    {"iteration": 4850001, "current_time_ms": 657186, "exploitability": 0.174114},
    {"iteration": 4860001, "current_time_ms": 658370, "exploitability": 0.174103},
    {"iteration": 4870001, "current_time_ms": 659583, "exploitability": 0.174108},
    {"iteration": 4880001, "current_time_ms": 660710, "exploitability": 0.174074},
    {"iteration": 4890001, "current_time_ms": 661800, "exploitability": 0.173998},
    {"iteration": 4900001, "current_time_ms": 662968, "exploitability": 0.173959},
    {"iteration": 4910001, "current_time_ms": 664043, "exploitability": 0.173939},
    {"iteration": 4920001, "current_time_ms": 665102, "exploitability": 0.173905},
    {"iteration": 4930001, "current_time_ms": 666146, "exploitability": 0.173868},
    {"iteration": 4940001, "current_time_ms": 667192, "exploitability": 0.173833},
    {"iteration": 4950001, "current_time_ms": 668252, "exploitability": 0.173841},
    {"iteration": 4960001, "current_time_ms": 669314, "exploitability": 0.173842},
    {"iteration": 4970001, "current_time_ms": 670409, "exploitability": 0.173788},
    {"iteration": 4980001, "current_time_ms": 671463, "exploitability": 0.173764},
    {"iteration": 4990001, "current_time_ms": 672535, "exploitability": 0.173734},
    {"iteration": 5000001, "current_time_ms": 673668, "exploitability": 0.173692},
    {"iteration": 5010001, "current_time_ms": 674749, "exploitability": 0.173638},
    {"iteration": 5020001, "current_time_ms": 675857, "exploitability": 0.173596},
    {"iteration": 5030001, "current_time_ms": 676917, "exploitability": 0.173538},
    {"iteration": 5040001, "current_time_ms": 678131, "exploitability": 0.173456},
    {"iteration": 5050001, "current_time_ms": 679188, "exploitability": 0.173351},
    {"iteration": 5060001, "current_time_ms": 680210, "exploitability": 0.173204},
    {"iteration": 5070001, "current_time_ms": 681287, "exploitability": 0.17306},
    {"iteration": 5080001, "current_time_ms": 682435, "exploitability": 0.172936},
    {"iteration": 5090001, "current_time_ms": 683601, "exploitability": 0.172893},
    {"iteration": 5100001, "current_time_ms": 684797, "exploitability": 0.172878},
    {"iteration": 5110001, "current_time_ms": 685860, "exploitability": 0.172842},
    {"iteration": 5120001, "current_time_ms": 686973, "exploitability": 0.172817},
    {"iteration": 5130001, "current_time_ms": 688052, "exploitability": 0.172793},
    {"iteration": 5140001, "current_time_ms": 689126, "exploitability": 0.172788},
    {"iteration": 5150001, "current_time_ms": 690203, "exploitability": 0.172797},
    {"iteration": 5160001, "current_time_ms": 691306, "exploitability": 0.172828},
    {"iteration": 5170001, "current_time_ms": 692398, "exploitability": 0.172845},
    {"iteration": 5180001, "current_time_ms": 693482, "exploitability": 0.172802},
    {"iteration": 5190001, "current_time_ms": 694645, "exploitability": 0.172741},
    {"iteration": 5200001, "current_time_ms": 695748, "exploitability": 0.172688},
    {"iteration": 5210001, "current_time_ms": 696806, "exploitability": 0.172661},
    {"iteration": 5220001, "current_time_ms": 697865, "exploitability": 0.172647},
    {"iteration": 5230001, "current_time_ms": 699197, "exploitability": 0.172631},
    {"iteration": 5240001, "current_time_ms": 700612, "exploitability": 0.172562},
    {"iteration": 5250001, "current_time_ms": 701706, "exploitability": 0.172459},
    {"iteration": 5260001, "current_time_ms": 702779, "exploitability": 0.17234},
    {"iteration": 5270001, "current_time_ms": 703853, "exploitability": 0.172258},
    {"iteration": 5280001, "current_time_ms": 704927, "exploitability": 0.172183},
    {"iteration": 5290001, "current_time_ms": 706013, "exploitability": 0.172124},
    {"iteration": 5300001, "current_time_ms": 707240, "exploitability": 0.1721},
    {"iteration": 5310001, "current_time_ms": 708393, "exploitability": 0.172064},
    {"iteration": 5320001, "current_time_ms": 709551, "exploitability": 0.172087},
    {"iteration": 5330001, "current_time_ms": 710720, "exploitability": 0.172125},
    {"iteration": 5340001, "current_time_ms": 711975, "exploitability": 0.172197},
    {"iteration": 5350001, "current_time_ms": 713125, "exploitability": 0.172245},
    {"iteration": 5360001, "current_time_ms": 714287, "exploitability": 0.172264},
    {"iteration": 5370001, "current_time_ms": 715414, "exploitability": 0.172269},
    {"iteration": 5380001, "current_time_ms": 716545, "exploitability": 0.172263},
    {"iteration": 5390001, "current_time_ms": 717738, "exploitability": 0.172237},
    {"iteration": 5400001, "current_time_ms": 718908, "exploitability": 0.172139},
    {"iteration": 5410001, "current_time_ms": 720077, "exploitability": 0.172031},
    {"iteration": 5420001, "current_time_ms": 721126, "exploitability": 0.171923},
    {"iteration": 5430001, "current_time_ms": 722316, "exploitability": 0.171803},
    {"iteration": 5440001, "current_time_ms": 723426, "exploitability": 0.17164},
    {"iteration": 5450001, "current_time_ms": 724408, "exploitability": 0.171465},
    {"iteration": 5460001, "current_time_ms": 725466, "exploitability": 0.17131},
    {"iteration": 5470001, "current_time_ms": 726582, "exploitability": 0.171141},
    {"iteration": 5480001, "current_time_ms": 727809, "exploitability": 0.170951},
    {"iteration": 5490001, "current_time_ms": 728874, "exploitability": 0.17079},
    {"iteration": 5500001, "current_time_ms": 729857, "exploitability": 0.17066},
    {"iteration": 5510001, "current_time_ms": 730912, "exploitability": 0.170553},
    {"iteration": 5520001, "current_time_ms": 731997, "exploitability": 0.170498},
    {"iteration": 5530001, "current_time_ms": 733065, "exploitability": 0.170459},
    {"iteration": 5540001, "current_time_ms": 734113, "exploitability": 0.170402},
    {"iteration": 5550001, "current_time_ms": 735161, "exploitability": 0.170349},
    {"iteration": 5560001, "current_time_ms": 736234, "exploitability": 0.170283},
    {"iteration": 5570001, "current_time_ms": 737306, "exploitability": 0.170257},
    {"iteration": 5580001, "current_time_ms": 738358, "exploitability": 0.17023},
    {"iteration": 5590001, "current_time_ms": 739404, "exploitability": 0.17019},
    {"iteration": 5600001, "current_time_ms": 740479, "exploitability": 0.170163},
    {"iteration": 5610001, "current_time_ms": 741578, "exploitability": 0.170136},
    {"iteration": 5620001, "current_time_ms": 742715, "exploitability": 0.170118},
    {"iteration": 5630001, "current_time_ms": 743835, "exploitability": 0.170118},
    {"iteration": 5640001, "current_time_ms": 745068, "exploitability": 0.170141},
    {"iteration": 5650001, "current_time_ms": 746096, "exploitability": 0.170112},
    {"iteration": 5660001, "current_time_ms": 747170, "exploitability": 0.170094},
    {"iteration": 5670001, "current_time_ms": 748239, "exploitability": 0.170032},
    {"iteration": 5680001, "current_time_ms": 749339, "exploitability": 0.169962},
    {"iteration": 5690001, "current_time_ms": 750392, "exploitability": 0.169896},
    {"iteration": 5700001, "current_time_ms": 751423, "exploitability": 0.169848},
    {"iteration": 5710001, "current_time_ms": 752504, "exploitability": 0.169803},
    {"iteration": 5720001, "current_time_ms": 753618, "exploitability": 0.169765},
    {"iteration": 5730001, "current_time_ms": 754795, "exploitability": 0.169715},
    {"iteration": 5740001, "current_time_ms": 755853, "exploitability": 0.169661},
    {"iteration": 5750001, "current_time_ms": 756925, "exploitability": 0.169597},
    {"iteration": 5760001, "current_time_ms": 757959, "exploitability": 0.169534},
    {"iteration": 5770001, "current_time_ms": 759039, "exploitability": 0.169473},
    {"iteration": 5780001, "current_time_ms": 760114, "exploitability": 0.169397},
    {"iteration": 5790001, "current_time_ms": 761206, "exploitability": 0.16933},
    {"iteration": 5800001, "current_time_ms": 762275, "exploitability": 0.169257},
    {"iteration": 5810001, "current_time_ms": 763358, "exploitability": 0.169137},
    {"iteration": 5820001, "current_time_ms": 764431, "exploitability": 0.169029},
    {"iteration": 5830001, "current_time_ms": 765637, "exploitability": 0.168919},
    {"iteration": 5840001, "current_time_ms": 766823, "exploitability": 0.168876},
    {"iteration": 5850001, "current_time_ms": 767897, "exploitability": 0.168849},
    {"iteration": 5860001, "current_time_ms": 768955, "exploitability": 0.168782},
    {"iteration": 5870001, "current_time_ms": 770010, "exploitability": 0.168761},
    {"iteration": 5880001, "current_time_ms": 771096, "exploitability": 0.168732},
    {"iteration": 5890001, "current_time_ms": 772254, "exploitability": 0.168697},
    {"iteration": 5900001, "current_time_ms": 773332, "exploitability": 0.168672},
    {"iteration": 5910001, "current_time_ms": 774375, "exploitability": 0.168644},
    {"iteration": 5920001, "current_time_ms": 775408, "exploitability": 0.168606},
    {"iteration": 5930001, "current_time_ms": 776499, "exploitability": 0.168569},
    {"iteration": 5940001, "current_time_ms": 777603, "exploitability": 0.168561},
    {"iteration": 5950001, "current_time_ms": 778676, "exploitability": 0.168592},
    {"iteration": 5960001, "current_time_ms": 779775, "exploitability": 0.168623},
    {"iteration": 5970001, "current_time_ms": 780861, "exploitability": 0.168628},
    {"iteration": 5980001, "current_time_ms": 781940, "exploitability": 0.168634},
    {"iteration": 5990001, "current_time_ms": 783022, "exploitability": 0.168631},
    {"iteration": 6000001, "current_time_ms": 784105, "exploitability": 0.168648},
    {"iteration": 6010001, "current_time_ms": 785175, "exploitability": 0.168664},
    {"iteration": 6020001, "current_time_ms": 786273, "exploitability": 0.168687},
    {"iteration": 6030001, "current_time_ms": 787362, "exploitability": 0.168714},
    {"iteration": 6040001, "current_time_ms": 788429, "exploitability": 0.168733},
    {"iteration": 6050001, "current_time_ms": 789456, "exploitability": 0.168729},
    {"iteration": 6060001, "current_time_ms": 790500, "exploitability": 0.168683},
    {"iteration": 6070001, "current_time_ms": 791575, "exploitability": 0.1686},
    {"iteration": 6080001, "current_time_ms": 792637, "exploitability": 0.16856},
    {"iteration": 6090001, "current_time_ms": 793720, "exploitability": 0.168547},
    {"iteration": 6100001, "current_time_ms": 794779, "exploitability": 0.168541},
    {"iteration": 6110001, "current_time_ms": 795871, "exploitability": 0.168499},
    {"iteration": 6120001, "current_time_ms": 796950, "exploitability": 0.168481},
    {"iteration": 6130001, "current_time_ms": 798134, "exploitability": 0.168466},
    {"iteration": 6140001, "current_time_ms": 799233, "exploitability": 0.168473},
    {"iteration": 6150001, "current_time_ms": 800185, "exploitability": 0.168472},
    {"iteration": 6160001, "current_time_ms": 801266, "exploitability": 0.168478},
    {"iteration": 6170001, "current_time_ms": 802339, "exploitability": 0.16847},
    {"iteration": 6180001, "current_time_ms": 803434, "exploitability": 0.168458},
    {"iteration": 6190001, "current_time_ms": 804522, "exploitability": 0.168425},
    {"iteration": 6200001, "current_time_ms": 805605, "exploitability": 0.168422},
    {"iteration": 6210001, "current_time_ms": 806695, "exploitability": 0.168407},
    {"iteration": 6220001, "current_time_ms": 807771, "exploitability": 0.168377},
    {"iteration": 6230001, "current_time_ms": 808833, "exploitability": 0.168308},
    {"iteration": 6240001, "current_time_ms": 809944, "exploitability": 0.168229},
    {"iteration": 6250001, "current_time_ms": 810986, "exploitability": 0.168108},
    {"iteration": 6260001, "current_time_ms": 812051, "exploitability": 0.167982},
    {"iteration": 6270001, "current_time_ms": 813120, "exploitability": 0.167832},
    {"iteration": 6280001, "current_time_ms": 814189, "exploitability": 0.167665},
    {"iteration": 6290001, "current_time_ms": 815258, "exploitability": 0.16751},
    {"iteration": 6300001, "current_time_ms": 816315, "exploitability": 0.167397},
    {"iteration": 6310001, "current_time_ms": 817434, "exploitability": 0.16729},
    {"iteration": 6320001, "current_time_ms": 818576, "exploitability": 0.167243},
    {"iteration": 6330001, "current_time_ms": 819624, "exploitability": 0.167262},
    {"iteration": 6340001, "current_time_ms": 820699, "exploitability": 0.167285},
    {"iteration": 6350001, "current_time_ms": 821764, "exploitability": 0.167302},
    {"iteration": 6360001, "current_time_ms": 822807, "exploitability": 0.167331},
    {"iteration": 6370001, "current_time_ms": 823901, "exploitability": 0.167362},
    {"iteration": 6380001, "current_time_ms": 824991, "exploitability": 0.167381},
    {"iteration": 6390001, "current_time_ms": 826072, "exploitability": 0.167384},
    {"iteration": 6400001, "current_time_ms": 827152, "exploitability": 0.167375},
    {"iteration": 6410001, "current_time_ms": 828195, "exploitability": 0.167358},
    {"iteration": 6420001, "current_time_ms": 829252, "exploitability": 0.167345},
    {"iteration": 6430001, "current_time_ms": 830328, "exploitability": 0.167316},
    {"iteration": 6440001, "current_time_ms": 831392, "exploitability": 0.167274},
    {"iteration": 6450001, "current_time_ms": 832635, "exploitability": 0.167237},
    {"iteration": 6460001, "current_time_ms": 833696, "exploitability": 0.167158},
    {"iteration": 6470001, "current_time_ms": 834760, "exploitability": 0.167077},
    {"iteration": 6480001, "current_time_ms": 835801, "exploitability": 0.167006},
    {"iteration": 6490001, "current_time_ms": 836837, "exploitability": 0.166923},
    {"iteration": 6500001, "current_time_ms": 837940, "exploitability": 0.166851},
    {"iteration": 6510001, "current_time_ms": 838991, "exploitability": 0.166784},
    {"iteration": 6520001, "current_time_ms": 840071, "exploitability": 0.166714},
    {"iteration": 6530001, "current_time_ms": 841152, "exploitability": 0.166629},
    {"iteration": 6540001, "current_time_ms": 842292, "exploitability": 0.166529},
    {"iteration": 6550001, "current_time_ms": 843443, "exploitability": 0.166429},
    {"iteration": 6560001, "current_time_ms": 844498, "exploitability": 0.166318},
    {"iteration": 6570001, "current_time_ms": 845532, "exploitability": 0.166235},
    {"iteration": 6580001, "current_time_ms": 846593, "exploitability": 0.166171},
    {"iteration": 6590001, "current_time_ms": 847734, "exploitability": 0.166116},
    {"iteration": 6600001, "current_time_ms": 848886, "exploitability": 0.166103},
    {"iteration": 6610001, "current_time_ms": 849953, "exploitability": 0.166085},
    {"iteration": 6620001, "current_time_ms": 850986, "exploitability": 0.166041},
    {"iteration": 6630001, "current_time_ms": 852040, "exploitability": 0.165996},
    {"iteration": 6640001, "current_time_ms": 853104, "exploitability": 0.165932},
    {"iteration": 6650001, "current_time_ms": 854176, "exploitability": 0.165837},
    {"iteration": 6660001, "current_time_ms": 855239, "exploitability": 0.165724},
    {"iteration": 6670001, "current_time_ms": 856287, "exploitability": 0.165615},
    {"iteration": 6680001, "current_time_ms": 857352, "exploitability": 0.165532},
    {"iteration": 6690001, "current_time_ms": 858424, "exploitability": 0.165432},
    {"iteration": 6700001, "current_time_ms": 859481, "exploitability": 0.165336},
    {"iteration": 6710001, "current_time_ms": 860551, "exploitability": 0.165248},
    {"iteration": 6720001, "current_time_ms": 861640, "exploitability": 0.165149},
    {"iteration": 6730001, "current_time_ms": 862737, "exploitability": 0.165062},
    {"iteration": 6740001, "current_time_ms": 863820, "exploitability": 0.16498},
    {"iteration": 6750001, "current_time_ms": 864868, "exploitability": 0.164925},
    {"iteration": 6760001, "current_time_ms": 865986, "exploitability": 0.164875},
    {"iteration": 6770001, "current_time_ms": 867061, "exploitability": 0.164832},
    {"iteration": 6780001, "current_time_ms": 868122, "exploitability": 0.164804},
    {"iteration": 6790001, "current_time_ms": 869173, "exploitability": 0.164744},
    {"iteration": 6800001, "current_time_ms": 870210, "exploitability": 0.164701},
    {"iteration": 6810001, "current_time_ms": 871276, "exploitability": 0.164676},
    {"iteration": 6820001, "current_time_ms": 872346, "exploitability": 0.164659},
    {"iteration": 6830001, "current_time_ms": 873423, "exploitability": 0.164651},
    {"iteration": 6840001, "current_time_ms": 874464, "exploitability": 0.164673},
    {"iteration": 6850001, "current_time_ms": 875520, "exploitability": 0.1647},
    {"iteration": 6860001, "current_time_ms": 876595, "exploitability": 0.164732},
    {"iteration": 6870001, "current_time_ms": 877634, "exploitability": 0.164756},
    {"iteration": 6880001, "current_time_ms": 878723, "exploitability": 0.164786},
    {"iteration": 6890001, "current_time_ms": 879789, "exploitability": 0.164823},
    {"iteration": 6900001, "current_time_ms": 880845, "exploitability": 0.164879},
    {"iteration": 6910001, "current_time_ms": 881916, "exploitability": 0.164938},
    {"iteration": 6920001, "current_time_ms": 882953, "exploitability": 0.164993},
    {"iteration": 6930001, "current_time_ms": 884062, "exploitability": 0.165052},
    {"iteration": 6940001, "current_time_ms": 885119, "exploitability": 0.165103},
    {"iteration": 6950001, "current_time_ms": 886173, "exploitability": 0.165116},
    {"iteration": 6960001, "current_time_ms": 887231, "exploitability": 0.165097},
    {"iteration": 6970001, "current_time_ms": 888281, "exploitability": 0.165075},
    {"iteration": 6980001, "current_time_ms": 889339, "exploitability": 0.165053},
    {"iteration": 6990001, "current_time_ms": 890422, "exploitability": 0.165023},
    {"iteration": 7000001, "current_time_ms": 891509, "exploitability": 0.164975},
    {"iteration": 7010001, "current_time_ms": 892589, "exploitability": 0.16493},
    {"iteration": 7020001, "current_time_ms": 893703, "exploitability": 0.164893},
    {"iteration": 7030001, "current_time_ms": 894815, "exploitability": 0.164851},
    {"iteration": 7040001, "current_time_ms": 895930, "exploitability": 0.1648},
    {"iteration": 7050001, "current_time_ms": 897039, "exploitability": 0.164742},
    {"iteration": 7060001, "current_time_ms": 898172, "exploitability": 0.164686},
    {"iteration": 7070001, "current_time_ms": 899286, "exploitability": 0.164606},
    {"iteration": 7080001, "current_time_ms": 900386, "exploitability": 0.164519},
    {"iteration": 7090001, "current_time_ms": 901471, "exploitability": 0.164378},
    {"iteration": 7100001, "current_time_ms": 902617, "exploitability": 0.164218},
    {"iteration": 7110001, "current_time_ms": 903742, "exploitability": 0.164043},
    {"iteration": 7120001, "current_time_ms": 904858, "exploitability": 0.163867},
    {"iteration": 7130001, "current_time_ms": 905953, "exploitability": 0.163706},
    {"iteration": 7140001, "current_time_ms": 907036, "exploitability": 0.1636},
    {"iteration": 7150001, "current_time_ms": 908155, "exploitability": 0.163498},
    {"iteration": 7160001, "current_time_ms": 909274, "exploitability": 0.163419},
    {"iteration": 7170001, "current_time_ms": 910414, "exploitability": 0.163344},
    {"iteration": 7180001, "current_time_ms": 911497, "exploitability": 0.163272},
    {"iteration": 7190001, "current_time_ms": 912617, "exploitability": 0.163216},
    {"iteration": 7200001, "current_time_ms": 913735, "exploitability": 0.163179},
    {"iteration": 7210001, "current_time_ms": 914876, "exploitability": 0.16315},
    {"iteration": 7220001, "current_time_ms": 915999, "exploitability": 0.163143},
    {"iteration": 7230001, "current_time_ms": 917117, "exploitability": 0.163142},
    {"iteration": 7240001, "current_time_ms": 918392, "exploitability": 0.16314},
    {"iteration": 7250001, "current_time_ms": 919686, "exploitability": 0.163124},
    {"iteration": 7260001, "current_time_ms": 920775, "exploitability": 0.163138},
    {"iteration": 7270001, "current_time_ms": 921906, "exploitability": 0.163178},
    {"iteration": 7280001, "current_time_ms": 923072, "exploitability": 0.163216},
    {"iteration": 7290001, "current_time_ms": 924183, "exploitability": 0.163223},
    {"iteration": 7300001, "current_time_ms": 925306, "exploitability": 0.163243},
    {"iteration": 7310001, "current_time_ms": 926438, "exploitability": 0.16326},
    {"iteration": 7320001, "current_time_ms": 927589, "exploitability": 0.163286},
    {"iteration": 7330001, "current_time_ms": 928703, "exploitability": 0.163334},
    {"iteration": 7340001, "current_time_ms": 929822, "exploitability": 0.163383},
    {"iteration": 7350001, "current_time_ms": 930954, "exploitability": 0.163454},
    {"iteration": 7360001, "current_time_ms": 932042, "exploitability": 0.163526},
    {"iteration": 7370001, "current_time_ms": 933178, "exploitability": 0.163594},
    {"iteration": 7380001, "current_time_ms": 934311, "exploitability": 0.163632},
    {"iteration": 7390001, "current_time_ms": 935441, "exploitability": 0.163673},
    {"iteration": 7400001, "current_time_ms": 936823, "exploitability": 0.16373},
    {"iteration": 7410001, "current_time_ms": 938292, "exploitability": 0.163772},
    {"iteration": 7420001, "current_time_ms": 939683, "exploitability": 0.163815},
    {"iteration": 7430001, "current_time_ms": 941040, "exploitability": 0.163861},
    {"iteration": 7440001, "current_time_ms": 942208, "exploitability": 0.16389},
    {"iteration": 7450001, "current_time_ms": 943293, "exploitability": 0.16392},
    {"iteration": 7460001, "current_time_ms": 944418, "exploitability": 0.163949},
    {"iteration": 7470001, "current_time_ms": 945552, "exploitability": 0.163981},
    {"iteration": 7480001, "current_time_ms": 946653, "exploitability": 0.163988},
    {"iteration": 7490001, "current_time_ms": 947773, "exploitability": 0.164001},
    {"iteration": 7500001, "current_time_ms": 948893, "exploitability": 0.164011},
    {"iteration": 7510001, "current_time_ms": 950001, "exploitability": 0.164016},
    {"iteration": 7520001, "current_time_ms": 951141, "exploitability": 0.163992},
    {"iteration": 7530001, "current_time_ms": 952278, "exploitability": 0.163958},
    {"iteration": 7540001, "current_time_ms": 953445, "exploitability": 0.163924},
    {"iteration": 7550001, "current_time_ms": 954559, "exploitability": 0.163882},
    {"iteration": 7560001, "current_time_ms": 955722, "exploitability": 0.16384},
    {"iteration": 7570001, "current_time_ms": 957031, "exploitability": 0.163782},
    {"iteration": 7580001, "current_time_ms": 958230, "exploitability": 0.163722},
    {"iteration": 7590001, "current_time_ms": 959353, "exploitability": 0.163636},
    {"iteration": 7600001, "current_time_ms": 960479, "exploitability": 0.163534},
    {"iteration": 7610001, "current_time_ms": 961597, "exploitability": 0.163437},
    {"iteration": 7620001, "current_time_ms": 962769, "exploitability": 0.163328},
    {"iteration": 7630001, "current_time_ms": 963846, "exploitability": 0.163212},
    {"iteration": 7640001, "current_time_ms": 964997, "exploitability": 0.163093},
    {"iteration": 7650001, "current_time_ms": 966146, "exploitability": 0.16297},
    {"iteration": 7660001, "current_time_ms": 967256, "exploitability": 0.162834},
    {"iteration": 7670001, "current_time_ms": 968419, "exploitability": 0.162715},
    {"iteration": 7680001, "current_time_ms": 969651, "exploitability": 0.162631},
    {"iteration": 7690001, "current_time_ms": 970824, "exploitability": 0.162559},
    {"iteration": 7700001, "current_time_ms": 971944, "exploitability": 0.162486},
    {"iteration": 7710001, "current_time_ms": 973085, "exploitability": 0.162395},
    {"iteration": 7720001, "current_time_ms": 974244, "exploitability": 0.162312},
    {"iteration": 7730001, "current_time_ms": 975494, "exploitability": 0.162245},
    {"iteration": 7740001, "current_time_ms": 976727, "exploitability": 0.162165},
    {"iteration": 7750001, "current_time_ms": 977837, "exploitability": 0.1621},
    {"iteration": 7760001, "current_time_ms": 978954, "exploitability": 0.162008},
    {"iteration": 7770001, "current_time_ms": 980048, "exploitability": 0.161918},
    {"iteration": 7780001, "current_time_ms": 981249, "exploitability": 0.161823},
    {"iteration": 7790001, "current_time_ms": 982549, "exploitability": 0.161756},
    {"iteration": 7800001, "current_time_ms": 983693, "exploitability": 0.161725},
    {"iteration": 7810001, "current_time_ms": 984828, "exploitability": 0.161703},
    {"iteration": 7820001, "current_time_ms": 986057, "exploitability": 0.161674},
    {"iteration": 7830001, "current_time_ms": 987374, "exploitability": 0.161667},
    {"iteration": 7840001, "current_time_ms": 988494, "exploitability": 0.161674},
    {"iteration": 7850001, "current_time_ms": 989609, "exploitability": 0.161671},
    {"iteration": 7860001, "current_time_ms": 990756, "exploitability": 0.161661},
    {"iteration": 7870001, "current_time_ms": 991903, "exploitability": 0.161669},
    {"iteration": 7880001, "current_time_ms": 993037, "exploitability": 0.161666},
    {"iteration": 7890001, "current_time_ms": 994148, "exploitability": 0.161642},
    {"iteration": 7900001, "current_time_ms": 995256, "exploitability": 0.161599},
    {"iteration": 7910001, "current_time_ms": 996388, "exploitability": 0.161574},
    {"iteration": 7920001, "current_time_ms": 997497, "exploitability": 0.161562},
    {"iteration": 7930001, "current_time_ms": 998605, "exploitability": 0.161547},
    {"iteration": 7940001, "current_time_ms": 999713, "exploitability": 0.16152},
    {"iteration": 7950001, "current_time_ms": 1000828, "exploitability": 0.161495},
    {"iteration": 7960001, "current_time_ms": 1001908, "exploitability": 0.161471},
    {"iteration": 7970001, "current_time_ms": 1003016, "exploitability": 0.161435},
    {"iteration": 7980001, "current_time_ms": 1004143, "exploitability": 0.161413},
    {"iteration": 7990001, "current_time_ms": 1005231, "exploitability": 0.161364},
    {"iteration": 8000001, "current_time_ms": 1006347, "exploitability": 0.161292},
    {"iteration": 8010001, "current_time_ms": 1007481, "exploitability": 0.161213},
    {"iteration": 8020001, "current_time_ms": 1008597, "exploitability": 0.161146},
    {"iteration": 8030001, "current_time_ms": 1009707, "exploitability": 0.161098},
    {"iteration": 8040001, "current_time_ms": 1010798, "exploitability": 0.161056},
    {"iteration": 8050001, "current_time_ms": 1011911, "exploitability": 0.161005},
    {"iteration": 8060001, "current_time_ms": 1013035, "exploitability": 0.16096},
    {"iteration": 8070001, "current_time_ms": 1014169, "exploitability": 0.160942},
    {"iteration": 8080001, "current_time_ms": 1015285, "exploitability": 0.160944},
    {"iteration": 8090001, "current_time_ms": 1016605, "exploitability": 0.160952},
    {"iteration": 8100001, "current_time_ms": 1017824, "exploitability": 0.160971},
    {"iteration": 8110001, "current_time_ms": 1018947, "exploitability": 0.160994},
    {"iteration": 8120001, "current_time_ms": 1020027, "exploitability": 0.161004},
    {"iteration": 8130001, "current_time_ms": 1021141, "exploitability": 0.160994},
    {"iteration": 8140001, "current_time_ms": 1022280, "exploitability": 0.160986},
    {"iteration": 8150001, "current_time_ms": 1023406, "exploitability": 0.160955},
    {"iteration": 8160001, "current_time_ms": 1024528, "exploitability": 0.160924},
    {"iteration": 8170001, "current_time_ms": 1025630, "exploitability": 0.160872},
    {"iteration": 8180001, "current_time_ms": 1026760, "exploitability": 0.160804},
    {"iteration": 8190001, "current_time_ms": 1027893, "exploitability": 0.160743},
    {"iteration": 8200001, "current_time_ms": 1029027, "exploitability": 0.160683},
    {"iteration": 8210001, "current_time_ms": 1030268, "exploitability": 0.160611},
    {"iteration": 8220001, "current_time_ms": 1031385, "exploitability": 0.160542},
    {"iteration": 8230001, "current_time_ms": 1032523, "exploitability": 0.160475},
    {"iteration": 8240001, "current_time_ms": 1033636, "exploitability": 0.16042},
    {"iteration": 8250001, "current_time_ms": 1034764, "exploitability": 0.160364},
    {"iteration": 8260001, "current_time_ms": 1035853, "exploitability": 0.160326},
    {"iteration": 8270001, "current_time_ms": 1036934, "exploitability": 0.160295},
    {"iteration": 8280001, "current_time_ms": 1038211, "exploitability": 0.16028},
    {"iteration": 8290001, "current_time_ms": 1039626, "exploitability": 0.160284},
    {"iteration": 8300001, "current_time_ms": 1040994, "exploitability": 0.160279},
    {"iteration": 8310001, "current_time_ms": 1042127, "exploitability": 0.160291},
    {"iteration": 8320001, "current_time_ms": 1043327, "exploitability": 0.1603},
    {"iteration": 8330001, "current_time_ms": 1044438, "exploitability": 0.160325},
    {"iteration": 8340001, "current_time_ms": 1045567, "exploitability": 0.16035},
    {"iteration": 8350001, "current_time_ms": 1047143, "exploitability": 0.160376},
    {"iteration": 8360001, "current_time_ms": 1048686, "exploitability": 0.160419},
    {"iteration": 8370001, "current_time_ms": 1050364, "exploitability": 0.160462},
    {"iteration": 8380001, "current_time_ms": 1051599, "exploitability": 0.160514},
    {"iteration": 8390001, "current_time_ms": 1052692, "exploitability": 0.160581},
    {"iteration": 8400001, "current_time_ms": 1053844, "exploitability": 0.160621},
    {"iteration": 8410001, "current_time_ms": 1055001, "exploitability": 0.160661},
    {"iteration": 8420001, "current_time_ms": 1056231, "exploitability": 0.160713},
    {"iteration": 8430001, "current_time_ms": 1057416, "exploitability": 0.160758},
    {"iteration": 8440001, "current_time_ms": 1058600, "exploitability": 0.160798},
    {"iteration": 8450001, "current_time_ms": 1059667, "exploitability": 0.160846},
    {"iteration": 8460001, "current_time_ms": 1060779, "exploitability": 0.160893},
    {"iteration": 8470001, "current_time_ms": 1061914, "exploitability": 0.160961},
    {"iteration": 8480001, "current_time_ms": 1063121, "exploitability": 0.161051},
    {"iteration": 8490001, "current_time_ms": 1064297, "exploitability": 0.161132},
    {"iteration": 8500001, "current_time_ms": 1065460, "exploitability": 0.161207},
    {"iteration": 8510001, "current_time_ms": 1066742, "exploitability": 0.161279},
    {"iteration": 8520001, "current_time_ms": 1067940, "exploitability": 0.161339},
    {"iteration": 8530001, "current_time_ms": 1069240, "exploitability": 0.161414},
    {"iteration": 8540001, "current_time_ms": 1070475, "exploitability": 0.161468},
    {"iteration": 8550001, "current_time_ms": 1071636, "exploitability": 0.161495},
    {"iteration": 8560001, "current_time_ms": 1072788, "exploitability": 0.1615},
    {"iteration": 8570001, "current_time_ms": 1073904, "exploitability": 0.161519},
    {"iteration": 8580001, "current_time_ms": 1075119, "exploitability": 0.161528},
    {"iteration": 8590001, "current_time_ms": 1076275, "exploitability": 0.161535},
    {"iteration": 8600001, "current_time_ms": 1077408, "exploitability": 0.161505},
    {"iteration": 8610001, "current_time_ms": 1078571, "exploitability": 0.161456},
    {"iteration": 8620001, "current_time_ms": 1079850, "exploitability": 0.161376},
    {"iteration": 8630001, "current_time_ms": 1081005, "exploitability": 0.161284},
    {"iteration": 8640001, "current_time_ms": 1082128, "exploitability": 0.161193},
    {"iteration": 8650001, "current_time_ms": 1083233, "exploitability": 0.161116},
    {"iteration": 8660001, "current_time_ms": 1084427, "exploitability": 0.161026},
    {"iteration": 8670001, "current_time_ms": 1085720, "exploitability": 0.160929},
    {"iteration": 8680001, "current_time_ms": 1086810, "exploitability": 0.16082},
    {"iteration": 8690001, "current_time_ms": 1088102, "exploitability": 0.16072},
    {"iteration": 8700001, "current_time_ms": 1089238, "exploitability": 0.160645},
    {"iteration": 8710001, "current_time_ms": 1090514, "exploitability": 0.160587},
    {"iteration": 8720001, "current_time_ms": 1091757, "exploitability": 0.160534},
    {"iteration": 8730001, "current_time_ms": 1092884, "exploitability": 0.16048},
    {"iteration": 8740001, "current_time_ms": 1094250, "exploitability": 0.160427},
    {"iteration": 8750001, "current_time_ms": 1095415, "exploitability": 0.160395},
    {"iteration": 8760001, "current_time_ms": 1096598, "exploitability": 0.160393},
    {"iteration": 8770001, "current_time_ms": 1097741, "exploitability": 0.16041},
    {"iteration": 8780001, "current_time_ms": 1098891, "exploitability": 0.160437},
    {"iteration": 8790001, "current_time_ms": 1099988, "exploitability": 0.160501},
    {"iteration": 8800001, "current_time_ms": 1101164, "exploitability": 0.160568},
    {"iteration": 8810001, "current_time_ms": 1102481, "exploitability": 0.160628},
    {"iteration": 8820001, "current_time_ms": 1103641, "exploitability": 0.160685},
    {"iteration": 8830001, "current_time_ms": 1104903, "exploitability": 0.160721},
    {"iteration": 8840001, "current_time_ms": 1105999, "exploitability": 0.160755},
    {"iteration": 8850001, "current_time_ms": 1107109, "exploitability": 0.160748},
    {"iteration": 8860001, "current_time_ms": 1108233, "exploitability": 0.160731},
    {"iteration": 8870001, "current_time_ms": 1109353, "exploitability": 0.160725},
    {"iteration": 8880001, "current_time_ms": 1110539, "exploitability": 0.160721},
    {"iteration": 8890001, "current_time_ms": 1111625, "exploitability": 0.160721},
    {"iteration": 8900001, "current_time_ms": 1113134, "exploitability": 0.1607},
    {"iteration": 8910001, "current_time_ms": 1114481, "exploitability": 0.160662},
    {"iteration": 8920001, "current_time_ms": 1115960, "exploitability": 0.160621},
    {"iteration": 8930001, "current_time_ms": 1117266, "exploitability": 0.160583},
    {"iteration": 8940001, "current_time_ms": 1118417, "exploitability": 0.160542},
    {"iteration": 8950001, "current_time_ms": 1119528, "exploitability": 0.160476},
    {"iteration": 8960001, "current_time_ms": 1120622, "exploitability": 0.160392},
    {"iteration": 8970001, "current_time_ms": 1121784, "exploitability": 0.160312},
    {"iteration": 8980001, "current_time_ms": 1122942, "exploitability": 0.160215},
    {"iteration": 8990001, "current_time_ms": 1124014, "exploitability": 0.160128},
    {"iteration": 9000001, "current_time_ms": 1125113, "exploitability": 0.160036},
    {"iteration": 9010001, "current_time_ms": 1126264, "exploitability": 0.159938},
    {"iteration": 9020001, "current_time_ms": 1127403, "exploitability": 0.159862},
    {"iteration": 9030001, "current_time_ms": 1128494, "exploitability": 0.15979},
    {"iteration": 9040001, "current_time_ms": 1129634, "exploitability": 0.159732},
    {"iteration": 9050001, "current_time_ms": 1130817, "exploitability": 0.159653},
    {"iteration": 9060001, "current_time_ms": 1131971, "exploitability": 0.15957},
    {"iteration": 9070001, "current_time_ms": 1133114, "exploitability": 0.159493},
    {"iteration": 9080001, "current_time_ms": 1134266, "exploitability": 0.159432},
    {"iteration": 9090001, "current_time_ms": 1135474, "exploitability": 0.159376},
    {"iteration": 9100001, "current_time_ms": 1136573, "exploitability": 0.159328},
    {"iteration": 9110001, "current_time_ms": 1137743, "exploitability": 0.159281},
    {"iteration": 9120001, "current_time_ms": 1138824, "exploitability": 0.159251},
    {"iteration": 9130001, "current_time_ms": 1139976, "exploitability": 0.15922},
    {"iteration": 9140001, "current_time_ms": 1141140, "exploitability": 0.159176},
    {"iteration": 9150001, "current_time_ms": 1142306, "exploitability": 0.159146},
    {"iteration": 9160001, "current_time_ms": 1143503, "exploitability": 0.159122},
    {"iteration": 9170001, "current_time_ms": 1144646, "exploitability": 0.159098},
    {"iteration": 9180001, "current_time_ms": 1145884, "exploitability": 0.159084},
    {"iteration": 9190001, "current_time_ms": 1147023, "exploitability": 0.159073},
    {"iteration": 9200001, "current_time_ms": 1148174, "exploitability": 0.159065},
    {"iteration": 9210001, "current_time_ms": 1149322, "exploitability": 0.159046},
    {"iteration": 9220001, "current_time_ms": 1150420, "exploitability": 0.159024},
    {"iteration": 9230001, "current_time_ms": 1151627, "exploitability": 0.158991},
    {"iteration": 9240001, "current_time_ms": 1152912, "exploitability": 0.158938},
    {"iteration": 9250001, "current_time_ms": 1154144, "exploitability": 0.158881},
    {"iteration": 9260001, "current_time_ms": 1155375, "exploitability": 0.158815},
    {"iteration": 9270001, "current_time_ms": 1156629, "exploitability": 0.158741},
    {"iteration": 9280001, "current_time_ms": 1157781, "exploitability": 0.158664},
    {"iteration": 9290001, "current_time_ms": 1159144, "exploitability": 0.15859},
    {"iteration": 9300001, "current_time_ms": 1160478, "exploitability": 0.158531},
    {"iteration": 9310001, "current_time_ms": 1161669, "exploitability": 0.15847},
    {"iteration": 9320001, "current_time_ms": 1163122, "exploitability": 0.158401},
    {"iteration": 9330001, "current_time_ms": 1164544, "exploitability": 0.158353},
    {"iteration": 9340001, "current_time_ms": 1165822, "exploitability": 0.158305},
    {"iteration": 9350001, "current_time_ms": 1167159, "exploitability": 0.158262},
    {"iteration": 9360001, "current_time_ms": 1168479, "exploitability": 0.158238},
    {"iteration": 9370001, "current_time_ms": 1169689, "exploitability": 0.158217},
    {"iteration": 9380001, "current_time_ms": 1171105, "exploitability": 0.158201},
    {"iteration": 9390001, "current_time_ms": 1172314, "exploitability": 0.158182},
    {"iteration": 9400001, "current_time_ms": 1173476, "exploitability": 0.158137},
    {"iteration": 9410001, "current_time_ms": 1174757, "exploitability": 0.15807},
    {"iteration": 9420001, "current_time_ms": 1175918, "exploitability": 0.158001},
    {"iteration": 9430001, "current_time_ms": 1177210, "exploitability": 0.157943},
    {"iteration": 9440001, "current_time_ms": 1178464, "exploitability": 0.157895},
    {"iteration": 9450001, "current_time_ms": 1179636, "exploitability": 0.157858},
    {"iteration": 9460001, "current_time_ms": 1180803, "exploitability": 0.157841},
    {"iteration": 9470001, "current_time_ms": 1182048, "exploitability": 0.157816},
    {"iteration": 9480001, "current_time_ms": 1183214, "exploitability": 0.157783},
    {"iteration": 9490001, "current_time_ms": 1184516, "exploitability": 0.157746},
    {"iteration": 9500001, "current_time_ms": 1185745, "exploitability": 0.15771},
    {"iteration": 9510001, "current_time_ms": 1186960, "exploitability": 0.157658},
    {"iteration": 9520001, "current_time_ms": 1188099, "exploitability": 0.157598},
    {"iteration": 9530001, "current_time_ms": 1189287, "exploitability": 0.157539},
    {"iteration": 9540001, "current_time_ms": 1190460, "exploitability": 0.157496},
    {"iteration": 9550001, "current_time_ms": 1191672, "exploitability": 0.157463},
    {"iteration": 9560001, "current_time_ms": 1192916, "exploitability": 0.157427},
    {"iteration": 9570001, "current_time_ms": 1194154, "exploitability": 0.157401},
    {"iteration": 9580001, "current_time_ms": 1195425, "exploitability": 0.157368},
    {"iteration": 9590001, "current_time_ms": 1196904, "exploitability": 0.157331},
    {"iteration": 9600001, "current_time_ms": 1198465, "exploitability": 0.157306},
    {"iteration": 9610001, "current_time_ms": 1199732, "exploitability": 0.157301},
    {"iteration": 9620001, "current_time_ms": 1200982, "exploitability": 0.15729},
    {"iteration": 9630001, "current_time_ms": 1202171, "exploitability": 0.157257},
    {"iteration": 9640001, "current_time_ms": 1203358, "exploitability": 0.157221},
    {"iteration": 9650001, "current_time_ms": 1204631, "exploitability": 0.157193},
    {"iteration": 9660001, "current_time_ms": 1205912, "exploitability": 0.157181},
    {"iteration": 9670001, "current_time_ms": 1207100, "exploitability": 0.157177},
    {"iteration": 9680001, "current_time_ms": 1208290, "exploitability": 0.157173},
    {"iteration": 9690001, "current_time_ms": 1209478, "exploitability": 0.157162},
    {"iteration": 9700001, "current_time_ms": 1210761, "exploitability": 0.157139},
    {"iteration": 9710001, "current_time_ms": 1212435, "exploitability": 0.157114},
    {"iteration": 9720001, "current_time_ms": 1213600, "exploitability": 0.157091},
    {"iteration": 9730001, "current_time_ms": 1214834, "exploitability": 0.15706},
    {"iteration": 9740001, "current_time_ms": 1216061, "exploitability": 0.157021},
    {"iteration": 9750001, "current_time_ms": 1217250, "exploitability": 0.156982},
    {"iteration": 9760001, "current_time_ms": 1218430, "exploitability": 0.156946},
    {"iteration": 9770001, "current_time_ms": 1219608, "exploitability": 0.156931},
    {"iteration": 9780001, "current_time_ms": 1220789, "exploitability": 0.15691},
    {"iteration": 9790001, "current_time_ms": 1221975, "exploitability": 0.156895},
    {"iteration": 9800001, "current_time_ms": 1223185, "exploitability": 0.156875},
    {"iteration": 9810001, "current_time_ms": 1224397, "exploitability": 0.15685},
    {"iteration": 9820001, "current_time_ms": 1225635, "exploitability": 0.156827},
    {"iteration": 9830001, "current_time_ms": 1226892, "exploitability": 0.156823},
    {"iteration": 9840001, "current_time_ms": 1228101, "exploitability": 0.156832},
    {"iteration": 9850001, "current_time_ms": 1229261, "exploitability": 0.156847},
    {"iteration": 9860001, "current_time_ms": 1230540, "exploitability": 0.156851},
    {"iteration": 9870001, "current_time_ms": 1232877, "exploitability": 0.156852},
    {"iteration": 9880001, "current_time_ms": 1235036, "exploitability": 0.156827},
    {"iteration": 9890001, "current_time_ms": 1236697, "exploitability": 0.156802},
    {"iteration": 9900001, "current_time_ms": 1238392, "exploitability": 0.156782},
    {"iteration": 9910001, "current_time_ms": 1240004, "exploitability": 0.156759},
    {"iteration": 9920001, "current_time_ms": 1241504, "exploitability": 0.156741},
    {"iteration": 9930001, "current_time_ms": 1242994, "exploitability": 0.15674},
    {"iteration": 9940001, "current_time_ms": 1244516, "exploitability": 0.156723},
    {"iteration": 9950001, "current_time_ms": 1246018, "exploitability": 0.156706},
    {"iteration": 9960001, "current_time_ms": 1247306, "exploitability": 0.156697},
    {"iteration": 9970001, "current_time_ms": 1248478, "exploitability": 0.156684},
    {"iteration": 9980001, "current_time_ms": 1249738, "exploitability": 0.15667},
    {"iteration": 9990001, "current_time_ms": 1251001, "exploitability": 0.156644},
    {"iteration": 10000001, "current_time_ms": 1252241, "exploitability": 0.156624},
  ]
}


==> plots/backup/os_mccfr__42_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 169, "exploitability": 0.121678},
    {"iteration": 20001, "current_time_ms": 430, "exploitability": 0.112303},
    {"iteration": 30001, "current_time_ms": 762, "exploitability": 0.120554},
    {"iteration": 40001, "current_time_ms": 1369, "exploitability": 0.125511},
    {"iteration": 50001, "current_time_ms": 2099, "exploitability": 0.12446},
    {"iteration": 60001, "current_time_ms": 2362, "exploitability": 0.125724},
    {"iteration": 70001, "current_time_ms": 2838, "exploitability": 0.126052},
    {"iteration": 80001, "current_time_ms": 3327, "exploitability": 0.124743},
    {"iteration": 90001, "current_time_ms": 3767, "exploitability": 0.124291},
    {"iteration": 100001, "current_time_ms": 4216, "exploitability": 0.125706},
    {"iteration": 110001, "current_time_ms": 4421, "exploitability": 0.124444},
    {"iteration": 120001, "current_time_ms": 4606, "exploitability": 0.12555},
    {"iteration": 130001, "current_time_ms": 4793, "exploitability": 0.125034},
    {"iteration": 140001, "current_time_ms": 5271, "exploitability": 0.125912},
    {"iteration": 150001, "current_time_ms": 5508, "exploitability": 0.126449},
    {"iteration": 160001, "current_time_ms": 5851, "exploitability": 0.12604},
    {"iteration": 170001, "current_time_ms": 6197, "exploitability": 0.124991},
    {"iteration": 180001, "current_time_ms": 6497, "exploitability": 0.125888},
    {"iteration": 190001, "current_time_ms": 6689, "exploitability": 0.127351},
    {"iteration": 200001, "current_time_ms": 6976, "exploitability": 0.1281},
    {"iteration": 210001, "current_time_ms": 7207, "exploitability": 0.128688},
    {"iteration": 220001, "current_time_ms": 7438, "exploitability": 0.129163},
    {"iteration": 230001, "current_time_ms": 7880, "exploitability": 0.128083},
    {"iteration": 240001, "current_time_ms": 8365, "exploitability": 0.126495},
    {"iteration": 250001, "current_time_ms": 8837, "exploitability": 0.126172},
    {"iteration": 260001, "current_time_ms": 9210, "exploitability": 0.126257},
    {"iteration": 270001, "current_time_ms": 9550, "exploitability": 0.126601},
    {"iteration": 280001, "current_time_ms": 9882, "exploitability": 0.12656},
    {"iteration": 290001, "current_time_ms": 10337, "exploitability": 0.126668},
    {"iteration": 300001, "current_time_ms": 10753, "exploitability": 0.126425},
    {"iteration": 310001, "current_time_ms": 11195, "exploitability": 0.12523},
    {"iteration": 320001, "current_time_ms": 11606, "exploitability": 0.123688},
    {"iteration": 330001, "current_time_ms": 11819, "exploitability": 0.122413},
    {"iteration": 340001, "current_time_ms": 12025, "exploitability": 0.122188},
    {"iteration": 350001, "current_time_ms": 12236, "exploitability": 0.122627},
    {"iteration": 360001, "current_time_ms": 12438, "exploitability": 0.122956},
    {"iteration": 370001, "current_time_ms": 12637, "exploitability": 0.122632},
    {"iteration": 380001, "current_time_ms": 12844, "exploitability": 0.122202},
    {"iteration": 390001, "current_time_ms": 13047, "exploitability": 0.122129},
    {"iteration": 400001, "current_time_ms": 13251, "exploitability": 0.121418},
    {"iteration": 410001, "current_time_ms": 13464, "exploitability": 0.120363},
    {"iteration": 420001, "current_time_ms": 13662, "exploitability": 0.119509},
    {"iteration": 430001, "current_time_ms": 13880, "exploitability": 0.119418},
    {"iteration": 440001, "current_time_ms": 14082, "exploitability": 0.119304},
    {"iteration": 450001, "current_time_ms": 14282, "exploitability": 0.118924},
    {"iteration": 460001, "current_time_ms": 14509, "exploitability": 0.119244},
    {"iteration": 470001, "current_time_ms": 14721, "exploitability": 0.119746},
    {"iteration": 480001, "current_time_ms": 14937, "exploitability": 0.120483},
    {"iteration": 490001, "current_time_ms": 15141, "exploitability": 0.121017},
    {"iteration": 500001, "current_time_ms": 15347, "exploitability": 0.121534},
    {"iteration": 510001, "current_time_ms": 15588, "exploitability": 0.121488},
    {"iteration": 520001, "current_time_ms": 15912, "exploitability": 0.121251},
    {"iteration": 530001, "current_time_ms": 16262, "exploitability": 0.121103},
    {"iteration": 540001, "current_time_ms": 16524, "exploitability": 0.121076},
    {"iteration": 550001, "current_time_ms": 16769, "exploitability": 0.121659},
    {"iteration": 560001, "current_time_ms": 17011, "exploitability": 0.12234},
    {"iteration": 570001, "current_time_ms": 17218, "exploitability": 0.122978},
    {"iteration": 580001, "current_time_ms": 17421, "exploitability": 0.123367},
    {"iteration": 590001, "current_time_ms": 17623, "exploitability": 0.123189},
    {"iteration": 600001, "current_time_ms": 17823, "exploitability": 0.122746},
    {"iteration": 610001, "current_time_ms": 18029, "exploitability": 0.122283},
    {"iteration": 620001, "current_time_ms": 18225, "exploitability": 0.122148},
    {"iteration": 630001, "current_time_ms": 18425, "exploitability": 0.122366},
    {"iteration": 640001, "current_time_ms": 18627, "exploitability": 0.122517},
    {"iteration": 650001, "current_time_ms": 18819, "exploitability": 0.122539},
    {"iteration": 660001, "current_time_ms": 19040, "exploitability": 0.12258},
    {"iteration": 670001, "current_time_ms": 19239, "exploitability": 0.122976},
    {"iteration": 680001, "current_time_ms": 19442, "exploitability": 0.123375},
    {"iteration": 690001, "current_time_ms": 19641, "exploitability": 0.123535},
    {"iteration": 700001, "current_time_ms": 19851, "exploitability": 0.12365},
    {"iteration": 710001, "current_time_ms": 20068, "exploitability": 0.123797},
    {"iteration": 720001, "current_time_ms": 20270, "exploitability": 0.123791},
    {"iteration": 730001, "current_time_ms": 20505, "exploitability": 0.123769},
    {"iteration": 740001, "current_time_ms": 20717, "exploitability": 0.124162},
    {"iteration": 750001, "current_time_ms": 20917, "exploitability": 0.124497},
    {"iteration": 760001, "current_time_ms": 21128, "exploitability": 0.124499},
    {"iteration": 770001, "current_time_ms": 21330, "exploitability": 0.124566},
    {"iteration": 780001, "current_time_ms": 21550, "exploitability": 0.124879},
    {"iteration": 790001, "current_time_ms": 21747, "exploitability": 0.125215},
    {"iteration": 800001, "current_time_ms": 21941, "exploitability": 0.125409},
    {"iteration": 810001, "current_time_ms": 22158, "exploitability": 0.125422},
    {"iteration": 820001, "current_time_ms": 22364, "exploitability": 0.12529},
    {"iteration": 830001, "current_time_ms": 22565, "exploitability": 0.125424},
    {"iteration": 840001, "current_time_ms": 22784, "exploitability": 0.125677},
    {"iteration": 850001, "current_time_ms": 23008, "exploitability": 0.125875},
    {"iteration": 860001, "current_time_ms": 23243, "exploitability": 0.126093},
    {"iteration": 870001, "current_time_ms": 23446, "exploitability": 0.126401},
    {"iteration": 880001, "current_time_ms": 23651, "exploitability": 0.126538},
    {"iteration": 890001, "current_time_ms": 23842, "exploitability": 0.126486},
    {"iteration": 900001, "current_time_ms": 24053, "exploitability": 0.126409},
    {"iteration": 910001, "current_time_ms": 24245, "exploitability": 0.126425},
    {"iteration": 920001, "current_time_ms": 24440, "exploitability": 0.126746},
    {"iteration": 930001, "current_time_ms": 24638, "exploitability": 0.127006},
    {"iteration": 940001, "current_time_ms": 24833, "exploitability": 0.127287},
    {"iteration": 950001, "current_time_ms": 25043, "exploitability": 0.127457},
    {"iteration": 960001, "current_time_ms": 25247, "exploitability": 0.127563},
    {"iteration": 970001, "current_time_ms": 25452, "exploitability": 0.127656},
    {"iteration": 980001, "current_time_ms": 25648, "exploitability": 0.127804},
    {"iteration": 990001, "current_time_ms": 25855, "exploitability": 0.128063},
    {"iteration": 1000001, "current_time_ms": 26065, "exploitability": 0.128185},
    {"iteration": 1010001, "current_time_ms": 26264, "exploitability": 0.128235},
    {"iteration": 1020001, "current_time_ms": 26454, "exploitability": 0.12828},
    {"iteration": 1030001, "current_time_ms": 26643, "exploitability": 0.128251},
    {"iteration": 1040001, "current_time_ms": 26836, "exploitability": 0.128136},
    {"iteration": 1050001, "current_time_ms": 27026, "exploitability": 0.127965},
    {"iteration": 1060001, "current_time_ms": 27222, "exploitability": 0.127914},
    {"iteration": 1070001, "current_time_ms": 27417, "exploitability": 0.128021},
    {"iteration": 1080001, "current_time_ms": 27614, "exploitability": 0.128059},
    {"iteration": 1090001, "current_time_ms": 27813, "exploitability": 0.128251},
    {"iteration": 1100001, "current_time_ms": 28046, "exploitability": 0.128465},
    {"iteration": 1110001, "current_time_ms": 28250, "exploitability": 0.128712},
    {"iteration": 1120001, "current_time_ms": 28446, "exploitability": 0.128864},
    {"iteration": 1130001, "current_time_ms": 28664, "exploitability": 0.12891},
    {"iteration": 1140001, "current_time_ms": 28869, "exploitability": 0.128752},
    {"iteration": 1150001, "current_time_ms": 29261, "exploitability": 0.128583},
    {"iteration": 1160001, "current_time_ms": 29651, "exploitability": 0.128465},
    {"iteration": 1170001, "current_time_ms": 30059, "exploitability": 0.128381},
    {"iteration": 1180001, "current_time_ms": 30444, "exploitability": 0.128467},
    {"iteration": 1190001, "current_time_ms": 30944, "exploitability": 0.128552},
    {"iteration": 1200001, "current_time_ms": 31342, "exploitability": 0.128532},
    {"iteration": 1210001, "current_time_ms": 31684, "exploitability": 0.128615},
    {"iteration": 1220001, "current_time_ms": 32069, "exploitability": 0.128725},
    {"iteration": 1230001, "current_time_ms": 32447, "exploitability": 0.128702},
    {"iteration": 1240001, "current_time_ms": 32769, "exploitability": 0.128645},
    {"iteration": 1250001, "current_time_ms": 33136, "exploitability": 0.128705},
    {"iteration": 1260001, "current_time_ms": 33451, "exploitability": 0.128784},
    {"iteration": 1270001, "current_time_ms": 33821, "exploitability": 0.128798},
    {"iteration": 1280001, "current_time_ms": 34190, "exploitability": 0.128713},
    {"iteration": 1290001, "current_time_ms": 34576, "exploitability": 0.128652},
    {"iteration": 1300001, "current_time_ms": 34961, "exploitability": 0.128664},
    {"iteration": 1310001, "current_time_ms": 35357, "exploitability": 0.128742},
    {"iteration": 1320001, "current_time_ms": 35769, "exploitability": 0.12888},
    {"iteration": 1330001, "current_time_ms": 36127, "exploitability": 0.129048},
    {"iteration": 1340001, "current_time_ms": 36555, "exploitability": 0.129168},
    {"iteration": 1350001, "current_time_ms": 36907, "exploitability": 0.12919},
    {"iteration": 1360001, "current_time_ms": 37308, "exploitability": 0.129243},
    {"iteration": 1370001, "current_time_ms": 37722, "exploitability": 0.129389},
    {"iteration": 1380001, "current_time_ms": 38072, "exploitability": 0.129526},
    {"iteration": 1390001, "current_time_ms": 38560, "exploitability": 0.129559},
    {"iteration": 1400001, "current_time_ms": 38938, "exploitability": 0.129405},
    {"iteration": 1410001, "current_time_ms": 39302, "exploitability": 0.129187},
    {"iteration": 1420001, "current_time_ms": 39676, "exploitability": 0.128955},
    {"iteration": 1430001, "current_time_ms": 40020, "exploitability": 0.128811},
    {"iteration": 1440001, "current_time_ms": 40386, "exploitability": 0.128773},
    {"iteration": 1450001, "current_time_ms": 40758, "exploitability": 0.128833},
    {"iteration": 1460001, "current_time_ms": 41187, "exploitability": 0.128874},
    {"iteration": 1470001, "current_time_ms": 41590, "exploitability": 0.128889},
    {"iteration": 1480001, "current_time_ms": 41950, "exploitability": 0.128972},
    {"iteration": 1490001, "current_time_ms": 42314, "exploitability": 0.129088},
    {"iteration": 1500001, "current_time_ms": 42690, "exploitability": 0.129199},
    {"iteration": 1510001, "current_time_ms": 43089, "exploitability": 0.129273},
    {"iteration": 1520001, "current_time_ms": 43443, "exploitability": 0.129361},
    {"iteration": 1530001, "current_time_ms": 43796, "exploitability": 0.129532},
    {"iteration": 1540001, "current_time_ms": 44074, "exploitability": 0.129644},
    {"iteration": 1550001, "current_time_ms": 44265, "exploitability": 0.129632},
    {"iteration": 1560001, "current_time_ms": 44649, "exploitability": 0.129597},
    {"iteration": 1570001, "current_time_ms": 45042, "exploitability": 0.129519},
    {"iteration": 1580001, "current_time_ms": 45428, "exploitability": 0.129502},
    {"iteration": 1590001, "current_time_ms": 45788, "exploitability": 0.129507},
    {"iteration": 1600001, "current_time_ms": 46158, "exploitability": 0.129485},
    {"iteration": 1610001, "current_time_ms": 46537, "exploitability": 0.129418},
    {"iteration": 1620001, "current_time_ms": 46928, "exploitability": 0.129394},
    {"iteration": 1630001, "current_time_ms": 47285, "exploitability": 0.129473},
    {"iteration": 1640001, "current_time_ms": 47628, "exploitability": 0.129587},
    {"iteration": 1650001, "current_time_ms": 48020, "exploitability": 0.129723},
    {"iteration": 1660001, "current_time_ms": 48458, "exploitability": 0.129841},
    {"iteration": 1670001, "current_time_ms": 48987, "exploitability": 0.129844},
    {"iteration": 1680001, "current_time_ms": 49446, "exploitability": 0.129788},
    {"iteration": 1690001, "current_time_ms": 49958, "exploitability": 0.129669},
    {"iteration": 1700001, "current_time_ms": 50341, "exploitability": 0.129516},
    {"iteration": 1710001, "current_time_ms": 50659, "exploitability": 0.129341},
    {"iteration": 1720001, "current_time_ms": 51013, "exploitability": 0.129196},
    {"iteration": 1730001, "current_time_ms": 51410, "exploitability": 0.129148},
    {"iteration": 1740001, "current_time_ms": 51815, "exploitability": 0.129142},
    {"iteration": 1750001, "current_time_ms": 52179, "exploitability": 0.12916},
    {"iteration": 1760001, "current_time_ms": 52599, "exploitability": 0.12919},
    {"iteration": 1770001, "current_time_ms": 53004, "exploitability": 0.129237},
    {"iteration": 1780001, "current_time_ms": 53417, "exploitability": 0.12923},
    {"iteration": 1790001, "current_time_ms": 53756, "exploitability": 0.129117},
    {"iteration": 1800001, "current_time_ms": 54186, "exploitability": 0.128955},
    {"iteration": 1810001, "current_time_ms": 54552, "exploitability": 0.128854},
    {"iteration": 1820001, "current_time_ms": 54920, "exploitability": 0.128753},
    {"iteration": 1830001, "current_time_ms": 55280, "exploitability": 0.128695},
    {"iteration": 1840001, "current_time_ms": 55629, "exploitability": 0.128714},
    {"iteration": 1850001, "current_time_ms": 56002, "exploitability": 0.128782},
    {"iteration": 1860001, "current_time_ms": 56358, "exploitability": 0.128826},
    {"iteration": 1870001, "current_time_ms": 56704, "exploitability": 0.128812},
    {"iteration": 1880001, "current_time_ms": 57143, "exploitability": 0.128734},
    {"iteration": 1890001, "current_time_ms": 57663, "exploitability": 0.128709},
    {"iteration": 1900001, "current_time_ms": 57989, "exploitability": 0.12867},
    {"iteration": 1910001, "current_time_ms": 58372, "exploitability": 0.128646},
    {"iteration": 1920001, "current_time_ms": 58743, "exploitability": 0.128614},
    {"iteration": 1930001, "current_time_ms": 59097, "exploitability": 0.1286},
    {"iteration": 1940001, "current_time_ms": 59465, "exploitability": 0.128597},
    {"iteration": 1950001, "current_time_ms": 59879, "exploitability": 0.12861},
    {"iteration": 1960001, "current_time_ms": 60253, "exploitability": 0.128646},
    {"iteration": 1970001, "current_time_ms": 60639, "exploitability": 0.128722},
    {"iteration": 1980001, "current_time_ms": 61021, "exploitability": 0.128787},
    {"iteration": 1990001, "current_time_ms": 61606, "exploitability": 0.128803},
    {"iteration": 2000001, "current_time_ms": 61994, "exploitability": 0.128764},
    {"iteration": 2010001, "current_time_ms": 62317, "exploitability": 0.128758},
    {"iteration": 2020001, "current_time_ms": 62613, "exploitability": 0.128781},
    {"iteration": 2030001, "current_time_ms": 62806, "exploitability": 0.128788},
    {"iteration": 2040001, "current_time_ms": 62998, "exploitability": 0.128762},
    {"iteration": 2050001, "current_time_ms": 63198, "exploitability": 0.128707},
    {"iteration": 2060001, "current_time_ms": 63393, "exploitability": 0.12866},
    {"iteration": 2070001, "current_time_ms": 63586, "exploitability": 0.128591},
    {"iteration": 2080001, "current_time_ms": 63780, "exploitability": 0.128593},
    {"iteration": 2090001, "current_time_ms": 64007, "exploitability": 0.128649},
    {"iteration": 2100001, "current_time_ms": 64202, "exploitability": 0.128727},
    {"iteration": 2110001, "current_time_ms": 64407, "exploitability": 0.128818},
    {"iteration": 2120001, "current_time_ms": 64602, "exploitability": 0.128855},
    {"iteration": 2130001, "current_time_ms": 64792, "exploitability": 0.128842},
    {"iteration": 2140001, "current_time_ms": 64980, "exploitability": 0.128828},
    {"iteration": 2150001, "current_time_ms": 65173, "exploitability": 0.128811},
    {"iteration": 2160001, "current_time_ms": 65359, "exploitability": 0.128786},
    {"iteration": 2170001, "current_time_ms": 65551, "exploitability": 0.128761},
    {"iteration": 2180001, "current_time_ms": 65740, "exploitability": 0.128759},
    {"iteration": 2190001, "current_time_ms": 65952, "exploitability": 0.128739},
    {"iteration": 2200001, "current_time_ms": 66149, "exploitability": 0.128702},
    {"iteration": 2210001, "current_time_ms": 66340, "exploitability": 0.128711},
    {"iteration": 2220001, "current_time_ms": 66540, "exploitability": 0.128668},
    {"iteration": 2230001, "current_time_ms": 66749, "exploitability": 0.128607},
    {"iteration": 2240001, "current_time_ms": 66940, "exploitability": 0.128535},
    {"iteration": 2250001, "current_time_ms": 67132, "exploitability": 0.128576},
    {"iteration": 2260001, "current_time_ms": 67331, "exploitability": 0.128712},
    {"iteration": 2270001, "current_time_ms": 67521, "exploitability": 0.128842},
    {"iteration": 2280001, "current_time_ms": 67718, "exploitability": 0.128942},
    {"iteration": 2290001, "current_time_ms": 67930, "exploitability": 0.128943},
    {"iteration": 2300001, "current_time_ms": 68126, "exploitability": 0.128865},
    {"iteration": 2310001, "current_time_ms": 68318, "exploitability": 0.128752},
    {"iteration": 2320001, "current_time_ms": 68519, "exploitability": 0.128589},
    {"iteration": 2330001, "current_time_ms": 68717, "exploitability": 0.128431},
    {"iteration": 2340001, "current_time_ms": 68918, "exploitability": 0.128295},
    {"iteration": 2350001, "current_time_ms": 69111, "exploitability": 0.128212},
    {"iteration": 2360001, "current_time_ms": 69308, "exploitability": 0.128206},
    {"iteration": 2370001, "current_time_ms": 69504, "exploitability": 0.128289},
    {"iteration": 2380001, "current_time_ms": 69693, "exploitability": 0.128374},
    {"iteration": 2390001, "current_time_ms": 69895, "exploitability": 0.128479},
    {"iteration": 2400001, "current_time_ms": 70098, "exploitability": 0.128579},
    {"iteration": 2410001, "current_time_ms": 70288, "exploitability": 0.128679},
    {"iteration": 2420001, "current_time_ms": 70476, "exploitability": 0.128741},
    {"iteration": 2430001, "current_time_ms": 70663, "exploitability": 0.128789},
    {"iteration": 2440001, "current_time_ms": 70853, "exploitability": 0.128762},
    {"iteration": 2450001, "current_time_ms": 71050, "exploitability": 0.128698},
    {"iteration": 2460001, "current_time_ms": 71243, "exploitability": 0.128622},
    {"iteration": 2470001, "current_time_ms": 71431, "exploitability": 0.128519},
    {"iteration": 2480001, "current_time_ms": 71624, "exploitability": 0.128453},
    {"iteration": 2490001, "current_time_ms": 71815, "exploitability": 0.128477},
    {"iteration": 2500001, "current_time_ms": 72004, "exploitability": 0.128509},
    {"iteration": 2510001, "current_time_ms": 72227, "exploitability": 0.12856},
    {"iteration": 2520001, "current_time_ms": 72647, "exploitability": 0.128612},
    {"iteration": 2530001, "current_time_ms": 72929, "exploitability": 0.128666},
    {"iteration": 2540001, "current_time_ms": 73153, "exploitability": 0.128693},
    {"iteration": 2550001, "current_time_ms": 73359, "exploitability": 0.128684},
    {"iteration": 2560001, "current_time_ms": 73556, "exploitability": 0.128726},
    {"iteration": 2570001, "current_time_ms": 73780, "exploitability": 0.128826},
    {"iteration": 2580001, "current_time_ms": 74127, "exploitability": 0.128936},
    {"iteration": 2590001, "current_time_ms": 74525, "exploitability": 0.129056},
    {"iteration": 2600001, "current_time_ms": 74878, "exploitability": 0.129146},
    {"iteration": 2610001, "current_time_ms": 75206, "exploitability": 0.129223},
    {"iteration": 2620001, "current_time_ms": 75573, "exploitability": 0.129272},
    {"iteration": 2630001, "current_time_ms": 75949, "exploitability": 0.129315},
    {"iteration": 2640001, "current_time_ms": 76305, "exploitability": 0.12934},
    {"iteration": 2650001, "current_time_ms": 76654, "exploitability": 0.129293},
    {"iteration": 2660001, "current_time_ms": 77029, "exploitability": 0.129218},
    {"iteration": 2670001, "current_time_ms": 77497, "exploitability": 0.129148},
    {"iteration": 2680001, "current_time_ms": 77901, "exploitability": 0.129136},
    {"iteration": 2690001, "current_time_ms": 78264, "exploitability": 0.129128},
    {"iteration": 2700001, "current_time_ms": 78627, "exploitability": 0.129092},
    {"iteration": 2710001, "current_time_ms": 78980, "exploitability": 0.129079},
    {"iteration": 2720001, "current_time_ms": 79343, "exploitability": 0.129086},
    {"iteration": 2730001, "current_time_ms": 79700, "exploitability": 0.129142},
    {"iteration": 2740001, "current_time_ms": 80015, "exploitability": 0.129206},
    {"iteration": 2750001, "current_time_ms": 80370, "exploitability": 0.129288},
    {"iteration": 2760001, "current_time_ms": 80715, "exploitability": 0.129341},
    {"iteration": 2770001, "current_time_ms": 81059, "exploitability": 0.12938},
    {"iteration": 2780001, "current_time_ms": 81421, "exploitability": 0.129433},
    {"iteration": 2790001, "current_time_ms": 81790, "exploitability": 0.129528},
    {"iteration": 2800001, "current_time_ms": 82176, "exploitability": 0.129633},
    {"iteration": 2810001, "current_time_ms": 82527, "exploitability": 0.129688},
    {"iteration": 2820001, "current_time_ms": 82907, "exploitability": 0.129706},
    {"iteration": 2830001, "current_time_ms": 83268, "exploitability": 0.129709},
    {"iteration": 2840001, "current_time_ms": 83764, "exploitability": 0.129716},
    {"iteration": 2850001, "current_time_ms": 84273, "exploitability": 0.129748},
    {"iteration": 2860001, "current_time_ms": 84742, "exploitability": 0.129738},
    {"iteration": 2870001, "current_time_ms": 85098, "exploitability": 0.129704},
    {"iteration": 2880001, "current_time_ms": 85454, "exploitability": 0.129664},
    {"iteration": 2890001, "current_time_ms": 85811, "exploitability": 0.129596},
    {"iteration": 2900001, "current_time_ms": 86159, "exploitability": 0.129518},
    {"iteration": 2910001, "current_time_ms": 86560, "exploitability": 0.129437},
    {"iteration": 2920001, "current_time_ms": 86947, "exploitability": 0.129371},
    {"iteration": 2930001, "current_time_ms": 87287, "exploitability": 0.129361},
    {"iteration": 2940001, "current_time_ms": 87646, "exploitability": 0.129358},
    {"iteration": 2950001, "current_time_ms": 88011, "exploitability": 0.129356},
    {"iteration": 2960001, "current_time_ms": 88382, "exploitability": 0.129333},
    {"iteration": 2970001, "current_time_ms": 88777, "exploitability": 0.129375},
    {"iteration": 2980001, "current_time_ms": 89168, "exploitability": 0.129425},
    {"iteration": 2990001, "current_time_ms": 89550, "exploitability": 0.129469},
    {"iteration": 3000001, "current_time_ms": 89945, "exploitability": 0.129505},
    {"iteration": 3010001, "current_time_ms": 90300, "exploitability": 0.129576},
    {"iteration": 3020001, "current_time_ms": 90682, "exploitability": 0.129651},
    {"iteration": 3030001, "current_time_ms": 91037, "exploitability": 0.129731},
    {"iteration": 3040001, "current_time_ms": 91372, "exploitability": 0.129808},
    {"iteration": 3050001, "current_time_ms": 91763, "exploitability": 0.129888},
    {"iteration": 3060001, "current_time_ms": 92140, "exploitability": 0.129959},
    {"iteration": 3070001, "current_time_ms": 92534, "exploitability": 0.129986},
    {"iteration": 3080001, "current_time_ms": 92900, "exploitability": 0.129985},
    {"iteration": 3090001, "current_time_ms": 93259, "exploitability": 0.129986},
    {"iteration": 3100001, "current_time_ms": 93602, "exploitability": 0.129984},
    {"iteration": 3110001, "current_time_ms": 93955, "exploitability": 0.129969},
    {"iteration": 3120001, "current_time_ms": 94321, "exploitability": 0.129928},
    {"iteration": 3130001, "current_time_ms": 94653, "exploitability": 0.129859},
    {"iteration": 3140001, "current_time_ms": 95015, "exploitability": 0.129818},
    {"iteration": 3150001, "current_time_ms": 95386, "exploitability": 0.12982},
    {"iteration": 3160001, "current_time_ms": 95752, "exploitability": 0.129869},
    {"iteration": 3170001, "current_time_ms": 96116, "exploitability": 0.129923},
    {"iteration": 3180001, "current_time_ms": 96474, "exploitability": 0.129996},
    {"iteration": 3190001, "current_time_ms": 96837, "exploitability": 0.130084},
    {"iteration": 3200001, "current_time_ms": 97205, "exploitability": 0.13016},
    {"iteration": 3210001, "current_time_ms": 97568, "exploitability": 0.130219},
    {"iteration": 3220001, "current_time_ms": 97998, "exploitability": 0.130269},
    {"iteration": 3230001, "current_time_ms": 98449, "exploitability": 0.130303},
    {"iteration": 3240001, "current_time_ms": 98868, "exploitability": 0.130316},
    {"iteration": 3250001, "current_time_ms": 99239, "exploitability": 0.130296},
    {"iteration": 3260001, "current_time_ms": 99595, "exploitability": 0.130258},
    {"iteration": 3270001, "current_time_ms": 99979, "exploitability": 0.1302},
    {"iteration": 3280001, "current_time_ms": 100291, "exploitability": 0.130107},
    {"iteration": 3290001, "current_time_ms": 100663, "exploitability": 0.129995},
    {"iteration": 3300001, "current_time_ms": 101029, "exploitability": 0.129875},
    {"iteration": 3310001, "current_time_ms": 101400, "exploitability": 0.129748},
    {"iteration": 3320001, "current_time_ms": 101765, "exploitability": 0.129635},
    {"iteration": 3330001, "current_time_ms": 102135, "exploitability": 0.129537},
    {"iteration": 3340001, "current_time_ms": 102577, "exploitability": 0.129495},
    {"iteration": 3350001, "current_time_ms": 102944, "exploitability": 0.12953},
    {"iteration": 3360001, "current_time_ms": 103330, "exploitability": 0.129622},
    {"iteration": 3370001, "current_time_ms": 103700, "exploitability": 0.129714},
    {"iteration": 3380001, "current_time_ms": 104039, "exploitability": 0.129814},
    {"iteration": 3390001, "current_time_ms": 104401, "exploitability": 0.12991},
    {"iteration": 3400001, "current_time_ms": 104764, "exploitability": 0.130003},
    {"iteration": 3410001, "current_time_ms": 105107, "exploitability": 0.130097},
    {"iteration": 3420001, "current_time_ms": 105468, "exploitability": 0.130181},
    {"iteration": 3430001, "current_time_ms": 105830, "exploitability": 0.130256},
    {"iteration": 3440001, "current_time_ms": 106194, "exploitability": 0.130306},
    {"iteration": 3450001, "current_time_ms": 106559, "exploitability": 0.130339},
    {"iteration": 3460001, "current_time_ms": 106921, "exploitability": 0.13034},
    {"iteration": 3470001, "current_time_ms": 107268, "exploitability": 0.130316},
    {"iteration": 3480001, "current_time_ms": 107642, "exploitability": 0.130306},
    {"iteration": 3490001, "current_time_ms": 108015, "exploitability": 0.130336},
    {"iteration": 3500001, "current_time_ms": 108345, "exploitability": 0.130382},
    {"iteration": 3510001, "current_time_ms": 108605, "exploitability": 0.130405},
    {"iteration": 3520001, "current_time_ms": 108827, "exploitability": 0.130419},
    {"iteration": 3530001, "current_time_ms": 109027, "exploitability": 0.130437},
    {"iteration": 3540001, "current_time_ms": 109233, "exploitability": 0.130487},
    {"iteration": 3550001, "current_time_ms": 109430, "exploitability": 0.130567},
    {"iteration": 3560001, "current_time_ms": 109633, "exploitability": 0.130624},
    {"iteration": 3570001, "current_time_ms": 109839, "exploitability": 0.13065},
    {"iteration": 3580001, "current_time_ms": 110283, "exploitability": 0.130672},
    {"iteration": 3590001, "current_time_ms": 110651, "exploitability": 0.130685},
    {"iteration": 3600001, "current_time_ms": 110941, "exploitability": 0.130704},
    {"iteration": 3610001, "current_time_ms": 111325, "exploitability": 0.130733},
    {"iteration": 3620001, "current_time_ms": 111690, "exploitability": 0.130759},
    {"iteration": 3630001, "current_time_ms": 112063, "exploitability": 0.130777},
    {"iteration": 3640001, "current_time_ms": 112448, "exploitability": 0.130813},
    {"iteration": 3650001, "current_time_ms": 112823, "exploitability": 0.130845},
    {"iteration": 3660001, "current_time_ms": 113186, "exploitability": 0.130866},
    {"iteration": 3670001, "current_time_ms": 113540, "exploitability": 0.130861},
    {"iteration": 3680001, "current_time_ms": 113839, "exploitability": 0.13085},
    {"iteration": 3690001, "current_time_ms": 114036, "exploitability": 0.130801},
    {"iteration": 3700001, "current_time_ms": 114233, "exploitability": 0.130723},
    {"iteration": 3710001, "current_time_ms": 114430, "exploitability": 0.130654},
    {"iteration": 3720001, "current_time_ms": 114627, "exploitability": 0.130609},
    {"iteration": 3730001, "current_time_ms": 114963, "exploitability": 0.130581},
    {"iteration": 3740001, "current_time_ms": 115268, "exploitability": 0.130574},
    {"iteration": 3750001, "current_time_ms": 115648, "exploitability": 0.130614},
    {"iteration": 3760001, "current_time_ms": 115966, "exploitability": 0.130672},
    {"iteration": 3770001, "current_time_ms": 116392, "exploitability": 0.130742},
    {"iteration": 3780001, "current_time_ms": 116722, "exploitability": 0.13083},
    {"iteration": 3790001, "current_time_ms": 117089, "exploitability": 0.130907},
    {"iteration": 3800001, "current_time_ms": 117474, "exploitability": 0.130974},
    {"iteration": 3810001, "current_time_ms": 117823, "exploitability": 0.131016},
    {"iteration": 3820001, "current_time_ms": 118148, "exploitability": 0.131053},
    {"iteration": 3830001, "current_time_ms": 118511, "exploitability": 0.131094},
    {"iteration": 3840001, "current_time_ms": 118855, "exploitability": 0.131123},
    {"iteration": 3850001, "current_time_ms": 119224, "exploitability": 0.131141},
    {"iteration": 3860001, "current_time_ms": 119573, "exploitability": 0.131143},
    {"iteration": 3870001, "current_time_ms": 119899, "exploitability": 0.131157},
    {"iteration": 3880001, "current_time_ms": 120307, "exploitability": 0.131139},
    {"iteration": 3890001, "current_time_ms": 120688, "exploitability": 0.131127},
    {"iteration": 3900001, "current_time_ms": 121065, "exploitability": 0.131112},
    {"iteration": 3910001, "current_time_ms": 121452, "exploitability": 0.131125},
    {"iteration": 3920001, "current_time_ms": 121769, "exploitability": 0.131152},
    {"iteration": 3930001, "current_time_ms": 122131, "exploitability": 0.131199},
    {"iteration": 3940001, "current_time_ms": 122482, "exploitability": 0.131215},
    {"iteration": 3950001, "current_time_ms": 122839, "exploitability": 0.131221},
    {"iteration": 3960001, "current_time_ms": 123201, "exploitability": 0.131224},
    {"iteration": 3970001, "current_time_ms": 123532, "exploitability": 0.131262},
    {"iteration": 3980001, "current_time_ms": 123901, "exploitability": 0.131333},
    {"iteration": 3990001, "current_time_ms": 124261, "exploitability": 0.131386},
    {"iteration": 4000001, "current_time_ms": 124635, "exploitability": 0.131401},
    {"iteration": 4010001, "current_time_ms": 125018, "exploitability": 0.131401},
    {"iteration": 4020001, "current_time_ms": 125358, "exploitability": 0.131386},
    {"iteration": 4030001, "current_time_ms": 125817, "exploitability": 0.131395},
    {"iteration": 4040001, "current_time_ms": 126269, "exploitability": 0.131411},
    {"iteration": 4050001, "current_time_ms": 126622, "exploitability": 0.131455},
    {"iteration": 4060001, "current_time_ms": 126956, "exploitability": 0.131523},
    {"iteration": 4070001, "current_time_ms": 127346, "exploitability": 0.131585},
    {"iteration": 4080001, "current_time_ms": 127685, "exploitability": 0.131642},
    {"iteration": 4090001, "current_time_ms": 127982, "exploitability": 0.131685},
    {"iteration": 4100001, "current_time_ms": 128330, "exploitability": 0.131732},
    {"iteration": 4110001, "current_time_ms": 128691, "exploitability": 0.131771},
    {"iteration": 4120001, "current_time_ms": 129064, "exploitability": 0.131796},
    {"iteration": 4130001, "current_time_ms": 129432, "exploitability": 0.131813},
    {"iteration": 4140001, "current_time_ms": 129826, "exploitability": 0.131816},
    {"iteration": 4150001, "current_time_ms": 130203, "exploitability": 0.131808},
    {"iteration": 4160001, "current_time_ms": 130568, "exploitability": 0.131798},
    {"iteration": 4170001, "current_time_ms": 130907, "exploitability": 0.131785},
    {"iteration": 4180001, "current_time_ms": 131242, "exploitability": 0.13177},
    {"iteration": 4190001, "current_time_ms": 131630, "exploitability": 0.13174},
    {"iteration": 4200001, "current_time_ms": 132017, "exploitability": 0.131694},
    {"iteration": 4210001, "current_time_ms": 132345, "exploitability": 0.131657},
    {"iteration": 4220001, "current_time_ms": 132669, "exploitability": 0.131637},
    {"iteration": 4230001, "current_time_ms": 133008, "exploitability": 0.131623},
    {"iteration": 4240001, "current_time_ms": 133324, "exploitability": 0.131634},
    {"iteration": 4250001, "current_time_ms": 133642, "exploitability": 0.131677},
    {"iteration": 4260001, "current_time_ms": 133980, "exploitability": 0.131749},
    {"iteration": 4270001, "current_time_ms": 134367, "exploitability": 0.131824},
    {"iteration": 4280001, "current_time_ms": 134729, "exploitability": 0.131889},
    {"iteration": 4290001, "current_time_ms": 135108, "exploitability": 0.131944},
    {"iteration": 4300001, "current_time_ms": 135484, "exploitability": 0.132},
    {"iteration": 4310001, "current_time_ms": 135936, "exploitability": 0.132056},
    {"iteration": 4320001, "current_time_ms": 136179, "exploitability": 0.132113},
    {"iteration": 4330001, "current_time_ms": 136370, "exploitability": 0.132175},
    {"iteration": 4340001, "current_time_ms": 136597, "exploitability": 0.132244},
    {"iteration": 4350001, "current_time_ms": 136945, "exploitability": 0.132303},
    {"iteration": 4360001, "current_time_ms": 137234, "exploitability": 0.132341},
    {"iteration": 4370001, "current_time_ms": 137574, "exploitability": 0.132382},
    {"iteration": 4380001, "current_time_ms": 137911, "exploitability": 0.132421},
    {"iteration": 4390001, "current_time_ms": 138192, "exploitability": 0.132456},
    {"iteration": 4400001, "current_time_ms": 138490, "exploitability": 0.132478},
    {"iteration": 4410001, "current_time_ms": 138766, "exploitability": 0.132497},
    {"iteration": 4420001, "current_time_ms": 139064, "exploitability": 0.1325},
    {"iteration": 4430001, "current_time_ms": 139352, "exploitability": 0.13249},
    {"iteration": 4440001, "current_time_ms": 139626, "exploitability": 0.132499},
    {"iteration": 4450001, "current_time_ms": 139901, "exploitability": 0.132525},
    {"iteration": 4460001, "current_time_ms": 140182, "exploitability": 0.13253},
    {"iteration": 4470001, "current_time_ms": 140479, "exploitability": 0.132508},
    {"iteration": 4480001, "current_time_ms": 140754, "exploitability": 0.132476},
    {"iteration": 4490001, "current_time_ms": 141032, "exploitability": 0.13244},
    {"iteration": 4500001, "current_time_ms": 141307, "exploitability": 0.132409},
    {"iteration": 4510001, "current_time_ms": 141565, "exploitability": 0.132391},
    {"iteration": 4520001, "current_time_ms": 141843, "exploitability": 0.132364},
    {"iteration": 4530001, "current_time_ms": 142101, "exploitability": 0.13234},
    {"iteration": 4540001, "current_time_ms": 142312, "exploitability": 0.132324},
    {"iteration": 4550001, "current_time_ms": 142520, "exploitability": 0.132313},
    {"iteration": 4560001, "current_time_ms": 142720, "exploitability": 0.132301},
    {"iteration": 4570001, "current_time_ms": 142920, "exploitability": 0.132304},
    {"iteration": 4580001, "current_time_ms": 143144, "exploitability": 0.132342},
    {"iteration": 4590001, "current_time_ms": 143491, "exploitability": 0.1324},
    {"iteration": 4600001, "current_time_ms": 143699, "exploitability": 0.132447},
    {"iteration": 4610001, "current_time_ms": 143970, "exploitability": 0.13249},
    {"iteration": 4620001, "current_time_ms": 144235, "exploitability": 0.132541},
    {"iteration": 4630001, "current_time_ms": 144481, "exploitability": 0.132574},
    {"iteration": 4640001, "current_time_ms": 144763, "exploitability": 0.132599},
    {"iteration": 4650001, "current_time_ms": 145039, "exploitability": 0.13262},
    {"iteration": 4660001, "current_time_ms": 145366, "exploitability": 0.132637},
    {"iteration": 4670001, "current_time_ms": 145695, "exploitability": 0.132642},
    {"iteration": 4680001, "current_time_ms": 146024, "exploitability": 0.132645},
    {"iteration": 4690001, "current_time_ms": 146312, "exploitability": 0.132642},
    {"iteration": 4700001, "current_time_ms": 146605, "exploitability": 0.13264},
    {"iteration": 4710001, "current_time_ms": 146846, "exploitability": 0.132628},
    {"iteration": 4720001, "current_time_ms": 147123, "exploitability": 0.132612},
    {"iteration": 4730001, "current_time_ms": 147390, "exploitability": 0.132571},
    {"iteration": 4740001, "current_time_ms": 147666, "exploitability": 0.132533},
    {"iteration": 4750001, "current_time_ms": 147893, "exploitability": 0.132501},
    {"iteration": 4760001, "current_time_ms": 148092, "exploitability": 0.132473},
    {"iteration": 4770001, "current_time_ms": 148354, "exploitability": 0.13244},
    {"iteration": 4780001, "current_time_ms": 148628, "exploitability": 0.132419},
    {"iteration": 4790001, "current_time_ms": 148920, "exploitability": 0.132396},
    {"iteration": 4800001, "current_time_ms": 149136, "exploitability": 0.132398},
    {"iteration": 4810001, "current_time_ms": 149346, "exploitability": 0.132415},
    {"iteration": 4820001, "current_time_ms": 149560, "exploitability": 0.132417},
    {"iteration": 4830001, "current_time_ms": 149765, "exploitability": 0.13243},
    {"iteration": 4840001, "current_time_ms": 149966, "exploitability": 0.132442},
    {"iteration": 4850001, "current_time_ms": 150198, "exploitability": 0.132452},
    {"iteration": 4860001, "current_time_ms": 150496, "exploitability": 0.132461},
    {"iteration": 4870001, "current_time_ms": 150765, "exploitability": 0.132452},
    {"iteration": 4880001, "current_time_ms": 150978, "exploitability": 0.132424},
    {"iteration": 4890001, "current_time_ms": 151184, "exploitability": 0.132389},
    {"iteration": 4900001, "current_time_ms": 151416, "exploitability": 0.132349},
    {"iteration": 4910001, "current_time_ms": 151665, "exploitability": 0.13232},
    {"iteration": 4920001, "current_time_ms": 151877, "exploitability": 0.13231},
    {"iteration": 4930001, "current_time_ms": 152103, "exploitability": 0.132325},
    {"iteration": 4940001, "current_time_ms": 152291, "exploitability": 0.132337},
    {"iteration": 4950001, "current_time_ms": 152512, "exploitability": 0.132354},
    {"iteration": 4960001, "current_time_ms": 152721, "exploitability": 0.13237},
    {"iteration": 4970001, "current_time_ms": 152920, "exploitability": 0.132376},
    {"iteration": 4980001, "current_time_ms": 153137, "exploitability": 0.132387},
    {"iteration": 4990001, "current_time_ms": 153347, "exploitability": 0.132395},
    {"iteration": 5000001, "current_time_ms": 153543, "exploitability": 0.132416},
  ]
}


==> plots/backup/os_mccfr__42_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 42,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 173, "exploitability": 0.140111},
    {"iteration": 20001, "current_time_ms": 393, "exploitability": 0.11766},
    {"iteration": 30001, "current_time_ms": 739, "exploitability": 0.107111},
    {"iteration": 40001, "current_time_ms": 1362, "exploitability": 0.102084},
    {"iteration": 50001, "current_time_ms": 1658, "exploitability": 0.0963902},
    {"iteration": 60001, "current_time_ms": 2165, "exploitability": 0.0926521},
    {"iteration": 70001, "current_time_ms": 2696, "exploitability": 0.0901804},
    {"iteration": 80001, "current_time_ms": 2911, "exploitability": 0.0896374},
    {"iteration": 90001, "current_time_ms": 3110, "exploitability": 0.087219},
    {"iteration": 100001, "current_time_ms": 3312, "exploitability": 0.0850473},
    {"iteration": 110001, "current_time_ms": 3511, "exploitability": 0.0845036},
    {"iteration": 120001, "current_time_ms": 3708, "exploitability": 0.0830131},
    {"iteration": 130001, "current_time_ms": 3907, "exploitability": 0.0819255},
    {"iteration": 140001, "current_time_ms": 4101, "exploitability": 0.0803492},
    {"iteration": 150001, "current_time_ms": 4299, "exploitability": 0.0809711},
    {"iteration": 160001, "current_time_ms": 4497, "exploitability": 0.0791575},
    {"iteration": 170001, "current_time_ms": 4695, "exploitability": 0.0791567},
    {"iteration": 180001, "current_time_ms": 4901, "exploitability": 0.0780349},
    {"iteration": 190001, "current_time_ms": 5095, "exploitability": 0.0779558},
    {"iteration": 200001, "current_time_ms": 5293, "exploitability": 0.0771864},
    {"iteration": 210001, "current_time_ms": 5488, "exploitability": 0.0778662},
    {"iteration": 220001, "current_time_ms": 6038, "exploitability": 0.0763835},
    {"iteration": 230001, "current_time_ms": 6473, "exploitability": 0.0755555},
    {"iteration": 240001, "current_time_ms": 6672, "exploitability": 0.0762822},
    {"iteration": 250001, "current_time_ms": 6880, "exploitability": 0.0755572},
    {"iteration": 260001, "current_time_ms": 7078, "exploitability": 0.0762331},
    {"iteration": 270001, "current_time_ms": 7409, "exploitability": 0.0765315},
    {"iteration": 280001, "current_time_ms": 7917, "exploitability": 0.0749905},
    {"iteration": 290001, "current_time_ms": 8393, "exploitability": 0.0752955},
    {"iteration": 300001, "current_time_ms": 8809, "exploitability": 0.07672},
    {"iteration": 310001, "current_time_ms": 9184, "exploitability": 0.0769868},
    {"iteration": 320001, "current_time_ms": 9538, "exploitability": 0.0762399},
    {"iteration": 330001, "current_time_ms": 9908, "exploitability": 0.0765422},
    {"iteration": 340001, "current_time_ms": 10275, "exploitability": 0.0767489},
    {"iteration": 350001, "current_time_ms": 10641, "exploitability": 0.0757841},
    {"iteration": 360001, "current_time_ms": 10988, "exploitability": 0.0758713},
    {"iteration": 370001, "current_time_ms": 11361, "exploitability": 0.0760082},
    {"iteration": 380001, "current_time_ms": 11740, "exploitability": 0.0757923},
    {"iteration": 390001, "current_time_ms": 12121, "exploitability": 0.0750166},
    {"iteration": 400001, "current_time_ms": 12476, "exploitability": 0.0748503},
    {"iteration": 410001, "current_time_ms": 12864, "exploitability": 0.0751691},
    {"iteration": 420001, "current_time_ms": 13218, "exploitability": 0.0745013},
    {"iteration": 430001, "current_time_ms": 13597, "exploitability": 0.0739229},
    {"iteration": 440001, "current_time_ms": 13965, "exploitability": 0.0741303},
    {"iteration": 450001, "current_time_ms": 14320, "exploitability": 0.0743085},
    {"iteration": 460001, "current_time_ms": 14712, "exploitability": 0.0735946},
    {"iteration": 470001, "current_time_ms": 15079, "exploitability": 0.0734071},
    {"iteration": 480001, "current_time_ms": 15427, "exploitability": 0.0737647},
    {"iteration": 490001, "current_time_ms": 15781, "exploitability": 0.073434},
    {"iteration": 500001, "current_time_ms": 16161, "exploitability": 0.0728874},
    {"iteration": 510001, "current_time_ms": 16529, "exploitability": 0.0728633},
    {"iteration": 520001, "current_time_ms": 16876, "exploitability": 0.0730887},
    {"iteration": 530001, "current_time_ms": 17228, "exploitability": 0.0729351},
    {"iteration": 540001, "current_time_ms": 17596, "exploitability": 0.0729639},
    {"iteration": 550001, "current_time_ms": 17971, "exploitability": 0.0731303},
    {"iteration": 560001, "current_time_ms": 18188, "exploitability": 0.072594},
    {"iteration": 570001, "current_time_ms": 18387, "exploitability": 0.0722396},
    {"iteration": 580001, "current_time_ms": 18580, "exploitability": 0.0725237},
    {"iteration": 590001, "current_time_ms": 18774, "exploitability": 0.0723928},
    {"iteration": 600001, "current_time_ms": 18985, "exploitability": 0.071804},
    {"iteration": 610001, "current_time_ms": 19183, "exploitability": 0.0714834},
    {"iteration": 620001, "current_time_ms": 19377, "exploitability": 0.0714383},
    {"iteration": 630001, "current_time_ms": 19582, "exploitability": 0.0712951},
    {"iteration": 640001, "current_time_ms": 19779, "exploitability": 0.0712912},
    {"iteration": 650001, "current_time_ms": 19976, "exploitability": 0.0712374},
    {"iteration": 660001, "current_time_ms": 20173, "exploitability": 0.0709457},
    {"iteration": 670001, "current_time_ms": 20383, "exploitability": 0.070737},
    {"iteration": 680001, "current_time_ms": 20575, "exploitability": 0.0708432},
    {"iteration": 690001, "current_time_ms": 20775, "exploitability": 0.070814},
    {"iteration": 700001, "current_time_ms": 20969, "exploitability": 0.0705734},
    {"iteration": 710001, "current_time_ms": 21244, "exploitability": 0.0704651},
    {"iteration": 720001, "current_time_ms": 21586, "exploitability": 0.0703783},
    {"iteration": 730001, "current_time_ms": 21948, "exploitability": 0.070445},
    {"iteration": 740001, "current_time_ms": 22320, "exploitability": 0.0703006},
    {"iteration": 750001, "current_time_ms": 22689, "exploitability": 0.0702716},
    {"iteration": 760001, "current_time_ms": 23047, "exploitability": 0.0701585},
    {"iteration": 770001, "current_time_ms": 23427, "exploitability": 0.070135},
    {"iteration": 780001, "current_time_ms": 23791, "exploitability": 0.0700597},
    {"iteration": 790001, "current_time_ms": 24143, "exploitability": 0.0699759},
    {"iteration": 800001, "current_time_ms": 24508, "exploitability": 0.0699918},
    {"iteration": 810001, "current_time_ms": 24882, "exploitability": 0.069916},
    {"iteration": 820001, "current_time_ms": 25248, "exploitability": 0.0697333},
    {"iteration": 830001, "current_time_ms": 25609, "exploitability": 0.069693},
    {"iteration": 840001, "current_time_ms": 26006, "exploitability": 0.0695138},
    {"iteration": 850001, "current_time_ms": 26355, "exploitability": 0.0693752},
    {"iteration": 860001, "current_time_ms": 26733, "exploitability": 0.069341},
    {"iteration": 870001, "current_time_ms": 27133, "exploitability": 0.0695204},
    {"iteration": 880001, "current_time_ms": 27547, "exploitability": 0.0695264},
    {"iteration": 890001, "current_time_ms": 27950, "exploitability": 0.0692291},
    {"iteration": 900001, "current_time_ms": 28339, "exploitability": 0.0690518},
    {"iteration": 910001, "current_time_ms": 28725, "exploitability": 0.0690747},
    {"iteration": 920001, "current_time_ms": 29096, "exploitability": 0.0693174},
    {"iteration": 930001, "current_time_ms": 29442, "exploitability": 0.0690914},
    {"iteration": 940001, "current_time_ms": 29826, "exploitability": 0.0687331},
    {"iteration": 950001, "current_time_ms": 30255, "exploitability": 0.0687123},
    {"iteration": 960001, "current_time_ms": 30641, "exploitability": 0.068864},
    {"iteration": 970001, "current_time_ms": 30993, "exploitability": 0.0688934},
    {"iteration": 980001, "current_time_ms": 31392, "exploitability": 0.0688765},
    {"iteration": 990001, "current_time_ms": 31746, "exploitability": 0.0688696},
    {"iteration": 1000001, "current_time_ms": 32122, "exploitability": 0.0688482},
    {"iteration": 1010001, "current_time_ms": 32508, "exploitability": 0.0687183},
    {"iteration": 1020001, "current_time_ms": 32900, "exploitability": 0.0684972},
    {"iteration": 1030001, "current_time_ms": 33245, "exploitability": 0.0685396},
    {"iteration": 1040001, "current_time_ms": 33617, "exploitability": 0.0689524},
    {"iteration": 1050001, "current_time_ms": 34017, "exploitability": 0.0689773},
    {"iteration": 1060001, "current_time_ms": 34392, "exploitability": 0.0686387},
    {"iteration": 1070001, "current_time_ms": 34739, "exploitability": 0.0684578},
    {"iteration": 1080001, "current_time_ms": 35110, "exploitability": 0.0685794},
    {"iteration": 1090001, "current_time_ms": 35487, "exploitability": 0.0686452},
    {"iteration": 1100001, "current_time_ms": 35860, "exploitability": 0.0686792},
    {"iteration": 1110001, "current_time_ms": 36230, "exploitability": 0.0685656},
    {"iteration": 1120001, "current_time_ms": 36582, "exploitability": 0.0684411},
    {"iteration": 1130001, "current_time_ms": 36957, "exploitability": 0.0685454},
    {"iteration": 1140001, "current_time_ms": 37324, "exploitability": 0.0686238},
    {"iteration": 1150001, "current_time_ms": 37711, "exploitability": 0.0685591},
    {"iteration": 1160001, "current_time_ms": 38062, "exploitability": 0.0684513},
    {"iteration": 1170001, "current_time_ms": 38501, "exploitability": 0.0682934},
    {"iteration": 1180001, "current_time_ms": 38877, "exploitability": 0.0681494},
    {"iteration": 1190001, "current_time_ms": 39263, "exploitability": 0.0680879},
    {"iteration": 1200001, "current_time_ms": 39614, "exploitability": 0.0682283},
    {"iteration": 1210001, "current_time_ms": 39972, "exploitability": 0.0683732},
    {"iteration": 1220001, "current_time_ms": 40334, "exploitability": 0.0681653},
    {"iteration": 1230001, "current_time_ms": 40704, "exploitability": 0.0679827},
    {"iteration": 1240001, "current_time_ms": 41078, "exploitability": 0.0679516},
    {"iteration": 1250001, "current_time_ms": 41408, "exploitability": 0.0680578},
    {"iteration": 1260001, "current_time_ms": 41793, "exploitability": 0.0681362},
    {"iteration": 1270001, "current_time_ms": 42164, "exploitability": 0.0680689},
    {"iteration": 1280001, "current_time_ms": 42502, "exploitability": 0.0679475},
    {"iteration": 1290001, "current_time_ms": 42703, "exploitability": 0.0679179},
    {"iteration": 1300001, "current_time_ms": 42901, "exploitability": 0.0680232},
    {"iteration": 1310001, "current_time_ms": 43102, "exploitability": 0.0680177},
    {"iteration": 1320001, "current_time_ms": 43298, "exploitability": 0.0677728},
    {"iteration": 1330001, "current_time_ms": 43498, "exploitability": 0.0675224},
    {"iteration": 1340001, "current_time_ms": 43694, "exploitability": 0.0674738},
    {"iteration": 1350001, "current_time_ms": 43887, "exploitability": 0.0676196},
    {"iteration": 1360001, "current_time_ms": 44106, "exploitability": 0.0678145},
    {"iteration": 1370001, "current_time_ms": 44304, "exploitability": 0.0677045},
    {"iteration": 1380001, "current_time_ms": 44501, "exploitability": 0.0676172},
    {"iteration": 1390001, "current_time_ms": 44692, "exploitability": 0.0675458},
    {"iteration": 1400001, "current_time_ms": 44899, "exploitability": 0.0674771},
    {"iteration": 1410001, "current_time_ms": 45093, "exploitability": 0.0674023},
    {"iteration": 1420001, "current_time_ms": 45290, "exploitability": 0.0673779},
    {"iteration": 1430001, "current_time_ms": 45484, "exploitability": 0.0673576},
    {"iteration": 1440001, "current_time_ms": 45684, "exploitability": 0.0674287},
    {"iteration": 1450001, "current_time_ms": 45881, "exploitability": 0.0673639},
    {"iteration": 1460001, "current_time_ms": 46075, "exploitability": 0.0672309},
    {"iteration": 1470001, "current_time_ms": 46282, "exploitability": 0.0671609},
    {"iteration": 1480001, "current_time_ms": 46486, "exploitability": 0.0673165},
    {"iteration": 1490001, "current_time_ms": 46684, "exploitability": 0.0673199},
    {"iteration": 1500001, "current_time_ms": 46891, "exploitability": 0.0672021},
    {"iteration": 1510001, "current_time_ms": 47087, "exploitability": 0.0671488},
    {"iteration": 1520001, "current_time_ms": 47288, "exploitability": 0.0670914},
    {"iteration": 1530001, "current_time_ms": 47488, "exploitability": 0.0670613},
    {"iteration": 1540001, "current_time_ms": 47688, "exploitability": 0.0671284},
    {"iteration": 1550001, "current_time_ms": 47885, "exploitability": 0.0670538},
    {"iteration": 1560001, "current_time_ms": 48083, "exploitability": 0.0668866},
    {"iteration": 1570001, "current_time_ms": 48283, "exploitability": 0.0667753},
    {"iteration": 1580001, "current_time_ms": 48479, "exploitability": 0.066787},
    {"iteration": 1590001, "current_time_ms": 48668, "exploitability": 0.0669912},
    {"iteration": 1600001, "current_time_ms": 48866, "exploitability": 0.0671125},
    {"iteration": 1610001, "current_time_ms": 49066, "exploitability": 0.0669667},
    {"iteration": 1620001, "current_time_ms": 49261, "exploitability": 0.0667524},
    {"iteration": 1630001, "current_time_ms": 49457, "exploitability": 0.0666491},
    {"iteration": 1640001, "current_time_ms": 49652, "exploitability": 0.06672},
    {"iteration": 1650001, "current_time_ms": 49843, "exploitability": 0.0669448},
    {"iteration": 1660001, "current_time_ms": 50044, "exploitability": 0.0670865},
    {"iteration": 1670001, "current_time_ms": 50248, "exploitability": 0.0669709},
    {"iteration": 1680001, "current_time_ms": 50451, "exploitability": 0.0667745},
    {"iteration": 1690001, "current_time_ms": 50649, "exploitability": 0.0666993},
    {"iteration": 1700001, "current_time_ms": 50850, "exploitability": 0.0667478},
    {"iteration": 1710001, "current_time_ms": 51044, "exploitability": 0.0669466},
    {"iteration": 1720001, "current_time_ms": 51239, "exploitability": 0.0670564},
    {"iteration": 1730001, "current_time_ms": 51435, "exploitability": 0.0669322},
    {"iteration": 1740001, "current_time_ms": 51641, "exploitability": 0.0666666},
    {"iteration": 1750001, "current_time_ms": 51844, "exploitability": 0.0665335},
    {"iteration": 1760001, "current_time_ms": 52075, "exploitability": 0.0665772},
    {"iteration": 1770001, "current_time_ms": 52441, "exploitability": 0.0667815},
    {"iteration": 1780001, "current_time_ms": 52797, "exploitability": 0.0668824},
    {"iteration": 1790001, "current_time_ms": 53181, "exploitability": 0.066868},
    {"iteration": 1800001, "current_time_ms": 53555, "exploitability": 0.0668554},
    {"iteration": 1810001, "current_time_ms": 53915, "exploitability": 0.0667821},
    {"iteration": 1820001, "current_time_ms": 54186, "exploitability": 0.0666691},
    {"iteration": 1830001, "current_time_ms": 54502, "exploitability": 0.0666382},
    {"iteration": 1840001, "current_time_ms": 54886, "exploitability": 0.0666608},
    {"iteration": 1850001, "current_time_ms": 55235, "exploitability": 0.0665843},
    {"iteration": 1860001, "current_time_ms": 55614, "exploitability": 0.0664303},
    {"iteration": 1870001, "current_time_ms": 55990, "exploitability": 0.066344},
    {"iteration": 1880001, "current_time_ms": 56346, "exploitability": 0.0663199},
    {"iteration": 1890001, "current_time_ms": 56714, "exploitability": 0.0663711},
    {"iteration": 1900001, "current_time_ms": 57072, "exploitability": 0.0664299},
    {"iteration": 1910001, "current_time_ms": 57456, "exploitability": 0.0665308},
    {"iteration": 1920001, "current_time_ms": 57833, "exploitability": 0.0664464},
    {"iteration": 1930001, "current_time_ms": 58180, "exploitability": 0.0662905},
    {"iteration": 1940001, "current_time_ms": 58555, "exploitability": 0.0661807},
    {"iteration": 1950001, "current_time_ms": 58917, "exploitability": 0.0661773},
    {"iteration": 1960001, "current_time_ms": 59282, "exploitability": 0.0662954},
    {"iteration": 1970001, "current_time_ms": 59624, "exploitability": 0.0663932},
    {"iteration": 1980001, "current_time_ms": 59985, "exploitability": 0.0663834},
    {"iteration": 1990001, "current_time_ms": 60351, "exploitability": 0.0662985},
    {"iteration": 2000001, "current_time_ms": 60740, "exploitability": 0.0662255},
    {"iteration": 2010001, "current_time_ms": 61078, "exploitability": 0.0662217},
    {"iteration": 2020001, "current_time_ms": 61364, "exploitability": 0.0662007},
    {"iteration": 2030001, "current_time_ms": 61566, "exploitability": 0.0661706},
    {"iteration": 2040001, "current_time_ms": 61765, "exploitability": 0.0661242},
    {"iteration": 2050001, "current_time_ms": 61957, "exploitability": 0.0660595},
    {"iteration": 2060001, "current_time_ms": 62160, "exploitability": 0.0660364},
    {"iteration": 2070001, "current_time_ms": 62357, "exploitability": 0.0660284},
    {"iteration": 2080001, "current_time_ms": 62558, "exploitability": 0.066052},
    {"iteration": 2090001, "current_time_ms": 62756, "exploitability": 0.0661281},
    {"iteration": 2100001, "current_time_ms": 62959, "exploitability": 0.0662043},
    {"iteration": 2110001, "current_time_ms": 63158, "exploitability": 0.0661568},
    {"iteration": 2120001, "current_time_ms": 63354, "exploitability": 0.0660325},
    {"iteration": 2130001, "current_time_ms": 63552, "exploitability": 0.0659097},
    {"iteration": 2140001, "current_time_ms": 63756, "exploitability": 0.0658802},
    {"iteration": 2150001, "current_time_ms": 63954, "exploitability": 0.0659779},
    {"iteration": 2160001, "current_time_ms": 64151, "exploitability": 0.0661362},
    {"iteration": 2170001, "current_time_ms": 64346, "exploitability": 0.0660476},
    {"iteration": 2180001, "current_time_ms": 64549, "exploitability": 0.0658898},
    {"iteration": 2190001, "current_time_ms": 64745, "exploitability": 0.0657877},
    {"iteration": 2200001, "current_time_ms": 64956, "exploitability": 0.0657914},
    {"iteration": 2210001, "current_time_ms": 65157, "exploitability": 0.0659074},
    {"iteration": 2220001, "current_time_ms": 65360, "exploitability": 0.0660959},
    {"iteration": 2230001, "current_time_ms": 65554, "exploitability": 0.0661535},
    {"iteration": 2240001, "current_time_ms": 65749, "exploitability": 0.0660932},
    {"iteration": 2250001, "current_time_ms": 65953, "exploitability": 0.0659698},
    {"iteration": 2260001, "current_time_ms": 66150, "exploitability": 0.0658655},
    {"iteration": 2270001, "current_time_ms": 66357, "exploitability": 0.0658336},
    {"iteration": 2280001, "current_time_ms": 66558, "exploitability": 0.0659082},
    {"iteration": 2290001, "current_time_ms": 66750, "exploitability": 0.0660038},
    {"iteration": 2300001, "current_time_ms": 66955, "exploitability": 0.0660511},
    {"iteration": 2310001, "current_time_ms": 67169, "exploitability": 0.0660133},
    {"iteration": 2320001, "current_time_ms": 67367, "exploitability": 0.0659321},
    {"iteration": 2330001, "current_time_ms": 67567, "exploitability": 0.0658597},
    {"iteration": 2340001, "current_time_ms": 67781, "exploitability": 0.0658047},
    {"iteration": 2350001, "current_time_ms": 67972, "exploitability": 0.06584},
    {"iteration": 2360001, "current_time_ms": 68175, "exploitability": 0.0659495},
    {"iteration": 2370001, "current_time_ms": 68377, "exploitability": 0.0661032},
    {"iteration": 2380001, "current_time_ms": 68575, "exploitability": 0.0660471},
    {"iteration": 2390001, "current_time_ms": 68767, "exploitability": 0.0658757},
    {"iteration": 2400001, "current_time_ms": 68963, "exploitability": 0.0656808},
    {"iteration": 2410001, "current_time_ms": 69165, "exploitability": 0.0655844},
    {"iteration": 2420001, "current_time_ms": 69357, "exploitability": 0.0655937},
    {"iteration": 2430001, "current_time_ms": 69554, "exploitability": 0.0657577},
    {"iteration": 2440001, "current_time_ms": 69753, "exploitability": 0.0659517},
    {"iteration": 2450001, "current_time_ms": 69946, "exploitability": 0.0659518},
    {"iteration": 2460001, "current_time_ms": 70146, "exploitability": 0.0658386},
    {"iteration": 2470001, "current_time_ms": 70345, "exploitability": 0.0657167},
    {"iteration": 2480001, "current_time_ms": 70549, "exploitability": 0.065591},
    {"iteration": 2490001, "current_time_ms": 70748, "exploitability": 0.0655334},
    {"iteration": 2500001, "current_time_ms": 70953, "exploitability": 0.0655727},
    {"iteration": 2510001, "current_time_ms": 71149, "exploitability": 0.0657199},
    {"iteration": 2520001, "current_time_ms": 71346, "exploitability": 0.0658693},
    {"iteration": 2530001, "current_time_ms": 71545, "exploitability": 0.0658278},
    {"iteration": 2540001, "current_time_ms": 71758, "exploitability": 0.0656805},
    {"iteration": 2550001, "current_time_ms": 71960, "exploitability": 0.0655298},
    {"iteration": 2560001, "current_time_ms": 72159, "exploitability": 0.0654393},
    {"iteration": 2570001, "current_time_ms": 72353, "exploitability": 0.0654366},
    {"iteration": 2580001, "current_time_ms": 72557, "exploitability": 0.0654959},
    {"iteration": 2590001, "current_time_ms": 72750, "exploitability": 0.0655917},
    {"iteration": 2600001, "current_time_ms": 72939, "exploitability": 0.0657114},
    {"iteration": 2610001, "current_time_ms": 73132, "exploitability": 0.0656273},
    {"iteration": 2620001, "current_time_ms": 73330, "exploitability": 0.0655112},
    {"iteration": 2630001, "current_time_ms": 73536, "exploitability": 0.0654131},
    {"iteration": 2640001, "current_time_ms": 73736, "exploitability": 0.0653895},
    {"iteration": 2650001, "current_time_ms": 73936, "exploitability": 0.065413},
    {"iteration": 2660001, "current_time_ms": 74133, "exploitability": 0.0654841},
    {"iteration": 2670001, "current_time_ms": 74329, "exploitability": 0.0655261},
    {"iteration": 2680001, "current_time_ms": 74526, "exploitability": 0.0655186},
    {"iteration": 2690001, "current_time_ms": 74759, "exploitability": 0.0654974},
    {"iteration": 2700001, "current_time_ms": 74958, "exploitability": 0.0654564},
    {"iteration": 2710001, "current_time_ms": 75159, "exploitability": 0.0654674},
    {"iteration": 2720001, "current_time_ms": 75358, "exploitability": 0.0655012},
    {"iteration": 2730001, "current_time_ms": 75553, "exploitability": 0.0655624},
    {"iteration": 2740001, "current_time_ms": 75749, "exploitability": 0.0656432},
    {"iteration": 2750001, "current_time_ms": 75944, "exploitability": 0.0656363},
    {"iteration": 2760001, "current_time_ms": 76143, "exploitability": 0.0655363},
    {"iteration": 2770001, "current_time_ms": 76507, "exploitability": 0.0654472},
    {"iteration": 2780001, "current_time_ms": 76917, "exploitability": 0.0653832},
    {"iteration": 2790001, "current_time_ms": 77335, "exploitability": 0.0653409},
    {"iteration": 2800001, "current_time_ms": 77751, "exploitability": 0.0653573},
    {"iteration": 2810001, "current_time_ms": 78132, "exploitability": 0.0654126},
    {"iteration": 2820001, "current_time_ms": 78328, "exploitability": 0.0654525},
    {"iteration": 2830001, "current_time_ms": 78526, "exploitability": 0.0654601},
    {"iteration": 2840001, "current_time_ms": 78768, "exploitability": 0.0654416},
    {"iteration": 2850001, "current_time_ms": 79002, "exploitability": 0.0653882},
    {"iteration": 2860001, "current_time_ms": 79219, "exploitability": 0.0653512},
    {"iteration": 2870001, "current_time_ms": 79429, "exploitability": 0.0653376},
    {"iteration": 2880001, "current_time_ms": 79638, "exploitability": 0.065344},
    {"iteration": 2890001, "current_time_ms": 79843, "exploitability": 0.0653287},
    {"iteration": 2900001, "current_time_ms": 80053, "exploitability": 0.0653086},
    {"iteration": 2910001, "current_time_ms": 80253, "exploitability": 0.0653029},
    {"iteration": 2920001, "current_time_ms": 80456, "exploitability": 0.0652728},
    {"iteration": 2930001, "current_time_ms": 80698, "exploitability": 0.0652399},
    {"iteration": 2940001, "current_time_ms": 80883, "exploitability": 0.065226},
    {"iteration": 2950001, "current_time_ms": 81097, "exploitability": 0.0652188},
    {"iteration": 2960001, "current_time_ms": 81283, "exploitability": 0.0652805},
    {"iteration": 2970001, "current_time_ms": 81480, "exploitability": 0.0653388},
    {"iteration": 2980001, "current_time_ms": 81682, "exploitability": 0.0653176},
    {"iteration": 2990001, "current_time_ms": 81925, "exploitability": 0.065217},
    {"iteration": 3000001, "current_time_ms": 82331, "exploitability": 0.0651024},
    {"iteration": 3010001, "current_time_ms": 82636, "exploitability": 0.0650194},
    {"iteration": 3020001, "current_time_ms": 82842, "exploitability": 0.0649903},
    {"iteration": 3030001, "current_time_ms": 83047, "exploitability": 0.0650135},
    {"iteration": 3040001, "current_time_ms": 83242, "exploitability": 0.0650868},
    {"iteration": 3050001, "current_time_ms": 83436, "exploitability": 0.0651689},
    {"iteration": 3060001, "current_time_ms": 83843, "exploitability": 0.0652243},
    {"iteration": 3070001, "current_time_ms": 84269, "exploitability": 0.0651861},
    {"iteration": 3080001, "current_time_ms": 84684, "exploitability": 0.0651257},
    {"iteration": 3090001, "current_time_ms": 85098, "exploitability": 0.0650384},
    {"iteration": 3100001, "current_time_ms": 85527, "exploitability": 0.064955},
    {"iteration": 3110001, "current_time_ms": 85928, "exploitability": 0.0649177},
    {"iteration": 3120001, "current_time_ms": 86352, "exploitability": 0.0649471},
    {"iteration": 3130001, "current_time_ms": 86757, "exploitability": 0.0650102},
    {"iteration": 3140001, "current_time_ms": 87179, "exploitability": 0.0650758},
    {"iteration": 3150001, "current_time_ms": 87592, "exploitability": 0.0651104},
    {"iteration": 3160001, "current_time_ms": 88006, "exploitability": 0.0651103},
    {"iteration": 3170001, "current_time_ms": 88444, "exploitability": 0.0650853},
    {"iteration": 3180001, "current_time_ms": 88903, "exploitability": 0.0650549},
    {"iteration": 3190001, "current_time_ms": 89325, "exploitability": 0.0650176},
    {"iteration": 3200001, "current_time_ms": 89712, "exploitability": 0.0649734},
    {"iteration": 3210001, "current_time_ms": 90078, "exploitability": 0.0649433},
    {"iteration": 3220001, "current_time_ms": 90448, "exploitability": 0.0649466},
    {"iteration": 3230001, "current_time_ms": 90821, "exploitability": 0.0649599},
    {"iteration": 3240001, "current_time_ms": 91192, "exploitability": 0.0649914},
    {"iteration": 3250001, "current_time_ms": 91572, "exploitability": 0.0650209},
    {"iteration": 3260001, "current_time_ms": 91958, "exploitability": 0.0650427},
    {"iteration": 3270001, "current_time_ms": 92320, "exploitability": 0.0650205},
    {"iteration": 3280001, "current_time_ms": 92684, "exploitability": 0.0649599},
    {"iteration": 3290001, "current_time_ms": 92978, "exploitability": 0.064884},
    {"iteration": 3300001, "current_time_ms": 93175, "exploitability": 0.0648384},
    {"iteration": 3310001, "current_time_ms": 93372, "exploitability": 0.0648221},
    {"iteration": 3320001, "current_time_ms": 93569, "exploitability": 0.0648321},
    {"iteration": 3330001, "current_time_ms": 93770, "exploitability": 0.0648589},
    {"iteration": 3340001, "current_time_ms": 93973, "exploitability": 0.0648703},
    {"iteration": 3350001, "current_time_ms": 94349, "exploitability": 0.0648758},
    {"iteration": 3360001, "current_time_ms": 94712, "exploitability": 0.0648807},
    {"iteration": 3370001, "current_time_ms": 95073, "exploitability": 0.0648902},
    {"iteration": 3380001, "current_time_ms": 95431, "exploitability": 0.0648929},
    {"iteration": 3390001, "current_time_ms": 95793, "exploitability": 0.0648486},
    {"iteration": 3400001, "current_time_ms": 96175, "exploitability": 0.0647842},
    {"iteration": 3410001, "current_time_ms": 96559, "exploitability": 0.0647106},
    {"iteration": 3420001, "current_time_ms": 96911, "exploitability": 0.0646665},
    {"iteration": 3430001, "current_time_ms": 97282, "exploitability": 0.0646904},
    {"iteration": 3440001, "current_time_ms": 97679, "exploitability": 0.0647371},
    {"iteration": 3450001, "current_time_ms": 98058, "exploitability": 0.0647884},
    {"iteration": 3460001, "current_time_ms": 98461, "exploitability": 0.0648037},
    {"iteration": 3470001, "current_time_ms": 98787, "exploitability": 0.064809},
    {"iteration": 3480001, "current_time_ms": 99145, "exploitability": 0.0647575},
    {"iteration": 3490001, "current_time_ms": 99560, "exploitability": 0.0646968},
    {"iteration": 3500001, "current_time_ms": 100002, "exploitability": 0.0646217},
    {"iteration": 3510001, "current_time_ms": 100291, "exploitability": 0.0645769},
    {"iteration": 3520001, "current_time_ms": 100493, "exploitability": 0.0645642},
    {"iteration": 3530001, "current_time_ms": 100694, "exploitability": 0.0646058},
    {"iteration": 3540001, "current_time_ms": 100910, "exploitability": 0.0646729},
    {"iteration": 3550001, "current_time_ms": 101114, "exploitability": 0.0647381},
    {"iteration": 3560001, "current_time_ms": 101307, "exploitability": 0.064749},
    {"iteration": 3570001, "current_time_ms": 101498, "exploitability": 0.0646859},
    {"iteration": 3580001, "current_time_ms": 101700, "exploitability": 0.0645997},
    {"iteration": 3590001, "current_time_ms": 101909, "exploitability": 0.0645239},
    {"iteration": 3600001, "current_time_ms": 102108, "exploitability": 0.0644945},
    {"iteration": 3610001, "current_time_ms": 102307, "exploitability": 0.0645182},
    {"iteration": 3620001, "current_time_ms": 102509, "exploitability": 0.0645756},
    {"iteration": 3630001, "current_time_ms": 102709, "exploitability": 0.0646739},
    {"iteration": 3640001, "current_time_ms": 102912, "exploitability": 0.0647186},
    {"iteration": 3650001, "current_time_ms": 103110, "exploitability": 0.0647131},
    {"iteration": 3660001, "current_time_ms": 103311, "exploitability": 0.0646514},
    {"iteration": 3670001, "current_time_ms": 103508, "exploitability": 0.0645979},
    {"iteration": 3680001, "current_time_ms": 103708, "exploitability": 0.064555},
    {"iteration": 3690001, "current_time_ms": 103906, "exploitability": 0.0645304},
    {"iteration": 3700001, "current_time_ms": 104140, "exploitability": 0.0645308},
    {"iteration": 3710001, "current_time_ms": 104337, "exploitability": 0.0645347},
    {"iteration": 3720001, "current_time_ms": 104538, "exploitability": 0.0645424},
    {"iteration": 3730001, "current_time_ms": 104732, "exploitability": 0.0645362},
    {"iteration": 3740001, "current_time_ms": 104926, "exploitability": 0.0644959},
    {"iteration": 3750001, "current_time_ms": 105129, "exploitability": 0.0644294},
    {"iteration": 3760001, "current_time_ms": 105329, "exploitability": 0.0643821},
    {"iteration": 3770001, "current_time_ms": 105530, "exploitability": 0.0643551},
    {"iteration": 3780001, "current_time_ms": 105729, "exploitability": 0.0643662},
    {"iteration": 3790001, "current_time_ms": 105925, "exploitability": 0.0643884},
    {"iteration": 3800001, "current_time_ms": 106122, "exploitability": 0.0644004},
    {"iteration": 3810001, "current_time_ms": 106320, "exploitability": 0.0644063},
    {"iteration": 3820001, "current_time_ms": 106514, "exploitability": 0.0644004},
    {"iteration": 3830001, "current_time_ms": 106708, "exploitability": 0.0644043},
    {"iteration": 3840001, "current_time_ms": 106904, "exploitability": 0.0644047},
    {"iteration": 3850001, "current_time_ms": 107114, "exploitability": 0.064398},
    {"iteration": 3860001, "current_time_ms": 107321, "exploitability": 0.064369},
    {"iteration": 3870001, "current_time_ms": 107529, "exploitability": 0.0643354},
    {"iteration": 3880001, "current_time_ms": 107736, "exploitability": 0.0642913},
    {"iteration": 3890001, "current_time_ms": 107937, "exploitability": 0.0642669},
    {"iteration": 3900001, "current_time_ms": 108133, "exploitability": 0.0642725},
    {"iteration": 3910001, "current_time_ms": 108335, "exploitability": 0.0643267},
    {"iteration": 3920001, "current_time_ms": 108541, "exploitability": 0.0643711},
    {"iteration": 3930001, "current_time_ms": 108751, "exploitability": 0.0643927},
    {"iteration": 3940001, "current_time_ms": 108962, "exploitability": 0.0643453},
    {"iteration": 3950001, "current_time_ms": 109162, "exploitability": 0.0642699},
    {"iteration": 3960001, "current_time_ms": 109371, "exploitability": 0.0641916},
    {"iteration": 3970001, "current_time_ms": 109567, "exploitability": 0.0641387},
    {"iteration": 3980001, "current_time_ms": 109822, "exploitability": 0.0641177},
    {"iteration": 3990001, "current_time_ms": 110051, "exploitability": 0.0641397},
    {"iteration": 4000001, "current_time_ms": 110266, "exploitability": 0.0641842},
    {"iteration": 4010001, "current_time_ms": 110471, "exploitability": 0.0642397},
    {"iteration": 4020001, "current_time_ms": 110752, "exploitability": 0.0642789},
    {"iteration": 4030001, "current_time_ms": 111128, "exploitability": 0.0642489},
    {"iteration": 4040001, "current_time_ms": 111506, "exploitability": 0.0641672},
    {"iteration": 4050001, "current_time_ms": 111886, "exploitability": 0.0640716},
    {"iteration": 4060001, "current_time_ms": 112197, "exploitability": 0.0640025},
    {"iteration": 4070001, "current_time_ms": 112569, "exploitability": 0.0639785},
    {"iteration": 4080001, "current_time_ms": 112944, "exploitability": 0.0640131},
    {"iteration": 4090001, "current_time_ms": 113298, "exploitability": 0.0640948},
    {"iteration": 4100001, "current_time_ms": 113653, "exploitability": 0.064197},
    {"iteration": 4110001, "current_time_ms": 114053, "exploitability": 0.0642453},
    {"iteration": 4120001, "current_time_ms": 114493, "exploitability": 0.0641864},
    {"iteration": 4130001, "current_time_ms": 114930, "exploitability": 0.0640928},
    {"iteration": 4140001, "current_time_ms": 115320, "exploitability": 0.0639932},
    {"iteration": 4150001, "current_time_ms": 115731, "exploitability": 0.0639447},
    {"iteration": 4160001, "current_time_ms": 116122, "exploitability": 0.0639589},
    {"iteration": 4170001, "current_time_ms": 116498, "exploitability": 0.0640118},
    {"iteration": 4180001, "current_time_ms": 116873, "exploitability": 0.0641085},
    {"iteration": 4190001, "current_time_ms": 117298, "exploitability": 0.0641794},
    {"iteration": 4200001, "current_time_ms": 117657, "exploitability": 0.0641757},
    {"iteration": 4210001, "current_time_ms": 118010, "exploitability": 0.0641301},
    {"iteration": 4220001, "current_time_ms": 118370, "exploitability": 0.0640612},
    {"iteration": 4230001, "current_time_ms": 118736, "exploitability": 0.0640089},
    {"iteration": 4240001, "current_time_ms": 119108, "exploitability": 0.0639878},
    {"iteration": 4250001, "current_time_ms": 119480, "exploitability": 0.0640152},
    {"iteration": 4260001, "current_time_ms": 119840, "exploitability": 0.0640714},
    {"iteration": 4270001, "current_time_ms": 120257, "exploitability": 0.0641319},
    {"iteration": 4280001, "current_time_ms": 120620, "exploitability": 0.0641929},
    {"iteration": 4290001, "current_time_ms": 120972, "exploitability": 0.0642155},
    {"iteration": 4300001, "current_time_ms": 121212, "exploitability": 0.06418},
    {"iteration": 4310001, "current_time_ms": 121447, "exploitability": 0.0641228},
    {"iteration": 4320001, "current_time_ms": 121678, "exploitability": 0.0640476},
    {"iteration": 4330001, "current_time_ms": 121901, "exploitability": 0.0639736},
    {"iteration": 4340001, "current_time_ms": 122130, "exploitability": 0.0639242},
    {"iteration": 4350001, "current_time_ms": 122339, "exploitability": 0.0639147},
    {"iteration": 4360001, "current_time_ms": 122556, "exploitability": 0.0639437},
    {"iteration": 4370001, "current_time_ms": 122767, "exploitability": 0.0640035},
    {"iteration": 4380001, "current_time_ms": 122979, "exploitability": 0.0640526},
    {"iteration": 4390001, "current_time_ms": 123183, "exploitability": 0.0640646},
    {"iteration": 4400001, "current_time_ms": 123377, "exploitability": 0.0640362},
    {"iteration": 4410001, "current_time_ms": 123559, "exploitability": 0.0639804},
    {"iteration": 4420001, "current_time_ms": 123750, "exploitability": 0.06392},
    {"iteration": 4430001, "current_time_ms": 123946, "exploitability": 0.0638714},
    {"iteration": 4440001, "current_time_ms": 124149, "exploitability": 0.0638412},
    {"iteration": 4450001, "current_time_ms": 124345, "exploitability": 0.06382},
    {"iteration": 4460001, "current_time_ms": 124569, "exploitability": 0.0638333},
    {"iteration": 4470001, "current_time_ms": 124974, "exploitability": 0.0638931},
    {"iteration": 4480001, "current_time_ms": 125339, "exploitability": 0.0639724},
    {"iteration": 4490001, "current_time_ms": 125687, "exploitability": 0.064007},
    {"iteration": 4500001, "current_time_ms": 126011, "exploitability": 0.0639787},
    {"iteration": 4510001, "current_time_ms": 126215, "exploitability": 0.0639288},
    {"iteration": 4520001, "current_time_ms": 126424, "exploitability": 0.0638751},
    {"iteration": 4530001, "current_time_ms": 126629, "exploitability": 0.0638371},
    {"iteration": 4540001, "current_time_ms": 126831, "exploitability": 0.063811},
    {"iteration": 4550001, "current_time_ms": 127044, "exploitability": 0.0638003},
    {"iteration": 4560001, "current_time_ms": 127259, "exploitability": 0.063815},
    {"iteration": 4570001, "current_time_ms": 127469, "exploitability": 0.0638626},
    {"iteration": 4580001, "current_time_ms": 127666, "exploitability": 0.0639276},
    {"iteration": 4590001, "current_time_ms": 127874, "exploitability": 0.0639634},
    {"iteration": 4600001, "current_time_ms": 128076, "exploitability": 0.0639737},
    {"iteration": 4610001, "current_time_ms": 128295, "exploitability": 0.0639672},
    {"iteration": 4620001, "current_time_ms": 128507, "exploitability": 0.0639111},
    {"iteration": 4630001, "current_time_ms": 128716, "exploitability": 0.0638381},
    {"iteration": 4640001, "current_time_ms": 128930, "exploitability": 0.0637738},
    {"iteration": 4650001, "current_time_ms": 129139, "exploitability": 0.0637317},
    {"iteration": 4660001, "current_time_ms": 129394, "exploitability": 0.0637339},
    {"iteration": 4670001, "current_time_ms": 129678, "exploitability": 0.0637678},
    {"iteration": 4680001, "current_time_ms": 129975, "exploitability": 0.0638281},
    {"iteration": 4690001, "current_time_ms": 130258, "exploitability": 0.063909},
    {"iteration": 4700001, "current_time_ms": 130552, "exploitability": 0.0639875},
    {"iteration": 4710001, "current_time_ms": 130829, "exploitability": 0.0639949},
    {"iteration": 4720001, "current_time_ms": 131105, "exploitability": 0.063943},
    {"iteration": 4730001, "current_time_ms": 131400, "exploitability": 0.0638623},
    {"iteration": 4740001, "current_time_ms": 131706, "exploitability": 0.063775},
    {"iteration": 4750001, "current_time_ms": 132019, "exploitability": 0.063713},
    {"iteration": 4760001, "current_time_ms": 132277, "exploitability": 0.0636866},
    {"iteration": 4770001, "current_time_ms": 132564, "exploitability": 0.0637022},
    {"iteration": 4780001, "current_time_ms": 132822, "exploitability": 0.0637468},
    {"iteration": 4790001, "current_time_ms": 133106, "exploitability": 0.0638034},
    {"iteration": 4800001, "current_time_ms": 133374, "exploitability": 0.0638594},
    {"iteration": 4810001, "current_time_ms": 133663, "exploitability": 0.0638704},
    {"iteration": 4820001, "current_time_ms": 133913, "exploitability": 0.0638466},
    {"iteration": 4830001, "current_time_ms": 134186, "exploitability": 0.063821},
    {"iteration": 4840001, "current_time_ms": 134443, "exploitability": 0.063795},
    {"iteration": 4850001, "current_time_ms": 134695, "exploitability": 0.0637622},
    {"iteration": 4860001, "current_time_ms": 134989, "exploitability": 0.0637291},
    {"iteration": 4870001, "current_time_ms": 135256, "exploitability": 0.0637009},
    {"iteration": 4880001, "current_time_ms": 135538, "exploitability": 0.0636973},
    {"iteration": 4890001, "current_time_ms": 135823, "exploitability": 0.0637109},
    {"iteration": 4900001, "current_time_ms": 136107, "exploitability": 0.0637377},
    {"iteration": 4910001, "current_time_ms": 136341, "exploitability": 0.0637698},
    {"iteration": 4920001, "current_time_ms": 136596, "exploitability": 0.0638016},
    {"iteration": 4930001, "current_time_ms": 136901, "exploitability": 0.0638132},
    {"iteration": 4940001, "current_time_ms": 137176, "exploitability": 0.0638175},
    {"iteration": 4950001, "current_time_ms": 137415, "exploitability": 0.0638224},
    {"iteration": 4960001, "current_time_ms": 137685, "exploitability": 0.063845},
    {"iteration": 4970001, "current_time_ms": 137989, "exploitability": 0.0638579},
    {"iteration": 4980001, "current_time_ms": 138221, "exploitability": 0.0638629},
    {"iteration": 4990001, "current_time_ms": 138468, "exploitability": 0.063848},
    {"iteration": 5000001, "current_time_ms": 138701, "exploitability": 0.0638309},
  ]
}


==> plots/backup/os_mccfr__43_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 361, "exploitability": 0.0653052},
    {"iteration": 20001, "current_time_ms": 770, "exploitability": 0.066721},
    {"iteration": 30001, "current_time_ms": 1189, "exploitability": 0.0666413},
    {"iteration": 40001, "current_time_ms": 1577, "exploitability": 0.062107},
    {"iteration": 50001, "current_time_ms": 1902, "exploitability": 0.057221},
    {"iteration": 60001, "current_time_ms": 2275, "exploitability": 0.0526608},
    {"iteration": 70001, "current_time_ms": 2565, "exploitability": 0.0496203},
    {"iteration": 80001, "current_time_ms": 2837, "exploitability": 0.0490377},
    {"iteration": 90001, "current_time_ms": 3106, "exploitability": 0.0461794},
    {"iteration": 100001, "current_time_ms": 3377, "exploitability": 0.0451359},
    {"iteration": 110001, "current_time_ms": 3629, "exploitability": 0.0417921},
    {"iteration": 120001, "current_time_ms": 3874, "exploitability": 0.042754},
    {"iteration": 130001, "current_time_ms": 4098, "exploitability": 0.0404178},
    {"iteration": 140001, "current_time_ms": 4313, "exploitability": 0.0386862},
    {"iteration": 150001, "current_time_ms": 4536, "exploitability": 0.0384867},
    {"iteration": 160001, "current_time_ms": 4753, "exploitability": 0.0382756},
    {"iteration": 170001, "current_time_ms": 5000, "exploitability": 0.0359844},
    {"iteration": 180001, "current_time_ms": 5236, "exploitability": 0.0376255},
    {"iteration": 190001, "current_time_ms": 5473, "exploitability": 0.0358467},
    {"iteration": 200001, "current_time_ms": 5690, "exploitability": 0.0354369},
    {"iteration": 210001, "current_time_ms": 5921, "exploitability": 0.0350656},
    {"iteration": 220001, "current_time_ms": 6156, "exploitability": 0.0344228},
    {"iteration": 230001, "current_time_ms": 6380, "exploitability": 0.0339302},
    {"iteration": 240001, "current_time_ms": 6607, "exploitability": 0.0344969},
    {"iteration": 250001, "current_time_ms": 6852, "exploitability": 0.0335053},
    {"iteration": 260001, "current_time_ms": 7102, "exploitability": 0.0341872},
    {"iteration": 270001, "current_time_ms": 7333, "exploitability": 0.0335198},
    {"iteration": 280001, "current_time_ms": 7625, "exploitability": 0.0335931},
    {"iteration": 290001, "current_time_ms": 7912, "exploitability": 0.0314908},
    {"iteration": 300001, "current_time_ms": 8181, "exploitability": 0.0324742},
    {"iteration": 310001, "current_time_ms": 8435, "exploitability": 0.0319719},
    {"iteration": 320001, "current_time_ms": 8683, "exploitability": 0.03207},
    {"iteration": 330001, "current_time_ms": 8937, "exploitability": 0.0311364},
    {"iteration": 340001, "current_time_ms": 9197, "exploitability": 0.0313583},
    {"iteration": 350001, "current_time_ms": 9473, "exploitability": 0.0308433},
    {"iteration": 360001, "current_time_ms": 9686, "exploitability": 0.0298471},
    {"iteration": 370001, "current_time_ms": 9891, "exploitability": 0.0301106},
    {"iteration": 380001, "current_time_ms": 10121, "exploitability": 0.0290897},
    {"iteration": 390001, "current_time_ms": 10355, "exploitability": 0.0294976},
    {"iteration": 400001, "current_time_ms": 10577, "exploitability": 0.0294731},
    {"iteration": 410001, "current_time_ms": 10806, "exploitability": 0.0289489},
    {"iteration": 420001, "current_time_ms": 11040, "exploitability": 0.0291393},
    {"iteration": 430001, "current_time_ms": 11265, "exploitability": 0.0285462},
    {"iteration": 440001, "current_time_ms": 11510, "exploitability": 0.0287829},
    {"iteration": 450001, "current_time_ms": 11750, "exploitability": 0.0288872},
    {"iteration": 460001, "current_time_ms": 11975, "exploitability": 0.0284017},
    {"iteration": 470001, "current_time_ms": 12203, "exploitability": 0.028585},
    {"iteration": 480001, "current_time_ms": 12439, "exploitability": 0.0287608},
    {"iteration": 490001, "current_time_ms": 12665, "exploitability": 0.0282376},
    {"iteration": 500001, "current_time_ms": 12925, "exploitability": 0.0278821},
    {"iteration": 510001, "current_time_ms": 13216, "exploitability": 0.0278137},
    {"iteration": 520001, "current_time_ms": 13479, "exploitability": 0.027581},
    {"iteration": 530001, "current_time_ms": 13716, "exploitability": 0.0276552},
    {"iteration": 540001, "current_time_ms": 14000, "exploitability": 0.0273588},
    {"iteration": 550001, "current_time_ms": 14273, "exploitability": 0.0268999},
    {"iteration": 560001, "current_time_ms": 14522, "exploitability": 0.0275794},
    {"iteration": 570001, "current_time_ms": 14768, "exploitability": 0.0268203},
    {"iteration": 580001, "current_time_ms": 15018, "exploitability": 0.026582},
    {"iteration": 590001, "current_time_ms": 15240, "exploitability": 0.0271344},
    {"iteration": 600001, "current_time_ms": 15440, "exploitability": 0.0267039},
    {"iteration": 610001, "current_time_ms": 15652, "exploitability": 0.0261841},
    {"iteration": 620001, "current_time_ms": 15877, "exploitability": 0.0265216},
    {"iteration": 630001, "current_time_ms": 16092, "exploitability": 0.0264132},
    {"iteration": 640001, "current_time_ms": 16327, "exploitability": 0.0261931},
    {"iteration": 650001, "current_time_ms": 16549, "exploitability": 0.0263144},
    {"iteration": 660001, "current_time_ms": 16762, "exploitability": 0.0261373},
    {"iteration": 670001, "current_time_ms": 16997, "exploitability": 0.0259938},
    {"iteration": 680001, "current_time_ms": 17219, "exploitability": 0.0258025},
    {"iteration": 690001, "current_time_ms": 17445, "exploitability": 0.0256515},
    {"iteration": 700001, "current_time_ms": 17657, "exploitability": 0.0253194},
    {"iteration": 710001, "current_time_ms": 17887, "exploitability": 0.0252148},
    {"iteration": 720001, "current_time_ms": 18117, "exploitability": 0.0254873},
    {"iteration": 730001, "current_time_ms": 18354, "exploitability": 0.0254999},
    {"iteration": 740001, "current_time_ms": 18577, "exploitability": 0.0249438},
    {"iteration": 750001, "current_time_ms": 18797, "exploitability": 0.0245205},
    {"iteration": 760001, "current_time_ms": 19025, "exploitability": 0.0249174},
    {"iteration": 770001, "current_time_ms": 19257, "exploitability": 0.0251368},
    {"iteration": 780001, "current_time_ms": 19478, "exploitability": 0.0246097},
    {"iteration": 790001, "current_time_ms": 19699, "exploitability": 0.0240305},
    {"iteration": 800001, "current_time_ms": 19920, "exploitability": 0.0246137},
    {"iteration": 810001, "current_time_ms": 20152, "exploitability": 0.0249785},
    {"iteration": 820001, "current_time_ms": 20375, "exploitability": 0.0244351},
    {"iteration": 830001, "current_time_ms": 20598, "exploitability": 0.0240581},
    {"iteration": 840001, "current_time_ms": 20810, "exploitability": 0.0245757},
    {"iteration": 850001, "current_time_ms": 21048, "exploitability": 0.0246829},
    {"iteration": 860001, "current_time_ms": 21276, "exploitability": 0.0241401},
    {"iteration": 870001, "current_time_ms": 21505, "exploitability": 0.0239355},
    {"iteration": 880001, "current_time_ms": 21722, "exploitability": 0.0241036},
    {"iteration": 890001, "current_time_ms": 21956, "exploitability": 0.024083},
    {"iteration": 900001, "current_time_ms": 22190, "exploitability": 0.0239883},
    {"iteration": 910001, "current_time_ms": 22424, "exploitability": 0.0241583},
    {"iteration": 920001, "current_time_ms": 22657, "exploitability": 0.0241081},
    {"iteration": 930001, "current_time_ms": 22890, "exploitability": 0.0236688},
    {"iteration": 940001, "current_time_ms": 23123, "exploitability": 0.0237004},
    {"iteration": 950001, "current_time_ms": 23340, "exploitability": 0.0241141},
    {"iteration": 960001, "current_time_ms": 23569, "exploitability": 0.0240023},
    {"iteration": 970001, "current_time_ms": 23784, "exploitability": 0.023793},
    {"iteration": 980001, "current_time_ms": 23998, "exploitability": 0.0239887},
    {"iteration": 990001, "current_time_ms": 24217, "exploitability": 0.0239202},
    {"iteration": 1000001, "current_time_ms": 24448, "exploitability": 0.023729},
    {"iteration": 1010001, "current_time_ms": 24669, "exploitability": 0.023372},
    {"iteration": 1020001, "current_time_ms": 24885, "exploitability": 0.0233958},
    {"iteration": 1030001, "current_time_ms": 25101, "exploitability": 0.0236671},
    {"iteration": 1040001, "current_time_ms": 25324, "exploitability": 0.0237182},
    {"iteration": 1050001, "current_time_ms": 25559, "exploitability": 0.0235327},
    {"iteration": 1060001, "current_time_ms": 25774, "exploitability": 0.0234081},
    {"iteration": 1070001, "current_time_ms": 25997, "exploitability": 0.0236108},
    {"iteration": 1080001, "current_time_ms": 26242, "exploitability": 0.0235767},
    {"iteration": 1090001, "current_time_ms": 26470, "exploitability": 0.0233359},
    {"iteration": 1100001, "current_time_ms": 26757, "exploitability": 0.0230998},
    {"iteration": 1110001, "current_time_ms": 27116, "exploitability": 0.0231857},
    {"iteration": 1120001, "current_time_ms": 27403, "exploitability": 0.02333},
    {"iteration": 1130001, "current_time_ms": 27779, "exploitability": 0.0234364},
    {"iteration": 1140001, "current_time_ms": 28044, "exploitability": 0.0232376},
    {"iteration": 1150001, "current_time_ms": 28294, "exploitability": 0.0231428},
    {"iteration": 1160001, "current_time_ms": 28618, "exploitability": 0.0231421},
    {"iteration": 1170001, "current_time_ms": 28919, "exploitability": 0.0229969},
    {"iteration": 1180001, "current_time_ms": 29269, "exploitability": 0.0230875},
    {"iteration": 1190001, "current_time_ms": 29484, "exploitability": 0.0231781},
    {"iteration": 1200001, "current_time_ms": 29696, "exploitability": 0.0230299},
    {"iteration": 1210001, "current_time_ms": 29920, "exploitability": 0.0230768},
    {"iteration": 1220001, "current_time_ms": 30153, "exploitability": 0.0228777},
    {"iteration": 1230001, "current_time_ms": 30411, "exploitability": 0.0224516},
    {"iteration": 1240001, "current_time_ms": 30664, "exploitability": 0.0224128},
    {"iteration": 1250001, "current_time_ms": 30897, "exploitability": 0.0228319},
    {"iteration": 1260001, "current_time_ms": 31144, "exploitability": 0.0226751},
    {"iteration": 1270001, "current_time_ms": 31385, "exploitability": 0.0221632},
    {"iteration": 1280001, "current_time_ms": 31613, "exploitability": 0.022111},
    {"iteration": 1290001, "current_time_ms": 31841, "exploitability": 0.0225662},
    {"iteration": 1300001, "current_time_ms": 32080, "exploitability": 0.0226998},
    {"iteration": 1310001, "current_time_ms": 32336, "exploitability": 0.0222661},
    {"iteration": 1320001, "current_time_ms": 32570, "exploitability": 0.0218615},
    {"iteration": 1330001, "current_time_ms": 32793, "exploitability": 0.0219883},
    {"iteration": 1340001, "current_time_ms": 33033, "exploitability": 0.0224586},
    {"iteration": 1350001, "current_time_ms": 33269, "exploitability": 0.0225692},
    {"iteration": 1360001, "current_time_ms": 33514, "exploitability": 0.0223512},
    {"iteration": 1370001, "current_time_ms": 33800, "exploitability": 0.0221284},
    {"iteration": 1380001, "current_time_ms": 34054, "exploitability": 0.0220078},
    {"iteration": 1390001, "current_time_ms": 34289, "exploitability": 0.0220901},
    {"iteration": 1400001, "current_time_ms": 34524, "exploitability": 0.0221743},
    {"iteration": 1410001, "current_time_ms": 34760, "exploitability": 0.0221128},
    {"iteration": 1420001, "current_time_ms": 35168, "exploitability": 0.0218204},
    {"iteration": 1430001, "current_time_ms": 35390, "exploitability": 0.021587},
    {"iteration": 1440001, "current_time_ms": 35620, "exploitability": 0.0215848},
    {"iteration": 1450001, "current_time_ms": 35885, "exploitability": 0.0216999},
    {"iteration": 1460001, "current_time_ms": 36169, "exploitability": 0.0219332},
    {"iteration": 1470001, "current_time_ms": 36450, "exploitability": 0.0219083},
    {"iteration": 1480001, "current_time_ms": 36711, "exploitability": 0.0217649},
    {"iteration": 1490001, "current_time_ms": 36989, "exploitability": 0.0215499},
    {"iteration": 1500001, "current_time_ms": 37237, "exploitability": 0.0214782},
    {"iteration": 1510001, "current_time_ms": 37540, "exploitability": 0.0217958},
    {"iteration": 1520001, "current_time_ms": 37850, "exploitability": 0.0218996},
    {"iteration": 1530001, "current_time_ms": 38157, "exploitability": 0.0215179},
    {"iteration": 1540001, "current_time_ms": 38495, "exploitability": 0.0211879},
    {"iteration": 1550001, "current_time_ms": 38784, "exploitability": 0.02121},
    {"iteration": 1560001, "current_time_ms": 39052, "exploitability": 0.0215252},
    {"iteration": 1570001, "current_time_ms": 39279, "exploitability": 0.0215715},
    {"iteration": 1580001, "current_time_ms": 39498, "exploitability": 0.0213729},
    {"iteration": 1590001, "current_time_ms": 39748, "exploitability": 0.021293},
    {"iteration": 1600001, "current_time_ms": 40061, "exploitability": 0.0213162},
    {"iteration": 1610001, "current_time_ms": 40360, "exploitability": 0.0214101},
    {"iteration": 1620001, "current_time_ms": 40618, "exploitability": 0.021478},
    {"iteration": 1630001, "current_time_ms": 40879, "exploitability": 0.021538},
    {"iteration": 1640001, "current_time_ms": 41208, "exploitability": 0.021454},
    {"iteration": 1650001, "current_time_ms": 41560, "exploitability": 0.0212619},
    {"iteration": 1660001, "current_time_ms": 41855, "exploitability": 0.0212077},
    {"iteration": 1670001, "current_time_ms": 42109, "exploitability": 0.0214338},
    {"iteration": 1680001, "current_time_ms": 42410, "exploitability": 0.0215756},
    {"iteration": 1690001, "current_time_ms": 42685, "exploitability": 0.0214494},
    {"iteration": 1700001, "current_time_ms": 43001, "exploitability": 0.0212624},
    {"iteration": 1710001, "current_time_ms": 43283, "exploitability": 0.0212019},
    {"iteration": 1720001, "current_time_ms": 43558, "exploitability": 0.0213531},
    {"iteration": 1730001, "current_time_ms": 43798, "exploitability": 0.0214422},
    {"iteration": 1740001, "current_time_ms": 44041, "exploitability": 0.0213569},
    {"iteration": 1750001, "current_time_ms": 44279, "exploitability": 0.0210581},
    {"iteration": 1760001, "current_time_ms": 44532, "exploitability": 0.0208563},
    {"iteration": 1770001, "current_time_ms": 44763, "exploitability": 0.0209092},
    {"iteration": 1780001, "current_time_ms": 45055, "exploitability": 0.0211719},
    {"iteration": 1790001, "current_time_ms": 45440, "exploitability": 0.0213298},
    {"iteration": 1800001, "current_time_ms": 45839, "exploitability": 0.0211465},
    {"iteration": 1810001, "current_time_ms": 46260, "exploitability": 0.020904},
    {"iteration": 1820001, "current_time_ms": 46729, "exploitability": 0.0208691},
    {"iteration": 1830001, "current_time_ms": 47186, "exploitability": 0.0209833},
    {"iteration": 1840001, "current_time_ms": 47519, "exploitability": 0.0210082},
    {"iteration": 1850001, "current_time_ms": 48030, "exploitability": 0.0209941},
    {"iteration": 1860001, "current_time_ms": 48552, "exploitability": 0.0209702},
    {"iteration": 1870001, "current_time_ms": 48992, "exploitability": 0.0210105},
    {"iteration": 1880001, "current_time_ms": 49261, "exploitability": 0.0209426},
    {"iteration": 1890001, "current_time_ms": 49509, "exploitability": 0.0207708},
    {"iteration": 1900001, "current_time_ms": 49742, "exploitability": 0.0206529},
    {"iteration": 1910001, "current_time_ms": 49986, "exploitability": 0.0206477},
    {"iteration": 1920001, "current_time_ms": 50272, "exploitability": 0.0208184},
    {"iteration": 1930001, "current_time_ms": 50936, "exploitability": 0.0208566},
    {"iteration": 1940001, "current_time_ms": 51303, "exploitability": 0.0206675},
    {"iteration": 1950001, "current_time_ms": 51578, "exploitability": 0.0204877},
    {"iteration": 1960001, "current_time_ms": 51811, "exploitability": 0.0205437},
    {"iteration": 1970001, "current_time_ms": 52047, "exploitability": 0.0207401},
    {"iteration": 1980001, "current_time_ms": 52322, "exploitability": 0.0207479},
    {"iteration": 1990001, "current_time_ms": 52628, "exploitability": 0.0206619},
    {"iteration": 2000001, "current_time_ms": 52874, "exploitability": 0.0205645},
    {"iteration": 2010001, "current_time_ms": 53117, "exploitability": 0.0205024},
    {"iteration": 2020001, "current_time_ms": 53456, "exploitability": 0.0204333},
    {"iteration": 2030001, "current_time_ms": 53809, "exploitability": 0.0204775},
    {"iteration": 2040001, "current_time_ms": 54398, "exploitability": 0.0205578},
    {"iteration": 2050001, "current_time_ms": 54821, "exploitability": 0.0204864},
    {"iteration": 2060001, "current_time_ms": 55166, "exploitability": 0.0203765},
    {"iteration": 2070001, "current_time_ms": 55535, "exploitability": 0.0203504},
    {"iteration": 2080001, "current_time_ms": 55996, "exploitability": 0.0204126},
    {"iteration": 2090001, "current_time_ms": 56365, "exploitability": 0.0205606},
    {"iteration": 2100001, "current_time_ms": 56798, "exploitability": 0.0206427},
    {"iteration": 2110001, "current_time_ms": 57218, "exploitability": 0.0205605},
    {"iteration": 2120001, "current_time_ms": 57557, "exploitability": 0.0203804},
    {"iteration": 2130001, "current_time_ms": 57901, "exploitability": 0.0202786},
    {"iteration": 2140001, "current_time_ms": 58191, "exploitability": 0.020262},
    {"iteration": 2150001, "current_time_ms": 58470, "exploitability": 0.0203808},
    {"iteration": 2160001, "current_time_ms": 58828, "exploitability": 0.0205469},
    {"iteration": 2170001, "current_time_ms": 59177, "exploitability": 0.0205003},
    {"iteration": 2180001, "current_time_ms": 59462, "exploitability": 0.020334},
    {"iteration": 2190001, "current_time_ms": 59763, "exploitability": 0.0202096},
    {"iteration": 2200001, "current_time_ms": 60058, "exploitability": 0.0202255},
    {"iteration": 2210001, "current_time_ms": 60334, "exploitability": 0.0204011},
    {"iteration": 2220001, "current_time_ms": 60629, "exploitability": 0.0204792},
    {"iteration": 2230001, "current_time_ms": 60929, "exploitability": 0.0203554},
    {"iteration": 2240001, "current_time_ms": 61211, "exploitability": 0.02019},
    {"iteration": 2250001, "current_time_ms": 61528, "exploitability": 0.020059},
    {"iteration": 2260001, "current_time_ms": 61834, "exploitability": 0.0200307},
    {"iteration": 2270001, "current_time_ms": 62295, "exploitability": 0.0201351},
    {"iteration": 2280001, "current_time_ms": 62662, "exploitability": 0.0201607},
    {"iteration": 2290001, "current_time_ms": 63059, "exploitability": 0.0200676},
    {"iteration": 2300001, "current_time_ms": 63358, "exploitability": 0.0199811},
    {"iteration": 2310001, "current_time_ms": 63661, "exploitability": 0.019956},
    {"iteration": 2320001, "current_time_ms": 64012, "exploitability": 0.0201217},
    {"iteration": 2330001, "current_time_ms": 64288, "exploitability": 0.0202202},
    {"iteration": 2340001, "current_time_ms": 64596, "exploitability": 0.0200669},
    {"iteration": 2350001, "current_time_ms": 64930, "exploitability": 0.0197403},
    {"iteration": 2360001, "current_time_ms": 65193, "exploitability": 0.019483},
    {"iteration": 2370001, "current_time_ms": 65434, "exploitability": 0.0194772},
    {"iteration": 2380001, "current_time_ms": 65649, "exploitability": 0.0197263},
    {"iteration": 2390001, "current_time_ms": 65869, "exploitability": 0.019987},
    {"iteration": 2400001, "current_time_ms": 66093, "exploitability": 0.0199942},
    {"iteration": 2410001, "current_time_ms": 66330, "exploitability": 0.0197801},
    {"iteration": 2420001, "current_time_ms": 66616, "exploitability": 0.0195537},
    {"iteration": 2430001, "current_time_ms": 66889, "exploitability": 0.0194614},
    {"iteration": 2440001, "current_time_ms": 67294, "exploitability": 0.0195183},
    {"iteration": 2450001, "current_time_ms": 67831, "exploitability": 0.0197461},
    {"iteration": 2460001, "current_time_ms": 68079, "exploitability": 0.0198732},
    {"iteration": 2470001, "current_time_ms": 68335, "exploitability": 0.0197152},
    {"iteration": 2480001, "current_time_ms": 68573, "exploitability": 0.019518},
    {"iteration": 2490001, "current_time_ms": 68794, "exploitability": 0.0193846},
    {"iteration": 2500001, "current_time_ms": 69032, "exploitability": 0.0194066},
    {"iteration": 2510001, "current_time_ms": 69376, "exploitability": 0.019565},
    {"iteration": 2520001, "current_time_ms": 69617, "exploitability": 0.0196662},
    {"iteration": 2530001, "current_time_ms": 69844, "exploitability": 0.0196676},
    {"iteration": 2540001, "current_time_ms": 70157, "exploitability": 0.0196161},
    {"iteration": 2550001, "current_time_ms": 70509, "exploitability": 0.0195296},
    {"iteration": 2560001, "current_time_ms": 70811, "exploitability": 0.0194247},
    {"iteration": 2570001, "current_time_ms": 71047, "exploitability": 0.0193691},
    {"iteration": 2580001, "current_time_ms": 71324, "exploitability": 0.0194061},
    {"iteration": 2590001, "current_time_ms": 71560, "exploitability": 0.0195095},
    {"iteration": 2600001, "current_time_ms": 71788, "exploitability": 0.0195678},
    {"iteration": 2610001, "current_time_ms": 72034, "exploitability": 0.0195568},
    {"iteration": 2620001, "current_time_ms": 72275, "exploitability": 0.0195077},
    {"iteration": 2630001, "current_time_ms": 72497, "exploitability": 0.0194008},
    {"iteration": 2640001, "current_time_ms": 72720, "exploitability": 0.0192665},
    {"iteration": 2650001, "current_time_ms": 72950, "exploitability": 0.019198},
    {"iteration": 2660001, "current_time_ms": 73187, "exploitability": 0.0193138},
    {"iteration": 2670001, "current_time_ms": 73421, "exploitability": 0.0194939},
    {"iteration": 2680001, "current_time_ms": 73639, "exploitability": 0.0195275},
    {"iteration": 2690001, "current_time_ms": 73856, "exploitability": 0.0193681},
    {"iteration": 2700001, "current_time_ms": 74092, "exploitability": 0.0191891},
    {"iteration": 2710001, "current_time_ms": 74315, "exploitability": 0.0191001},
    {"iteration": 2720001, "current_time_ms": 74540, "exploitability": 0.0191226},
    {"iteration": 2730001, "current_time_ms": 74761, "exploitability": 0.0192445},
    {"iteration": 2740001, "current_time_ms": 74972, "exploitability": 0.0193372},
    {"iteration": 2750001, "current_time_ms": 75200, "exploitability": 0.0192721},
    {"iteration": 2760001, "current_time_ms": 75432, "exploitability": 0.0191015},
    {"iteration": 2770001, "current_time_ms": 75644, "exploitability": 0.0189727},
    {"iteration": 2780001, "current_time_ms": 75855, "exploitability": 0.0189316},
    {"iteration": 2790001, "current_time_ms": 76072, "exploitability": 0.0190507},
    {"iteration": 2800001, "current_time_ms": 76288, "exploitability": 0.0191638},
    {"iteration": 2810001, "current_time_ms": 76507, "exploitability": 0.0192209},
    {"iteration": 2820001, "current_time_ms": 76756, "exploitability": 0.0191808},
    {"iteration": 2830001, "current_time_ms": 77038, "exploitability": 0.0190676},
    {"iteration": 2840001, "current_time_ms": 77309, "exploitability": 0.0189644},
    {"iteration": 2850001, "current_time_ms": 77583, "exploitability": 0.0189294},
    {"iteration": 2860001, "current_time_ms": 77840, "exploitability": 0.0189992},
    {"iteration": 2870001, "current_time_ms": 78108, "exploitability": 0.0190502},
    {"iteration": 2880001, "current_time_ms": 78375, "exploitability": 0.0190033},
    {"iteration": 2890001, "current_time_ms": 78639, "exploitability": 0.0189287},
    {"iteration": 2900001, "current_time_ms": 78870, "exploitability": 0.0188918},
    {"iteration": 2910001, "current_time_ms": 79098, "exploitability": 0.0189316},
    {"iteration": 2920001, "current_time_ms": 79414, "exploitability": 0.0190307},
    {"iteration": 2930001, "current_time_ms": 79673, "exploitability": 0.0190587},
    {"iteration": 2940001, "current_time_ms": 79944, "exploitability": 0.0189773},
    {"iteration": 2950001, "current_time_ms": 80241, "exploitability": 0.0188516},
    {"iteration": 2960001, "current_time_ms": 80508, "exploitability": 0.0187439},
    {"iteration": 2970001, "current_time_ms": 80841, "exploitability": 0.018713},
    {"iteration": 2980001, "current_time_ms": 81163, "exploitability": 0.0187755},
    {"iteration": 2990001, "current_time_ms": 81480, "exploitability": 0.0188896},
    {"iteration": 3000001, "current_time_ms": 81738, "exploitability": 0.0189415},
    {"iteration": 3010001, "current_time_ms": 81989, "exploitability": 0.0188287},
    {"iteration": 3020001, "current_time_ms": 82323, "exploitability": 0.0186421},
    {"iteration": 3030001, "current_time_ms": 82783, "exploitability": 0.0185017},
    {"iteration": 3040001, "current_time_ms": 83125, "exploitability": 0.0185066},
    {"iteration": 3050001, "current_time_ms": 83410, "exploitability": 0.0186556},
    {"iteration": 3060001, "current_time_ms": 83727, "exploitability": 0.0188146},
    {"iteration": 3070001, "current_time_ms": 84080, "exploitability": 0.0188164},
    {"iteration": 3080001, "current_time_ms": 84329, "exploitability": 0.0186721},
    {"iteration": 3090001, "current_time_ms": 84573, "exploitability": 0.0185067},
    {"iteration": 3100001, "current_time_ms": 84814, "exploitability": 0.0184148},
    {"iteration": 3110001, "current_time_ms": 85080, "exploitability": 0.0184655},
    {"iteration": 3120001, "current_time_ms": 85328, "exploitability": 0.018618},
    {"iteration": 3130001, "current_time_ms": 85562, "exploitability": 0.0187633},
    {"iteration": 3140001, "current_time_ms": 85805, "exploitability": 0.0187901},
    {"iteration": 3150001, "current_time_ms": 86153, "exploitability": 0.0187046},
    {"iteration": 3160001, "current_time_ms": 86373, "exploitability": 0.0185814},
    {"iteration": 3170001, "current_time_ms": 86596, "exploitability": 0.0184953},
    {"iteration": 3180001, "current_time_ms": 86819, "exploitability": 0.0185025},
    {"iteration": 3190001, "current_time_ms": 87047, "exploitability": 0.0185714},
    {"iteration": 3200001, "current_time_ms": 87271, "exploitability": 0.0186686},
    {"iteration": 3210001, "current_time_ms": 87495, "exploitability": 0.0187166},
    {"iteration": 3220001, "current_time_ms": 87747, "exploitability": 0.0186343},
    {"iteration": 3230001, "current_time_ms": 88006, "exploitability": 0.0184935},
    {"iteration": 3240001, "current_time_ms": 88262, "exploitability": 0.0183689},
    {"iteration": 3250001, "current_time_ms": 88503, "exploitability": 0.0182965},
    {"iteration": 3260001, "current_time_ms": 88762, "exploitability": 0.0183261},
    {"iteration": 3270001, "current_time_ms": 89010, "exploitability": 0.0184348},
    {"iteration": 3280001, "current_time_ms": 89259, "exploitability": 0.0185394},
    {"iteration": 3290001, "current_time_ms": 89494, "exploitability": 0.018607},
    {"iteration": 3300001, "current_time_ms": 89712, "exploitability": 0.0186139},
    {"iteration": 3310001, "current_time_ms": 89962, "exploitability": 0.0185634},
    {"iteration": 3320001, "current_time_ms": 90200, "exploitability": 0.0184705},
    {"iteration": 3330001, "current_time_ms": 90429, "exploitability": 0.018397},
    {"iteration": 3340001, "current_time_ms": 90650, "exploitability": 0.0183919},
    {"iteration": 3350001, "current_time_ms": 90886, "exploitability": 0.018422},
    {"iteration": 3360001, "current_time_ms": 91125, "exploitability": 0.0184445},
    {"iteration": 3370001, "current_time_ms": 91383, "exploitability": 0.0184595},
    {"iteration": 3380001, "current_time_ms": 91616, "exploitability": 0.0184398},
    {"iteration": 3390001, "current_time_ms": 91863, "exploitability": 0.0184126},
    {"iteration": 3400001, "current_time_ms": 92125, "exploitability": 0.0183899},
    {"iteration": 3410001, "current_time_ms": 92391, "exploitability": 0.0184044},
    {"iteration": 3420001, "current_time_ms": 92621, "exploitability": 0.0184166},
    {"iteration": 3430001, "current_time_ms": 92846, "exploitability": 0.0184093},
    {"iteration": 3440001, "current_time_ms": 93115, "exploitability": 0.0183633},
    {"iteration": 3450001, "current_time_ms": 93363, "exploitability": 0.0182786},
    {"iteration": 3460001, "current_time_ms": 93581, "exploitability": 0.0182369},
    {"iteration": 3470001, "current_time_ms": 93819, "exploitability": 0.0182607},
    {"iteration": 3480001, "current_time_ms": 94075, "exploitability": 0.0183731},
    {"iteration": 3490001, "current_time_ms": 94306, "exploitability": 0.0184322},
    {"iteration": 3500001, "current_time_ms": 94524, "exploitability": 0.0184141},
    {"iteration": 3510001, "current_time_ms": 94771, "exploitability": 0.0183673},
    {"iteration": 3520001, "current_time_ms": 95009, "exploitability": 0.0183286},
    {"iteration": 3530001, "current_time_ms": 95234, "exploitability": 0.0183068},
    {"iteration": 3540001, "current_time_ms": 95525, "exploitability": 0.0182977},
    {"iteration": 3550001, "current_time_ms": 95759, "exploitability": 0.0183118},
    {"iteration": 3560001, "current_time_ms": 95990, "exploitability": 0.0183596},
    {"iteration": 3570001, "current_time_ms": 96236, "exploitability": 0.0183614},
    {"iteration": 3580001, "current_time_ms": 96464, "exploitability": 0.018278},
    {"iteration": 3590001, "current_time_ms": 96718, "exploitability": 0.0181744},
    {"iteration": 3600001, "current_time_ms": 96983, "exploitability": 0.0180824},
    {"iteration": 3610001, "current_time_ms": 97215, "exploitability": 0.0181153},
    {"iteration": 3620001, "current_time_ms": 97445, "exploitability": 0.0182695},
    {"iteration": 3630001, "current_time_ms": 97709, "exploitability": 0.0183635},
    {"iteration": 3640001, "current_time_ms": 97980, "exploitability": 0.0183506},
    {"iteration": 3650001, "current_time_ms": 98255, "exploitability": 0.0182698},
    {"iteration": 3660001, "current_time_ms": 98485, "exploitability": 0.0181728},
    {"iteration": 3670001, "current_time_ms": 98718, "exploitability": 0.01813},
    {"iteration": 3680001, "current_time_ms": 98964, "exploitability": 0.0181625},
    {"iteration": 3690001, "current_time_ms": 99203, "exploitability": 0.0182311},
    {"iteration": 3700001, "current_time_ms": 99444, "exploitability": 0.0182544},
    {"iteration": 3710001, "current_time_ms": 99697, "exploitability": 0.0182037},
    {"iteration": 3720001, "current_time_ms": 100036, "exploitability": 0.0181341},
    {"iteration": 3730001, "current_time_ms": 100325, "exploitability": 0.0180741},
    {"iteration": 3740001, "current_time_ms": 100581, "exploitability": 0.0180209},
    {"iteration": 3750001, "current_time_ms": 100826, "exploitability": 0.018014},
    {"iteration": 3760001, "current_time_ms": 101089, "exploitability": 0.0180385},
    {"iteration": 3770001, "current_time_ms": 101336, "exploitability": 0.0180785},
    {"iteration": 3780001, "current_time_ms": 101577, "exploitability": 0.0181008},
    {"iteration": 3790001, "current_time_ms": 101823, "exploitability": 0.0180879},
    {"iteration": 3800001, "current_time_ms": 102043, "exploitability": 0.0180888},
    {"iteration": 3810001, "current_time_ms": 102261, "exploitability": 0.0181142},
    {"iteration": 3820001, "current_time_ms": 102506, "exploitability": 0.018109},
    {"iteration": 3830001, "current_time_ms": 102721, "exploitability": 0.0180629},
    {"iteration": 3840001, "current_time_ms": 103000, "exploitability": 0.0180031},
    {"iteration": 3850001, "current_time_ms": 103256, "exploitability": 0.0179644},
    {"iteration": 3860001, "current_time_ms": 103499, "exploitability": 0.0179587},
    {"iteration": 3870001, "current_time_ms": 103748, "exploitability": 0.0179777},
    {"iteration": 3880001, "current_time_ms": 104022, "exploitability": 0.0180077},
    {"iteration": 3890001, "current_time_ms": 104252, "exploitability": 0.0179838},
    {"iteration": 3900001, "current_time_ms": 104463, "exploitability": 0.0179469},
    {"iteration": 3910001, "current_time_ms": 104715, "exploitability": 0.0179222},
    {"iteration": 3920001, "current_time_ms": 104973, "exploitability": 0.0179179},
    {"iteration": 3930001, "current_time_ms": 105201, "exploitability": 0.0179472},
    {"iteration": 3940001, "current_time_ms": 105435, "exploitability": 0.0179874},
    {"iteration": 3950001, "current_time_ms": 105693, "exploitability": 0.0180229},
    {"iteration": 3960001, "current_time_ms": 105940, "exploitability": 0.0180328},
    {"iteration": 3970001, "current_time_ms": 106186, "exploitability": 0.0180098},
    {"iteration": 3980001, "current_time_ms": 106415, "exploitability": 0.0179579},
    {"iteration": 3990001, "current_time_ms": 106658, "exploitability": 0.0179285},
    {"iteration": 4000001, "current_time_ms": 106889, "exploitability": 0.0179525},
    {"iteration": 4010001, "current_time_ms": 107109, "exploitability": 0.0180178},
    {"iteration": 4020001, "current_time_ms": 107356, "exploitability": 0.0180414},
    {"iteration": 4030001, "current_time_ms": 107573, "exploitability": 0.0179901},
    {"iteration": 4040001, "current_time_ms": 107817, "exploitability": 0.017913},
    {"iteration": 4050001, "current_time_ms": 108081, "exploitability": 0.0178458},
    {"iteration": 4060001, "current_time_ms": 108299, "exploitability": 0.0178216},
    {"iteration": 4070001, "current_time_ms": 108523, "exploitability": 0.0178575},
    {"iteration": 4080001, "current_time_ms": 108750, "exploitability": 0.0179116},
    {"iteration": 4090001, "current_time_ms": 108990, "exploitability": 0.017937},
    {"iteration": 4100001, "current_time_ms": 109210, "exploitability": 0.0179219},
    {"iteration": 4110001, "current_time_ms": 109445, "exploitability": 0.0178688},
    {"iteration": 4120001, "current_time_ms": 109669, "exploitability": 0.0178119},
    {"iteration": 4130001, "current_time_ms": 109894, "exploitability": 0.0178045},
    {"iteration": 4140001, "current_time_ms": 110156, "exploitability": 0.0178456},
    {"iteration": 4150001, "current_time_ms": 110385, "exploitability": 0.0179268},
    {"iteration": 4160001, "current_time_ms": 110602, "exploitability": 0.0179556},
    {"iteration": 4170001, "current_time_ms": 110842, "exploitability": 0.0179265},
    {"iteration": 4180001, "current_time_ms": 111066, "exploitability": 0.0178662},
    {"iteration": 4190001, "current_time_ms": 111291, "exploitability": 0.0178165},
    {"iteration": 4200001, "current_time_ms": 111512, "exploitability": 0.0178131},
    {"iteration": 4210001, "current_time_ms": 111729, "exploitability": 0.0178479},
    {"iteration": 4220001, "current_time_ms": 111952, "exploitability": 0.0179137},
    {"iteration": 4230001, "current_time_ms": 112174, "exploitability": 0.017923},
    {"iteration": 4240001, "current_time_ms": 112495, "exploitability": 0.0178679},
    {"iteration": 4250001, "current_time_ms": 112746, "exploitability": 0.0177777},
    {"iteration": 4260001, "current_time_ms": 112992, "exploitability": 0.017688},
    {"iteration": 4270001, "current_time_ms": 113210, "exploitability": 0.0176563},
    {"iteration": 4280001, "current_time_ms": 113477, "exploitability": 0.0176822},
    {"iteration": 4290001, "current_time_ms": 113739, "exploitability": 0.0177449},
    {"iteration": 4300001, "current_time_ms": 113962, "exploitability": 0.0177823},
    {"iteration": 4310001, "current_time_ms": 114202, "exploitability": 0.0178034},
    {"iteration": 4320001, "current_time_ms": 114417, "exploitability": 0.0178035},
    {"iteration": 4330001, "current_time_ms": 114658, "exploitability": 0.0177603},
    {"iteration": 4340001, "current_time_ms": 114883, "exploitability": 0.0177208},
    {"iteration": 4350001, "current_time_ms": 115121, "exploitability": 0.0176744},
    {"iteration": 4360001, "current_time_ms": 115338, "exploitability": 0.017658},
    {"iteration": 4370001, "current_time_ms": 115561, "exploitability": 0.0176868},
    {"iteration": 4380001, "current_time_ms": 115781, "exploitability": 0.0177245},
    {"iteration": 4390001, "current_time_ms": 116000, "exploitability": 0.0177642},
    {"iteration": 4400001, "current_time_ms": 116217, "exploitability": 0.0177661},
    {"iteration": 4410001, "current_time_ms": 116463, "exploitability": 0.0177321},
    {"iteration": 4420001, "current_time_ms": 116694, "exploitability": 0.0176878},
    {"iteration": 4430001, "current_time_ms": 116928, "exploitability": 0.0176689},
    {"iteration": 4440001, "current_time_ms": 117202, "exploitability": 0.0176752},
    {"iteration": 4450001, "current_time_ms": 117497, "exploitability": 0.0176951},
    {"iteration": 4460001, "current_time_ms": 117791, "exploitability": 0.0177349},
    {"iteration": 4470001, "current_time_ms": 118072, "exploitability": 0.0177753},
    {"iteration": 4480001, "current_time_ms": 118332, "exploitability": 0.0177845},
    {"iteration": 4490001, "current_time_ms": 118599, "exploitability": 0.017776},
    {"iteration": 4500001, "current_time_ms": 118851, "exploitability": 0.0177613},
    {"iteration": 4510001, "current_time_ms": 119177, "exploitability": 0.017757},
    {"iteration": 4520001, "current_time_ms": 119437, "exploitability": 0.0177585},
    {"iteration": 4530001, "current_time_ms": 119710, "exploitability": 0.0177408},
    {"iteration": 4540001, "current_time_ms": 120011, "exploitability": 0.0176877},
    {"iteration": 4550001, "current_time_ms": 120307, "exploitability": 0.0176339},
    {"iteration": 4560001, "current_time_ms": 120574, "exploitability": 0.0175895},
    {"iteration": 4570001, "current_time_ms": 120877, "exploitability": 0.0175738},
    {"iteration": 4580001, "current_time_ms": 121162, "exploitability": 0.017593},
    {"iteration": 4590001, "current_time_ms": 121456, "exploitability": 0.0176203},
    {"iteration": 4600001, "current_time_ms": 121691, "exploitability": 0.0176288},
    {"iteration": 4610001, "current_time_ms": 121891, "exploitability": 0.0176283},
    {"iteration": 4620001, "current_time_ms": 122090, "exploitability": 0.0176262},
    {"iteration": 4630001, "current_time_ms": 122301, "exploitability": 0.0175938},
    {"iteration": 4640001, "current_time_ms": 122511, "exploitability": 0.0175606},
    {"iteration": 4650001, "current_time_ms": 122719, "exploitability": 0.0175394},
    {"iteration": 4660001, "current_time_ms": 122955, "exploitability": 0.0175433},
    {"iteration": 4670001, "current_time_ms": 123223, "exploitability": 0.0175694},
    {"iteration": 4680001, "current_time_ms": 123505, "exploitability": 0.0176154},
    {"iteration": 4690001, "current_time_ms": 123760, "exploitability": 0.0176533},
    {"iteration": 4700001, "current_time_ms": 124030, "exploitability": 0.0176566},
    {"iteration": 4710001, "current_time_ms": 124293, "exploitability": 0.0176146},
    {"iteration": 4720001, "current_time_ms": 124544, "exploitability": 0.0175653},
    {"iteration": 4730001, "current_time_ms": 124792, "exploitability": 0.0175308},
    {"iteration": 4740001, "current_time_ms": 125053, "exploitability": 0.0175235},
    {"iteration": 4750001, "current_time_ms": 125298, "exploitability": 0.0175594},
    {"iteration": 4760001, "current_time_ms": 125543, "exploitability": 0.0176168},
    {"iteration": 4770001, "current_time_ms": 125792, "exploitability": 0.0176555},
    {"iteration": 4780001, "current_time_ms": 126019, "exploitability": 0.0176703},
    {"iteration": 4790001, "current_time_ms": 126224, "exploitability": 0.0176485},
    {"iteration": 4800001, "current_time_ms": 126449, "exploitability": 0.0175898},
    {"iteration": 4810001, "current_time_ms": 126669, "exploitability": 0.0175315},
    {"iteration": 4820001, "current_time_ms": 126903, "exploitability": 0.0175014},
    {"iteration": 4830001, "current_time_ms": 127157, "exploitability": 0.0175031},
    {"iteration": 4840001, "current_time_ms": 127419, "exploitability": 0.0175338},
    {"iteration": 4850001, "current_time_ms": 127644, "exploitability": 0.0175594},
    {"iteration": 4860001, "current_time_ms": 127891, "exploitability": 0.0175549},
    {"iteration": 4870001, "current_time_ms": 128176, "exploitability": 0.0175358},
    {"iteration": 4880001, "current_time_ms": 128464, "exploitability": 0.0175208},
    {"iteration": 4890001, "current_time_ms": 128742, "exploitability": 0.0175071},
    {"iteration": 4900001, "current_time_ms": 129017, "exploitability": 0.0175051},
    {"iteration": 4910001, "current_time_ms": 129291, "exploitability": 0.0175098},
    {"iteration": 4920001, "current_time_ms": 129526, "exploitability": 0.0175378},
    {"iteration": 4930001, "current_time_ms": 129791, "exploitability": 0.0175459},
    {"iteration": 4940001, "current_time_ms": 130054, "exploitability": 0.017524},
    {"iteration": 4950001, "current_time_ms": 130286, "exploitability": 0.017484},
    {"iteration": 4960001, "current_time_ms": 130493, "exploitability": 0.0174608},
    {"iteration": 4970001, "current_time_ms": 130724, "exploitability": 0.0174505},
    {"iteration": 4980001, "current_time_ms": 130990, "exploitability": 0.0174542},
    {"iteration": 4990001, "current_time_ms": 131296, "exploitability": 0.0174651},
    {"iteration": 5000001, "current_time_ms": 131576, "exploitability": 0.0174671},
    {"iteration": 5010001, "current_time_ms": 131836, "exploitability": 0.0174778},
    {"iteration": 5020001, "current_time_ms": 132085, "exploitability": 0.0174954},
    {"iteration": 5030001, "current_time_ms": 132348, "exploitability": 0.0175282},
    {"iteration": 5040001, "current_time_ms": 132580, "exploitability": 0.0175494},
    {"iteration": 5050001, "current_time_ms": 132821, "exploitability": 0.0175166},
    {"iteration": 5060001, "current_time_ms": 133070, "exploitability": 0.0174322},
    {"iteration": 5070001, "current_time_ms": 133314, "exploitability": 0.0173526},
    {"iteration": 5080001, "current_time_ms": 133521, "exploitability": 0.0173177},
    {"iteration": 5090001, "current_time_ms": 133782, "exploitability": 0.0173302},
    {"iteration": 5100001, "current_time_ms": 134076, "exploitability": 0.0173622},
    {"iteration": 5110001, "current_time_ms": 134349, "exploitability": 0.0173935},
    {"iteration": 5120001, "current_time_ms": 134592, "exploitability": 0.0174259},
    {"iteration": 5130001, "current_time_ms": 134851, "exploitability": 0.0174592},
    {"iteration": 5140001, "current_time_ms": 135102, "exploitability": 0.0174551},
    {"iteration": 5150001, "current_time_ms": 135346, "exploitability": 0.0174176},
    {"iteration": 5160001, "current_time_ms": 135608, "exploitability": 0.0173729},
    {"iteration": 5170001, "current_time_ms": 135830, "exploitability": 0.0173412},
    {"iteration": 5180001, "current_time_ms": 136049, "exploitability": 0.0173148},
    {"iteration": 5190001, "current_time_ms": 136253, "exploitability": 0.0172963},
    {"iteration": 5200001, "current_time_ms": 136477, "exploitability": 0.0172917},
    {"iteration": 5210001, "current_time_ms": 136703, "exploitability": 0.0173118},
    {"iteration": 5220001, "current_time_ms": 136927, "exploitability": 0.0173683},
    {"iteration": 5230001, "current_time_ms": 137160, "exploitability": 0.0174243},
    {"iteration": 5240001, "current_time_ms": 137380, "exploitability": 0.0174711},
    {"iteration": 5250001, "current_time_ms": 137613, "exploitability": 0.0174471},
    {"iteration": 5260001, "current_time_ms": 137841, "exploitability": 0.0173901},
    {"iteration": 5270001, "current_time_ms": 138098, "exploitability": 0.0173196},
    {"iteration": 5280001, "current_time_ms": 138328, "exploitability": 0.0172535},
    {"iteration": 5290001, "current_time_ms": 138550, "exploitability": 0.0172268},
    {"iteration": 5300001, "current_time_ms": 138783, "exploitability": 0.0172563},
    {"iteration": 5310001, "current_time_ms": 139038, "exploitability": 0.0173435},
    {"iteration": 5320001, "current_time_ms": 139256, "exploitability": 0.0174387},
    {"iteration": 5330001, "current_time_ms": 139495, "exploitability": 0.0174826},
    {"iteration": 5340001, "current_time_ms": 139720, "exploitability": 0.0174513},
    {"iteration": 5350001, "current_time_ms": 139953, "exploitability": 0.0173772},
    {"iteration": 5360001, "current_time_ms": 140187, "exploitability": 0.0172757},
    {"iteration": 5370001, "current_time_ms": 140417, "exploitability": 0.0171952},
    {"iteration": 5380001, "current_time_ms": 140662, "exploitability": 0.0171615},
    {"iteration": 5390001, "current_time_ms": 140888, "exploitability": 0.0171789},
    {"iteration": 5400001, "current_time_ms": 141105, "exploitability": 0.0172503},
    {"iteration": 5410001, "current_time_ms": 141331, "exploitability": 0.0173443},
    {"iteration": 5420001, "current_time_ms": 141552, "exploitability": 0.0174072},
    {"iteration": 5430001, "current_time_ms": 141777, "exploitability": 0.0174377},
    {"iteration": 5440001, "current_time_ms": 142011, "exploitability": 0.0174317},
    {"iteration": 5450001, "current_time_ms": 142230, "exploitability": 0.0173796},
    {"iteration": 5460001, "current_time_ms": 142454, "exploitability": 0.0173132},
    {"iteration": 5470001, "current_time_ms": 142710, "exploitability": 0.0172715},
    {"iteration": 5480001, "current_time_ms": 142954, "exploitability": 0.0172493},
    {"iteration": 5490001, "current_time_ms": 143193, "exploitability": 0.0172631},
    {"iteration": 5500001, "current_time_ms": 143427, "exploitability": 0.017294},
    {"iteration": 5510001, "current_time_ms": 143639, "exploitability": 0.017318},
    {"iteration": 5520001, "current_time_ms": 143857, "exploitability": 0.0173331},
    {"iteration": 5530001, "current_time_ms": 144101, "exploitability": 0.0173341},
    {"iteration": 5540001, "current_time_ms": 144319, "exploitability": 0.0173184},
    {"iteration": 5550001, "current_time_ms": 144547, "exploitability": 0.0172853},
    {"iteration": 5560001, "current_time_ms": 144780, "exploitability": 0.0172562},
    {"iteration": 5570001, "current_time_ms": 145027, "exploitability": 0.01722},
    {"iteration": 5580001, "current_time_ms": 145244, "exploitability": 0.0171976},
    {"iteration": 5590001, "current_time_ms": 145463, "exploitability": 0.0171983},
    {"iteration": 5600001, "current_time_ms": 145678, "exploitability": 0.0172018},
    {"iteration": 5610001, "current_time_ms": 145941, "exploitability": 0.0172177},
    {"iteration": 5620001, "current_time_ms": 146169, "exploitability": 0.0172346},
    {"iteration": 5630001, "current_time_ms": 146388, "exploitability": 0.0172519},
    {"iteration": 5640001, "current_time_ms": 146605, "exploitability": 0.0172539},
    {"iteration": 5650001, "current_time_ms": 146829, "exploitability": 0.0172241},
    {"iteration": 5660001, "current_time_ms": 147060, "exploitability": 0.0171747},
    {"iteration": 5670001, "current_time_ms": 147296, "exploitability": 0.0171342},
    {"iteration": 5680001, "current_time_ms": 147508, "exploitability": 0.0171136},
    {"iteration": 5690001, "current_time_ms": 147729, "exploitability": 0.0171035},
    {"iteration": 5700001, "current_time_ms": 147942, "exploitability": 0.0170987},
    {"iteration": 5710001, "current_time_ms": 148166, "exploitability": 0.0171147},
    {"iteration": 5720001, "current_time_ms": 148395, "exploitability": 0.0171474},
    {"iteration": 5730001, "current_time_ms": 148631, "exploitability": 0.017172},
    {"iteration": 5740001, "current_time_ms": 148867, "exploitability": 0.0171755},
    {"iteration": 5750001, "current_time_ms": 149105, "exploitability": 0.0171694},
    {"iteration": 5760001, "current_time_ms": 149364, "exploitability": 0.0171732},
    {"iteration": 5770001, "current_time_ms": 149653, "exploitability": 0.0171807},
    {"iteration": 5780001, "current_time_ms": 149919, "exploitability": 0.0171694},
    {"iteration": 5790001, "current_time_ms": 150196, "exploitability": 0.0171529},
    {"iteration": 5800001, "current_time_ms": 150427, "exploitability": 0.0171329},
    {"iteration": 5810001, "current_time_ms": 150695, "exploitability": 0.0171235},
    {"iteration": 5820001, "current_time_ms": 150980, "exploitability": 0.0171324},
    {"iteration": 5830001, "current_time_ms": 151275, "exploitability": 0.0171525},
    {"iteration": 5840001, "current_time_ms": 151555, "exploitability": 0.0171684},
    {"iteration": 5850001, "current_time_ms": 151852, "exploitability": 0.0171695},
    {"iteration": 5860001, "current_time_ms": 152177, "exploitability": 0.0171627},
    {"iteration": 5870001, "current_time_ms": 152496, "exploitability": 0.0171539},
    {"iteration": 5880001, "current_time_ms": 152788, "exploitability": 0.0171286},
    {"iteration": 5890001, "current_time_ms": 153041, "exploitability": 0.0170863},
    {"iteration": 5900001, "current_time_ms": 153266, "exploitability": 0.0170398},
    {"iteration": 5910001, "current_time_ms": 153505, "exploitability": 0.0170051},
    {"iteration": 5920001, "current_time_ms": 153728, "exploitability": 0.0169936},
    {"iteration": 5930001, "current_time_ms": 153979, "exploitability": 0.0170228},
    {"iteration": 5940001, "current_time_ms": 154214, "exploitability": 0.0170904},
    {"iteration": 5950001, "current_time_ms": 154428, "exploitability": 0.0171552},
    {"iteration": 5960001, "current_time_ms": 154644, "exploitability": 0.0171933},
    {"iteration": 5970001, "current_time_ms": 154865, "exploitability": 0.0171867},
    {"iteration": 5980001, "current_time_ms": 155102, "exploitability": 0.0171452},
    {"iteration": 5990001, "current_time_ms": 155332, "exploitability": 0.0171021},
    {"iteration": 6000001, "current_time_ms": 155549, "exploitability": 0.017066},
    {"iteration": 6010001, "current_time_ms": 155760, "exploitability": 0.0170375},
    {"iteration": 6020001, "current_time_ms": 155995, "exploitability": 0.017033},
    {"iteration": 6030001, "current_time_ms": 156215, "exploitability": 0.0170356},
    {"iteration": 6040001, "current_time_ms": 156435, "exploitability": 0.0170319},
    {"iteration": 6050001, "current_time_ms": 156644, "exploitability": 0.0170163},
    {"iteration": 6060001, "current_time_ms": 156871, "exploitability": 0.0169986},
    {"iteration": 6070001, "current_time_ms": 157104, "exploitability": 0.0169927},
    {"iteration": 6080001, "current_time_ms": 157319, "exploitability": 0.0170002},
    {"iteration": 6090001, "current_time_ms": 157537, "exploitability": 0.0170348},
    {"iteration": 6100001, "current_time_ms": 157747, "exploitability": 0.0170697},
    {"iteration": 6110001, "current_time_ms": 157959, "exploitability": 0.0170911},
    {"iteration": 6120001, "current_time_ms": 158163, "exploitability": 0.017088},
    {"iteration": 6130001, "current_time_ms": 158375, "exploitability": 0.0170576},
    {"iteration": 6140001, "current_time_ms": 158591, "exploitability": 0.0170173},
    {"iteration": 6150001, "current_time_ms": 158811, "exploitability": 0.0169881},
    {"iteration": 6160001, "current_time_ms": 159033, "exploitability": 0.0169757},
    {"iteration": 6170001, "current_time_ms": 159253, "exploitability": 0.0169904},
    {"iteration": 6180001, "current_time_ms": 159479, "exploitability": 0.0169992},
    {"iteration": 6190001, "current_time_ms": 159687, "exploitability": 0.0169886},
    {"iteration": 6200001, "current_time_ms": 159917, "exploitability": 0.0169651},
    {"iteration": 6210001, "current_time_ms": 160149, "exploitability": 0.0169477},
    {"iteration": 6220001, "current_time_ms": 160366, "exploitability": 0.0169486},
    {"iteration": 6230001, "current_time_ms": 160597, "exploitability": 0.0169577},
    {"iteration": 6240001, "current_time_ms": 160815, "exploitability": 0.0169569},
    {"iteration": 6250001, "current_time_ms": 161053, "exploitability": 0.0169469},
    {"iteration": 6260001, "current_time_ms": 161275, "exploitability": 0.0169272},
    {"iteration": 6270001, "current_time_ms": 161498, "exploitability": 0.0169179},
    {"iteration": 6280001, "current_time_ms": 161722, "exploitability": 0.0169204},
    {"iteration": 6290001, "current_time_ms": 161951, "exploitability": 0.016924},
    {"iteration": 6300001, "current_time_ms": 162176, "exploitability": 0.0169321},
    {"iteration": 6310001, "current_time_ms": 162387, "exploitability": 0.0169513},
    {"iteration": 6320001, "current_time_ms": 162615, "exploitability": 0.0169771},
    {"iteration": 6330001, "current_time_ms": 162829, "exploitability": 0.0169967},
    {"iteration": 6340001, "current_time_ms": 163076, "exploitability": 0.016995},
    {"iteration": 6350001, "current_time_ms": 163284, "exploitability": 0.0169645},
    {"iteration": 6360001, "current_time_ms": 163510, "exploitability": 0.0169301},
    {"iteration": 6370001, "current_time_ms": 163732, "exploitability": 0.016901},
    {"iteration": 6380001, "current_time_ms": 163947, "exploitability": 0.0168951},
    {"iteration": 6390001, "current_time_ms": 164184, "exploitability": 0.0168974},
    {"iteration": 6400001, "current_time_ms": 164395, "exploitability": 0.0169076},
    {"iteration": 6410001, "current_time_ms": 164618, "exploitability": 0.0169123},
    {"iteration": 6420001, "current_time_ms": 164836, "exploitability": 0.0169131},
    {"iteration": 6430001, "current_time_ms": 165079, "exploitability": 0.0169109},
    {"iteration": 6440001, "current_time_ms": 165305, "exploitability": 0.0169068},
    {"iteration": 6450001, "current_time_ms": 165519, "exploitability": 0.0169013},
    {"iteration": 6460001, "current_time_ms": 165738, "exploitability": 0.016893},
    {"iteration": 6470001, "current_time_ms": 165971, "exploitability": 0.0168961},
    {"iteration": 6480001, "current_time_ms": 166207, "exploitability": 0.0168906},
    {"iteration": 6490001, "current_time_ms": 166422, "exploitability": 0.016879},
    {"iteration": 6500001, "current_time_ms": 166643, "exploitability": 0.0168492},
    {"iteration": 6510001, "current_time_ms": 166871, "exploitability": 0.0168066},
    {"iteration": 6520001, "current_time_ms": 167115, "exploitability": 0.016757},
    {"iteration": 6530001, "current_time_ms": 167333, "exploitability": 0.0167121},
    {"iteration": 6540001, "current_time_ms": 167565, "exploitability": 0.0166844},
    {"iteration": 6550001, "current_time_ms": 167779, "exploitability": 0.0166774},
    {"iteration": 6560001, "current_time_ms": 167993, "exploitability": 0.0166895},
    {"iteration": 6570001, "current_time_ms": 168213, "exploitability": 0.0167254},
    {"iteration": 6580001, "current_time_ms": 168423, "exploitability": 0.0167833},
    {"iteration": 6590001, "current_time_ms": 168635, "exploitability": 0.0168349},
    {"iteration": 6600001, "current_time_ms": 168854, "exploitability": 0.0168328},
    {"iteration": 6610001, "current_time_ms": 169089, "exploitability": 0.0167903},
    {"iteration": 6620001, "current_time_ms": 169305, "exploitability": 0.0167357},
    {"iteration": 6630001, "current_time_ms": 169520, "exploitability": 0.0166809},
    {"iteration": 6640001, "current_time_ms": 169740, "exploitability": 0.0166588},
    {"iteration": 6650001, "current_time_ms": 169966, "exploitability": 0.0166678},
    {"iteration": 6660001, "current_time_ms": 170189, "exploitability": 0.0166974},
    {"iteration": 6670001, "current_time_ms": 170419, "exploitability": 0.0167283},
    {"iteration": 6680001, "current_time_ms": 170647, "exploitability": 0.0167483},
    {"iteration": 6690001, "current_time_ms": 170854, "exploitability": 0.0167603},
    {"iteration": 6700001, "current_time_ms": 171090, "exploitability": 0.0167802},
    {"iteration": 6710001, "current_time_ms": 171320, "exploitability": 0.0167818},
    {"iteration": 6720001, "current_time_ms": 171551, "exploitability": 0.0167628},
    {"iteration": 6730001, "current_time_ms": 171780, "exploitability": 0.0167382},
    {"iteration": 6740001, "current_time_ms": 172009, "exploitability": 0.0167134},
    {"iteration": 6750001, "current_time_ms": 172236, "exploitability": 0.0166957},
    {"iteration": 6760001, "current_time_ms": 172462, "exploitability": 0.0166887},
    {"iteration": 6770001, "current_time_ms": 172686, "exploitability": 0.0166752},
    {"iteration": 6780001, "current_time_ms": 172931, "exploitability": 0.0166702},
    {"iteration": 6790001, "current_time_ms": 173189, "exploitability": 0.0166707},
    {"iteration": 6800001, "current_time_ms": 173466, "exploitability": 0.0166781},
    {"iteration": 6810001, "current_time_ms": 173724, "exploitability": 0.0166894},
    {"iteration": 6820001, "current_time_ms": 173970, "exploitability": 0.0166907},
    {"iteration": 6830001, "current_time_ms": 174228, "exploitability": 0.0166882},
    {"iteration": 6840001, "current_time_ms": 174469, "exploitability": 0.0166788},
    {"iteration": 6850001, "current_time_ms": 174728, "exploitability": 0.0166711},
    {"iteration": 6860001, "current_time_ms": 175000, "exploitability": 0.016671},
    {"iteration": 6870001, "current_time_ms": 175248, "exploitability": 0.0166817},
    {"iteration": 6880001, "current_time_ms": 175456, "exploitability": 0.0166999},
    {"iteration": 6890001, "current_time_ms": 175669, "exploitability": 0.0167161},
    {"iteration": 6900001, "current_time_ms": 175886, "exploitability": 0.0167337},
    {"iteration": 6910001, "current_time_ms": 176126, "exploitability": 0.0167332},
    {"iteration": 6920001, "current_time_ms": 176353, "exploitability": 0.0167281},
    {"iteration": 6930001, "current_time_ms": 176582, "exploitability": 0.0167151},
    {"iteration": 6940001, "current_time_ms": 176803, "exploitability": 0.0166932},
    {"iteration": 6950001, "current_time_ms": 177047, "exploitability": 0.0166711},
    {"iteration": 6960001, "current_time_ms": 177278, "exploitability": 0.0166497},
    {"iteration": 6970001, "current_time_ms": 177509, "exploitability": 0.0166504},
    {"iteration": 6980001, "current_time_ms": 177747, "exploitability": 0.0166722},
    {"iteration": 6990001, "current_time_ms": 177984, "exploitability": 0.0167112},
    {"iteration": 7000001, "current_time_ms": 178217, "exploitability": 0.0167298},
    {"iteration": 7010001, "current_time_ms": 178440, "exploitability": 0.0167156},
    {"iteration": 7020001, "current_time_ms": 178671, "exploitability": 0.0166869},
    {"iteration": 7030001, "current_time_ms": 178896, "exploitability": 0.0166639},
    {"iteration": 7040001, "current_time_ms": 179142, "exploitability": 0.0166509},
    {"iteration": 7050001, "current_time_ms": 179377, "exploitability": 0.0166505},
    {"iteration": 7060001, "current_time_ms": 179597, "exploitability": 0.0166643},
    {"iteration": 7070001, "current_time_ms": 179819, "exploitability": 0.0167005},
    {"iteration": 7080001, "current_time_ms": 180054, "exploitability": 0.0167333},
    {"iteration": 7090001, "current_time_ms": 180269, "exploitability": 0.0167598},
    {"iteration": 7100001, "current_time_ms": 180491, "exploitability": 0.0167621},
    {"iteration": 7110001, "current_time_ms": 180714, "exploitability": 0.0167435},
    {"iteration": 7120001, "current_time_ms": 180949, "exploitability": 0.0167049},
    {"iteration": 7130001, "current_time_ms": 181201, "exploitability": 0.0166537},
    {"iteration": 7140001, "current_time_ms": 181509, "exploitability": 0.0166057},
    {"iteration": 7150001, "current_time_ms": 181779, "exploitability": 0.01658},
    {"iteration": 7160001, "current_time_ms": 182130, "exploitability": 0.0165856},
    {"iteration": 7170001, "current_time_ms": 182448, "exploitability": 0.0166252},
    {"iteration": 7180001, "current_time_ms": 182741, "exploitability": 0.0166855},
    {"iteration": 7190001, "current_time_ms": 183096, "exploitability": 0.0167495},
    {"iteration": 7200001, "current_time_ms": 183420, "exploitability": 0.0167805},
    {"iteration": 7210001, "current_time_ms": 183712, "exploitability": 0.016773},
    {"iteration": 7220001, "current_time_ms": 183940, "exploitability": 0.0167391},
    {"iteration": 7230001, "current_time_ms": 184165, "exploitability": 0.0166977},
    {"iteration": 7240001, "current_time_ms": 184396, "exploitability": 0.016665},
    {"iteration": 7250001, "current_time_ms": 184616, "exploitability": 0.0166413},
    {"iteration": 7260001, "current_time_ms": 184836, "exploitability": 0.0166233},
    {"iteration": 7270001, "current_time_ms": 185106, "exploitability": 0.0166284},
    {"iteration": 7280001, "current_time_ms": 185331, "exploitability": 0.0166569},
    {"iteration": 7290001, "current_time_ms": 185557, "exploitability": 0.016705},
    {"iteration": 7300001, "current_time_ms": 185770, "exploitability": 0.0167715},
    {"iteration": 7310001, "current_time_ms": 186037, "exploitability": 0.0168212},
    {"iteration": 7320001, "current_time_ms": 186288, "exploitability": 0.016825},
    {"iteration": 7330001, "current_time_ms": 186522, "exploitability": 0.0167895},
    {"iteration": 7340001, "current_time_ms": 186747, "exploitability": 0.01672},
    {"iteration": 7350001, "current_time_ms": 187070, "exploitability": 0.0166511},
    {"iteration": 7360001, "current_time_ms": 187373, "exploitability": 0.016596},
    {"iteration": 7370001, "current_time_ms": 187639, "exploitability": 0.016568},
    {"iteration": 7380001, "current_time_ms": 187909, "exploitability": 0.0165783},
    {"iteration": 7390001, "current_time_ms": 188195, "exploitability": 0.0166199},
    {"iteration": 7400001, "current_time_ms": 188444, "exploitability": 0.016677},
    {"iteration": 7410001, "current_time_ms": 188664, "exploitability": 0.0167067},
    {"iteration": 7420001, "current_time_ms": 188893, "exploitability": 0.0167145},
    {"iteration": 7430001, "current_time_ms": 189118, "exploitability": 0.0167032},
    {"iteration": 7440001, "current_time_ms": 189349, "exploitability": 0.0166699},
    {"iteration": 7450001, "current_time_ms": 189568, "exploitability": 0.0166285},
    {"iteration": 7460001, "current_time_ms": 189780, "exploitability": 0.0165821},
    {"iteration": 7470001, "current_time_ms": 190037, "exploitability": 0.0165509},
    {"iteration": 7480001, "current_time_ms": 190267, "exploitability": 0.0165537},
    {"iteration": 7490001, "current_time_ms": 190501, "exploitability": 0.0165991},
    {"iteration": 7500001, "current_time_ms": 190714, "exploitability": 0.0166455},
    {"iteration": 7510001, "current_time_ms": 190934, "exploitability": 0.0166635},
    {"iteration": 7520001, "current_time_ms": 191176, "exploitability": 0.0166488},
    {"iteration": 7530001, "current_time_ms": 191409, "exploitability": 0.0166121},
    {"iteration": 7540001, "current_time_ms": 191631, "exploitability": 0.0165684},
    {"iteration": 7550001, "current_time_ms": 191856, "exploitability": 0.0165308},
    {"iteration": 7560001, "current_time_ms": 192106, "exploitability": 0.0165094},
    {"iteration": 7570001, "current_time_ms": 192343, "exploitability": 0.0165118},
    {"iteration": 7580001, "current_time_ms": 192569, "exploitability": 0.0165398},
    {"iteration": 7590001, "current_time_ms": 192782, "exploitability": 0.0166063},
    {"iteration": 7600001, "current_time_ms": 193122, "exploitability": 0.0166428},
    {"iteration": 7610001, "current_time_ms": 193396, "exploitability": 0.0166268},
    {"iteration": 7620001, "current_time_ms": 193642, "exploitability": 0.0165863},
    {"iteration": 7630001, "current_time_ms": 193883, "exploitability": 0.01653},
    {"iteration": 7640001, "current_time_ms": 194144, "exploitability": 0.016479},
    {"iteration": 7650001, "current_time_ms": 194408, "exploitability": 0.0164434},
    {"iteration": 7660001, "current_time_ms": 194664, "exploitability": 0.0164409},
    {"iteration": 7670001, "current_time_ms": 194928, "exploitability": 0.0164757},
    {"iteration": 7680001, "current_time_ms": 195167, "exploitability": 0.0165461},
    {"iteration": 7690001, "current_time_ms": 195389, "exploitability": 0.0166206},
    {"iteration": 7700001, "current_time_ms": 195608, "exploitability": 0.0166581},
    {"iteration": 7710001, "current_time_ms": 195847, "exploitability": 0.0166463},
    {"iteration": 7720001, "current_time_ms": 196083, "exploitability": 0.0165917},
    {"iteration": 7730001, "current_time_ms": 196332, "exploitability": 0.0165217},
    {"iteration": 7740001, "current_time_ms": 196546, "exploitability": 0.0164595},
    {"iteration": 7750001, "current_time_ms": 196806, "exploitability": 0.0164187},
    {"iteration": 7760001, "current_time_ms": 197032, "exploitability": 0.0164233},
    {"iteration": 7770001, "current_time_ms": 197274, "exploitability": 0.0164714},
    {"iteration": 7780001, "current_time_ms": 197492, "exploitability": 0.0165369},
    {"iteration": 7790001, "current_time_ms": 197714, "exploitability": 0.0165943},
    {"iteration": 7800001, "current_time_ms": 197975, "exploitability": 0.0166304},
    {"iteration": 7810001, "current_time_ms": 198213, "exploitability": 0.0166409},
    {"iteration": 7820001, "current_time_ms": 198434, "exploitability": 0.0166217},
    {"iteration": 7830001, "current_time_ms": 198659, "exploitability": 0.0165805},
    {"iteration": 7840001, "current_time_ms": 198879, "exploitability": 0.0165385},
    {"iteration": 7850001, "current_time_ms": 199122, "exploitability": 0.0165074},
    {"iteration": 7860001, "current_time_ms": 199339, "exploitability": 0.0164932},
    {"iteration": 7870001, "current_time_ms": 199561, "exploitability": 0.016499},
    {"iteration": 7880001, "current_time_ms": 199783, "exploitability": 0.0165119},
    {"iteration": 7890001, "current_time_ms": 200023, "exploitability": 0.0165246},
    {"iteration": 7900001, "current_time_ms": 200256, "exploitability": 0.016534},
    {"iteration": 7910001, "current_time_ms": 200490, "exploitability": 0.0165313},
    {"iteration": 7920001, "current_time_ms": 200716, "exploitability": 0.0165152},
    {"iteration": 7930001, "current_time_ms": 200942, "exploitability": 0.0164908},
    {"iteration": 7940001, "current_time_ms": 201173, "exploitability": 0.0164689},
    {"iteration": 7950001, "current_time_ms": 201401, "exploitability": 0.0164522},
    {"iteration": 7960001, "current_time_ms": 201625, "exploitability": 0.0164567},
    {"iteration": 7970001, "current_time_ms": 201858, "exploitability": 0.0164918},
    {"iteration": 7980001, "current_time_ms": 202092, "exploitability": 0.0165425},
    {"iteration": 7990001, "current_time_ms": 202361, "exploitability": 0.0165621},
    {"iteration": 8000001, "current_time_ms": 202597, "exploitability": 0.0165476},
    {"iteration": 8010001, "current_time_ms": 202930, "exploitability": 0.016512},
    {"iteration": 8020001, "current_time_ms": 203467, "exploitability": 0.0164737},
    {"iteration": 8030001, "current_time_ms": 203811, "exploitability": 0.0164384},
    {"iteration": 8040001, "current_time_ms": 204112, "exploitability": 0.0164222},
    {"iteration": 8050001, "current_time_ms": 204409, "exploitability": 0.0164346},
    {"iteration": 8060001, "current_time_ms": 204708, "exploitability": 0.0164738},
    {"iteration": 8070001, "current_time_ms": 204997, "exploitability": 0.0165142},
    {"iteration": 8080001, "current_time_ms": 205213, "exploitability": 0.0165435},
    {"iteration": 8090001, "current_time_ms": 205430, "exploitability": 0.0165419},
    {"iteration": 8100001, "current_time_ms": 205651, "exploitability": 0.0165118},
    {"iteration": 8110001, "current_time_ms": 205879, "exploitability": 0.0164665},
    {"iteration": 8120001, "current_time_ms": 206102, "exploitability": 0.016413},
    {"iteration": 8130001, "current_time_ms": 206336, "exploitability": 0.0163621},
    {"iteration": 8140001, "current_time_ms": 206557, "exploitability": 0.0163231},
    {"iteration": 8150001, "current_time_ms": 206785, "exploitability": 0.0163144},
    {"iteration": 8160001, "current_time_ms": 207063, "exploitability": 0.0163485},
    {"iteration": 8170001, "current_time_ms": 207332, "exploitability": 0.0164172},
    {"iteration": 8180001, "current_time_ms": 207567, "exploitability": 0.0164907},
    {"iteration": 8190001, "current_time_ms": 207785, "exploitability": 0.0165315},
    {"iteration": 8200001, "current_time_ms": 208023, "exploitability": 0.0165243},
    {"iteration": 8210001, "current_time_ms": 208261, "exploitability": 0.0164786},
    {"iteration": 8220001, "current_time_ms": 208490, "exploitability": 0.016409},
    {"iteration": 8230001, "current_time_ms": 208713, "exploitability": 0.0163344},
    {"iteration": 8240001, "current_time_ms": 208969, "exploitability": 0.0162703},
    {"iteration": 8250001, "current_time_ms": 209225, "exploitability": 0.016232},
    {"iteration": 8260001, "current_time_ms": 209456, "exploitability": 0.0162336},
    {"iteration": 8270001, "current_time_ms": 209668, "exploitability": 0.0162788},
    {"iteration": 8280001, "current_time_ms": 209891, "exploitability": 0.0163585},
    {"iteration": 8290001, "current_time_ms": 210117, "exploitability": 0.0164375},
    {"iteration": 8300001, "current_time_ms": 210344, "exploitability": 0.0164788},
    {"iteration": 8310001, "current_time_ms": 210570, "exploitability": 0.0164774},
    {"iteration": 8320001, "current_time_ms": 210796, "exploitability": 0.0164446},
    {"iteration": 8330001, "current_time_ms": 211041, "exploitability": 0.0163924},
    {"iteration": 8340001, "current_time_ms": 211258, "exploitability": 0.0163437},
    {"iteration": 8350001, "current_time_ms": 211487, "exploitability": 0.0163165},
    {"iteration": 8360001, "current_time_ms": 211706, "exploitability": 0.0163207},
    {"iteration": 8370001, "current_time_ms": 211931, "exploitability": 0.0163417},
    {"iteration": 8380001, "current_time_ms": 212163, "exploitability": 0.0163659},
    {"iteration": 8390001, "current_time_ms": 212401, "exploitability": 0.0163968},
    {"iteration": 8400001, "current_time_ms": 212620, "exploitability": 0.0164226},
    {"iteration": 8410001, "current_time_ms": 213036, "exploitability": 0.0164265},
    {"iteration": 8420001, "current_time_ms": 213250, "exploitability": 0.016407},
    {"iteration": 8430001, "current_time_ms": 213478, "exploitability": 0.0163732},
    {"iteration": 8440001, "current_time_ms": 213703, "exploitability": 0.0163301},
    {"iteration": 8450001, "current_time_ms": 213920, "exploitability": 0.0162932},
    {"iteration": 8460001, "current_time_ms": 214162, "exploitability": 0.0162728},
    {"iteration": 8470001, "current_time_ms": 214384, "exploitability": 0.016276},
    {"iteration": 8480001, "current_time_ms": 214604, "exploitability": 0.016296},
    {"iteration": 8490001, "current_time_ms": 214828, "exploitability": 0.0163216},
    {"iteration": 8500001, "current_time_ms": 215064, "exploitability": 0.0163443},
    {"iteration": 8510001, "current_time_ms": 215286, "exploitability": 0.0163383},
    {"iteration": 8520001, "current_time_ms": 215526, "exploitability": 0.0163151},
    {"iteration": 8530001, "current_time_ms": 215749, "exploitability": 0.0162913},
    {"iteration": 8540001, "current_time_ms": 215969, "exploitability": 0.0162697},
    {"iteration": 8550001, "current_time_ms": 216193, "exploitability": 0.0162499},
    {"iteration": 8560001, "current_time_ms": 216424, "exploitability": 0.0162388},
    {"iteration": 8570001, "current_time_ms": 216639, "exploitability": 0.0162399},
    {"iteration": 8580001, "current_time_ms": 216861, "exploitability": 0.0162521},
    {"iteration": 8590001, "current_time_ms": 217108, "exploitability": 0.0162668},
    {"iteration": 8600001, "current_time_ms": 217353, "exploitability": 0.0162732},
    {"iteration": 8610001, "current_time_ms": 217584, "exploitability": 0.016271},
    {"iteration": 8620001, "current_time_ms": 217813, "exploitability": 0.0162619},
    {"iteration": 8630001, "current_time_ms": 218068, "exploitability": 0.0162464},
    {"iteration": 8640001, "current_time_ms": 218285, "exploitability": 0.0162272},
    {"iteration": 8650001, "current_time_ms": 218511, "exploitability": 0.0162083},
    {"iteration": 8660001, "current_time_ms": 218723, "exploitability": 0.0161938},
    {"iteration": 8670001, "current_time_ms": 218960, "exploitability": 0.0161836},
    {"iteration": 8680001, "current_time_ms": 219190, "exploitability": 0.0161758},
    {"iteration": 8690001, "current_time_ms": 219405, "exploitability": 0.0161717},
    {"iteration": 8700001, "current_time_ms": 219616, "exploitability": 0.0161822},
    {"iteration": 8710001, "current_time_ms": 219831, "exploitability": 0.0161972},
    {"iteration": 8720001, "current_time_ms": 220063, "exploitability": 0.0162137},
    {"iteration": 8730001, "current_time_ms": 220299, "exploitability": 0.0162332},
    {"iteration": 8740001, "current_time_ms": 220529, "exploitability": 0.0162438},
    {"iteration": 8750001, "current_time_ms": 220745, "exploitability": 0.0162402},
    {"iteration": 8760001, "current_time_ms": 220972, "exploitability": 0.016219},
    {"iteration": 8770001, "current_time_ms": 221203, "exploitability": 0.0161916},
    {"iteration": 8780001, "current_time_ms": 221412, "exploitability": 0.0161663},
    {"iteration": 8790001, "current_time_ms": 221594, "exploitability": 0.0161429},
    {"iteration": 8800001, "current_time_ms": 221764, "exploitability": 0.0161242},
    {"iteration": 8810001, "current_time_ms": 221942, "exploitability": 0.0161078},
    {"iteration": 8820001, "current_time_ms": 222123, "exploitability": 0.0161036},
    {"iteration": 8830001, "current_time_ms": 222295, "exploitability": 0.0161086},
    {"iteration": 8840001, "current_time_ms": 222500, "exploitability": 0.0161238},
    {"iteration": 8850001, "current_time_ms": 222673, "exploitability": 0.0161518},
    {"iteration": 8860001, "current_time_ms": 222851, "exploitability": 0.0161808},
    {"iteration": 8870001, "current_time_ms": 223022, "exploitability": 0.0162013},
    {"iteration": 8880001, "current_time_ms": 223194, "exploitability": 0.0162199},
    {"iteration": 8890001, "current_time_ms": 223385, "exploitability": 0.0162259},
    {"iteration": 8900001, "current_time_ms": 223561, "exploitability": 0.0162158},
    {"iteration": 8910001, "current_time_ms": 223720, "exploitability": 0.0161886},
    {"iteration": 8920001, "current_time_ms": 223884, "exploitability": 0.0161529},
    {"iteration": 8930001, "current_time_ms": 224063, "exploitability": 0.0161255},
    {"iteration": 8940001, "current_time_ms": 224242, "exploitability": 0.0161061},
    {"iteration": 8950001, "current_time_ms": 224437, "exploitability": 0.0160982},
    {"iteration": 8960001, "current_time_ms": 224611, "exploitability": 0.0161024},
    {"iteration": 8970001, "current_time_ms": 224774, "exploitability": 0.0161189},
    {"iteration": 8980001, "current_time_ms": 224961, "exploitability": 0.0161442},
    {"iteration": 8990001, "current_time_ms": 225123, "exploitability": 0.0161745},
    {"iteration": 9000001, "current_time_ms": 225296, "exploitability": 0.0161937},
    {"iteration": 9010001, "current_time_ms": 225484, "exploitability": 0.0161931},
    {"iteration": 9020001, "current_time_ms": 225661, "exploitability": 0.0161753},
    {"iteration": 9030001, "current_time_ms": 225838, "exploitability": 0.01615},
    {"iteration": 9040001, "current_time_ms": 226007, "exploitability": 0.0161152},
    {"iteration": 9050001, "current_time_ms": 226188, "exploitability": 0.0160853},
    {"iteration": 9060001, "current_time_ms": 226368, "exploitability": 0.0160724},
    {"iteration": 9070001, "current_time_ms": 226551, "exploitability": 0.0160706},
    {"iteration": 9080001, "current_time_ms": 226718, "exploitability": 0.0160856},
    {"iteration": 9090001, "current_time_ms": 226918, "exploitability": 0.0161093},
    {"iteration": 9100001, "current_time_ms": 227099, "exploitability": 0.0161364},
    {"iteration": 9110001, "current_time_ms": 227271, "exploitability": 0.0161588},
    {"iteration": 9120001, "current_time_ms": 227460, "exploitability": 0.016182},
    {"iteration": 9130001, "current_time_ms": 227650, "exploitability": 0.0161932},
    {"iteration": 9140001, "current_time_ms": 227823, "exploitability": 0.0161915},
    {"iteration": 9150001, "current_time_ms": 228018, "exploitability": 0.0161722},
    {"iteration": 9160001, "current_time_ms": 228201, "exploitability": 0.0161509},
    {"iteration": 9170001, "current_time_ms": 228375, "exploitability": 0.0161335},
    {"iteration": 9180001, "current_time_ms": 228545, "exploitability": 0.0161239},
    {"iteration": 9190001, "current_time_ms": 228711, "exploitability": 0.0161205},
    {"iteration": 9200001, "current_time_ms": 228891, "exploitability": 0.0161155},
    {"iteration": 9210001, "current_time_ms": 229078, "exploitability": 0.0161122},
    {"iteration": 9220001, "current_time_ms": 229256, "exploitability": 0.0161103},
    {"iteration": 9230001, "current_time_ms": 229468, "exploitability": 0.0161075},
    {"iteration": 9240001, "current_time_ms": 229655, "exploitability": 0.0161015},
    {"iteration": 9250001, "current_time_ms": 229822, "exploitability": 0.0160875},
    {"iteration": 9260001, "current_time_ms": 230019, "exploitability": 0.0160705},
    {"iteration": 9270001, "current_time_ms": 230204, "exploitability": 0.0160607},
    {"iteration": 9280001, "current_time_ms": 230378, "exploitability": 0.0160604},
    {"iteration": 9290001, "current_time_ms": 230562, "exploitability": 0.0160737},
    {"iteration": 9300001, "current_time_ms": 230732, "exploitability": 0.0160929},
    {"iteration": 9310001, "current_time_ms": 230912, "exploitability": 0.016104},
    {"iteration": 9320001, "current_time_ms": 231090, "exploitability": 0.0161066},
    {"iteration": 9330001, "current_time_ms": 231270, "exploitability": 0.0160934},
    {"iteration": 9340001, "current_time_ms": 231469, "exploitability": 0.0160671},
    {"iteration": 9350001, "current_time_ms": 231643, "exploitability": 0.0160378},
    {"iteration": 9360001, "current_time_ms": 231828, "exploitability": 0.0160127},
    {"iteration": 9370001, "current_time_ms": 232007, "exploitability": 0.0159997},
    {"iteration": 9380001, "current_time_ms": 232176, "exploitability": 0.0160041},
    {"iteration": 9390001, "current_time_ms": 232365, "exploitability": 0.0160269},
    {"iteration": 9400001, "current_time_ms": 232545, "exploitability": 0.01607},
    {"iteration": 9410001, "current_time_ms": 232725, "exploitability": 0.0161153},
    {"iteration": 9420001, "current_time_ms": 232909, "exploitability": 0.016144},
    {"iteration": 9430001, "current_time_ms": 233088, "exploitability": 0.0161473},
    {"iteration": 9440001, "current_time_ms": 233272, "exploitability": 0.0161257},
    {"iteration": 9450001, "current_time_ms": 233484, "exploitability": 0.0160844},
    {"iteration": 9460001, "current_time_ms": 233677, "exploitability": 0.0160303},
    {"iteration": 9470001, "current_time_ms": 233887, "exploitability": 0.0159731},
    {"iteration": 9480001, "current_time_ms": 234075, "exploitability": 0.015935},
    {"iteration": 9490001, "current_time_ms": 234255, "exploitability": 0.0159285},
    {"iteration": 9500001, "current_time_ms": 234445, "exploitability": 0.0159525},
    {"iteration": 9510001, "current_time_ms": 234671, "exploitability": 0.0159983},
    {"iteration": 9520001, "current_time_ms": 234849, "exploitability": 0.0160529},
    {"iteration": 9530001, "current_time_ms": 235029, "exploitability": 0.0161019},
    {"iteration": 9540001, "current_time_ms": 235208, "exploitability": 0.0161194},
    {"iteration": 9550001, "current_time_ms": 235394, "exploitability": 0.0161098},
    {"iteration": 9560001, "current_time_ms": 235569, "exploitability": 0.016082},
    {"iteration": 9570001, "current_time_ms": 235729, "exploitability": 0.0160434},
    {"iteration": 9580001, "current_time_ms": 235906, "exploitability": 0.0159976},
    {"iteration": 9590001, "current_time_ms": 236106, "exploitability": 0.0159588},
    {"iteration": 9600001, "current_time_ms": 236284, "exploitability": 0.0159398},
    {"iteration": 9610001, "current_time_ms": 236472, "exploitability": 0.0159531},
    {"iteration": 9620001, "current_time_ms": 236642, "exploitability": 0.0159936},
    {"iteration": 9630001, "current_time_ms": 236813, "exploitability": 0.0160482},
    {"iteration": 9640001, "current_time_ms": 237007, "exploitability": 0.0160802},
    {"iteration": 9650001, "current_time_ms": 237182, "exploitability": 0.0160851},
    {"iteration": 9660001, "current_time_ms": 237385, "exploitability": 0.0160608},
    {"iteration": 9670001, "current_time_ms": 237555, "exploitability": 0.0160218},
    {"iteration": 9680001, "current_time_ms": 237729, "exploitability": 0.015982},
    {"iteration": 9690001, "current_time_ms": 237911, "exploitability": 0.0159486},
    {"iteration": 9700001, "current_time_ms": 238094, "exploitability": 0.0159298},
    {"iteration": 9710001, "current_time_ms": 238274, "exploitability": 0.0159313},
    {"iteration": 9720001, "current_time_ms": 238450, "exploitability": 0.01595},
    {"iteration": 9730001, "current_time_ms": 238638, "exploitability": 0.0159757},
    {"iteration": 9740001, "current_time_ms": 238820, "exploitability": 0.0160046},
    {"iteration": 9750001, "current_time_ms": 239091, "exploitability": 0.0160293},
    {"iteration": 9760001, "current_time_ms": 239308, "exploitability": 0.0160449},
    {"iteration": 9770001, "current_time_ms": 239486, "exploitability": 0.0160467},
    {"iteration": 9780001, "current_time_ms": 239664, "exploitability": 0.0160308},
    {"iteration": 9790001, "current_time_ms": 239836, "exploitability": 0.0160044},
    {"iteration": 9800001, "current_time_ms": 240024, "exploitability": 0.0159774},
    {"iteration": 9810001, "current_time_ms": 240200, "exploitability": 0.0159524},
    {"iteration": 9820001, "current_time_ms": 240392, "exploitability": 0.0159379},
    {"iteration": 9830001, "current_time_ms": 240571, "exploitability": 0.015946},
    {"iteration": 9840001, "current_time_ms": 240743, "exploitability": 0.0159709},
    {"iteration": 9850001, "current_time_ms": 240933, "exploitability": 0.0159913},
    {"iteration": 9860001, "current_time_ms": 241110, "exploitability": 0.016004},
    {"iteration": 9870001, "current_time_ms": 241287, "exploitability": 0.016012},
    {"iteration": 9880001, "current_time_ms": 241478, "exploitability": 0.0160097},
    {"iteration": 9890001, "current_time_ms": 241656, "exploitability": 0.0159994},
    {"iteration": 9900001, "current_time_ms": 241829, "exploitability": 0.015989},
    {"iteration": 9910001, "current_time_ms": 242006, "exploitability": 0.0159773},
    {"iteration": 9920001, "current_time_ms": 242180, "exploitability": 0.0159659},
    {"iteration": 9930001, "current_time_ms": 242374, "exploitability": 0.015956},
    {"iteration": 9940001, "current_time_ms": 242552, "exploitability": 0.0159512},
    {"iteration": 9950001, "current_time_ms": 242735, "exploitability": 0.0159541},
    {"iteration": 9960001, "current_time_ms": 242917, "exploitability": 0.0159648},
    {"iteration": 9970001, "current_time_ms": 243092, "exploitability": 0.0159867},
    {"iteration": 9980001, "current_time_ms": 243272, "exploitability": 0.0159947},
    {"iteration": 9990001, "current_time_ms": 243467, "exploitability": 0.0159941},
    {"iteration": 10000001, "current_time_ms": 243669, "exploitability": 0.0159833},
  ]
}


==> plots/backup/os_mccfr__43_k0.1_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1299, "exploitability": 1.07587},
    {"iteration": 20001, "current_time_ms": 2462, "exploitability": 0.880914},
    {"iteration": 30001, "current_time_ms": 3586, "exploitability": 0.794672},
    {"iteration": 40001, "current_time_ms": 4621, "exploitability": 0.725354},
    {"iteration": 50001, "current_time_ms": 5748, "exploitability": 0.671139},
    {"iteration": 60001, "current_time_ms": 7030, "exploitability": 0.640557},
    {"iteration": 70001, "current_time_ms": 8506, "exploitability": 0.598308},
    {"iteration": 80001, "current_time_ms": 9617, "exploitability": 0.564988},
    {"iteration": 90001, "current_time_ms": 10765, "exploitability": 0.543559},
    {"iteration": 100001, "current_time_ms": 11909, "exploitability": 0.528542},
    {"iteration": 110001, "current_time_ms": 14331, "exploitability": 0.511675},
    {"iteration": 120001, "current_time_ms": 16748, "exploitability": 0.491655},
    {"iteration": 130001, "current_time_ms": 18258, "exploitability": 0.472285},
    {"iteration": 140001, "current_time_ms": 19785, "exploitability": 0.46805},
    {"iteration": 150001, "current_time_ms": 21275, "exploitability": 0.465156},
    {"iteration": 160001, "current_time_ms": 22843, "exploitability": 0.460196},
    {"iteration": 170001, "current_time_ms": 24490, "exploitability": 0.455824},
    {"iteration": 180001, "current_time_ms": 25991, "exploitability": 0.450745},
    {"iteration": 190001, "current_time_ms": 27560, "exploitability": 0.442013},
    {"iteration": 200001, "current_time_ms": 29168, "exploitability": 0.434177},
    {"iteration": 210001, "current_time_ms": 30771, "exploitability": 0.42494},
    {"iteration": 220001, "current_time_ms": 33105, "exploitability": 0.416184},
    {"iteration": 230001, "current_time_ms": 34772, "exploitability": 0.407636},
    {"iteration": 240001, "current_time_ms": 36352, "exploitability": 0.400748},
    {"iteration": 250001, "current_time_ms": 37862, "exploitability": 0.396608},
    {"iteration": 260001, "current_time_ms": 39286, "exploitability": 0.39223},
    {"iteration": 270001, "current_time_ms": 40729, "exploitability": 0.388812},
    {"iteration": 280001, "current_time_ms": 42247, "exploitability": 0.385328},
    {"iteration": 290001, "current_time_ms": 43686, "exploitability": 0.38331},
    {"iteration": 300001, "current_time_ms": 45309, "exploitability": 0.382537},
    {"iteration": 310001, "current_time_ms": 46967, "exploitability": 0.381289},
    {"iteration": 320001, "current_time_ms": 48493, "exploitability": 0.379804},
    {"iteration": 330001, "current_time_ms": 50248, "exploitability": 0.376638},
    {"iteration": 340001, "current_time_ms": 52383, "exploitability": 0.373733},
    {"iteration": 350001, "current_time_ms": 54113, "exploitability": 0.372195},
    {"iteration": 360001, "current_time_ms": 55566, "exploitability": 0.371768},
    {"iteration": 370001, "current_time_ms": 57030, "exploitability": 0.37031},
    {"iteration": 380001, "current_time_ms": 58602, "exploitability": 0.367605},
    {"iteration": 390001, "current_time_ms": 60115, "exploitability": 0.365039},
    {"iteration": 400001, "current_time_ms": 61837, "exploitability": 0.36234},
    {"iteration": 410001, "current_time_ms": 63352, "exploitability": 0.3602},
    {"iteration": 420001, "current_time_ms": 64807, "exploitability": 0.357901},
    {"iteration": 430001, "current_time_ms": 66288, "exploitability": 0.35579},
    {"iteration": 440001, "current_time_ms": 67494, "exploitability": 0.353907},
    {"iteration": 450001, "current_time_ms": 68582, "exploitability": 0.350966},
    {"iteration": 460001, "current_time_ms": 69747, "exploitability": 0.348061},
    {"iteration": 470001, "current_time_ms": 70965, "exploitability": 0.345553},
    {"iteration": 480001, "current_time_ms": 72130, "exploitability": 0.343239},
    {"iteration": 490001, "current_time_ms": 73255, "exploitability": 0.340844},
    {"iteration": 500001, "current_time_ms": 74374, "exploitability": 0.338752},
    {"iteration": 510001, "current_time_ms": 75673, "exploitability": 0.336112},
    {"iteration": 520001, "current_time_ms": 76874, "exploitability": 0.333444},
    {"iteration": 530001, "current_time_ms": 78058, "exploitability": 0.331035},
    {"iteration": 540001, "current_time_ms": 79239, "exploitability": 0.329585},
    {"iteration": 550001, "current_time_ms": 80734, "exploitability": 0.327798},
    {"iteration": 560001, "current_time_ms": 82004, "exploitability": 0.325829},
    {"iteration": 570001, "current_time_ms": 83172, "exploitability": 0.32431},
    {"iteration": 580001, "current_time_ms": 84294, "exploitability": 0.322648},
    {"iteration": 590001, "current_time_ms": 85440, "exploitability": 0.320687},
    {"iteration": 600001, "current_time_ms": 86582, "exploitability": 0.318568},
    {"iteration": 610001, "current_time_ms": 87669, "exploitability": 0.316926},
    {"iteration": 620001, "current_time_ms": 88949, "exploitability": 0.31605},
    {"iteration": 630001, "current_time_ms": 90078, "exploitability": 0.315115},
    {"iteration": 640001, "current_time_ms": 91455, "exploitability": 0.313697},
    {"iteration": 650001, "current_time_ms": 92766, "exploitability": 0.31221},
    {"iteration": 660001, "current_time_ms": 94031, "exploitability": 0.310684},
    {"iteration": 670001, "current_time_ms": 95218, "exploitability": 0.308797},
    {"iteration": 680001, "current_time_ms": 96477, "exploitability": 0.306834},
    {"iteration": 690001, "current_time_ms": 97709, "exploitability": 0.304854},
    {"iteration": 700001, "current_time_ms": 98979, "exploitability": 0.303179},
    {"iteration": 710001, "current_time_ms": 100060, "exploitability": 0.301935},
    {"iteration": 720001, "current_time_ms": 101140, "exploitability": 0.299853},
    {"iteration": 730001, "current_time_ms": 102241, "exploitability": 0.297901},
    {"iteration": 740001, "current_time_ms": 103313, "exploitability": 0.29574},
    {"iteration": 750001, "current_time_ms": 104378, "exploitability": 0.293589},
    {"iteration": 760001, "current_time_ms": 105485, "exploitability": 0.291771},
    {"iteration": 770001, "current_time_ms": 106603, "exploitability": 0.290377},
    {"iteration": 780001, "current_time_ms": 107782, "exploitability": 0.288733},
    {"iteration": 790001, "current_time_ms": 108902, "exploitability": 0.286797},
    {"iteration": 800001, "current_time_ms": 109937, "exploitability": 0.284585},
    {"iteration": 810001, "current_time_ms": 110980, "exploitability": 0.282574},
    {"iteration": 820001, "current_time_ms": 112070, "exploitability": 0.280486},
    {"iteration": 830001, "current_time_ms": 113169, "exploitability": 0.278289},
    {"iteration": 840001, "current_time_ms": 114276, "exploitability": 0.276337},
    {"iteration": 850001, "current_time_ms": 115385, "exploitability": 0.274204},
    {"iteration": 860001, "current_time_ms": 116450, "exploitability": 0.272503},
    {"iteration": 870001, "current_time_ms": 117750, "exploitability": 0.270669},
    {"iteration": 880001, "current_time_ms": 119061, "exploitability": 0.269172},
    {"iteration": 890001, "current_time_ms": 120102, "exploitability": 0.268039},
    {"iteration": 900001, "current_time_ms": 121173, "exploitability": 0.267105},
    {"iteration": 910001, "current_time_ms": 122276, "exploitability": 0.266714},
    {"iteration": 920001, "current_time_ms": 123480, "exploitability": 0.266136},
    {"iteration": 930001, "current_time_ms": 124579, "exploitability": 0.265495},
    {"iteration": 940001, "current_time_ms": 125593, "exploitability": 0.26459},
    {"iteration": 950001, "current_time_ms": 126671, "exploitability": 0.263589},
    {"iteration": 960001, "current_time_ms": 127730, "exploitability": 0.262682},
    {"iteration": 970001, "current_time_ms": 128816, "exploitability": 0.262236},
    {"iteration": 980001, "current_time_ms": 129950, "exploitability": 0.262008},
    {"iteration": 990001, "current_time_ms": 131040, "exploitability": 0.2617},
    {"iteration": 1000001, "current_time_ms": 132172, "exploitability": 0.260888},
    {"iteration": 1010001, "current_time_ms": 133400, "exploitability": 0.259998},
    {"iteration": 1020001, "current_time_ms": 135308, "exploitability": 0.25893},
    {"iteration": 1030001, "current_time_ms": 137170, "exploitability": 0.257911},
    {"iteration": 1040001, "current_time_ms": 138648, "exploitability": 0.256898},
    {"iteration": 1050001, "current_time_ms": 140170, "exploitability": 0.256092},
    {"iteration": 1060001, "current_time_ms": 141550, "exploitability": 0.255142},
    {"iteration": 1070001, "current_time_ms": 142952, "exploitability": 0.254006},
    {"iteration": 1080001, "current_time_ms": 144310, "exploitability": 0.252782},
    {"iteration": 1090001, "current_time_ms": 145704, "exploitability": 0.251814},
    {"iteration": 1100001, "current_time_ms": 147168, "exploitability": 0.251134},
    {"iteration": 1110001, "current_time_ms": 148547, "exploitability": 0.25048},
    {"iteration": 1120001, "current_time_ms": 149628, "exploitability": 0.249921},
    {"iteration": 1130001, "current_time_ms": 150711, "exploitability": 0.249444},
    {"iteration": 1140001, "current_time_ms": 151819, "exploitability": 0.24919},
    {"iteration": 1150001, "current_time_ms": 153062, "exploitability": 0.248806},
    {"iteration": 1160001, "current_time_ms": 154204, "exploitability": 0.248354},
    {"iteration": 1170001, "current_time_ms": 155345, "exploitability": 0.247873},
    {"iteration": 1180001, "current_time_ms": 156510, "exploitability": 0.247433},
    {"iteration": 1190001, "current_time_ms": 157578, "exploitability": 0.246956},
    {"iteration": 1200001, "current_time_ms": 158645, "exploitability": 0.246642},
    {"iteration": 1210001, "current_time_ms": 159744, "exploitability": 0.246414},
    {"iteration": 1220001, "current_time_ms": 160801, "exploitability": 0.246108},
    {"iteration": 1230001, "current_time_ms": 161915, "exploitability": 0.245678},
    {"iteration": 1240001, "current_time_ms": 163101, "exploitability": 0.245255},
    {"iteration": 1250001, "current_time_ms": 164179, "exploitability": 0.244712},
    {"iteration": 1260001, "current_time_ms": 165237, "exploitability": 0.244451},
    {"iteration": 1270001, "current_time_ms": 166290, "exploitability": 0.244306},
    {"iteration": 1280001, "current_time_ms": 167340, "exploitability": 0.243879},
    {"iteration": 1290001, "current_time_ms": 168406, "exploitability": 0.24345},
    {"iteration": 1300001, "current_time_ms": 169487, "exploitability": 0.242947},
    {"iteration": 1310001, "current_time_ms": 170591, "exploitability": 0.242474},
    {"iteration": 1320001, "current_time_ms": 171648, "exploitability": 0.241822},
    {"iteration": 1330001, "current_time_ms": 172710, "exploitability": 0.24107},
    {"iteration": 1340001, "current_time_ms": 173799, "exploitability": 0.240342},
    {"iteration": 1350001, "current_time_ms": 174889, "exploitability": 0.239707},
    {"iteration": 1360001, "current_time_ms": 175980, "exploitability": 0.23906},
    {"iteration": 1370001, "current_time_ms": 177048, "exploitability": 0.238468},
    {"iteration": 1380001, "current_time_ms": 178144, "exploitability": 0.237875},
    {"iteration": 1390001, "current_time_ms": 179199, "exploitability": 0.237374},
    {"iteration": 1400001, "current_time_ms": 180292, "exploitability": 0.236898},
    {"iteration": 1410001, "current_time_ms": 181405, "exploitability": 0.236449},
    {"iteration": 1420001, "current_time_ms": 182580, "exploitability": 0.236002},
    {"iteration": 1430001, "current_time_ms": 183990, "exploitability": 0.235667},
    {"iteration": 1440001, "current_time_ms": 185344, "exploitability": 0.235256},
    {"iteration": 1450001, "current_time_ms": 186502, "exploitability": 0.234886},
    {"iteration": 1460001, "current_time_ms": 187674, "exploitability": 0.234466},
    {"iteration": 1470001, "current_time_ms": 188836, "exploitability": 0.23396},
    {"iteration": 1480001, "current_time_ms": 190240, "exploitability": 0.233333},
    {"iteration": 1490001, "current_time_ms": 191428, "exploitability": 0.232717},
    {"iteration": 1500001, "current_time_ms": 192615, "exploitability": 0.232169},
    {"iteration": 1510001, "current_time_ms": 193813, "exploitability": 0.231507},
    {"iteration": 1520001, "current_time_ms": 195058, "exploitability": 0.230833},
    {"iteration": 1530001, "current_time_ms": 196420, "exploitability": 0.230348},
    {"iteration": 1540001, "current_time_ms": 197629, "exploitability": 0.229861},
    {"iteration": 1550001, "current_time_ms": 198725, "exploitability": 0.229364},
    {"iteration": 1560001, "current_time_ms": 199866, "exploitability": 0.228852},
    {"iteration": 1570001, "current_time_ms": 201090, "exploitability": 0.228298},
    {"iteration": 1580001, "current_time_ms": 202299, "exploitability": 0.227771},
    {"iteration": 1590001, "current_time_ms": 203466, "exploitability": 0.227311},
    {"iteration": 1600001, "current_time_ms": 204836, "exploitability": 0.226831},
    {"iteration": 1610001, "current_time_ms": 205980, "exploitability": 0.226372},
    {"iteration": 1620001, "current_time_ms": 207417, "exploitability": 0.225911},
    {"iteration": 1630001, "current_time_ms": 208690, "exploitability": 0.225589},
    {"iteration": 1640001, "current_time_ms": 209975, "exploitability": 0.225104},
    {"iteration": 1650001, "current_time_ms": 211086, "exploitability": 0.224727},
    {"iteration": 1660001, "current_time_ms": 212300, "exploitability": 0.224557},
    {"iteration": 1670001, "current_time_ms": 213766, "exploitability": 0.224278},
    {"iteration": 1680001, "current_time_ms": 215370, "exploitability": 0.223988},
    {"iteration": 1690001, "current_time_ms": 216780, "exploitability": 0.22364},
    {"iteration": 1700001, "current_time_ms": 218293, "exploitability": 0.223287},
    {"iteration": 1710001, "current_time_ms": 219822, "exploitability": 0.222962},
    {"iteration": 1720001, "current_time_ms": 221286, "exploitability": 0.222555},
    {"iteration": 1730001, "current_time_ms": 222463, "exploitability": 0.222126},
    {"iteration": 1740001, "current_time_ms": 223619, "exploitability": 0.22173},
    {"iteration": 1750001, "current_time_ms": 224668, "exploitability": 0.22128},
    {"iteration": 1760001, "current_time_ms": 225751, "exploitability": 0.220704},
    {"iteration": 1770001, "current_time_ms": 226993, "exploitability": 0.220151},
    {"iteration": 1780001, "current_time_ms": 228149, "exploitability": 0.219632},
    {"iteration": 1790001, "current_time_ms": 229304, "exploitability": 0.21908},
    {"iteration": 1800001, "current_time_ms": 230373, "exploitability": 0.218515},
    {"iteration": 1810001, "current_time_ms": 231475, "exploitability": 0.218009},
    {"iteration": 1820001, "current_time_ms": 232571, "exploitability": 0.217629},
    {"iteration": 1830001, "current_time_ms": 233682, "exploitability": 0.217244},
    {"iteration": 1840001, "current_time_ms": 234785, "exploitability": 0.216926},
    {"iteration": 1850001, "current_time_ms": 235885, "exploitability": 0.216595},
    {"iteration": 1860001, "current_time_ms": 236981, "exploitability": 0.216245},
    {"iteration": 1870001, "current_time_ms": 238167, "exploitability": 0.215975},
    {"iteration": 1880001, "current_time_ms": 239303, "exploitability": 0.215766},
    {"iteration": 1890001, "current_time_ms": 240333, "exploitability": 0.215583},
    {"iteration": 1900001, "current_time_ms": 241370, "exploitability": 0.215301},
    {"iteration": 1910001, "current_time_ms": 242473, "exploitability": 0.214958},
    {"iteration": 1920001, "current_time_ms": 243597, "exploitability": 0.214539},
    {"iteration": 1930001, "current_time_ms": 244747, "exploitability": 0.214094},
    {"iteration": 1940001, "current_time_ms": 245808, "exploitability": 0.213653},
    {"iteration": 1950001, "current_time_ms": 247017, "exploitability": 0.213291},
    {"iteration": 1960001, "current_time_ms": 248416, "exploitability": 0.212843},
    {"iteration": 1970001, "current_time_ms": 249823, "exploitability": 0.212403},
    {"iteration": 1980001, "current_time_ms": 251226, "exploitability": 0.212066},
    {"iteration": 1990001, "current_time_ms": 252654, "exploitability": 0.211781},
    {"iteration": 2000001, "current_time_ms": 254008, "exploitability": 0.211485},
    {"iteration": 2010001, "current_time_ms": 255368, "exploitability": 0.211199},
    {"iteration": 2020001, "current_time_ms": 256679, "exploitability": 0.210909},
    {"iteration": 2030001, "current_time_ms": 257743, "exploitability": 0.210595},
    {"iteration": 2040001, "current_time_ms": 258784, "exploitability": 0.210322},
    {"iteration": 2050001, "current_time_ms": 259884, "exploitability": 0.210007},
    {"iteration": 2060001, "current_time_ms": 261022, "exploitability": 0.209726},
    {"iteration": 2070001, "current_time_ms": 262146, "exploitability": 0.209502},
    {"iteration": 2080001, "current_time_ms": 263237, "exploitability": 0.209226},
    {"iteration": 2090001, "current_time_ms": 264300, "exploitability": 0.208946},
    {"iteration": 2100001, "current_time_ms": 265339, "exploitability": 0.208651},
    {"iteration": 2110001, "current_time_ms": 266402, "exploitability": 0.208288},
    {"iteration": 2120001, "current_time_ms": 267465, "exploitability": 0.207764},
    {"iteration": 2130001, "current_time_ms": 268573, "exploitability": 0.207147},
    {"iteration": 2140001, "current_time_ms": 269647, "exploitability": 0.206578},
    {"iteration": 2150001, "current_time_ms": 270734, "exploitability": 0.206093},
    {"iteration": 2160001, "current_time_ms": 271848, "exploitability": 0.205746},
    {"iteration": 2170001, "current_time_ms": 272954, "exploitability": 0.205466},
    {"iteration": 2180001, "current_time_ms": 273995, "exploitability": 0.205405},
    {"iteration": 2190001, "current_time_ms": 275069, "exploitability": 0.205459},
    {"iteration": 2200001, "current_time_ms": 276167, "exploitability": 0.20551},
    {"iteration": 2210001, "current_time_ms": 277245, "exploitability": 0.2054},
    {"iteration": 2220001, "current_time_ms": 278323, "exploitability": 0.205298},
    {"iteration": 2230001, "current_time_ms": 279428, "exploitability": 0.205213},
    {"iteration": 2240001, "current_time_ms": 280655, "exploitability": 0.205154},
    {"iteration": 2250001, "current_time_ms": 281739, "exploitability": 0.204924},
    {"iteration": 2260001, "current_time_ms": 282756, "exploitability": 0.20469},
    {"iteration": 2270001, "current_time_ms": 283853, "exploitability": 0.204537},
    {"iteration": 2280001, "current_time_ms": 284949, "exploitability": 0.204378},
    {"iteration": 2290001, "current_time_ms": 286019, "exploitability": 0.204117},
    {"iteration": 2300001, "current_time_ms": 287132, "exploitability": 0.203829},
    {"iteration": 2310001, "current_time_ms": 288209, "exploitability": 0.203492},
    {"iteration": 2320001, "current_time_ms": 289290, "exploitability": 0.203083},
    {"iteration": 2330001, "current_time_ms": 290546, "exploitability": 0.202842},
    {"iteration": 2340001, "current_time_ms": 291724, "exploitability": 0.202682},
    {"iteration": 2350001, "current_time_ms": 292857, "exploitability": 0.202664},
    {"iteration": 2360001, "current_time_ms": 293951, "exploitability": 0.202675},
    {"iteration": 2370001, "current_time_ms": 295088, "exploitability": 0.202707},
    {"iteration": 2380001, "current_time_ms": 296318, "exploitability": 0.202759},
    {"iteration": 2390001, "current_time_ms": 297498, "exploitability": 0.202711},
    {"iteration": 2400001, "current_time_ms": 298702, "exploitability": 0.202614},
    {"iteration": 2410001, "current_time_ms": 299910, "exploitability": 0.202439},
    {"iteration": 2420001, "current_time_ms": 301056, "exploitability": 0.2022},
    {"iteration": 2430001, "current_time_ms": 302171, "exploitability": 0.201907},
    {"iteration": 2440001, "current_time_ms": 303333, "exploitability": 0.201705},
    {"iteration": 2450001, "current_time_ms": 304437, "exploitability": 0.201405},
    {"iteration": 2460001, "current_time_ms": 305549, "exploitability": 0.201058},
    {"iteration": 2470001, "current_time_ms": 306601, "exploitability": 0.200704},
    {"iteration": 2480001, "current_time_ms": 307749, "exploitability": 0.200259},
    {"iteration": 2490001, "current_time_ms": 309056, "exploitability": 0.199805},
    {"iteration": 2500001, "current_time_ms": 310193, "exploitability": 0.199347},
    {"iteration": 2510001, "current_time_ms": 311315, "exploitability": 0.198918},
    {"iteration": 2520001, "current_time_ms": 312467, "exploitability": 0.198578},
    {"iteration": 2530001, "current_time_ms": 313584, "exploitability": 0.198177},
    {"iteration": 2540001, "current_time_ms": 314692, "exploitability": 0.197802},
    {"iteration": 2550001, "current_time_ms": 315836, "exploitability": 0.197461},
    {"iteration": 2560001, "current_time_ms": 317067, "exploitability": 0.197054},
    {"iteration": 2570001, "current_time_ms": 318086, "exploitability": 0.196681},
    {"iteration": 2580001, "current_time_ms": 319111, "exploitability": 0.19638},
    {"iteration": 2590001, "current_time_ms": 320248, "exploitability": 0.196123},
    {"iteration": 2600001, "current_time_ms": 321350, "exploitability": 0.19591},
    {"iteration": 2610001, "current_time_ms": 322472, "exploitability": 0.195821},
    {"iteration": 2620001, "current_time_ms": 323566, "exploitability": 0.195716},
    {"iteration": 2630001, "current_time_ms": 324675, "exploitability": 0.195621},
    {"iteration": 2640001, "current_time_ms": 325820, "exploitability": 0.195637},
    {"iteration": 2650001, "current_time_ms": 327099, "exploitability": 0.195638},
    {"iteration": 2660001, "current_time_ms": 328178, "exploitability": 0.195669},
    {"iteration": 2670001, "current_time_ms": 329209, "exploitability": 0.195762},
    {"iteration": 2680001, "current_time_ms": 330356, "exploitability": 0.195873},
    {"iteration": 2690001, "current_time_ms": 331512, "exploitability": 0.196012},
    {"iteration": 2700001, "current_time_ms": 332627, "exploitability": 0.196145},
    {"iteration": 2710001, "current_time_ms": 333756, "exploitability": 0.19627},
    {"iteration": 2720001, "current_time_ms": 335074, "exploitability": 0.196424},
    {"iteration": 2730001, "current_time_ms": 336863, "exploitability": 0.196585},
    {"iteration": 2740001, "current_time_ms": 338853, "exploitability": 0.1968},
    {"iteration": 2750001, "current_time_ms": 340995, "exploitability": 0.196918},
    {"iteration": 2760001, "current_time_ms": 342463, "exploitability": 0.196934},
    {"iteration": 2770001, "current_time_ms": 343654, "exploitability": 0.196913},
    {"iteration": 2780001, "current_time_ms": 345098, "exploitability": 0.196839},
    {"iteration": 2790001, "current_time_ms": 346543, "exploitability": 0.196772},
    {"iteration": 2800001, "current_time_ms": 348956, "exploitability": 0.196634},
    {"iteration": 2810001, "current_time_ms": 350513, "exploitability": 0.196405},
    {"iteration": 2820001, "current_time_ms": 352161, "exploitability": 0.196178},
    {"iteration": 2830001, "current_time_ms": 353853, "exploitability": 0.19594},
    {"iteration": 2840001, "current_time_ms": 355696, "exploitability": 0.195737},
    {"iteration": 2850001, "current_time_ms": 357477, "exploitability": 0.195523},
    {"iteration": 2860001, "current_time_ms": 359387, "exploitability": 0.195315},
    {"iteration": 2870001, "current_time_ms": 361612, "exploitability": 0.195169},
    {"iteration": 2880001, "current_time_ms": 363447, "exploitability": 0.195002},
    {"iteration": 2890001, "current_time_ms": 365298, "exploitability": 0.19487},
    {"iteration": 2900001, "current_time_ms": 367088, "exploitability": 0.194702},
    {"iteration": 2910001, "current_time_ms": 368512, "exploitability": 0.19451},
    {"iteration": 2920001, "current_time_ms": 370111, "exploitability": 0.194343},
    {"iteration": 2930001, "current_time_ms": 371470, "exploitability": 0.194265},
    {"iteration": 2940001, "current_time_ms": 372917, "exploitability": 0.194224},
    {"iteration": 2950001, "current_time_ms": 374458, "exploitability": 0.194229},
    {"iteration": 2960001, "current_time_ms": 375874, "exploitability": 0.194285},
    {"iteration": 2970001, "current_time_ms": 377310, "exploitability": 0.194322},
    {"iteration": 2980001, "current_time_ms": 378667, "exploitability": 0.194371},
    {"iteration": 2990001, "current_time_ms": 380143, "exploitability": 0.19452},
    {"iteration": 3000001, "current_time_ms": 381784, "exploitability": 0.194727},
    {"iteration": 3010001, "current_time_ms": 383279, "exploitability": 0.194996},
    {"iteration": 3020001, "current_time_ms": 384766, "exploitability": 0.195292},
    {"iteration": 3030001, "current_time_ms": 387251, "exploitability": 0.195562},
    {"iteration": 3040001, "current_time_ms": 389702, "exploitability": 0.195844},
    {"iteration": 3050001, "current_time_ms": 391256, "exploitability": 0.196076},
    {"iteration": 3060001, "current_time_ms": 393317, "exploitability": 0.196283},
    {"iteration": 3070001, "current_time_ms": 395502, "exploitability": 0.196485},
    {"iteration": 3080001, "current_time_ms": 397659, "exploitability": 0.196693},
    {"iteration": 3090001, "current_time_ms": 399876, "exploitability": 0.196807},
    {"iteration": 3100001, "current_time_ms": 401987, "exploitability": 0.196846},
    {"iteration": 3110001, "current_time_ms": 403880, "exploitability": 0.19687},
    {"iteration": 3120001, "current_time_ms": 405778, "exploitability": 0.19686},
    {"iteration": 3130001, "current_time_ms": 407942, "exploitability": 0.196738},
    {"iteration": 3140001, "current_time_ms": 409909, "exploitability": 0.196511},
    {"iteration": 3150001, "current_time_ms": 411702, "exploitability": 0.196322},
    {"iteration": 3160001, "current_time_ms": 413241, "exploitability": 0.196088},
    {"iteration": 3170001, "current_time_ms": 415019, "exploitability": 0.195831},
    {"iteration": 3180001, "current_time_ms": 417001, "exploitability": 0.195679},
    {"iteration": 3190001, "current_time_ms": 419077, "exploitability": 0.19555},
    {"iteration": 3200001, "current_time_ms": 420817, "exploitability": 0.195318},
    {"iteration": 3210001, "current_time_ms": 422561, "exploitability": 0.195077},
    {"iteration": 3220001, "current_time_ms": 424070, "exploitability": 0.194791},
    {"iteration": 3230001, "current_time_ms": 425577, "exploitability": 0.194534},
    {"iteration": 3240001, "current_time_ms": 427215, "exploitability": 0.194348},
    {"iteration": 3250001, "current_time_ms": 428835, "exploitability": 0.194284},
    {"iteration": 3260001, "current_time_ms": 430393, "exploitability": 0.194273},
    {"iteration": 3270001, "current_time_ms": 432236, "exploitability": 0.194297},
    {"iteration": 3280001, "current_time_ms": 434346, "exploitability": 0.194277},
    {"iteration": 3290001, "current_time_ms": 436251, "exploitability": 0.194215},
    {"iteration": 3300001, "current_time_ms": 438165, "exploitability": 0.194099},
    {"iteration": 3310001, "current_time_ms": 440082, "exploitability": 0.194041},
    {"iteration": 3320001, "current_time_ms": 442123, "exploitability": 0.193991},
    {"iteration": 3330001, "current_time_ms": 444246, "exploitability": 0.193939},
    {"iteration": 3340001, "current_time_ms": 446263, "exploitability": 0.19392},
    {"iteration": 3350001, "current_time_ms": 448323, "exploitability": 0.193916},
    {"iteration": 3360001, "current_time_ms": 450532, "exploitability": 0.193975},
    {"iteration": 3370001, "current_time_ms": 452647, "exploitability": 0.194044},
    {"iteration": 3380001, "current_time_ms": 454632, "exploitability": 0.194059},
    {"iteration": 3390001, "current_time_ms": 457274, "exploitability": 0.194068},
    {"iteration": 3400001, "current_time_ms": 460162, "exploitability": 0.19409},
    {"iteration": 3410001, "current_time_ms": 462405, "exploitability": 0.194058},
    {"iteration": 3420001, "current_time_ms": 464155, "exploitability": 0.193987},
    {"iteration": 3430001, "current_time_ms": 465735, "exploitability": 0.193829},
    {"iteration": 3440001, "current_time_ms": 467554, "exploitability": 0.193649},
    {"iteration": 3450001, "current_time_ms": 469140, "exploitability": 0.193472},
    {"iteration": 3460001, "current_time_ms": 470568, "exploitability": 0.193291},
    {"iteration": 3470001, "current_time_ms": 472011, "exploitability": 0.193159},
    {"iteration": 3480001, "current_time_ms": 473503, "exploitability": 0.193005},
    {"iteration": 3490001, "current_time_ms": 474948, "exploitability": 0.192858},
    {"iteration": 3500001, "current_time_ms": 476407, "exploitability": 0.192737},
    {"iteration": 3510001, "current_time_ms": 477924, "exploitability": 0.19264},
    {"iteration": 3520001, "current_time_ms": 479367, "exploitability": 0.192577},
    {"iteration": 3530001, "current_time_ms": 480994, "exploitability": 0.192507},
    {"iteration": 3540001, "current_time_ms": 482378, "exploitability": 0.192413},
    {"iteration": 3550001, "current_time_ms": 483805, "exploitability": 0.192314},
    {"iteration": 3560001, "current_time_ms": 485248, "exploitability": 0.192306},
    {"iteration": 3570001, "current_time_ms": 486824, "exploitability": 0.192254},
    {"iteration": 3580001, "current_time_ms": 488171, "exploitability": 0.192148},
    {"iteration": 3590001, "current_time_ms": 489590, "exploitability": 0.192073},
    {"iteration": 3600001, "current_time_ms": 491002, "exploitability": 0.192034},
    {"iteration": 3610001, "current_time_ms": 492522, "exploitability": 0.192063},
    {"iteration": 3620001, "current_time_ms": 494053, "exploitability": 0.192126},
    {"iteration": 3630001, "current_time_ms": 495430, "exploitability": 0.192195},
    {"iteration": 3640001, "current_time_ms": 496815, "exploitability": 0.192292},
    {"iteration": 3650001, "current_time_ms": 498178, "exploitability": 0.19239},
    {"iteration": 3660001, "current_time_ms": 499555, "exploitability": 0.192477},
    {"iteration": 3670001, "current_time_ms": 500953, "exploitability": 0.192485},
    {"iteration": 3680001, "current_time_ms": 502355, "exploitability": 0.19254},
    {"iteration": 3690001, "current_time_ms": 503731, "exploitability": 0.192653},
    {"iteration": 3700001, "current_time_ms": 505076, "exploitability": 0.192685},
    {"iteration": 3710001, "current_time_ms": 506641, "exploitability": 0.192625},
    {"iteration": 3720001, "current_time_ms": 508041, "exploitability": 0.192555},
    {"iteration": 3730001, "current_time_ms": 509386, "exploitability": 0.192437},
    {"iteration": 3740001, "current_time_ms": 510799, "exploitability": 0.192254},
    {"iteration": 3750001, "current_time_ms": 512302, "exploitability": 0.192176},
    {"iteration": 3760001, "current_time_ms": 513641, "exploitability": 0.192117},
    {"iteration": 3770001, "current_time_ms": 515042, "exploitability": 0.192064},
    {"iteration": 3780001, "current_time_ms": 516377, "exploitability": 0.191969},
    {"iteration": 3790001, "current_time_ms": 517798, "exploitability": 0.191805},
    {"iteration": 3800001, "current_time_ms": 519133, "exploitability": 0.191698},
    {"iteration": 3810001, "current_time_ms": 520500, "exploitability": 0.191596},
    {"iteration": 3820001, "current_time_ms": 521852, "exploitability": 0.191434},
    {"iteration": 3830001, "current_time_ms": 523229, "exploitability": 0.191221},
    {"iteration": 3840001, "current_time_ms": 524588, "exploitability": 0.191},
    {"iteration": 3850001, "current_time_ms": 525955, "exploitability": 0.190799},
    {"iteration": 3860001, "current_time_ms": 527329, "exploitability": 0.190607},
    {"iteration": 3870001, "current_time_ms": 528702, "exploitability": 0.190458},
    {"iteration": 3880001, "current_time_ms": 530056, "exploitability": 0.190309},
    {"iteration": 3890001, "current_time_ms": 531417, "exploitability": 0.190146},
    {"iteration": 3900001, "current_time_ms": 532781, "exploitability": 0.189962},
    {"iteration": 3910001, "current_time_ms": 534206, "exploitability": 0.189828},
    {"iteration": 3920001, "current_time_ms": 535687, "exploitability": 0.189773},
    {"iteration": 3930001, "current_time_ms": 537142, "exploitability": 0.189747},
    {"iteration": 3940001, "current_time_ms": 538576, "exploitability": 0.18972},
    {"iteration": 3950001, "current_time_ms": 539973, "exploitability": 0.189634},
    {"iteration": 3960001, "current_time_ms": 541365, "exploitability": 0.189592},
    {"iteration": 3970001, "current_time_ms": 542820, "exploitability": 0.189575},
    {"iteration": 3980001, "current_time_ms": 544265, "exploitability": 0.189541},
    {"iteration": 3990001, "current_time_ms": 545689, "exploitability": 0.189486},
    {"iteration": 4000001, "current_time_ms": 547110, "exploitability": 0.189505},
    {"iteration": 4010001, "current_time_ms": 548496, "exploitability": 0.189563},
    {"iteration": 4020001, "current_time_ms": 549940, "exploitability": 0.189603},
    {"iteration": 4030001, "current_time_ms": 551382, "exploitability": 0.189635},
    {"iteration": 4040001, "current_time_ms": 552816, "exploitability": 0.189665},
    {"iteration": 4050001, "current_time_ms": 554274, "exploitability": 0.189674},
    {"iteration": 4060001, "current_time_ms": 555690, "exploitability": 0.189607},
    {"iteration": 4070001, "current_time_ms": 557189, "exploitability": 0.189489},
    {"iteration": 4080001, "current_time_ms": 558691, "exploitability": 0.189352},
    {"iteration": 4090001, "current_time_ms": 560048, "exploitability": 0.189209},
    {"iteration": 4100001, "current_time_ms": 561438, "exploitability": 0.189078},
    {"iteration": 4110001, "current_time_ms": 562876, "exploitability": 0.188964},
    {"iteration": 4120001, "current_time_ms": 564304, "exploitability": 0.188832},
    {"iteration": 4130001, "current_time_ms": 565721, "exploitability": 0.188637},
    {"iteration": 4140001, "current_time_ms": 567322, "exploitability": 0.188426},
    {"iteration": 4150001, "current_time_ms": 568740, "exploitability": 0.18823},
    {"iteration": 4160001, "current_time_ms": 570079, "exploitability": 0.18803},
    {"iteration": 4170001, "current_time_ms": 571465, "exploitability": 0.187843},
    {"iteration": 4180001, "current_time_ms": 572866, "exploitability": 0.187617},
    {"iteration": 4190001, "current_time_ms": 574284, "exploitability": 0.187397},
    {"iteration": 4200001, "current_time_ms": 575649, "exploitability": 0.187213},
    {"iteration": 4210001, "current_time_ms": 576974, "exploitability": 0.187034},
    {"iteration": 4220001, "current_time_ms": 578323, "exploitability": 0.186873},
    {"iteration": 4230001, "current_time_ms": 579682, "exploitability": 0.186738},
    {"iteration": 4240001, "current_time_ms": 581052, "exploitability": 0.186624},
    {"iteration": 4250001, "current_time_ms": 582416, "exploitability": 0.186503},
    {"iteration": 4260001, "current_time_ms": 583783, "exploitability": 0.186449},
    {"iteration": 4270001, "current_time_ms": 585123, "exploitability": 0.186386},
    {"iteration": 4280001, "current_time_ms": 586483, "exploitability": 0.186352},
    {"iteration": 4290001, "current_time_ms": 587826, "exploitability": 0.186372},
    {"iteration": 4300001, "current_time_ms": 589199, "exploitability": 0.1864},
    {"iteration": 4310001, "current_time_ms": 590591, "exploitability": 0.186414},
    {"iteration": 4320001, "current_time_ms": 591964, "exploitability": 0.186418},
    {"iteration": 4330001, "current_time_ms": 593308, "exploitability": 0.186513},
    {"iteration": 4340001, "current_time_ms": 594696, "exploitability": 0.186589},
    {"iteration": 4350001, "current_time_ms": 596018, "exploitability": 0.186631},
    {"iteration": 4360001, "current_time_ms": 597378, "exploitability": 0.186571},
    {"iteration": 4370001, "current_time_ms": 598739, "exploitability": 0.186473},
    {"iteration": 4380001, "current_time_ms": 600093, "exploitability": 0.186366},
    {"iteration": 4390001, "current_time_ms": 601675, "exploitability": 0.18613},
    {"iteration": 4400001, "current_time_ms": 603021, "exploitability": 0.185852},
    {"iteration": 4410001, "current_time_ms": 604363, "exploitability": 0.185603},
    {"iteration": 4420001, "current_time_ms": 605731, "exploitability": 0.185439},
    {"iteration": 4430001, "current_time_ms": 607189, "exploitability": 0.185329},
    {"iteration": 4440001, "current_time_ms": 608502, "exploitability": 0.185279},
    {"iteration": 4450001, "current_time_ms": 609847, "exploitability": 0.185211},
    {"iteration": 4460001, "current_time_ms": 611219, "exploitability": 0.185141},
    {"iteration": 4470001, "current_time_ms": 612779, "exploitability": 0.185062},
    {"iteration": 4480001, "current_time_ms": 614103, "exploitability": 0.185008},
    {"iteration": 4490001, "current_time_ms": 615468, "exploitability": 0.184937},
    {"iteration": 4500001, "current_time_ms": 616880, "exploitability": 0.184877},
    {"iteration": 4510001, "current_time_ms": 618253, "exploitability": 0.184857},
    {"iteration": 4520001, "current_time_ms": 619635, "exploitability": 0.184883},
    {"iteration": 4530001, "current_time_ms": 621008, "exploitability": 0.184935},
    {"iteration": 4540001, "current_time_ms": 622413, "exploitability": 0.184968},
    {"iteration": 4550001, "current_time_ms": 623767, "exploitability": 0.184931},
    {"iteration": 4560001, "current_time_ms": 625142, "exploitability": 0.184931},
    {"iteration": 4570001, "current_time_ms": 626501, "exploitability": 0.18496},
    {"iteration": 4580001, "current_time_ms": 627886, "exploitability": 0.185011},
    {"iteration": 4590001, "current_time_ms": 629244, "exploitability": 0.185083},
    {"iteration": 4600001, "current_time_ms": 630474, "exploitability": 0.185184},
    {"iteration": 4610001, "current_time_ms": 631543, "exploitability": 0.185231},
    {"iteration": 4620001, "current_time_ms": 632603, "exploitability": 0.185279},
    {"iteration": 4630001, "current_time_ms": 633706, "exploitability": 0.185297},
    {"iteration": 4640001, "current_time_ms": 634950, "exploitability": 0.185233},
    {"iteration": 4650001, "current_time_ms": 636074, "exploitability": 0.185188},
    {"iteration": 4660001, "current_time_ms": 637138, "exploitability": 0.18514},
    {"iteration": 4670001, "current_time_ms": 638197, "exploitability": 0.185022},
    {"iteration": 4680001, "current_time_ms": 639278, "exploitability": 0.184853},
    {"iteration": 4690001, "current_time_ms": 640315, "exploitability": 0.184696},
    {"iteration": 4700001, "current_time_ms": 641367, "exploitability": 0.184523},
    {"iteration": 4710001, "current_time_ms": 642494, "exploitability": 0.184416},
    {"iteration": 4720001, "current_time_ms": 643577, "exploitability": 0.184368},
    {"iteration": 4730001, "current_time_ms": 644630, "exploitability": 0.184255},
    {"iteration": 4740001, "current_time_ms": 645729, "exploitability": 0.184161},
    {"iteration": 4750001, "current_time_ms": 646891, "exploitability": 0.184105},
    {"iteration": 4760001, "current_time_ms": 648071, "exploitability": 0.184016},
    {"iteration": 4770001, "current_time_ms": 649219, "exploitability": 0.183889},
    {"iteration": 4780001, "current_time_ms": 650274, "exploitability": 0.183715},
    {"iteration": 4790001, "current_time_ms": 651387, "exploitability": 0.18349},
    {"iteration": 4800001, "current_time_ms": 652489, "exploitability": 0.183224},
    {"iteration": 4810001, "current_time_ms": 653622, "exploitability": 0.182905},
    {"iteration": 4820001, "current_time_ms": 654679, "exploitability": 0.182591},
    {"iteration": 4830001, "current_time_ms": 655769, "exploitability": 0.182311},
    {"iteration": 4840001, "current_time_ms": 657082, "exploitability": 0.182029},
    {"iteration": 4850001, "current_time_ms": 658296, "exploitability": 0.181718},
    {"iteration": 4860001, "current_time_ms": 659529, "exploitability": 0.181371},
    {"iteration": 4870001, "current_time_ms": 660656, "exploitability": 0.181045},
    {"iteration": 4880001, "current_time_ms": 661764, "exploitability": 0.180717},
    {"iteration": 4890001, "current_time_ms": 662923, "exploitability": 0.180445},
    {"iteration": 4900001, "current_time_ms": 664029, "exploitability": 0.180149},
    {"iteration": 4910001, "current_time_ms": 665060, "exploitability": 0.179841},
    {"iteration": 4920001, "current_time_ms": 666107, "exploitability": 0.179509},
    {"iteration": 4930001, "current_time_ms": 667167, "exploitability": 0.179181},
    {"iteration": 4940001, "current_time_ms": 668165, "exploitability": 0.178908},
    {"iteration": 4950001, "current_time_ms": 669268, "exploitability": 0.178663},
    {"iteration": 4960001, "current_time_ms": 670346, "exploitability": 0.178433},
    {"iteration": 4970001, "current_time_ms": 671419, "exploitability": 0.178231},
    {"iteration": 4980001, "current_time_ms": 672513, "exploitability": 0.178092},
    {"iteration": 4990001, "current_time_ms": 673635, "exploitability": 0.17802},
    {"iteration": 5000001, "current_time_ms": 674729, "exploitability": 0.17794},
    {"iteration": 5010001, "current_time_ms": 675814, "exploitability": 0.177853},
    {"iteration": 5020001, "current_time_ms": 676893, "exploitability": 0.177778},
    {"iteration": 5030001, "current_time_ms": 678075, "exploitability": 0.177688},
    {"iteration": 5040001, "current_time_ms": 679129, "exploitability": 0.17758},
    {"iteration": 5050001, "current_time_ms": 680130, "exploitability": 0.177494},
    {"iteration": 5060001, "current_time_ms": 681212, "exploitability": 0.177376},
    {"iteration": 5070001, "current_time_ms": 682348, "exploitability": 0.177265},
    {"iteration": 5080001, "current_time_ms": 683490, "exploitability": 0.177191},
    {"iteration": 5090001, "current_time_ms": 684665, "exploitability": 0.177151},
    {"iteration": 5100001, "current_time_ms": 685740, "exploitability": 0.177132},
    {"iteration": 5110001, "current_time_ms": 686847, "exploitability": 0.177108},
    {"iteration": 5120001, "current_time_ms": 687943, "exploitability": 0.177089},
    {"iteration": 5130001, "current_time_ms": 689036, "exploitability": 0.177078},
    {"iteration": 5140001, "current_time_ms": 690115, "exploitability": 0.177041},
    {"iteration": 5150001, "current_time_ms": 691169, "exploitability": 0.176999},
    {"iteration": 5160001, "current_time_ms": 692269, "exploitability": 0.176944},
    {"iteration": 5170001, "current_time_ms": 693329, "exploitability": 0.176833},
    {"iteration": 5180001, "current_time_ms": 694466, "exploitability": 0.176687},
    {"iteration": 5190001, "current_time_ms": 695544, "exploitability": 0.176591},
    {"iteration": 5200001, "current_time_ms": 696627, "exploitability": 0.176531},
    {"iteration": 5210001, "current_time_ms": 697689, "exploitability": 0.176456},
    {"iteration": 5220001, "current_time_ms": 698944, "exploitability": 0.176358},
    {"iteration": 5230001, "current_time_ms": 700436, "exploitability": 0.176221},
    {"iteration": 5240001, "current_time_ms": 701592, "exploitability": 0.17607},
    {"iteration": 5250001, "current_time_ms": 702680, "exploitability": 0.175965},
    {"iteration": 5260001, "current_time_ms": 703789, "exploitability": 0.175853},
    {"iteration": 5270001, "current_time_ms": 704882, "exploitability": 0.175736},
    {"iteration": 5280001, "current_time_ms": 705974, "exploitability": 0.175639},
    {"iteration": 5290001, "current_time_ms": 707201, "exploitability": 0.175583},
    {"iteration": 5300001, "current_time_ms": 708368, "exploitability": 0.175518},
    {"iteration": 5310001, "current_time_ms": 709542, "exploitability": 0.175462},
    {"iteration": 5320001, "current_time_ms": 710672, "exploitability": 0.175398},
    {"iteration": 5330001, "current_time_ms": 711977, "exploitability": 0.175339},
    {"iteration": 5340001, "current_time_ms": 713118, "exploitability": 0.175293},
    {"iteration": 5350001, "current_time_ms": 714264, "exploitability": 0.175243},
    {"iteration": 5360001, "current_time_ms": 715429, "exploitability": 0.17522},
    {"iteration": 5370001, "current_time_ms": 716590, "exploitability": 0.175208},
    {"iteration": 5380001, "current_time_ms": 717800, "exploitability": 0.175203},
    {"iteration": 5390001, "current_time_ms": 718978, "exploitability": 0.175186},
    {"iteration": 5400001, "current_time_ms": 720143, "exploitability": 0.175184},
    {"iteration": 5410001, "current_time_ms": 721253, "exploitability": 0.175175},
    {"iteration": 5420001, "current_time_ms": 722429, "exploitability": 0.175122},
    {"iteration": 5430001, "current_time_ms": 723518, "exploitability": 0.175087},
    {"iteration": 5440001, "current_time_ms": 724550, "exploitability": 0.175065},
    {"iteration": 5450001, "current_time_ms": 725652, "exploitability": 0.174996},
    {"iteration": 5460001, "current_time_ms": 726741, "exploitability": 0.17495},
    {"iteration": 5470001, "current_time_ms": 727918, "exploitability": 0.17487},
    {"iteration": 5480001, "current_time_ms": 728961, "exploitability": 0.174804},
    {"iteration": 5490001, "current_time_ms": 729990, "exploitability": 0.174737},
    {"iteration": 5500001, "current_time_ms": 731089, "exploitability": 0.1747},
    {"iteration": 5510001, "current_time_ms": 732163, "exploitability": 0.17466},
    {"iteration": 5520001, "current_time_ms": 733228, "exploitability": 0.174621},
    {"iteration": 5530001, "current_time_ms": 734316, "exploitability": 0.174566},
    {"iteration": 5540001, "current_time_ms": 735390, "exploitability": 0.174524},
    {"iteration": 5550001, "current_time_ms": 736443, "exploitability": 0.174463},
    {"iteration": 5560001, "current_time_ms": 737508, "exploitability": 0.174377},
    {"iteration": 5570001, "current_time_ms": 738587, "exploitability": 0.174282},
    {"iteration": 5580001, "current_time_ms": 739696, "exploitability": 0.174199},
    {"iteration": 5590001, "current_time_ms": 740792, "exploitability": 0.174116},
    {"iteration": 5600001, "current_time_ms": 741876, "exploitability": 0.174029},
    {"iteration": 5610001, "current_time_ms": 743001, "exploitability": 0.173943},
    {"iteration": 5620001, "current_time_ms": 744158, "exploitability": 0.173811},
    {"iteration": 5630001, "current_time_ms": 745320, "exploitability": 0.173657},
    {"iteration": 5640001, "current_time_ms": 746375, "exploitability": 0.173494},
    {"iteration": 5650001, "current_time_ms": 747487, "exploitability": 0.1734},
    {"iteration": 5660001, "current_time_ms": 748579, "exploitability": 0.17336},
    {"iteration": 5670001, "current_time_ms": 749630, "exploitability": 0.173388},
    {"iteration": 5680001, "current_time_ms": 750699, "exploitability": 0.173426},
    {"iteration": 5690001, "current_time_ms": 751735, "exploitability": 0.173437},
    {"iteration": 5700001, "current_time_ms": 752819, "exploitability": 0.173481},
    {"iteration": 5710001, "current_time_ms": 753982, "exploitability": 0.173514},
    {"iteration": 5720001, "current_time_ms": 755103, "exploitability": 0.173553},
    {"iteration": 5730001, "current_time_ms": 756105, "exploitability": 0.173579},
    {"iteration": 5740001, "current_time_ms": 757187, "exploitability": 0.173593},
    {"iteration": 5750001, "current_time_ms": 758243, "exploitability": 0.173591},
    {"iteration": 5760001, "current_time_ms": 759311, "exploitability": 0.17359},
    {"iteration": 5770001, "current_time_ms": 760352, "exploitability": 0.173593},
    {"iteration": 5780001, "current_time_ms": 761410, "exploitability": 0.173576},
    {"iteration": 5790001, "current_time_ms": 762455, "exploitability": 0.173533},
    {"iteration": 5800001, "current_time_ms": 763544, "exploitability": 0.173521},
    {"iteration": 5810001, "current_time_ms": 764670, "exploitability": 0.173516},
    {"iteration": 5820001, "current_time_ms": 765841, "exploitability": 0.173507},
    {"iteration": 5830001, "current_time_ms": 767016, "exploitability": 0.17349},
    {"iteration": 5840001, "current_time_ms": 768099, "exploitability": 0.173438},
    {"iteration": 5850001, "current_time_ms": 769188, "exploitability": 0.173344},
    {"iteration": 5860001, "current_time_ms": 770265, "exploitability": 0.173246},
    {"iteration": 5870001, "current_time_ms": 771347, "exploitability": 0.173143},
    {"iteration": 5880001, "current_time_ms": 772508, "exploitability": 0.173054},
    {"iteration": 5890001, "current_time_ms": 773643, "exploitability": 0.172969},
    {"iteration": 5900001, "current_time_ms": 774664, "exploitability": 0.172852},
    {"iteration": 5910001, "current_time_ms": 775700, "exploitability": 0.172724},
    {"iteration": 5920001, "current_time_ms": 776784, "exploitability": 0.172634},
    {"iteration": 5930001, "current_time_ms": 777934, "exploitability": 0.172545},
    {"iteration": 5940001, "current_time_ms": 778987, "exploitability": 0.172443},
    {"iteration": 5950001, "current_time_ms": 780090, "exploitability": 0.172337},
    {"iteration": 5960001, "current_time_ms": 781167, "exploitability": 0.172239},
    {"iteration": 5970001, "current_time_ms": 782185, "exploitability": 0.172144},
    {"iteration": 5980001, "current_time_ms": 783227, "exploitability": 0.17202},
    {"iteration": 5990001, "current_time_ms": 784268, "exploitability": 0.171914},
    {"iteration": 6000001, "current_time_ms": 785363, "exploitability": 0.171799},
    {"iteration": 6010001, "current_time_ms": 786463, "exploitability": 0.171655},
    {"iteration": 6020001, "current_time_ms": 787483, "exploitability": 0.171531},
    {"iteration": 6030001, "current_time_ms": 788564, "exploitability": 0.171413},
    {"iteration": 6040001, "current_time_ms": 789629, "exploitability": 0.171284},
    {"iteration": 6050001, "current_time_ms": 790685, "exploitability": 0.171201},
    {"iteration": 6060001, "current_time_ms": 791749, "exploitability": 0.171161},
    {"iteration": 6070001, "current_time_ms": 792843, "exploitability": 0.171093},
    {"iteration": 6080001, "current_time_ms": 793930, "exploitability": 0.171026},
    {"iteration": 6090001, "current_time_ms": 794951, "exploitability": 0.171008},
    {"iteration": 6100001, "current_time_ms": 796014, "exploitability": 0.171005},
    {"iteration": 6110001, "current_time_ms": 797068, "exploitability": 0.170981},
    {"iteration": 6120001, "current_time_ms": 798237, "exploitability": 0.170976},
    {"iteration": 6130001, "current_time_ms": 799342, "exploitability": 0.170965},
    {"iteration": 6140001, "current_time_ms": 800347, "exploitability": 0.17094},
    {"iteration": 6150001, "current_time_ms": 801420, "exploitability": 0.170924},
    {"iteration": 6160001, "current_time_ms": 802523, "exploitability": 0.170907},
    {"iteration": 6170001, "current_time_ms": 803572, "exploitability": 0.170883},
    {"iteration": 6180001, "current_time_ms": 804682, "exploitability": 0.170865},
    {"iteration": 6190001, "current_time_ms": 805779, "exploitability": 0.170873},
    {"iteration": 6200001, "current_time_ms": 806852, "exploitability": 0.170884},
    {"iteration": 6210001, "current_time_ms": 807887, "exploitability": 0.170906},
    {"iteration": 6220001, "current_time_ms": 808946, "exploitability": 0.170949},
    {"iteration": 6230001, "current_time_ms": 810078, "exploitability": 0.171006},
    {"iteration": 6240001, "current_time_ms": 811126, "exploitability": 0.171057},
    {"iteration": 6250001, "current_time_ms": 812197, "exploitability": 0.171129},
    {"iteration": 6260001, "current_time_ms": 813282, "exploitability": 0.171207},
    {"iteration": 6270001, "current_time_ms": 814348, "exploitability": 0.171281},
    {"iteration": 6280001, "current_time_ms": 815415, "exploitability": 0.17136},
    {"iteration": 6290001, "current_time_ms": 816482, "exploitability": 0.171428},
    {"iteration": 6300001, "current_time_ms": 817608, "exploitability": 0.171489},
    {"iteration": 6310001, "current_time_ms": 818736, "exploitability": 0.171558},
    {"iteration": 6320001, "current_time_ms": 819792, "exploitability": 0.171579},
    {"iteration": 6330001, "current_time_ms": 820871, "exploitability": 0.17156},
    {"iteration": 6340001, "current_time_ms": 821922, "exploitability": 0.171545},
    {"iteration": 6350001, "current_time_ms": 822986, "exploitability": 0.171525},
    {"iteration": 6360001, "current_time_ms": 824057, "exploitability": 0.171491},
    {"iteration": 6370001, "current_time_ms": 825120, "exploitability": 0.171452},
    {"iteration": 6380001, "current_time_ms": 826178, "exploitability": 0.171389},
    {"iteration": 6390001, "current_time_ms": 827257, "exploitability": 0.171311},
    {"iteration": 6400001, "current_time_ms": 828297, "exploitability": 0.171237},
    {"iteration": 6410001, "current_time_ms": 829364, "exploitability": 0.171194},
    {"iteration": 6420001, "current_time_ms": 830410, "exploitability": 0.171143},
    {"iteration": 6430001, "current_time_ms": 831454, "exploitability": 0.171066},
    {"iteration": 6440001, "current_time_ms": 832659, "exploitability": 0.170974},
    {"iteration": 6450001, "current_time_ms": 833738, "exploitability": 0.170914},
    {"iteration": 6460001, "current_time_ms": 834817, "exploitability": 0.170861},
    {"iteration": 6470001, "current_time_ms": 835916, "exploitability": 0.170826},
    {"iteration": 6480001, "current_time_ms": 836979, "exploitability": 0.170772},
    {"iteration": 6490001, "current_time_ms": 838058, "exploitability": 0.170722},
    {"iteration": 6500001, "current_time_ms": 839097, "exploitability": 0.170678},
    {"iteration": 6510001, "current_time_ms": 840180, "exploitability": 0.170662},
    {"iteration": 6520001, "current_time_ms": 841267, "exploitability": 0.170656},
    {"iteration": 6530001, "current_time_ms": 842489, "exploitability": 0.17067},
    {"iteration": 6540001, "current_time_ms": 843636, "exploitability": 0.170711},
    {"iteration": 6550001, "current_time_ms": 844668, "exploitability": 0.170721},
    {"iteration": 6560001, "current_time_ms": 845705, "exploitability": 0.170744},
    {"iteration": 6570001, "current_time_ms": 846783, "exploitability": 0.170754},
    {"iteration": 6580001, "current_time_ms": 847979, "exploitability": 0.170727},
    {"iteration": 6590001, "current_time_ms": 849096, "exploitability": 0.170686},
    {"iteration": 6600001, "current_time_ms": 850131, "exploitability": 0.170649},
    {"iteration": 6610001, "current_time_ms": 851180, "exploitability": 0.170618},
    {"iteration": 6620001, "current_time_ms": 852235, "exploitability": 0.170573},
    {"iteration": 6630001, "current_time_ms": 853274, "exploitability": 0.170486},
    {"iteration": 6640001, "current_time_ms": 854380, "exploitability": 0.170387},
    {"iteration": 6650001, "current_time_ms": 855443, "exploitability": 0.170288},
    {"iteration": 6660001, "current_time_ms": 856516, "exploitability": 0.170207},
    {"iteration": 6670001, "current_time_ms": 857583, "exploitability": 0.170125},
    {"iteration": 6680001, "current_time_ms": 858628, "exploitability": 0.170049},
    {"iteration": 6690001, "current_time_ms": 859698, "exploitability": 0.169961},
    {"iteration": 6700001, "current_time_ms": 860783, "exploitability": 0.169896},
    {"iteration": 6710001, "current_time_ms": 861863, "exploitability": 0.169819},
    {"iteration": 6720001, "current_time_ms": 862987, "exploitability": 0.169743},
    {"iteration": 6730001, "current_time_ms": 864052, "exploitability": 0.169693},
    {"iteration": 6740001, "current_time_ms": 865100, "exploitability": 0.169658},
    {"iteration": 6750001, "current_time_ms": 866181, "exploitability": 0.169622},
    {"iteration": 6760001, "current_time_ms": 867263, "exploitability": 0.169575},
    {"iteration": 6770001, "current_time_ms": 868348, "exploitability": 0.169531},
    {"iteration": 6780001, "current_time_ms": 869414, "exploitability": 0.169514},
    {"iteration": 6790001, "current_time_ms": 870512, "exploitability": 0.169499},
    {"iteration": 6800001, "current_time_ms": 871588, "exploitability": 0.169475},
    {"iteration": 6810001, "current_time_ms": 872685, "exploitability": 0.169426},
    {"iteration": 6820001, "current_time_ms": 873722, "exploitability": 0.16937},
    {"iteration": 6830001, "current_time_ms": 874831, "exploitability": 0.169301},
    {"iteration": 6840001, "current_time_ms": 875891, "exploitability": 0.169243},
    {"iteration": 6850001, "current_time_ms": 876974, "exploitability": 0.169197},
    {"iteration": 6860001, "current_time_ms": 878052, "exploitability": 0.169166},
    {"iteration": 6870001, "current_time_ms": 879150, "exploitability": 0.169128},
    {"iteration": 6880001, "current_time_ms": 880183, "exploitability": 0.169122},
    {"iteration": 6890001, "current_time_ms": 881249, "exploitability": 0.169136},
    {"iteration": 6900001, "current_time_ms": 882289, "exploitability": 0.169154},
    {"iteration": 6910001, "current_time_ms": 883380, "exploitability": 0.169187},
    {"iteration": 6920001, "current_time_ms": 884451, "exploitability": 0.169226},
    {"iteration": 6930001, "current_time_ms": 885526, "exploitability": 0.169302},
    {"iteration": 6940001, "current_time_ms": 886577, "exploitability": 0.169382},
    {"iteration": 6950001, "current_time_ms": 887665, "exploitability": 0.169442},
    {"iteration": 6960001, "current_time_ms": 888733, "exploitability": 0.169498},
    {"iteration": 6970001, "current_time_ms": 889811, "exploitability": 0.169561},
    {"iteration": 6980001, "current_time_ms": 890945, "exploitability": 0.169631},
    {"iteration": 6990001, "current_time_ms": 892091, "exploitability": 0.169669},
    {"iteration": 7000001, "current_time_ms": 893211, "exploitability": 0.169706},
    {"iteration": 7010001, "current_time_ms": 894343, "exploitability": 0.169743},
    {"iteration": 7020001, "current_time_ms": 895474, "exploitability": 0.169771},
    {"iteration": 7030001, "current_time_ms": 896593, "exploitability": 0.169801},
    {"iteration": 7040001, "current_time_ms": 897714, "exploitability": 0.169817},
    {"iteration": 7050001, "current_time_ms": 898858, "exploitability": 0.169817},
    {"iteration": 7060001, "current_time_ms": 899974, "exploitability": 0.169807},
    {"iteration": 7070001, "current_time_ms": 901077, "exploitability": 0.169777},
    {"iteration": 7080001, "current_time_ms": 902209, "exploitability": 0.169693},
    {"iteration": 7090001, "current_time_ms": 903312, "exploitability": 0.169625},
    {"iteration": 7100001, "current_time_ms": 904438, "exploitability": 0.169572},
    {"iteration": 7110001, "current_time_ms": 905539, "exploitability": 0.169514},
    {"iteration": 7120001, "current_time_ms": 906663, "exploitability": 0.169458},
    {"iteration": 7130001, "current_time_ms": 907778, "exploitability": 0.169424},
    {"iteration": 7140001, "current_time_ms": 908904, "exploitability": 0.169396},
    {"iteration": 7150001, "current_time_ms": 909975, "exploitability": 0.169357},
    {"iteration": 7160001, "current_time_ms": 911084, "exploitability": 0.169312},
    {"iteration": 7170001, "current_time_ms": 912176, "exploitability": 0.169271},
    {"iteration": 7180001, "current_time_ms": 913305, "exploitability": 0.169231},
    {"iteration": 7190001, "current_time_ms": 914412, "exploitability": 0.169186},
    {"iteration": 7200001, "current_time_ms": 915529, "exploitability": 0.169143},
    {"iteration": 7210001, "current_time_ms": 916676, "exploitability": 0.169102},
    {"iteration": 7220001, "current_time_ms": 917888, "exploitability": 0.169042},
    {"iteration": 7230001, "current_time_ms": 919204, "exploitability": 0.168976},
    {"iteration": 7240001, "current_time_ms": 920318, "exploitability": 0.168911},
    {"iteration": 7250001, "current_time_ms": 921453, "exploitability": 0.168832},
    {"iteration": 7260001, "current_time_ms": 922583, "exploitability": 0.16874},
    {"iteration": 7270001, "current_time_ms": 923712, "exploitability": 0.168633},
    {"iteration": 7280001, "current_time_ms": 924842, "exploitability": 0.168532},
    {"iteration": 7290001, "current_time_ms": 925960, "exploitability": 0.168453},
    {"iteration": 7300001, "current_time_ms": 927075, "exploitability": 0.168365},
    {"iteration": 7310001, "current_time_ms": 928171, "exploitability": 0.168268},
    {"iteration": 7320001, "current_time_ms": 929297, "exploitability": 0.168161},
    {"iteration": 7330001, "current_time_ms": 930400, "exploitability": 0.16805},
    {"iteration": 7340001, "current_time_ms": 931527, "exploitability": 0.167917},
    {"iteration": 7350001, "current_time_ms": 932634, "exploitability": 0.167797},
    {"iteration": 7360001, "current_time_ms": 933751, "exploitability": 0.167694},
    {"iteration": 7370001, "current_time_ms": 934894, "exploitability": 0.167614},
    {"iteration": 7380001, "current_time_ms": 936286, "exploitability": 0.167553},
    {"iteration": 7390001, "current_time_ms": 937716, "exploitability": 0.167496},
    {"iteration": 7400001, "current_time_ms": 939126, "exploitability": 0.167435},
    {"iteration": 7410001, "current_time_ms": 940489, "exploitability": 0.167386},
    {"iteration": 7420001, "current_time_ms": 941763, "exploitability": 0.167325},
    {"iteration": 7430001, "current_time_ms": 942886, "exploitability": 0.167273},
    {"iteration": 7440001, "current_time_ms": 944049, "exploitability": 0.167223},
    {"iteration": 7450001, "current_time_ms": 945145, "exploitability": 0.167199},
    {"iteration": 7460001, "current_time_ms": 946290, "exploitability": 0.167181},
    {"iteration": 7470001, "current_time_ms": 947402, "exploitability": 0.167176},
    {"iteration": 7480001, "current_time_ms": 948515, "exploitability": 0.167175},
    {"iteration": 7490001, "current_time_ms": 949624, "exploitability": 0.167194},
    {"iteration": 7500001, "current_time_ms": 950729, "exploitability": 0.167216},
    {"iteration": 7510001, "current_time_ms": 951859, "exploitability": 0.167273},
    {"iteration": 7520001, "current_time_ms": 953030, "exploitability": 0.167327},
    {"iteration": 7530001, "current_time_ms": 954176, "exploitability": 0.167385},
    {"iteration": 7540001, "current_time_ms": 955273, "exploitability": 0.167453},
    {"iteration": 7550001, "current_time_ms": 956612, "exploitability": 0.167508},
    {"iteration": 7560001, "current_time_ms": 957876, "exploitability": 0.167554},
    {"iteration": 7570001, "current_time_ms": 959004, "exploitability": 0.16762},
    {"iteration": 7580001, "current_time_ms": 960114, "exploitability": 0.167693},
    {"iteration": 7590001, "current_time_ms": 961231, "exploitability": 0.167773},
    {"iteration": 7600001, "current_time_ms": 962396, "exploitability": 0.16785},
    {"iteration": 7610001, "current_time_ms": 963526, "exploitability": 0.167911},
    {"iteration": 7620001, "current_time_ms": 964705, "exploitability": 0.16796},
    {"iteration": 7630001, "current_time_ms": 965838, "exploitability": 0.16799},
    {"iteration": 7640001, "current_time_ms": 966961, "exploitability": 0.168011},
    {"iteration": 7650001, "current_time_ms": 968066, "exploitability": 0.168044},
    {"iteration": 7660001, "current_time_ms": 969360, "exploitability": 0.168074},
    {"iteration": 7670001, "current_time_ms": 970519, "exploitability": 0.1681},
    {"iteration": 7680001, "current_time_ms": 971601, "exploitability": 0.168118},
    {"iteration": 7690001, "current_time_ms": 972725, "exploitability": 0.168142},
    {"iteration": 7700001, "current_time_ms": 973930, "exploitability": 0.168156},
    {"iteration": 7710001, "current_time_ms": 975200, "exploitability": 0.168171},
    {"iteration": 7720001, "current_time_ms": 976442, "exploitability": 0.168197},
    {"iteration": 7730001, "current_time_ms": 977583, "exploitability": 0.168217},
    {"iteration": 7740001, "current_time_ms": 978740, "exploitability": 0.168239},
    {"iteration": 7750001, "current_time_ms": 979855, "exploitability": 0.168253},
    {"iteration": 7760001, "current_time_ms": 980962, "exploitability": 0.168243},
    {"iteration": 7770001, "current_time_ms": 982299, "exploitability": 0.168228},
    {"iteration": 7780001, "current_time_ms": 983512, "exploitability": 0.168225},
    {"iteration": 7790001, "current_time_ms": 984648, "exploitability": 0.168237},
    {"iteration": 7800001, "current_time_ms": 985835, "exploitability": 0.168237},
    {"iteration": 7810001, "current_time_ms": 987147, "exploitability": 0.168241},
    {"iteration": 7820001, "current_time_ms": 988253, "exploitability": 0.168242},
    {"iteration": 7830001, "current_time_ms": 989371, "exploitability": 0.16825},
    {"iteration": 7840001, "current_time_ms": 990518, "exploitability": 0.168255},
    {"iteration": 7850001, "current_time_ms": 991636, "exploitability": 0.168262},
    {"iteration": 7860001, "current_time_ms": 992743, "exploitability": 0.168262},
    {"iteration": 7870001, "current_time_ms": 993866, "exploitability": 0.168256},
    {"iteration": 7880001, "current_time_ms": 994955, "exploitability": 0.168253},
    {"iteration": 7890001, "current_time_ms": 996068, "exploitability": 0.168261},
    {"iteration": 7900001, "current_time_ms": 997176, "exploitability": 0.168285},
    {"iteration": 7910001, "current_time_ms": 998285, "exploitability": 0.168311},
    {"iteration": 7920001, "current_time_ms": 999370, "exploitability": 0.168335},
    {"iteration": 7930001, "current_time_ms": 1000477, "exploitability": 0.168358},
    {"iteration": 7940001, "current_time_ms": 1001590, "exploitability": 0.168391},
    {"iteration": 7950001, "current_time_ms": 1002686, "exploitability": 0.168442},
    {"iteration": 7960001, "current_time_ms": 1003822, "exploitability": 0.168486},
    {"iteration": 7970001, "current_time_ms": 1004955, "exploitability": 0.168513},
    {"iteration": 7980001, "current_time_ms": 1006086, "exploitability": 0.168557},
    {"iteration": 7990001, "current_time_ms": 1007183, "exploitability": 0.168609},
    {"iteration": 8000001, "current_time_ms": 1008335, "exploitability": 0.168663},
    {"iteration": 8010001, "current_time_ms": 1009438, "exploitability": 0.168737},
    {"iteration": 8020001, "current_time_ms": 1010526, "exploitability": 0.168804},
    {"iteration": 8030001, "current_time_ms": 1011628, "exploitability": 0.168854},
    {"iteration": 8040001, "current_time_ms": 1012751, "exploitability": 0.168898},
    {"iteration": 8050001, "current_time_ms": 1013863, "exploitability": 0.16895},
    {"iteration": 8060001, "current_time_ms": 1014975, "exploitability": 0.168981},
    {"iteration": 8070001, "current_time_ms": 1016246, "exploitability": 0.16899},
    {"iteration": 8080001, "current_time_ms": 1017502, "exploitability": 0.168969},
    {"iteration": 8090001, "current_time_ms": 1018675, "exploitability": 0.168949},
    {"iteration": 8100001, "current_time_ms": 1019801, "exploitability": 0.168957},
    {"iteration": 8110001, "current_time_ms": 1020899, "exploitability": 0.168969},
    {"iteration": 8120001, "current_time_ms": 1022069, "exploitability": 0.168967},
    {"iteration": 8130001, "current_time_ms": 1023221, "exploitability": 0.168952},
    {"iteration": 8140001, "current_time_ms": 1024347, "exploitability": 0.168926},
    {"iteration": 8150001, "current_time_ms": 1025458, "exploitability": 0.168903},
    {"iteration": 8160001, "current_time_ms": 1026581, "exploitability": 0.168895},
    {"iteration": 8170001, "current_time_ms": 1027678, "exploitability": 0.16887},
    {"iteration": 8180001, "current_time_ms": 1028804, "exploitability": 0.16884},
    {"iteration": 8190001, "current_time_ms": 1030018, "exploitability": 0.168809},
    {"iteration": 8200001, "current_time_ms": 1031131, "exploitability": 0.168793},
    {"iteration": 8210001, "current_time_ms": 1032262, "exploitability": 0.168761},
    {"iteration": 8220001, "current_time_ms": 1033389, "exploitability": 0.168722},
    {"iteration": 8230001, "current_time_ms": 1034468, "exploitability": 0.168672},
    {"iteration": 8240001, "current_time_ms": 1035567, "exploitability": 0.168605},
    {"iteration": 8250001, "current_time_ms": 1036695, "exploitability": 0.168516},
    {"iteration": 8260001, "current_time_ms": 1037805, "exploitability": 0.16841},
    {"iteration": 8270001, "current_time_ms": 1039401, "exploitability": 0.168288},
    {"iteration": 8280001, "current_time_ms": 1040754, "exploitability": 0.168181},
    {"iteration": 8290001, "current_time_ms": 1041909, "exploitability": 0.168078},
    {"iteration": 8300001, "current_time_ms": 1043117, "exploitability": 0.167971},
    {"iteration": 8310001, "current_time_ms": 1044255, "exploitability": 0.167879},
    {"iteration": 8320001, "current_time_ms": 1045402, "exploitability": 0.167794},
    {"iteration": 8330001, "current_time_ms": 1046904, "exploitability": 0.167726},
    {"iteration": 8340001, "current_time_ms": 1048425, "exploitability": 0.167662},
    {"iteration": 8350001, "current_time_ms": 1050127, "exploitability": 0.167602},
    {"iteration": 8360001, "current_time_ms": 1051422, "exploitability": 0.167568},
    {"iteration": 8370001, "current_time_ms": 1052580, "exploitability": 0.167548},
    {"iteration": 8380001, "current_time_ms": 1053738, "exploitability": 0.167547},
    {"iteration": 8390001, "current_time_ms": 1054949, "exploitability": 0.167555},
    {"iteration": 8400001, "current_time_ms": 1056155, "exploitability": 0.167556},
    {"iteration": 8410001, "current_time_ms": 1057332, "exploitability": 0.167562},
    {"iteration": 8420001, "current_time_ms": 1058552, "exploitability": 0.16759},
    {"iteration": 8430001, "current_time_ms": 1059627, "exploitability": 0.167627},
    {"iteration": 8440001, "current_time_ms": 1060714, "exploitability": 0.167651},
    {"iteration": 8450001, "current_time_ms": 1061866, "exploitability": 0.16766},
    {"iteration": 8460001, "current_time_ms": 1063004, "exploitability": 0.167673},
    {"iteration": 8470001, "current_time_ms": 1064143, "exploitability": 0.167679},
    {"iteration": 8480001, "current_time_ms": 1065314, "exploitability": 0.167679},
    {"iteration": 8490001, "current_time_ms": 1066585, "exploitability": 0.167666},
    {"iteration": 8500001, "current_time_ms": 1067770, "exploitability": 0.167638},
    {"iteration": 8510001, "current_time_ms": 1069069, "exploitability": 0.167582},
    {"iteration": 8520001, "current_time_ms": 1070389, "exploitability": 0.167508},
    {"iteration": 8530001, "current_time_ms": 1071522, "exploitability": 0.167414},
    {"iteration": 8540001, "current_time_ms": 1072675, "exploitability": 0.167303},
    {"iteration": 8550001, "current_time_ms": 1073833, "exploitability": 0.167185},
    {"iteration": 8560001, "current_time_ms": 1075079, "exploitability": 0.167064},
    {"iteration": 8570001, "current_time_ms": 1076236, "exploitability": 0.166931},
    {"iteration": 8580001, "current_time_ms": 1077374, "exploitability": 0.1668},
    {"iteration": 8590001, "current_time_ms": 1078580, "exploitability": 0.166687},
    {"iteration": 8600001, "current_time_ms": 1079854, "exploitability": 0.166557},
    {"iteration": 8610001, "current_time_ms": 1081036, "exploitability": 0.166432},
    {"iteration": 8620001, "current_time_ms": 1082179, "exploitability": 0.166306},
    {"iteration": 8630001, "current_time_ms": 1083316, "exploitability": 0.166194},
    {"iteration": 8640001, "current_time_ms": 1084537, "exploitability": 0.166083},
    {"iteration": 8650001, "current_time_ms": 1085773, "exploitability": 0.165971},
    {"iteration": 8660001, "current_time_ms": 1086896, "exploitability": 0.165872},
    {"iteration": 8670001, "current_time_ms": 1088154, "exploitability": 0.165797},
    {"iteration": 8680001, "current_time_ms": 1089277, "exploitability": 0.165724},
    {"iteration": 8690001, "current_time_ms": 1090583, "exploitability": 0.165652},
    {"iteration": 8700001, "current_time_ms": 1091811, "exploitability": 0.165601},
    {"iteration": 8710001, "current_time_ms": 1092941, "exploitability": 0.165558},
    {"iteration": 8720001, "current_time_ms": 1094290, "exploitability": 0.165499},
    {"iteration": 8730001, "current_time_ms": 1095470, "exploitability": 0.165448},
    {"iteration": 8740001, "current_time_ms": 1096686, "exploitability": 0.165413},
    {"iteration": 8750001, "current_time_ms": 1097836, "exploitability": 0.165379},
    {"iteration": 8760001, "current_time_ms": 1099000, "exploitability": 0.165359},
    {"iteration": 8770001, "current_time_ms": 1100139, "exploitability": 0.165362},
    {"iteration": 8780001, "current_time_ms": 1101390, "exploitability": 0.165378},
    {"iteration": 8790001, "current_time_ms": 1102742, "exploitability": 0.165397},
    {"iteration": 8800001, "current_time_ms": 1104150, "exploitability": 0.165425},
    {"iteration": 8810001, "current_time_ms": 1105301, "exploitability": 0.165465},
    {"iteration": 8820001, "current_time_ms": 1106409, "exploitability": 0.165503},
    {"iteration": 8830001, "current_time_ms": 1107549, "exploitability": 0.165547},
    {"iteration": 8840001, "current_time_ms": 1108656, "exploitability": 0.165599},
    {"iteration": 8850001, "current_time_ms": 1109774, "exploitability": 0.165662},
    {"iteration": 8860001, "current_time_ms": 1111007, "exploitability": 0.165727},
    {"iteration": 8870001, "current_time_ms": 1112312, "exploitability": 0.165786},
    {"iteration": 8880001, "current_time_ms": 1113762, "exploitability": 0.165856},
    {"iteration": 8890001, "current_time_ms": 1115146, "exploitability": 0.165951},
    {"iteration": 8900001, "current_time_ms": 1116576, "exploitability": 0.16607},
    {"iteration": 8910001, "current_time_ms": 1117783, "exploitability": 0.166225},
    {"iteration": 8920001, "current_time_ms": 1118946, "exploitability": 0.166382},
    {"iteration": 8930001, "current_time_ms": 1120050, "exploitability": 0.166546},
    {"iteration": 8940001, "current_time_ms": 1121129, "exploitability": 0.166712},
    {"iteration": 8950001, "current_time_ms": 1122335, "exploitability": 0.166877},
    {"iteration": 8960001, "current_time_ms": 1123427, "exploitability": 0.167025},
    {"iteration": 8970001, "current_time_ms": 1124534, "exploitability": 0.167161},
    {"iteration": 8980001, "current_time_ms": 1125657, "exploitability": 0.167293},
    {"iteration": 8990001, "current_time_ms": 1126816, "exploitability": 0.167424},
    {"iteration": 9000001, "current_time_ms": 1127951, "exploitability": 0.167547},
    {"iteration": 9010001, "current_time_ms": 1129082, "exploitability": 0.167642},
    {"iteration": 9020001, "current_time_ms": 1130225, "exploitability": 0.167741},
    {"iteration": 9030001, "current_time_ms": 1131362, "exploitability": 0.16784},
    {"iteration": 9040001, "current_time_ms": 1132562, "exploitability": 0.167907},
    {"iteration": 9050001, "current_time_ms": 1133713, "exploitability": 0.167968},
    {"iteration": 9060001, "current_time_ms": 1134901, "exploitability": 0.168014},
    {"iteration": 9070001, "current_time_ms": 1136059, "exploitability": 0.168056},
    {"iteration": 9080001, "current_time_ms": 1137248, "exploitability": 0.168098},
    {"iteration": 9090001, "current_time_ms": 1138353, "exploitability": 0.168143},
    {"iteration": 9100001, "current_time_ms": 1139487, "exploitability": 0.16818},
    {"iteration": 9110001, "current_time_ms": 1140651, "exploitability": 0.168198},
    {"iteration": 9120001, "current_time_ms": 1141802, "exploitability": 0.168212},
    {"iteration": 9130001, "current_time_ms": 1142985, "exploitability": 0.168222},
    {"iteration": 9140001, "current_time_ms": 1144226, "exploitability": 0.168233},
    {"iteration": 9150001, "current_time_ms": 1145467, "exploitability": 0.168238},
    {"iteration": 9160001, "current_time_ms": 1146611, "exploitability": 0.168224},
    {"iteration": 9170001, "current_time_ms": 1147826, "exploitability": 0.168199},
    {"iteration": 9180001, "current_time_ms": 1148969, "exploitability": 0.16819},
    {"iteration": 9190001, "current_time_ms": 1150095, "exploitability": 0.168185},
    {"iteration": 9200001, "current_time_ms": 1151279, "exploitability": 0.168181},
    {"iteration": 9210001, "current_time_ms": 1152554, "exploitability": 0.168185},
    {"iteration": 9220001, "current_time_ms": 1153841, "exploitability": 0.168178},
    {"iteration": 9230001, "current_time_ms": 1155111, "exploitability": 0.168146},
    {"iteration": 9240001, "current_time_ms": 1156384, "exploitability": 0.168129},
    {"iteration": 9250001, "current_time_ms": 1157547, "exploitability": 0.168124},
    {"iteration": 9260001, "current_time_ms": 1158907, "exploitability": 0.168117},
    {"iteration": 9270001, "current_time_ms": 1160245, "exploitability": 0.168097},
    {"iteration": 9280001, "current_time_ms": 1161437, "exploitability": 0.168073},
    {"iteration": 9290001, "current_time_ms": 1162814, "exploitability": 0.16805},
    {"iteration": 9300001, "current_time_ms": 1164215, "exploitability": 0.168037},
    {"iteration": 9310001, "current_time_ms": 1165548, "exploitability": 0.168042},
    {"iteration": 9320001, "current_time_ms": 1166844, "exploitability": 0.168067},
    {"iteration": 9330001, "current_time_ms": 1168154, "exploitability": 0.168096},
    {"iteration": 9340001, "current_time_ms": 1169382, "exploitability": 0.168134},
    {"iteration": 9350001, "current_time_ms": 1170760, "exploitability": 0.168145},
    {"iteration": 9360001, "current_time_ms": 1172032, "exploitability": 0.168126},
    {"iteration": 9370001, "current_time_ms": 1173207, "exploitability": 0.168092},
    {"iteration": 9380001, "current_time_ms": 1174526, "exploitability": 0.168051},
    {"iteration": 9390001, "current_time_ms": 1175712, "exploitability": 0.168023},
    {"iteration": 9400001, "current_time_ms": 1176984, "exploitability": 0.167988},
    {"iteration": 9410001, "current_time_ms": 1178284, "exploitability": 0.167944},
    {"iteration": 9420001, "current_time_ms": 1179486, "exploitability": 0.167895},
    {"iteration": 9430001, "current_time_ms": 1180665, "exploitability": 0.167854},
    {"iteration": 9440001, "current_time_ms": 1181882, "exploitability": 0.167809},
    {"iteration": 9450001, "current_time_ms": 1183082, "exploitability": 0.167769},
    {"iteration": 9460001, "current_time_ms": 1184388, "exploitability": 0.167727},
    {"iteration": 9470001, "current_time_ms": 1185632, "exploitability": 0.167683},
    {"iteration": 9480001, "current_time_ms": 1186849, "exploitability": 0.167642},
    {"iteration": 9490001, "current_time_ms": 1188017, "exploitability": 0.167595},
    {"iteration": 9500001, "current_time_ms": 1189222, "exploitability": 0.167537},
    {"iteration": 9510001, "current_time_ms": 1190413, "exploitability": 0.16748},
    {"iteration": 9520001, "current_time_ms": 1191608, "exploitability": 0.16741},
    {"iteration": 9530001, "current_time_ms": 1192876, "exploitability": 0.167328},
    {"iteration": 9540001, "current_time_ms": 1194100, "exploitability": 0.167249},
    {"iteration": 9550001, "current_time_ms": 1195388, "exploitability": 0.167173},
    {"iteration": 9560001, "current_time_ms": 1196875, "exploitability": 0.167089},
    {"iteration": 9570001, "current_time_ms": 1198451, "exploitability": 0.167016},
    {"iteration": 9580001, "current_time_ms": 1199726, "exploitability": 0.166954},
    {"iteration": 9590001, "current_time_ms": 1201004, "exploitability": 0.166866},
    {"iteration": 9600001, "current_time_ms": 1202176, "exploitability": 0.166769},
    {"iteration": 9610001, "current_time_ms": 1203385, "exploitability": 0.166697},
    {"iteration": 9620001, "current_time_ms": 1204660, "exploitability": 0.166655},
    {"iteration": 9630001, "current_time_ms": 1205916, "exploitability": 0.166621},
    {"iteration": 9640001, "current_time_ms": 1207105, "exploitability": 0.166596},
    {"iteration": 9650001, "current_time_ms": 1208278, "exploitability": 0.166573},
    {"iteration": 9660001, "current_time_ms": 1209452, "exploitability": 0.166558},
    {"iteration": 9670001, "current_time_ms": 1210718, "exploitability": 0.166543},
    {"iteration": 9680001, "current_time_ms": 1212416, "exploitability": 0.166512},
    {"iteration": 9690001, "current_time_ms": 1213606, "exploitability": 0.166493},
    {"iteration": 9700001, "current_time_ms": 1214839, "exploitability": 0.166496},
    {"iteration": 9710001, "current_time_ms": 1216045, "exploitability": 0.166505},
    {"iteration": 9720001, "current_time_ms": 1217254, "exploitability": 0.166519},
    {"iteration": 9730001, "current_time_ms": 1218426, "exploitability": 0.166535},
    {"iteration": 9740001, "current_time_ms": 1219592, "exploitability": 0.166551},
    {"iteration": 9750001, "current_time_ms": 1220815, "exploitability": 0.166559},
    {"iteration": 9760001, "current_time_ms": 1222002, "exploitability": 0.166576},
    {"iteration": 9770001, "current_time_ms": 1223215, "exploitability": 0.166592},
    {"iteration": 9780001, "current_time_ms": 1224437, "exploitability": 0.166609},
    {"iteration": 9790001, "current_time_ms": 1225696, "exploitability": 0.166618},
    {"iteration": 9800001, "current_time_ms": 1226934, "exploitability": 0.166611},
    {"iteration": 9810001, "current_time_ms": 1228162, "exploitability": 0.166599},
    {"iteration": 9820001, "current_time_ms": 1229377, "exploitability": 0.166591},
    {"iteration": 9830001, "current_time_ms": 1230705, "exploitability": 0.166571},
    {"iteration": 9840001, "current_time_ms": 1233421, "exploitability": 0.166548},
    {"iteration": 9850001, "current_time_ms": 1235367, "exploitability": 0.166532},
    {"iteration": 9860001, "current_time_ms": 1237052, "exploitability": 0.166519},
    {"iteration": 9870001, "current_time_ms": 1238784, "exploitability": 0.166516},
    {"iteration": 9880001, "current_time_ms": 1240358, "exploitability": 0.166518},
    {"iteration": 9890001, "current_time_ms": 1241883, "exploitability": 0.166515},
    {"iteration": 9900001, "current_time_ms": 1243389, "exploitability": 0.166509},
    {"iteration": 9910001, "current_time_ms": 1244908, "exploitability": 0.166514},
    {"iteration": 9920001, "current_time_ms": 1246397, "exploitability": 0.166521},
    {"iteration": 9930001, "current_time_ms": 1247606, "exploitability": 0.166528},
    {"iteration": 9940001, "current_time_ms": 1248776, "exploitability": 0.166535},
    {"iteration": 9950001, "current_time_ms": 1250048, "exploitability": 0.166542},
    {"iteration": 9960001, "current_time_ms": 1251328, "exploitability": 0.166543},
    {"iteration": 9970001, "current_time_ms": 1252494, "exploitability": 0.16654},
    {"iteration": 9980001, "current_time_ms": 1253432, "exploitability": 0.166537},
    {"iteration": 9990001, "current_time_ms": 1254143, "exploitability": 0.166537},
    {"iteration": 10000001, "current_time_ms": 1254798, "exploitability": 0.166539},
  ]
}


==> plots/backup/os_mccfr__43_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 155, "exploitability": 0.122252},
    {"iteration": 20001, "current_time_ms": 339, "exploitability": 0.121324},
    {"iteration": 30001, "current_time_ms": 529, "exploitability": 0.121035},
    {"iteration": 40001, "current_time_ms": 749, "exploitability": 0.121917},
    {"iteration": 50001, "current_time_ms": 943, "exploitability": 0.12141},
    {"iteration": 60001, "current_time_ms": 1236, "exploitability": 0.119279},
    {"iteration": 70001, "current_time_ms": 1483, "exploitability": 0.118775},
    {"iteration": 80001, "current_time_ms": 1679, "exploitability": 0.118057},
    {"iteration": 90001, "current_time_ms": 1889, "exploitability": 0.116185},
    {"iteration": 100001, "current_time_ms": 2182, "exploitability": 0.118463},
    {"iteration": 110001, "current_time_ms": 2391, "exploitability": 0.117836},
    {"iteration": 120001, "current_time_ms": 2800, "exploitability": 0.119981},
    {"iteration": 130001, "current_time_ms": 3302, "exploitability": 0.120912},
    {"iteration": 140001, "current_time_ms": 3543, "exploitability": 0.122169},
    {"iteration": 150001, "current_time_ms": 3781, "exploitability": 0.124059},
    {"iteration": 160001, "current_time_ms": 4271, "exploitability": 0.125393},
    {"iteration": 170001, "current_time_ms": 4695, "exploitability": 0.12719},
    {"iteration": 180001, "current_time_ms": 5161, "exploitability": 0.128301},
    {"iteration": 190001, "current_time_ms": 5588, "exploitability": 0.128764},
    {"iteration": 200001, "current_time_ms": 6101, "exploitability": 0.129489},
    {"iteration": 210001, "current_time_ms": 6341, "exploitability": 0.128931},
    {"iteration": 220001, "current_time_ms": 6545, "exploitability": 0.129473},
    {"iteration": 230001, "current_time_ms": 6739, "exploitability": 0.130042},
    {"iteration": 240001, "current_time_ms": 6929, "exploitability": 0.130409},
    {"iteration": 250001, "current_time_ms": 7167, "exploitability": 0.129815},
    {"iteration": 260001, "current_time_ms": 7395, "exploitability": 0.130013},
    {"iteration": 270001, "current_time_ms": 7623, "exploitability": 0.13092},
    {"iteration": 280001, "current_time_ms": 7834, "exploitability": 0.131238},
    {"iteration": 290001, "current_time_ms": 8036, "exploitability": 0.131912},
    {"iteration": 300001, "current_time_ms": 8239, "exploitability": 0.132559},
    {"iteration": 310001, "current_time_ms": 8432, "exploitability": 0.132631},
    {"iteration": 320001, "current_time_ms": 8625, "exploitability": 0.131798},
    {"iteration": 330001, "current_time_ms": 8836, "exploitability": 0.132075},
    {"iteration": 340001, "current_time_ms": 9036, "exploitability": 0.132546},
    {"iteration": 350001, "current_time_ms": 9226, "exploitability": 0.132888},
    {"iteration": 360001, "current_time_ms": 9404, "exploitability": 0.133023},
    {"iteration": 370001, "current_time_ms": 9585, "exploitability": 0.133241},
    {"iteration": 380001, "current_time_ms": 9773, "exploitability": 0.133375},
    {"iteration": 390001, "current_time_ms": 9966, "exploitability": 0.1338},
    {"iteration": 400001, "current_time_ms": 10216, "exploitability": 0.133964},
    {"iteration": 410001, "current_time_ms": 10449, "exploitability": 0.134056},
    {"iteration": 420001, "current_time_ms": 10677, "exploitability": 0.13399},
    {"iteration": 430001, "current_time_ms": 10882, "exploitability": 0.134012},
    {"iteration": 440001, "current_time_ms": 11074, "exploitability": 0.13456},
    {"iteration": 450001, "current_time_ms": 11310, "exploitability": 0.134905},
    {"iteration": 460001, "current_time_ms": 11715, "exploitability": 0.135089},
    {"iteration": 470001, "current_time_ms": 12105, "exploitability": 0.135338},
    {"iteration": 480001, "current_time_ms": 12483, "exploitability": 0.135754},
    {"iteration": 490001, "current_time_ms": 12866, "exploitability": 0.136077},
    {"iteration": 500001, "current_time_ms": 13235, "exploitability": 0.135998},
    {"iteration": 510001, "current_time_ms": 13614, "exploitability": 0.135689},
    {"iteration": 520001, "current_time_ms": 13981, "exploitability": 0.135331},
    {"iteration": 530001, "current_time_ms": 14360, "exploitability": 0.134911},
    {"iteration": 540001, "current_time_ms": 14747, "exploitability": 0.134384},
    {"iteration": 550001, "current_time_ms": 15120, "exploitability": 0.134205},
    {"iteration": 560001, "current_time_ms": 15622, "exploitability": 0.134318},
    {"iteration": 570001, "current_time_ms": 16270, "exploitability": 0.13443},
    {"iteration": 580001, "current_time_ms": 16810, "exploitability": 0.134608},
    {"iteration": 590001, "current_time_ms": 17275, "exploitability": 0.134755},
    {"iteration": 600001, "current_time_ms": 17652, "exploitability": 0.134736},
    {"iteration": 610001, "current_time_ms": 18081, "exploitability": 0.134717},
    {"iteration": 620001, "current_time_ms": 18468, "exploitability": 0.134612},
    {"iteration": 630001, "current_time_ms": 18851, "exploitability": 0.134566},
    {"iteration": 640001, "current_time_ms": 19259, "exploitability": 0.134544},
    {"iteration": 650001, "current_time_ms": 19699, "exploitability": 0.134712},
    {"iteration": 660001, "current_time_ms": 20099, "exploitability": 0.134483},
    {"iteration": 670001, "current_time_ms": 20518, "exploitability": 0.133998},
    {"iteration": 680001, "current_time_ms": 20916, "exploitability": 0.133584},
    {"iteration": 690001, "current_time_ms": 21321, "exploitability": 0.133097},
    {"iteration": 700001, "current_time_ms": 21748, "exploitability": 0.132728},
    {"iteration": 710001, "current_time_ms": 22158, "exploitability": 0.132509},
    {"iteration": 720001, "current_time_ms": 22525, "exploitability": 0.132832},
    {"iteration": 730001, "current_time_ms": 22973, "exploitability": 0.132985},
    {"iteration": 740001, "current_time_ms": 23391, "exploitability": 0.13304},
    {"iteration": 750001, "current_time_ms": 23743, "exploitability": 0.132971},
    {"iteration": 760001, "current_time_ms": 24140, "exploitability": 0.132915},
    {"iteration": 770001, "current_time_ms": 24510, "exploitability": 0.13304},
    {"iteration": 780001, "current_time_ms": 24893, "exploitability": 0.133225},
    {"iteration": 790001, "current_time_ms": 25315, "exploitability": 0.133175},
    {"iteration": 800001, "current_time_ms": 25708, "exploitability": 0.133153},
    {"iteration": 810001, "current_time_ms": 26151, "exploitability": 0.133073},
    {"iteration": 820001, "current_time_ms": 26541, "exploitability": 0.133087},
    {"iteration": 830001, "current_time_ms": 26884, "exploitability": 0.133279},
    {"iteration": 840001, "current_time_ms": 27264, "exploitability": 0.133429},
    {"iteration": 850001, "current_time_ms": 27702, "exploitability": 0.13355},
    {"iteration": 860001, "current_time_ms": 28130, "exploitability": 0.133507},
    {"iteration": 870001, "current_time_ms": 28556, "exploitability": 0.133589},
    {"iteration": 880001, "current_time_ms": 28988, "exploitability": 0.133531},
    {"iteration": 890001, "current_time_ms": 29368, "exploitability": 0.133397},
    {"iteration": 900001, "current_time_ms": 29737, "exploitability": 0.133232},
    {"iteration": 910001, "current_time_ms": 30124, "exploitability": 0.133009},
    {"iteration": 920001, "current_time_ms": 30627, "exploitability": 0.132824},
    {"iteration": 930001, "current_time_ms": 31079, "exploitability": 0.132818},
    {"iteration": 940001, "current_time_ms": 31465, "exploitability": 0.133097},
    {"iteration": 950001, "current_time_ms": 31881, "exploitability": 0.133378},
    {"iteration": 960001, "current_time_ms": 32273, "exploitability": 0.133585},
    {"iteration": 970001, "current_time_ms": 32603, "exploitability": 0.133841},
    {"iteration": 980001, "current_time_ms": 32975, "exploitability": 0.133951},
    {"iteration": 990001, "current_time_ms": 33286, "exploitability": 0.134037},
    {"iteration": 1000001, "current_time_ms": 33692, "exploitability": 0.133994},
    {"iteration": 1010001, "current_time_ms": 33896, "exploitability": 0.133951},
    {"iteration": 1020001, "current_time_ms": 34088, "exploitability": 0.133984},
    {"iteration": 1030001, "current_time_ms": 34278, "exploitability": 0.134156},
    {"iteration": 1040001, "current_time_ms": 34466, "exploitability": 0.134371},
    {"iteration": 1050001, "current_time_ms": 34892, "exploitability": 0.13458},
    {"iteration": 1060001, "current_time_ms": 35270, "exploitability": 0.134745},
    {"iteration": 1070001, "current_time_ms": 35675, "exploitability": 0.134718},
    {"iteration": 1080001, "current_time_ms": 36077, "exploitability": 0.134593},
    {"iteration": 1090001, "current_time_ms": 36525, "exploitability": 0.134368},
    {"iteration": 1100001, "current_time_ms": 36861, "exploitability": 0.134187},
    {"iteration": 1110001, "current_time_ms": 37257, "exploitability": 0.134096},
    {"iteration": 1120001, "current_time_ms": 37631, "exploitability": 0.134128},
    {"iteration": 1130001, "current_time_ms": 37848, "exploitability": 0.134203},
    {"iteration": 1140001, "current_time_ms": 38041, "exploitability": 0.134339},
    {"iteration": 1150001, "current_time_ms": 38260, "exploitability": 0.134533},
    {"iteration": 1160001, "current_time_ms": 38464, "exploitability": 0.134651},
    {"iteration": 1170001, "current_time_ms": 38663, "exploitability": 0.134688},
    {"iteration": 1180001, "current_time_ms": 38861, "exploitability": 0.134658},
    {"iteration": 1190001, "current_time_ms": 39049, "exploitability": 0.134653},
    {"iteration": 1200001, "current_time_ms": 39246, "exploitability": 0.134536},
    {"iteration": 1210001, "current_time_ms": 39433, "exploitability": 0.134488},
    {"iteration": 1220001, "current_time_ms": 39626, "exploitability": 0.13468},
    {"iteration": 1230001, "current_time_ms": 39812, "exploitability": 0.134849},
    {"iteration": 1240001, "current_time_ms": 40008, "exploitability": 0.134978},
    {"iteration": 1250001, "current_time_ms": 40198, "exploitability": 0.135105},
    {"iteration": 1260001, "current_time_ms": 40391, "exploitability": 0.135067},
    {"iteration": 1270001, "current_time_ms": 40581, "exploitability": 0.135185},
    {"iteration": 1280001, "current_time_ms": 40775, "exploitability": 0.135332},
    {"iteration": 1290001, "current_time_ms": 40982, "exploitability": 0.135438},
    {"iteration": 1300001, "current_time_ms": 41169, "exploitability": 0.13554},
    {"iteration": 1310001, "current_time_ms": 41364, "exploitability": 0.13569},
    {"iteration": 1320001, "current_time_ms": 41555, "exploitability": 0.13578},
    {"iteration": 1330001, "current_time_ms": 41745, "exploitability": 0.135738},
    {"iteration": 1340001, "current_time_ms": 41943, "exploitability": 0.13574},
    {"iteration": 1350001, "current_time_ms": 42140, "exploitability": 0.135619},
    {"iteration": 1360001, "current_time_ms": 42324, "exploitability": 0.135479},
    {"iteration": 1370001, "current_time_ms": 42518, "exploitability": 0.135369},
    {"iteration": 1380001, "current_time_ms": 42709, "exploitability": 0.135276},
    {"iteration": 1390001, "current_time_ms": 42907, "exploitability": 0.135271},
    {"iteration": 1400001, "current_time_ms": 43109, "exploitability": 0.135432},
    {"iteration": 1410001, "current_time_ms": 43294, "exploitability": 0.135558},
    {"iteration": 1420001, "current_time_ms": 43486, "exploitability": 0.135721},
    {"iteration": 1430001, "current_time_ms": 43682, "exploitability": 0.135873},
    {"iteration": 1440001, "current_time_ms": 43869, "exploitability": 0.135987},
    {"iteration": 1450001, "current_time_ms": 44087, "exploitability": 0.136074},
    {"iteration": 1460001, "current_time_ms": 44284, "exploitability": 0.136094},
    {"iteration": 1470001, "current_time_ms": 44476, "exploitability": 0.136156},
    {"iteration": 1480001, "current_time_ms": 44664, "exploitability": 0.136167},
    {"iteration": 1490001, "current_time_ms": 44855, "exploitability": 0.136101},
    {"iteration": 1500001, "current_time_ms": 45046, "exploitability": 0.136012},
    {"iteration": 1510001, "current_time_ms": 45243, "exploitability": 0.135816},
    {"iteration": 1520001, "current_time_ms": 45426, "exploitability": 0.135556},
    {"iteration": 1530001, "current_time_ms": 45618, "exploitability": 0.135358},
    {"iteration": 1540001, "current_time_ms": 45841, "exploitability": 0.135317},
    {"iteration": 1550001, "current_time_ms": 46223, "exploitability": 0.135285},
    {"iteration": 1560001, "current_time_ms": 46606, "exploitability": 0.135159},
    {"iteration": 1570001, "current_time_ms": 46953, "exploitability": 0.135023},
    {"iteration": 1580001, "current_time_ms": 47350, "exploitability": 0.134836},
    {"iteration": 1590001, "current_time_ms": 47767, "exploitability": 0.134696},
    {"iteration": 1600001, "current_time_ms": 48127, "exploitability": 0.134543},
    {"iteration": 1610001, "current_time_ms": 48553, "exploitability": 0.134466},
    {"iteration": 1620001, "current_time_ms": 49056, "exploitability": 0.134493},
    {"iteration": 1630001, "current_time_ms": 49522, "exploitability": 0.134512},
    {"iteration": 1640001, "current_time_ms": 50061, "exploitability": 0.134486},
    {"iteration": 1650001, "current_time_ms": 50465, "exploitability": 0.134478},
    {"iteration": 1660001, "current_time_ms": 50804, "exploitability": 0.134409},
    {"iteration": 1670001, "current_time_ms": 51206, "exploitability": 0.134274},
    {"iteration": 1680001, "current_time_ms": 51629, "exploitability": 0.134091},
    {"iteration": 1690001, "current_time_ms": 52008, "exploitability": 0.133905},
    {"iteration": 1700001, "current_time_ms": 52406, "exploitability": 0.133822},
    {"iteration": 1710001, "current_time_ms": 52824, "exploitability": 0.13377},
    {"iteration": 1720001, "current_time_ms": 53202, "exploitability": 0.13377},
    {"iteration": 1730001, "current_time_ms": 53595, "exploitability": 0.133738},
    {"iteration": 1740001, "current_time_ms": 54027, "exploitability": 0.133701},
    {"iteration": 1750001, "current_time_ms": 54402, "exploitability": 0.133683},
    {"iteration": 1760001, "current_time_ms": 54798, "exploitability": 0.133695},
    {"iteration": 1770001, "current_time_ms": 55177, "exploitability": 0.133699},
    {"iteration": 1780001, "current_time_ms": 55532, "exploitability": 0.133721},
    {"iteration": 1790001, "current_time_ms": 55898, "exploitability": 0.133783},
    {"iteration": 1800001, "current_time_ms": 56246, "exploitability": 0.1338},
    {"iteration": 1810001, "current_time_ms": 56602, "exploitability": 0.133883},
    {"iteration": 1820001, "current_time_ms": 56939, "exploitability": 0.133925},
    {"iteration": 1830001, "current_time_ms": 57492, "exploitability": 0.133892},
    {"iteration": 1840001, "current_time_ms": 57839, "exploitability": 0.133842},
    {"iteration": 1850001, "current_time_ms": 58200, "exploitability": 0.133746},
    {"iteration": 1860001, "current_time_ms": 58590, "exploitability": 0.133711},
    {"iteration": 1870001, "current_time_ms": 58942, "exploitability": 0.133722},
    {"iteration": 1880001, "current_time_ms": 59320, "exploitability": 0.13381},
    {"iteration": 1890001, "current_time_ms": 59692, "exploitability": 0.133942},
    {"iteration": 1900001, "current_time_ms": 60121, "exploitability": 0.134066},
    {"iteration": 1910001, "current_time_ms": 60463, "exploitability": 0.134203},
    {"iteration": 1920001, "current_time_ms": 60824, "exploitability": 0.134337},
    {"iteration": 1930001, "current_time_ms": 61207, "exploitability": 0.134464},
    {"iteration": 1940001, "current_time_ms": 61707, "exploitability": 0.134604},
    {"iteration": 1950001, "current_time_ms": 62073, "exploitability": 0.134719},
    {"iteration": 1960001, "current_time_ms": 62392, "exploitability": 0.13484},
    {"iteration": 1970001, "current_time_ms": 62779, "exploitability": 0.134964},
    {"iteration": 1980001, "current_time_ms": 63177, "exploitability": 0.135035},
    {"iteration": 1990001, "current_time_ms": 63541, "exploitability": 0.135031},
    {"iteration": 2000001, "current_time_ms": 63922, "exploitability": 0.135073},
    {"iteration": 2010001, "current_time_ms": 64270, "exploitability": 0.135176},
    {"iteration": 2020001, "current_time_ms": 64638, "exploitability": 0.135275},
    {"iteration": 2030001, "current_time_ms": 64996, "exploitability": 0.135302},
    {"iteration": 2040001, "current_time_ms": 65356, "exploitability": 0.135333},
    {"iteration": 2050001, "current_time_ms": 65738, "exploitability": 0.135328},
    {"iteration": 2060001, "current_time_ms": 66079, "exploitability": 0.135294},
    {"iteration": 2070001, "current_time_ms": 66431, "exploitability": 0.135239},
    {"iteration": 2080001, "current_time_ms": 66790, "exploitability": 0.135149},
    {"iteration": 2090001, "current_time_ms": 67176, "exploitability": 0.135058},
    {"iteration": 2100001, "current_time_ms": 67596, "exploitability": 0.134967},
    {"iteration": 2110001, "current_time_ms": 68064, "exploitability": 0.134857},
    {"iteration": 2120001, "current_time_ms": 68400, "exploitability": 0.134749},
    {"iteration": 2130001, "current_time_ms": 68762, "exploitability": 0.134664},
    {"iteration": 2140001, "current_time_ms": 69143, "exploitability": 0.134645},
    {"iteration": 2150001, "current_time_ms": 69512, "exploitability": 0.134679},
    {"iteration": 2160001, "current_time_ms": 69890, "exploitability": 0.134764},
    {"iteration": 2170001, "current_time_ms": 70226, "exploitability": 0.134817},
    {"iteration": 2180001, "current_time_ms": 70594, "exploitability": 0.134904},
    {"iteration": 2190001, "current_time_ms": 70980, "exploitability": 0.135008},
    {"iteration": 2200001, "current_time_ms": 71345, "exploitability": 0.135095},
    {"iteration": 2210001, "current_time_ms": 71736, "exploitability": 0.135161},
    {"iteration": 2220001, "current_time_ms": 72094, "exploitability": 0.135238},
    {"iteration": 2230001, "current_time_ms": 72471, "exploitability": 0.135318},
    {"iteration": 2240001, "current_time_ms": 72965, "exploitability": 0.135426},
    {"iteration": 2250001, "current_time_ms": 73361, "exploitability": 0.135491},
    {"iteration": 2260001, "current_time_ms": 73729, "exploitability": 0.1355},
    {"iteration": 2270001, "current_time_ms": 74167, "exploitability": 0.135498},
    {"iteration": 2280001, "current_time_ms": 74529, "exploitability": 0.135389},
    {"iteration": 2290001, "current_time_ms": 74845, "exploitability": 0.135213},
    {"iteration": 2300001, "current_time_ms": 75205, "exploitability": 0.135031},
    {"iteration": 2310001, "current_time_ms": 75545, "exploitability": 0.134871},
    {"iteration": 2320001, "current_time_ms": 75907, "exploitability": 0.134721},
    {"iteration": 2330001, "current_time_ms": 76293, "exploitability": 0.134598},
    {"iteration": 2340001, "current_time_ms": 76655, "exploitability": 0.134501},
    {"iteration": 2350001, "current_time_ms": 77029, "exploitability": 0.134426},
    {"iteration": 2360001, "current_time_ms": 77290, "exploitability": 0.134375},
    {"iteration": 2370001, "current_time_ms": 77545, "exploitability": 0.13437},
    {"iteration": 2380001, "current_time_ms": 77755, "exploitability": 0.134429},
    {"iteration": 2390001, "current_time_ms": 77964, "exploitability": 0.134532},
    {"iteration": 2400001, "current_time_ms": 78165, "exploitability": 0.134636},
    {"iteration": 2410001, "current_time_ms": 78359, "exploitability": 0.134731},
    {"iteration": 2420001, "current_time_ms": 78547, "exploitability": 0.134822},
    {"iteration": 2430001, "current_time_ms": 78746, "exploitability": 0.134833},
    {"iteration": 2440001, "current_time_ms": 78946, "exploitability": 0.134856},
    {"iteration": 2450001, "current_time_ms": 79140, "exploitability": 0.134846},
    {"iteration": 2460001, "current_time_ms": 79326, "exploitability": 0.134821},
    {"iteration": 2470001, "current_time_ms": 79509, "exploitability": 0.134768},
    {"iteration": 2480001, "current_time_ms": 79681, "exploitability": 0.134676},
    {"iteration": 2490001, "current_time_ms": 79851, "exploitability": 0.134563},
    {"iteration": 2500001, "current_time_ms": 80033, "exploitability": 0.134415},
    {"iteration": 2510001, "current_time_ms": 80219, "exploitability": 0.134263},
    {"iteration": 2520001, "current_time_ms": 80412, "exploitability": 0.134129},
    {"iteration": 2530001, "current_time_ms": 80604, "exploitability": 0.133995},
    {"iteration": 2540001, "current_time_ms": 80796, "exploitability": 0.133868},
    {"iteration": 2550001, "current_time_ms": 80990, "exploitability": 0.133778},
    {"iteration": 2560001, "current_time_ms": 81190, "exploitability": 0.133699},
    {"iteration": 2570001, "current_time_ms": 81379, "exploitability": 0.133728},
    {"iteration": 2580001, "current_time_ms": 81574, "exploitability": 0.133828},
    {"iteration": 2590001, "current_time_ms": 81764, "exploitability": 0.133896},
    {"iteration": 2600001, "current_time_ms": 81958, "exploitability": 0.13394},
    {"iteration": 2610001, "current_time_ms": 82151, "exploitability": 0.133964},
    {"iteration": 2620001, "current_time_ms": 82340, "exploitability": 0.133958},
    {"iteration": 2630001, "current_time_ms": 82531, "exploitability": 0.133897},
    {"iteration": 2640001, "current_time_ms": 82733, "exploitability": 0.13382},
    {"iteration": 2650001, "current_time_ms": 82931, "exploitability": 0.133743},
    {"iteration": 2660001, "current_time_ms": 83121, "exploitability": 0.133703},
    {"iteration": 2670001, "current_time_ms": 83323, "exploitability": 0.133673},
    {"iteration": 2680001, "current_time_ms": 83578, "exploitability": 0.133637},
    {"iteration": 2690001, "current_time_ms": 83810, "exploitability": 0.133597},
    {"iteration": 2700001, "current_time_ms": 84019, "exploitability": 0.133552},
    {"iteration": 2710001, "current_time_ms": 84258, "exploitability": 0.133517},
    {"iteration": 2720001, "current_time_ms": 84521, "exploitability": 0.133437},
    {"iteration": 2730001, "current_time_ms": 84697, "exploitability": 0.13334},
    {"iteration": 2740001, "current_time_ms": 84873, "exploitability": 0.133371},
    {"iteration": 2750001, "current_time_ms": 85062, "exploitability": 0.133434},
    {"iteration": 2760001, "current_time_ms": 85249, "exploitability": 0.1335},
    {"iteration": 2770001, "current_time_ms": 85439, "exploitability": 0.133551},
    {"iteration": 2780001, "current_time_ms": 85620, "exploitability": 0.133585},
    {"iteration": 2790001, "current_time_ms": 85792, "exploitability": 0.133617},
    {"iteration": 2800001, "current_time_ms": 85964, "exploitability": 0.133653},
    {"iteration": 2810001, "current_time_ms": 86134, "exploitability": 0.133731},
    {"iteration": 2820001, "current_time_ms": 86318, "exploitability": 0.133806},
    {"iteration": 2830001, "current_time_ms": 86511, "exploitability": 0.133829},
    {"iteration": 2840001, "current_time_ms": 86701, "exploitability": 0.133794},
    {"iteration": 2850001, "current_time_ms": 86923, "exploitability": 0.133743},
    {"iteration": 2860001, "current_time_ms": 87278, "exploitability": 0.133671},
    {"iteration": 2870001, "current_time_ms": 87611, "exploitability": 0.133605},
    {"iteration": 2880001, "current_time_ms": 87998, "exploitability": 0.133569},
    {"iteration": 2890001, "current_time_ms": 88366, "exploitability": 0.133573},
    {"iteration": 2900001, "current_time_ms": 88741, "exploitability": 0.133634},
    {"iteration": 2910001, "current_time_ms": 89152, "exploitability": 0.133684},
    {"iteration": 2920001, "current_time_ms": 89523, "exploitability": 0.133765},
    {"iteration": 2930001, "current_time_ms": 89914, "exploitability": 0.133858},
    {"iteration": 2940001, "current_time_ms": 90295, "exploitability": 0.133946},
    {"iteration": 2950001, "current_time_ms": 90652, "exploitability": 0.134023},
    {"iteration": 2960001, "current_time_ms": 91011, "exploitability": 0.134097},
    {"iteration": 2970001, "current_time_ms": 91347, "exploitability": 0.134181},
    {"iteration": 2980001, "current_time_ms": 91733, "exploitability": 0.134243},
    {"iteration": 2990001, "current_time_ms": 92131, "exploitability": 0.134249},
    {"iteration": 3000001, "current_time_ms": 92525, "exploitability": 0.134247},
    {"iteration": 3010001, "current_time_ms": 92933, "exploitability": 0.134254},
    {"iteration": 3020001, "current_time_ms": 93266, "exploitability": 0.134296},
    {"iteration": 3030001, "current_time_ms": 93607, "exploitability": 0.134303},
    {"iteration": 3040001, "current_time_ms": 93963, "exploitability": 0.134308},
    {"iteration": 3050001, "current_time_ms": 94325, "exploitability": 0.134305},
    {"iteration": 3060001, "current_time_ms": 94657, "exploitability": 0.134276},
    {"iteration": 3070001, "current_time_ms": 95027, "exploitability": 0.134245},
    {"iteration": 3080001, "current_time_ms": 95407, "exploitability": 0.134177},
    {"iteration": 3090001, "current_time_ms": 95783, "exploitability": 0.134115},
    {"iteration": 3100001, "current_time_ms": 96154, "exploitability": 0.134063},
    {"iteration": 3110001, "current_time_ms": 96495, "exploitability": 0.134024},
    {"iteration": 3120001, "current_time_ms": 96853, "exploitability": 0.133999},
    {"iteration": 3130001, "current_time_ms": 97230, "exploitability": 0.134002},
    {"iteration": 3140001, "current_time_ms": 97591, "exploitability": 0.134042},
    {"iteration": 3150001, "current_time_ms": 98053, "exploitability": 0.134128},
    {"iteration": 3160001, "current_time_ms": 98491, "exploitability": 0.134192},
    {"iteration": 3170001, "current_time_ms": 98802, "exploitability": 0.134258},
    {"iteration": 3180001, "current_time_ms": 98991, "exploitability": 0.134337},
    {"iteration": 3190001, "current_time_ms": 99184, "exploitability": 0.134401},
    {"iteration": 3200001, "current_time_ms": 99374, "exploitability": 0.134399},
    {"iteration": 3210001, "current_time_ms": 99566, "exploitability": 0.134352},
    {"iteration": 3220001, "current_time_ms": 99763, "exploitability": 0.134299},
    {"iteration": 3230001, "current_time_ms": 99957, "exploitability": 0.134224},
    {"iteration": 3240001, "current_time_ms": 100153, "exploitability": 0.134144},
    {"iteration": 3250001, "current_time_ms": 100344, "exploitability": 0.134061},
    {"iteration": 3260001, "current_time_ms": 100539, "exploitability": 0.133995},
    {"iteration": 3270001, "current_time_ms": 100736, "exploitability": 0.133946},
    {"iteration": 3280001, "current_time_ms": 100923, "exploitability": 0.133894},
    {"iteration": 3290001, "current_time_ms": 101122, "exploitability": 0.133865},
    {"iteration": 3300001, "current_time_ms": 101319, "exploitability": 0.133871},
    {"iteration": 3310001, "current_time_ms": 101509, "exploitability": 0.133889},
    {"iteration": 3320001, "current_time_ms": 101705, "exploitability": 0.13396},
    {"iteration": 3330001, "current_time_ms": 101896, "exploitability": 0.134041},
    {"iteration": 3340001, "current_time_ms": 102093, "exploitability": 0.134123},
    {"iteration": 3350001, "current_time_ms": 102275, "exploitability": 0.134208},
    {"iteration": 3360001, "current_time_ms": 102459, "exploitability": 0.134278},
    {"iteration": 3370001, "current_time_ms": 102648, "exploitability": 0.134341},
    {"iteration": 3380001, "current_time_ms": 102842, "exploitability": 0.134416},
    {"iteration": 3390001, "current_time_ms": 103038, "exploitability": 0.134453},
    {"iteration": 3400001, "current_time_ms": 103241, "exploitability": 0.134458},
    {"iteration": 3410001, "current_time_ms": 103439, "exploitability": 0.134443},
    {"iteration": 3420001, "current_time_ms": 103628, "exploitability": 0.134396},
    {"iteration": 3430001, "current_time_ms": 103819, "exploitability": 0.134323},
    {"iteration": 3440001, "current_time_ms": 104012, "exploitability": 0.134233},
    {"iteration": 3450001, "current_time_ms": 104207, "exploitability": 0.134162},
    {"iteration": 3460001, "current_time_ms": 104402, "exploitability": 0.134104},
    {"iteration": 3470001, "current_time_ms": 104593, "exploitability": 0.134065},
    {"iteration": 3480001, "current_time_ms": 104788, "exploitability": 0.134013},
    {"iteration": 3490001, "current_time_ms": 104988, "exploitability": 0.13394},
    {"iteration": 3500001, "current_time_ms": 105187, "exploitability": 0.133871},
    {"iteration": 3510001, "current_time_ms": 105384, "exploitability": 0.133824},
    {"iteration": 3520001, "current_time_ms": 105576, "exploitability": 0.133798},
    {"iteration": 3530001, "current_time_ms": 105767, "exploitability": 0.133778},
    {"iteration": 3540001, "current_time_ms": 105967, "exploitability": 0.133786},
    {"iteration": 3550001, "current_time_ms": 106155, "exploitability": 0.133833},
    {"iteration": 3560001, "current_time_ms": 106348, "exploitability": 0.133905},
    {"iteration": 3570001, "current_time_ms": 106541, "exploitability": 0.133959},
    {"iteration": 3580001, "current_time_ms": 106726, "exploitability": 0.133998},
    {"iteration": 3590001, "current_time_ms": 106918, "exploitability": 0.134041},
    {"iteration": 3600001, "current_time_ms": 107108, "exploitability": 0.134084},
    {"iteration": 3610001, "current_time_ms": 107301, "exploitability": 0.134122},
    {"iteration": 3620001, "current_time_ms": 107494, "exploitability": 0.134122},
    {"iteration": 3630001, "current_time_ms": 107694, "exploitability": 0.13413},
    {"iteration": 3640001, "current_time_ms": 107894, "exploitability": 0.134127},
    {"iteration": 3650001, "current_time_ms": 108090, "exploitability": 0.134106},
    {"iteration": 3660001, "current_time_ms": 108278, "exploitability": 0.134091},
    {"iteration": 3670001, "current_time_ms": 108669, "exploitability": 0.134086},
    {"iteration": 3680001, "current_time_ms": 109043, "exploitability": 0.13407},
    {"iteration": 3690001, "current_time_ms": 109358, "exploitability": 0.134047},
    {"iteration": 3700001, "current_time_ms": 109722, "exploitability": 0.134019},
    {"iteration": 3710001, "current_time_ms": 110130, "exploitability": 0.133966},
    {"iteration": 3720001, "current_time_ms": 110497, "exploitability": 0.133921},
    {"iteration": 3730001, "current_time_ms": 110910, "exploitability": 0.133865},
    {"iteration": 3740001, "current_time_ms": 111098, "exploitability": 0.133814},
    {"iteration": 3750001, "current_time_ms": 111294, "exploitability": 0.133786},
    {"iteration": 3760001, "current_time_ms": 111487, "exploitability": 0.133761},
    {"iteration": 3770001, "current_time_ms": 111679, "exploitability": 0.133721},
    {"iteration": 3780001, "current_time_ms": 111879, "exploitability": 0.133698},
    {"iteration": 3790001, "current_time_ms": 112064, "exploitability": 0.133675},
    {"iteration": 3800001, "current_time_ms": 112252, "exploitability": 0.133651},
    {"iteration": 3810001, "current_time_ms": 112438, "exploitability": 0.133623},
    {"iteration": 3820001, "current_time_ms": 112630, "exploitability": 0.133613},
    {"iteration": 3830001, "current_time_ms": 112820, "exploitability": 0.133613},
    {"iteration": 3840001, "current_time_ms": 113007, "exploitability": 0.133616},
    {"iteration": 3850001, "current_time_ms": 113200, "exploitability": 0.133607},
    {"iteration": 3860001, "current_time_ms": 113389, "exploitability": 0.133576},
    {"iteration": 3870001, "current_time_ms": 113582, "exploitability": 0.133504},
    {"iteration": 3880001, "current_time_ms": 113797, "exploitability": 0.133408},
    {"iteration": 3890001, "current_time_ms": 114134, "exploitability": 0.1333},
    {"iteration": 3900001, "current_time_ms": 114488, "exploitability": 0.133187},
    {"iteration": 3910001, "current_time_ms": 114855, "exploitability": 0.133065},
    {"iteration": 3920001, "current_time_ms": 115217, "exploitability": 0.13294},
    {"iteration": 3930001, "current_time_ms": 115563, "exploitability": 0.132841},
    {"iteration": 3940001, "current_time_ms": 115916, "exploitability": 0.132786},
    {"iteration": 3950001, "current_time_ms": 116310, "exploitability": 0.132744},
    {"iteration": 3960001, "current_time_ms": 116622, "exploitability": 0.132707},
    {"iteration": 3970001, "current_time_ms": 116983, "exploitability": 0.132669},
    {"iteration": 3980001, "current_time_ms": 117358, "exploitability": 0.132643},
    {"iteration": 3990001, "current_time_ms": 117715, "exploitability": 0.132628},
    {"iteration": 4000001, "current_time_ms": 118039, "exploitability": 0.132606},
    {"iteration": 4010001, "current_time_ms": 118385, "exploitability": 0.13258},
    {"iteration": 4020001, "current_time_ms": 118727, "exploitability": 0.132524},
    {"iteration": 4030001, "current_time_ms": 119055, "exploitability": 0.132436},
    {"iteration": 4040001, "current_time_ms": 119423, "exploitability": 0.132343},
    {"iteration": 4050001, "current_time_ms": 119771, "exploitability": 0.132246},
    {"iteration": 4060001, "current_time_ms": 120171, "exploitability": 0.132148},
    {"iteration": 4070001, "current_time_ms": 120537, "exploitability": 0.132065},
    {"iteration": 4080001, "current_time_ms": 120884, "exploitability": 0.131996},
    {"iteration": 4090001, "current_time_ms": 121277, "exploitability": 0.131935},
    {"iteration": 4100001, "current_time_ms": 121640, "exploitability": 0.131875},
    {"iteration": 4110001, "current_time_ms": 121988, "exploitability": 0.131826},
    {"iteration": 4120001, "current_time_ms": 122356, "exploitability": 0.131775},
    {"iteration": 4130001, "current_time_ms": 122726, "exploitability": 0.131742},
    {"iteration": 4140001, "current_time_ms": 123091, "exploitability": 0.131715},
    {"iteration": 4150001, "current_time_ms": 123411, "exploitability": 0.131703},
    {"iteration": 4160001, "current_time_ms": 123777, "exploitability": 0.131699},
    {"iteration": 4170001, "current_time_ms": 124144, "exploitability": 0.131706},
    {"iteration": 4180001, "current_time_ms": 124474, "exploitability": 0.131702},
    {"iteration": 4190001, "current_time_ms": 124840, "exploitability": 0.131713},
    {"iteration": 4200001, "current_time_ms": 125155, "exploitability": 0.131722},
    {"iteration": 4210001, "current_time_ms": 125664, "exploitability": 0.131734},
    {"iteration": 4220001, "current_time_ms": 126075, "exploitability": 0.131748},
    {"iteration": 4230001, "current_time_ms": 126477, "exploitability": 0.131761},
    {"iteration": 4240001, "current_time_ms": 126838, "exploitability": 0.131778},
    {"iteration": 4250001, "current_time_ms": 127216, "exploitability": 0.131777},
    {"iteration": 4260001, "current_time_ms": 127537, "exploitability": 0.131787},
    {"iteration": 4270001, "current_time_ms": 127878, "exploitability": 0.131808},
    {"iteration": 4280001, "current_time_ms": 128193, "exploitability": 0.131801},
    {"iteration": 4290001, "current_time_ms": 128564, "exploitability": 0.131768},
    {"iteration": 4300001, "current_time_ms": 128951, "exploitability": 0.131711},
    {"iteration": 4310001, "current_time_ms": 129285, "exploitability": 0.131642},
    {"iteration": 4320001, "current_time_ms": 129667, "exploitability": 0.131552},
    {"iteration": 4330001, "current_time_ms": 130045, "exploitability": 0.131455},
    {"iteration": 4340001, "current_time_ms": 130396, "exploitability": 0.131346},
    {"iteration": 4350001, "current_time_ms": 130713, "exploitability": 0.131238},
    {"iteration": 4360001, "current_time_ms": 131069, "exploitability": 0.131126},
    {"iteration": 4370001, "current_time_ms": 131419, "exploitability": 0.131029},
    {"iteration": 4380001, "current_time_ms": 131767, "exploitability": 0.130966},
    {"iteration": 4390001, "current_time_ms": 132126, "exploitability": 0.130913},
    {"iteration": 4400001, "current_time_ms": 132418, "exploitability": 0.130874},
    {"iteration": 4410001, "current_time_ms": 132739, "exploitability": 0.130862},
    {"iteration": 4420001, "current_time_ms": 133060, "exploitability": 0.13088},
    {"iteration": 4430001, "current_time_ms": 133375, "exploitability": 0.1309},
    {"iteration": 4440001, "current_time_ms": 133713, "exploitability": 0.130919},
    {"iteration": 4450001, "current_time_ms": 134032, "exploitability": 0.130946},
    {"iteration": 4460001, "current_time_ms": 134407, "exploitability": 0.130975},
    {"iteration": 4470001, "current_time_ms": 134738, "exploitability": 0.130994},
    {"iteration": 4480001, "current_time_ms": 135116, "exploitability": 0.131016},
    {"iteration": 4490001, "current_time_ms": 135494, "exploitability": 0.131028},
    {"iteration": 4500001, "current_time_ms": 135880, "exploitability": 0.131033},
    {"iteration": 4510001, "current_time_ms": 136092, "exploitability": 0.131034},
    {"iteration": 4520001, "current_time_ms": 136287, "exploitability": 0.131024},
    {"iteration": 4530001, "current_time_ms": 136475, "exploitability": 0.131011},
    {"iteration": 4540001, "current_time_ms": 136667, "exploitability": 0.130996},
    {"iteration": 4550001, "current_time_ms": 136861, "exploitability": 0.130977},
    {"iteration": 4560001, "current_time_ms": 137057, "exploitability": 0.130943},
    {"iteration": 4570001, "current_time_ms": 137243, "exploitability": 0.130896},
    {"iteration": 4580001, "current_time_ms": 137431, "exploitability": 0.130848},
    {"iteration": 4590001, "current_time_ms": 137622, "exploitability": 0.130799},
    {"iteration": 4600001, "current_time_ms": 137826, "exploitability": 0.130761},
    {"iteration": 4610001, "current_time_ms": 138022, "exploitability": 0.13073},
    {"iteration": 4620001, "current_time_ms": 138209, "exploitability": 0.13069},
    {"iteration": 4630001, "current_time_ms": 138396, "exploitability": 0.13065},
    {"iteration": 4640001, "current_time_ms": 138595, "exploitability": 0.130607},
    {"iteration": 4650001, "current_time_ms": 138794, "exploitability": 0.130564},
    {"iteration": 4660001, "current_time_ms": 138987, "exploitability": 0.130533},
    {"iteration": 4670001, "current_time_ms": 139219, "exploitability": 0.130522},
    {"iteration": 4680001, "current_time_ms": 139413, "exploitability": 0.130517},
    {"iteration": 4690001, "current_time_ms": 139605, "exploitability": 0.130522},
    {"iteration": 4700001, "current_time_ms": 139800, "exploitability": 0.130526},
    {"iteration": 4710001, "current_time_ms": 139989, "exploitability": 0.130516},
    {"iteration": 4720001, "current_time_ms": 140186, "exploitability": 0.130517},
    {"iteration": 4730001, "current_time_ms": 140381, "exploitability": 0.130524},
    {"iteration": 4740001, "current_time_ms": 140575, "exploitability": 0.130535},
    {"iteration": 4750001, "current_time_ms": 140817, "exploitability": 0.130564},
    {"iteration": 4760001, "current_time_ms": 141096, "exploitability": 0.130574},
    {"iteration": 4770001, "current_time_ms": 141352, "exploitability": 0.130557},
    {"iteration": 4780001, "current_time_ms": 141607, "exploitability": 0.130524},
    {"iteration": 4790001, "current_time_ms": 141851, "exploitability": 0.130482},
    {"iteration": 4800001, "current_time_ms": 142119, "exploitability": 0.130438},
    {"iteration": 4810001, "current_time_ms": 142362, "exploitability": 0.130386},
    {"iteration": 4820001, "current_time_ms": 142620, "exploitability": 0.130326},
    {"iteration": 4830001, "current_time_ms": 142859, "exploitability": 0.130277},
    {"iteration": 4840001, "current_time_ms": 143111, "exploitability": 0.130235},
    {"iteration": 4850001, "current_time_ms": 143521, "exploitability": 0.130186},
    {"iteration": 4860001, "current_time_ms": 143768, "exploitability": 0.130143},
    {"iteration": 4870001, "current_time_ms": 144102, "exploitability": 0.130113},
    {"iteration": 4880001, "current_time_ms": 144380, "exploitability": 0.130102},
    {"iteration": 4890001, "current_time_ms": 144681, "exploitability": 0.130116},
    {"iteration": 4900001, "current_time_ms": 144992, "exploitability": 0.130142},
    {"iteration": 4910001, "current_time_ms": 145330, "exploitability": 0.130172},
    {"iteration": 4920001, "current_time_ms": 145708, "exploitability": 0.130205},
    {"iteration": 4930001, "current_time_ms": 146028, "exploitability": 0.130233},
    {"iteration": 4940001, "current_time_ms": 146317, "exploitability": 0.130266},
    {"iteration": 4950001, "current_time_ms": 146589, "exploitability": 0.130308},
    {"iteration": 4960001, "current_time_ms": 146834, "exploitability": 0.130342},
    {"iteration": 4970001, "current_time_ms": 147131, "exploitability": 0.130378},
    {"iteration": 4980001, "current_time_ms": 147390, "exploitability": 0.130414},
    {"iteration": 4990001, "current_time_ms": 147661, "exploitability": 0.130452},
    {"iteration": 5000001, "current_time_ms": 147976, "exploitability": 0.130476},
  ]
}


==> plots/backup/os_mccfr__43_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 43,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 159, "exploitability": 0.124382},
    {"iteration": 20001, "current_time_ms": 358, "exploitability": 0.104698},
    {"iteration": 30001, "current_time_ms": 573, "exploitability": 0.101564},
    {"iteration": 40001, "current_time_ms": 814, "exploitability": 0.0970911},
    {"iteration": 50001, "current_time_ms": 1058, "exploitability": 0.0965247},
    {"iteration": 60001, "current_time_ms": 1286, "exploitability": 0.0911851},
    {"iteration": 70001, "current_time_ms": 1812, "exploitability": 0.0894898},
    {"iteration": 80001, "current_time_ms": 2153, "exploitability": 0.0896021},
    {"iteration": 90001, "current_time_ms": 2352, "exploitability": 0.0864673},
    {"iteration": 100001, "current_time_ms": 2554, "exploitability": 0.083504},
    {"iteration": 110001, "current_time_ms": 2754, "exploitability": 0.0844623},
    {"iteration": 120001, "current_time_ms": 3226, "exploitability": 0.0825216},
    {"iteration": 130001, "current_time_ms": 3624, "exploitability": 0.0827365},
    {"iteration": 140001, "current_time_ms": 3823, "exploitability": 0.0819176},
    {"iteration": 150001, "current_time_ms": 4020, "exploitability": 0.082014},
    {"iteration": 160001, "current_time_ms": 4219, "exploitability": 0.0810111},
    {"iteration": 170001, "current_time_ms": 4412, "exploitability": 0.0813197},
    {"iteration": 180001, "current_time_ms": 4609, "exploitability": 0.079641},
    {"iteration": 190001, "current_time_ms": 4806, "exploitability": 0.0800884},
    {"iteration": 200001, "current_time_ms": 5004, "exploitability": 0.0805155},
    {"iteration": 210001, "current_time_ms": 5204, "exploitability": 0.0801341},
    {"iteration": 220001, "current_time_ms": 5406, "exploitability": 0.0792464},
    {"iteration": 230001, "current_time_ms": 5606, "exploitability": 0.0796635},
    {"iteration": 240001, "current_time_ms": 5811, "exploitability": 0.0787477},
    {"iteration": 250001, "current_time_ms": 6086, "exploitability": 0.0791615},
    {"iteration": 260001, "current_time_ms": 6658, "exploitability": 0.078793},
    {"iteration": 270001, "current_time_ms": 7245, "exploitability": 0.0779759},
    {"iteration": 280001, "current_time_ms": 7586, "exploitability": 0.0783912},
    {"iteration": 290001, "current_time_ms": 7789, "exploitability": 0.0777154},
    {"iteration": 300001, "current_time_ms": 7982, "exploitability": 0.0771168},
    {"iteration": 310001, "current_time_ms": 8175, "exploitability": 0.0773224},
    {"iteration": 320001, "current_time_ms": 8371, "exploitability": 0.0764007},
    {"iteration": 330001, "current_time_ms": 8563, "exploitability": 0.0766594},
    {"iteration": 340001, "current_time_ms": 8769, "exploitability": 0.0762276},
    {"iteration": 350001, "current_time_ms": 8988, "exploitability": 0.075353},
    {"iteration": 360001, "current_time_ms": 9190, "exploitability": 0.0760277},
    {"iteration": 370001, "current_time_ms": 9382, "exploitability": 0.075104},
    {"iteration": 380001, "current_time_ms": 9578, "exploitability": 0.0745328},
    {"iteration": 390001, "current_time_ms": 9780, "exploitability": 0.0752381},
    {"iteration": 400001, "current_time_ms": 9978, "exploitability": 0.0744834},
    {"iteration": 410001, "current_time_ms": 10182, "exploitability": 0.0737764},
    {"iteration": 420001, "current_time_ms": 10380, "exploitability": 0.0739991},
    {"iteration": 430001, "current_time_ms": 10580, "exploitability": 0.0743901},
    {"iteration": 440001, "current_time_ms": 10777, "exploitability": 0.0736716},
    {"iteration": 450001, "current_time_ms": 10978, "exploitability": 0.0734049},
    {"iteration": 460001, "current_time_ms": 11174, "exploitability": 0.0738991},
    {"iteration": 470001, "current_time_ms": 11374, "exploitability": 0.073532},
    {"iteration": 480001, "current_time_ms": 11566, "exploitability": 0.0731859},
    {"iteration": 490001, "current_time_ms": 11764, "exploitability": 0.0731475},
    {"iteration": 500001, "current_time_ms": 11964, "exploitability": 0.0731535},
    {"iteration": 510001, "current_time_ms": 12166, "exploitability": 0.0729085},
    {"iteration": 520001, "current_time_ms": 12369, "exploitability": 0.0722877},
    {"iteration": 530001, "current_time_ms": 12682, "exploitability": 0.0725595},
    {"iteration": 540001, "current_time_ms": 13048, "exploitability": 0.07277},
    {"iteration": 550001, "current_time_ms": 13409, "exploitability": 0.0723646},
    {"iteration": 560001, "current_time_ms": 13794, "exploitability": 0.0720549},
    {"iteration": 570001, "current_time_ms": 14151, "exploitability": 0.072413},
    {"iteration": 580001, "current_time_ms": 14519, "exploitability": 0.0722328},
    {"iteration": 590001, "current_time_ms": 14898, "exploitability": 0.0717444},
    {"iteration": 600001, "current_time_ms": 15254, "exploitability": 0.0717859},
    {"iteration": 610001, "current_time_ms": 15647, "exploitability": 0.0718942},
    {"iteration": 620001, "current_time_ms": 15986, "exploitability": 0.071653},
    {"iteration": 630001, "current_time_ms": 16372, "exploitability": 0.0713571},
    {"iteration": 640001, "current_time_ms": 16735, "exploitability": 0.0712532},
    {"iteration": 650001, "current_time_ms": 17097, "exploitability": 0.0716803},
    {"iteration": 660001, "current_time_ms": 17479, "exploitability": 0.0716265},
    {"iteration": 670001, "current_time_ms": 17872, "exploitability": 0.0712695},
    {"iteration": 680001, "current_time_ms": 18231, "exploitability": 0.0710059},
    {"iteration": 690001, "current_time_ms": 18608, "exploitability": 0.0708883},
    {"iteration": 700001, "current_time_ms": 18983, "exploitability": 0.0711881},
    {"iteration": 710001, "current_time_ms": 19349, "exploitability": 0.0710034},
    {"iteration": 720001, "current_time_ms": 19730, "exploitability": 0.0707123},
    {"iteration": 730001, "current_time_ms": 20084, "exploitability": 0.0704112},
    {"iteration": 740001, "current_time_ms": 20440, "exploitability": 0.0703168},
    {"iteration": 750001, "current_time_ms": 20803, "exploitability": 0.0705584},
    {"iteration": 760001, "current_time_ms": 21104, "exploitability": 0.0703812},
    {"iteration": 770001, "current_time_ms": 21302, "exploitability": 0.0700615},
    {"iteration": 780001, "current_time_ms": 21499, "exploitability": 0.0700465},
    {"iteration": 790001, "current_time_ms": 21695, "exploitability": 0.0700142},
    {"iteration": 800001, "current_time_ms": 21898, "exploitability": 0.0698228},
    {"iteration": 810001, "current_time_ms": 22099, "exploitability": 0.0696042},
    {"iteration": 820001, "current_time_ms": 22298, "exploitability": 0.0696541},
    {"iteration": 830001, "current_time_ms": 22493, "exploitability": 0.0697418},
    {"iteration": 840001, "current_time_ms": 22689, "exploitability": 0.069568},
    {"iteration": 850001, "current_time_ms": 22887, "exploitability": 0.0694983},
    {"iteration": 860001, "current_time_ms": 23084, "exploitability": 0.0695321},
    {"iteration": 870001, "current_time_ms": 23275, "exploitability": 0.069623},
    {"iteration": 880001, "current_time_ms": 23474, "exploitability": 0.0696031},
    {"iteration": 890001, "current_time_ms": 23674, "exploitability": 0.0693239},
    {"iteration": 900001, "current_time_ms": 23869, "exploitability": 0.0691528},
    {"iteration": 910001, "current_time_ms": 24066, "exploitability": 0.0691352},
    {"iteration": 920001, "current_time_ms": 24259, "exploitability": 0.0692521},
    {"iteration": 930001, "current_time_ms": 24455, "exploitability": 0.0693064},
    {"iteration": 940001, "current_time_ms": 24652, "exploitability": 0.0692548},
    {"iteration": 950001, "current_time_ms": 24843, "exploitability": 0.0693025},
    {"iteration": 960001, "current_time_ms": 25040, "exploitability": 0.0693176},
    {"iteration": 970001, "current_time_ms": 25241, "exploitability": 0.0692099},
    {"iteration": 980001, "current_time_ms": 25446, "exploitability": 0.0689836},
    {"iteration": 990001, "current_time_ms": 25652, "exploitability": 0.06881},
    {"iteration": 1000001, "current_time_ms": 25851, "exploitability": 0.0688707},
    {"iteration": 1010001, "current_time_ms": 26040, "exploitability": 0.0689369},
    {"iteration": 1020001, "current_time_ms": 26232, "exploitability": 0.0686357},
    {"iteration": 1030001, "current_time_ms": 26430, "exploitability": 0.0683352},
    {"iteration": 1040001, "current_time_ms": 26629, "exploitability": 0.0683472},
    {"iteration": 1050001, "current_time_ms": 26820, "exploitability": 0.0686231},
    {"iteration": 1060001, "current_time_ms": 27056, "exploitability": 0.0685071},
    {"iteration": 1070001, "current_time_ms": 27378, "exploitability": 0.0682913},
    {"iteration": 1080001, "current_time_ms": 27767, "exploitability": 0.0682414},
    {"iteration": 1090001, "current_time_ms": 28141, "exploitability": 0.0682705},
    {"iteration": 1100001, "current_time_ms": 28569, "exploitability": 0.0684318},
    {"iteration": 1110001, "current_time_ms": 28945, "exploitability": 0.0683683},
    {"iteration": 1120001, "current_time_ms": 29315, "exploitability": 0.0681661},
    {"iteration": 1130001, "current_time_ms": 29694, "exploitability": 0.068027},
    {"iteration": 1140001, "current_time_ms": 30031, "exploitability": 0.0680344},
    {"iteration": 1150001, "current_time_ms": 30401, "exploitability": 0.068106},
    {"iteration": 1160001, "current_time_ms": 30814, "exploitability": 0.068126},
    {"iteration": 1170001, "current_time_ms": 31206, "exploitability": 0.0681838},
    {"iteration": 1180001, "current_time_ms": 31570, "exploitability": 0.0679632},
    {"iteration": 1190001, "current_time_ms": 31941, "exploitability": 0.0677702},
    {"iteration": 1200001, "current_time_ms": 32337, "exploitability": 0.0677808},
    {"iteration": 1210001, "current_time_ms": 32719, "exploitability": 0.0679658},
    {"iteration": 1220001, "current_time_ms": 33086, "exploitability": 0.0681437},
    {"iteration": 1230001, "current_time_ms": 33436, "exploitability": 0.0679598},
    {"iteration": 1240001, "current_time_ms": 33801, "exploitability": 0.0676492},
    {"iteration": 1250001, "current_time_ms": 34172, "exploitability": 0.0674094},
    {"iteration": 1260001, "current_time_ms": 34526, "exploitability": 0.0674614},
    {"iteration": 1270001, "current_time_ms": 34898, "exploitability": 0.067716},
    {"iteration": 1280001, "current_time_ms": 35276, "exploitability": 0.0678649},
    {"iteration": 1290001, "current_time_ms": 35661, "exploitability": 0.0676914},
    {"iteration": 1300001, "current_time_ms": 36021, "exploitability": 0.0675286},
    {"iteration": 1310001, "current_time_ms": 36273, "exploitability": 0.0675277},
    {"iteration": 1320001, "current_time_ms": 36474, "exploitability": 0.0676741},
    {"iteration": 1330001, "current_time_ms": 36679, "exploitability": 0.0676636},
    {"iteration": 1340001, "current_time_ms": 36878, "exploitability": 0.0674258},
    {"iteration": 1350001, "current_time_ms": 37186, "exploitability": 0.0671216},
    {"iteration": 1360001, "current_time_ms": 37565, "exploitability": 0.0670333},
    {"iteration": 1370001, "current_time_ms": 37910, "exploitability": 0.0672283},
    {"iteration": 1380001, "current_time_ms": 38270, "exploitability": 0.0674018},
    {"iteration": 1390001, "current_time_ms": 38651, "exploitability": 0.0672017},
    {"iteration": 1400001, "current_time_ms": 39052, "exploitability": 0.0669815},
    {"iteration": 1410001, "current_time_ms": 39392, "exploitability": 0.0668907},
    {"iteration": 1420001, "current_time_ms": 39601, "exploitability": 0.0670008},
    {"iteration": 1430001, "current_time_ms": 39806, "exploitability": 0.067094},
    {"iteration": 1440001, "current_time_ms": 40008, "exploitability": 0.0669249},
    {"iteration": 1450001, "current_time_ms": 40213, "exploitability": 0.0666776},
    {"iteration": 1460001, "current_time_ms": 40416, "exploitability": 0.0665506},
    {"iteration": 1470001, "current_time_ms": 40664, "exploitability": 0.0666084},
    {"iteration": 1480001, "current_time_ms": 41014, "exploitability": 0.0668002},
    {"iteration": 1490001, "current_time_ms": 41388, "exploitability": 0.0669212},
    {"iteration": 1500001, "current_time_ms": 41750, "exploitability": 0.0667931},
    {"iteration": 1510001, "current_time_ms": 42121, "exploitability": 0.066676},
    {"iteration": 1520001, "current_time_ms": 42492, "exploitability": 0.0666473},
    {"iteration": 1530001, "current_time_ms": 42864, "exploitability": 0.0666316},
    {"iteration": 1540001, "current_time_ms": 43222, "exploitability": 0.0666774},
    {"iteration": 1550001, "current_time_ms": 43564, "exploitability": 0.0669},
    {"iteration": 1560001, "current_time_ms": 43930, "exploitability": 0.066824},
    {"iteration": 1570001, "current_time_ms": 44330, "exploitability": 0.0665785},
    {"iteration": 1580001, "current_time_ms": 44723, "exploitability": 0.0663922},
    {"iteration": 1590001, "current_time_ms": 45084, "exploitability": 0.0663055},
    {"iteration": 1600001, "current_time_ms": 45452, "exploitability": 0.0663672},
    {"iteration": 1610001, "current_time_ms": 45783, "exploitability": 0.0665532},
    {"iteration": 1620001, "current_time_ms": 46134, "exploitability": 0.0668465},
    {"iteration": 1630001, "current_time_ms": 46490, "exploitability": 0.0671704},
    {"iteration": 1640001, "current_time_ms": 46867, "exploitability": 0.0674196},
    {"iteration": 1650001, "current_time_ms": 47217, "exploitability": 0.0675456},
    {"iteration": 1660001, "current_time_ms": 47590, "exploitability": 0.0675496},
    {"iteration": 1670001, "current_time_ms": 47959, "exploitability": 0.0675018},
    {"iteration": 1680001, "current_time_ms": 48284, "exploitability": 0.0674733},
    {"iteration": 1690001, "current_time_ms": 48619, "exploitability": 0.0674876},
    {"iteration": 1700001, "current_time_ms": 49009, "exploitability": 0.0675013},
    {"iteration": 1710001, "current_time_ms": 49378, "exploitability": 0.0674977},
    {"iteration": 1720001, "current_time_ms": 49719, "exploitability": 0.0673354},
    {"iteration": 1730001, "current_time_ms": 50069, "exploitability": 0.0671427},
    {"iteration": 1740001, "current_time_ms": 50426, "exploitability": 0.0670658},
    {"iteration": 1750001, "current_time_ms": 50793, "exploitability": 0.0670941},
    {"iteration": 1760001, "current_time_ms": 51171, "exploitability": 0.067244},
    {"iteration": 1770001, "current_time_ms": 51538, "exploitability": 0.0673578},
    {"iteration": 1780001, "current_time_ms": 51900, "exploitability": 0.0671845},
    {"iteration": 1790001, "current_time_ms": 52139, "exploitability": 0.0668999},
    {"iteration": 1800001, "current_time_ms": 52340, "exploitability": 0.0667433},
    {"iteration": 1810001, "current_time_ms": 52539, "exploitability": 0.0668298},
    {"iteration": 1820001, "current_time_ms": 52736, "exploitability": 0.0670434},
    {"iteration": 1830001, "current_time_ms": 52938, "exploitability": 0.0670782},
    {"iteration": 1840001, "current_time_ms": 53140, "exploitability": 0.0670091},
    {"iteration": 1850001, "current_time_ms": 53337, "exploitability": 0.0668934},
    {"iteration": 1860001, "current_time_ms": 53532, "exploitability": 0.0667652},
    {"iteration": 1870001, "current_time_ms": 53728, "exploitability": 0.0666816},
    {"iteration": 1880001, "current_time_ms": 53929, "exploitability": 0.0666703},
    {"iteration": 1890001, "current_time_ms": 54128, "exploitability": 0.0667144},
    {"iteration": 1900001, "current_time_ms": 54332, "exploitability": 0.066751},
    {"iteration": 1910001, "current_time_ms": 54534, "exploitability": 0.0666539},
    {"iteration": 1920001, "current_time_ms": 54742, "exploitability": 0.0665459},
    {"iteration": 1930001, "current_time_ms": 54941, "exploitability": 0.0665015},
    {"iteration": 1940001, "current_time_ms": 55141, "exploitability": 0.0665237},
    {"iteration": 1950001, "current_time_ms": 55339, "exploitability": 0.0665837},
    {"iteration": 1960001, "current_time_ms": 55538, "exploitability": 0.0665499},
    {"iteration": 1970001, "current_time_ms": 55735, "exploitability": 0.0664213},
    {"iteration": 1980001, "current_time_ms": 55932, "exploitability": 0.0662448},
    {"iteration": 1990001, "current_time_ms": 56130, "exploitability": 0.0661485},
    {"iteration": 2000001, "current_time_ms": 56335, "exploitability": 0.0662387},
    {"iteration": 2010001, "current_time_ms": 56532, "exploitability": 0.0664102},
    {"iteration": 2020001, "current_time_ms": 56725, "exploitability": 0.0665041},
    {"iteration": 2030001, "current_time_ms": 56921, "exploitability": 0.0664284},
    {"iteration": 2040001, "current_time_ms": 57124, "exploitability": 0.0663134},
    {"iteration": 2050001, "current_time_ms": 57320, "exploitability": 0.0662303},
    {"iteration": 2060001, "current_time_ms": 57515, "exploitability": 0.0661999},
    {"iteration": 2070001, "current_time_ms": 57709, "exploitability": 0.066208},
    {"iteration": 2080001, "current_time_ms": 57976, "exploitability": 0.0662844},
    {"iteration": 2090001, "current_time_ms": 58341, "exploitability": 0.0663722},
    {"iteration": 2100001, "current_time_ms": 58732, "exploitability": 0.0663352},
    {"iteration": 2110001, "current_time_ms": 59103, "exploitability": 0.0661847},
    {"iteration": 2120001, "current_time_ms": 59467, "exploitability": 0.0660381},
    {"iteration": 2130001, "current_time_ms": 59825, "exploitability": 0.0659635},
    {"iteration": 2140001, "current_time_ms": 60187, "exploitability": 0.0659491},
    {"iteration": 2150001, "current_time_ms": 60574, "exploitability": 0.0660222},
    {"iteration": 2160001, "current_time_ms": 60907, "exploitability": 0.0661529},
    {"iteration": 2170001, "current_time_ms": 61308, "exploitability": 0.0662216},
    {"iteration": 2180001, "current_time_ms": 61662, "exploitability": 0.0660982},
    {"iteration": 2190001, "current_time_ms": 62031, "exploitability": 0.0659683},
    {"iteration": 2200001, "current_time_ms": 62385, "exploitability": 0.0658527},
    {"iteration": 2210001, "current_time_ms": 62768, "exploitability": 0.0658002},
    {"iteration": 2220001, "current_time_ms": 63146, "exploitability": 0.0658067},
    {"iteration": 2230001, "current_time_ms": 63522, "exploitability": 0.0658708},
    {"iteration": 2240001, "current_time_ms": 63874, "exploitability": 0.0659527},
    {"iteration": 2250001, "current_time_ms": 64256, "exploitability": 0.066008},
    {"iteration": 2260001, "current_time_ms": 64635, "exploitability": 0.0660336},
    {"iteration": 2270001, "current_time_ms": 64992, "exploitability": 0.0660284},
    {"iteration": 2280001, "current_time_ms": 65357, "exploitability": 0.0659479},
    {"iteration": 2290001, "current_time_ms": 65741, "exploitability": 0.0658252},
    {"iteration": 2300001, "current_time_ms": 66098, "exploitability": 0.0656864},
    {"iteration": 2310001, "current_time_ms": 66469, "exploitability": 0.0656062},
    {"iteration": 2320001, "current_time_ms": 66811, "exploitability": 0.0656002},
    {"iteration": 2330001, "current_time_ms": 67235, "exploitability": 0.0656717},
    {"iteration": 2340001, "current_time_ms": 67603, "exploitability": 0.0658507},
    {"iteration": 2350001, "current_time_ms": 67971, "exploitability": 0.0658333},
    {"iteration": 2360001, "current_time_ms": 68343, "exploitability": 0.0657024},
    {"iteration": 2370001, "current_time_ms": 68711, "exploitability": 0.0655513},
    {"iteration": 2380001, "current_time_ms": 69088, "exploitability": 0.0654842},
    {"iteration": 2390001, "current_time_ms": 69461, "exploitability": 0.0655361},
    {"iteration": 2400001, "current_time_ms": 69863, "exploitability": 0.0656681},
    {"iteration": 2410001, "current_time_ms": 70220, "exploitability": 0.0657949},
    {"iteration": 2420001, "current_time_ms": 70576, "exploitability": 0.0658499},
    {"iteration": 2430001, "current_time_ms": 70936, "exploitability": 0.06581},
    {"iteration": 2440001, "current_time_ms": 71307, "exploitability": 0.065699},
    {"iteration": 2450001, "current_time_ms": 71723, "exploitability": 0.0655523},
    {"iteration": 2460001, "current_time_ms": 72083, "exploitability": 0.0654637},
    {"iteration": 2470001, "current_time_ms": 72446, "exploitability": 0.0654439},
    {"iteration": 2480001, "current_time_ms": 72854, "exploitability": 0.065488},
    {"iteration": 2490001, "current_time_ms": 73211, "exploitability": 0.0656103},
    {"iteration": 2500001, "current_time_ms": 73572, "exploitability": 0.0657136},
    {"iteration": 2510001, "current_time_ms": 73955, "exploitability": 0.0656543},
    {"iteration": 2520001, "current_time_ms": 74388, "exploitability": 0.065525},
    {"iteration": 2530001, "current_time_ms": 74714, "exploitability": 0.0654094},
    {"iteration": 2540001, "current_time_ms": 74908, "exploitability": 0.0653919},
    {"iteration": 2550001, "current_time_ms": 75140, "exploitability": 0.0654685},
    {"iteration": 2560001, "current_time_ms": 75567, "exploitability": 0.0655722},
    {"iteration": 2570001, "current_time_ms": 75942, "exploitability": 0.0656716},
    {"iteration": 2580001, "current_time_ms": 76315, "exploitability": 0.0656566},
    {"iteration": 2590001, "current_time_ms": 76731, "exploitability": 0.0656071},
    {"iteration": 2600001, "current_time_ms": 77153, "exploitability": 0.0654798},
    {"iteration": 2610001, "current_time_ms": 77476, "exploitability": 0.0653543},
    {"iteration": 2620001, "current_time_ms": 77678, "exploitability": 0.0652883},
    {"iteration": 2630001, "current_time_ms": 77883, "exploitability": 0.0653095},
    {"iteration": 2640001, "current_time_ms": 78077, "exploitability": 0.0653785},
    {"iteration": 2650001, "current_time_ms": 78272, "exploitability": 0.0654094},
    {"iteration": 2660001, "current_time_ms": 78469, "exploitability": 0.0653765},
    {"iteration": 2670001, "current_time_ms": 78682, "exploitability": 0.065299},
    {"iteration": 2680001, "current_time_ms": 78920, "exploitability": 0.0652177},
    {"iteration": 2690001, "current_time_ms": 79142, "exploitability": 0.0651577},
    {"iteration": 2700001, "current_time_ms": 79504, "exploitability": 0.0651478},
    {"iteration": 2710001, "current_time_ms": 79934, "exploitability": 0.0651715},
    {"iteration": 2720001, "current_time_ms": 80414, "exploitability": 0.0652228},
    {"iteration": 2730001, "current_time_ms": 80868, "exploitability": 0.0652633},
    {"iteration": 2740001, "current_time_ms": 81233, "exploitability": 0.0652643},
    {"iteration": 2750001, "current_time_ms": 81646, "exploitability": 0.065222},
    {"iteration": 2760001, "current_time_ms": 82048, "exploitability": 0.0651636},
    {"iteration": 2770001, "current_time_ms": 82550, "exploitability": 0.0651254},
    {"iteration": 2780001, "current_time_ms": 82996, "exploitability": 0.0651305},
    {"iteration": 2790001, "current_time_ms": 83430, "exploitability": 0.0651621},
    {"iteration": 2800001, "current_time_ms": 83840, "exploitability": 0.0652068},
    {"iteration": 2810001, "current_time_ms": 84243, "exploitability": 0.0652349},
    {"iteration": 2820001, "current_time_ms": 84624, "exploitability": 0.0652531},
    {"iteration": 2830001, "current_time_ms": 85050, "exploitability": 0.0652409},
    {"iteration": 2840001, "current_time_ms": 85466, "exploitability": 0.0651353},
    {"iteration": 2850001, "current_time_ms": 85870, "exploitability": 0.0649867},
    {"iteration": 2860001, "current_time_ms": 86293, "exploitability": 0.06487},
    {"iteration": 2870001, "current_time_ms": 86712, "exploitability": 0.064822},
    {"iteration": 2880001, "current_time_ms": 87136, "exploitability": 0.0648518},
    {"iteration": 2890001, "current_time_ms": 87554, "exploitability": 0.0649647},
    {"iteration": 2900001, "current_time_ms": 87971, "exploitability": 0.0651147},
    {"iteration": 2910001, "current_time_ms": 88415, "exploitability": 0.0651429},
    {"iteration": 2920001, "current_time_ms": 88872, "exploitability": 0.0650391},
    {"iteration": 2930001, "current_time_ms": 89298, "exploitability": 0.0648761},
    {"iteration": 2940001, "current_time_ms": 89680, "exploitability": 0.0647299},
    {"iteration": 2950001, "current_time_ms": 90052, "exploitability": 0.0646618},
    {"iteration": 2960001, "current_time_ms": 90423, "exploitability": 0.0646862},
    {"iteration": 2970001, "current_time_ms": 90786, "exploitability": 0.0647941},
    {"iteration": 2980001, "current_time_ms": 91138, "exploitability": 0.0649331},
    {"iteration": 2990001, "current_time_ms": 91513, "exploitability": 0.0650725},
    {"iteration": 3000001, "current_time_ms": 91902, "exploitability": 0.0651276},
    {"iteration": 3010001, "current_time_ms": 92259, "exploitability": 0.065061},
    {"iteration": 3020001, "current_time_ms": 92614, "exploitability": 0.0649361},
    {"iteration": 3030001, "current_time_ms": 92818, "exploitability": 0.0648206},
    {"iteration": 3040001, "current_time_ms": 93024, "exploitability": 0.064734},
    {"iteration": 3050001, "current_time_ms": 93221, "exploitability": 0.0647004},
    {"iteration": 3060001, "current_time_ms": 93418, "exploitability": 0.0647119},
    {"iteration": 3070001, "current_time_ms": 93614, "exploitability": 0.064735},
    {"iteration": 3080001, "current_time_ms": 93813, "exploitability": 0.06478},
    {"iteration": 3090001, "current_time_ms": 94011, "exploitability": 0.0648266},
    {"iteration": 3100001, "current_time_ms": 94211, "exploitability": 0.0648473},
    {"iteration": 3110001, "current_time_ms": 94405, "exploitability": 0.0648155},
    {"iteration": 3120001, "current_time_ms": 94602, "exploitability": 0.0647344},
    {"iteration": 3130001, "current_time_ms": 94804, "exploitability": 0.0646388},
    {"iteration": 3140001, "current_time_ms": 95010, "exploitability": 0.0645622},
    {"iteration": 3150001, "current_time_ms": 95207, "exploitability": 0.064528},
    {"iteration": 3160001, "current_time_ms": 95407, "exploitability": 0.0645444},
    {"iteration": 3170001, "current_time_ms": 95609, "exploitability": 0.0646317},
    {"iteration": 3180001, "current_time_ms": 95807, "exploitability": 0.0647435},
    {"iteration": 3190001, "current_time_ms": 96008, "exploitability": 0.0648135},
    {"iteration": 3200001, "current_time_ms": 96207, "exploitability": 0.0647649},
    {"iteration": 3210001, "current_time_ms": 96408, "exploitability": 0.0646463},
    {"iteration": 3220001, "current_time_ms": 96610, "exploitability": 0.0644859},
    {"iteration": 3230001, "current_time_ms": 96811, "exploitability": 0.0643857},
    {"iteration": 3240001, "current_time_ms": 97011, "exploitability": 0.0643558},
    {"iteration": 3250001, "current_time_ms": 97208, "exploitability": 0.0643954},
    {"iteration": 3260001, "current_time_ms": 97403, "exploitability": 0.064513},
    {"iteration": 3270001, "current_time_ms": 97631, "exploitability": 0.0646503},
    {"iteration": 3280001, "current_time_ms": 97830, "exploitability": 0.064723},
    {"iteration": 3290001, "current_time_ms": 98027, "exploitability": 0.0646842},
    {"iteration": 3300001, "current_time_ms": 98259, "exploitability": 0.0645819},
    {"iteration": 3310001, "current_time_ms": 98455, "exploitability": 0.0644691},
    {"iteration": 3320001, "current_time_ms": 98649, "exploitability": 0.0643638},
    {"iteration": 3330001, "current_time_ms": 98847, "exploitability": 0.0643016},
    {"iteration": 3340001, "current_time_ms": 99048, "exploitability": 0.0643089},
    {"iteration": 3350001, "current_time_ms": 99246, "exploitability": 0.0643947},
    {"iteration": 3360001, "current_time_ms": 99443, "exploitability": 0.0645201},
    {"iteration": 3370001, "current_time_ms": 99646, "exploitability": 0.0646464},
    {"iteration": 3380001, "current_time_ms": 99842, "exploitability": 0.0646317},
    {"iteration": 3390001, "current_time_ms": 100075, "exploitability": 0.0645607},
    {"iteration": 3400001, "current_time_ms": 100280, "exploitability": 0.0644854},
    {"iteration": 3410001, "current_time_ms": 100478, "exploitability": 0.0644274},
    {"iteration": 3420001, "current_time_ms": 100676, "exploitability": 0.0643954},
    {"iteration": 3430001, "current_time_ms": 100870, "exploitability": 0.064405},
    {"iteration": 3440001, "current_time_ms": 101070, "exploitability": 0.064443},
    {"iteration": 3450001, "current_time_ms": 101265, "exploitability": 0.0644889},
    {"iteration": 3460001, "current_time_ms": 101458, "exploitability": 0.0644964},
    {"iteration": 3470001, "current_time_ms": 101651, "exploitability": 0.0644591},
    {"iteration": 3480001, "current_time_ms": 101844, "exploitability": 0.0643843},
    {"iteration": 3490001, "current_time_ms": 102045, "exploitability": 0.0643207},
    {"iteration": 3500001, "current_time_ms": 102253, "exploitability": 0.0642804},
    {"iteration": 3510001, "current_time_ms": 102445, "exploitability": 0.0642741},
    {"iteration": 3520001, "current_time_ms": 102642, "exploitability": 0.0642927},
    {"iteration": 3530001, "current_time_ms": 102835, "exploitability": 0.0643203},
    {"iteration": 3540001, "current_time_ms": 103035, "exploitability": 0.0643565},
    {"iteration": 3550001, "current_time_ms": 103237, "exploitability": 0.064377},
    {"iteration": 3560001, "current_time_ms": 103438, "exploitability": 0.0643492},
    {"iteration": 3570001, "current_time_ms": 103654, "exploitability": 0.0642867},
    {"iteration": 3580001, "current_time_ms": 104004, "exploitability": 0.0642253},
    {"iteration": 3590001, "current_time_ms": 104363, "exploitability": 0.0641951},
    {"iteration": 3600001, "current_time_ms": 104744, "exploitability": 0.064197},
    {"iteration": 3610001, "current_time_ms": 105129, "exploitability": 0.0642141},
    {"iteration": 3620001, "current_time_ms": 105482, "exploitability": 0.064236},
    {"iteration": 3630001, "current_time_ms": 105842, "exploitability": 0.0642651},
    {"iteration": 3640001, "current_time_ms": 106218, "exploitability": 0.0642974},
    {"iteration": 3650001, "current_time_ms": 106575, "exploitability": 0.0643312},
    {"iteration": 3660001, "current_time_ms": 106959, "exploitability": 0.0643454},
    {"iteration": 3670001, "current_time_ms": 107339, "exploitability": 0.0643184},
    {"iteration": 3680001, "current_time_ms": 107733, "exploitability": 0.0642357},
    {"iteration": 3690001, "current_time_ms": 108104, "exploitability": 0.0641423},
    {"iteration": 3700001, "current_time_ms": 108479, "exploitability": 0.0640784},
    {"iteration": 3710001, "current_time_ms": 108871, "exploitability": 0.0640664},
    {"iteration": 3720001, "current_time_ms": 109241, "exploitability": 0.0640887},
    {"iteration": 3730001, "current_time_ms": 109663, "exploitability": 0.0641271},
    {"iteration": 3740001, "current_time_ms": 110082, "exploitability": 0.0641729},
    {"iteration": 3750001, "current_time_ms": 110481, "exploitability": 0.0642111},
    {"iteration": 3760001, "current_time_ms": 110867, "exploitability": 0.0642321},
    {"iteration": 3770001, "current_time_ms": 111257, "exploitability": 0.0641808},
    {"iteration": 3780001, "current_time_ms": 111630, "exploitability": 0.0640906},
    {"iteration": 3790001, "current_time_ms": 111986, "exploitability": 0.0640092},
    {"iteration": 3800001, "current_time_ms": 112370, "exploitability": 0.0639483},
    {"iteration": 3810001, "current_time_ms": 112741, "exploitability": 0.0639207},
    {"iteration": 3820001, "current_time_ms": 113015, "exploitability": 0.0639197},
    {"iteration": 3830001, "current_time_ms": 113212, "exploitability": 0.0639544},
    {"iteration": 3840001, "current_time_ms": 113410, "exploitability": 0.0640214},
    {"iteration": 3850001, "current_time_ms": 113605, "exploitability": 0.0640875},
    {"iteration": 3860001, "current_time_ms": 113807, "exploitability": 0.0641183},
    {"iteration": 3870001, "current_time_ms": 114004, "exploitability": 0.0640717},
    {"iteration": 3880001, "current_time_ms": 114285, "exploitability": 0.064005},
    {"iteration": 3890001, "current_time_ms": 114719, "exploitability": 0.0639491},
    {"iteration": 3900001, "current_time_ms": 115140, "exploitability": 0.0639101},
    {"iteration": 3910001, "current_time_ms": 115525, "exploitability": 0.0638958},
    {"iteration": 3920001, "current_time_ms": 115931, "exploitability": 0.0639172},
    {"iteration": 3930001, "current_time_ms": 116296, "exploitability": 0.0639749},
    {"iteration": 3940001, "current_time_ms": 116700, "exploitability": 0.0640405},
    {"iteration": 3950001, "current_time_ms": 117068, "exploitability": 0.0640624},
    {"iteration": 3960001, "current_time_ms": 117487, "exploitability": 0.0640122},
    {"iteration": 3970001, "current_time_ms": 117821, "exploitability": 0.0639306},
    {"iteration": 3980001, "current_time_ms": 118189, "exploitability": 0.0638451},
    {"iteration": 3990001, "current_time_ms": 118561, "exploitability": 0.0637762},
    {"iteration": 4000001, "current_time_ms": 118915, "exploitability": 0.0637521},
    {"iteration": 4010001, "current_time_ms": 119268, "exploitability": 0.0637781},
    {"iteration": 4020001, "current_time_ms": 119644, "exploitability": 0.0638425},
    {"iteration": 4030001, "current_time_ms": 120021, "exploitability": 0.0639161},
    {"iteration": 4040001, "current_time_ms": 120373, "exploitability": 0.0639633},
    {"iteration": 4050001, "current_time_ms": 120745, "exploitability": 0.0639624},
    {"iteration": 4060001, "current_time_ms": 121108, "exploitability": 0.0639081},
    {"iteration": 4070001, "current_time_ms": 121576, "exploitability": 0.0638579},
    {"iteration": 4080001, "current_time_ms": 121994, "exploitability": 0.063819},
    {"iteration": 4090001, "current_time_ms": 122433, "exploitability": 0.0637936},
    {"iteration": 4100001, "current_time_ms": 122838, "exploitability": 0.0638096},
    {"iteration": 4110001, "current_time_ms": 123233, "exploitability": 0.0638446},
    {"iteration": 4120001, "current_time_ms": 123562, "exploitability": 0.0638797},
    {"iteration": 4130001, "current_time_ms": 123933, "exploitability": 0.0638998},
    {"iteration": 4140001, "current_time_ms": 124313, "exploitability": 0.0638731},
    {"iteration": 4150001, "current_time_ms": 124725, "exploitability": 0.0638238},
    {"iteration": 4160001, "current_time_ms": 125083, "exploitability": 0.0637591},
    {"iteration": 4170001, "current_time_ms": 125442, "exploitability": 0.0637077},
    {"iteration": 4180001, "current_time_ms": 125827, "exploitability": 0.0636836},
    {"iteration": 4190001, "current_time_ms": 126180, "exploitability": 0.0636898},
    {"iteration": 4200001, "current_time_ms": 126511, "exploitability": 0.0637175},
    {"iteration": 4210001, "current_time_ms": 126886, "exploitability": 0.0637478},
    {"iteration": 4220001, "current_time_ms": 127276, "exploitability": 0.0637805},
    {"iteration": 4230001, "current_time_ms": 127624, "exploitability": 0.0637983},
    {"iteration": 4240001, "current_time_ms": 127996, "exploitability": 0.0637938},
    {"iteration": 4250001, "current_time_ms": 128333, "exploitability": 0.0637609},
    {"iteration": 4260001, "current_time_ms": 128619, "exploitability": 0.063706},
    {"iteration": 4270001, "current_time_ms": 128926, "exploitability": 0.0636267},
    {"iteration": 4280001, "current_time_ms": 129241, "exploitability": 0.0635572},
    {"iteration": 4290001, "current_time_ms": 129556, "exploitability": 0.0635158},
    {"iteration": 4300001, "current_time_ms": 129881, "exploitability": 0.0635535},
    {"iteration": 4310001, "current_time_ms": 130142, "exploitability": 0.0635889},
    {"iteration": 4320001, "current_time_ms": 130451, "exploitability": 0.0636075},
    {"iteration": 4330001, "current_time_ms": 130766, "exploitability": 0.0635981},
    {"iteration": 4340001, "current_time_ms": 131045, "exploitability": 0.0636429},
    {"iteration": 4350001, "current_time_ms": 131330, "exploitability": 0.0636771},
    {"iteration": 4360001, "current_time_ms": 131607, "exploitability": 0.0636591},
    {"iteration": 4370001, "current_time_ms": 131931, "exploitability": 0.0636308},
    {"iteration": 4380001, "current_time_ms": 132205, "exploitability": 0.0636029},
    {"iteration": 4390001, "current_time_ms": 132458, "exploitability": 0.063586},
    {"iteration": 4400001, "current_time_ms": 132733, "exploitability": 0.0635869},
    {"iteration": 4410001, "current_time_ms": 132992, "exploitability": 0.0636017},
    {"iteration": 4420001, "current_time_ms": 133250, "exploitability": 0.0636061},
    {"iteration": 4430001, "current_time_ms": 133547, "exploitability": 0.0636014},
    {"iteration": 4440001, "current_time_ms": 133870, "exploitability": 0.0635829},
    {"iteration": 4450001, "current_time_ms": 134147, "exploitability": 0.0635829},
    {"iteration": 4460001, "current_time_ms": 134429, "exploitability": 0.0635956},
    {"iteration": 4470001, "current_time_ms": 134686, "exploitability": 0.0636048},
    {"iteration": 4480001, "current_time_ms": 134950, "exploitability": 0.0636181},
    {"iteration": 4490001, "current_time_ms": 135207, "exploitability": 0.0636275},
    {"iteration": 4500001, "current_time_ms": 135450, "exploitability": 0.0636298},
    {"iteration": 4510001, "current_time_ms": 135695, "exploitability": 0.0636348},
    {"iteration": 4520001, "current_time_ms": 135978, "exploitability": 0.0636445},
    {"iteration": 4530001, "current_time_ms": 136241, "exploitability": 0.0636488},
    {"iteration": 4540001, "current_time_ms": 136526, "exploitability": 0.0636429},
    {"iteration": 4550001, "current_time_ms": 136746, "exploitability": 0.0636152},
    {"iteration": 4560001, "current_time_ms": 136973, "exploitability": 0.0635614},
    {"iteration": 4570001, "current_time_ms": 137186, "exploitability": 0.0635156},
    {"iteration": 4580001, "current_time_ms": 137402, "exploitability": 0.0634892},
    {"iteration": 4590001, "current_time_ms": 137615, "exploitability": 0.0634999},
    {"iteration": 4600001, "current_time_ms": 137873, "exploitability": 0.0635369},
    {"iteration": 4610001, "current_time_ms": 138101, "exploitability": 0.0636006},
    {"iteration": 4620001, "current_time_ms": 138303, "exploitability": 0.0636973},
    {"iteration": 4630001, "current_time_ms": 138512, "exploitability": 0.0637778},
    {"iteration": 4640001, "current_time_ms": 138726, "exploitability": 0.0637691},
    {"iteration": 4650001, "current_time_ms": 138954, "exploitability": 0.0637252},
    {"iteration": 4660001, "current_time_ms": 139181, "exploitability": 0.063663},
    {"iteration": 4670001, "current_time_ms": 139409, "exploitability": 0.0636075},
    {"iteration": 4680001, "current_time_ms": 139630, "exploitability": 0.0635722},
    {"iteration": 4690001, "current_time_ms": 139856, "exploitability": 0.0635617},
    {"iteration": 4700001, "current_time_ms": 140077, "exploitability": 0.0635792},
    {"iteration": 4710001, "current_time_ms": 140291, "exploitability": 0.0636203},
    {"iteration": 4720001, "current_time_ms": 140496, "exploitability": 0.0636684},
    {"iteration": 4730001, "current_time_ms": 140727, "exploitability": 0.0637279},
    {"iteration": 4740001, "current_time_ms": 140962, "exploitability": 0.0637306},
    {"iteration": 4750001, "current_time_ms": 141209, "exploitability": 0.0637071},
    {"iteration": 4760001, "current_time_ms": 141441, "exploitability": 0.0636699},
    {"iteration": 4770001, "current_time_ms": 141660, "exploitability": 0.063621},
    {"iteration": 4780001, "current_time_ms": 141881, "exploitability": 0.0635792},
    {"iteration": 4790001, "current_time_ms": 142079, "exploitability": 0.0635549},
    {"iteration": 4800001, "current_time_ms": 142289, "exploitability": 0.0635568},
    {"iteration": 4810001, "current_time_ms": 142488, "exploitability": 0.0635685},
    {"iteration": 4820001, "current_time_ms": 142680, "exploitability": 0.0636102},
    {"iteration": 4830001, "current_time_ms": 142866, "exploitability": 0.063671},
    {"iteration": 4840001, "current_time_ms": 143009, "exploitability": 0.0637241},
    {"iteration": 4850001, "current_time_ms": 143160, "exploitability": 0.0637379},
    {"iteration": 4860001, "current_time_ms": 143335, "exploitability": 0.0637112},
    {"iteration": 4870001, "current_time_ms": 143489, "exploitability": 0.0636615},
    {"iteration": 4880001, "current_time_ms": 143647, "exploitability": 0.0636061},
    {"iteration": 4890001, "current_time_ms": 143802, "exploitability": 0.0635606},
    {"iteration": 4900001, "current_time_ms": 143956, "exploitability": 0.063533},
    {"iteration": 4910001, "current_time_ms": 144110, "exploitability": 0.0635199},
    {"iteration": 4920001, "current_time_ms": 144217, "exploitability": 0.0635264},
    {"iteration": 4930001, "current_time_ms": 144318, "exploitability": 0.0635549},
    {"iteration": 4940001, "current_time_ms": 144441, "exploitability": 0.0635782},
    {"iteration": 4950001, "current_time_ms": 144574, "exploitability": 0.0636029},
    {"iteration": 4960001, "current_time_ms": 144700, "exploitability": 0.0636273},
    {"iteration": 4970001, "current_time_ms": 144833, "exploitability": 0.06363},
    {"iteration": 4980001, "current_time_ms": 144941, "exploitability": 0.0636151},
    {"iteration": 4990001, "current_time_ms": 145030, "exploitability": 0.0635951},
    {"iteration": 5000001, "current_time_ms": 145120, "exploitability": 0.0635755},
  ]
}


==> plots/backup/os_mccfr__44_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 372, "exploitability": 0.0646733},
    {"iteration": 20001, "current_time_ms": 788, "exploitability": 0.0554774},
    {"iteration": 30001, "current_time_ms": 1219, "exploitability": 0.0488068},
    {"iteration": 40001, "current_time_ms": 1559, "exploitability": 0.0467822},
    {"iteration": 50001, "current_time_ms": 2009, "exploitability": 0.0429887},
    {"iteration": 60001, "current_time_ms": 2314, "exploitability": 0.0431389},
    {"iteration": 70001, "current_time_ms": 2582, "exploitability": 0.0392256},
    {"iteration": 80001, "current_time_ms": 2869, "exploitability": 0.0371638},
    {"iteration": 90001, "current_time_ms": 3126, "exploitability": 0.0375424},
    {"iteration": 100001, "current_time_ms": 3378, "exploitability": 0.0370827},
    {"iteration": 110001, "current_time_ms": 3615, "exploitability": 0.0346571},
    {"iteration": 120001, "current_time_ms": 3855, "exploitability": 0.0333994},
    {"iteration": 130001, "current_time_ms": 4055, "exploitability": 0.0330294},
    {"iteration": 140001, "current_time_ms": 4269, "exploitability": 0.0329921},
    {"iteration": 150001, "current_time_ms": 4496, "exploitability": 0.0306007},
    {"iteration": 160001, "current_time_ms": 4724, "exploitability": 0.0315981},
    {"iteration": 170001, "current_time_ms": 4963, "exploitability": 0.0323902},
    {"iteration": 180001, "current_time_ms": 5199, "exploitability": 0.0304343},
    {"iteration": 190001, "current_time_ms": 5431, "exploitability": 0.0316839},
    {"iteration": 200001, "current_time_ms": 5643, "exploitability": 0.0294848},
    {"iteration": 210001, "current_time_ms": 5876, "exploitability": 0.0307628},
    {"iteration": 220001, "current_time_ms": 6103, "exploitability": 0.0292805},
    {"iteration": 230001, "current_time_ms": 6326, "exploitability": 0.0297448},
    {"iteration": 240001, "current_time_ms": 6545, "exploitability": 0.0295226},
    {"iteration": 250001, "current_time_ms": 6793, "exploitability": 0.0287747},
    {"iteration": 260001, "current_time_ms": 7044, "exploitability": 0.0300298},
    {"iteration": 270001, "current_time_ms": 7312, "exploitability": 0.0285982},
    {"iteration": 280001, "current_time_ms": 7594, "exploitability": 0.0291485},
    {"iteration": 290001, "current_time_ms": 7870, "exploitability": 0.0274497},
    {"iteration": 300001, "current_time_ms": 8149, "exploitability": 0.0283415},
    {"iteration": 310001, "current_time_ms": 8407, "exploitability": 0.0285543},
    {"iteration": 320001, "current_time_ms": 8661, "exploitability": 0.0273808},
    {"iteration": 330001, "current_time_ms": 8926, "exploitability": 0.027827},
    {"iteration": 340001, "current_time_ms": 9183, "exploitability": 0.0274086},
    {"iteration": 350001, "current_time_ms": 9465, "exploitability": 0.0271723},
    {"iteration": 360001, "current_time_ms": 9672, "exploitability": 0.0268619},
    {"iteration": 370001, "current_time_ms": 9895, "exploitability": 0.0265379},
    {"iteration": 380001, "current_time_ms": 10114, "exploitability": 0.0265045},
    {"iteration": 390001, "current_time_ms": 10351, "exploitability": 0.0265607},
    {"iteration": 400001, "current_time_ms": 10582, "exploitability": 0.0263152},
    {"iteration": 410001, "current_time_ms": 10806, "exploitability": 0.0257002},
    {"iteration": 420001, "current_time_ms": 11041, "exploitability": 0.0255571},
    {"iteration": 430001, "current_time_ms": 11267, "exploitability": 0.0257383},
    {"iteration": 440001, "current_time_ms": 11494, "exploitability": 0.0250698},
    {"iteration": 450001, "current_time_ms": 11711, "exploitability": 0.0249998},
    {"iteration": 460001, "current_time_ms": 11948, "exploitability": 0.0252315},
    {"iteration": 470001, "current_time_ms": 12165, "exploitability": 0.0251231},
    {"iteration": 480001, "current_time_ms": 12402, "exploitability": 0.0240436},
    {"iteration": 490001, "current_time_ms": 12625, "exploitability": 0.0244718},
    {"iteration": 500001, "current_time_ms": 12887, "exploitability": 0.0246225},
    {"iteration": 510001, "current_time_ms": 13177, "exploitability": 0.0236064},
    {"iteration": 520001, "current_time_ms": 13436, "exploitability": 0.0241602},
    {"iteration": 530001, "current_time_ms": 13696, "exploitability": 0.0240529},
    {"iteration": 540001, "current_time_ms": 13979, "exploitability": 0.023425},
    {"iteration": 550001, "current_time_ms": 14247, "exploitability": 0.0239008},
    {"iteration": 560001, "current_time_ms": 14490, "exploitability": 0.0236899},
    {"iteration": 570001, "current_time_ms": 14729, "exploitability": 0.0235241},
    {"iteration": 580001, "current_time_ms": 14980, "exploitability": 0.0234041},
    {"iteration": 590001, "current_time_ms": 15188, "exploitability": 0.0237089},
    {"iteration": 600001, "current_time_ms": 15405, "exploitability": 0.0233045},
    {"iteration": 610001, "current_time_ms": 15626, "exploitability": 0.0228607},
    {"iteration": 620001, "current_time_ms": 15835, "exploitability": 0.0234839},
    {"iteration": 630001, "current_time_ms": 16054, "exploitability": 0.0232074},
    {"iteration": 640001, "current_time_ms": 16275, "exploitability": 0.0226543},
    {"iteration": 650001, "current_time_ms": 16498, "exploitability": 0.0229811},
    {"iteration": 660001, "current_time_ms": 16715, "exploitability": 0.0229792},
    {"iteration": 670001, "current_time_ms": 16962, "exploitability": 0.0229658},
    {"iteration": 680001, "current_time_ms": 17184, "exploitability": 0.0229426},
    {"iteration": 690001, "current_time_ms": 17412, "exploitability": 0.0230835},
    {"iteration": 700001, "current_time_ms": 17627, "exploitability": 0.0229643},
    {"iteration": 710001, "current_time_ms": 17852, "exploitability": 0.0230645},
    {"iteration": 720001, "current_time_ms": 18080, "exploitability": 0.0234602},
    {"iteration": 730001, "current_time_ms": 18324, "exploitability": 0.0229935},
    {"iteration": 740001, "current_time_ms": 18544, "exploitability": 0.0225198},
    {"iteration": 750001, "current_time_ms": 18757, "exploitability": 0.022474},
    {"iteration": 760001, "current_time_ms": 18994, "exploitability": 0.0226301},
    {"iteration": 770001, "current_time_ms": 19225, "exploitability": 0.0221994},
    {"iteration": 780001, "current_time_ms": 19444, "exploitability": 0.0222577},
    {"iteration": 790001, "current_time_ms": 19662, "exploitability": 0.0226532},
    {"iteration": 800001, "current_time_ms": 19892, "exploitability": 0.0221933},
    {"iteration": 810001, "current_time_ms": 20119, "exploitability": 0.0215271},
    {"iteration": 820001, "current_time_ms": 20350, "exploitability": 0.0218622},
    {"iteration": 830001, "current_time_ms": 20579, "exploitability": 0.0223567},
    {"iteration": 840001, "current_time_ms": 20795, "exploitability": 0.0220495},
    {"iteration": 850001, "current_time_ms": 21029, "exploitability": 0.0216647},
    {"iteration": 860001, "current_time_ms": 21252, "exploitability": 0.0217035},
    {"iteration": 870001, "current_time_ms": 21474, "exploitability": 0.0219527},
    {"iteration": 880001, "current_time_ms": 21690, "exploitability": 0.0216733},
    {"iteration": 890001, "current_time_ms": 21922, "exploitability": 0.0212457},
    {"iteration": 900001, "current_time_ms": 22143, "exploitability": 0.0213404},
    {"iteration": 910001, "current_time_ms": 22366, "exploitability": 0.0216027},
    {"iteration": 920001, "current_time_ms": 22579, "exploitability": 0.0214446},
    {"iteration": 930001, "current_time_ms": 22810, "exploitability": 0.0210963},
    {"iteration": 940001, "current_time_ms": 23042, "exploitability": 0.0211592},
    {"iteration": 950001, "current_time_ms": 23258, "exploitability": 0.0212762},
    {"iteration": 960001, "current_time_ms": 23479, "exploitability": 0.0212242},
    {"iteration": 970001, "current_time_ms": 23698, "exploitability": 0.021156},
    {"iteration": 980001, "current_time_ms": 23927, "exploitability": 0.0212395},
    {"iteration": 990001, "current_time_ms": 24143, "exploitability": 0.0213101},
    {"iteration": 1000001, "current_time_ms": 24376, "exploitability": 0.0212992},
    {"iteration": 1010001, "current_time_ms": 24594, "exploitability": 0.0213071},
    {"iteration": 1020001, "current_time_ms": 24810, "exploitability": 0.0213736},
    {"iteration": 1030001, "current_time_ms": 25037, "exploitability": 0.0211047},
    {"iteration": 1040001, "current_time_ms": 25267, "exploitability": 0.0208608},
    {"iteration": 1050001, "current_time_ms": 25485, "exploitability": 0.0210401},
    {"iteration": 1060001, "current_time_ms": 25701, "exploitability": 0.0212225},
    {"iteration": 1070001, "current_time_ms": 25934, "exploitability": 0.0210945},
    {"iteration": 1080001, "current_time_ms": 26182, "exploitability": 0.0208452},
    {"iteration": 1090001, "current_time_ms": 26413, "exploitability": 0.0208631},
    {"iteration": 1100001, "current_time_ms": 26722, "exploitability": 0.0210402},
    {"iteration": 1110001, "current_time_ms": 27049, "exploitability": 0.0210623},
    {"iteration": 1120001, "current_time_ms": 27354, "exploitability": 0.0210077},
    {"iteration": 1130001, "current_time_ms": 27716, "exploitability": 0.0208337},
    {"iteration": 1140001, "current_time_ms": 27985, "exploitability": 0.0207765},
    {"iteration": 1150001, "current_time_ms": 28249, "exploitability": 0.0208339},
    {"iteration": 1160001, "current_time_ms": 28576, "exploitability": 0.0208804},
    {"iteration": 1170001, "current_time_ms": 28928, "exploitability": 0.0206996},
    {"iteration": 1180001, "current_time_ms": 29214, "exploitability": 0.0206794},
    {"iteration": 1190001, "current_time_ms": 29429, "exploitability": 0.0208144},
    {"iteration": 1200001, "current_time_ms": 29643, "exploitability": 0.0209767},
    {"iteration": 1210001, "current_time_ms": 29886, "exploitability": 0.0209052},
    {"iteration": 1220001, "current_time_ms": 30126, "exploitability": 0.0204539},
    {"iteration": 1230001, "current_time_ms": 30367, "exploitability": 0.0203548},
    {"iteration": 1240001, "current_time_ms": 30602, "exploitability": 0.0208108},
    {"iteration": 1250001, "current_time_ms": 30845, "exploitability": 0.0208558},
    {"iteration": 1260001, "current_time_ms": 31094, "exploitability": 0.0204185},
    {"iteration": 1270001, "current_time_ms": 31326, "exploitability": 0.0201271},
    {"iteration": 1280001, "current_time_ms": 31536, "exploitability": 0.0202149},
    {"iteration": 1290001, "current_time_ms": 31762, "exploitability": 0.0206696},
    {"iteration": 1300001, "current_time_ms": 32008, "exploitability": 0.0206814},
    {"iteration": 1310001, "current_time_ms": 32280, "exploitability": 0.0203693},
    {"iteration": 1320001, "current_time_ms": 32510, "exploitability": 0.0201461},
    {"iteration": 1330001, "current_time_ms": 32729, "exploitability": 0.0201572},
    {"iteration": 1340001, "current_time_ms": 32976, "exploitability": 0.0203568},
    {"iteration": 1350001, "current_time_ms": 33214, "exploitability": 0.0206087},
    {"iteration": 1360001, "current_time_ms": 33445, "exploitability": 0.0206377},
    {"iteration": 1370001, "current_time_ms": 33775, "exploitability": 0.0205034},
    {"iteration": 1380001, "current_time_ms": 34030, "exploitability": 0.0206332},
    {"iteration": 1390001, "current_time_ms": 34254, "exploitability": 0.0208831},
    {"iteration": 1400001, "current_time_ms": 34504, "exploitability": 0.0208626},
    {"iteration": 1410001, "current_time_ms": 34743, "exploitability": 0.0204466},
    {"iteration": 1420001, "current_time_ms": 35155, "exploitability": 0.020235},
    {"iteration": 1430001, "current_time_ms": 35382, "exploitability": 0.0205836},
    {"iteration": 1440001, "current_time_ms": 35622, "exploitability": 0.0209055},
    {"iteration": 1450001, "current_time_ms": 35869, "exploitability": 0.0208313},
    {"iteration": 1460001, "current_time_ms": 36199, "exploitability": 0.0205833},
    {"iteration": 1470001, "current_time_ms": 36493, "exploitability": 0.0205353},
    {"iteration": 1480001, "current_time_ms": 36824, "exploitability": 0.0205991},
    {"iteration": 1490001, "current_time_ms": 37098, "exploitability": 0.0205085},
    {"iteration": 1500001, "current_time_ms": 37394, "exploitability": 0.0205033},
    {"iteration": 1510001, "current_time_ms": 37651, "exploitability": 0.020649},
    {"iteration": 1520001, "current_time_ms": 37923, "exploitability": 0.0208249},
    {"iteration": 1530001, "current_time_ms": 38204, "exploitability": 0.0208381},
    {"iteration": 1540001, "current_time_ms": 38506, "exploitability": 0.0206211},
    {"iteration": 1550001, "current_time_ms": 38813, "exploitability": 0.020479},
    {"iteration": 1560001, "current_time_ms": 39064, "exploitability": 0.0206392},
    {"iteration": 1570001, "current_time_ms": 39289, "exploitability": 0.0208473},
    {"iteration": 1580001, "current_time_ms": 39543, "exploitability": 0.0208587},
    {"iteration": 1590001, "current_time_ms": 39779, "exploitability": 0.0205419},
    {"iteration": 1600001, "current_time_ms": 40081, "exploitability": 0.020469},
    {"iteration": 1610001, "current_time_ms": 40311, "exploitability": 0.0206007},
    {"iteration": 1620001, "current_time_ms": 40553, "exploitability": 0.020615},
    {"iteration": 1630001, "current_time_ms": 40837, "exploitability": 0.0206117},
    {"iteration": 1640001, "current_time_ms": 41138, "exploitability": 0.0206311},
    {"iteration": 1650001, "current_time_ms": 41399, "exploitability": 0.0206199},
    {"iteration": 1660001, "current_time_ms": 41671, "exploitability": 0.0204861},
    {"iteration": 1670001, "current_time_ms": 41914, "exploitability": 0.020419},
    {"iteration": 1680001, "current_time_ms": 42176, "exploitability": 0.02055},
    {"iteration": 1690001, "current_time_ms": 42464, "exploitability": 0.0206845},
    {"iteration": 1700001, "current_time_ms": 42740, "exploitability": 0.020531},
    {"iteration": 1710001, "current_time_ms": 43006, "exploitability": 0.0202599},
    {"iteration": 1720001, "current_time_ms": 43250, "exploitability": 0.0202127},
    {"iteration": 1730001, "current_time_ms": 43509, "exploitability": 0.0204073},
    {"iteration": 1740001, "current_time_ms": 43734, "exploitability": 0.0205571},
    {"iteration": 1750001, "current_time_ms": 43981, "exploitability": 0.0204159},
    {"iteration": 1760001, "current_time_ms": 44241, "exploitability": 0.0201832},
    {"iteration": 1770001, "current_time_ms": 44549, "exploitability": 0.0200491},
    {"iteration": 1780001, "current_time_ms": 44838, "exploitability": 0.0201114},
    {"iteration": 1790001, "current_time_ms": 45174, "exploitability": 0.0201381},
    {"iteration": 1800001, "current_time_ms": 45665, "exploitability": 0.020047},
    {"iteration": 1810001, "current_time_ms": 46207, "exploitability": 0.0199592},
    {"iteration": 1820001, "current_time_ms": 46623, "exploitability": 0.0199889},
    {"iteration": 1830001, "current_time_ms": 47095, "exploitability": 0.0201084},
    {"iteration": 1840001, "current_time_ms": 47441, "exploitability": 0.0200807},
    {"iteration": 1850001, "current_time_ms": 47814, "exploitability": 0.0200235},
    {"iteration": 1860001, "current_time_ms": 48347, "exploitability": 0.0200067},
    {"iteration": 1870001, "current_time_ms": 48792, "exploitability": 0.0199374},
    {"iteration": 1880001, "current_time_ms": 49098, "exploitability": 0.0198143},
    {"iteration": 1890001, "current_time_ms": 49328, "exploitability": 0.0198018},
    {"iteration": 1900001, "current_time_ms": 49564, "exploitability": 0.0198701},
    {"iteration": 1910001, "current_time_ms": 49821, "exploitability": 0.0198125},
    {"iteration": 1920001, "current_time_ms": 50100, "exploitability": 0.0197102},
    {"iteration": 1930001, "current_time_ms": 50656, "exploitability": 0.019685},
    {"iteration": 1940001, "current_time_ms": 51041, "exploitability": 0.0197942},
    {"iteration": 1950001, "current_time_ms": 51321, "exploitability": 0.0198757},
    {"iteration": 1960001, "current_time_ms": 51596, "exploitability": 0.0197776},
    {"iteration": 1970001, "current_time_ms": 51847, "exploitability": 0.0195992},
    {"iteration": 1980001, "current_time_ms": 52074, "exploitability": 0.0195714},
    {"iteration": 1990001, "current_time_ms": 52364, "exploitability": 0.0196748},
    {"iteration": 2000001, "current_time_ms": 52671, "exploitability": 0.0197852},
    {"iteration": 2010001, "current_time_ms": 53025, "exploitability": 0.0198222},
    {"iteration": 2020001, "current_time_ms": 53405, "exploitability": 0.0197347},
    {"iteration": 2030001, "current_time_ms": 53729, "exploitability": 0.0196239},
    {"iteration": 2040001, "current_time_ms": 54357, "exploitability": 0.0196104},
    {"iteration": 2050001, "current_time_ms": 54711, "exploitability": 0.0196214},
    {"iteration": 2060001, "current_time_ms": 55081, "exploitability": 0.0196256},
    {"iteration": 2070001, "current_time_ms": 55437, "exploitability": 0.0195954},
    {"iteration": 2080001, "current_time_ms": 55853, "exploitability": 0.0195099},
    {"iteration": 2090001, "current_time_ms": 56237, "exploitability": 0.0193961},
    {"iteration": 2100001, "current_time_ms": 56701, "exploitability": 0.0193821},
    {"iteration": 2110001, "current_time_ms": 57076, "exploitability": 0.0195811},
    {"iteration": 2120001, "current_time_ms": 57389, "exploitability": 0.0195969},
    {"iteration": 2130001, "current_time_ms": 57755, "exploitability": 0.0194484},
    {"iteration": 2140001, "current_time_ms": 58042, "exploitability": 0.0192486},
    {"iteration": 2150001, "current_time_ms": 58274, "exploitability": 0.0191185},
    {"iteration": 2160001, "current_time_ms": 58540, "exploitability": 0.0191661},
    {"iteration": 2170001, "current_time_ms": 58934, "exploitability": 0.0194075},
    {"iteration": 2180001, "current_time_ms": 59250, "exploitability": 0.0196152},
    {"iteration": 2190001, "current_time_ms": 59534, "exploitability": 0.0195416},
    {"iteration": 2200001, "current_time_ms": 59831, "exploitability": 0.0193094},
    {"iteration": 2210001, "current_time_ms": 60111, "exploitability": 0.0190944},
    {"iteration": 2220001, "current_time_ms": 60389, "exploitability": 0.0190316},
    {"iteration": 2230001, "current_time_ms": 60704, "exploitability": 0.019171},
    {"iteration": 2240001, "current_time_ms": 60990, "exploitability": 0.0193313},
    {"iteration": 2250001, "current_time_ms": 61336, "exploitability": 0.0193319},
    {"iteration": 2260001, "current_time_ms": 61625, "exploitability": 0.0192161},
    {"iteration": 2270001, "current_time_ms": 62044, "exploitability": 0.019077},
    {"iteration": 2280001, "current_time_ms": 62427, "exploitability": 0.0190537},
    {"iteration": 2290001, "current_time_ms": 62853, "exploitability": 0.0190725},
    {"iteration": 2300001, "current_time_ms": 63159, "exploitability": 0.0190856},
    {"iteration": 2310001, "current_time_ms": 63476, "exploitability": 0.0190737},
    {"iteration": 2320001, "current_time_ms": 63864, "exploitability": 0.0190886},
    {"iteration": 2330001, "current_time_ms": 64165, "exploitability": 0.0191676},
    {"iteration": 2340001, "current_time_ms": 64447, "exploitability": 0.0192973},
    {"iteration": 2350001, "current_time_ms": 64774, "exploitability": 0.019249},
    {"iteration": 2360001, "current_time_ms": 65036, "exploitability": 0.0190836},
    {"iteration": 2370001, "current_time_ms": 65292, "exploitability": 0.0189574},
    {"iteration": 2380001, "current_time_ms": 65512, "exploitability": 0.0189522},
    {"iteration": 2390001, "current_time_ms": 65727, "exploitability": 0.0190155},
    {"iteration": 2400001, "current_time_ms": 65944, "exploitability": 0.0191122},
    {"iteration": 2410001, "current_time_ms": 66197, "exploitability": 0.0192128},
    {"iteration": 2420001, "current_time_ms": 66506, "exploitability": 0.0192373},
    {"iteration": 2430001, "current_time_ms": 66778, "exploitability": 0.0192091},
    {"iteration": 2440001, "current_time_ms": 67184, "exploitability": 0.0191173},
    {"iteration": 2450001, "current_time_ms": 67733, "exploitability": 0.019019},
    {"iteration": 2460001, "current_time_ms": 67979, "exploitability": 0.0189925},
    {"iteration": 2470001, "current_time_ms": 68258, "exploitability": 0.0189927},
    {"iteration": 2480001, "current_time_ms": 68497, "exploitability": 0.0190728},
    {"iteration": 2490001, "current_time_ms": 68767, "exploitability": 0.0190888},
    {"iteration": 2500001, "current_time_ms": 69014, "exploitability": 0.0190353},
    {"iteration": 2510001, "current_time_ms": 69349, "exploitability": 0.0189449},
    {"iteration": 2520001, "current_time_ms": 69587, "exploitability": 0.0188785},
    {"iteration": 2530001, "current_time_ms": 69806, "exploitability": 0.0188892},
    {"iteration": 2540001, "current_time_ms": 70063, "exploitability": 0.0190098},
    {"iteration": 2550001, "current_time_ms": 70521, "exploitability": 0.019139},
    {"iteration": 2560001, "current_time_ms": 70802, "exploitability": 0.0192104},
    {"iteration": 2570001, "current_time_ms": 71053, "exploitability": 0.0191756},
    {"iteration": 2580001, "current_time_ms": 71308, "exploitability": 0.0190145},
    {"iteration": 2590001, "current_time_ms": 71539, "exploitability": 0.0189006},
    {"iteration": 2600001, "current_time_ms": 71761, "exploitability": 0.0188989},
    {"iteration": 2610001, "current_time_ms": 72006, "exploitability": 0.0190284},
    {"iteration": 2620001, "current_time_ms": 72238, "exploitability": 0.0191602},
    {"iteration": 2630001, "current_time_ms": 72466, "exploitability": 0.0191131},
    {"iteration": 2640001, "current_time_ms": 72693, "exploitability": 0.0189848},
    {"iteration": 2650001, "current_time_ms": 72934, "exploitability": 0.0188542},
    {"iteration": 2660001, "current_time_ms": 73170, "exploitability": 0.0188533},
    {"iteration": 2670001, "current_time_ms": 73391, "exploitability": 0.018952},
    {"iteration": 2680001, "current_time_ms": 73603, "exploitability": 0.0190602},
    {"iteration": 2690001, "current_time_ms": 73827, "exploitability": 0.0190537},
    {"iteration": 2700001, "current_time_ms": 74057, "exploitability": 0.018949},
    {"iteration": 2710001, "current_time_ms": 74284, "exploitability": 0.0188716},
    {"iteration": 2720001, "current_time_ms": 74494, "exploitability": 0.0188562},
    {"iteration": 2730001, "current_time_ms": 74716, "exploitability": 0.0188296},
    {"iteration": 2740001, "current_time_ms": 74947, "exploitability": 0.0187877},
    {"iteration": 2750001, "current_time_ms": 75170, "exploitability": 0.018669},
    {"iteration": 2760001, "current_time_ms": 75391, "exploitability": 0.018522},
    {"iteration": 2770001, "current_time_ms": 75601, "exploitability": 0.0184257},
    {"iteration": 2780001, "current_time_ms": 75817, "exploitability": 0.0184935},
    {"iteration": 2790001, "current_time_ms": 76037, "exploitability": 0.0186634},
    {"iteration": 2800001, "current_time_ms": 76251, "exploitability": 0.0187086},
    {"iteration": 2810001, "current_time_ms": 76469, "exploitability": 0.0185833},
    {"iteration": 2820001, "current_time_ms": 76775, "exploitability": 0.0184105},
    {"iteration": 2830001, "current_time_ms": 77038, "exploitability": 0.0182835},
    {"iteration": 2840001, "current_time_ms": 77291, "exploitability": 0.0182684},
    {"iteration": 2850001, "current_time_ms": 77556, "exploitability": 0.0183669},
    {"iteration": 2860001, "current_time_ms": 77831, "exploitability": 0.0184975},
    {"iteration": 2870001, "current_time_ms": 78116, "exploitability": 0.0185896},
    {"iteration": 2880001, "current_time_ms": 78398, "exploitability": 0.0185633},
    {"iteration": 2890001, "current_time_ms": 78646, "exploitability": 0.0184694},
    {"iteration": 2900001, "current_time_ms": 78875, "exploitability": 0.0183928},
    {"iteration": 2910001, "current_time_ms": 79157, "exploitability": 0.0183572},
    {"iteration": 2920001, "current_time_ms": 79440, "exploitability": 0.0184133},
    {"iteration": 2930001, "current_time_ms": 79731, "exploitability": 0.0184701},
    {"iteration": 2940001, "current_time_ms": 80011, "exploitability": 0.0184683},
    {"iteration": 2950001, "current_time_ms": 80271, "exploitability": 0.0184649},
    {"iteration": 2960001, "current_time_ms": 80570, "exploitability": 0.0184743},
    {"iteration": 2970001, "current_time_ms": 80902, "exploitability": 0.0184769},
    {"iteration": 2980001, "current_time_ms": 81264, "exploitability": 0.0184613},
    {"iteration": 2990001, "current_time_ms": 81525, "exploitability": 0.01842},
    {"iteration": 3000001, "current_time_ms": 81800, "exploitability": 0.0183551},
    {"iteration": 3010001, "current_time_ms": 82083, "exploitability": 0.0182888},
    {"iteration": 3020001, "current_time_ms": 82414, "exploitability": 0.0182112},
    {"iteration": 3030001, "current_time_ms": 82913, "exploitability": 0.0182053},
    {"iteration": 3040001, "current_time_ms": 83194, "exploitability": 0.0183091},
    {"iteration": 3050001, "current_time_ms": 83459, "exploitability": 0.01839},
    {"iteration": 3060001, "current_time_ms": 83837, "exploitability": 0.0183971},
    {"iteration": 3070001, "current_time_ms": 84143, "exploitability": 0.018367},
    {"iteration": 3080001, "current_time_ms": 84392, "exploitability": 0.018352},
    {"iteration": 3090001, "current_time_ms": 84652, "exploitability": 0.0183867},
    {"iteration": 3100001, "current_time_ms": 84904, "exploitability": 0.018487},
    {"iteration": 3110001, "current_time_ms": 85184, "exploitability": 0.018501},
    {"iteration": 3120001, "current_time_ms": 85416, "exploitability": 0.0184034},
    {"iteration": 3130001, "current_time_ms": 85660, "exploitability": 0.0182542},
    {"iteration": 3140001, "current_time_ms": 86021, "exploitability": 0.0181503},
    {"iteration": 3150001, "current_time_ms": 86255, "exploitability": 0.0181454},
    {"iteration": 3160001, "current_time_ms": 86481, "exploitability": 0.0182578},
    {"iteration": 3170001, "current_time_ms": 86728, "exploitability": 0.0184146},
    {"iteration": 3180001, "current_time_ms": 86956, "exploitability": 0.0184641},
    {"iteration": 3190001, "current_time_ms": 87186, "exploitability": 0.0183532},
    {"iteration": 3200001, "current_time_ms": 87418, "exploitability": 0.0182091},
    {"iteration": 3210001, "current_time_ms": 87665, "exploitability": 0.0181267},
    {"iteration": 3220001, "current_time_ms": 87934, "exploitability": 0.0181413},
    {"iteration": 3230001, "current_time_ms": 88203, "exploitability": 0.0182424},
    {"iteration": 3240001, "current_time_ms": 88447, "exploitability": 0.0183509},
    {"iteration": 3250001, "current_time_ms": 88697, "exploitability": 0.0183661},
    {"iteration": 3260001, "current_time_ms": 88956, "exploitability": 0.0182901},
    {"iteration": 3270001, "current_time_ms": 89199, "exploitability": 0.0182037},
    {"iteration": 3280001, "current_time_ms": 89456, "exploitability": 0.0181657},
    {"iteration": 3290001, "current_time_ms": 89691, "exploitability": 0.0181408},
    {"iteration": 3300001, "current_time_ms": 89948, "exploitability": 0.0181266},
    {"iteration": 3310001, "current_time_ms": 90175, "exploitability": 0.018135},
    {"iteration": 3320001, "current_time_ms": 90399, "exploitability": 0.0181779},
    {"iteration": 3330001, "current_time_ms": 90626, "exploitability": 0.0181896},
    {"iteration": 3340001, "current_time_ms": 90880, "exploitability": 0.0181356},
    {"iteration": 3350001, "current_time_ms": 91141, "exploitability": 0.0180724},
    {"iteration": 3360001, "current_time_ms": 91381, "exploitability": 0.0180551},
    {"iteration": 3370001, "current_time_ms": 91642, "exploitability": 0.0181139},
    {"iteration": 3380001, "current_time_ms": 91939, "exploitability": 0.0181961},
    {"iteration": 3390001, "current_time_ms": 92206, "exploitability": 0.0182372},
    {"iteration": 3400001, "current_time_ms": 92441, "exploitability": 0.0181924},
    {"iteration": 3410001, "current_time_ms": 92660, "exploitability": 0.0181139},
    {"iteration": 3420001, "current_time_ms": 92897, "exploitability": 0.0180439},
    {"iteration": 3430001, "current_time_ms": 93153, "exploitability": 0.018029},
    {"iteration": 3440001, "current_time_ms": 93385, "exploitability": 0.0180503},
    {"iteration": 3450001, "current_time_ms": 93605, "exploitability": 0.0180853},
    {"iteration": 3460001, "current_time_ms": 93842, "exploitability": 0.0181134},
    {"iteration": 3470001, "current_time_ms": 94084, "exploitability": 0.0180985},
    {"iteration": 3480001, "current_time_ms": 94328, "exploitability": 0.0180823},
    {"iteration": 3490001, "current_time_ms": 94564, "exploitability": 0.0180416},
    {"iteration": 3500001, "current_time_ms": 94816, "exploitability": 0.0180223},
    {"iteration": 3510001, "current_time_ms": 95049, "exploitability": 0.0179924},
    {"iteration": 3520001, "current_time_ms": 95320, "exploitability": 0.0180042},
    {"iteration": 3530001, "current_time_ms": 95569, "exploitability": 0.0180342},
    {"iteration": 3540001, "current_time_ms": 95793, "exploitability": 0.0180314},
    {"iteration": 3550001, "current_time_ms": 96039, "exploitability": 0.0179964},
    {"iteration": 3560001, "current_time_ms": 96269, "exploitability": 0.0179605},
    {"iteration": 3570001, "current_time_ms": 96499, "exploitability": 0.017956},
    {"iteration": 3580001, "current_time_ms": 96713, "exploitability": 0.0179389},
    {"iteration": 3590001, "current_time_ms": 96959, "exploitability": 0.0179315},
    {"iteration": 3600001, "current_time_ms": 97191, "exploitability": 0.0179123},
    {"iteration": 3610001, "current_time_ms": 97409, "exploitability": 0.017882},
    {"iteration": 3620001, "current_time_ms": 97634, "exploitability": 0.0178801},
    {"iteration": 3630001, "current_time_ms": 97897, "exploitability": 0.0179003},
    {"iteration": 3640001, "current_time_ms": 98149, "exploitability": 0.0179575},
    {"iteration": 3650001, "current_time_ms": 98372, "exploitability": 0.0179711},
    {"iteration": 3660001, "current_time_ms": 98588, "exploitability": 0.017931},
    {"iteration": 3670001, "current_time_ms": 98833, "exploitability": 0.0178994},
    {"iteration": 3680001, "current_time_ms": 99079, "exploitability": 0.0178887},
    {"iteration": 3690001, "current_time_ms": 99323, "exploitability": 0.0178774},
    {"iteration": 3700001, "current_time_ms": 99538, "exploitability": 0.0178771},
    {"iteration": 3710001, "current_time_ms": 99891, "exploitability": 0.0178897},
    {"iteration": 3720001, "current_time_ms": 100186, "exploitability": 0.0178837},
    {"iteration": 3730001, "current_time_ms": 100457, "exploitability": 0.017867},
    {"iteration": 3740001, "current_time_ms": 100704, "exploitability": 0.0178257},
    {"iteration": 3750001, "current_time_ms": 100961, "exploitability": 0.0177595},
    {"iteration": 3760001, "current_time_ms": 101223, "exploitability": 0.0177089},
    {"iteration": 3770001, "current_time_ms": 101458, "exploitability": 0.0176941},
    {"iteration": 3780001, "current_time_ms": 101698, "exploitability": 0.0177157},
    {"iteration": 3790001, "current_time_ms": 101928, "exploitability": 0.0177641},
    {"iteration": 3800001, "current_time_ms": 102159, "exploitability": 0.0178129},
    {"iteration": 3810001, "current_time_ms": 102405, "exploitability": 0.017845},
    {"iteration": 3820001, "current_time_ms": 102637, "exploitability": 0.0178365},
    {"iteration": 3830001, "current_time_ms": 102925, "exploitability": 0.0178256},
    {"iteration": 3840001, "current_time_ms": 103146, "exploitability": 0.0178032},
    {"iteration": 3850001, "current_time_ms": 103399, "exploitability": 0.0177729},
    {"iteration": 3860001, "current_time_ms": 103646, "exploitability": 0.0177711},
    {"iteration": 3870001, "current_time_ms": 103911, "exploitability": 0.0177575},
    {"iteration": 3880001, "current_time_ms": 104156, "exploitability": 0.0177537},
    {"iteration": 3890001, "current_time_ms": 104383, "exploitability": 0.0177859},
    {"iteration": 3900001, "current_time_ms": 104639, "exploitability": 0.0178082},
    {"iteration": 3910001, "current_time_ms": 104880, "exploitability": 0.0178215},
    {"iteration": 3920001, "current_time_ms": 105109, "exploitability": 0.0178267},
    {"iteration": 3930001, "current_time_ms": 105345, "exploitability": 0.0178482},
    {"iteration": 3940001, "current_time_ms": 105603, "exploitability": 0.0178442},
    {"iteration": 3950001, "current_time_ms": 105832, "exploitability": 0.0177909},
    {"iteration": 3960001, "current_time_ms": 106085, "exploitability": 0.0177158},
    {"iteration": 3970001, "current_time_ms": 106333, "exploitability": 0.0176514},
    {"iteration": 3980001, "current_time_ms": 106580, "exploitability": 0.0176689},
    {"iteration": 3990001, "current_time_ms": 106834, "exploitability": 0.0177841},
    {"iteration": 4000001, "current_time_ms": 107078, "exploitability": 0.0179302},
    {"iteration": 4010001, "current_time_ms": 107319, "exploitability": 0.0179506},
    {"iteration": 4020001, "current_time_ms": 107539, "exploitability": 0.0178896},
    {"iteration": 4030001, "current_time_ms": 107774, "exploitability": 0.0177887},
    {"iteration": 4040001, "current_time_ms": 108024, "exploitability": 0.0177029},
    {"iteration": 4050001, "current_time_ms": 108242, "exploitability": 0.0176718},
    {"iteration": 4060001, "current_time_ms": 108473, "exploitability": 0.0176714},
    {"iteration": 4070001, "current_time_ms": 108695, "exploitability": 0.0177023},
    {"iteration": 4080001, "current_time_ms": 108910, "exploitability": 0.0177309},
    {"iteration": 4090001, "current_time_ms": 109140, "exploitability": 0.0177443},
    {"iteration": 4100001, "current_time_ms": 109378, "exploitability": 0.0177393},
    {"iteration": 4110001, "current_time_ms": 109613, "exploitability": 0.0177227},
    {"iteration": 4120001, "current_time_ms": 109831, "exploitability": 0.0176999},
    {"iteration": 4130001, "current_time_ms": 110056, "exploitability": 0.0176881},
    {"iteration": 4140001, "current_time_ms": 110286, "exploitability": 0.017687},
    {"iteration": 4150001, "current_time_ms": 110500, "exploitability": 0.0177079},
    {"iteration": 4160001, "current_time_ms": 110745, "exploitability": 0.0177285},
    {"iteration": 4170001, "current_time_ms": 110982, "exploitability": 0.0177508},
    {"iteration": 4180001, "current_time_ms": 111205, "exploitability": 0.0177475},
    {"iteration": 4190001, "current_time_ms": 111435, "exploitability": 0.0177326},
    {"iteration": 4200001, "current_time_ms": 111648, "exploitability": 0.0176763},
    {"iteration": 4210001, "current_time_ms": 111860, "exploitability": 0.0175809},
    {"iteration": 4220001, "current_time_ms": 112088, "exploitability": 0.0174947},
    {"iteration": 4230001, "current_time_ms": 112381, "exploitability": 0.0174715},
    {"iteration": 4240001, "current_time_ms": 112643, "exploitability": 0.0175522},
    {"iteration": 4250001, "current_time_ms": 112866, "exploitability": 0.0177231},
    {"iteration": 4260001, "current_time_ms": 113095, "exploitability": 0.017836},
    {"iteration": 4270001, "current_time_ms": 113359, "exploitability": 0.0178202},
    {"iteration": 4280001, "current_time_ms": 113610, "exploitability": 0.0177323},
    {"iteration": 4290001, "current_time_ms": 113826, "exploitability": 0.0176276},
    {"iteration": 4300001, "current_time_ms": 114065, "exploitability": 0.0175383},
    {"iteration": 4310001, "current_time_ms": 114291, "exploitability": 0.0174982},
    {"iteration": 4320001, "current_time_ms": 114529, "exploitability": 0.0175235},
    {"iteration": 4330001, "current_time_ms": 114768, "exploitability": 0.0176162},
    {"iteration": 4340001, "current_time_ms": 115010, "exploitability": 0.017726},
    {"iteration": 4350001, "current_time_ms": 115229, "exploitability": 0.0177824},
    {"iteration": 4360001, "current_time_ms": 115451, "exploitability": 0.0177435},
    {"iteration": 4370001, "current_time_ms": 115668, "exploitability": 0.0176609},
    {"iteration": 4380001, "current_time_ms": 115885, "exploitability": 0.0175903},
    {"iteration": 4390001, "current_time_ms": 116098, "exploitability": 0.0175482},
    {"iteration": 4400001, "current_time_ms": 116344, "exploitability": 0.0175463},
    {"iteration": 4410001, "current_time_ms": 116574, "exploitability": 0.0175787},
    {"iteration": 4420001, "current_time_ms": 116808, "exploitability": 0.0176287},
    {"iteration": 4430001, "current_time_ms": 117068, "exploitability": 0.0176665},
    {"iteration": 4440001, "current_time_ms": 117357, "exploitability": 0.017675},
    {"iteration": 4450001, "current_time_ms": 117655, "exploitability": 0.0176483},
    {"iteration": 4460001, "current_time_ms": 117923, "exploitability": 0.0176098},
    {"iteration": 4470001, "current_time_ms": 118196, "exploitability": 0.0175974},
    {"iteration": 4480001, "current_time_ms": 118468, "exploitability": 0.0176049},
    {"iteration": 4490001, "current_time_ms": 118712, "exploitability": 0.0176382},
    {"iteration": 4500001, "current_time_ms": 118983, "exploitability": 0.0176732},
    {"iteration": 4510001, "current_time_ms": 119239, "exploitability": 0.0176662},
    {"iteration": 4520001, "current_time_ms": 119499, "exploitability": 0.0176294},
    {"iteration": 4530001, "current_time_ms": 119827, "exploitability": 0.0175729},
    {"iteration": 4540001, "current_time_ms": 120186, "exploitability": 0.0175114},
    {"iteration": 4550001, "current_time_ms": 120485, "exploitability": 0.0174933},
    {"iteration": 4560001, "current_time_ms": 120801, "exploitability": 0.0175227},
    {"iteration": 4570001, "current_time_ms": 121072, "exploitability": 0.0176027},
    {"iteration": 4580001, "current_time_ms": 121377, "exploitability": 0.0176115},
    {"iteration": 4590001, "current_time_ms": 121622, "exploitability": 0.0175679},
    {"iteration": 4600001, "current_time_ms": 121840, "exploitability": 0.01748},
    {"iteration": 4610001, "current_time_ms": 122056, "exploitability": 0.017373},
    {"iteration": 4620001, "current_time_ms": 122280, "exploitability": 0.0173021},
    {"iteration": 4630001, "current_time_ms": 122505, "exploitability": 0.0173047},
    {"iteration": 4640001, "current_time_ms": 122724, "exploitability": 0.0173914},
    {"iteration": 4650001, "current_time_ms": 122963, "exploitability": 0.0175141},
    {"iteration": 4660001, "current_time_ms": 123247, "exploitability": 0.0175702},
    {"iteration": 4670001, "current_time_ms": 123525, "exploitability": 0.0175269},
    {"iteration": 4680001, "current_time_ms": 123792, "exploitability": 0.0174226},
    {"iteration": 4690001, "current_time_ms": 124066, "exploitability": 0.0173224},
    {"iteration": 4700001, "current_time_ms": 124328, "exploitability": 0.0172537},
    {"iteration": 4710001, "current_time_ms": 124575, "exploitability": 0.0172577},
    {"iteration": 4720001, "current_time_ms": 124837, "exploitability": 0.0173297},
    {"iteration": 4730001, "current_time_ms": 125098, "exploitability": 0.0174},
    {"iteration": 4740001, "current_time_ms": 125351, "exploitability": 0.0174232},
    {"iteration": 4750001, "current_time_ms": 125587, "exploitability": 0.0173877},
    {"iteration": 4760001, "current_time_ms": 125874, "exploitability": 0.0173137},
    {"iteration": 4770001, "current_time_ms": 126093, "exploitability": 0.0172389},
    {"iteration": 4780001, "current_time_ms": 126314, "exploitability": 0.0171873},
    {"iteration": 4790001, "current_time_ms": 126542, "exploitability": 0.0172253},
    {"iteration": 4800001, "current_time_ms": 126791, "exploitability": 0.017347},
    {"iteration": 4810001, "current_time_ms": 127059, "exploitability": 0.0174326},
    {"iteration": 4820001, "current_time_ms": 127323, "exploitability": 0.0174256},
    {"iteration": 4830001, "current_time_ms": 127562, "exploitability": 0.0173499},
    {"iteration": 4840001, "current_time_ms": 127807, "exploitability": 0.0172486},
    {"iteration": 4850001, "current_time_ms": 128078, "exploitability": 0.0171677},
    {"iteration": 4860001, "current_time_ms": 128370, "exploitability": 0.0171359},
    {"iteration": 4870001, "current_time_ms": 128641, "exploitability": 0.0171546},
    {"iteration": 4880001, "current_time_ms": 128943, "exploitability": 0.0172214},
    {"iteration": 4890001, "current_time_ms": 129232, "exploitability": 0.0173053},
    {"iteration": 4900001, "current_time_ms": 129477, "exploitability": 0.0173599},
    {"iteration": 4910001, "current_time_ms": 129719, "exploitability": 0.0173614},
    {"iteration": 4920001, "current_time_ms": 129984, "exploitability": 0.0172968},
    {"iteration": 4930001, "current_time_ms": 130216, "exploitability": 0.0172128},
    {"iteration": 4940001, "current_time_ms": 130433, "exploitability": 0.0171475},
    {"iteration": 4950001, "current_time_ms": 130657, "exploitability": 0.0171241},
    {"iteration": 4960001, "current_time_ms": 130901, "exploitability": 0.0171458},
    {"iteration": 4970001, "current_time_ms": 131192, "exploitability": 0.0171981},
    {"iteration": 4980001, "current_time_ms": 131480, "exploitability": 0.0172345},
    {"iteration": 4990001, "current_time_ms": 131745, "exploitability": 0.017221},
    {"iteration": 5000001, "current_time_ms": 131998, "exploitability": 0.0171624},
    {"iteration": 5010001, "current_time_ms": 132254, "exploitability": 0.0171108},
    {"iteration": 5020001, "current_time_ms": 132489, "exploitability": 0.0170791},
    {"iteration": 5030001, "current_time_ms": 132726, "exploitability": 0.0170702},
    {"iteration": 5040001, "current_time_ms": 132978, "exploitability": 0.0170678},
    {"iteration": 5050001, "current_time_ms": 133221, "exploitability": 0.0170706},
    {"iteration": 5060001, "current_time_ms": 133427, "exploitability": 0.0170902},
    {"iteration": 5070001, "current_time_ms": 133675, "exploitability": 0.0171174},
    {"iteration": 5080001, "current_time_ms": 133960, "exploitability": 0.0171397},
    {"iteration": 5090001, "current_time_ms": 134221, "exploitability": 0.017138},
    {"iteration": 5100001, "current_time_ms": 134466, "exploitability": 0.0171126},
    {"iteration": 5110001, "current_time_ms": 134709, "exploitability": 0.0171092},
    {"iteration": 5120001, "current_time_ms": 134957, "exploitability": 0.0171188},
    {"iteration": 5130001, "current_time_ms": 135212, "exploitability": 0.0171061},
    {"iteration": 5140001, "current_time_ms": 135486, "exploitability": 0.017071},
    {"iteration": 5150001, "current_time_ms": 135720, "exploitability": 0.0170325},
    {"iteration": 5160001, "current_time_ms": 135927, "exploitability": 0.0170047},
    {"iteration": 5170001, "current_time_ms": 136141, "exploitability": 0.0169888},
    {"iteration": 5180001, "current_time_ms": 136364, "exploitability": 0.0170076},
    {"iteration": 5190001, "current_time_ms": 136573, "exploitability": 0.0170484},
    {"iteration": 5200001, "current_time_ms": 136788, "exploitability": 0.0170693},
    {"iteration": 5210001, "current_time_ms": 137027, "exploitability": 0.0170666},
    {"iteration": 5220001, "current_time_ms": 137241, "exploitability": 0.0170539},
    {"iteration": 5230001, "current_time_ms": 137468, "exploitability": 0.0170212},
    {"iteration": 5240001, "current_time_ms": 137696, "exploitability": 0.0169917},
    {"iteration": 5250001, "current_time_ms": 137955, "exploitability": 0.0170017},
    {"iteration": 5260001, "current_time_ms": 138182, "exploitability": 0.0170147},
    {"iteration": 5270001, "current_time_ms": 138414, "exploitability": 0.0170145},
    {"iteration": 5280001, "current_time_ms": 138641, "exploitability": 0.0170241},
    {"iteration": 5290001, "current_time_ms": 138885, "exploitability": 0.0170226},
    {"iteration": 5300001, "current_time_ms": 139136, "exploitability": 0.0169919},
    {"iteration": 5310001, "current_time_ms": 139366, "exploitability": 0.0169555},
    {"iteration": 5320001, "current_time_ms": 139582, "exploitability": 0.0169278},
    {"iteration": 5330001, "current_time_ms": 139820, "exploitability": 0.0169213},
    {"iteration": 5340001, "current_time_ms": 140063, "exploitability": 0.0169509},
    {"iteration": 5350001, "current_time_ms": 140295, "exploitability": 0.0169884},
    {"iteration": 5360001, "current_time_ms": 140530, "exploitability": 0.016991},
    {"iteration": 5370001, "current_time_ms": 140764, "exploitability": 0.0169678},
    {"iteration": 5380001, "current_time_ms": 140983, "exploitability": 0.0169293},
    {"iteration": 5390001, "current_time_ms": 141203, "exploitability": 0.0169038},
    {"iteration": 5400001, "current_time_ms": 141420, "exploitability": 0.0168958},
    {"iteration": 5410001, "current_time_ms": 141642, "exploitability": 0.0169305},
    {"iteration": 5420001, "current_time_ms": 141877, "exploitability": 0.0169849},
    {"iteration": 5430001, "current_time_ms": 142103, "exploitability": 0.0170001},
    {"iteration": 5440001, "current_time_ms": 142321, "exploitability": 0.0169807},
    {"iteration": 5450001, "current_time_ms": 142547, "exploitability": 0.0169385},
    {"iteration": 5460001, "current_time_ms": 142768, "exploitability": 0.0169064},
    {"iteration": 5470001, "current_time_ms": 143012, "exploitability": 0.0168854},
    {"iteration": 5480001, "current_time_ms": 143231, "exploitability": 0.016867},
    {"iteration": 5490001, "current_time_ms": 143451, "exploitability": 0.016852},
    {"iteration": 5500001, "current_time_ms": 143668, "exploitability": 0.0168372},
    {"iteration": 5510001, "current_time_ms": 143916, "exploitability": 0.0168194},
    {"iteration": 5520001, "current_time_ms": 144152, "exploitability": 0.0167995},
    {"iteration": 5530001, "current_time_ms": 144391, "exploitability": 0.0168015},
    {"iteration": 5540001, "current_time_ms": 144614, "exploitability": 0.0168186},
    {"iteration": 5550001, "current_time_ms": 144860, "exploitability": 0.0168587},
    {"iteration": 5560001, "current_time_ms": 145090, "exploitability": 0.0168992},
    {"iteration": 5570001, "current_time_ms": 145310, "exploitability": 0.0168964},
    {"iteration": 5580001, "current_time_ms": 145537, "exploitability": 0.0168818},
    {"iteration": 5590001, "current_time_ms": 145776, "exploitability": 0.0168514},
    {"iteration": 5600001, "current_time_ms": 146011, "exploitability": 0.0168211},
    {"iteration": 5610001, "current_time_ms": 146232, "exploitability": 0.0167981},
    {"iteration": 5620001, "current_time_ms": 146444, "exploitability": 0.0168021},
    {"iteration": 5630001, "current_time_ms": 146666, "exploitability": 0.0168386},
    {"iteration": 5640001, "current_time_ms": 146896, "exploitability": 0.0168701},
    {"iteration": 5650001, "current_time_ms": 147113, "exploitability": 0.016887},
    {"iteration": 5660001, "current_time_ms": 147342, "exploitability": 0.0168837},
    {"iteration": 5670001, "current_time_ms": 147557, "exploitability": 0.0168623},
    {"iteration": 5680001, "current_time_ms": 147793, "exploitability": 0.0168321},
    {"iteration": 5690001, "current_time_ms": 148026, "exploitability": 0.0168018},
    {"iteration": 5700001, "current_time_ms": 148255, "exploitability": 0.0167809},
    {"iteration": 5710001, "current_time_ms": 148488, "exploitability": 0.0167914},
    {"iteration": 5720001, "current_time_ms": 148727, "exploitability": 0.0168186},
    {"iteration": 5730001, "current_time_ms": 148980, "exploitability": 0.0168518},
    {"iteration": 5740001, "current_time_ms": 149222, "exploitability": 0.0168731},
    {"iteration": 5750001, "current_time_ms": 149512, "exploitability": 0.0168848},
    {"iteration": 5760001, "current_time_ms": 149775, "exploitability": 0.0168657},
    {"iteration": 5770001, "current_time_ms": 150049, "exploitability": 0.0168258},
    {"iteration": 5780001, "current_time_ms": 150300, "exploitability": 0.016777},
    {"iteration": 5790001, "current_time_ms": 150560, "exploitability": 0.0167263},
    {"iteration": 5800001, "current_time_ms": 150831, "exploitability": 0.0167007},
    {"iteration": 5810001, "current_time_ms": 151122, "exploitability": 0.0167276},
    {"iteration": 5820001, "current_time_ms": 151390, "exploitability": 0.0168008},
    {"iteration": 5830001, "current_time_ms": 151674, "exploitability": 0.0168926},
    {"iteration": 5840001, "current_time_ms": 152028, "exploitability": 0.0169324},
    {"iteration": 5850001, "current_time_ms": 152365, "exploitability": 0.0169317},
    {"iteration": 5860001, "current_time_ms": 152656, "exploitability": 0.0168814},
    {"iteration": 5870001, "current_time_ms": 152906, "exploitability": 0.016803},
    {"iteration": 5880001, "current_time_ms": 153127, "exploitability": 0.0167249},
    {"iteration": 5890001, "current_time_ms": 153355, "exploitability": 0.0166639},
    {"iteration": 5900001, "current_time_ms": 153581, "exploitability": 0.0166401},
    {"iteration": 5910001, "current_time_ms": 153809, "exploitability": 0.0166717},
    {"iteration": 5920001, "current_time_ms": 154068, "exploitability": 0.0167502},
    {"iteration": 5930001, "current_time_ms": 154293, "exploitability": 0.0168467},
    {"iteration": 5940001, "current_time_ms": 154516, "exploitability": 0.016906},
    {"iteration": 5950001, "current_time_ms": 154745, "exploitability": 0.0169076},
    {"iteration": 5960001, "current_time_ms": 154973, "exploitability": 0.0168608},
    {"iteration": 5970001, "current_time_ms": 155192, "exploitability": 0.0168017},
    {"iteration": 5980001, "current_time_ms": 155413, "exploitability": 0.0167579},
    {"iteration": 5990001, "current_time_ms": 155634, "exploitability": 0.0167347},
    {"iteration": 6000001, "current_time_ms": 155863, "exploitability": 0.0167435},
    {"iteration": 6010001, "current_time_ms": 156096, "exploitability": 0.0167761},
    {"iteration": 6020001, "current_time_ms": 156324, "exploitability": 0.0168165},
    {"iteration": 6030001, "current_time_ms": 156553, "exploitability": 0.0168402},
    {"iteration": 6040001, "current_time_ms": 156792, "exploitability": 0.0168489},
    {"iteration": 6050001, "current_time_ms": 157046, "exploitability": 0.0168353},
    {"iteration": 6060001, "current_time_ms": 157272, "exploitability": 0.0168072},
    {"iteration": 6070001, "current_time_ms": 157493, "exploitability": 0.0167698},
    {"iteration": 6080001, "current_time_ms": 157720, "exploitability": 0.016738},
    {"iteration": 6090001, "current_time_ms": 157979, "exploitability": 0.016724},
    {"iteration": 6100001, "current_time_ms": 158199, "exploitability": 0.0167259},
    {"iteration": 6110001, "current_time_ms": 158427, "exploitability": 0.0167497},
    {"iteration": 6120001, "current_time_ms": 158645, "exploitability": 0.01679},
    {"iteration": 6130001, "current_time_ms": 158866, "exploitability": 0.0168067},
    {"iteration": 6140001, "current_time_ms": 159094, "exploitability": 0.0167981},
    {"iteration": 6150001, "current_time_ms": 159315, "exploitability": 0.0167799},
    {"iteration": 6160001, "current_time_ms": 159543, "exploitability": 0.0167737},
    {"iteration": 6170001, "current_time_ms": 159755, "exploitability": 0.0167869},
    {"iteration": 6180001, "current_time_ms": 159990, "exploitability": 0.0168055},
    {"iteration": 6190001, "current_time_ms": 160204, "exploitability": 0.0168142},
    {"iteration": 6200001, "current_time_ms": 160435, "exploitability": 0.0168135},
    {"iteration": 6210001, "current_time_ms": 160661, "exploitability": 0.0168073},
    {"iteration": 6220001, "current_time_ms": 160890, "exploitability": 0.0167998},
    {"iteration": 6230001, "current_time_ms": 161116, "exploitability": 0.0167953},
    {"iteration": 6240001, "current_time_ms": 161342, "exploitability": 0.0167872},
    {"iteration": 6250001, "current_time_ms": 161562, "exploitability": 0.0167717},
    {"iteration": 6260001, "current_time_ms": 161784, "exploitability": 0.0167543},
    {"iteration": 6270001, "current_time_ms": 162015, "exploitability": 0.0167434},
    {"iteration": 6280001, "current_time_ms": 162234, "exploitability": 0.0167391},
    {"iteration": 6290001, "current_time_ms": 162460, "exploitability": 0.0167487},
    {"iteration": 6300001, "current_time_ms": 162679, "exploitability": 0.0167646},
    {"iteration": 6310001, "current_time_ms": 162903, "exploitability": 0.0167751},
    {"iteration": 6320001, "current_time_ms": 163137, "exploitability": 0.0167729},
    {"iteration": 6330001, "current_time_ms": 163380, "exploitability": 0.0167601},
    {"iteration": 6340001, "current_time_ms": 163603, "exploitability": 0.0167255},
    {"iteration": 6350001, "current_time_ms": 163839, "exploitability": 0.0167037},
    {"iteration": 6360001, "current_time_ms": 164079, "exploitability": 0.0166918},
    {"iteration": 6370001, "current_time_ms": 164308, "exploitability": 0.0166878},
    {"iteration": 6380001, "current_time_ms": 164535, "exploitability": 0.0166965},
    {"iteration": 6390001, "current_time_ms": 164757, "exploitability": 0.0167128},
    {"iteration": 6400001, "current_time_ms": 165006, "exploitability": 0.0167359},
    {"iteration": 6410001, "current_time_ms": 165233, "exploitability": 0.0167593},
    {"iteration": 6420001, "current_time_ms": 165449, "exploitability": 0.0167625},
    {"iteration": 6430001, "current_time_ms": 165666, "exploitability": 0.0167527},
    {"iteration": 6440001, "current_time_ms": 165892, "exploitability": 0.0167276},
    {"iteration": 6450001, "current_time_ms": 166117, "exploitability": 0.016686},
    {"iteration": 6460001, "current_time_ms": 166328, "exploitability": 0.0166422},
    {"iteration": 6470001, "current_time_ms": 166550, "exploitability": 0.0166072},
    {"iteration": 6480001, "current_time_ms": 166767, "exploitability": 0.0165964},
    {"iteration": 6490001, "current_time_ms": 167011, "exploitability": 0.016614},
    {"iteration": 6500001, "current_time_ms": 167239, "exploitability": 0.0166418},
    {"iteration": 6510001, "current_time_ms": 167460, "exploitability": 0.0166655},
    {"iteration": 6520001, "current_time_ms": 167699, "exploitability": 0.0166741},
    {"iteration": 6530001, "current_time_ms": 167945, "exploitability": 0.0166805},
    {"iteration": 6540001, "current_time_ms": 168190, "exploitability": 0.016684},
    {"iteration": 6550001, "current_time_ms": 168423, "exploitability": 0.0166724},
    {"iteration": 6560001, "current_time_ms": 168665, "exploitability": 0.0166568},
    {"iteration": 6570001, "current_time_ms": 168895, "exploitability": 0.0166422},
    {"iteration": 6580001, "current_time_ms": 169117, "exploitability": 0.016639},
    {"iteration": 6590001, "current_time_ms": 169339, "exploitability": 0.0166579},
    {"iteration": 6600001, "current_time_ms": 169555, "exploitability": 0.0166837},
    {"iteration": 6610001, "current_time_ms": 169766, "exploitability": 0.0166766},
    {"iteration": 6620001, "current_time_ms": 169992, "exploitability": 0.0166509},
    {"iteration": 6630001, "current_time_ms": 170209, "exploitability": 0.0166194},
    {"iteration": 6640001, "current_time_ms": 170436, "exploitability": 0.0165885},
    {"iteration": 6650001, "current_time_ms": 170666, "exploitability": 0.01657},
    {"iteration": 6660001, "current_time_ms": 170895, "exploitability": 0.0165807},
    {"iteration": 6670001, "current_time_ms": 171116, "exploitability": 0.0166172},
    {"iteration": 6680001, "current_time_ms": 171343, "exploitability": 0.0166533},
    {"iteration": 6690001, "current_time_ms": 171579, "exploitability": 0.0166696},
    {"iteration": 6700001, "current_time_ms": 171797, "exploitability": 0.0166871},
    {"iteration": 6710001, "current_time_ms": 172029, "exploitability": 0.0166832},
    {"iteration": 6720001, "current_time_ms": 172247, "exploitability": 0.0166442},
    {"iteration": 6730001, "current_time_ms": 172465, "exploitability": 0.016586},
    {"iteration": 6740001, "current_time_ms": 172691, "exploitability": 0.0165286},
    {"iteration": 6750001, "current_time_ms": 172918, "exploitability": 0.0164964},
    {"iteration": 6760001, "current_time_ms": 173215, "exploitability": 0.0164984},
    {"iteration": 6770001, "current_time_ms": 173490, "exploitability": 0.0165392},
    {"iteration": 6780001, "current_time_ms": 173741, "exploitability": 0.0166065},
    {"iteration": 6790001, "current_time_ms": 173997, "exploitability": 0.0166541},
    {"iteration": 6800001, "current_time_ms": 174249, "exploitability": 0.0166744},
    {"iteration": 6810001, "current_time_ms": 174506, "exploitability": 0.0166632},
    {"iteration": 6820001, "current_time_ms": 174763, "exploitability": 0.0166372},
    {"iteration": 6830001, "current_time_ms": 175037, "exploitability": 0.0166026},
    {"iteration": 6840001, "current_time_ms": 175265, "exploitability": 0.0165641},
    {"iteration": 6850001, "current_time_ms": 175459, "exploitability": 0.0165228},
    {"iteration": 6860001, "current_time_ms": 175683, "exploitability": 0.0164956},
    {"iteration": 6870001, "current_time_ms": 175911, "exploitability": 0.016487},
    {"iteration": 6880001, "current_time_ms": 176136, "exploitability": 0.0165063},
    {"iteration": 6890001, "current_time_ms": 176354, "exploitability": 0.0165343},
    {"iteration": 6900001, "current_time_ms": 176592, "exploitability": 0.0165576},
    {"iteration": 6910001, "current_time_ms": 176817, "exploitability": 0.0165843},
    {"iteration": 6920001, "current_time_ms": 177057, "exploitability": 0.0166014},
    {"iteration": 6930001, "current_time_ms": 177279, "exploitability": 0.0166119},
    {"iteration": 6940001, "current_time_ms": 177528, "exploitability": 0.0166195},
    {"iteration": 6950001, "current_time_ms": 177745, "exploitability": 0.0166229},
    {"iteration": 6960001, "current_time_ms": 177976, "exploitability": 0.0165937},
    {"iteration": 6970001, "current_time_ms": 178209, "exploitability": 0.0165489},
    {"iteration": 6980001, "current_time_ms": 178443, "exploitability": 0.0165109},
    {"iteration": 6990001, "current_time_ms": 178655, "exploitability": 0.0164985},
    {"iteration": 7000001, "current_time_ms": 178883, "exploitability": 0.0165165},
    {"iteration": 7010001, "current_time_ms": 179151, "exploitability": 0.0165519},
    {"iteration": 7020001, "current_time_ms": 179400, "exploitability": 0.0166004},
    {"iteration": 7030001, "current_time_ms": 179625, "exploitability": 0.0166322},
    {"iteration": 7040001, "current_time_ms": 179860, "exploitability": 0.0166249},
    {"iteration": 7050001, "current_time_ms": 180094, "exploitability": 0.016593},
    {"iteration": 7060001, "current_time_ms": 180317, "exploitability": 0.0165514},
    {"iteration": 7070001, "current_time_ms": 180541, "exploitability": 0.0165108},
    {"iteration": 7080001, "current_time_ms": 180776, "exploitability": 0.0164828},
    {"iteration": 7090001, "current_time_ms": 181037, "exploitability": 0.0164765},
    {"iteration": 7100001, "current_time_ms": 181347, "exploitability": 0.0165012},
    {"iteration": 7110001, "current_time_ms": 181622, "exploitability": 0.0165305},
    {"iteration": 7120001, "current_time_ms": 181989, "exploitability": 0.0165566},
    {"iteration": 7130001, "current_time_ms": 182297, "exploitability": 0.0165658},
    {"iteration": 7140001, "current_time_ms": 182593, "exploitability": 0.0165553},
    {"iteration": 7150001, "current_time_ms": 182958, "exploitability": 0.0165305},
    {"iteration": 7160001, "current_time_ms": 183297, "exploitability": 0.0164954},
    {"iteration": 7170001, "current_time_ms": 183585, "exploitability": 0.016469},
    {"iteration": 7180001, "current_time_ms": 183811, "exploitability": 0.0164605},
    {"iteration": 7190001, "current_time_ms": 184043, "exploitability": 0.0164621},
    {"iteration": 7200001, "current_time_ms": 184277, "exploitability": 0.0164662},
    {"iteration": 7210001, "current_time_ms": 184497, "exploitability": 0.0164611},
    {"iteration": 7220001, "current_time_ms": 184723, "exploitability": 0.0164544},
    {"iteration": 7230001, "current_time_ms": 184957, "exploitability": 0.0164397},
    {"iteration": 7240001, "current_time_ms": 185215, "exploitability": 0.0164209},
    {"iteration": 7250001, "current_time_ms": 185439, "exploitability": 0.0164123},
    {"iteration": 7260001, "current_time_ms": 185658, "exploitability": 0.0164332},
    {"iteration": 7270001, "current_time_ms": 185911, "exploitability": 0.0164837},
    {"iteration": 7280001, "current_time_ms": 186156, "exploitability": 0.0165233},
    {"iteration": 7290001, "current_time_ms": 186385, "exploitability": 0.0165435},
    {"iteration": 7300001, "current_time_ms": 186630, "exploitability": 0.0165312},
    {"iteration": 7310001, "current_time_ms": 186924, "exploitability": 0.0164901},
    {"iteration": 7320001, "current_time_ms": 187221, "exploitability": 0.0164458},
    {"iteration": 7330001, "current_time_ms": 187486, "exploitability": 0.0164067},
    {"iteration": 7340001, "current_time_ms": 187760, "exploitability": 0.0163754},
    {"iteration": 7350001, "current_time_ms": 188045, "exploitability": 0.0163581},
    {"iteration": 7360001, "current_time_ms": 188291, "exploitability": 0.0163538},
    {"iteration": 7370001, "current_time_ms": 188521, "exploitability": 0.0163668},
    {"iteration": 7380001, "current_time_ms": 188747, "exploitability": 0.0164081},
    {"iteration": 7390001, "current_time_ms": 188989, "exploitability": 0.0164611},
    {"iteration": 7400001, "current_time_ms": 189198, "exploitability": 0.0164992},
    {"iteration": 7410001, "current_time_ms": 189423, "exploitability": 0.0165055},
    {"iteration": 7420001, "current_time_ms": 189643, "exploitability": 0.0164913},
    {"iteration": 7430001, "current_time_ms": 189904, "exploitability": 0.0164631},
    {"iteration": 7440001, "current_time_ms": 190143, "exploitability": 0.0164237},
    {"iteration": 7450001, "current_time_ms": 190399, "exploitability": 0.0163907},
    {"iteration": 7460001, "current_time_ms": 190632, "exploitability": 0.0163787},
    {"iteration": 7470001, "current_time_ms": 190862, "exploitability": 0.0163863},
    {"iteration": 7480001, "current_time_ms": 191113, "exploitability": 0.0164119},
    {"iteration": 7490001, "current_time_ms": 191340, "exploitability": 0.0164485},
    {"iteration": 7500001, "current_time_ms": 191567, "exploitability": 0.0164922},
    {"iteration": 7510001, "current_time_ms": 191815, "exploitability": 0.016526},
    {"iteration": 7520001, "current_time_ms": 192070, "exploitability": 0.0165207},
    {"iteration": 7530001, "current_time_ms": 192312, "exploitability": 0.016483},
    {"iteration": 7540001, "current_time_ms": 192533, "exploitability": 0.0164407},
    {"iteration": 7550001, "current_time_ms": 192782, "exploitability": 0.0164015},
    {"iteration": 7560001, "current_time_ms": 193108, "exploitability": 0.0163746},
    {"iteration": 7570001, "current_time_ms": 193374, "exploitability": 0.0163536},
    {"iteration": 7580001, "current_time_ms": 193612, "exploitability": 0.016338},
    {"iteration": 7590001, "current_time_ms": 193857, "exploitability": 0.0163423},
    {"iteration": 7600001, "current_time_ms": 194114, "exploitability": 0.0163471},
    {"iteration": 7610001, "current_time_ms": 194393, "exploitability": 0.0163569},
    {"iteration": 7620001, "current_time_ms": 194649, "exploitability": 0.0163692},
    {"iteration": 7630001, "current_time_ms": 194931, "exploitability": 0.0163888},
    {"iteration": 7640001, "current_time_ms": 195145, "exploitability": 0.0164136},
    {"iteration": 7650001, "current_time_ms": 195378, "exploitability": 0.016425},
    {"iteration": 7660001, "current_time_ms": 195591, "exploitability": 0.0164098},
    {"iteration": 7670001, "current_time_ms": 195810, "exploitability": 0.0163872},
    {"iteration": 7680001, "current_time_ms": 196040, "exploitability": 0.016371},
    {"iteration": 7690001, "current_time_ms": 196270, "exploitability": 0.0163529},
    {"iteration": 7700001, "current_time_ms": 196487, "exploitability": 0.016333},
    {"iteration": 7710001, "current_time_ms": 196727, "exploitability": 0.0163212},
    {"iteration": 7720001, "current_time_ms": 196970, "exploitability": 0.0163214},
    {"iteration": 7730001, "current_time_ms": 197229, "exploitability": 0.016335},
    {"iteration": 7740001, "current_time_ms": 197449, "exploitability": 0.0163564},
    {"iteration": 7750001, "current_time_ms": 197682, "exploitability": 0.0163661},
    {"iteration": 7760001, "current_time_ms": 197924, "exploitability": 0.0163686},
    {"iteration": 7770001, "current_time_ms": 198157, "exploitability": 0.016361},
    {"iteration": 7780001, "current_time_ms": 198368, "exploitability": 0.0163491},
    {"iteration": 7790001, "current_time_ms": 198591, "exploitability": 0.0163394},
    {"iteration": 7800001, "current_time_ms": 198809, "exploitability": 0.0163293},
    {"iteration": 7810001, "current_time_ms": 199054, "exploitability": 0.0163204},
    {"iteration": 7820001, "current_time_ms": 199282, "exploitability": 0.0163189},
    {"iteration": 7830001, "current_time_ms": 199500, "exploitability": 0.0163264},
    {"iteration": 7840001, "current_time_ms": 199722, "exploitability": 0.016337},
    {"iteration": 7850001, "current_time_ms": 199964, "exploitability": 0.01636},
    {"iteration": 7860001, "current_time_ms": 200190, "exploitability": 0.0163766},
    {"iteration": 7870001, "current_time_ms": 200427, "exploitability": 0.0163789},
    {"iteration": 7880001, "current_time_ms": 200645, "exploitability": 0.0163612},
    {"iteration": 7890001, "current_time_ms": 200863, "exploitability": 0.0163425},
    {"iteration": 7900001, "current_time_ms": 201104, "exploitability": 0.016326},
    {"iteration": 7910001, "current_time_ms": 201321, "exploitability": 0.0163142},
    {"iteration": 7920001, "current_time_ms": 201533, "exploitability": 0.0163088},
    {"iteration": 7930001, "current_time_ms": 201760, "exploitability": 0.0163002},
    {"iteration": 7940001, "current_time_ms": 202006, "exploitability": 0.0162901},
    {"iteration": 7950001, "current_time_ms": 202253, "exploitability": 0.0162801},
    {"iteration": 7960001, "current_time_ms": 202484, "exploitability": 0.0162736},
    {"iteration": 7970001, "current_time_ms": 202816, "exploitability": 0.0162683},
    {"iteration": 7980001, "current_time_ms": 203265, "exploitability": 0.016266},
    {"iteration": 7990001, "current_time_ms": 203646, "exploitability": 0.0162709},
    {"iteration": 8000001, "current_time_ms": 203930, "exploitability": 0.0162823},
    {"iteration": 8010001, "current_time_ms": 204230, "exploitability": 0.0163048},
    {"iteration": 8020001, "current_time_ms": 204520, "exploitability": 0.0163186},
    {"iteration": 8030001, "current_time_ms": 204800, "exploitability": 0.0163131},
    {"iteration": 8040001, "current_time_ms": 205051, "exploitability": 0.0162876},
    {"iteration": 8050001, "current_time_ms": 205274, "exploitability": 0.0162529},
    {"iteration": 8060001, "current_time_ms": 205492, "exploitability": 0.0162147},
    {"iteration": 8070001, "current_time_ms": 205722, "exploitability": 0.0161879},
    {"iteration": 8080001, "current_time_ms": 205954, "exploitability": 0.0161779},
    {"iteration": 8090001, "current_time_ms": 206179, "exploitability": 0.016187},
    {"iteration": 8100001, "current_time_ms": 206408, "exploitability": 0.0162128},
    {"iteration": 8110001, "current_time_ms": 206648, "exploitability": 0.016249},
    {"iteration": 8120001, "current_time_ms": 206900, "exploitability": 0.0162855},
    {"iteration": 8130001, "current_time_ms": 207141, "exploitability": 0.0163164},
    {"iteration": 8140001, "current_time_ms": 207379, "exploitability": 0.0163258},
    {"iteration": 8150001, "current_time_ms": 207624, "exploitability": 0.0163131},
    {"iteration": 8160001, "current_time_ms": 207870, "exploitability": 0.0162765},
    {"iteration": 8170001, "current_time_ms": 208103, "exploitability": 0.0162273},
    {"iteration": 8180001, "current_time_ms": 208330, "exploitability": 0.0161763},
    {"iteration": 8190001, "current_time_ms": 208560, "exploitability": 0.0161388},
    {"iteration": 8200001, "current_time_ms": 208802, "exploitability": 0.0161346},
    {"iteration": 8210001, "current_time_ms": 209075, "exploitability": 0.016171},
    {"iteration": 8220001, "current_time_ms": 209315, "exploitability": 0.0162413},
    {"iteration": 8230001, "current_time_ms": 209542, "exploitability": 0.0163177},
    {"iteration": 8240001, "current_time_ms": 209760, "exploitability": 0.0163656},
    {"iteration": 8250001, "current_time_ms": 210008, "exploitability": 0.0163759},
    {"iteration": 8260001, "current_time_ms": 210225, "exploitability": 0.0163416},
    {"iteration": 8270001, "current_time_ms": 210448, "exploitability": 0.0162746},
    {"iteration": 8280001, "current_time_ms": 210668, "exploitability": 0.0162006},
    {"iteration": 8290001, "current_time_ms": 210911, "exploitability": 0.0161386},
    {"iteration": 8300001, "current_time_ms": 211137, "exploitability": 0.0161011},
    {"iteration": 8310001, "current_time_ms": 211350, "exploitability": 0.016108},
    {"iteration": 8320001, "current_time_ms": 211563, "exploitability": 0.0161547},
    {"iteration": 8330001, "current_time_ms": 211787, "exploitability": 0.0162245},
    {"iteration": 8340001, "current_time_ms": 212020, "exploitability": 0.016304},
    {"iteration": 8350001, "current_time_ms": 212254, "exploitability": 0.0163536},
    {"iteration": 8360001, "current_time_ms": 212481, "exploitability": 0.0163677},
    {"iteration": 8370001, "current_time_ms": 212727, "exploitability": 0.0163415},
    {"iteration": 8380001, "current_time_ms": 213004, "exploitability": 0.0162804},
    {"iteration": 8390001, "current_time_ms": 213224, "exploitability": 0.0162161},
    {"iteration": 8400001, "current_time_ms": 213452, "exploitability": 0.0161636},
    {"iteration": 8410001, "current_time_ms": 213675, "exploitability": 0.0161352},
    {"iteration": 8420001, "current_time_ms": 213908, "exploitability": 0.0161426},
    {"iteration": 8430001, "current_time_ms": 214142, "exploitability": 0.0161715},
    {"iteration": 8440001, "current_time_ms": 214362, "exploitability": 0.0162166},
    {"iteration": 8450001, "current_time_ms": 214580, "exploitability": 0.0162585},
    {"iteration": 8460001, "current_time_ms": 214799, "exploitability": 0.016292},
    {"iteration": 8470001, "current_time_ms": 215034, "exploitability": 0.0163106},
    {"iteration": 8480001, "current_time_ms": 215256, "exploitability": 0.0163145},
    {"iteration": 8490001, "current_time_ms": 215483, "exploitability": 0.0163094},
    {"iteration": 8500001, "current_time_ms": 215708, "exploitability": 0.0162905},
    {"iteration": 8510001, "current_time_ms": 215934, "exploitability": 0.0162645},
    {"iteration": 8520001, "current_time_ms": 216156, "exploitability": 0.0162425},
    {"iteration": 8530001, "current_time_ms": 216377, "exploitability": 0.0162195},
    {"iteration": 8540001, "current_time_ms": 216593, "exploitability": 0.0161957},
    {"iteration": 8550001, "current_time_ms": 216821, "exploitability": 0.0161711},
    {"iteration": 8560001, "current_time_ms": 217086, "exploitability": 0.0161574},
    {"iteration": 8570001, "current_time_ms": 217307, "exploitability": 0.0161596},
    {"iteration": 8580001, "current_time_ms": 217547, "exploitability": 0.0161811},
    {"iteration": 8590001, "current_time_ms": 217785, "exploitability": 0.0162161},
    {"iteration": 8600001, "current_time_ms": 218026, "exploitability": 0.016255},
    {"iteration": 8610001, "current_time_ms": 218247, "exploitability": 0.0162831},
    {"iteration": 8620001, "current_time_ms": 218465, "exploitability": 0.0162926},
    {"iteration": 8630001, "current_time_ms": 218674, "exploitability": 0.0162989},
    {"iteration": 8640001, "current_time_ms": 218906, "exploitability": 0.0163032},
    {"iteration": 8650001, "current_time_ms": 219129, "exploitability": 0.0162915},
    {"iteration": 8660001, "current_time_ms": 219346, "exploitability": 0.0162662},
    {"iteration": 8670001, "current_time_ms": 219565, "exploitability": 0.0162304},
    {"iteration": 8680001, "current_time_ms": 219785, "exploitability": 0.0161963},
    {"iteration": 8690001, "current_time_ms": 220027, "exploitability": 0.0161668},
    {"iteration": 8700001, "current_time_ms": 220261, "exploitability": 0.0161453},
    {"iteration": 8710001, "current_time_ms": 220482, "exploitability": 0.0161351},
    {"iteration": 8720001, "current_time_ms": 220698, "exploitability": 0.0161422},
    {"iteration": 8730001, "current_time_ms": 220929, "exploitability": 0.016157},
    {"iteration": 8740001, "current_time_ms": 221146, "exploitability": 0.0161822},
    {"iteration": 8750001, "current_time_ms": 221361, "exploitability": 0.0162041},
    {"iteration": 8760001, "current_time_ms": 221533, "exploitability": 0.0162105},
    {"iteration": 8770001, "current_time_ms": 221719, "exploitability": 0.0162014},
    {"iteration": 8780001, "current_time_ms": 221923, "exploitability": 0.01618},
    {"iteration": 8790001, "current_time_ms": 222098, "exploitability": 0.0161636},
    {"iteration": 8800001, "current_time_ms": 222284, "exploitability": 0.0161496},
    {"iteration": 8810001, "current_time_ms": 222488, "exploitability": 0.016129},
    {"iteration": 8820001, "current_time_ms": 222666, "exploitability": 0.016108},
    {"iteration": 8830001, "current_time_ms": 222841, "exploitability": 0.016093},
    {"iteration": 8840001, "current_time_ms": 223013, "exploitability": 0.0160943},
    {"iteration": 8850001, "current_time_ms": 223193, "exploitability": 0.0161115},
    {"iteration": 8860001, "current_time_ms": 223379, "exploitability": 0.0161363},
    {"iteration": 8870001, "current_time_ms": 223558, "exploitability": 0.0161716},
    {"iteration": 8880001, "current_time_ms": 223728, "exploitability": 0.0162029},
    {"iteration": 8890001, "current_time_ms": 223907, "exploitability": 0.0162169},
    {"iteration": 8900001, "current_time_ms": 224092, "exploitability": 0.0162119},
    {"iteration": 8910001, "current_time_ms": 224287, "exploitability": 0.0161969},
    {"iteration": 8920001, "current_time_ms": 224460, "exploitability": 0.0161745},
    {"iteration": 8930001, "current_time_ms": 224629, "exploitability": 0.0161471},
    {"iteration": 8940001, "current_time_ms": 224812, "exploitability": 0.0161194},
    {"iteration": 8950001, "current_time_ms": 224998, "exploitability": 0.0160985},
    {"iteration": 8960001, "current_time_ms": 225166, "exploitability": 0.016091},
    {"iteration": 8970001, "current_time_ms": 225342, "exploitability": 0.0160976},
    {"iteration": 8980001, "current_time_ms": 225499, "exploitability": 0.016116},
    {"iteration": 8990001, "current_time_ms": 225668, "exploitability": 0.0161389},
    {"iteration": 9000001, "current_time_ms": 225860, "exploitability": 0.0161575},
    {"iteration": 9010001, "current_time_ms": 226037, "exploitability": 0.0161704},
    {"iteration": 9020001, "current_time_ms": 226216, "exploitability": 0.0161749},
    {"iteration": 9030001, "current_time_ms": 226395, "exploitability": 0.0161692},
    {"iteration": 9040001, "current_time_ms": 226565, "exploitability": 0.0161561},
    {"iteration": 9050001, "current_time_ms": 226748, "exploitability": 0.0161365},
    {"iteration": 9060001, "current_time_ms": 226938, "exploitability": 0.0161156},
    {"iteration": 9070001, "current_time_ms": 227115, "exploitability": 0.0160982},
    {"iteration": 9080001, "current_time_ms": 227310, "exploitability": 0.0160891},
    {"iteration": 9090001, "current_time_ms": 227487, "exploitability": 0.016091},
    {"iteration": 9100001, "current_time_ms": 227670, "exploitability": 0.0161047},
    {"iteration": 9110001, "current_time_ms": 227868, "exploitability": 0.0161207},
    {"iteration": 9120001, "current_time_ms": 228059, "exploitability": 0.0161348},
    {"iteration": 9130001, "current_time_ms": 228240, "exploitability": 0.0161448},
    {"iteration": 9140001, "current_time_ms": 228422, "exploitability": 0.0161375},
    {"iteration": 9150001, "current_time_ms": 228589, "exploitability": 0.0161213},
    {"iteration": 9160001, "current_time_ms": 228762, "exploitability": 0.0161022},
    {"iteration": 9170001, "current_time_ms": 228949, "exploitability": 0.0160806},
    {"iteration": 9180001, "current_time_ms": 229137, "exploitability": 0.0160612},
    {"iteration": 9190001, "current_time_ms": 229341, "exploitability": 0.0160429},
    {"iteration": 9200001, "current_time_ms": 229516, "exploitability": 0.0160297},
    {"iteration": 9210001, "current_time_ms": 229711, "exploitability": 0.0160277},
    {"iteration": 9220001, "current_time_ms": 229880, "exploitability": 0.0160384},
    {"iteration": 9230001, "current_time_ms": 230070, "exploitability": 0.0160616},
    {"iteration": 9240001, "current_time_ms": 230258, "exploitability": 0.0160835},
    {"iteration": 9250001, "current_time_ms": 230435, "exploitability": 0.0160955},
    {"iteration": 9260001, "current_time_ms": 230611, "exploitability": 0.016097},
    {"iteration": 9270001, "current_time_ms": 230792, "exploitability": 0.0160902},
    {"iteration": 9280001, "current_time_ms": 230976, "exploitability": 0.0160809},
    {"iteration": 9290001, "current_time_ms": 231166, "exploitability": 0.0160703},
    {"iteration": 9300001, "current_time_ms": 231347, "exploitability": 0.016061},
    {"iteration": 9310001, "current_time_ms": 231542, "exploitability": 0.0160617},
    {"iteration": 9320001, "current_time_ms": 231729, "exploitability": 0.0160818},
    {"iteration": 9330001, "current_time_ms": 231906, "exploitability": 0.0161134},
    {"iteration": 9340001, "current_time_ms": 232082, "exploitability": 0.0161573},
    {"iteration": 9350001, "current_time_ms": 232279, "exploitability": 0.0161841},
    {"iteration": 9360001, "current_time_ms": 232454, "exploitability": 0.0161788},
    {"iteration": 9370001, "current_time_ms": 232644, "exploitability": 0.0161571},
    {"iteration": 9380001, "current_time_ms": 232833, "exploitability": 0.0161305},
    {"iteration": 9390001, "current_time_ms": 233012, "exploitability": 0.0161039},
    {"iteration": 9400001, "current_time_ms": 233182, "exploitability": 0.0160858},
    {"iteration": 9410001, "current_time_ms": 233375, "exploitability": 0.0160804},
    {"iteration": 9420001, "current_time_ms": 233576, "exploitability": 0.0160853},
    {"iteration": 9430001, "current_time_ms": 233782, "exploitability": 0.0160958},
    {"iteration": 9440001, "current_time_ms": 233971, "exploitability": 0.0161095},
    {"iteration": 9450001, "current_time_ms": 234131, "exploitability": 0.0161283},
    {"iteration": 9460001, "current_time_ms": 234331, "exploitability": 0.0161475},
    {"iteration": 9470001, "current_time_ms": 234522, "exploitability": 0.0161595},
    {"iteration": 9480001, "current_time_ms": 234718, "exploitability": 0.0161592},
    {"iteration": 9490001, "current_time_ms": 234912, "exploitability": 0.0161489},
    {"iteration": 9500001, "current_time_ms": 235102, "exploitability": 0.016133},
    {"iteration": 9510001, "current_time_ms": 235269, "exploitability": 0.0161052},
    {"iteration": 9520001, "current_time_ms": 235452, "exploitability": 0.0160834},
    {"iteration": 9530001, "current_time_ms": 235628, "exploitability": 0.0160707},
    {"iteration": 9540001, "current_time_ms": 235818, "exploitability": 0.0160653},
    {"iteration": 9550001, "current_time_ms": 235998, "exploitability": 0.0160634},
    {"iteration": 9560001, "current_time_ms": 236174, "exploitability": 0.016065},
    {"iteration": 9570001, "current_time_ms": 236356, "exploitability": 0.0160774},
    {"iteration": 9580001, "current_time_ms": 236537, "exploitability": 0.0160929},
    {"iteration": 9590001, "current_time_ms": 236696, "exploitability": 0.0161114},
    {"iteration": 9600001, "current_time_ms": 236863, "exploitability": 0.0161294},
    {"iteration": 9610001, "current_time_ms": 237044, "exploitability": 0.0161387},
    {"iteration": 9620001, "current_time_ms": 237228, "exploitability": 0.0161286},
    {"iteration": 9630001, "current_time_ms": 237413, "exploitability": 0.0161035},
    {"iteration": 9640001, "current_time_ms": 237602, "exploitability": 0.0160747},
    {"iteration": 9650001, "current_time_ms": 237775, "exploitability": 0.0160523},
    {"iteration": 9660001, "current_time_ms": 237957, "exploitability": 0.0160464},
    {"iteration": 9670001, "current_time_ms": 238141, "exploitability": 0.016057},
    {"iteration": 9680001, "current_time_ms": 238338, "exploitability": 0.0160849},
    {"iteration": 9690001, "current_time_ms": 238519, "exploitability": 0.0161339},
    {"iteration": 9700001, "current_time_ms": 238703, "exploitability": 0.0161569},
    {"iteration": 9710001, "current_time_ms": 238927, "exploitability": 0.016158},
    {"iteration": 9720001, "current_time_ms": 239171, "exploitability": 0.0161413},
    {"iteration": 9730001, "current_time_ms": 239364, "exploitability": 0.0161123},
    {"iteration": 9740001, "current_time_ms": 239539, "exploitability": 0.0160754},
    {"iteration": 9750001, "current_time_ms": 239722, "exploitability": 0.0160384},
    {"iteration": 9760001, "current_time_ms": 239919, "exploitability": 0.0160117},
    {"iteration": 9770001, "current_time_ms": 240091, "exploitability": 0.0160007},
    {"iteration": 9780001, "current_time_ms": 240269, "exploitability": 0.0160132},
    {"iteration": 9790001, "current_time_ms": 240440, "exploitability": 0.0160497},
    {"iteration": 9800001, "current_time_ms": 240616, "exploitability": 0.0160926},
    {"iteration": 9810001, "current_time_ms": 240805, "exploitability": 0.0161137},
    {"iteration": 9820001, "current_time_ms": 240988, "exploitability": 0.0161119},
    {"iteration": 9830001, "current_time_ms": 241163, "exploitability": 0.016092},
    {"iteration": 9840001, "current_time_ms": 241354, "exploitability": 0.0160651},
    {"iteration": 9850001, "current_time_ms": 241543, "exploitability": 0.0160361},
    {"iteration": 9860001, "current_time_ms": 241727, "exploitability": 0.0160128},
    {"iteration": 9870001, "current_time_ms": 241916, "exploitability": 0.0160029},
    {"iteration": 9880001, "current_time_ms": 242108, "exploitability": 0.0160163},
    {"iteration": 9890001, "current_time_ms": 242301, "exploitability": 0.0160571},
    {"iteration": 9900001, "current_time_ms": 242479, "exploitability": 0.0161087},
    {"iteration": 9910001, "current_time_ms": 242657, "exploitability": 0.0161426},
    {"iteration": 9920001, "current_time_ms": 242848, "exploitability": 0.0161553},
    {"iteration": 9930001, "current_time_ms": 243019, "exploitability": 0.0161551},
    {"iteration": 9940001, "current_time_ms": 243193, "exploitability": 0.0161393},
    {"iteration": 9950001, "current_time_ms": 243395, "exploitability": 0.0161118},
    {"iteration": 9960001, "current_time_ms": 243590, "exploitability": 0.0160786},
    {"iteration": 9970001, "current_time_ms": 243764, "exploitability": 0.0160537},
    {"iteration": 9980001, "current_time_ms": 243934, "exploitability": 0.016039},
    {"iteration": 9990001, "current_time_ms": 244098, "exploitability": 0.0160322},
    {"iteration": 10000001, "current_time_ms": 244244, "exploitability": 0.0160433},
  ]
}


==> plots/backup/os_mccfr__44_k0.1_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1288, "exploitability": 1.0433},
    {"iteration": 20001, "current_time_ms": 2421, "exploitability": 0.795593},
    {"iteration": 30001, "current_time_ms": 3574, "exploitability": 0.700906},
    {"iteration": 40001, "current_time_ms": 4655, "exploitability": 0.648042},
    {"iteration": 50001, "current_time_ms": 5725, "exploitability": 0.61736},
    {"iteration": 60001, "current_time_ms": 7001, "exploitability": 0.593802},
    {"iteration": 70001, "current_time_ms": 8493, "exploitability": 0.56901},
    {"iteration": 80001, "current_time_ms": 9579, "exploitability": 0.550339},
    {"iteration": 90001, "current_time_ms": 10760, "exploitability": 0.527403},
    {"iteration": 100001, "current_time_ms": 11897, "exploitability": 0.506761},
    {"iteration": 110001, "current_time_ms": 14319, "exploitability": 0.494507},
    {"iteration": 120001, "current_time_ms": 16597, "exploitability": 0.488669},
    {"iteration": 130001, "current_time_ms": 18156, "exploitability": 0.48444},
    {"iteration": 140001, "current_time_ms": 19699, "exploitability": 0.480182},
    {"iteration": 150001, "current_time_ms": 21096, "exploitability": 0.473188},
    {"iteration": 160001, "current_time_ms": 22622, "exploitability": 0.46206},
    {"iteration": 170001, "current_time_ms": 24175, "exploitability": 0.452007},
    {"iteration": 180001, "current_time_ms": 25681, "exploitability": 0.440914},
    {"iteration": 190001, "current_time_ms": 27239, "exploitability": 0.431832},
    {"iteration": 200001, "current_time_ms": 28722, "exploitability": 0.423737},
    {"iteration": 210001, "current_time_ms": 30336, "exploitability": 0.414651},
    {"iteration": 220001, "current_time_ms": 32765, "exploitability": 0.407628},
    {"iteration": 230001, "current_time_ms": 34412, "exploitability": 0.402057},
    {"iteration": 240001, "current_time_ms": 35980, "exploitability": 0.396721},
    {"iteration": 250001, "current_time_ms": 37503, "exploitability": 0.392051},
    {"iteration": 260001, "current_time_ms": 38963, "exploitability": 0.38772},
    {"iteration": 270001, "current_time_ms": 40379, "exploitability": 0.383188},
    {"iteration": 280001, "current_time_ms": 41863, "exploitability": 0.378011},
    {"iteration": 290001, "current_time_ms": 43332, "exploitability": 0.371953},
    {"iteration": 300001, "current_time_ms": 44958, "exploitability": 0.366971},
    {"iteration": 310001, "current_time_ms": 46585, "exploitability": 0.3614},
    {"iteration": 320001, "current_time_ms": 48131, "exploitability": 0.355933},
    {"iteration": 330001, "current_time_ms": 50030, "exploitability": 0.350841},
    {"iteration": 340001, "current_time_ms": 51915, "exploitability": 0.345904},
    {"iteration": 350001, "current_time_ms": 53807, "exploitability": 0.341693},
    {"iteration": 360001, "current_time_ms": 55319, "exploitability": 0.337603},
    {"iteration": 370001, "current_time_ms": 56759, "exploitability": 0.336437},
    {"iteration": 380001, "current_time_ms": 58375, "exploitability": 0.335022},
    {"iteration": 390001, "current_time_ms": 59851, "exploitability": 0.332811},
    {"iteration": 400001, "current_time_ms": 61666, "exploitability": 0.330644},
    {"iteration": 410001, "current_time_ms": 63151, "exploitability": 0.327753},
    {"iteration": 420001, "current_time_ms": 64606, "exploitability": 0.324931},
    {"iteration": 430001, "current_time_ms": 66087, "exploitability": 0.322616},
    {"iteration": 440001, "current_time_ms": 67321, "exploitability": 0.320462},
    {"iteration": 450001, "current_time_ms": 68459, "exploitability": 0.318496},
    {"iteration": 460001, "current_time_ms": 69601, "exploitability": 0.316346},
    {"iteration": 470001, "current_time_ms": 70793, "exploitability": 0.315417},
    {"iteration": 480001, "current_time_ms": 71932, "exploitability": 0.314849},
    {"iteration": 490001, "current_time_ms": 73068, "exploitability": 0.313489},
    {"iteration": 500001, "current_time_ms": 74201, "exploitability": 0.312907},
    {"iteration": 510001, "current_time_ms": 75501, "exploitability": 0.312627},
    {"iteration": 520001, "current_time_ms": 76654, "exploitability": 0.313003},
    {"iteration": 530001, "current_time_ms": 77865, "exploitability": 0.313065},
    {"iteration": 540001, "current_time_ms": 79053, "exploitability": 0.312448},
    {"iteration": 550001, "current_time_ms": 80571, "exploitability": 0.311783},
    {"iteration": 560001, "current_time_ms": 81839, "exploitability": 0.310479},
    {"iteration": 570001, "current_time_ms": 82988, "exploitability": 0.309967},
    {"iteration": 580001, "current_time_ms": 84097, "exploitability": 0.308993},
    {"iteration": 590001, "current_time_ms": 85224, "exploitability": 0.308299},
    {"iteration": 600001, "current_time_ms": 86351, "exploitability": 0.30762},
    {"iteration": 610001, "current_time_ms": 87440, "exploitability": 0.30695},
    {"iteration": 620001, "current_time_ms": 88684, "exploitability": 0.306203},
    {"iteration": 630001, "current_time_ms": 89826, "exploitability": 0.304874},
    {"iteration": 640001, "current_time_ms": 91113, "exploitability": 0.30351},
    {"iteration": 650001, "current_time_ms": 92586, "exploitability": 0.30227},
    {"iteration": 660001, "current_time_ms": 93812, "exploitability": 0.300663},
    {"iteration": 670001, "current_time_ms": 94985, "exploitability": 0.299053},
    {"iteration": 680001, "current_time_ms": 96166, "exploitability": 0.297423},
    {"iteration": 690001, "current_time_ms": 97385, "exploitability": 0.29612},
    {"iteration": 700001, "current_time_ms": 98532, "exploitability": 0.294337},
    {"iteration": 710001, "current_time_ms": 99708, "exploitability": 0.292469},
    {"iteration": 720001, "current_time_ms": 100817, "exploitability": 0.290186},
    {"iteration": 730001, "current_time_ms": 101899, "exploitability": 0.288464},
    {"iteration": 740001, "current_time_ms": 102947, "exploitability": 0.286775},
    {"iteration": 750001, "current_time_ms": 104021, "exploitability": 0.285127},
    {"iteration": 760001, "current_time_ms": 105061, "exploitability": 0.28344},
    {"iteration": 770001, "current_time_ms": 106137, "exploitability": 0.281654},
    {"iteration": 780001, "current_time_ms": 107234, "exploitability": 0.279798},
    {"iteration": 790001, "current_time_ms": 108370, "exploitability": 0.277563},
    {"iteration": 800001, "current_time_ms": 109460, "exploitability": 0.275707},
    {"iteration": 810001, "current_time_ms": 110496, "exploitability": 0.273701},
    {"iteration": 820001, "current_time_ms": 111555, "exploitability": 0.271495},
    {"iteration": 830001, "current_time_ms": 112685, "exploitability": 0.269124},
    {"iteration": 840001, "current_time_ms": 113740, "exploitability": 0.267119},
    {"iteration": 850001, "current_time_ms": 114842, "exploitability": 0.265252},
    {"iteration": 860001, "current_time_ms": 115956, "exploitability": 0.263335},
    {"iteration": 870001, "current_time_ms": 117048, "exploitability": 0.261456},
    {"iteration": 880001, "current_time_ms": 118413, "exploitability": 0.260231},
    {"iteration": 890001, "current_time_ms": 119594, "exploitability": 0.259072},
    {"iteration": 900001, "current_time_ms": 120657, "exploitability": 0.257811},
    {"iteration": 910001, "current_time_ms": 121724, "exploitability": 0.256565},
    {"iteration": 920001, "current_time_ms": 122866, "exploitability": 0.255667},
    {"iteration": 930001, "current_time_ms": 124035, "exploitability": 0.254614},
    {"iteration": 940001, "current_time_ms": 125098, "exploitability": 0.253805},
    {"iteration": 950001, "current_time_ms": 126161, "exploitability": 0.252797},
    {"iteration": 960001, "current_time_ms": 127250, "exploitability": 0.251234},
    {"iteration": 970001, "current_time_ms": 128326, "exploitability": 0.249868},
    {"iteration": 980001, "current_time_ms": 129410, "exploitability": 0.24857},
    {"iteration": 990001, "current_time_ms": 130507, "exploitability": 0.247782},
    {"iteration": 1000001, "current_time_ms": 131600, "exploitability": 0.247238},
    {"iteration": 1010001, "current_time_ms": 132745, "exploitability": 0.246559},
    {"iteration": 1020001, "current_time_ms": 134510, "exploitability": 0.245814},
    {"iteration": 1030001, "current_time_ms": 136316, "exploitability": 0.245095},
    {"iteration": 1040001, "current_time_ms": 138047, "exploitability": 0.244364},
    {"iteration": 1050001, "current_time_ms": 139390, "exploitability": 0.243291},
    {"iteration": 1060001, "current_time_ms": 140826, "exploitability": 0.242165},
    {"iteration": 1070001, "current_time_ms": 142241, "exploitability": 0.241051},
    {"iteration": 1080001, "current_time_ms": 143609, "exploitability": 0.240324},
    {"iteration": 1090001, "current_time_ms": 144999, "exploitability": 0.239675},
    {"iteration": 1100001, "current_time_ms": 146298, "exploitability": 0.2389},
    {"iteration": 1110001, "current_time_ms": 147683, "exploitability": 0.238135},
    {"iteration": 1120001, "current_time_ms": 148928, "exploitability": 0.237051},
    {"iteration": 1130001, "current_time_ms": 149995, "exploitability": 0.236056},
    {"iteration": 1140001, "current_time_ms": 151049, "exploitability": 0.235078},
    {"iteration": 1150001, "current_time_ms": 152172, "exploitability": 0.234347},
    {"iteration": 1160001, "current_time_ms": 153416, "exploitability": 0.233571},
    {"iteration": 1170001, "current_time_ms": 154493, "exploitability": 0.232773},
    {"iteration": 1180001, "current_time_ms": 155641, "exploitability": 0.231844},
    {"iteration": 1190001, "current_time_ms": 156761, "exploitability": 0.231305},
    {"iteration": 1200001, "current_time_ms": 157843, "exploitability": 0.230795},
    {"iteration": 1210001, "current_time_ms": 158929, "exploitability": 0.230222},
    {"iteration": 1220001, "current_time_ms": 160006, "exploitability": 0.229608},
    {"iteration": 1230001, "current_time_ms": 161075, "exploitability": 0.229176},
    {"iteration": 1240001, "current_time_ms": 162157, "exploitability": 0.228639},
    {"iteration": 1250001, "current_time_ms": 163326, "exploitability": 0.228158},
    {"iteration": 1260001, "current_time_ms": 164370, "exploitability": 0.227827},
    {"iteration": 1270001, "current_time_ms": 165423, "exploitability": 0.227632},
    {"iteration": 1280001, "current_time_ms": 166486, "exploitability": 0.227419},
    {"iteration": 1290001, "current_time_ms": 167555, "exploitability": 0.227235},
    {"iteration": 1300001, "current_time_ms": 168659, "exploitability": 0.227008},
    {"iteration": 1310001, "current_time_ms": 169745, "exploitability": 0.226841},
    {"iteration": 1320001, "current_time_ms": 170846, "exploitability": 0.226393},
    {"iteration": 1330001, "current_time_ms": 171908, "exploitability": 0.226159},
    {"iteration": 1340001, "current_time_ms": 172995, "exploitability": 0.226196},
    {"iteration": 1350001, "current_time_ms": 174076, "exploitability": 0.226071},
    {"iteration": 1360001, "current_time_ms": 175172, "exploitability": 0.225801},
    {"iteration": 1370001, "current_time_ms": 176228, "exploitability": 0.225336},
    {"iteration": 1380001, "current_time_ms": 177327, "exploitability": 0.224821},
    {"iteration": 1390001, "current_time_ms": 178413, "exploitability": 0.224367},
    {"iteration": 1400001, "current_time_ms": 179484, "exploitability": 0.22396},
    {"iteration": 1410001, "current_time_ms": 180552, "exploitability": 0.223646},
    {"iteration": 1420001, "current_time_ms": 181651, "exploitability": 0.223446},
    {"iteration": 1430001, "current_time_ms": 182890, "exploitability": 0.223296},
    {"iteration": 1440001, "current_time_ms": 184280, "exploitability": 0.223025},
    {"iteration": 1450001, "current_time_ms": 185589, "exploitability": 0.222799},
    {"iteration": 1460001, "current_time_ms": 186692, "exploitability": 0.222671},
    {"iteration": 1470001, "current_time_ms": 187815, "exploitability": 0.222384},
    {"iteration": 1480001, "current_time_ms": 189198, "exploitability": 0.222204},
    {"iteration": 1490001, "current_time_ms": 190542, "exploitability": 0.22218},
    {"iteration": 1500001, "current_time_ms": 191632, "exploitability": 0.222173},
    {"iteration": 1510001, "current_time_ms": 192885, "exploitability": 0.222107},
    {"iteration": 1520001, "current_time_ms": 194045, "exploitability": 0.221962},
    {"iteration": 1530001, "current_time_ms": 195235, "exploitability": 0.221918},
    {"iteration": 1540001, "current_time_ms": 196629, "exploitability": 0.221724},
    {"iteration": 1550001, "current_time_ms": 197783, "exploitability": 0.221494},
    {"iteration": 1560001, "current_time_ms": 198955, "exploitability": 0.221361},
    {"iteration": 1570001, "current_time_ms": 200100, "exploitability": 0.221268},
    {"iteration": 1580001, "current_time_ms": 201291, "exploitability": 0.221126},
    {"iteration": 1590001, "current_time_ms": 202488, "exploitability": 0.221071},
    {"iteration": 1600001, "current_time_ms": 203706, "exploitability": 0.220952},
    {"iteration": 1610001, "current_time_ms": 205017, "exploitability": 0.220657},
    {"iteration": 1620001, "current_time_ms": 206207, "exploitability": 0.220229},
    {"iteration": 1630001, "current_time_ms": 207611, "exploitability": 0.219674},
    {"iteration": 1640001, "current_time_ms": 208879, "exploitability": 0.219159},
    {"iteration": 1650001, "current_time_ms": 210109, "exploitability": 0.218456},
    {"iteration": 1660001, "current_time_ms": 211216, "exploitability": 0.217796},
    {"iteration": 1670001, "current_time_ms": 212555, "exploitability": 0.21709},
    {"iteration": 1680001, "current_time_ms": 213922, "exploitability": 0.21636},
    {"iteration": 1690001, "current_time_ms": 215531, "exploitability": 0.215551},
    {"iteration": 1700001, "current_time_ms": 216933, "exploitability": 0.214789},
    {"iteration": 1710001, "current_time_ms": 218413, "exploitability": 0.214142},
    {"iteration": 1720001, "current_time_ms": 220018, "exploitability": 0.213437},
    {"iteration": 1730001, "current_time_ms": 221395, "exploitability": 0.21285},
    {"iteration": 1740001, "current_time_ms": 222599, "exploitability": 0.212339},
    {"iteration": 1750001, "current_time_ms": 223695, "exploitability": 0.211878},
    {"iteration": 1760001, "current_time_ms": 224761, "exploitability": 0.211483},
    {"iteration": 1770001, "current_time_ms": 225856, "exploitability": 0.210999},
    {"iteration": 1780001, "current_time_ms": 227099, "exploitability": 0.210473},
    {"iteration": 1790001, "current_time_ms": 228256, "exploitability": 0.20978},
    {"iteration": 1800001, "current_time_ms": 229354, "exploitability": 0.209156},
    {"iteration": 1810001, "current_time_ms": 230429, "exploitability": 0.20848},
    {"iteration": 1820001, "current_time_ms": 231481, "exploitability": 0.208104},
    {"iteration": 1830001, "current_time_ms": 232565, "exploitability": 0.207606},
    {"iteration": 1840001, "current_time_ms": 233666, "exploitability": 0.207086},
    {"iteration": 1850001, "current_time_ms": 234764, "exploitability": 0.206561},
    {"iteration": 1860001, "current_time_ms": 235838, "exploitability": 0.205851},
    {"iteration": 1870001, "current_time_ms": 236911, "exploitability": 0.205183},
    {"iteration": 1880001, "current_time_ms": 238048, "exploitability": 0.204603},
    {"iteration": 1890001, "current_time_ms": 239206, "exploitability": 0.204104},
    {"iteration": 1900001, "current_time_ms": 240251, "exploitability": 0.203639},
    {"iteration": 1910001, "current_time_ms": 241255, "exploitability": 0.203257},
    {"iteration": 1920001, "current_time_ms": 242297, "exploitability": 0.20295},
    {"iteration": 1930001, "current_time_ms": 243327, "exploitability": 0.202614},
    {"iteration": 1940001, "current_time_ms": 244522, "exploitability": 0.20226},
    {"iteration": 1950001, "current_time_ms": 245599, "exploitability": 0.201702},
    {"iteration": 1960001, "current_time_ms": 246769, "exploitability": 0.201107},
    {"iteration": 1970001, "current_time_ms": 248155, "exploitability": 0.200727},
    {"iteration": 1980001, "current_time_ms": 249549, "exploitability": 0.200418},
    {"iteration": 1990001, "current_time_ms": 250922, "exploitability": 0.20029},
    {"iteration": 2000001, "current_time_ms": 252295, "exploitability": 0.200128},
    {"iteration": 2010001, "current_time_ms": 253684, "exploitability": 0.200037},
    {"iteration": 2020001, "current_time_ms": 255064, "exploitability": 0.199963},
    {"iteration": 2030001, "current_time_ms": 256369, "exploitability": 0.199789},
    {"iteration": 2040001, "current_time_ms": 257489, "exploitability": 0.19968},
    {"iteration": 2050001, "current_time_ms": 258574, "exploitability": 0.199656},
    {"iteration": 2060001, "current_time_ms": 259651, "exploitability": 0.199483},
    {"iteration": 2070001, "current_time_ms": 260716, "exploitability": 0.199263},
    {"iteration": 2080001, "current_time_ms": 261812, "exploitability": 0.19906},
    {"iteration": 2090001, "current_time_ms": 262940, "exploitability": 0.198849},
    {"iteration": 2100001, "current_time_ms": 263997, "exploitability": 0.198722},
    {"iteration": 2110001, "current_time_ms": 265063, "exploitability": 0.19869},
    {"iteration": 2120001, "current_time_ms": 266127, "exploitability": 0.198615},
    {"iteration": 2130001, "current_time_ms": 267229, "exploitability": 0.198477},
    {"iteration": 2140001, "current_time_ms": 268296, "exploitability": 0.198299},
    {"iteration": 2150001, "current_time_ms": 269343, "exploitability": 0.198004},
    {"iteration": 2160001, "current_time_ms": 270385, "exploitability": 0.197802},
    {"iteration": 2170001, "current_time_ms": 271456, "exploitability": 0.197534},
    {"iteration": 2180001, "current_time_ms": 272540, "exploitability": 0.197291},
    {"iteration": 2190001, "current_time_ms": 273614, "exploitability": 0.196991},
    {"iteration": 2200001, "current_time_ms": 274669, "exploitability": 0.196703},
    {"iteration": 2210001, "current_time_ms": 275739, "exploitability": 0.196434},
    {"iteration": 2220001, "current_time_ms": 276844, "exploitability": 0.196147},
    {"iteration": 2230001, "current_time_ms": 277915, "exploitability": 0.195859},
    {"iteration": 2240001, "current_time_ms": 279009, "exploitability": 0.19552},
    {"iteration": 2250001, "current_time_ms": 280243, "exploitability": 0.195346},
    {"iteration": 2260001, "current_time_ms": 281343, "exploitability": 0.195287},
    {"iteration": 2270001, "current_time_ms": 282378, "exploitability": 0.195246},
    {"iteration": 2280001, "current_time_ms": 283490, "exploitability": 0.195171},
    {"iteration": 2290001, "current_time_ms": 284583, "exploitability": 0.195083},
    {"iteration": 2300001, "current_time_ms": 285673, "exploitability": 0.194956},
    {"iteration": 2310001, "current_time_ms": 286787, "exploitability": 0.194833},
    {"iteration": 2320001, "current_time_ms": 287869, "exploitability": 0.194608},
    {"iteration": 2330001, "current_time_ms": 288910, "exploitability": 0.194386},
    {"iteration": 2340001, "current_time_ms": 290079, "exploitability": 0.194205},
    {"iteration": 2350001, "current_time_ms": 291276, "exploitability": 0.194045},
    {"iteration": 2360001, "current_time_ms": 292340, "exploitability": 0.193858},
    {"iteration": 2370001, "current_time_ms": 293505, "exploitability": 0.19353},
    {"iteration": 2380001, "current_time_ms": 294643, "exploitability": 0.193235},
    {"iteration": 2390001, "current_time_ms": 295824, "exploitability": 0.193077},
    {"iteration": 2400001, "current_time_ms": 296981, "exploitability": 0.192864},
    {"iteration": 2410001, "current_time_ms": 298134, "exploitability": 0.192566},
    {"iteration": 2420001, "current_time_ms": 299394, "exploitability": 0.192316},
    {"iteration": 2430001, "current_time_ms": 300568, "exploitability": 0.19224},
    {"iteration": 2440001, "current_time_ms": 301677, "exploitability": 0.192151},
    {"iteration": 2450001, "current_time_ms": 302792, "exploitability": 0.192162},
    {"iteration": 2460001, "current_time_ms": 303951, "exploitability": 0.192165},
    {"iteration": 2470001, "current_time_ms": 305061, "exploitability": 0.192275},
    {"iteration": 2480001, "current_time_ms": 306134, "exploitability": 0.192315},
    {"iteration": 2490001, "current_time_ms": 307246, "exploitability": 0.192283},
    {"iteration": 2500001, "current_time_ms": 308476, "exploitability": 0.192267},
    {"iteration": 2510001, "current_time_ms": 309613, "exploitability": 0.192207},
    {"iteration": 2520001, "current_time_ms": 310740, "exploitability": 0.19223},
    {"iteration": 2530001, "current_time_ms": 311895, "exploitability": 0.192345},
    {"iteration": 2540001, "current_time_ms": 313000, "exploitability": 0.192401},
    {"iteration": 2550001, "current_time_ms": 314103, "exploitability": 0.192375},
    {"iteration": 2560001, "current_time_ms": 315201, "exploitability": 0.192344},
    {"iteration": 2570001, "current_time_ms": 316444, "exploitability": 0.192204},
    {"iteration": 2580001, "current_time_ms": 317568, "exploitability": 0.19198},
    {"iteration": 2590001, "current_time_ms": 318542, "exploitability": 0.191733},
    {"iteration": 2600001, "current_time_ms": 319642, "exploitability": 0.191438},
    {"iteration": 2610001, "current_time_ms": 320744, "exploitability": 0.191179},
    {"iteration": 2620001, "current_time_ms": 321818, "exploitability": 0.191024},
    {"iteration": 2630001, "current_time_ms": 322909, "exploitability": 0.190887},
    {"iteration": 2640001, "current_time_ms": 323966, "exploitability": 0.190744},
    {"iteration": 2650001, "current_time_ms": 325082, "exploitability": 0.190637},
    {"iteration": 2660001, "current_time_ms": 326303, "exploitability": 0.190594},
    {"iteration": 2670001, "current_time_ms": 327461, "exploitability": 0.19055},
    {"iteration": 2680001, "current_time_ms": 328492, "exploitability": 0.190492},
    {"iteration": 2690001, "current_time_ms": 329565, "exploitability": 0.190393},
    {"iteration": 2700001, "current_time_ms": 330724, "exploitability": 0.190246},
    {"iteration": 2710001, "current_time_ms": 331877, "exploitability": 0.190169},
    {"iteration": 2720001, "current_time_ms": 333016, "exploitability": 0.190115},
    {"iteration": 2730001, "current_time_ms": 334187, "exploitability": 0.190127},
    {"iteration": 2740001, "current_time_ms": 335625, "exploitability": 0.190156},
    {"iteration": 2750001, "current_time_ms": 337645, "exploitability": 0.1901},
    {"iteration": 2760001, "current_time_ms": 339587, "exploitability": 0.189991},
    {"iteration": 2770001, "current_time_ms": 341494, "exploitability": 0.189803},
    {"iteration": 2780001, "current_time_ms": 342748, "exploitability": 0.189497},
    {"iteration": 2790001, "current_time_ms": 344157, "exploitability": 0.189265},
    {"iteration": 2800001, "current_time_ms": 345657, "exploitability": 0.189053},
    {"iteration": 2810001, "current_time_ms": 347430, "exploitability": 0.188854},
    {"iteration": 2820001, "current_time_ms": 349712, "exploitability": 0.188682},
    {"iteration": 2830001, "current_time_ms": 351616, "exploitability": 0.188562},
    {"iteration": 2840001, "current_time_ms": 353200, "exploitability": 0.188517},
    {"iteration": 2850001, "current_time_ms": 354834, "exploitability": 0.188417},
    {"iteration": 2860001, "current_time_ms": 356486, "exploitability": 0.188285},
    {"iteration": 2870001, "current_time_ms": 358224, "exploitability": 0.188261},
    {"iteration": 2880001, "current_time_ms": 360533, "exploitability": 0.18834},
    {"iteration": 2890001, "current_time_ms": 362554, "exploitability": 0.188495},
    {"iteration": 2900001, "current_time_ms": 364238, "exploitability": 0.188683},
    {"iteration": 2910001, "current_time_ms": 366073, "exploitability": 0.188891},
    {"iteration": 2920001, "current_time_ms": 367670, "exploitability": 0.189135},
    {"iteration": 2930001, "current_time_ms": 368888, "exploitability": 0.189357},
    {"iteration": 2940001, "current_time_ms": 370341, "exploitability": 0.189529},
    {"iteration": 2950001, "current_time_ms": 371726, "exploitability": 0.189625},
    {"iteration": 2960001, "current_time_ms": 373191, "exploitability": 0.189647},
    {"iteration": 2970001, "current_time_ms": 374699, "exploitability": 0.189609},
    {"iteration": 2980001, "current_time_ms": 376140, "exploitability": 0.189541},
    {"iteration": 2990001, "current_time_ms": 377568, "exploitability": 0.189409},
    {"iteration": 3000001, "current_time_ms": 379003, "exploitability": 0.189308},
    {"iteration": 3010001, "current_time_ms": 380410, "exploitability": 0.189263},
    {"iteration": 3020001, "current_time_ms": 382116, "exploitability": 0.189207},
    {"iteration": 3030001, "current_time_ms": 383549, "exploitability": 0.189174},
    {"iteration": 3040001, "current_time_ms": 385122, "exploitability": 0.189158},
    {"iteration": 3050001, "current_time_ms": 388414, "exploitability": 0.189081},
    {"iteration": 3060001, "current_time_ms": 390180, "exploitability": 0.189056},
    {"iteration": 3070001, "current_time_ms": 391993, "exploitability": 0.189107},
    {"iteration": 3080001, "current_time_ms": 394150, "exploitability": 0.189077},
    {"iteration": 3090001, "current_time_ms": 396400, "exploitability": 0.189075},
    {"iteration": 3100001, "current_time_ms": 398497, "exploitability": 0.189058},
    {"iteration": 3110001, "current_time_ms": 400602, "exploitability": 0.189056},
    {"iteration": 3120001, "current_time_ms": 402541, "exploitability": 0.188989},
    {"iteration": 3130001, "current_time_ms": 404610, "exploitability": 0.188891},
    {"iteration": 3140001, "current_time_ms": 406539, "exploitability": 0.188731},
    {"iteration": 3150001, "current_time_ms": 408535, "exploitability": 0.188585},
    {"iteration": 3160001, "current_time_ms": 410438, "exploitability": 0.188452},
    {"iteration": 3170001, "current_time_ms": 412208, "exploitability": 0.18832},
    {"iteration": 3180001, "current_time_ms": 413859, "exploitability": 0.188206},
    {"iteration": 3190001, "current_time_ms": 415756, "exploitability": 0.188038},
    {"iteration": 3200001, "current_time_ms": 417928, "exploitability": 0.187901},
    {"iteration": 3210001, "current_time_ms": 419927, "exploitability": 0.187814},
    {"iteration": 3220001, "current_time_ms": 421666, "exploitability": 0.187669},
    {"iteration": 3230001, "current_time_ms": 423422, "exploitability": 0.187553},
    {"iteration": 3240001, "current_time_ms": 424887, "exploitability": 0.18749},
    {"iteration": 3250001, "current_time_ms": 426428, "exploitability": 0.18747},
    {"iteration": 3260001, "current_time_ms": 428282, "exploitability": 0.187392},
    {"iteration": 3270001, "current_time_ms": 429719, "exploitability": 0.187356},
    {"iteration": 3280001, "current_time_ms": 431153, "exploitability": 0.18736},
    {"iteration": 3290001, "current_time_ms": 433102, "exploitability": 0.187397},
    {"iteration": 3300001, "current_time_ms": 435115, "exploitability": 0.187376},
    {"iteration": 3310001, "current_time_ms": 437168, "exploitability": 0.187296},
    {"iteration": 3320001, "current_time_ms": 439057, "exploitability": 0.187197},
    {"iteration": 3330001, "current_time_ms": 440898, "exploitability": 0.187086},
    {"iteration": 3340001, "current_time_ms": 443009, "exploitability": 0.186928},
    {"iteration": 3350001, "current_time_ms": 445113, "exploitability": 0.186792},
    {"iteration": 3360001, "current_time_ms": 447008, "exploitability": 0.186732},
    {"iteration": 3370001, "current_time_ms": 449201, "exploitability": 0.186817},
    {"iteration": 3380001, "current_time_ms": 451475, "exploitability": 0.186976},
    {"iteration": 3390001, "current_time_ms": 453608, "exploitability": 0.187151},
    {"iteration": 3400001, "current_time_ms": 455658, "exploitability": 0.187321},
    {"iteration": 3410001, "current_time_ms": 458257, "exploitability": 0.187464},
    {"iteration": 3420001, "current_time_ms": 460848, "exploitability": 0.187567},
    {"iteration": 3430001, "current_time_ms": 462834, "exploitability": 0.18769},
    {"iteration": 3440001, "current_time_ms": 464664, "exploitability": 0.187854},
    {"iteration": 3450001, "current_time_ms": 466266, "exploitability": 0.187974},
    {"iteration": 3460001, "current_time_ms": 468013, "exploitability": 0.188106},
    {"iteration": 3470001, "current_time_ms": 469485, "exploitability": 0.188224},
    {"iteration": 3480001, "current_time_ms": 470874, "exploitability": 0.188285},
    {"iteration": 3490001, "current_time_ms": 472344, "exploitability": 0.188307},
    {"iteration": 3500001, "current_time_ms": 473830, "exploitability": 0.188328},
    {"iteration": 3510001, "current_time_ms": 475240, "exploitability": 0.188302},
    {"iteration": 3520001, "current_time_ms": 476683, "exploitability": 0.188279},
    {"iteration": 3530001, "current_time_ms": 478206, "exploitability": 0.188216},
    {"iteration": 3540001, "current_time_ms": 479698, "exploitability": 0.188085},
    {"iteration": 3550001, "current_time_ms": 481281, "exploitability": 0.187932},
    {"iteration": 3560001, "current_time_ms": 482667, "exploitability": 0.187818},
    {"iteration": 3570001, "current_time_ms": 484077, "exploitability": 0.187663},
    {"iteration": 3580001, "current_time_ms": 485561, "exploitability": 0.187472},
    {"iteration": 3590001, "current_time_ms": 487092, "exploitability": 0.187337},
    {"iteration": 3600001, "current_time_ms": 488439, "exploitability": 0.18722},
    {"iteration": 3610001, "current_time_ms": 489856, "exploitability": 0.18715},
    {"iteration": 3620001, "current_time_ms": 491300, "exploitability": 0.187077},
    {"iteration": 3630001, "current_time_ms": 492814, "exploitability": 0.187009},
    {"iteration": 3640001, "current_time_ms": 494339, "exploitability": 0.186959},
    {"iteration": 3650001, "current_time_ms": 495703, "exploitability": 0.186886},
    {"iteration": 3660001, "current_time_ms": 497070, "exploitability": 0.186791},
    {"iteration": 3670001, "current_time_ms": 498433, "exploitability": 0.186645},
    {"iteration": 3680001, "current_time_ms": 499816, "exploitability": 0.186477},
    {"iteration": 3690001, "current_time_ms": 501170, "exploitability": 0.186261},
    {"iteration": 3700001, "current_time_ms": 502573, "exploitability": 0.186084},
    {"iteration": 3710001, "current_time_ms": 503916, "exploitability": 0.185977},
    {"iteration": 3720001, "current_time_ms": 505275, "exploitability": 0.185852},
    {"iteration": 3730001, "current_time_ms": 506907, "exploitability": 0.185713},
    {"iteration": 3740001, "current_time_ms": 508266, "exploitability": 0.185574},
    {"iteration": 3750001, "current_time_ms": 509627, "exploitability": 0.185402},
    {"iteration": 3760001, "current_time_ms": 511112, "exploitability": 0.185301},
    {"iteration": 3770001, "current_time_ms": 512536, "exploitability": 0.185224},
    {"iteration": 3780001, "current_time_ms": 513885, "exploitability": 0.185237},
    {"iteration": 3790001, "current_time_ms": 515279, "exploitability": 0.18526},
    {"iteration": 3800001, "current_time_ms": 516643, "exploitability": 0.185273},
    {"iteration": 3810001, "current_time_ms": 518008, "exploitability": 0.18526},
    {"iteration": 3820001, "current_time_ms": 519359, "exploitability": 0.185196},
    {"iteration": 3830001, "current_time_ms": 520720, "exploitability": 0.185141},
    {"iteration": 3840001, "current_time_ms": 522050, "exploitability": 0.185102},
    {"iteration": 3850001, "current_time_ms": 523436, "exploitability": 0.185046},
    {"iteration": 3860001, "current_time_ms": 524780, "exploitability": 0.185013},
    {"iteration": 3870001, "current_time_ms": 526147, "exploitability": 0.185008},
    {"iteration": 3880001, "current_time_ms": 527494, "exploitability": 0.185021},
    {"iteration": 3890001, "current_time_ms": 528837, "exploitability": 0.185024},
    {"iteration": 3900001, "current_time_ms": 530188, "exploitability": 0.185075},
    {"iteration": 3910001, "current_time_ms": 531543, "exploitability": 0.185101},
    {"iteration": 3920001, "current_time_ms": 532921, "exploitability": 0.185086},
    {"iteration": 3930001, "current_time_ms": 534443, "exploitability": 0.185052},
    {"iteration": 3940001, "current_time_ms": 535914, "exploitability": 0.185001},
    {"iteration": 3950001, "current_time_ms": 537407, "exploitability": 0.184966},
    {"iteration": 3960001, "current_time_ms": 538843, "exploitability": 0.184946},
    {"iteration": 3970001, "current_time_ms": 540264, "exploitability": 0.184901},
    {"iteration": 3980001, "current_time_ms": 541675, "exploitability": 0.18485},
    {"iteration": 3990001, "current_time_ms": 543111, "exploitability": 0.184826},
    {"iteration": 4000001, "current_time_ms": 544577, "exploitability": 0.184841},
    {"iteration": 4010001, "current_time_ms": 546014, "exploitability": 0.184901},
    {"iteration": 4020001, "current_time_ms": 547434, "exploitability": 0.185018},
    {"iteration": 4030001, "current_time_ms": 548837, "exploitability": 0.185036},
    {"iteration": 4040001, "current_time_ms": 550254, "exploitability": 0.185019},
    {"iteration": 4050001, "current_time_ms": 551688, "exploitability": 0.185046},
    {"iteration": 4060001, "current_time_ms": 553124, "exploitability": 0.184995},
    {"iteration": 4070001, "current_time_ms": 554603, "exploitability": 0.184909},
    {"iteration": 4080001, "current_time_ms": 556009, "exploitability": 0.184781},
    {"iteration": 4090001, "current_time_ms": 557522, "exploitability": 0.184662},
    {"iteration": 4100001, "current_time_ms": 558967, "exploitability": 0.18454},
    {"iteration": 4110001, "current_time_ms": 560335, "exploitability": 0.184456},
    {"iteration": 4120001, "current_time_ms": 561719, "exploitability": 0.184401},
    {"iteration": 4130001, "current_time_ms": 563163, "exploitability": 0.184339},
    {"iteration": 4140001, "current_time_ms": 564583, "exploitability": 0.184266},
    {"iteration": 4150001, "current_time_ms": 565976, "exploitability": 0.184166},
    {"iteration": 4160001, "current_time_ms": 567552, "exploitability": 0.184071},
    {"iteration": 4170001, "current_time_ms": 568934, "exploitability": 0.183978},
    {"iteration": 4180001, "current_time_ms": 570266, "exploitability": 0.183873},
    {"iteration": 4190001, "current_time_ms": 571679, "exploitability": 0.183788},
    {"iteration": 4200001, "current_time_ms": 573097, "exploitability": 0.183722},
    {"iteration": 4210001, "current_time_ms": 574518, "exploitability": 0.183619},
    {"iteration": 4220001, "current_time_ms": 575860, "exploitability": 0.183516},
    {"iteration": 4230001, "current_time_ms": 577218, "exploitability": 0.183399},
    {"iteration": 4240001, "current_time_ms": 578539, "exploitability": 0.18323},
    {"iteration": 4250001, "current_time_ms": 579899, "exploitability": 0.183081},
    {"iteration": 4260001, "current_time_ms": 581247, "exploitability": 0.182922},
    {"iteration": 4270001, "current_time_ms": 582567, "exploitability": 0.182793},
    {"iteration": 4280001, "current_time_ms": 583928, "exploitability": 0.182684},
    {"iteration": 4290001, "current_time_ms": 585263, "exploitability": 0.18253},
    {"iteration": 4300001, "current_time_ms": 586593, "exploitability": 0.182357},
    {"iteration": 4310001, "current_time_ms": 587960, "exploitability": 0.182186},
    {"iteration": 4320001, "current_time_ms": 589316, "exploitability": 0.181994},
    {"iteration": 4330001, "current_time_ms": 590770, "exploitability": 0.181798},
    {"iteration": 4340001, "current_time_ms": 592149, "exploitability": 0.181598},
    {"iteration": 4350001, "current_time_ms": 593516, "exploitability": 0.181457},
    {"iteration": 4360001, "current_time_ms": 594875, "exploitability": 0.181312},
    {"iteration": 4370001, "current_time_ms": 596235, "exploitability": 0.181116},
    {"iteration": 4380001, "current_time_ms": 597626, "exploitability": 0.180863},
    {"iteration": 4390001, "current_time_ms": 598987, "exploitability": 0.180649},
    {"iteration": 4400001, "current_time_ms": 600336, "exploitability": 0.18054},
    {"iteration": 4410001, "current_time_ms": 601932, "exploitability": 0.180501},
    {"iteration": 4420001, "current_time_ms": 603238, "exploitability": 0.180473},
    {"iteration": 4430001, "current_time_ms": 604596, "exploitability": 0.180413},
    {"iteration": 4440001, "current_time_ms": 605999, "exploitability": 0.180384},
    {"iteration": 4450001, "current_time_ms": 607453, "exploitability": 0.180356},
    {"iteration": 4460001, "current_time_ms": 608749, "exploitability": 0.180326},
    {"iteration": 4470001, "current_time_ms": 610122, "exploitability": 0.180247},
    {"iteration": 4480001, "current_time_ms": 611554, "exploitability": 0.180128},
    {"iteration": 4490001, "current_time_ms": 613103, "exploitability": 0.180009},
    {"iteration": 4500001, "current_time_ms": 614356, "exploitability": 0.179886},
    {"iteration": 4510001, "current_time_ms": 615782, "exploitability": 0.179783},
    {"iteration": 4520001, "current_time_ms": 617154, "exploitability": 0.179702},
    {"iteration": 4530001, "current_time_ms": 618558, "exploitability": 0.179635},
    {"iteration": 4540001, "current_time_ms": 619899, "exploitability": 0.179637},
    {"iteration": 4550001, "current_time_ms": 621234, "exploitability": 0.179649},
    {"iteration": 4560001, "current_time_ms": 622597, "exploitability": 0.179624},
    {"iteration": 4570001, "current_time_ms": 623930, "exploitability": 0.179611},
    {"iteration": 4580001, "current_time_ms": 625242, "exploitability": 0.179585},
    {"iteration": 4590001, "current_time_ms": 626593, "exploitability": 0.179523},
    {"iteration": 4600001, "current_time_ms": 627977, "exploitability": 0.179423},
    {"iteration": 4610001, "current_time_ms": 629319, "exploitability": 0.179327},
    {"iteration": 4620001, "current_time_ms": 630518, "exploitability": 0.179187},
    {"iteration": 4630001, "current_time_ms": 631572, "exploitability": 0.179023},
    {"iteration": 4640001, "current_time_ms": 632656, "exploitability": 0.178829},
    {"iteration": 4650001, "current_time_ms": 633736, "exploitability": 0.178605},
    {"iteration": 4660001, "current_time_ms": 634963, "exploitability": 0.17836},
    {"iteration": 4670001, "current_time_ms": 636084, "exploitability": 0.17819},
    {"iteration": 4680001, "current_time_ms": 637139, "exploitability": 0.178035},
    {"iteration": 4690001, "current_time_ms": 638188, "exploitability": 0.177891},
    {"iteration": 4700001, "current_time_ms": 639238, "exploitability": 0.177753},
    {"iteration": 4710001, "current_time_ms": 640304, "exploitability": 0.17762},
    {"iteration": 4720001, "current_time_ms": 641394, "exploitability": 0.177576},
    {"iteration": 4730001, "current_time_ms": 642479, "exploitability": 0.177554},
    {"iteration": 4740001, "current_time_ms": 643520, "exploitability": 0.177572},
    {"iteration": 4750001, "current_time_ms": 644582, "exploitability": 0.177584},
    {"iteration": 4760001, "current_time_ms": 645625, "exploitability": 0.177625},
    {"iteration": 4770001, "current_time_ms": 646905, "exploitability": 0.177714},
    {"iteration": 4780001, "current_time_ms": 648187, "exploitability": 0.177758},
    {"iteration": 4790001, "current_time_ms": 649274, "exploitability": 0.17775},
    {"iteration": 4800001, "current_time_ms": 650357, "exploitability": 0.177745},
    {"iteration": 4810001, "current_time_ms": 651506, "exploitability": 0.177675},
    {"iteration": 4820001, "current_time_ms": 652605, "exploitability": 0.177605},
    {"iteration": 4830001, "current_time_ms": 653713, "exploitability": 0.177487},
    {"iteration": 4840001, "current_time_ms": 654764, "exploitability": 0.177395},
    {"iteration": 4850001, "current_time_ms": 655866, "exploitability": 0.177332},
    {"iteration": 4860001, "current_time_ms": 657114, "exploitability": 0.177237},
    {"iteration": 4870001, "current_time_ms": 658231, "exploitability": 0.177142},
    {"iteration": 4880001, "current_time_ms": 659464, "exploitability": 0.177037},
    {"iteration": 4890001, "current_time_ms": 660591, "exploitability": 0.176929},
    {"iteration": 4900001, "current_time_ms": 661667, "exploitability": 0.176865},
    {"iteration": 4910001, "current_time_ms": 662779, "exploitability": 0.17678},
    {"iteration": 4920001, "current_time_ms": 663891, "exploitability": 0.1767},
    {"iteration": 4930001, "current_time_ms": 664954, "exploitability": 0.176536},
    {"iteration": 4940001, "current_time_ms": 666004, "exploitability": 0.176357},
    {"iteration": 4950001, "current_time_ms": 667099, "exploitability": 0.176137},
    {"iteration": 4960001, "current_time_ms": 668128, "exploitability": 0.175959},
    {"iteration": 4970001, "current_time_ms": 669201, "exploitability": 0.175744},
    {"iteration": 4980001, "current_time_ms": 670246, "exploitability": 0.175535},
    {"iteration": 4990001, "current_time_ms": 671325, "exploitability": 0.175355},
    {"iteration": 5000001, "current_time_ms": 672411, "exploitability": 0.175173},
    {"iteration": 5010001, "current_time_ms": 673563, "exploitability": 0.17496},
    {"iteration": 5020001, "current_time_ms": 674632, "exploitability": 0.174732},
    {"iteration": 5030001, "current_time_ms": 675730, "exploitability": 0.174493},
    {"iteration": 5040001, "current_time_ms": 676774, "exploitability": 0.174273},
    {"iteration": 5050001, "current_time_ms": 677958, "exploitability": 0.174081},
    {"iteration": 5060001, "current_time_ms": 679002, "exploitability": 0.173892},
    {"iteration": 5070001, "current_time_ms": 680012, "exploitability": 0.173712},
    {"iteration": 5080001, "current_time_ms": 681111, "exploitability": 0.173502},
    {"iteration": 5090001, "current_time_ms": 682247, "exploitability": 0.173311},
    {"iteration": 5100001, "current_time_ms": 683364, "exploitability": 0.173158},
    {"iteration": 5110001, "current_time_ms": 684517, "exploitability": 0.173023},
    {"iteration": 5120001, "current_time_ms": 685603, "exploitability": 0.172883},
    {"iteration": 5130001, "current_time_ms": 686678, "exploitability": 0.172823},
    {"iteration": 5140001, "current_time_ms": 687775, "exploitability": 0.17281},
    {"iteration": 5150001, "current_time_ms": 688838, "exploitability": 0.172826},
    {"iteration": 5160001, "current_time_ms": 689924, "exploitability": 0.172857},
    {"iteration": 5170001, "current_time_ms": 691006, "exploitability": 0.17288},
    {"iteration": 5180001, "current_time_ms": 692117, "exploitability": 0.172887},
    {"iteration": 5190001, "current_time_ms": 693190, "exploitability": 0.172897},
    {"iteration": 5200001, "current_time_ms": 694300, "exploitability": 0.172947},
    {"iteration": 5210001, "current_time_ms": 695363, "exploitability": 0.173004},
    {"iteration": 5220001, "current_time_ms": 696454, "exploitability": 0.173054},
    {"iteration": 5230001, "current_time_ms": 697526, "exploitability": 0.173087},
    {"iteration": 5240001, "current_time_ms": 698733, "exploitability": 0.173117},
    {"iteration": 5250001, "current_time_ms": 700251, "exploitability": 0.173189},
    {"iteration": 5260001, "current_time_ms": 701412, "exploitability": 0.17326},
    {"iteration": 5270001, "current_time_ms": 702468, "exploitability": 0.17333},
    {"iteration": 5280001, "current_time_ms": 703518, "exploitability": 0.173383},
    {"iteration": 5290001, "current_time_ms": 704595, "exploitability": 0.173403},
    {"iteration": 5300001, "current_time_ms": 705694, "exploitability": 0.173442},
    {"iteration": 5310001, "current_time_ms": 706921, "exploitability": 0.173505},
    {"iteration": 5320001, "current_time_ms": 708134, "exploitability": 0.173519},
    {"iteration": 5330001, "current_time_ms": 709288, "exploitability": 0.173541},
    {"iteration": 5340001, "current_time_ms": 710432, "exploitability": 0.173571},
    {"iteration": 5350001, "current_time_ms": 711635, "exploitability": 0.173583},
    {"iteration": 5360001, "current_time_ms": 712779, "exploitability": 0.173608},
    {"iteration": 5370001, "current_time_ms": 713936, "exploitability": 0.173656},
    {"iteration": 5380001, "current_time_ms": 715077, "exploitability": 0.173706},
    {"iteration": 5390001, "current_time_ms": 716218, "exploitability": 0.173736},
    {"iteration": 5400001, "current_time_ms": 717384, "exploitability": 0.173753},
    {"iteration": 5410001, "current_time_ms": 718584, "exploitability": 0.173717},
    {"iteration": 5420001, "current_time_ms": 719720, "exploitability": 0.173664},
    {"iteration": 5430001, "current_time_ms": 720818, "exploitability": 0.173596},
    {"iteration": 5440001, "current_time_ms": 722048, "exploitability": 0.173493},
    {"iteration": 5450001, "current_time_ms": 723154, "exploitability": 0.173422},
    {"iteration": 5460001, "current_time_ms": 724128, "exploitability": 0.173361},
    {"iteration": 5470001, "current_time_ms": 725193, "exploitability": 0.173326},
    {"iteration": 5480001, "current_time_ms": 726236, "exploitability": 0.173336},
    {"iteration": 5490001, "current_time_ms": 727426, "exploitability": 0.173397},
    {"iteration": 5500001, "current_time_ms": 728579, "exploitability": 0.17347},
    {"iteration": 5510001, "current_time_ms": 729580, "exploitability": 0.173486},
    {"iteration": 5520001, "current_time_ms": 730642, "exploitability": 0.1735},
    {"iteration": 5530001, "current_time_ms": 731738, "exploitability": 0.173547},
    {"iteration": 5540001, "current_time_ms": 732838, "exploitability": 0.173544},
    {"iteration": 5550001, "current_time_ms": 733932, "exploitability": 0.173511},
    {"iteration": 5560001, "current_time_ms": 735002, "exploitability": 0.173493},
    {"iteration": 5570001, "current_time_ms": 736085, "exploitability": 0.173442},
    {"iteration": 5580001, "current_time_ms": 737159, "exploitability": 0.173362},
    {"iteration": 5590001, "current_time_ms": 738225, "exploitability": 0.17331},
    {"iteration": 5600001, "current_time_ms": 739302, "exploitability": 0.173265},
    {"iteration": 5610001, "current_time_ms": 740396, "exploitability": 0.173214},
    {"iteration": 5620001, "current_time_ms": 741460, "exploitability": 0.173153},
    {"iteration": 5630001, "current_time_ms": 742563, "exploitability": 0.173093},
    {"iteration": 5640001, "current_time_ms": 743694, "exploitability": 0.17303},
    {"iteration": 5650001, "current_time_ms": 744899, "exploitability": 0.173019},
    {"iteration": 5660001, "current_time_ms": 745951, "exploitability": 0.173058},
    {"iteration": 5670001, "current_time_ms": 747005, "exploitability": 0.173061},
    {"iteration": 5680001, "current_time_ms": 748089, "exploitability": 0.173064},
    {"iteration": 5690001, "current_time_ms": 749158, "exploitability": 0.173071},
    {"iteration": 5700001, "current_time_ms": 750211, "exploitability": 0.173122},
    {"iteration": 5710001, "current_time_ms": 751258, "exploitability": 0.173182},
    {"iteration": 5720001, "current_time_ms": 752300, "exploitability": 0.173243},
    {"iteration": 5730001, "current_time_ms": 753338, "exploitability": 0.17333},
    {"iteration": 5740001, "current_time_ms": 754568, "exploitability": 0.173413},
    {"iteration": 5750001, "current_time_ms": 755617, "exploitability": 0.173482},
    {"iteration": 5760001, "current_time_ms": 756586, "exploitability": 0.173515},
    {"iteration": 5770001, "current_time_ms": 757671, "exploitability": 0.173512},
    {"iteration": 5780001, "current_time_ms": 758693, "exploitability": 0.173515},
    {"iteration": 5790001, "current_time_ms": 759763, "exploitability": 0.173522},
    {"iteration": 5800001, "current_time_ms": 760848, "exploitability": 0.17353},
    {"iteration": 5810001, "current_time_ms": 761916, "exploitability": 0.173573},
    {"iteration": 5820001, "current_time_ms": 762984, "exploitability": 0.173616},
    {"iteration": 5830001, "current_time_ms": 764051, "exploitability": 0.173677},
    {"iteration": 5840001, "current_time_ms": 765243, "exploitability": 0.173703},
    {"iteration": 5850001, "current_time_ms": 766434, "exploitability": 0.173731},
    {"iteration": 5860001, "current_time_ms": 767558, "exploitability": 0.173768},
    {"iteration": 5870001, "current_time_ms": 768628, "exploitability": 0.173806},
    {"iteration": 5880001, "current_time_ms": 769692, "exploitability": 0.173848},
    {"iteration": 5890001, "current_time_ms": 770766, "exploitability": 0.173875},
    {"iteration": 5900001, "current_time_ms": 771897, "exploitability": 0.173881},
    {"iteration": 5910001, "current_time_ms": 773065, "exploitability": 0.17388},
    {"iteration": 5920001, "current_time_ms": 774131, "exploitability": 0.173904},
    {"iteration": 5930001, "current_time_ms": 775166, "exploitability": 0.173925},
    {"iteration": 5940001, "current_time_ms": 776233, "exploitability": 0.173935},
    {"iteration": 5950001, "current_time_ms": 777338, "exploitability": 0.173929},
    {"iteration": 5960001, "current_time_ms": 778414, "exploitability": 0.17395},
    {"iteration": 5970001, "current_time_ms": 779483, "exploitability": 0.173975},
    {"iteration": 5980001, "current_time_ms": 780567, "exploitability": 0.173946},
    {"iteration": 5990001, "current_time_ms": 781625, "exploitability": 0.173911},
    {"iteration": 6000001, "current_time_ms": 782710, "exploitability": 0.173907},
    {"iteration": 6010001, "current_time_ms": 783754, "exploitability": 0.173912},
    {"iteration": 6020001, "current_time_ms": 784824, "exploitability": 0.173891},
    {"iteration": 6030001, "current_time_ms": 785937, "exploitability": 0.17384},
    {"iteration": 6040001, "current_time_ms": 787001, "exploitability": 0.173773},
    {"iteration": 6050001, "current_time_ms": 788070, "exploitability": 0.173717},
    {"iteration": 6060001, "current_time_ms": 789156, "exploitability": 0.173631},
    {"iteration": 6070001, "current_time_ms": 790211, "exploitability": 0.173536},
    {"iteration": 6080001, "current_time_ms": 791260, "exploitability": 0.173483},
    {"iteration": 6090001, "current_time_ms": 792315, "exploitability": 0.173426},
    {"iteration": 6100001, "current_time_ms": 793369, "exploitability": 0.173358},
    {"iteration": 6110001, "current_time_ms": 794449, "exploitability": 0.17329},
    {"iteration": 6120001, "current_time_ms": 795521, "exploitability": 0.173209},
    {"iteration": 6130001, "current_time_ms": 796634, "exploitability": 0.17314},
    {"iteration": 6140001, "current_time_ms": 797832, "exploitability": 0.173092},
    {"iteration": 6150001, "current_time_ms": 798897, "exploitability": 0.173035},
    {"iteration": 6160001, "current_time_ms": 799893, "exploitability": 0.172982},
    {"iteration": 6170001, "current_time_ms": 800980, "exploitability": 0.172929},
    {"iteration": 6180001, "current_time_ms": 802025, "exploitability": 0.17287},
    {"iteration": 6190001, "current_time_ms": 803099, "exploitability": 0.172823},
    {"iteration": 6200001, "current_time_ms": 804181, "exploitability": 0.172753},
    {"iteration": 6210001, "current_time_ms": 805254, "exploitability": 0.172717},
    {"iteration": 6220001, "current_time_ms": 806311, "exploitability": 0.172709},
    {"iteration": 6230001, "current_time_ms": 807397, "exploitability": 0.172692},
    {"iteration": 6240001, "current_time_ms": 808445, "exploitability": 0.172656},
    {"iteration": 6250001, "current_time_ms": 809548, "exploitability": 0.172614},
    {"iteration": 6260001, "current_time_ms": 810615, "exploitability": 0.172608},
    {"iteration": 6270001, "current_time_ms": 811681, "exploitability": 0.172591},
    {"iteration": 6280001, "current_time_ms": 812744, "exploitability": 0.17257},
    {"iteration": 6290001, "current_time_ms": 813794, "exploitability": 0.172558},
    {"iteration": 6300001, "current_time_ms": 814868, "exploitability": 0.172539},
    {"iteration": 6310001, "current_time_ms": 815928, "exploitability": 0.172514},
    {"iteration": 6320001, "current_time_ms": 817027, "exploitability": 0.172465},
    {"iteration": 6330001, "current_time_ms": 818201, "exploitability": 0.172412},
    {"iteration": 6340001, "current_time_ms": 819260, "exploitability": 0.17234},
    {"iteration": 6350001, "current_time_ms": 820342, "exploitability": 0.17227},
    {"iteration": 6360001, "current_time_ms": 821405, "exploitability": 0.172233},
    {"iteration": 6370001, "current_time_ms": 822482, "exploitability": 0.17218},
    {"iteration": 6380001, "current_time_ms": 823555, "exploitability": 0.17211},
    {"iteration": 6390001, "current_time_ms": 824611, "exploitability": 0.172043},
    {"iteration": 6400001, "current_time_ms": 825684, "exploitability": 0.171973},
    {"iteration": 6410001, "current_time_ms": 826748, "exploitability": 0.171891},
    {"iteration": 6420001, "current_time_ms": 827810, "exploitability": 0.171815},
    {"iteration": 6430001, "current_time_ms": 828865, "exploitability": 0.17175},
    {"iteration": 6440001, "current_time_ms": 829928, "exploitability": 0.171706},
    {"iteration": 6450001, "current_time_ms": 831000, "exploitability": 0.171659},
    {"iteration": 6460001, "current_time_ms": 832228, "exploitability": 0.17159},
    {"iteration": 6470001, "current_time_ms": 833294, "exploitability": 0.171503},
    {"iteration": 6480001, "current_time_ms": 834346, "exploitability": 0.171433},
    {"iteration": 6490001, "current_time_ms": 835415, "exploitability": 0.171383},
    {"iteration": 6500001, "current_time_ms": 836500, "exploitability": 0.171338},
    {"iteration": 6510001, "current_time_ms": 837573, "exploitability": 0.171288},
    {"iteration": 6520001, "current_time_ms": 838665, "exploitability": 0.171265},
    {"iteration": 6530001, "current_time_ms": 839698, "exploitability": 0.17124},
    {"iteration": 6540001, "current_time_ms": 840802, "exploitability": 0.171179},
    {"iteration": 6550001, "current_time_ms": 841904, "exploitability": 0.171092},
    {"iteration": 6560001, "current_time_ms": 843145, "exploitability": 0.170985},
    {"iteration": 6570001, "current_time_ms": 844239, "exploitability": 0.170908},
    {"iteration": 6580001, "current_time_ms": 845252, "exploitability": 0.170861},
    {"iteration": 6590001, "current_time_ms": 846267, "exploitability": 0.170815},
    {"iteration": 6600001, "current_time_ms": 847345, "exploitability": 0.170813},
    {"iteration": 6610001, "current_time_ms": 848557, "exploitability": 0.170836},
    {"iteration": 6620001, "current_time_ms": 849670, "exploitability": 0.170871},
    {"iteration": 6630001, "current_time_ms": 850669, "exploitability": 0.170901},
    {"iteration": 6640001, "current_time_ms": 851733, "exploitability": 0.170953},
    {"iteration": 6650001, "current_time_ms": 852797, "exploitability": 0.171002},
    {"iteration": 6660001, "current_time_ms": 853873, "exploitability": 0.171047},
    {"iteration": 6670001, "current_time_ms": 854927, "exploitability": 0.171084},
    {"iteration": 6680001, "current_time_ms": 855965, "exploitability": 0.171152},
    {"iteration": 6690001, "current_time_ms": 857034, "exploitability": 0.1712},
    {"iteration": 6700001, "current_time_ms": 858067, "exploitability": 0.171203},
    {"iteration": 6710001, "current_time_ms": 859133, "exploitability": 0.171212},
    {"iteration": 6720001, "current_time_ms": 860202, "exploitability": 0.171218},
    {"iteration": 6730001, "current_time_ms": 861270, "exploitability": 0.171224},
    {"iteration": 6740001, "current_time_ms": 862372, "exploitability": 0.171206},
    {"iteration": 6750001, "current_time_ms": 863454, "exploitability": 0.171169},
    {"iteration": 6760001, "current_time_ms": 864520, "exploitability": 0.171114},
    {"iteration": 6770001, "current_time_ms": 865603, "exploitability": 0.171059},
    {"iteration": 6780001, "current_time_ms": 866651, "exploitability": 0.171029},
    {"iteration": 6790001, "current_time_ms": 867706, "exploitability": 0.170979},
    {"iteration": 6800001, "current_time_ms": 868806, "exploitability": 0.170918},
    {"iteration": 6810001, "current_time_ms": 869893, "exploitability": 0.170847},
    {"iteration": 6820001, "current_time_ms": 870918, "exploitability": 0.1708},
    {"iteration": 6830001, "current_time_ms": 871997, "exploitability": 0.17077},
    {"iteration": 6840001, "current_time_ms": 873080, "exploitability": 0.170721},
    {"iteration": 6850001, "current_time_ms": 874125, "exploitability": 0.17066},
    {"iteration": 6860001, "current_time_ms": 875191, "exploitability": 0.170602},
    {"iteration": 6870001, "current_time_ms": 876270, "exploitability": 0.170565},
    {"iteration": 6880001, "current_time_ms": 877355, "exploitability": 0.17054},
    {"iteration": 6890001, "current_time_ms": 878397, "exploitability": 0.170528},
    {"iteration": 6900001, "current_time_ms": 879492, "exploitability": 0.170502},
    {"iteration": 6910001, "current_time_ms": 880545, "exploitability": 0.170468},
    {"iteration": 6920001, "current_time_ms": 881607, "exploitability": 0.170445},
    {"iteration": 6930001, "current_time_ms": 882660, "exploitability": 0.170412},
    {"iteration": 6940001, "current_time_ms": 883739, "exploitability": 0.170372},
    {"iteration": 6950001, "current_time_ms": 884801, "exploitability": 0.170346},
    {"iteration": 6960001, "current_time_ms": 885850, "exploitability": 0.170317},
    {"iteration": 6970001, "current_time_ms": 886905, "exploitability": 0.170288},
    {"iteration": 6980001, "current_time_ms": 887952, "exploitability": 0.170268},
    {"iteration": 6990001, "current_time_ms": 889019, "exploitability": 0.170248},
    {"iteration": 7000001, "current_time_ms": 890111, "exploitability": 0.170205},
    {"iteration": 7010001, "current_time_ms": 891196, "exploitability": 0.170167},
    {"iteration": 7020001, "current_time_ms": 892298, "exploitability": 0.170135},
    {"iteration": 7030001, "current_time_ms": 893356, "exploitability": 0.170091},
    {"iteration": 7040001, "current_time_ms": 894508, "exploitability": 0.170044},
    {"iteration": 7050001, "current_time_ms": 895642, "exploitability": 0.169998},
    {"iteration": 7060001, "current_time_ms": 896727, "exploitability": 0.169949},
    {"iteration": 7070001, "current_time_ms": 897873, "exploitability": 0.169917},
    {"iteration": 7080001, "current_time_ms": 899008, "exploitability": 0.169889},
    {"iteration": 7090001, "current_time_ms": 900086, "exploitability": 0.169838},
    {"iteration": 7100001, "current_time_ms": 901174, "exploitability": 0.169772},
    {"iteration": 7110001, "current_time_ms": 902322, "exploitability": 0.169699},
    {"iteration": 7120001, "current_time_ms": 903407, "exploitability": 0.169627},
    {"iteration": 7130001, "current_time_ms": 904513, "exploitability": 0.169566},
    {"iteration": 7140001, "current_time_ms": 905628, "exploitability": 0.16952},
    {"iteration": 7150001, "current_time_ms": 906738, "exploitability": 0.169473},
    {"iteration": 7160001, "current_time_ms": 907864, "exploitability": 0.169421},
    {"iteration": 7170001, "current_time_ms": 908980, "exploitability": 0.169349},
    {"iteration": 7180001, "current_time_ms": 910087, "exploitability": 0.16926},
    {"iteration": 7190001, "current_time_ms": 911184, "exploitability": 0.169165},
    {"iteration": 7200001, "current_time_ms": 912306, "exploitability": 0.169078},
    {"iteration": 7210001, "current_time_ms": 913396, "exploitability": 0.168974},
    {"iteration": 7220001, "current_time_ms": 914492, "exploitability": 0.168877},
    {"iteration": 7230001, "current_time_ms": 915580, "exploitability": 0.168774},
    {"iteration": 7240001, "current_time_ms": 916672, "exploitability": 0.168662},
    {"iteration": 7250001, "current_time_ms": 917850, "exploitability": 0.168541},
    {"iteration": 7260001, "current_time_ms": 919145, "exploitability": 0.168451},
    {"iteration": 7270001, "current_time_ms": 920255, "exploitability": 0.16838},
    {"iteration": 7280001, "current_time_ms": 921361, "exploitability": 0.168306},
    {"iteration": 7290001, "current_time_ms": 922497, "exploitability": 0.168256},
    {"iteration": 7300001, "current_time_ms": 923638, "exploitability": 0.168209},
    {"iteration": 7310001, "current_time_ms": 924758, "exploitability": 0.16817},
    {"iteration": 7320001, "current_time_ms": 925906, "exploitability": 0.168117},
    {"iteration": 7330001, "current_time_ms": 927063, "exploitability": 0.168041},
    {"iteration": 7340001, "current_time_ms": 928183, "exploitability": 0.167965},
    {"iteration": 7350001, "current_time_ms": 929312, "exploitability": 0.167943},
    {"iteration": 7360001, "current_time_ms": 930454, "exploitability": 0.167931},
    {"iteration": 7370001, "current_time_ms": 931587, "exploitability": 0.167907},
    {"iteration": 7380001, "current_time_ms": 932680, "exploitability": 0.167855},
    {"iteration": 7390001, "current_time_ms": 933792, "exploitability": 0.16781},
    {"iteration": 7400001, "current_time_ms": 934926, "exploitability": 0.167753},
    {"iteration": 7410001, "current_time_ms": 936288, "exploitability": 0.167708},
    {"iteration": 7420001, "current_time_ms": 937802, "exploitability": 0.167671},
    {"iteration": 7430001, "current_time_ms": 939224, "exploitability": 0.167637},
    {"iteration": 7440001, "current_time_ms": 940607, "exploitability": 0.167587},
    {"iteration": 7450001, "current_time_ms": 941860, "exploitability": 0.167536},
    {"iteration": 7460001, "current_time_ms": 942934, "exploitability": 0.167467},
    {"iteration": 7470001, "current_time_ms": 944069, "exploitability": 0.167396},
    {"iteration": 7480001, "current_time_ms": 945176, "exploitability": 0.167333},
    {"iteration": 7490001, "current_time_ms": 946292, "exploitability": 0.167295},
    {"iteration": 7500001, "current_time_ms": 947403, "exploitability": 0.167245},
    {"iteration": 7510001, "current_time_ms": 948514, "exploitability": 0.167203},
    {"iteration": 7520001, "current_time_ms": 949654, "exploitability": 0.16718},
    {"iteration": 7530001, "current_time_ms": 950778, "exploitability": 0.167155},
    {"iteration": 7540001, "current_time_ms": 951901, "exploitability": 0.167146},
    {"iteration": 7550001, "current_time_ms": 953074, "exploitability": 0.167145},
    {"iteration": 7560001, "current_time_ms": 954192, "exploitability": 0.167152},
    {"iteration": 7570001, "current_time_ms": 955293, "exploitability": 0.167132},
    {"iteration": 7580001, "current_time_ms": 956613, "exploitability": 0.167133},
    {"iteration": 7590001, "current_time_ms": 957853, "exploitability": 0.167137},
    {"iteration": 7600001, "current_time_ms": 958937, "exploitability": 0.16716},
    {"iteration": 7610001, "current_time_ms": 960053, "exploitability": 0.167183},
    {"iteration": 7620001, "current_time_ms": 961157, "exploitability": 0.167179},
    {"iteration": 7630001, "current_time_ms": 962312, "exploitability": 0.167182},
    {"iteration": 7640001, "current_time_ms": 963422, "exploitability": 0.167184},
    {"iteration": 7650001, "current_time_ms": 964562, "exploitability": 0.167183},
    {"iteration": 7660001, "current_time_ms": 965667, "exploitability": 0.167182},
    {"iteration": 7670001, "current_time_ms": 966775, "exploitability": 0.167193},
    {"iteration": 7680001, "current_time_ms": 967907, "exploitability": 0.1672},
    {"iteration": 7690001, "current_time_ms": 969144, "exploitability": 0.16718},
    {"iteration": 7700001, "current_time_ms": 970338, "exploitability": 0.167137},
    {"iteration": 7710001, "current_time_ms": 971415, "exploitability": 0.167092},
    {"iteration": 7720001, "current_time_ms": 972536, "exploitability": 0.167034},
    {"iteration": 7730001, "current_time_ms": 973675, "exploitability": 0.166966},
    {"iteration": 7740001, "current_time_ms": 974967, "exploitability": 0.166905},
    {"iteration": 7750001, "current_time_ms": 976150, "exploitability": 0.166828},
    {"iteration": 7760001, "current_time_ms": 977336, "exploitability": 0.166723},
    {"iteration": 7770001, "current_time_ms": 978437, "exploitability": 0.166614},
    {"iteration": 7780001, "current_time_ms": 979554, "exploitability": 0.166488},
    {"iteration": 7790001, "current_time_ms": 980679, "exploitability": 0.166364},
    {"iteration": 7800001, "current_time_ms": 982006, "exploitability": 0.166247},
    {"iteration": 7810001, "current_time_ms": 983255, "exploitability": 0.166113},
    {"iteration": 7820001, "current_time_ms": 984345, "exploitability": 0.165982},
    {"iteration": 7830001, "current_time_ms": 985486, "exploitability": 0.165823},
    {"iteration": 7840001, "current_time_ms": 986912, "exploitability": 0.165666},
    {"iteration": 7850001, "current_time_ms": 988065, "exploitability": 0.165513},
    {"iteration": 7860001, "current_time_ms": 989185, "exploitability": 0.165366},
    {"iteration": 7870001, "current_time_ms": 990308, "exploitability": 0.165228},
    {"iteration": 7880001, "current_time_ms": 991446, "exploitability": 0.165118},
    {"iteration": 7890001, "current_time_ms": 992576, "exploitability": 0.165031},
    {"iteration": 7900001, "current_time_ms": 993701, "exploitability": 0.164932},
    {"iteration": 7910001, "current_time_ms": 994803, "exploitability": 0.164825},
    {"iteration": 7920001, "current_time_ms": 995915, "exploitability": 0.164729},
    {"iteration": 7930001, "current_time_ms": 996985, "exploitability": 0.164598},
    {"iteration": 7940001, "current_time_ms": 998108, "exploitability": 0.164486},
    {"iteration": 7950001, "current_time_ms": 999219, "exploitability": 0.164409},
    {"iteration": 7960001, "current_time_ms": 1000304, "exploitability": 0.164325},
    {"iteration": 7970001, "current_time_ms": 1001382, "exploitability": 0.164244},
    {"iteration": 7980001, "current_time_ms": 1002471, "exploitability": 0.164169},
    {"iteration": 7990001, "current_time_ms": 1003581, "exploitability": 0.164101},
    {"iteration": 8000001, "current_time_ms": 1004681, "exploitability": 0.164038},
    {"iteration": 8010001, "current_time_ms": 1005789, "exploitability": 0.164026},
    {"iteration": 8020001, "current_time_ms": 1006904, "exploitability": 0.164031},
    {"iteration": 8030001, "current_time_ms": 1007998, "exploitability": 0.164041},
    {"iteration": 8040001, "current_time_ms": 1009075, "exploitability": 0.164075},
    {"iteration": 8050001, "current_time_ms": 1010183, "exploitability": 0.164131},
    {"iteration": 8060001, "current_time_ms": 1011280, "exploitability": 0.164184},
    {"iteration": 8070001, "current_time_ms": 1012393, "exploitability": 0.164234},
    {"iteration": 8080001, "current_time_ms": 1013513, "exploitability": 0.164271},
    {"iteration": 8090001, "current_time_ms": 1014604, "exploitability": 0.164304},
    {"iteration": 8100001, "current_time_ms": 1015756, "exploitability": 0.164298},
    {"iteration": 8110001, "current_time_ms": 1017089, "exploitability": 0.164304},
    {"iteration": 8120001, "current_time_ms": 1018249, "exploitability": 0.164315},
    {"iteration": 8130001, "current_time_ms": 1019355, "exploitability": 0.16432},
    {"iteration": 8140001, "current_time_ms": 1020486, "exploitability": 0.164316},
    {"iteration": 8150001, "current_time_ms": 1021629, "exploitability": 0.16431},
    {"iteration": 8160001, "current_time_ms": 1022804, "exploitability": 0.164298},
    {"iteration": 8170001, "current_time_ms": 1023917, "exploitability": 0.164246},
    {"iteration": 8180001, "current_time_ms": 1025006, "exploitability": 0.164196},
    {"iteration": 8190001, "current_time_ms": 1026095, "exploitability": 0.164133},
    {"iteration": 8200001, "current_time_ms": 1027206, "exploitability": 0.164091},
    {"iteration": 8210001, "current_time_ms": 1028317, "exploitability": 0.164022},
    {"iteration": 8220001, "current_time_ms": 1029493, "exploitability": 0.163955},
    {"iteration": 8230001, "current_time_ms": 1030641, "exploitability": 0.163873},
    {"iteration": 8240001, "current_time_ms": 1031727, "exploitability": 0.16379},
    {"iteration": 8250001, "current_time_ms": 1032832, "exploitability": 0.163713},
    {"iteration": 8260001, "current_time_ms": 1033928, "exploitability": 0.163651},
    {"iteration": 8270001, "current_time_ms": 1035038, "exploitability": 0.163592},
    {"iteration": 8280001, "current_time_ms": 1036144, "exploitability": 0.163515},
    {"iteration": 8290001, "current_time_ms": 1037268, "exploitability": 0.163435},
    {"iteration": 8300001, "current_time_ms": 1038717, "exploitability": 0.163347},
    {"iteration": 8310001, "current_time_ms": 1040114, "exploitability": 0.163249},
    {"iteration": 8320001, "current_time_ms": 1041333, "exploitability": 0.163162},
    {"iteration": 8330001, "current_time_ms": 1042503, "exploitability": 0.16307},
    {"iteration": 8340001, "current_time_ms": 1043665, "exploitability": 0.162973},
    {"iteration": 8350001, "current_time_ms": 1044826, "exploitability": 0.162853},
    {"iteration": 8360001, "current_time_ms": 1046097, "exploitability": 0.162737},
    {"iteration": 8370001, "current_time_ms": 1047665, "exploitability": 0.162642},
    {"iteration": 8380001, "current_time_ms": 1049366, "exploitability": 0.162557},
    {"iteration": 8390001, "current_time_ms": 1050764, "exploitability": 0.162478},
    {"iteration": 8400001, "current_time_ms": 1051949, "exploitability": 0.162398},
    {"iteration": 8410001, "current_time_ms": 1053105, "exploitability": 0.162331},
    {"iteration": 8420001, "current_time_ms": 1054230, "exploitability": 0.162267},
    {"iteration": 8430001, "current_time_ms": 1055390, "exploitability": 0.162222},
    {"iteration": 8440001, "current_time_ms": 1056606, "exploitability": 0.162183},
    {"iteration": 8450001, "current_time_ms": 1057780, "exploitability": 0.162164},
    {"iteration": 8460001, "current_time_ms": 1058956, "exploitability": 0.162153},
    {"iteration": 8470001, "current_time_ms": 1060039, "exploitability": 0.162168},
    {"iteration": 8480001, "current_time_ms": 1061141, "exploitability": 0.162202},
    {"iteration": 8490001, "current_time_ms": 1062275, "exploitability": 0.162251},
    {"iteration": 8500001, "current_time_ms": 1063417, "exploitability": 0.162313},
    {"iteration": 8510001, "current_time_ms": 1064601, "exploitability": 0.162402},
    {"iteration": 8520001, "current_time_ms": 1065754, "exploitability": 0.162514},
    {"iteration": 8530001, "current_time_ms": 1067027, "exploitability": 0.162628},
    {"iteration": 8540001, "current_time_ms": 1068227, "exploitability": 0.162725},
    {"iteration": 8550001, "current_time_ms": 1069506, "exploitability": 0.162828},
    {"iteration": 8560001, "current_time_ms": 1070678, "exploitability": 0.162908},
    {"iteration": 8570001, "current_time_ms": 1071806, "exploitability": 0.162966},
    {"iteration": 8580001, "current_time_ms": 1072967, "exploitability": 0.163007},
    {"iteration": 8590001, "current_time_ms": 1074080, "exploitability": 0.163058},
    {"iteration": 8600001, "current_time_ms": 1075329, "exploitability": 0.163106},
    {"iteration": 8610001, "current_time_ms": 1076447, "exploitability": 0.163148},
    {"iteration": 8620001, "current_time_ms": 1077586, "exploitability": 0.163169},
    {"iteration": 8630001, "current_time_ms": 1078741, "exploitability": 0.163189},
    {"iteration": 8640001, "current_time_ms": 1080035, "exploitability": 0.16318},
    {"iteration": 8650001, "current_time_ms": 1081217, "exploitability": 0.163155},
    {"iteration": 8660001, "current_time_ms": 1082353, "exploitability": 0.163124},
    {"iteration": 8670001, "current_time_ms": 1083468, "exploitability": 0.163084},
    {"iteration": 8680001, "current_time_ms": 1084703, "exploitability": 0.163028},
    {"iteration": 8690001, "current_time_ms": 1086005, "exploitability": 0.162996},
    {"iteration": 8700001, "current_time_ms": 1087136, "exploitability": 0.162977},
    {"iteration": 8710001, "current_time_ms": 1088392, "exploitability": 0.162941},
    {"iteration": 8720001, "current_time_ms": 1089533, "exploitability": 0.162896},
    {"iteration": 8730001, "current_time_ms": 1090905, "exploitability": 0.162855},
    {"iteration": 8740001, "current_time_ms": 1092104, "exploitability": 0.162805},
    {"iteration": 8750001, "current_time_ms": 1093361, "exploitability": 0.16275},
    {"iteration": 8760001, "current_time_ms": 1094613, "exploitability": 0.162705},
    {"iteration": 8770001, "current_time_ms": 1095798, "exploitability": 0.162659},
    {"iteration": 8780001, "current_time_ms": 1096960, "exploitability": 0.162616},
    {"iteration": 8790001, "current_time_ms": 1098087, "exploitability": 0.162579},
    {"iteration": 8800001, "current_time_ms": 1099271, "exploitability": 0.162533},
    {"iteration": 8810001, "current_time_ms": 1100388, "exploitability": 0.16249},
    {"iteration": 8820001, "current_time_ms": 1101654, "exploitability": 0.162443},
    {"iteration": 8830001, "current_time_ms": 1102893, "exploitability": 0.162402},
    {"iteration": 8840001, "current_time_ms": 1104276, "exploitability": 0.162364},
    {"iteration": 8850001, "current_time_ms": 1105409, "exploitability": 0.162335},
    {"iteration": 8860001, "current_time_ms": 1106507, "exploitability": 0.162312},
    {"iteration": 8870001, "current_time_ms": 1107674, "exploitability": 0.162303},
    {"iteration": 8880001, "current_time_ms": 1108786, "exploitability": 0.162305},
    {"iteration": 8890001, "current_time_ms": 1109922, "exploitability": 0.162324},
    {"iteration": 8900001, "current_time_ms": 1111097, "exploitability": 0.162335},
    {"iteration": 8910001, "current_time_ms": 1112431, "exploitability": 0.162349},
    {"iteration": 8920001, "current_time_ms": 1113947, "exploitability": 0.162382},
    {"iteration": 8930001, "current_time_ms": 1115432, "exploitability": 0.162415},
    {"iteration": 8940001, "current_time_ms": 1116845, "exploitability": 0.162459},
    {"iteration": 8950001, "current_time_ms": 1117995, "exploitability": 0.162511},
    {"iteration": 8960001, "current_time_ms": 1119109, "exploitability": 0.162561},
    {"iteration": 8970001, "current_time_ms": 1120244, "exploitability": 0.162634},
    {"iteration": 8980001, "current_time_ms": 1121359, "exploitability": 0.162704},
    {"iteration": 8990001, "current_time_ms": 1122505, "exploitability": 0.162774},
    {"iteration": 9000001, "current_time_ms": 1123574, "exploitability": 0.162849},
    {"iteration": 9010001, "current_time_ms": 1124688, "exploitability": 0.162913},
    {"iteration": 9020001, "current_time_ms": 1125819, "exploitability": 0.162983},
    {"iteration": 9030001, "current_time_ms": 1126997, "exploitability": 0.163072},
    {"iteration": 9040001, "current_time_ms": 1128115, "exploitability": 0.163168},
    {"iteration": 9050001, "current_time_ms": 1129246, "exploitability": 0.163247},
    {"iteration": 9060001, "current_time_ms": 1130392, "exploitability": 0.163331},
    {"iteration": 9070001, "current_time_ms": 1131534, "exploitability": 0.163407},
    {"iteration": 9080001, "current_time_ms": 1132726, "exploitability": 0.163471},
    {"iteration": 9090001, "current_time_ms": 1133849, "exploitability": 0.16353},
    {"iteration": 9100001, "current_time_ms": 1135003, "exploitability": 0.163576},
    {"iteration": 9110001, "current_time_ms": 1136116, "exploitability": 0.163613},
    {"iteration": 9120001, "current_time_ms": 1137322, "exploitability": 0.163651},
    {"iteration": 9130001, "current_time_ms": 1138413, "exploitability": 0.163696},
    {"iteration": 9140001, "current_time_ms": 1139564, "exploitability": 0.163738},
    {"iteration": 9150001, "current_time_ms": 1140714, "exploitability": 0.163766},
    {"iteration": 9160001, "current_time_ms": 1141826, "exploitability": 0.163778},
    {"iteration": 9170001, "current_time_ms": 1142995, "exploitability": 0.163787},
    {"iteration": 9180001, "current_time_ms": 1144235, "exploitability": 0.163781},
    {"iteration": 9190001, "current_time_ms": 1145450, "exploitability": 0.163766},
    {"iteration": 9200001, "current_time_ms": 1146593, "exploitability": 0.163748},
    {"iteration": 9210001, "current_time_ms": 1147701, "exploitability": 0.163704},
    {"iteration": 9220001, "current_time_ms": 1148853, "exploitability": 0.163652},
    {"iteration": 9230001, "current_time_ms": 1149967, "exploitability": 0.163577},
    {"iteration": 9240001, "current_time_ms": 1151118, "exploitability": 0.163504},
    {"iteration": 9250001, "current_time_ms": 1152345, "exploitability": 0.163429},
    {"iteration": 9260001, "current_time_ms": 1153583, "exploitability": 0.16334},
    {"iteration": 9270001, "current_time_ms": 1154799, "exploitability": 0.163236},
    {"iteration": 9280001, "current_time_ms": 1156072, "exploitability": 0.163124},
    {"iteration": 9290001, "current_time_ms": 1157250, "exploitability": 0.163015},
    {"iteration": 9300001, "current_time_ms": 1158464, "exploitability": 0.162927},
    {"iteration": 9310001, "current_time_ms": 1159856, "exploitability": 0.16284},
    {"iteration": 9320001, "current_time_ms": 1161085, "exploitability": 0.162772},
    {"iteration": 9330001, "current_time_ms": 1162350, "exploitability": 0.162707},
    {"iteration": 9340001, "current_time_ms": 1163797, "exploitability": 0.162656},
    {"iteration": 9350001, "current_time_ms": 1165127, "exploitability": 0.162608},
    {"iteration": 9360001, "current_time_ms": 1166443, "exploitability": 0.162555},
    {"iteration": 9370001, "current_time_ms": 1167731, "exploitability": 0.162511},
    {"iteration": 9380001, "current_time_ms": 1168993, "exploitability": 0.162473},
    {"iteration": 9390001, "current_time_ms": 1170384, "exploitability": 0.162426},
    {"iteration": 9400001, "current_time_ms": 1171676, "exploitability": 0.162398},
    {"iteration": 9410001, "current_time_ms": 1172839, "exploitability": 0.162372},
    {"iteration": 9420001, "current_time_ms": 1174080, "exploitability": 0.162337},
    {"iteration": 9430001, "current_time_ms": 1175323, "exploitability": 0.162312},
    {"iteration": 9440001, "current_time_ms": 1176548, "exploitability": 0.162301},
    {"iteration": 9450001, "current_time_ms": 1177811, "exploitability": 0.162311},
    {"iteration": 9460001, "current_time_ms": 1179049, "exploitability": 0.162327},
    {"iteration": 9470001, "current_time_ms": 1180210, "exploitability": 0.162346},
    {"iteration": 9480001, "current_time_ms": 1181423, "exploitability": 0.162359},
    {"iteration": 9490001, "current_time_ms": 1182612, "exploitability": 0.162387},
    {"iteration": 9500001, "current_time_ms": 1183910, "exploitability": 0.162426},
    {"iteration": 9510001, "current_time_ms": 1185177, "exploitability": 0.162463},
    {"iteration": 9520001, "current_time_ms": 1186368, "exploitability": 0.162513},
    {"iteration": 9530001, "current_time_ms": 1187529, "exploitability": 0.162533},
    {"iteration": 9540001, "current_time_ms": 1188709, "exploitability": 0.162567},
    {"iteration": 9550001, "current_time_ms": 1189906, "exploitability": 0.162592},
    {"iteration": 9560001, "current_time_ms": 1191103, "exploitability": 0.162613},
    {"iteration": 9570001, "current_time_ms": 1192330, "exploitability": 0.162643},
    {"iteration": 9580001, "current_time_ms": 1193613, "exploitability": 0.162665},
    {"iteration": 9590001, "current_time_ms": 1194824, "exploitability": 0.162698},
    {"iteration": 9600001, "current_time_ms": 1196274, "exploitability": 0.16274},
    {"iteration": 9610001, "current_time_ms": 1197846, "exploitability": 0.162775},
    {"iteration": 9620001, "current_time_ms": 1199184, "exploitability": 0.162823},
    {"iteration": 9630001, "current_time_ms": 1200470, "exploitability": 0.162867},
    {"iteration": 9640001, "current_time_ms": 1201670, "exploitability": 0.1629},
    {"iteration": 9650001, "current_time_ms": 1202850, "exploitability": 0.162928},
    {"iteration": 9660001, "current_time_ms": 1204092, "exploitability": 0.162969},
    {"iteration": 9670001, "current_time_ms": 1205354, "exploitability": 0.163006},
    {"iteration": 9680001, "current_time_ms": 1206571, "exploitability": 0.163042},
    {"iteration": 9690001, "current_time_ms": 1207723, "exploitability": 0.163063},
    {"iteration": 9700001, "current_time_ms": 1208953, "exploitability": 0.163073},
    {"iteration": 9710001, "current_time_ms": 1210104, "exploitability": 0.16308},
    {"iteration": 9720001, "current_time_ms": 1211756, "exploitability": 0.163076},
    {"iteration": 9730001, "current_time_ms": 1213115, "exploitability": 0.163078},
    {"iteration": 9740001, "current_time_ms": 1214341, "exploitability": 0.163093},
    {"iteration": 9750001, "current_time_ms": 1215614, "exploitability": 0.163093},
    {"iteration": 9760001, "current_time_ms": 1216813, "exploitability": 0.16308},
    {"iteration": 9770001, "current_time_ms": 1217999, "exploitability": 0.163068},
    {"iteration": 9780001, "current_time_ms": 1219208, "exploitability": 0.163045},
    {"iteration": 9790001, "current_time_ms": 1220398, "exploitability": 0.163028},
    {"iteration": 9800001, "current_time_ms": 1221617, "exploitability": 0.163004},
    {"iteration": 9810001, "current_time_ms": 1222862, "exploitability": 0.162976},
    {"iteration": 9820001, "current_time_ms": 1224045, "exploitability": 0.162956},
    {"iteration": 9830001, "current_time_ms": 1225214, "exploitability": 0.162934},
    {"iteration": 9840001, "current_time_ms": 1226491, "exploitability": 0.162906},
    {"iteration": 9850001, "current_time_ms": 1227712, "exploitability": 0.162857},
    {"iteration": 9860001, "current_time_ms": 1228912, "exploitability": 0.162815},
    {"iteration": 9870001, "current_time_ms": 1230106, "exploitability": 0.162778},
    {"iteration": 9880001, "current_time_ms": 1232152, "exploitability": 0.162736},
    {"iteration": 9890001, "current_time_ms": 1234520, "exploitability": 0.162692},
    {"iteration": 9900001, "current_time_ms": 1236118, "exploitability": 0.162655},
    {"iteration": 9910001, "current_time_ms": 1237897, "exploitability": 0.162614},
    {"iteration": 9920001, "current_time_ms": 1239548, "exploitability": 0.16257},
    {"iteration": 9930001, "current_time_ms": 1241066, "exploitability": 0.162519},
    {"iteration": 9940001, "current_time_ms": 1242557, "exploitability": 0.162474},
    {"iteration": 9950001, "current_time_ms": 1244069, "exploitability": 0.162441},
    {"iteration": 9960001, "current_time_ms": 1245556, "exploitability": 0.162417},
    {"iteration": 9970001, "current_time_ms": 1246925, "exploitability": 0.1624},
    {"iteration": 9980001, "current_time_ms": 1248132, "exploitability": 0.162399},
    {"iteration": 9990001, "current_time_ms": 1249368, "exploitability": 0.162419},
    {"iteration": 10000001, "current_time_ms": 1250555, "exploitability": 0.162459},
  ]
}


==> plots/backup/os_mccfr__44_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 172, "exploitability": 0.0974622},
    {"iteration": 20001, "current_time_ms": 365, "exploitability": 0.0980218},
    {"iteration": 30001, "current_time_ms": 597, "exploitability": 0.107215},
    {"iteration": 40001, "current_time_ms": 795, "exploitability": 0.113092},
    {"iteration": 50001, "current_time_ms": 996, "exploitability": 0.117663},
    {"iteration": 60001, "current_time_ms": 1276, "exploitability": 0.118024},
    {"iteration": 70001, "current_time_ms": 1895, "exploitability": 0.113769},
    {"iteration": 80001, "current_time_ms": 2279, "exploitability": 0.117622},
    {"iteration": 90001, "current_time_ms": 2804, "exploitability": 0.12055},
    {"iteration": 100001, "current_time_ms": 3128, "exploitability": 0.119821},
    {"iteration": 110001, "current_time_ms": 3319, "exploitability": 0.122451},
    {"iteration": 120001, "current_time_ms": 3514, "exploitability": 0.123397},
    {"iteration": 130001, "current_time_ms": 3766, "exploitability": 0.12526},
    {"iteration": 140001, "current_time_ms": 4324, "exploitability": 0.126168},
    {"iteration": 150001, "current_time_ms": 4719, "exploitability": 0.127441},
    {"iteration": 160001, "current_time_ms": 5008, "exploitability": 0.127959},
    {"iteration": 170001, "current_time_ms": 5208, "exploitability": 0.129191},
    {"iteration": 180001, "current_time_ms": 5443, "exploitability": 0.128891},
    {"iteration": 190001, "current_time_ms": 5686, "exploitability": 0.129662},
    {"iteration": 200001, "current_time_ms": 5875, "exploitability": 0.130001},
    {"iteration": 210001, "current_time_ms": 6070, "exploitability": 0.130686},
    {"iteration": 220001, "current_time_ms": 6430, "exploitability": 0.131098},
    {"iteration": 230001, "current_time_ms": 6920, "exploitability": 0.131346},
    {"iteration": 240001, "current_time_ms": 7472, "exploitability": 0.132135},
    {"iteration": 250001, "current_time_ms": 7695, "exploitability": 0.132152},
    {"iteration": 260001, "current_time_ms": 8186, "exploitability": 0.130968},
    {"iteration": 270001, "current_time_ms": 8652, "exploitability": 0.130951},
    {"iteration": 280001, "current_time_ms": 9070, "exploitability": 0.131771},
    {"iteration": 290001, "current_time_ms": 9373, "exploitability": 0.132193},
    {"iteration": 300001, "current_time_ms": 9764, "exploitability": 0.132397},
    {"iteration": 310001, "current_time_ms": 10163, "exploitability": 0.13234},
    {"iteration": 320001, "current_time_ms": 10599, "exploitability": 0.132919},
    {"iteration": 330001, "current_time_ms": 11049, "exploitability": 0.133415},
    {"iteration": 340001, "current_time_ms": 11591, "exploitability": 0.133552},
    {"iteration": 350001, "current_time_ms": 11957, "exploitability": 0.133135},
    {"iteration": 360001, "current_time_ms": 12166, "exploitability": 0.132185},
    {"iteration": 370001, "current_time_ms": 12380, "exploitability": 0.131713},
    {"iteration": 380001, "current_time_ms": 12586, "exploitability": 0.130596},
    {"iteration": 390001, "current_time_ms": 12793, "exploitability": 0.130446},
    {"iteration": 400001, "current_time_ms": 13001, "exploitability": 0.130642},
    {"iteration": 410001, "current_time_ms": 13208, "exploitability": 0.13071},
    {"iteration": 420001, "current_time_ms": 13413, "exploitability": 0.130604},
    {"iteration": 430001, "current_time_ms": 13612, "exploitability": 0.130665},
    {"iteration": 440001, "current_time_ms": 13828, "exploitability": 0.13096},
    {"iteration": 450001, "current_time_ms": 14029, "exploitability": 0.131297},
    {"iteration": 460001, "current_time_ms": 14227, "exploitability": 0.131741},
    {"iteration": 470001, "current_time_ms": 14453, "exploitability": 0.132207},
    {"iteration": 480001, "current_time_ms": 14653, "exploitability": 0.132721},
    {"iteration": 490001, "current_time_ms": 14875, "exploitability": 0.132894},
    {"iteration": 500001, "current_time_ms": 15074, "exploitability": 0.133078},
    {"iteration": 510001, "current_time_ms": 15278, "exploitability": 0.133264},
    {"iteration": 520001, "current_time_ms": 15547, "exploitability": 0.133609},
    {"iteration": 530001, "current_time_ms": 15807, "exploitability": 0.133984},
    {"iteration": 540001, "current_time_ms": 16137, "exploitability": 0.134255},
    {"iteration": 550001, "current_time_ms": 16402, "exploitability": 0.134266},
    {"iteration": 560001, "current_time_ms": 16662, "exploitability": 0.134182},
    {"iteration": 570001, "current_time_ms": 16907, "exploitability": 0.133889},
    {"iteration": 580001, "current_time_ms": 17118, "exploitability": 0.133376},
    {"iteration": 590001, "current_time_ms": 17331, "exploitability": 0.132801},
    {"iteration": 600001, "current_time_ms": 17529, "exploitability": 0.132383},
    {"iteration": 610001, "current_time_ms": 17725, "exploitability": 0.132078},
    {"iteration": 620001, "current_time_ms": 17971, "exploitability": 0.131826},
    {"iteration": 630001, "current_time_ms": 18168, "exploitability": 0.131619},
    {"iteration": 640001, "current_time_ms": 18370, "exploitability": 0.131382},
    {"iteration": 650001, "current_time_ms": 18567, "exploitability": 0.131102},
    {"iteration": 660001, "current_time_ms": 18767, "exploitability": 0.130773},
    {"iteration": 670001, "current_time_ms": 18964, "exploitability": 0.130647},
    {"iteration": 680001, "current_time_ms": 19164, "exploitability": 0.130608},
    {"iteration": 690001, "current_time_ms": 19371, "exploitability": 0.130679},
    {"iteration": 700001, "current_time_ms": 19601, "exploitability": 0.130821},
    {"iteration": 710001, "current_time_ms": 19807, "exploitability": 0.130882},
    {"iteration": 720001, "current_time_ms": 20012, "exploitability": 0.13092},
    {"iteration": 730001, "current_time_ms": 20208, "exploitability": 0.130875},
    {"iteration": 740001, "current_time_ms": 20411, "exploitability": 0.130865},
    {"iteration": 750001, "current_time_ms": 20611, "exploitability": 0.130989},
    {"iteration": 760001, "current_time_ms": 20808, "exploitability": 0.130973},
    {"iteration": 770001, "current_time_ms": 21020, "exploitability": 0.130746},
    {"iteration": 780001, "current_time_ms": 21222, "exploitability": 0.130571},
    {"iteration": 790001, "current_time_ms": 21422, "exploitability": 0.130398},
    {"iteration": 800001, "current_time_ms": 21641, "exploitability": 0.130387},
    {"iteration": 810001, "current_time_ms": 21852, "exploitability": 0.130283},
    {"iteration": 820001, "current_time_ms": 22085, "exploitability": 0.130183},
    {"iteration": 830001, "current_time_ms": 22296, "exploitability": 0.130092},
    {"iteration": 840001, "current_time_ms": 22488, "exploitability": 0.130296},
    {"iteration": 850001, "current_time_ms": 22693, "exploitability": 0.130613},
    {"iteration": 860001, "current_time_ms": 22897, "exploitability": 0.130724},
    {"iteration": 870001, "current_time_ms": 23105, "exploitability": 0.130923},
    {"iteration": 880001, "current_time_ms": 23314, "exploitability": 0.130896},
    {"iteration": 890001, "current_time_ms": 23506, "exploitability": 0.130588},
    {"iteration": 900001, "current_time_ms": 23705, "exploitability": 0.130254},
    {"iteration": 910001, "current_time_ms": 23921, "exploitability": 0.129986},
    {"iteration": 920001, "current_time_ms": 24117, "exploitability": 0.130031},
    {"iteration": 930001, "current_time_ms": 24310, "exploitability": 0.130182},
    {"iteration": 940001, "current_time_ms": 24503, "exploitability": 0.130466},
    {"iteration": 950001, "current_time_ms": 24701, "exploitability": 0.130606},
    {"iteration": 960001, "current_time_ms": 24900, "exploitability": 0.130861},
    {"iteration": 970001, "current_time_ms": 25103, "exploitability": 0.131077},
    {"iteration": 980001, "current_time_ms": 25302, "exploitability": 0.131253},
    {"iteration": 990001, "current_time_ms": 25495, "exploitability": 0.131445},
    {"iteration": 1000001, "current_time_ms": 25700, "exploitability": 0.131576},
    {"iteration": 1010001, "current_time_ms": 25947, "exploitability": 0.131507},
    {"iteration": 1020001, "current_time_ms": 26334, "exploitability": 0.131344},
    {"iteration": 1030001, "current_time_ms": 26748, "exploitability": 0.131269},
    {"iteration": 1040001, "current_time_ms": 27163, "exploitability": 0.13129},
    {"iteration": 1050001, "current_time_ms": 27584, "exploitability": 0.131462},
    {"iteration": 1060001, "current_time_ms": 27980, "exploitability": 0.131682},
    {"iteration": 1070001, "current_time_ms": 28404, "exploitability": 0.131873},
    {"iteration": 1080001, "current_time_ms": 28851, "exploitability": 0.132033},
    {"iteration": 1090001, "current_time_ms": 29259, "exploitability": 0.132178},
    {"iteration": 1100001, "current_time_ms": 29650, "exploitability": 0.132351},
    {"iteration": 1110001, "current_time_ms": 30031, "exploitability": 0.132497},
    {"iteration": 1120001, "current_time_ms": 30446, "exploitability": 0.132554},
    {"iteration": 1130001, "current_time_ms": 30915, "exploitability": 0.132762},
    {"iteration": 1140001, "current_time_ms": 31379, "exploitability": 0.132998},
    {"iteration": 1150001, "current_time_ms": 31818, "exploitability": 0.133181},
    {"iteration": 1160001, "current_time_ms": 32222, "exploitability": 0.133366},
    {"iteration": 1170001, "current_time_ms": 32588, "exploitability": 0.133402},
    {"iteration": 1180001, "current_time_ms": 32931, "exploitability": 0.133283},
    {"iteration": 1190001, "current_time_ms": 33244, "exploitability": 0.133222},
    {"iteration": 1200001, "current_time_ms": 33634, "exploitability": 0.133273},
    {"iteration": 1210001, "current_time_ms": 33999, "exploitability": 0.133238},
    {"iteration": 1220001, "current_time_ms": 34372, "exploitability": 0.133236},
    {"iteration": 1230001, "current_time_ms": 34769, "exploitability": 0.133415},
    {"iteration": 1240001, "current_time_ms": 35164, "exploitability": 0.133583},
    {"iteration": 1250001, "current_time_ms": 35567, "exploitability": 0.133673},
    {"iteration": 1260001, "current_time_ms": 35975, "exploitability": 0.133586},
    {"iteration": 1270001, "current_time_ms": 36387, "exploitability": 0.133488},
    {"iteration": 1280001, "current_time_ms": 36767, "exploitability": 0.133408},
    {"iteration": 1290001, "current_time_ms": 37111, "exploitability": 0.133457},
    {"iteration": 1300001, "current_time_ms": 37499, "exploitability": 0.133517},
    {"iteration": 1310001, "current_time_ms": 37866, "exploitability": 0.133587},
    {"iteration": 1320001, "current_time_ms": 38337, "exploitability": 0.133665},
    {"iteration": 1330001, "current_time_ms": 38699, "exploitability": 0.133624},
    {"iteration": 1340001, "current_time_ms": 39021, "exploitability": 0.133603},
    {"iteration": 1350001, "current_time_ms": 39382, "exploitability": 0.133642},
    {"iteration": 1360001, "current_time_ms": 39740, "exploitability": 0.133678},
    {"iteration": 1370001, "current_time_ms": 40118, "exploitability": 0.133714},
    {"iteration": 1380001, "current_time_ms": 40479, "exploitability": 0.133752},
    {"iteration": 1390001, "current_time_ms": 40836, "exploitability": 0.133749},
    {"iteration": 1400001, "current_time_ms": 41256, "exploitability": 0.13374},
    {"iteration": 1410001, "current_time_ms": 41639, "exploitability": 0.133726},
    {"iteration": 1420001, "current_time_ms": 42022, "exploitability": 0.133591},
    {"iteration": 1430001, "current_time_ms": 42351, "exploitability": 0.133467},
    {"iteration": 1440001, "current_time_ms": 42713, "exploitability": 0.133325},
    {"iteration": 1450001, "current_time_ms": 43135, "exploitability": 0.133222},
    {"iteration": 1460001, "current_time_ms": 43513, "exploitability": 0.133201},
    {"iteration": 1470001, "current_time_ms": 43867, "exploitability": 0.133203},
    {"iteration": 1480001, "current_time_ms": 44204, "exploitability": 0.133154},
    {"iteration": 1490001, "current_time_ms": 44558, "exploitability": 0.133064},
    {"iteration": 1500001, "current_time_ms": 44929, "exploitability": 0.133058},
    {"iteration": 1510001, "current_time_ms": 45338, "exploitability": 0.133058},
    {"iteration": 1520001, "current_time_ms": 45743, "exploitability": 0.13302},
    {"iteration": 1530001, "current_time_ms": 45963, "exploitability": 0.132957},
    {"iteration": 1540001, "current_time_ms": 46156, "exploitability": 0.13288},
    {"iteration": 1550001, "current_time_ms": 46350, "exploitability": 0.132839},
    {"iteration": 1560001, "current_time_ms": 46541, "exploitability": 0.132841},
    {"iteration": 1570001, "current_time_ms": 46727, "exploitability": 0.132787},
    {"iteration": 1580001, "current_time_ms": 46911, "exploitability": 0.132662},
    {"iteration": 1590001, "current_time_ms": 47107, "exploitability": 0.132526},
    {"iteration": 1600001, "current_time_ms": 47303, "exploitability": 0.132485},
    {"iteration": 1610001, "current_time_ms": 47494, "exploitability": 0.132468},
    {"iteration": 1620001, "current_time_ms": 47705, "exploitability": 0.132495},
    {"iteration": 1630001, "current_time_ms": 47904, "exploitability": 0.132675},
    {"iteration": 1640001, "current_time_ms": 48107, "exploitability": 0.132818},
    {"iteration": 1650001, "current_time_ms": 48347, "exploitability": 0.13297},
    {"iteration": 1660001, "current_time_ms": 48560, "exploitability": 0.133072},
    {"iteration": 1670001, "current_time_ms": 48792, "exploitability": 0.133169},
    {"iteration": 1680001, "current_time_ms": 49060, "exploitability": 0.133227},
    {"iteration": 1690001, "current_time_ms": 49290, "exploitability": 0.133239},
    {"iteration": 1700001, "current_time_ms": 49522, "exploitability": 0.133275},
    {"iteration": 1710001, "current_time_ms": 49799, "exploitability": 0.133309},
    {"iteration": 1720001, "current_time_ms": 50268, "exploitability": 0.133387},
    {"iteration": 1730001, "current_time_ms": 50597, "exploitability": 0.133511},
    {"iteration": 1740001, "current_time_ms": 50983, "exploitability": 0.133656},
    {"iteration": 1750001, "current_time_ms": 51389, "exploitability": 0.133741},
    {"iteration": 1760001, "current_time_ms": 51801, "exploitability": 0.133797},
    {"iteration": 1770001, "current_time_ms": 52141, "exploitability": 0.133893},
    {"iteration": 1780001, "current_time_ms": 52484, "exploitability": 0.133983},
    {"iteration": 1790001, "current_time_ms": 52915, "exploitability": 0.134068},
    {"iteration": 1800001, "current_time_ms": 53329, "exploitability": 0.134095},
    {"iteration": 1810001, "current_time_ms": 53739, "exploitability": 0.134005},
    {"iteration": 1820001, "current_time_ms": 54166, "exploitability": 0.133882},
    {"iteration": 1830001, "current_time_ms": 54552, "exploitability": 0.133778},
    {"iteration": 1840001, "current_time_ms": 54945, "exploitability": 0.133669},
    {"iteration": 1850001, "current_time_ms": 55302, "exploitability": 0.13369},
    {"iteration": 1860001, "current_time_ms": 55675, "exploitability": 0.133752},
    {"iteration": 1870001, "current_time_ms": 56039, "exploitability": 0.133796},
    {"iteration": 1880001, "current_time_ms": 56394, "exploitability": 0.133822},
    {"iteration": 1890001, "current_time_ms": 56752, "exploitability": 0.133891},
    {"iteration": 1900001, "current_time_ms": 57300, "exploitability": 0.133989},
    {"iteration": 1910001, "current_time_ms": 57679, "exploitability": 0.134063},
    {"iteration": 1920001, "current_time_ms": 58048, "exploitability": 0.134166},
    {"iteration": 1930001, "current_time_ms": 58435, "exploitability": 0.134268},
    {"iteration": 1940001, "current_time_ms": 58758, "exploitability": 0.134381},
    {"iteration": 1950001, "current_time_ms": 59141, "exploitability": 0.134462},
    {"iteration": 1960001, "current_time_ms": 59521, "exploitability": 0.134459},
    {"iteration": 1970001, "current_time_ms": 59938, "exploitability": 0.134445},
    {"iteration": 1980001, "current_time_ms": 60321, "exploitability": 0.134416},
    {"iteration": 1990001, "current_time_ms": 60680, "exploitability": 0.134376},
    {"iteration": 2000001, "current_time_ms": 61043, "exploitability": 0.134392},
    {"iteration": 2010001, "current_time_ms": 61425, "exploitability": 0.134486},
    {"iteration": 2020001, "current_time_ms": 61631, "exploitability": 0.134547},
    {"iteration": 2030001, "current_time_ms": 61828, "exploitability": 0.134532},
    {"iteration": 2040001, "current_time_ms": 62030, "exploitability": 0.134525},
    {"iteration": 2050001, "current_time_ms": 62222, "exploitability": 0.134536},
    {"iteration": 2060001, "current_time_ms": 62416, "exploitability": 0.134476},
    {"iteration": 2070001, "current_time_ms": 62608, "exploitability": 0.134379},
    {"iteration": 2080001, "current_time_ms": 62806, "exploitability": 0.134223},
    {"iteration": 2090001, "current_time_ms": 63015, "exploitability": 0.134073},
    {"iteration": 2100001, "current_time_ms": 63207, "exploitability": 0.133867},
    {"iteration": 2110001, "current_time_ms": 63397, "exploitability": 0.133654},
    {"iteration": 2120001, "current_time_ms": 63600, "exploitability": 0.133492},
    {"iteration": 2130001, "current_time_ms": 63818, "exploitability": 0.133403},
    {"iteration": 2140001, "current_time_ms": 64013, "exploitability": 0.133371},
    {"iteration": 2150001, "current_time_ms": 64202, "exploitability": 0.133403},
    {"iteration": 2160001, "current_time_ms": 64402, "exploitability": 0.133472},
    {"iteration": 2170001, "current_time_ms": 64620, "exploitability": 0.133587},
    {"iteration": 2180001, "current_time_ms": 64815, "exploitability": 0.133706},
    {"iteration": 2190001, "current_time_ms": 65000, "exploitability": 0.13377},
    {"iteration": 2200001, "current_time_ms": 65186, "exploitability": 0.133787},
    {"iteration": 2210001, "current_time_ms": 65377, "exploitability": 0.133747},
    {"iteration": 2220001, "current_time_ms": 65564, "exploitability": 0.133643},
    {"iteration": 2230001, "current_time_ms": 65759, "exploitability": 0.133482},
    {"iteration": 2240001, "current_time_ms": 65970, "exploitability": 0.133333},
    {"iteration": 2250001, "current_time_ms": 66165, "exploitability": 0.133213},
    {"iteration": 2260001, "current_time_ms": 66354, "exploitability": 0.133122},
    {"iteration": 2270001, "current_time_ms": 66548, "exploitability": 0.133091},
    {"iteration": 2280001, "current_time_ms": 66737, "exploitability": 0.133093},
    {"iteration": 2290001, "current_time_ms": 66927, "exploitability": 0.133095},
    {"iteration": 2300001, "current_time_ms": 67120, "exploitability": 0.133089},
    {"iteration": 2310001, "current_time_ms": 67322, "exploitability": 0.133039},
    {"iteration": 2320001, "current_time_ms": 67514, "exploitability": 0.132979},
    {"iteration": 2330001, "current_time_ms": 67714, "exploitability": 0.132902},
    {"iteration": 2340001, "current_time_ms": 67916, "exploitability": 0.132799},
    {"iteration": 2350001, "current_time_ms": 68117, "exploitability": 0.132669},
    {"iteration": 2360001, "current_time_ms": 68313, "exploitability": 0.132517},
    {"iteration": 2370001, "current_time_ms": 68505, "exploitability": 0.132402},
    {"iteration": 2380001, "current_time_ms": 68699, "exploitability": 0.132312},
    {"iteration": 2390001, "current_time_ms": 68899, "exploitability": 0.132191},
    {"iteration": 2400001, "current_time_ms": 69094, "exploitability": 0.132095},
    {"iteration": 2410001, "current_time_ms": 69288, "exploitability": 0.132073},
    {"iteration": 2420001, "current_time_ms": 69476, "exploitability": 0.132108},
    {"iteration": 2430001, "current_time_ms": 69670, "exploitability": 0.132162},
    {"iteration": 2440001, "current_time_ms": 69875, "exploitability": 0.132253},
    {"iteration": 2450001, "current_time_ms": 70072, "exploitability": 0.132364},
    {"iteration": 2460001, "current_time_ms": 70296, "exploitability": 0.132473},
    {"iteration": 2470001, "current_time_ms": 70664, "exploitability": 0.132593},
    {"iteration": 2480001, "current_time_ms": 71023, "exploitability": 0.132685},
    {"iteration": 2490001, "current_time_ms": 71374, "exploitability": 0.132781},
    {"iteration": 2500001, "current_time_ms": 71725, "exploitability": 0.132836},
    {"iteration": 2510001, "current_time_ms": 72094, "exploitability": 0.132874},
    {"iteration": 2520001, "current_time_ms": 72439, "exploitability": 0.132928},
    {"iteration": 2530001, "current_time_ms": 72915, "exploitability": 0.132915},
    {"iteration": 2540001, "current_time_ms": 73325, "exploitability": 0.132812},
    {"iteration": 2550001, "current_time_ms": 73691, "exploitability": 0.132676},
    {"iteration": 2560001, "current_time_ms": 74101, "exploitability": 0.132564},
    {"iteration": 2570001, "current_time_ms": 74476, "exploitability": 0.132485},
    {"iteration": 2580001, "current_time_ms": 74802, "exploitability": 0.132429},
    {"iteration": 2590001, "current_time_ms": 75159, "exploitability": 0.132426},
    {"iteration": 2600001, "current_time_ms": 75498, "exploitability": 0.132451},
    {"iteration": 2610001, "current_time_ms": 75854, "exploitability": 0.132484},
    {"iteration": 2620001, "current_time_ms": 76228, "exploitability": 0.13255},
    {"iteration": 2630001, "current_time_ms": 76604, "exploitability": 0.132624},
    {"iteration": 2640001, "current_time_ms": 76992, "exploitability": 0.132663},
    {"iteration": 2650001, "current_time_ms": 77410, "exploitability": 0.132671},
    {"iteration": 2660001, "current_time_ms": 77801, "exploitability": 0.132679},
    {"iteration": 2670001, "current_time_ms": 78200, "exploitability": 0.132642},
    {"iteration": 2680001, "current_time_ms": 78535, "exploitability": 0.132582},
    {"iteration": 2690001, "current_time_ms": 78873, "exploitability": 0.132502},
    {"iteration": 2700001, "current_time_ms": 79236, "exploitability": 0.132412},
    {"iteration": 2710001, "current_time_ms": 79576, "exploitability": 0.132311},
    {"iteration": 2720001, "current_time_ms": 79888, "exploitability": 0.132224},
    {"iteration": 2730001, "current_time_ms": 80263, "exploitability": 0.132164},
    {"iteration": 2740001, "current_time_ms": 80609, "exploitability": 0.132131},
    {"iteration": 2750001, "current_time_ms": 80952, "exploitability": 0.132147},
    {"iteration": 2760001, "current_time_ms": 81328, "exploitability": 0.132203},
    {"iteration": 2770001, "current_time_ms": 81584, "exploitability": 0.132253},
    {"iteration": 2780001, "current_time_ms": 81775, "exploitability": 0.13229},
    {"iteration": 2790001, "current_time_ms": 81962, "exploitability": 0.132319},
    {"iteration": 2800001, "current_time_ms": 82165, "exploitability": 0.132314},
    {"iteration": 2810001, "current_time_ms": 82356, "exploitability": 0.13232},
    {"iteration": 2820001, "current_time_ms": 82549, "exploitability": 0.132278},
    {"iteration": 2830001, "current_time_ms": 82758, "exploitability": 0.132243},
    {"iteration": 2840001, "current_time_ms": 82959, "exploitability": 0.132204},
    {"iteration": 2850001, "current_time_ms": 83152, "exploitability": 0.132169},
    {"iteration": 2860001, "current_time_ms": 83364, "exploitability": 0.132098},
    {"iteration": 2870001, "current_time_ms": 83598, "exploitability": 0.132056},
    {"iteration": 2880001, "current_time_ms": 83816, "exploitability": 0.13202},
    {"iteration": 2890001, "current_time_ms": 84021, "exploitability": 0.13202},
    {"iteration": 2900001, "current_time_ms": 84269, "exploitability": 0.132052},
    {"iteration": 2910001, "current_time_ms": 84740, "exploitability": 0.132088},
    {"iteration": 2920001, "current_time_ms": 85109, "exploitability": 0.132137},
    {"iteration": 2930001, "current_time_ms": 85469, "exploitability": 0.132182},
    {"iteration": 2940001, "current_time_ms": 85818, "exploitability": 0.132214},
    {"iteration": 2950001, "current_time_ms": 86180, "exploitability": 0.132261},
    {"iteration": 2960001, "current_time_ms": 86388, "exploitability": 0.132301},
    {"iteration": 2970001, "current_time_ms": 86585, "exploitability": 0.132307},
    {"iteration": 2980001, "current_time_ms": 86798, "exploitability": 0.132312},
    {"iteration": 2990001, "current_time_ms": 86991, "exploitability": 0.132319},
    {"iteration": 3000001, "current_time_ms": 87190, "exploitability": 0.132284},
    {"iteration": 3010001, "current_time_ms": 87380, "exploitability": 0.132212},
    {"iteration": 3020001, "current_time_ms": 87576, "exploitability": 0.13215},
    {"iteration": 3030001, "current_time_ms": 87766, "exploitability": 0.13211},
    {"iteration": 3040001, "current_time_ms": 87960, "exploitability": 0.132126},
    {"iteration": 3050001, "current_time_ms": 88158, "exploitability": 0.132157},
    {"iteration": 3060001, "current_time_ms": 88350, "exploitability": 0.132201},
    {"iteration": 3070001, "current_time_ms": 88550, "exploitability": 0.132227},
    {"iteration": 3080001, "current_time_ms": 88750, "exploitability": 0.132213},
    {"iteration": 3090001, "current_time_ms": 88950, "exploitability": 0.132198},
    {"iteration": 3100001, "current_time_ms": 89140, "exploitability": 0.132198},
    {"iteration": 3110001, "current_time_ms": 89350, "exploitability": 0.132205},
    {"iteration": 3120001, "current_time_ms": 89538, "exploitability": 0.132224},
    {"iteration": 3130001, "current_time_ms": 89729, "exploitability": 0.132252},
    {"iteration": 3140001, "current_time_ms": 89926, "exploitability": 0.132294},
    {"iteration": 3150001, "current_time_ms": 90120, "exploitability": 0.132322},
    {"iteration": 3160001, "current_time_ms": 90307, "exploitability": 0.13238},
    {"iteration": 3170001, "current_time_ms": 90501, "exploitability": 0.132426},
    {"iteration": 3180001, "current_time_ms": 90698, "exploitability": 0.132483},
    {"iteration": 3190001, "current_time_ms": 90891, "exploitability": 0.132526},
    {"iteration": 3200001, "current_time_ms": 91097, "exploitability": 0.132555},
    {"iteration": 3210001, "current_time_ms": 91287, "exploitability": 0.13264},
    {"iteration": 3220001, "current_time_ms": 91481, "exploitability": 0.132716},
    {"iteration": 3230001, "current_time_ms": 91697, "exploitability": 0.132803},
    {"iteration": 3240001, "current_time_ms": 91892, "exploitability": 0.132837},
    {"iteration": 3250001, "current_time_ms": 92084, "exploitability": 0.132827},
    {"iteration": 3260001, "current_time_ms": 92278, "exploitability": 0.132792},
    {"iteration": 3270001, "current_time_ms": 92473, "exploitability": 0.132735},
    {"iteration": 3280001, "current_time_ms": 92673, "exploitability": 0.132664},
    {"iteration": 3290001, "current_time_ms": 92867, "exploitability": 0.132594},
    {"iteration": 3300001, "current_time_ms": 93060, "exploitability": 0.132528},
    {"iteration": 3310001, "current_time_ms": 93251, "exploitability": 0.132509},
    {"iteration": 3320001, "current_time_ms": 93446, "exploitability": 0.132529},
    {"iteration": 3330001, "current_time_ms": 93641, "exploitability": 0.132581},
    {"iteration": 3340001, "current_time_ms": 93830, "exploitability": 0.132654},
    {"iteration": 3350001, "current_time_ms": 94024, "exploitability": 0.132728},
    {"iteration": 3360001, "current_time_ms": 94214, "exploitability": 0.132807},
    {"iteration": 3370001, "current_time_ms": 94408, "exploitability": 0.13288},
    {"iteration": 3380001, "current_time_ms": 94597, "exploitability": 0.132951},
    {"iteration": 3390001, "current_time_ms": 94794, "exploitability": 0.133019},
    {"iteration": 3400001, "current_time_ms": 94988, "exploitability": 0.133078},
    {"iteration": 3410001, "current_time_ms": 95178, "exploitability": 0.133123},
    {"iteration": 3420001, "current_time_ms": 95368, "exploitability": 0.133165},
    {"iteration": 3430001, "current_time_ms": 95558, "exploitability": 0.133189},
    {"iteration": 3440001, "current_time_ms": 95752, "exploitability": 0.13318},
    {"iteration": 3450001, "current_time_ms": 95948, "exploitability": 0.133154},
    {"iteration": 3460001, "current_time_ms": 96141, "exploitability": 0.133135},
    {"iteration": 3470001, "current_time_ms": 96378, "exploitability": 0.133113},
    {"iteration": 3480001, "current_time_ms": 96565, "exploitability": 0.133109},
    {"iteration": 3490001, "current_time_ms": 96757, "exploitability": 0.133095},
    {"iteration": 3500001, "current_time_ms": 96950, "exploitability": 0.133096},
    {"iteration": 3510001, "current_time_ms": 97146, "exploitability": 0.133084},
    {"iteration": 3520001, "current_time_ms": 97336, "exploitability": 0.13305},
    {"iteration": 3530001, "current_time_ms": 97531, "exploitability": 0.132995},
    {"iteration": 3540001, "current_time_ms": 97729, "exploitability": 0.132951},
    {"iteration": 3550001, "current_time_ms": 97939, "exploitability": 0.132902},
    {"iteration": 3560001, "current_time_ms": 98198, "exploitability": 0.132831},
    {"iteration": 3570001, "current_time_ms": 98402, "exploitability": 0.132763},
    {"iteration": 3580001, "current_time_ms": 98602, "exploitability": 0.132726},
    {"iteration": 3590001, "current_time_ms": 98847, "exploitability": 0.132744},
    {"iteration": 3600001, "current_time_ms": 99035, "exploitability": 0.132776},
    {"iteration": 3610001, "current_time_ms": 99231, "exploitability": 0.132824},
    {"iteration": 3620001, "current_time_ms": 99422, "exploitability": 0.132874},
    {"iteration": 3630001, "current_time_ms": 99609, "exploitability": 0.132908},
    {"iteration": 3640001, "current_time_ms": 99799, "exploitability": 0.132952},
    {"iteration": 3650001, "current_time_ms": 99992, "exploitability": 0.133007},
    {"iteration": 3660001, "current_time_ms": 100184, "exploitability": 0.133072},
    {"iteration": 3670001, "current_time_ms": 100379, "exploitability": 0.133147},
    {"iteration": 3680001, "current_time_ms": 100572, "exploitability": 0.133201},
    {"iteration": 3690001, "current_time_ms": 100760, "exploitability": 0.133231},
    {"iteration": 3700001, "current_time_ms": 100957, "exploitability": 0.133243},
    {"iteration": 3710001, "current_time_ms": 101157, "exploitability": 0.133249},
    {"iteration": 3720001, "current_time_ms": 101344, "exploitability": 0.133239},
    {"iteration": 3730001, "current_time_ms": 101548, "exploitability": 0.133211},
    {"iteration": 3740001, "current_time_ms": 101737, "exploitability": 0.13319},
    {"iteration": 3750001, "current_time_ms": 101928, "exploitability": 0.133167},
    {"iteration": 3760001, "current_time_ms": 102207, "exploitability": 0.133139},
    {"iteration": 3770001, "current_time_ms": 102579, "exploitability": 0.133114},
    {"iteration": 3780001, "current_time_ms": 102959, "exploitability": 0.1331},
    {"iteration": 3790001, "current_time_ms": 103310, "exploitability": 0.133096},
    {"iteration": 3800001, "current_time_ms": 103657, "exploitability": 0.1331},
    {"iteration": 3810001, "current_time_ms": 103890, "exploitability": 0.133099},
    {"iteration": 3820001, "current_time_ms": 104084, "exploitability": 0.133115},
    {"iteration": 3830001, "current_time_ms": 104278, "exploitability": 0.133115},
    {"iteration": 3840001, "current_time_ms": 104466, "exploitability": 0.133113},
    {"iteration": 3850001, "current_time_ms": 104663, "exploitability": 0.133091},
    {"iteration": 3860001, "current_time_ms": 104858, "exploitability": 0.133082},
    {"iteration": 3870001, "current_time_ms": 105049, "exploitability": 0.133076},
    {"iteration": 3880001, "current_time_ms": 105240, "exploitability": 0.133052},
    {"iteration": 3890001, "current_time_ms": 105434, "exploitability": 0.133042},
    {"iteration": 3900001, "current_time_ms": 105625, "exploitability": 0.133025},
    {"iteration": 3910001, "current_time_ms": 105829, "exploitability": 0.132995},
    {"iteration": 3920001, "current_time_ms": 106025, "exploitability": 0.132965},
    {"iteration": 3930001, "current_time_ms": 106218, "exploitability": 0.132927},
    {"iteration": 3940001, "current_time_ms": 106412, "exploitability": 0.132887},
    {"iteration": 3950001, "current_time_ms": 106609, "exploitability": 0.132891},
    {"iteration": 3960001, "current_time_ms": 106813, "exploitability": 0.132901},
    {"iteration": 3970001, "current_time_ms": 107024, "exploitability": 0.132914},
    {"iteration": 3980001, "current_time_ms": 107394, "exploitability": 0.132946},
    {"iteration": 3990001, "current_time_ms": 107765, "exploitability": 0.133005},
    {"iteration": 4000001, "current_time_ms": 108122, "exploitability": 0.133076},
    {"iteration": 4010001, "current_time_ms": 108559, "exploitability": 0.133145},
    {"iteration": 4020001, "current_time_ms": 108931, "exploitability": 0.133221},
    {"iteration": 4030001, "current_time_ms": 109295, "exploitability": 0.133292},
    {"iteration": 4040001, "current_time_ms": 109654, "exploitability": 0.133352},
    {"iteration": 4050001, "current_time_ms": 110037, "exploitability": 0.133406},
    {"iteration": 4060001, "current_time_ms": 110403, "exploitability": 0.133452},
    {"iteration": 4070001, "current_time_ms": 110792, "exploitability": 0.133475},
    {"iteration": 4080001, "current_time_ms": 110995, "exploitability": 0.133475},
    {"iteration": 4090001, "current_time_ms": 111190, "exploitability": 0.133452},
    {"iteration": 4100001, "current_time_ms": 111381, "exploitability": 0.133417},
    {"iteration": 4110001, "current_time_ms": 111570, "exploitability": 0.133358},
    {"iteration": 4120001, "current_time_ms": 111789, "exploitability": 0.133288},
    {"iteration": 4130001, "current_time_ms": 111977, "exploitability": 0.133216},
    {"iteration": 4140001, "current_time_ms": 112173, "exploitability": 0.133145},
    {"iteration": 4150001, "current_time_ms": 112377, "exploitability": 0.13308},
    {"iteration": 4160001, "current_time_ms": 112572, "exploitability": 0.133033},
    {"iteration": 4170001, "current_time_ms": 112773, "exploitability": 0.132997},
    {"iteration": 4180001, "current_time_ms": 112961, "exploitability": 0.132981},
    {"iteration": 4190001, "current_time_ms": 113312, "exploitability": 0.132991},
    {"iteration": 4200001, "current_time_ms": 113633, "exploitability": 0.133013},
    {"iteration": 4210001, "current_time_ms": 113962, "exploitability": 0.133028},
    {"iteration": 4220001, "current_time_ms": 114304, "exploitability": 0.133053},
    {"iteration": 4230001, "current_time_ms": 114645, "exploitability": 0.13308},
    {"iteration": 4240001, "current_time_ms": 114838, "exploitability": 0.133098},
    {"iteration": 4250001, "current_time_ms": 115028, "exploitability": 0.133107},
    {"iteration": 4260001, "current_time_ms": 115221, "exploitability": 0.133122},
    {"iteration": 4270001, "current_time_ms": 115429, "exploitability": 0.133119},
    {"iteration": 4280001, "current_time_ms": 115622, "exploitability": 0.133091},
    {"iteration": 4290001, "current_time_ms": 115814, "exploitability": 0.133079},
    {"iteration": 4300001, "current_time_ms": 116005, "exploitability": 0.133071},
    {"iteration": 4310001, "current_time_ms": 116195, "exploitability": 0.133074},
    {"iteration": 4320001, "current_time_ms": 116382, "exploitability": 0.133056},
    {"iteration": 4330001, "current_time_ms": 116576, "exploitability": 0.133023},
    {"iteration": 4340001, "current_time_ms": 116783, "exploitability": 0.13297},
    {"iteration": 4350001, "current_time_ms": 116975, "exploitability": 0.132905},
    {"iteration": 4360001, "current_time_ms": 117159, "exploitability": 0.132853},
    {"iteration": 4370001, "current_time_ms": 117340, "exploitability": 0.132809},
    {"iteration": 4380001, "current_time_ms": 117530, "exploitability": 0.132788},
    {"iteration": 4390001, "current_time_ms": 117734, "exploitability": 0.132798},
    {"iteration": 4400001, "current_time_ms": 117932, "exploitability": 0.132848},
    {"iteration": 4410001, "current_time_ms": 118128, "exploitability": 0.132902},
    {"iteration": 4420001, "current_time_ms": 118325, "exploitability": 0.132967},
    {"iteration": 4430001, "current_time_ms": 118515, "exploitability": 0.133015},
    {"iteration": 4440001, "current_time_ms": 118703, "exploitability": 0.133057},
    {"iteration": 4450001, "current_time_ms": 118897, "exploitability": 0.13311},
    {"iteration": 4460001, "current_time_ms": 119094, "exploitability": 0.13317},
    {"iteration": 4470001, "current_time_ms": 119282, "exploitability": 0.133216},
    {"iteration": 4480001, "current_time_ms": 119466, "exploitability": 0.133255},
    {"iteration": 4490001, "current_time_ms": 119660, "exploitability": 0.133288},
    {"iteration": 4500001, "current_time_ms": 119854, "exploitability": 0.1333},
    {"iteration": 4510001, "current_time_ms": 120065, "exploitability": 0.133307},
    {"iteration": 4520001, "current_time_ms": 120253, "exploitability": 0.133315},
    {"iteration": 4530001, "current_time_ms": 120437, "exploitability": 0.133298},
    {"iteration": 4540001, "current_time_ms": 120630, "exploitability": 0.133269},
    {"iteration": 4550001, "current_time_ms": 120834, "exploitability": 0.133235},
    {"iteration": 4560001, "current_time_ms": 121027, "exploitability": 0.133207},
    {"iteration": 4570001, "current_time_ms": 121211, "exploitability": 0.133183},
    {"iteration": 4580001, "current_time_ms": 121401, "exploitability": 0.133158},
    {"iteration": 4590001, "current_time_ms": 121593, "exploitability": 0.133128},
    {"iteration": 4600001, "current_time_ms": 121788, "exploitability": 0.133098},
    {"iteration": 4610001, "current_time_ms": 121986, "exploitability": 0.133076},
    {"iteration": 4620001, "current_time_ms": 122177, "exploitability": 0.133062},
    {"iteration": 4630001, "current_time_ms": 122368, "exploitability": 0.133046},
    {"iteration": 4640001, "current_time_ms": 122562, "exploitability": 0.133026},
    {"iteration": 4650001, "current_time_ms": 122753, "exploitability": 0.133018},
    {"iteration": 4660001, "current_time_ms": 122948, "exploitability": 0.133021},
    {"iteration": 4670001, "current_time_ms": 123141, "exploitability": 0.133045},
    {"iteration": 4680001, "current_time_ms": 123327, "exploitability": 0.133079},
    {"iteration": 4690001, "current_time_ms": 123517, "exploitability": 0.133124},
    {"iteration": 4700001, "current_time_ms": 123708, "exploitability": 0.133159},
    {"iteration": 4710001, "current_time_ms": 123909, "exploitability": 0.133203},
    {"iteration": 4720001, "current_time_ms": 124104, "exploitability": 0.133243},
    {"iteration": 4730001, "current_time_ms": 124295, "exploitability": 0.133259},
    {"iteration": 4740001, "current_time_ms": 124487, "exploitability": 0.13325},
    {"iteration": 4750001, "current_time_ms": 124702, "exploitability": 0.13323},
    {"iteration": 4760001, "current_time_ms": 124902, "exploitability": 0.133207},
    {"iteration": 4770001, "current_time_ms": 125088, "exploitability": 0.133177},
    {"iteration": 4780001, "current_time_ms": 125283, "exploitability": 0.13314},
    {"iteration": 4790001, "current_time_ms": 125525, "exploitability": 0.133102},
    {"iteration": 4800001, "current_time_ms": 125749, "exploitability": 0.133055},
    {"iteration": 4810001, "current_time_ms": 125963, "exploitability": 0.133009},
    {"iteration": 4820001, "current_time_ms": 126156, "exploitability": 0.132965},
    {"iteration": 4830001, "current_time_ms": 126353, "exploitability": 0.132924},
    {"iteration": 4840001, "current_time_ms": 126541, "exploitability": 0.132879},
    {"iteration": 4850001, "current_time_ms": 126734, "exploitability": 0.13283},
    {"iteration": 4860001, "current_time_ms": 126934, "exploitability": 0.132787},
    {"iteration": 4870001, "current_time_ms": 127273, "exploitability": 0.132754},
    {"iteration": 4880001, "current_time_ms": 127625, "exploitability": 0.132741},
    {"iteration": 4890001, "current_time_ms": 127975, "exploitability": 0.132762},
    {"iteration": 4900001, "current_time_ms": 128328, "exploitability": 0.132801},
    {"iteration": 4910001, "current_time_ms": 128729, "exploitability": 0.132837},
    {"iteration": 4920001, "current_time_ms": 129063, "exploitability": 0.13289},
    {"iteration": 4930001, "current_time_ms": 129420, "exploitability": 0.132936},
    {"iteration": 4940001, "current_time_ms": 129823, "exploitability": 0.132981},
    {"iteration": 4950001, "current_time_ms": 130197, "exploitability": 0.133017},
    {"iteration": 4960001, "current_time_ms": 130560, "exploitability": 0.133056},
    {"iteration": 4970001, "current_time_ms": 130888, "exploitability": 0.133081},
    {"iteration": 4980001, "current_time_ms": 131244, "exploitability": 0.133093},
    {"iteration": 4990001, "current_time_ms": 131602, "exploitability": 0.133092},
    {"iteration": 5000001, "current_time_ms": 131992, "exploitability": 0.13309},
  ]
}


==> plots/backup/os_mccfr__44_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 44,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 185, "exploitability": 0.123234},
    {"iteration": 20001, "current_time_ms": 392, "exploitability": 0.105152},
    {"iteration": 30001, "current_time_ms": 586, "exploitability": 0.097378},
    {"iteration": 40001, "current_time_ms": 803, "exploitability": 0.0970597},
    {"iteration": 50001, "current_time_ms": 1044, "exploitability": 0.0915653},
    {"iteration": 60001, "current_time_ms": 1536, "exploitability": 0.0890825},
    {"iteration": 70001, "current_time_ms": 2119, "exploitability": 0.0866906},
    {"iteration": 80001, "current_time_ms": 2456, "exploitability": 0.0841465},
    {"iteration": 90001, "current_time_ms": 2663, "exploitability": 0.0851793},
    {"iteration": 100001, "current_time_ms": 2860, "exploitability": 0.0844058},
    {"iteration": 110001, "current_time_ms": 3229, "exploitability": 0.0836669},
    {"iteration": 120001, "current_time_ms": 3633, "exploitability": 0.0809532},
    {"iteration": 130001, "current_time_ms": 3835, "exploitability": 0.0808968},
    {"iteration": 140001, "current_time_ms": 4042, "exploitability": 0.0803839},
    {"iteration": 150001, "current_time_ms": 4239, "exploitability": 0.0789099},
    {"iteration": 160001, "current_time_ms": 4438, "exploitability": 0.0791731},
    {"iteration": 170001, "current_time_ms": 4897, "exploitability": 0.0781121},
    {"iteration": 180001, "current_time_ms": 5379, "exploitability": 0.077175},
    {"iteration": 190001, "current_time_ms": 5928, "exploitability": 0.0777484},
    {"iteration": 200001, "current_time_ms": 6275, "exploitability": 0.0771556},
    {"iteration": 210001, "current_time_ms": 6802, "exploitability": 0.0761888},
    {"iteration": 220001, "current_time_ms": 7377, "exploitability": 0.076228},
    {"iteration": 230001, "current_time_ms": 7731, "exploitability": 0.0754529},
    {"iteration": 240001, "current_time_ms": 8176, "exploitability": 0.07523},
    {"iteration": 250001, "current_time_ms": 8658, "exploitability": 0.0745082},
    {"iteration": 260001, "current_time_ms": 9047, "exploitability": 0.0749562},
    {"iteration": 270001, "current_time_ms": 9426, "exploitability": 0.0742428},
    {"iteration": 280001, "current_time_ms": 9797, "exploitability": 0.0735751},
    {"iteration": 290001, "current_time_ms": 10155, "exploitability": 0.0737607},
    {"iteration": 300001, "current_time_ms": 10530, "exploitability": 0.0738202},
    {"iteration": 310001, "current_time_ms": 10877, "exploitability": 0.073124},
    {"iteration": 320001, "current_time_ms": 11241, "exploitability": 0.0730216},
    {"iteration": 330001, "current_time_ms": 11601, "exploitability": 0.0728877},
    {"iteration": 340001, "current_time_ms": 12008, "exploitability": 0.0727972},
    {"iteration": 350001, "current_time_ms": 12229, "exploitability": 0.072498},
    {"iteration": 360001, "current_time_ms": 12421, "exploitability": 0.0729298},
    {"iteration": 370001, "current_time_ms": 12618, "exploitability": 0.0724024},
    {"iteration": 380001, "current_time_ms": 12824, "exploitability": 0.0721816},
    {"iteration": 390001, "current_time_ms": 13019, "exploitability": 0.0727126},
    {"iteration": 400001, "current_time_ms": 13218, "exploitability": 0.0724632},
    {"iteration": 410001, "current_time_ms": 13424, "exploitability": 0.0724623},
    {"iteration": 420001, "current_time_ms": 13618, "exploitability": 0.0720186},
    {"iteration": 430001, "current_time_ms": 13819, "exploitability": 0.0717394},
    {"iteration": 440001, "current_time_ms": 14014, "exploitability": 0.0721829},
    {"iteration": 450001, "current_time_ms": 14216, "exploitability": 0.0716455},
    {"iteration": 460001, "current_time_ms": 14413, "exploitability": 0.0714159},
    {"iteration": 470001, "current_time_ms": 14603, "exploitability": 0.0716641},
    {"iteration": 480001, "current_time_ms": 14806, "exploitability": 0.0713132},
    {"iteration": 490001, "current_time_ms": 15007, "exploitability": 0.0709522},
    {"iteration": 500001, "current_time_ms": 15206, "exploitability": 0.0711692},
    {"iteration": 510001, "current_time_ms": 15405, "exploitability": 0.0711318},
    {"iteration": 520001, "current_time_ms": 15602, "exploitability": 0.0710683},
    {"iteration": 530001, "current_time_ms": 15800, "exploitability": 0.0710687},
    {"iteration": 540001, "current_time_ms": 15999, "exploitability": 0.0707469},
    {"iteration": 550001, "current_time_ms": 16198, "exploitability": 0.0706216},
    {"iteration": 560001, "current_time_ms": 16397, "exploitability": 0.0705469},
    {"iteration": 570001, "current_time_ms": 16598, "exploitability": 0.0703159},
    {"iteration": 580001, "current_time_ms": 16795, "exploitability": 0.0702018},
    {"iteration": 590001, "current_time_ms": 16994, "exploitability": 0.0704217},
    {"iteration": 600001, "current_time_ms": 17187, "exploitability": 0.0706406},
    {"iteration": 610001, "current_time_ms": 17384, "exploitability": 0.0702348},
    {"iteration": 620001, "current_time_ms": 17584, "exploitability": 0.0701261},
    {"iteration": 630001, "current_time_ms": 17782, "exploitability": 0.0704367},
    {"iteration": 640001, "current_time_ms": 17998, "exploitability": 0.0707771},
    {"iteration": 650001, "current_time_ms": 18352, "exploitability": 0.0703548},
    {"iteration": 660001, "current_time_ms": 18740, "exploitability": 0.070152},
    {"iteration": 670001, "current_time_ms": 19096, "exploitability": 0.0701953},
    {"iteration": 680001, "current_time_ms": 19448, "exploitability": 0.0702724},
    {"iteration": 690001, "current_time_ms": 19817, "exploitability": 0.0698794},
    {"iteration": 700001, "current_time_ms": 20185, "exploitability": 0.0694359},
    {"iteration": 710001, "current_time_ms": 20551, "exploitability": 0.069553},
    {"iteration": 720001, "current_time_ms": 20941, "exploitability": 0.0699706},
    {"iteration": 730001, "current_time_ms": 21306, "exploitability": 0.069755},
    {"iteration": 740001, "current_time_ms": 21679, "exploitability": 0.0694839},
    {"iteration": 750001, "current_time_ms": 22058, "exploitability": 0.0696297},
    {"iteration": 760001, "current_time_ms": 22444, "exploitability": 0.0695598},
    {"iteration": 770001, "current_time_ms": 22817, "exploitability": 0.0693295},
    {"iteration": 780001, "current_time_ms": 23177, "exploitability": 0.0692251},
    {"iteration": 790001, "current_time_ms": 23522, "exploitability": 0.0691091},
    {"iteration": 800001, "current_time_ms": 23898, "exploitability": 0.0690851},
    {"iteration": 810001, "current_time_ms": 24282, "exploitability": 0.069177},
    {"iteration": 820001, "current_time_ms": 24639, "exploitability": 0.0690749},
    {"iteration": 830001, "current_time_ms": 25004, "exploitability": 0.0688907},
    {"iteration": 840001, "current_time_ms": 25363, "exploitability": 0.0687785},
    {"iteration": 850001, "current_time_ms": 25718, "exploitability": 0.0689411},
    {"iteration": 860001, "current_time_ms": 26087, "exploitability": 0.0692451},
    {"iteration": 870001, "current_time_ms": 26434, "exploitability": 0.0690777},
    {"iteration": 880001, "current_time_ms": 26812, "exploitability": 0.0689376},
    {"iteration": 890001, "current_time_ms": 27169, "exploitability": 0.068917},
    {"iteration": 900001, "current_time_ms": 27368, "exploitability": 0.0688732},
    {"iteration": 910001, "current_time_ms": 27573, "exploitability": 0.068681},
    {"iteration": 920001, "current_time_ms": 27771, "exploitability": 0.0685167},
    {"iteration": 930001, "current_time_ms": 27968, "exploitability": 0.068466},
    {"iteration": 940001, "current_time_ms": 28169, "exploitability": 0.0685506},
    {"iteration": 950001, "current_time_ms": 28367, "exploitability": 0.0684306},
    {"iteration": 960001, "current_time_ms": 28573, "exploitability": 0.0683291},
    {"iteration": 970001, "current_time_ms": 28775, "exploitability": 0.0680545},
    {"iteration": 980001, "current_time_ms": 28972, "exploitability": 0.0677518},
    {"iteration": 990001, "current_time_ms": 29175, "exploitability": 0.0678324},
    {"iteration": 1000001, "current_time_ms": 29378, "exploitability": 0.0681015},
    {"iteration": 1010001, "current_time_ms": 29579, "exploitability": 0.0681441},
    {"iteration": 1020001, "current_time_ms": 29783, "exploitability": 0.0678915},
    {"iteration": 1030001, "current_time_ms": 29988, "exploitability": 0.0677334},
    {"iteration": 1040001, "current_time_ms": 30184, "exploitability": 0.0678985},
    {"iteration": 1050001, "current_time_ms": 30378, "exploitability": 0.0681683},
    {"iteration": 1060001, "current_time_ms": 30588, "exploitability": 0.0681773},
    {"iteration": 1070001, "current_time_ms": 30784, "exploitability": 0.0679055},
    {"iteration": 1080001, "current_time_ms": 30983, "exploitability": 0.067712},
    {"iteration": 1090001, "current_time_ms": 31183, "exploitability": 0.0678197},
    {"iteration": 1100001, "current_time_ms": 31381, "exploitability": 0.0681514},
    {"iteration": 1110001, "current_time_ms": 31579, "exploitability": 0.0680384},
    {"iteration": 1120001, "current_time_ms": 31780, "exploitability": 0.067869},
    {"iteration": 1130001, "current_time_ms": 31973, "exploitability": 0.0677546},
    {"iteration": 1140001, "current_time_ms": 32169, "exploitability": 0.0677883},
    {"iteration": 1150001, "current_time_ms": 32371, "exploitability": 0.0678548},
    {"iteration": 1160001, "current_time_ms": 32574, "exploitability": 0.0678041},
    {"iteration": 1170001, "current_time_ms": 32783, "exploitability": 0.0676287},
    {"iteration": 1180001, "current_time_ms": 32985, "exploitability": 0.0675847},
    {"iteration": 1190001, "current_time_ms": 33187, "exploitability": 0.0675737},
    {"iteration": 1200001, "current_time_ms": 33531, "exploitability": 0.0675795},
    {"iteration": 1210001, "current_time_ms": 33884, "exploitability": 0.0675668},
    {"iteration": 1220001, "current_time_ms": 34266, "exploitability": 0.0673518},
    {"iteration": 1230001, "current_time_ms": 34632, "exploitability": 0.0671707},
    {"iteration": 1240001, "current_time_ms": 35023, "exploitability": 0.0673026},
    {"iteration": 1250001, "current_time_ms": 35383, "exploitability": 0.0673496},
    {"iteration": 1260001, "current_time_ms": 35722, "exploitability": 0.0676197},
    {"iteration": 1270001, "current_time_ms": 36085, "exploitability": 0.0675324},
    {"iteration": 1280001, "current_time_ms": 36460, "exploitability": 0.0672634},
    {"iteration": 1290001, "current_time_ms": 36837, "exploitability": 0.0671423},
    {"iteration": 1300001, "current_time_ms": 37213, "exploitability": 0.0672515},
    {"iteration": 1310001, "current_time_ms": 37563, "exploitability": 0.0674983},
    {"iteration": 1320001, "current_time_ms": 37929, "exploitability": 0.0674475},
    {"iteration": 1330001, "current_time_ms": 38320, "exploitability": 0.0673032},
    {"iteration": 1340001, "current_time_ms": 38717, "exploitability": 0.067268},
    {"iteration": 1350001, "current_time_ms": 39077, "exploitability": 0.0672739},
    {"iteration": 1360001, "current_time_ms": 39455, "exploitability": 0.0672435},
    {"iteration": 1370001, "current_time_ms": 39824, "exploitability": 0.0671733},
    {"iteration": 1380001, "current_time_ms": 40202, "exploitability": 0.0671298},
    {"iteration": 1390001, "current_time_ms": 40570, "exploitability": 0.0671921},
    {"iteration": 1400001, "current_time_ms": 40985, "exploitability": 0.0673325},
    {"iteration": 1410001, "current_time_ms": 41344, "exploitability": 0.0673242},
    {"iteration": 1420001, "current_time_ms": 41720, "exploitability": 0.067237},
    {"iteration": 1430001, "current_time_ms": 42086, "exploitability": 0.067085},
    {"iteration": 1440001, "current_time_ms": 42359, "exploitability": 0.0669173},
    {"iteration": 1450001, "current_time_ms": 42554, "exploitability": 0.0669772},
    {"iteration": 1460001, "current_time_ms": 42928, "exploitability": 0.0672548},
    {"iteration": 1470001, "current_time_ms": 43283, "exploitability": 0.0672519},
    {"iteration": 1480001, "current_time_ms": 43645, "exploitability": 0.0670925},
    {"iteration": 1490001, "current_time_ms": 44016, "exploitability": 0.0669665},
    {"iteration": 1500001, "current_time_ms": 44364, "exploitability": 0.0669248},
    {"iteration": 1510001, "current_time_ms": 44738, "exploitability": 0.0669419},
    {"iteration": 1520001, "current_time_ms": 45099, "exploitability": 0.06707},
    {"iteration": 1530001, "current_time_ms": 45435, "exploitability": 0.0671365},
    {"iteration": 1540001, "current_time_ms": 45781, "exploitability": 0.0670718},
    {"iteration": 1550001, "current_time_ms": 46150, "exploitability": 0.0670319},
    {"iteration": 1560001, "current_time_ms": 46532, "exploitability": 0.0670311},
    {"iteration": 1570001, "current_time_ms": 46882, "exploitability": 0.067076},
    {"iteration": 1580001, "current_time_ms": 47278, "exploitability": 0.067045},
    {"iteration": 1590001, "current_time_ms": 47633, "exploitability": 0.0669704},
    {"iteration": 1600001, "current_time_ms": 47836, "exploitability": 0.0669255},
    {"iteration": 1610001, "current_time_ms": 48040, "exploitability": 0.0669066},
    {"iteration": 1620001, "current_time_ms": 48242, "exploitability": 0.0668868},
    {"iteration": 1630001, "current_time_ms": 48449, "exploitability": 0.0669024},
    {"iteration": 1640001, "current_time_ms": 48641, "exploitability": 0.0668867},
    {"iteration": 1650001, "current_time_ms": 48841, "exploitability": 0.0668137},
    {"iteration": 1660001, "current_time_ms": 49045, "exploitability": 0.0667082},
    {"iteration": 1670001, "current_time_ms": 49243, "exploitability": 0.0666304},
    {"iteration": 1680001, "current_time_ms": 49449, "exploitability": 0.0666208},
    {"iteration": 1690001, "current_time_ms": 49648, "exploitability": 0.0666973},
    {"iteration": 1700001, "current_time_ms": 49844, "exploitability": 0.0667439},
    {"iteration": 1710001, "current_time_ms": 50038, "exploitability": 0.0666168},
    {"iteration": 1720001, "current_time_ms": 50234, "exploitability": 0.0663539},
    {"iteration": 1730001, "current_time_ms": 50456, "exploitability": 0.0661503},
    {"iteration": 1740001, "current_time_ms": 50837, "exploitability": 0.0661771},
    {"iteration": 1750001, "current_time_ms": 51029, "exploitability": 0.0663628},
    {"iteration": 1760001, "current_time_ms": 51228, "exploitability": 0.0665281},
    {"iteration": 1770001, "current_time_ms": 51429, "exploitability": 0.0664436},
    {"iteration": 1780001, "current_time_ms": 51635, "exploitability": 0.0663097},
    {"iteration": 1790001, "current_time_ms": 51837, "exploitability": 0.0662319},
    {"iteration": 1800001, "current_time_ms": 52042, "exploitability": 0.0663034},
    {"iteration": 1810001, "current_time_ms": 52244, "exploitability": 0.0664358},
    {"iteration": 1820001, "current_time_ms": 52439, "exploitability": 0.0664733},
    {"iteration": 1830001, "current_time_ms": 52639, "exploitability": 0.0663633},
    {"iteration": 1840001, "current_time_ms": 52843, "exploitability": 0.0662366},
    {"iteration": 1850001, "current_time_ms": 53041, "exploitability": 0.0662},
    {"iteration": 1860001, "current_time_ms": 53241, "exploitability": 0.0662077},
    {"iteration": 1870001, "current_time_ms": 53552, "exploitability": 0.0662078},
    {"iteration": 1880001, "current_time_ms": 53910, "exploitability": 0.0662662},
    {"iteration": 1890001, "current_time_ms": 54275, "exploitability": 0.0663789},
    {"iteration": 1900001, "current_time_ms": 54632, "exploitability": 0.0664488},
    {"iteration": 1910001, "current_time_ms": 55008, "exploitability": 0.0664169},
    {"iteration": 1920001, "current_time_ms": 55380, "exploitability": 0.0663223},
    {"iteration": 1930001, "current_time_ms": 55734, "exploitability": 0.066226},
    {"iteration": 1940001, "current_time_ms": 56093, "exploitability": 0.0660996},
    {"iteration": 1950001, "current_time_ms": 56318, "exploitability": 0.0660397},
    {"iteration": 1960001, "current_time_ms": 56511, "exploitability": 0.0661052},
    {"iteration": 1970001, "current_time_ms": 56709, "exploitability": 0.0662711},
    {"iteration": 1980001, "current_time_ms": 56904, "exploitability": 0.0663299},
    {"iteration": 1990001, "current_time_ms": 57191, "exploitability": 0.0662489},
    {"iteration": 2000001, "current_time_ms": 57463, "exploitability": 0.0661323},
    {"iteration": 2010001, "current_time_ms": 57658, "exploitability": 0.0660597},
    {"iteration": 2020001, "current_time_ms": 57853, "exploitability": 0.0660209},
    {"iteration": 2030001, "current_time_ms": 58047, "exploitability": 0.0660248},
    {"iteration": 2040001, "current_time_ms": 58249, "exploitability": 0.0661005},
    {"iteration": 2050001, "current_time_ms": 58443, "exploitability": 0.0661799},
    {"iteration": 2060001, "current_time_ms": 58636, "exploitability": 0.0661263},
    {"iteration": 2070001, "current_time_ms": 58842, "exploitability": 0.0659685},
    {"iteration": 2080001, "current_time_ms": 59041, "exploitability": 0.0658106},
    {"iteration": 2090001, "current_time_ms": 59234, "exploitability": 0.0657285},
    {"iteration": 2100001, "current_time_ms": 59426, "exploitability": 0.0657342},
    {"iteration": 2110001, "current_time_ms": 59622, "exploitability": 0.0658017},
    {"iteration": 2120001, "current_time_ms": 59822, "exploitability": 0.0659087},
    {"iteration": 2130001, "current_time_ms": 60024, "exploitability": 0.066014},
    {"iteration": 2140001, "current_time_ms": 60223, "exploitability": 0.065922},
    {"iteration": 2150001, "current_time_ms": 60419, "exploitability": 0.0657661},
    {"iteration": 2160001, "current_time_ms": 60624, "exploitability": 0.0656686},
    {"iteration": 2170001, "current_time_ms": 60828, "exploitability": 0.0656883},
    {"iteration": 2180001, "current_time_ms": 61019, "exploitability": 0.0658551},
    {"iteration": 2190001, "current_time_ms": 61220, "exploitability": 0.0659744},
    {"iteration": 2200001, "current_time_ms": 61415, "exploitability": 0.0659392},
    {"iteration": 2210001, "current_time_ms": 61608, "exploitability": 0.0658347},
    {"iteration": 2220001, "current_time_ms": 61807, "exploitability": 0.0656775},
    {"iteration": 2230001, "current_time_ms": 62006, "exploitability": 0.0656134},
    {"iteration": 2240001, "current_time_ms": 62201, "exploitability": 0.0656643},
    {"iteration": 2250001, "current_time_ms": 62395, "exploitability": 0.065839},
    {"iteration": 2260001, "current_time_ms": 62586, "exploitability": 0.0659325},
    {"iteration": 2270001, "current_time_ms": 62781, "exploitability": 0.0658881},
    {"iteration": 2280001, "current_time_ms": 62977, "exploitability": 0.0657819},
    {"iteration": 2290001, "current_time_ms": 63173, "exploitability": 0.0657128},
    {"iteration": 2300001, "current_time_ms": 63374, "exploitability": 0.0656513},
    {"iteration": 2310001, "current_time_ms": 63579, "exploitability": 0.0655969},
    {"iteration": 2320001, "current_time_ms": 63777, "exploitability": 0.0656479},
    {"iteration": 2330001, "current_time_ms": 63974, "exploitability": 0.0656914},
    {"iteration": 2340001, "current_time_ms": 64172, "exploitability": 0.0656656},
    {"iteration": 2350001, "current_time_ms": 64372, "exploitability": 0.0655713},
    {"iteration": 2360001, "current_time_ms": 64569, "exploitability": 0.0654974},
    {"iteration": 2370001, "current_time_ms": 64771, "exploitability": 0.0654555},
    {"iteration": 2380001, "current_time_ms": 64970, "exploitability": 0.065494},
    {"iteration": 2390001, "current_time_ms": 65165, "exploitability": 0.0655563},
    {"iteration": 2400001, "current_time_ms": 65364, "exploitability": 0.0655886},
    {"iteration": 2410001, "current_time_ms": 65565, "exploitability": 0.0655533},
    {"iteration": 2420001, "current_time_ms": 65764, "exploitability": 0.0654233},
    {"iteration": 2430001, "current_time_ms": 65958, "exploitability": 0.0652754},
    {"iteration": 2440001, "current_time_ms": 66162, "exploitability": 0.0652006},
    {"iteration": 2450001, "current_time_ms": 66361, "exploitability": 0.0652081},
    {"iteration": 2460001, "current_time_ms": 66558, "exploitability": 0.065332},
    {"iteration": 2470001, "current_time_ms": 66754, "exploitability": 0.0654954},
    {"iteration": 2480001, "current_time_ms": 66952, "exploitability": 0.0655679},
    {"iteration": 2490001, "current_time_ms": 67192, "exploitability": 0.0654904},
    {"iteration": 2500001, "current_time_ms": 67400, "exploitability": 0.0653676},
    {"iteration": 2510001, "current_time_ms": 67602, "exploitability": 0.0652926},
    {"iteration": 2520001, "current_time_ms": 67809, "exploitability": 0.0652771},
    {"iteration": 2530001, "current_time_ms": 68005, "exploitability": 0.0653721},
    {"iteration": 2540001, "current_time_ms": 68197, "exploitability": 0.0654985},
    {"iteration": 2550001, "current_time_ms": 68397, "exploitability": 0.0654509},
    {"iteration": 2560001, "current_time_ms": 68597, "exploitability": 0.0652902},
    {"iteration": 2570001, "current_time_ms": 68798, "exploitability": 0.0651324},
    {"iteration": 2580001, "current_time_ms": 69006, "exploitability": 0.0650585},
    {"iteration": 2590001, "current_time_ms": 69201, "exploitability": 0.0650855},
    {"iteration": 2600001, "current_time_ms": 69398, "exploitability": 0.065229},
    {"iteration": 2610001, "current_time_ms": 69596, "exploitability": 0.0653976},
    {"iteration": 2620001, "current_time_ms": 69802, "exploitability": 0.0654711},
    {"iteration": 2630001, "current_time_ms": 70000, "exploitability": 0.0654072},
    {"iteration": 2640001, "current_time_ms": 70210, "exploitability": 0.0653161},
    {"iteration": 2650001, "current_time_ms": 70409, "exploitability": 0.0652328},
    {"iteration": 2660001, "current_time_ms": 70602, "exploitability": 0.0651377},
    {"iteration": 2670001, "current_time_ms": 70793, "exploitability": 0.0650844},
    {"iteration": 2680001, "current_time_ms": 70994, "exploitability": 0.0650875},
    {"iteration": 2690001, "current_time_ms": 71195, "exploitability": 0.0651144},
    {"iteration": 2700001, "current_time_ms": 71389, "exploitability": 0.0651173},
    {"iteration": 2710001, "current_time_ms": 71588, "exploitability": 0.0650674},
    {"iteration": 2720001, "current_time_ms": 71783, "exploitability": 0.0650156},
    {"iteration": 2730001, "current_time_ms": 71984, "exploitability": 0.06499},
    {"iteration": 2740001, "current_time_ms": 72178, "exploitability": 0.0650054},
    {"iteration": 2750001, "current_time_ms": 72373, "exploitability": 0.0650188},
    {"iteration": 2760001, "current_time_ms": 72570, "exploitability": 0.0649963},
    {"iteration": 2770001, "current_time_ms": 72762, "exploitability": 0.06497},
    {"iteration": 2780001, "current_time_ms": 72963, "exploitability": 0.0649742},
    {"iteration": 2790001, "current_time_ms": 73158, "exploitability": 0.0650054},
    {"iteration": 2800001, "current_time_ms": 73352, "exploitability": 0.0650182},
    {"iteration": 2810001, "current_time_ms": 73551, "exploitability": 0.0649745},
    {"iteration": 2820001, "current_time_ms": 73752, "exploitability": 0.0648775},
    {"iteration": 2830001, "current_time_ms": 73949, "exploitability": 0.064758},
    {"iteration": 2840001, "current_time_ms": 74146, "exploitability": 0.0646743},
    {"iteration": 2850001, "current_time_ms": 74342, "exploitability": 0.0646307},
    {"iteration": 2860001, "current_time_ms": 74555, "exploitability": 0.0646543},
    {"iteration": 2870001, "current_time_ms": 74754, "exploitability": 0.0647156},
    {"iteration": 2880001, "current_time_ms": 74955, "exploitability": 0.0647833},
    {"iteration": 2890001, "current_time_ms": 75153, "exploitability": 0.0648089},
    {"iteration": 2900001, "current_time_ms": 75366, "exploitability": 0.0647676},
    {"iteration": 2910001, "current_time_ms": 75563, "exploitability": 0.0646654},
    {"iteration": 2920001, "current_time_ms": 75764, "exploitability": 0.0645478},
    {"iteration": 2930001, "current_time_ms": 75966, "exploitability": 0.0644767},
    {"iteration": 2940001, "current_time_ms": 76164, "exploitability": 0.0644472},
    {"iteration": 2950001, "current_time_ms": 76354, "exploitability": 0.0644779},
    {"iteration": 2960001, "current_time_ms": 76552, "exploitability": 0.0645682},
    {"iteration": 2970001, "current_time_ms": 76788, "exploitability": 0.0646622},
    {"iteration": 2980001, "current_time_ms": 77218, "exploitability": 0.0647408},
    {"iteration": 2990001, "current_time_ms": 77640, "exploitability": 0.0647051},
    {"iteration": 3000001, "current_time_ms": 78056, "exploitability": 0.0646229},
    {"iteration": 3010001, "current_time_ms": 78471, "exploitability": 0.0645659},
    {"iteration": 3020001, "current_time_ms": 78994, "exploitability": 0.0645647},
    {"iteration": 3030001, "current_time_ms": 79420, "exploitability": 0.0646029},
    {"iteration": 3040001, "current_time_ms": 79897, "exploitability": 0.0646606},
    {"iteration": 3050001, "current_time_ms": 80319, "exploitability": 0.0647086},
    {"iteration": 3060001, "current_time_ms": 80787, "exploitability": 0.0647132},
    {"iteration": 3070001, "current_time_ms": 81203, "exploitability": 0.0646273},
    {"iteration": 3080001, "current_time_ms": 81624, "exploitability": 0.0645188},
    {"iteration": 3090001, "current_time_ms": 82051, "exploitability": 0.0644312},
    {"iteration": 3100001, "current_time_ms": 82531, "exploitability": 0.0644043},
    {"iteration": 3110001, "current_time_ms": 82942, "exploitability": 0.0644279},
    {"iteration": 3120001, "current_time_ms": 83374, "exploitability": 0.0644869},
    {"iteration": 3130001, "current_time_ms": 83783, "exploitability": 0.064581},
    {"iteration": 3140001, "current_time_ms": 84194, "exploitability": 0.0646401},
    {"iteration": 3150001, "current_time_ms": 84594, "exploitability": 0.0646158},
    {"iteration": 3160001, "current_time_ms": 85019, "exploitability": 0.0645581},
    {"iteration": 3170001, "current_time_ms": 85422, "exploitability": 0.0644892},
    {"iteration": 3180001, "current_time_ms": 85856, "exploitability": 0.0644279},
    {"iteration": 3190001, "current_time_ms": 86262, "exploitability": 0.0644121},
    {"iteration": 3200001, "current_time_ms": 86678, "exploitability": 0.0644444},
    {"iteration": 3210001, "current_time_ms": 87070, "exploitability": 0.0645105},
    {"iteration": 3220001, "current_time_ms": 87484, "exploitability": 0.0645719},
    {"iteration": 3230001, "current_time_ms": 87893, "exploitability": 0.0645908},
    {"iteration": 3240001, "current_time_ms": 88337, "exploitability": 0.0645437},
    {"iteration": 3250001, "current_time_ms": 88800, "exploitability": 0.0644715},
    {"iteration": 3260001, "current_time_ms": 89226, "exploitability": 0.0643836},
    {"iteration": 3270001, "current_time_ms": 89608, "exploitability": 0.0643085},
    {"iteration": 3280001, "current_time_ms": 89974, "exploitability": 0.0642792},
    {"iteration": 3290001, "current_time_ms": 90348, "exploitability": 0.0643345},
    {"iteration": 3300001, "current_time_ms": 90708, "exploitability": 0.0644356},
    {"iteration": 3310001, "current_time_ms": 91082, "exploitability": 0.0645168},
    {"iteration": 3320001, "current_time_ms": 91468, "exploitability": 0.0645167},
    {"iteration": 3330001, "current_time_ms": 91857, "exploitability": 0.0644471},
    {"iteration": 3340001, "current_time_ms": 92208, "exploitability": 0.0643731},
    {"iteration": 3350001, "current_time_ms": 92578, "exploitability": 0.0643257},
    {"iteration": 3360001, "current_time_ms": 92776, "exploitability": 0.0642919},
    {"iteration": 3370001, "current_time_ms": 92984, "exploitability": 0.0642918},
    {"iteration": 3380001, "current_time_ms": 93185, "exploitability": 0.0643259},
    {"iteration": 3390001, "current_time_ms": 93377, "exploitability": 0.0643918},
    {"iteration": 3400001, "current_time_ms": 93578, "exploitability": 0.0644316},
    {"iteration": 3410001, "current_time_ms": 93774, "exploitability": 0.0644167},
    {"iteration": 3420001, "current_time_ms": 93971, "exploitability": 0.0643412},
    {"iteration": 3430001, "current_time_ms": 94170, "exploitability": 0.0642516},
    {"iteration": 3440001, "current_time_ms": 94374, "exploitability": 0.0641808},
    {"iteration": 3450001, "current_time_ms": 94580, "exploitability": 0.0641405},
    {"iteration": 3460001, "current_time_ms": 94778, "exploitability": 0.0641498},
    {"iteration": 3470001, "current_time_ms": 94978, "exploitability": 0.0642032},
    {"iteration": 3480001, "current_time_ms": 95174, "exploitability": 0.0643067},
    {"iteration": 3490001, "current_time_ms": 95370, "exploitability": 0.0643709},
    {"iteration": 3500001, "current_time_ms": 95574, "exploitability": 0.0643771},
    {"iteration": 3510001, "current_time_ms": 95776, "exploitability": 0.0643584},
    {"iteration": 3520001, "current_time_ms": 95976, "exploitability": 0.0643276},
    {"iteration": 3530001, "current_time_ms": 96179, "exploitability": 0.0642958},
    {"iteration": 3540001, "current_time_ms": 96381, "exploitability": 0.0642921},
    {"iteration": 3550001, "current_time_ms": 96577, "exploitability": 0.0643096},
    {"iteration": 3560001, "current_time_ms": 96780, "exploitability": 0.0643124},
    {"iteration": 3570001, "current_time_ms": 96977, "exploitability": 0.0643198},
    {"iteration": 3580001, "current_time_ms": 97330, "exploitability": 0.0643134},
    {"iteration": 3590001, "current_time_ms": 97746, "exploitability": 0.0643088},
    {"iteration": 3600001, "current_time_ms": 98120, "exploitability": 0.0643016},
    {"iteration": 3610001, "current_time_ms": 98515, "exploitability": 0.0642956},
    {"iteration": 3620001, "current_time_ms": 98874, "exploitability": 0.0642777},
    {"iteration": 3630001, "current_time_ms": 99253, "exploitability": 0.064251},
    {"iteration": 3640001, "current_time_ms": 99690, "exploitability": 0.06423},
    {"iteration": 3650001, "current_time_ms": 100110, "exploitability": 0.0642099},
    {"iteration": 3660001, "current_time_ms": 100472, "exploitability": 0.0641977},
    {"iteration": 3670001, "current_time_ms": 100839, "exploitability": 0.0642024},
    {"iteration": 3680001, "current_time_ms": 101206, "exploitability": 0.0642173},
    {"iteration": 3690001, "current_time_ms": 101565, "exploitability": 0.0642277},
    {"iteration": 3700001, "current_time_ms": 101938, "exploitability": 0.0642347},
    {"iteration": 3710001, "current_time_ms": 102299, "exploitability": 0.0642243},
    {"iteration": 3720001, "current_time_ms": 102679, "exploitability": 0.0641991},
    {"iteration": 3730001, "current_time_ms": 103035, "exploitability": 0.064172},
    {"iteration": 3740001, "current_time_ms": 103416, "exploitability": 0.0641569},
    {"iteration": 3750001, "current_time_ms": 103789, "exploitability": 0.0641753},
    {"iteration": 3760001, "current_time_ms": 104155, "exploitability": 0.0642105},
    {"iteration": 3770001, "current_time_ms": 104509, "exploitability": 0.0642057},
    {"iteration": 3780001, "current_time_ms": 104878, "exploitability": 0.0641096},
    {"iteration": 3790001, "current_time_ms": 105258, "exploitability": 0.0639927},
    {"iteration": 3800001, "current_time_ms": 105625, "exploitability": 0.0639034},
    {"iteration": 3810001, "current_time_ms": 106002, "exploitability": 0.063846},
    {"iteration": 3820001, "current_time_ms": 106379, "exploitability": 0.0638258},
    {"iteration": 3830001, "current_time_ms": 106729, "exploitability": 0.0638505},
    {"iteration": 3840001, "current_time_ms": 107100, "exploitability": 0.0638952},
    {"iteration": 3850001, "current_time_ms": 107465, "exploitability": 0.0639595},
    {"iteration": 3860001, "current_time_ms": 107855, "exploitability": 0.0640146},
    {"iteration": 3870001, "current_time_ms": 108239, "exploitability": 0.0640154},
    {"iteration": 3880001, "current_time_ms": 108626, "exploitability": 0.0639662},
    {"iteration": 3890001, "current_time_ms": 108993, "exploitability": 0.0638885},
    {"iteration": 3900001, "current_time_ms": 109363, "exploitability": 0.0638129},
    {"iteration": 3910001, "current_time_ms": 109778, "exploitability": 0.0637798},
    {"iteration": 3920001, "current_time_ms": 110179, "exploitability": 0.0637824},
    {"iteration": 3930001, "current_time_ms": 110604, "exploitability": 0.0638101},
    {"iteration": 3940001, "current_time_ms": 110984, "exploitability": 0.0638686},
    {"iteration": 3950001, "current_time_ms": 111359, "exploitability": 0.0639499},
    {"iteration": 3960001, "current_time_ms": 111710, "exploitability": 0.0639897},
    {"iteration": 3970001, "current_time_ms": 112080, "exploitability": 0.0639763},
    {"iteration": 3980001, "current_time_ms": 112457, "exploitability": 0.0639172},
    {"iteration": 3990001, "current_time_ms": 112828, "exploitability": 0.0638424},
    {"iteration": 4000001, "current_time_ms": 113226, "exploitability": 0.063766},
    {"iteration": 4010001, "current_time_ms": 113625, "exploitability": 0.0637009},
    {"iteration": 4020001, "current_time_ms": 114007, "exploitability": 0.0637068},
    {"iteration": 4030001, "current_time_ms": 114461, "exploitability": 0.0637397},
    {"iteration": 4040001, "current_time_ms": 114892, "exploitability": 0.0637563},
    {"iteration": 4050001, "current_time_ms": 115269, "exploitability": 0.0638598},
    {"iteration": 4060001, "current_time_ms": 115705, "exploitability": 0.0639179},
    {"iteration": 4070001, "current_time_ms": 116072, "exploitability": 0.0638643},
    {"iteration": 4080001, "current_time_ms": 116446, "exploitability": 0.0637566},
    {"iteration": 4090001, "current_time_ms": 116735, "exploitability": 0.0636575},
    {"iteration": 4100001, "current_time_ms": 116955, "exploitability": 0.0636574},
    {"iteration": 4110001, "current_time_ms": 117165, "exploitability": 0.063715},
    {"iteration": 4120001, "current_time_ms": 117382, "exploitability": 0.0637534},
    {"iteration": 4130001, "current_time_ms": 117586, "exploitability": 0.0637689},
    {"iteration": 4140001, "current_time_ms": 117767, "exploitability": 0.0637562},
    {"iteration": 4150001, "current_time_ms": 117953, "exploitability": 0.0637986},
    {"iteration": 4160001, "current_time_ms": 118145, "exploitability": 0.0637982},
    {"iteration": 4170001, "current_time_ms": 118342, "exploitability": 0.0637569},
    {"iteration": 4180001, "current_time_ms": 118547, "exploitability": 0.0636915},
    {"iteration": 4190001, "current_time_ms": 118753, "exploitability": 0.0636294},
    {"iteration": 4200001, "current_time_ms": 118964, "exploitability": 0.0636715},
    {"iteration": 4210001, "current_time_ms": 119280, "exploitability": 0.0637286},
    {"iteration": 4220001, "current_time_ms": 119650, "exploitability": 0.0637792},
    {"iteration": 4230001, "current_time_ms": 120030, "exploitability": 0.0638095},
    {"iteration": 4240001, "current_time_ms": 120375, "exploitability": 0.0637882},
    {"iteration": 4250001, "current_time_ms": 120750, "exploitability": 0.0637423},
    {"iteration": 4260001, "current_time_ms": 121186, "exploitability": 0.0637607},
    {"iteration": 4270001, "current_time_ms": 121617, "exploitability": 0.0637495},
    {"iteration": 4280001, "current_time_ms": 122042, "exploitability": 0.0636986},
    {"iteration": 4290001, "current_time_ms": 122420, "exploitability": 0.0636478},
    {"iteration": 4300001, "current_time_ms": 122850, "exploitability": 0.0636736},
    {"iteration": 4310001, "current_time_ms": 123219, "exploitability": 0.0637065},
    {"iteration": 4320001, "current_time_ms": 123576, "exploitability": 0.063745},
    {"iteration": 4330001, "current_time_ms": 123942, "exploitability": 0.0637812},
    {"iteration": 4340001, "current_time_ms": 124318, "exploitability": 0.0637937},
    {"iteration": 4350001, "current_time_ms": 124642, "exploitability": 0.0637714},
    {"iteration": 4360001, "current_time_ms": 125020, "exploitability": 0.0637316},
    {"iteration": 4370001, "current_time_ms": 125389, "exploitability": 0.0637484},
    {"iteration": 4380001, "current_time_ms": 125769, "exploitability": 0.0637196},
    {"iteration": 4390001, "current_time_ms": 126119, "exploitability": 0.0636435},
    {"iteration": 4400001, "current_time_ms": 126480, "exploitability": 0.0636106},
    {"iteration": 4410001, "current_time_ms": 126820, "exploitability": 0.0636335},
    {"iteration": 4420001, "current_time_ms": 127224, "exploitability": 0.0636727},
    {"iteration": 4430001, "current_time_ms": 127571, "exploitability": 0.0637149},
    {"iteration": 4440001, "current_time_ms": 127910, "exploitability": 0.0637337},
    {"iteration": 4450001, "current_time_ms": 128223, "exploitability": 0.0637162},
    {"iteration": 4460001, "current_time_ms": 128512, "exploitability": 0.0636756},
    {"iteration": 4470001, "current_time_ms": 128828, "exploitability": 0.0636724},
    {"iteration": 4480001, "current_time_ms": 129134, "exploitability": 0.0636498},
    {"iteration": 4490001, "current_time_ms": 129418, "exploitability": 0.0635852},
    {"iteration": 4500001, "current_time_ms": 129720, "exploitability": 0.0635584},
    {"iteration": 4510001, "current_time_ms": 130015, "exploitability": 0.0635822},
    {"iteration": 4520001, "current_time_ms": 130319, "exploitability": 0.0636213},
    {"iteration": 4530001, "current_time_ms": 130606, "exploitability": 0.0636617},
    {"iteration": 4540001, "current_time_ms": 130912, "exploitability": 0.0636869},
    {"iteration": 4550001, "current_time_ms": 131202, "exploitability": 0.0636733},
    {"iteration": 4560001, "current_time_ms": 131498, "exploitability": 0.0636192},
    {"iteration": 4570001, "current_time_ms": 131812, "exploitability": 0.0636441},
    {"iteration": 4580001, "current_time_ms": 132113, "exploitability": 0.0636038},
    {"iteration": 4590001, "current_time_ms": 132408, "exploitability": 0.0635357},
    {"iteration": 4600001, "current_time_ms": 132668, "exploitability": 0.0634666},
    {"iteration": 4610001, "current_time_ms": 132962, "exploitability": 0.0635005},
    {"iteration": 4620001, "current_time_ms": 133247, "exploitability": 0.0635378},
    {"iteration": 4630001, "current_time_ms": 133520, "exploitability": 0.063561},
    {"iteration": 4640001, "current_time_ms": 133804, "exploitability": 0.0635581},
    {"iteration": 4650001, "current_time_ms": 134077, "exploitability": 0.0635258},
    {"iteration": 4660001, "current_time_ms": 134365, "exploitability": 0.0635688},
    {"iteration": 4670001, "current_time_ms": 134653, "exploitability": 0.0635491},
    {"iteration": 4680001, "current_time_ms": 134914, "exploitability": 0.0634962},
    {"iteration": 4690001, "current_time_ms": 135211, "exploitability": 0.0634455},
    {"iteration": 4700001, "current_time_ms": 135490, "exploitability": 0.0633963},
    {"iteration": 4710001, "current_time_ms": 135764, "exploitability": 0.063412},
    {"iteration": 4720001, "current_time_ms": 136042, "exploitability": 0.0634368},
    {"iteration": 4730001, "current_time_ms": 136311, "exploitability": 0.0634518},
    {"iteration": 4740001, "current_time_ms": 136559, "exploitability": 0.0634511},
    {"iteration": 4750001, "current_time_ms": 136787, "exploitability": 0.063454},
    {"iteration": 4760001, "current_time_ms": 137006, "exploitability": 0.0635007},
    {"iteration": 4770001, "current_time_ms": 137213, "exploitability": 0.0635337},
    {"iteration": 4780001, "current_time_ms": 137428, "exploitability": 0.0635447},
    {"iteration": 4790001, "current_time_ms": 137645, "exploitability": 0.0635091},
    {"iteration": 4800001, "current_time_ms": 137911, "exploitability": 0.063426},
    {"iteration": 4810001, "current_time_ms": 138123, "exploitability": 0.0633405},
    {"iteration": 4820001, "current_time_ms": 138331, "exploitability": 0.0633224},
    {"iteration": 4830001, "current_time_ms": 138537, "exploitability": 0.0633667},
    {"iteration": 4840001, "current_time_ms": 138757, "exploitability": 0.0634061},
    {"iteration": 4850001, "current_time_ms": 138967, "exploitability": 0.0634193},
    {"iteration": 4860001, "current_time_ms": 139186, "exploitability": 0.0634163},
    {"iteration": 4870001, "current_time_ms": 139407, "exploitability": 0.0634678},
    {"iteration": 4880001, "current_time_ms": 139626, "exploitability": 0.063475},
    {"iteration": 4890001, "current_time_ms": 139844, "exploitability": 0.0634409},
    {"iteration": 4900001, "current_time_ms": 140056, "exploitability": 0.0633759},
    {"iteration": 4910001, "current_time_ms": 140270, "exploitability": 0.0633133},
    {"iteration": 4920001, "current_time_ms": 140477, "exploitability": 0.0632688},
    {"iteration": 4930001, "current_time_ms": 140694, "exploitability": 0.0632949},
    {"iteration": 4940001, "current_time_ms": 140921, "exploitability": 0.0633248},
    {"iteration": 4950001, "current_time_ms": 141139, "exploitability": 0.0633406},
    {"iteration": 4960001, "current_time_ms": 141347, "exploitability": 0.0633742},
    {"iteration": 4970001, "current_time_ms": 141553, "exploitability": 0.0634494},
    {"iteration": 4980001, "current_time_ms": 141768, "exploitability": 0.0634653},
    {"iteration": 4990001, "current_time_ms": 141967, "exploitability": 0.0634272},
    {"iteration": 5000001, "current_time_ms": 142161, "exploitability": 0.0633438},
  ]
}


==> plots/backup/os_mccfr__45_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 408, "exploitability": 0.0846164},
    {"iteration": 20001, "current_time_ms": 918, "exploitability": 0.0714247},
    {"iteration": 30001, "current_time_ms": 1275, "exploitability": 0.0616141},
    {"iteration": 40001, "current_time_ms": 1592, "exploitability": 0.0536754},
    {"iteration": 50001, "current_time_ms": 1985, "exploitability": 0.0492919},
    {"iteration": 60001, "current_time_ms": 2288, "exploitability": 0.0465174},
    {"iteration": 70001, "current_time_ms": 2545, "exploitability": 0.0432893},
    {"iteration": 80001, "current_time_ms": 2835, "exploitability": 0.0401702},
    {"iteration": 90001, "current_time_ms": 3099, "exploitability": 0.0395215},
    {"iteration": 100001, "current_time_ms": 3344, "exploitability": 0.0381272},
    {"iteration": 110001, "current_time_ms": 3594, "exploitability": 0.0380549},
    {"iteration": 120001, "current_time_ms": 3823, "exploitability": 0.0377971},
    {"iteration": 130001, "current_time_ms": 4037, "exploitability": 0.0369705},
    {"iteration": 140001, "current_time_ms": 4253, "exploitability": 0.0368275},
    {"iteration": 150001, "current_time_ms": 4480, "exploitability": 0.0357884},
    {"iteration": 160001, "current_time_ms": 4701, "exploitability": 0.0342575},
    {"iteration": 170001, "current_time_ms": 4941, "exploitability": 0.0339469},
    {"iteration": 180001, "current_time_ms": 5176, "exploitability": 0.0321514},
    {"iteration": 190001, "current_time_ms": 5406, "exploitability": 0.0323124},
    {"iteration": 200001, "current_time_ms": 5632, "exploitability": 0.0324513},
    {"iteration": 210001, "current_time_ms": 5863, "exploitability": 0.031017},
    {"iteration": 220001, "current_time_ms": 6085, "exploitability": 0.0314113},
    {"iteration": 230001, "current_time_ms": 6320, "exploitability": 0.0306916},
    {"iteration": 240001, "current_time_ms": 6543, "exploitability": 0.0297292},
    {"iteration": 250001, "current_time_ms": 6790, "exploitability": 0.0300088},
    {"iteration": 260001, "current_time_ms": 7054, "exploitability": 0.0292309},
    {"iteration": 270001, "current_time_ms": 7335, "exploitability": 0.029802},
    {"iteration": 280001, "current_time_ms": 7609, "exploitability": 0.0292861},
    {"iteration": 290001, "current_time_ms": 7877, "exploitability": 0.0295629},
    {"iteration": 300001, "current_time_ms": 8147, "exploitability": 0.0291412},
    {"iteration": 310001, "current_time_ms": 8438, "exploitability": 0.0289716},
    {"iteration": 320001, "current_time_ms": 8696, "exploitability": 0.029238},
    {"iteration": 330001, "current_time_ms": 8970, "exploitability": 0.0287365},
    {"iteration": 340001, "current_time_ms": 9248, "exploitability": 0.0291885},
    {"iteration": 350001, "current_time_ms": 9482, "exploitability": 0.0283437},
    {"iteration": 360001, "current_time_ms": 9682, "exploitability": 0.0277339},
    {"iteration": 370001, "current_time_ms": 9914, "exploitability": 0.0284726},
    {"iteration": 380001, "current_time_ms": 10147, "exploitability": 0.0276147},
    {"iteration": 390001, "current_time_ms": 10371, "exploitability": 0.0270377},
    {"iteration": 400001, "current_time_ms": 10605, "exploitability": 0.0267786},
    {"iteration": 410001, "current_time_ms": 10847, "exploitability": 0.0268159},
    {"iteration": 420001, "current_time_ms": 11095, "exploitability": 0.0267452},
    {"iteration": 430001, "current_time_ms": 11328, "exploitability": 0.0261011},
    {"iteration": 440001, "current_time_ms": 11565, "exploitability": 0.0263481},
    {"iteration": 450001, "current_time_ms": 11789, "exploitability": 0.0269438},
    {"iteration": 460001, "current_time_ms": 12012, "exploitability": 0.0270064},
    {"iteration": 470001, "current_time_ms": 12241, "exploitability": 0.026046},
    {"iteration": 480001, "current_time_ms": 12466, "exploitability": 0.0265902},
    {"iteration": 490001, "current_time_ms": 12687, "exploitability": 0.0266575},
    {"iteration": 500001, "current_time_ms": 13003, "exploitability": 0.0261732},
    {"iteration": 510001, "current_time_ms": 13273, "exploitability": 0.0261254},
    {"iteration": 520001, "current_time_ms": 13542, "exploitability": 0.025643},
    {"iteration": 530001, "current_time_ms": 13838, "exploitability": 0.0255534},
    {"iteration": 540001, "current_time_ms": 14124, "exploitability": 0.0255751},
    {"iteration": 550001, "current_time_ms": 14388, "exploitability": 0.0250931},
    {"iteration": 560001, "current_time_ms": 14637, "exploitability": 0.0251338},
    {"iteration": 570001, "current_time_ms": 14890, "exploitability": 0.0246075},
    {"iteration": 580001, "current_time_ms": 15106, "exploitability": 0.025054},
    {"iteration": 590001, "current_time_ms": 15324, "exploitability": 0.0253783},
    {"iteration": 600001, "current_time_ms": 15534, "exploitability": 0.0251081},
    {"iteration": 610001, "current_time_ms": 15745, "exploitability": 0.0251518},
    {"iteration": 620001, "current_time_ms": 15963, "exploitability": 0.0247015},
    {"iteration": 630001, "current_time_ms": 16196, "exploitability": 0.0247966},
    {"iteration": 640001, "current_time_ms": 16416, "exploitability": 0.0251547},
    {"iteration": 650001, "current_time_ms": 16640, "exploitability": 0.0247011},
    {"iteration": 660001, "current_time_ms": 16879, "exploitability": 0.0248529},
    {"iteration": 670001, "current_time_ms": 17112, "exploitability": 0.0249276},
    {"iteration": 680001, "current_time_ms": 17344, "exploitability": 0.0246905},
    {"iteration": 690001, "current_time_ms": 17556, "exploitability": 0.025127},
    {"iteration": 700001, "current_time_ms": 17786, "exploitability": 0.0247774},
    {"iteration": 710001, "current_time_ms": 18009, "exploitability": 0.0244799},
    {"iteration": 720001, "current_time_ms": 18236, "exploitability": 0.0249606},
    {"iteration": 730001, "current_time_ms": 18463, "exploitability": 0.0251876},
    {"iteration": 740001, "current_time_ms": 18681, "exploitability": 0.0247921},
    {"iteration": 750001, "current_time_ms": 18917, "exploitability": 0.0246596},
    {"iteration": 760001, "current_time_ms": 19161, "exploitability": 0.0249321},
    {"iteration": 770001, "current_time_ms": 19383, "exploitability": 0.0245462},
    {"iteration": 780001, "current_time_ms": 19605, "exploitability": 0.024056},
    {"iteration": 790001, "current_time_ms": 19833, "exploitability": 0.0244575},
    {"iteration": 800001, "current_time_ms": 20062, "exploitability": 0.0241101},
    {"iteration": 810001, "current_time_ms": 20297, "exploitability": 0.0236738},
    {"iteration": 820001, "current_time_ms": 20529, "exploitability": 0.0238108},
    {"iteration": 830001, "current_time_ms": 20763, "exploitability": 0.0240429},
    {"iteration": 840001, "current_time_ms": 21006, "exploitability": 0.0237775},
    {"iteration": 850001, "current_time_ms": 21243, "exploitability": 0.0234987},
    {"iteration": 860001, "current_time_ms": 21461, "exploitability": 0.0237656},
    {"iteration": 870001, "current_time_ms": 21682, "exploitability": 0.0238622},
    {"iteration": 880001, "current_time_ms": 21912, "exploitability": 0.0234949},
    {"iteration": 890001, "current_time_ms": 22134, "exploitability": 0.0234896},
    {"iteration": 900001, "current_time_ms": 22362, "exploitability": 0.0233583},
    {"iteration": 910001, "current_time_ms": 22590, "exploitability": 0.022871},
    {"iteration": 920001, "current_time_ms": 22832, "exploitability": 0.0229069},
    {"iteration": 930001, "current_time_ms": 23055, "exploitability": 0.0233326},
    {"iteration": 940001, "current_time_ms": 23275, "exploitability": 0.0230285},
    {"iteration": 950001, "current_time_ms": 23500, "exploitability": 0.0226108},
    {"iteration": 960001, "current_time_ms": 23731, "exploitability": 0.0228892},
    {"iteration": 970001, "current_time_ms": 23945, "exploitability": 0.0231591},
    {"iteration": 980001, "current_time_ms": 24174, "exploitability": 0.022697},
    {"iteration": 990001, "current_time_ms": 24406, "exploitability": 0.022592},
    {"iteration": 1000001, "current_time_ms": 24621, "exploitability": 0.0232013},
    {"iteration": 1010001, "current_time_ms": 24843, "exploitability": 0.0232372},
    {"iteration": 1020001, "current_time_ms": 25059, "exploitability": 0.0226937},
    {"iteration": 1030001, "current_time_ms": 25279, "exploitability": 0.0225754},
    {"iteration": 1040001, "current_time_ms": 25504, "exploitability": 0.0229092},
    {"iteration": 1050001, "current_time_ms": 25744, "exploitability": 0.0230022},
    {"iteration": 1060001, "current_time_ms": 26004, "exploitability": 0.0224237},
    {"iteration": 1070001, "current_time_ms": 26231, "exploitability": 0.0222746},
    {"iteration": 1080001, "current_time_ms": 26485, "exploitability": 0.0228135},
    {"iteration": 1090001, "current_time_ms": 26826, "exploitability": 0.0229037},
    {"iteration": 1100001, "current_time_ms": 27151, "exploitability": 0.0224897},
    {"iteration": 1110001, "current_time_ms": 27528, "exploitability": 0.0223962},
    {"iteration": 1120001, "current_time_ms": 27850, "exploitability": 0.0224956},
    {"iteration": 1130001, "current_time_ms": 28105, "exploitability": 0.0223873},
    {"iteration": 1140001, "current_time_ms": 28410, "exploitability": 0.0221953},
    {"iteration": 1150001, "current_time_ms": 28722, "exploitability": 0.0220345},
    {"iteration": 1160001, "current_time_ms": 29099, "exploitability": 0.0219876},
    {"iteration": 1170001, "current_time_ms": 29313, "exploitability": 0.0220803},
    {"iteration": 1180001, "current_time_ms": 29531, "exploitability": 0.0220529},
    {"iteration": 1190001, "current_time_ms": 29764, "exploitability": 0.0220177},
    {"iteration": 1200001, "current_time_ms": 29993, "exploitability": 0.0220106},
    {"iteration": 1210001, "current_time_ms": 30240, "exploitability": 0.0218582},
    {"iteration": 1220001, "current_time_ms": 30481, "exploitability": 0.0216653},
    {"iteration": 1230001, "current_time_ms": 30716, "exploitability": 0.0216904},
    {"iteration": 1240001, "current_time_ms": 30962, "exploitability": 0.0219445},
    {"iteration": 1250001, "current_time_ms": 31186, "exploitability": 0.0216639},
    {"iteration": 1260001, "current_time_ms": 31409, "exploitability": 0.0214095},
    {"iteration": 1270001, "current_time_ms": 31631, "exploitability": 0.0215877},
    {"iteration": 1280001, "current_time_ms": 31870, "exploitability": 0.0219587},
    {"iteration": 1290001, "current_time_ms": 32099, "exploitability": 0.0218595},
    {"iteration": 1300001, "current_time_ms": 32339, "exploitability": 0.0216299},
    {"iteration": 1310001, "current_time_ms": 32565, "exploitability": 0.021484},
    {"iteration": 1320001, "current_time_ms": 32799, "exploitability": 0.0215651},
    {"iteration": 1330001, "current_time_ms": 33044, "exploitability": 0.0216401},
    {"iteration": 1340001, "current_time_ms": 33292, "exploitability": 0.0215375},
    {"iteration": 1350001, "current_time_ms": 33566, "exploitability": 0.0214089},
    {"iteration": 1360001, "current_time_ms": 33871, "exploitability": 0.0213535},
    {"iteration": 1370001, "current_time_ms": 34115, "exploitability": 0.0213671},
    {"iteration": 1380001, "current_time_ms": 34343, "exploitability": 0.021563},
    {"iteration": 1390001, "current_time_ms": 34591, "exploitability": 0.0214479},
    {"iteration": 1400001, "current_time_ms": 34899, "exploitability": 0.0212322},
    {"iteration": 1410001, "current_time_ms": 35151, "exploitability": 0.021076},
    {"iteration": 1420001, "current_time_ms": 35379, "exploitability": 0.0210949},
    {"iteration": 1430001, "current_time_ms": 35632, "exploitability": 0.0213061},
    {"iteration": 1440001, "current_time_ms": 36043, "exploitability": 0.0213672},
    {"iteration": 1450001, "current_time_ms": 36352, "exploitability": 0.0211673},
    {"iteration": 1460001, "current_time_ms": 36683, "exploitability": 0.020954},
    {"iteration": 1470001, "current_time_ms": 36962, "exploitability": 0.0209078},
    {"iteration": 1480001, "current_time_ms": 37257, "exploitability": 0.0211553},
    {"iteration": 1490001, "current_time_ms": 37549, "exploitability": 0.0212141},
    {"iteration": 1500001, "current_time_ms": 37860, "exploitability": 0.0209648},
    {"iteration": 1510001, "current_time_ms": 38132, "exploitability": 0.0206997},
    {"iteration": 1520001, "current_time_ms": 38406, "exploitability": 0.0207138},
    {"iteration": 1530001, "current_time_ms": 38687, "exploitability": 0.0208658},
    {"iteration": 1540001, "current_time_ms": 38982, "exploitability": 0.0207609},
    {"iteration": 1550001, "current_time_ms": 39255, "exploitability": 0.0205015},
    {"iteration": 1560001, "current_time_ms": 39513, "exploitability": 0.0204879},
    {"iteration": 1570001, "current_time_ms": 39765, "exploitability": 0.0207048},
    {"iteration": 1580001, "current_time_ms": 40026, "exploitability": 0.020648},
    {"iteration": 1590001, "current_time_ms": 40287, "exploitability": 0.0204221},
    {"iteration": 1600001, "current_time_ms": 40594, "exploitability": 0.0201898},
    {"iteration": 1610001, "current_time_ms": 40909, "exploitability": 0.0202117},
    {"iteration": 1620001, "current_time_ms": 41145, "exploitability": 0.0203846},
    {"iteration": 1630001, "current_time_ms": 41424, "exploitability": 0.0203566},
    {"iteration": 1640001, "current_time_ms": 41681, "exploitability": 0.0202745},
    {"iteration": 1650001, "current_time_ms": 41940, "exploitability": 0.0201719},
    {"iteration": 1660001, "current_time_ms": 42213, "exploitability": 0.0201233},
    {"iteration": 1670001, "current_time_ms": 42518, "exploitability": 0.0201974},
    {"iteration": 1680001, "current_time_ms": 42833, "exploitability": 0.0203471},
    {"iteration": 1690001, "current_time_ms": 43106, "exploitability": 0.0203684},
    {"iteration": 1700001, "current_time_ms": 43364, "exploitability": 0.0201907},
    {"iteration": 1710001, "current_time_ms": 43608, "exploitability": 0.0200397},
    {"iteration": 1720001, "current_time_ms": 43841, "exploitability": 0.019977},
    {"iteration": 1730001, "current_time_ms": 44079, "exploitability": 0.0200178},
    {"iteration": 1740001, "current_time_ms": 44356, "exploitability": 0.020136},
    {"iteration": 1750001, "current_time_ms": 44619, "exploitability": 0.020151},
    {"iteration": 1760001, "current_time_ms": 44874, "exploitability": 0.0200411},
    {"iteration": 1770001, "current_time_ms": 45243, "exploitability": 0.0200478},
    {"iteration": 1780001, "current_time_ms": 45772, "exploitability": 0.0201253},
    {"iteration": 1790001, "current_time_ms": 46220, "exploitability": 0.0201889},
    {"iteration": 1800001, "current_time_ms": 46719, "exploitability": 0.0201322},
    {"iteration": 1810001, "current_time_ms": 47114, "exploitability": 0.0200146},
    {"iteration": 1820001, "current_time_ms": 47467, "exploitability": 0.0199127},
    {"iteration": 1830001, "current_time_ms": 47947, "exploitability": 0.0199431},
    {"iteration": 1840001, "current_time_ms": 48377, "exploitability": 0.0199954},
    {"iteration": 1850001, "current_time_ms": 48803, "exploitability": 0.0199475},
    {"iteration": 1860001, "current_time_ms": 49099, "exploitability": 0.0197736},
    {"iteration": 1870001, "current_time_ms": 49355, "exploitability": 0.0196949},
    {"iteration": 1880001, "current_time_ms": 49600, "exploitability": 0.0198167},
    {"iteration": 1890001, "current_time_ms": 49844, "exploitability": 0.0200564},
    {"iteration": 1900001, "current_time_ms": 50209, "exploitability": 0.0200366},
    {"iteration": 1910001, "current_time_ms": 50692, "exploitability": 0.0198482},
    {"iteration": 1920001, "current_time_ms": 51013, "exploitability": 0.0196953},
    {"iteration": 1930001, "current_time_ms": 51288, "exploitability": 0.0196888},
    {"iteration": 1940001, "current_time_ms": 51536, "exploitability": 0.0198515},
    {"iteration": 1950001, "current_time_ms": 51770, "exploitability": 0.0200256},
    {"iteration": 1960001, "current_time_ms": 51993, "exploitability": 0.0199684},
    {"iteration": 1970001, "current_time_ms": 52295, "exploitability": 0.0197531},
    {"iteration": 1980001, "current_time_ms": 52566, "exploitability": 0.0196452},
    {"iteration": 1990001, "current_time_ms": 52834, "exploitability": 0.0196681},
    {"iteration": 2000001, "current_time_ms": 53207, "exploitability": 0.0197029},
    {"iteration": 2010001, "current_time_ms": 53531, "exploitability": 0.0196915},
    {"iteration": 2020001, "current_time_ms": 53965, "exploitability": 0.0196691},
    {"iteration": 2030001, "current_time_ms": 54495, "exploitability": 0.0197284},
    {"iteration": 2040001, "current_time_ms": 54798, "exploitability": 0.0198416},
    {"iteration": 2050001, "current_time_ms": 55145, "exploitability": 0.0199015},
    {"iteration": 2060001, "current_time_ms": 55510, "exploitability": 0.0198341},
    {"iteration": 2070001, "current_time_ms": 55928, "exploitability": 0.0197234},
    {"iteration": 2080001, "current_time_ms": 56425, "exploitability": 0.0196958},
    {"iteration": 2090001, "current_time_ms": 56780, "exploitability": 0.0197683},
    {"iteration": 2100001, "current_time_ms": 57128, "exploitability": 0.0199416},
    {"iteration": 2110001, "current_time_ms": 57517, "exploitability": 0.0199937},
    {"iteration": 2120001, "current_time_ms": 57854, "exploitability": 0.0198631},
    {"iteration": 2130001, "current_time_ms": 58120, "exploitability": 0.0197372},
    {"iteration": 2140001, "current_time_ms": 58434, "exploitability": 0.0197219},
    {"iteration": 2150001, "current_time_ms": 58765, "exploitability": 0.0198296},
    {"iteration": 2160001, "current_time_ms": 59034, "exploitability": 0.0199285},
    {"iteration": 2170001, "current_time_ms": 59320, "exploitability": 0.0199327},
    {"iteration": 2180001, "current_time_ms": 59625, "exploitability": 0.0198389},
    {"iteration": 2190001, "current_time_ms": 59911, "exploitability": 0.0197088},
    {"iteration": 2200001, "current_time_ms": 60195, "exploitability": 0.0196108},
    {"iteration": 2210001, "current_time_ms": 60476, "exploitability": 0.019618},
    {"iteration": 2220001, "current_time_ms": 60751, "exploitability": 0.019692},
    {"iteration": 2230001, "current_time_ms": 61048, "exploitability": 0.0196644},
    {"iteration": 2240001, "current_time_ms": 61395, "exploitability": 0.0195871},
    {"iteration": 2250001, "current_time_ms": 61715, "exploitability": 0.0195456},
    {"iteration": 2260001, "current_time_ms": 62116, "exploitability": 0.0195931},
    {"iteration": 2270001, "current_time_ms": 62543, "exploitability": 0.0197098},
    {"iteration": 2280001, "current_time_ms": 62908, "exploitability": 0.0197149},
    {"iteration": 2290001, "current_time_ms": 63212, "exploitability": 0.0195689},
    {"iteration": 2300001, "current_time_ms": 63501, "exploitability": 0.0194907},
    {"iteration": 2310001, "current_time_ms": 63847, "exploitability": 0.019561},
    {"iteration": 2320001, "current_time_ms": 64121, "exploitability": 0.0196964},
    {"iteration": 2330001, "current_time_ms": 64411, "exploitability": 0.0196823},
    {"iteration": 2340001, "current_time_ms": 64733, "exploitability": 0.0195513},
    {"iteration": 2350001, "current_time_ms": 65002, "exploitability": 0.0194568},
    {"iteration": 2360001, "current_time_ms": 65258, "exploitability": 0.0194162},
    {"iteration": 2370001, "current_time_ms": 65473, "exploitability": 0.0195196},
    {"iteration": 2380001, "current_time_ms": 65680, "exploitability": 0.0196452},
    {"iteration": 2390001, "current_time_ms": 65894, "exploitability": 0.0195768},
    {"iteration": 2400001, "current_time_ms": 66132, "exploitability": 0.0194179},
    {"iteration": 2410001, "current_time_ms": 66427, "exploitability": 0.0193189},
    {"iteration": 2420001, "current_time_ms": 66701, "exploitability": 0.0193786},
    {"iteration": 2430001, "current_time_ms": 67082, "exploitability": 0.019482},
    {"iteration": 2440001, "current_time_ms": 67573, "exploitability": 0.0194298},
    {"iteration": 2450001, "current_time_ms": 67890, "exploitability": 0.0193563},
    {"iteration": 2460001, "current_time_ms": 68155, "exploitability": 0.0192749},
    {"iteration": 2470001, "current_time_ms": 68379, "exploitability": 0.0192656},
    {"iteration": 2480001, "current_time_ms": 68642, "exploitability": 0.0193391},
    {"iteration": 2490001, "current_time_ms": 68888, "exploitability": 0.0193617},
    {"iteration": 2500001, "current_time_ms": 69199, "exploitability": 0.0192532},
    {"iteration": 2510001, "current_time_ms": 69452, "exploitability": 0.019099},
    {"iteration": 2520001, "current_time_ms": 69675, "exploitability": 0.0190011},
    {"iteration": 2530001, "current_time_ms": 69917, "exploitability": 0.0189793},
    {"iteration": 2540001, "current_time_ms": 70116, "exploitability": 0.0190885},
    {"iteration": 2550001, "current_time_ms": 70293, "exploitability": 0.0192209},
    {"iteration": 2560001, "current_time_ms": 70466, "exploitability": 0.0192545},
    {"iteration": 2570001, "current_time_ms": 70665, "exploitability": 0.0191576},
    {"iteration": 2580001, "current_time_ms": 70903, "exploitability": 0.0190408},
    {"iteration": 2590001, "current_time_ms": 71152, "exploitability": 0.0189913},
    {"iteration": 2600001, "current_time_ms": 71378, "exploitability": 0.0190592},
    {"iteration": 2610001, "current_time_ms": 71603, "exploitability": 0.0191621},
    {"iteration": 2620001, "current_time_ms": 71828, "exploitability": 0.0192382},
    {"iteration": 2630001, "current_time_ms": 72070, "exploitability": 0.0191718},
    {"iteration": 2640001, "current_time_ms": 72289, "exploitability": 0.0189298},
    {"iteration": 2650001, "current_time_ms": 72511, "exploitability": 0.0187279},
    {"iteration": 2660001, "current_time_ms": 72742, "exploitability": 0.0187429},
    {"iteration": 2670001, "current_time_ms": 72996, "exploitability": 0.0189739},
    {"iteration": 2680001, "current_time_ms": 73238, "exploitability": 0.0191206},
    {"iteration": 2690001, "current_time_ms": 73465, "exploitability": 0.0190915},
    {"iteration": 2700001, "current_time_ms": 73683, "exploitability": 0.0189511},
    {"iteration": 2710001, "current_time_ms": 73922, "exploitability": 0.0188339},
    {"iteration": 2720001, "current_time_ms": 74149, "exploitability": 0.0188259},
    {"iteration": 2730001, "current_time_ms": 74362, "exploitability": 0.0188756},
    {"iteration": 2740001, "current_time_ms": 74584, "exploitability": 0.0188979},
    {"iteration": 2750001, "current_time_ms": 74803, "exploitability": 0.0188657},
    {"iteration": 2760001, "current_time_ms": 75038, "exploitability": 0.0188215},
    {"iteration": 2770001, "current_time_ms": 75249, "exploitability": 0.0187215},
    {"iteration": 2780001, "current_time_ms": 75476, "exploitability": 0.0186798},
    {"iteration": 2790001, "current_time_ms": 75701, "exploitability": 0.0187382},
    {"iteration": 2800001, "current_time_ms": 75925, "exploitability": 0.0187594},
    {"iteration": 2810001, "current_time_ms": 76140, "exploitability": 0.018721},
    {"iteration": 2820001, "current_time_ms": 76354, "exploitability": 0.0186504},
    {"iteration": 2830001, "current_time_ms": 76633, "exploitability": 0.0186538},
    {"iteration": 2840001, "current_time_ms": 76917, "exploitability": 0.0187302},
    {"iteration": 2850001, "current_time_ms": 77183, "exploitability": 0.0187446},
    {"iteration": 2860001, "current_time_ms": 77444, "exploitability": 0.0186922},
    {"iteration": 2870001, "current_time_ms": 77702, "exploitability": 0.0186275},
    {"iteration": 2880001, "current_time_ms": 77982, "exploitability": 0.0185555},
    {"iteration": 2890001, "current_time_ms": 78263, "exploitability": 0.0185182},
    {"iteration": 2900001, "current_time_ms": 78528, "exploitability": 0.0185461},
    {"iteration": 2910001, "current_time_ms": 78747, "exploitability": 0.0186508},
    {"iteration": 2920001, "current_time_ms": 79059, "exploitability": 0.0187673},
    {"iteration": 2930001, "current_time_ms": 79330, "exploitability": 0.0187087},
    {"iteration": 2940001, "current_time_ms": 79622, "exploitability": 0.0185435},
    {"iteration": 2950001, "current_time_ms": 79906, "exploitability": 0.0183947},
    {"iteration": 2960001, "current_time_ms": 80205, "exploitability": 0.0183469},
    {"iteration": 2970001, "current_time_ms": 80530, "exploitability": 0.0184725},
    {"iteration": 2980001, "current_time_ms": 80844, "exploitability": 0.0186596},
    {"iteration": 2990001, "current_time_ms": 81247, "exploitability": 0.018775},
    {"iteration": 3000001, "current_time_ms": 81502, "exploitability": 0.0187076},
    {"iteration": 3010001, "current_time_ms": 81774, "exploitability": 0.0185267},
    {"iteration": 3020001, "current_time_ms": 82080, "exploitability": 0.0183737},
    {"iteration": 3030001, "current_time_ms": 82408, "exploitability": 0.0183493},
    {"iteration": 3040001, "current_time_ms": 82902, "exploitability": 0.0184852},
    {"iteration": 3050001, "current_time_ms": 83198, "exploitability": 0.0186512},
    {"iteration": 3060001, "current_time_ms": 83503, "exploitability": 0.0186982},
    {"iteration": 3070001, "current_time_ms": 83925, "exploitability": 0.018583},
    {"iteration": 3080001, "current_time_ms": 84154, "exploitability": 0.0184355},
    {"iteration": 3090001, "current_time_ms": 84406, "exploitability": 0.018347},
    {"iteration": 3100001, "current_time_ms": 84671, "exploitability": 0.0183564},
    {"iteration": 3110001, "current_time_ms": 84932, "exploitability": 0.0184991},
    {"iteration": 3120001, "current_time_ms": 85189, "exploitability": 0.0186422},
    {"iteration": 3130001, "current_time_ms": 85416, "exploitability": 0.018656},
    {"iteration": 3140001, "current_time_ms": 85681, "exploitability": 0.0185591},
    {"iteration": 3150001, "current_time_ms": 85964, "exploitability": 0.0184463},
    {"iteration": 3160001, "current_time_ms": 86191, "exploitability": 0.0183897},
    {"iteration": 3170001, "current_time_ms": 86427, "exploitability": 0.0184311},
    {"iteration": 3180001, "current_time_ms": 86667, "exploitability": 0.0185245},
    {"iteration": 3190001, "current_time_ms": 86902, "exploitability": 0.018606},
    {"iteration": 3200001, "current_time_ms": 87125, "exploitability": 0.0186048},
    {"iteration": 3210001, "current_time_ms": 87343, "exploitability": 0.0185325},
    {"iteration": 3220001, "current_time_ms": 87596, "exploitability": 0.0184389},
    {"iteration": 3230001, "current_time_ms": 87878, "exploitability": 0.0184161},
    {"iteration": 3240001, "current_time_ms": 88117, "exploitability": 0.018439},
    {"iteration": 3250001, "current_time_ms": 88339, "exploitability": 0.0184197},
    {"iteration": 3260001, "current_time_ms": 88593, "exploitability": 0.01837},
    {"iteration": 3270001, "current_time_ms": 88845, "exploitability": 0.0183172},
    {"iteration": 3280001, "current_time_ms": 89090, "exploitability": 0.0183462},
    {"iteration": 3290001, "current_time_ms": 89308, "exploitability": 0.0184309},
    {"iteration": 3300001, "current_time_ms": 89534, "exploitability": 0.0184342},
    {"iteration": 3310001, "current_time_ms": 89767, "exploitability": 0.0183733},
    {"iteration": 3320001, "current_time_ms": 90014, "exploitability": 0.0182774},
    {"iteration": 3330001, "current_time_ms": 90245, "exploitability": 0.0182022},
    {"iteration": 3340001, "current_time_ms": 90464, "exploitability": 0.0182317},
    {"iteration": 3350001, "current_time_ms": 90683, "exploitability": 0.0183191},
    {"iteration": 3360001, "current_time_ms": 90938, "exploitability": 0.018405},
    {"iteration": 3370001, "current_time_ms": 91186, "exploitability": 0.0184102},
    {"iteration": 3380001, "current_time_ms": 91416, "exploitability": 0.0183178},
    {"iteration": 3390001, "current_time_ms": 91657, "exploitability": 0.0182379},
    {"iteration": 3400001, "current_time_ms": 91953, "exploitability": 0.0181996},
    {"iteration": 3410001, "current_time_ms": 92201, "exploitability": 0.0182288},
    {"iteration": 3420001, "current_time_ms": 92428, "exploitability": 0.0182986},
    {"iteration": 3430001, "current_time_ms": 92656, "exploitability": 0.0183396},
    {"iteration": 3440001, "current_time_ms": 92907, "exploitability": 0.0182756},
    {"iteration": 3450001, "current_time_ms": 93153, "exploitability": 0.0181473},
    {"iteration": 3460001, "current_time_ms": 93385, "exploitability": 0.0180875},
    {"iteration": 3470001, "current_time_ms": 93608, "exploitability": 0.0180855},
    {"iteration": 3480001, "current_time_ms": 93859, "exploitability": 0.018145},
    {"iteration": 3490001, "current_time_ms": 94084, "exploitability": 0.0181786},
    {"iteration": 3500001, "current_time_ms": 94309, "exploitability": 0.0181685},
    {"iteration": 3510001, "current_time_ms": 94559, "exploitability": 0.0181424},
    {"iteration": 3520001, "current_time_ms": 94790, "exploitability": 0.0181385},
    {"iteration": 3530001, "current_time_ms": 95017, "exploitability": 0.0181912},
    {"iteration": 3540001, "current_time_ms": 95255, "exploitability": 0.0182561},
    {"iteration": 3550001, "current_time_ms": 95491, "exploitability": 0.018226},
    {"iteration": 3560001, "current_time_ms": 95732, "exploitability": 0.0181111},
    {"iteration": 3570001, "current_time_ms": 95974, "exploitability": 0.017997},
    {"iteration": 3580001, "current_time_ms": 96199, "exploitability": 0.0179291},
    {"iteration": 3590001, "current_time_ms": 96443, "exploitability": 0.0179525},
    {"iteration": 3600001, "current_time_ms": 96678, "exploitability": 0.0180373},
    {"iteration": 3610001, "current_time_ms": 96891, "exploitability": 0.0180859},
    {"iteration": 3620001, "current_time_ms": 97139, "exploitability": 0.0180946},
    {"iteration": 3630001, "current_time_ms": 97365, "exploitability": 0.0180727},
    {"iteration": 3640001, "current_time_ms": 97616, "exploitability": 0.0180402},
    {"iteration": 3650001, "current_time_ms": 97868, "exploitability": 0.0180444},
    {"iteration": 3660001, "current_time_ms": 98117, "exploitability": 0.0180476},
    {"iteration": 3670001, "current_time_ms": 98345, "exploitability": 0.0180486},
    {"iteration": 3680001, "current_time_ms": 98585, "exploitability": 0.0180405},
    {"iteration": 3690001, "current_time_ms": 98823, "exploitability": 0.0180323},
    {"iteration": 3700001, "current_time_ms": 99050, "exploitability": 0.0180555},
    {"iteration": 3710001, "current_time_ms": 99275, "exploitability": 0.018067},
    {"iteration": 3720001, "current_time_ms": 99554, "exploitability": 0.0180517},
    {"iteration": 3730001, "current_time_ms": 99879, "exploitability": 0.018013},
    {"iteration": 3740001, "current_time_ms": 100154, "exploitability": 0.0179475},
    {"iteration": 3750001, "current_time_ms": 100427, "exploitability": 0.0178839},
    {"iteration": 3760001, "current_time_ms": 100693, "exploitability": 0.0178809},
    {"iteration": 3770001, "current_time_ms": 100953, "exploitability": 0.017989},
    {"iteration": 3780001, "current_time_ms": 101216, "exploitability": 0.0181015},
    {"iteration": 3790001, "current_time_ms": 101468, "exploitability": 0.0181141},
    {"iteration": 3800001, "current_time_ms": 101735, "exploitability": 0.0180264},
    {"iteration": 3810001, "current_time_ms": 101966, "exploitability": 0.017898},
    {"iteration": 3820001, "current_time_ms": 102220, "exploitability": 0.0178006},
    {"iteration": 3830001, "current_time_ms": 102442, "exploitability": 0.0177804},
    {"iteration": 3840001, "current_time_ms": 102699, "exploitability": 0.0178635},
    {"iteration": 3850001, "current_time_ms": 102962, "exploitability": 0.0180175},
    {"iteration": 3860001, "current_time_ms": 103200, "exploitability": 0.0180809},
    {"iteration": 3870001, "current_time_ms": 103428, "exploitability": 0.0180454},
    {"iteration": 3880001, "current_time_ms": 103684, "exploitability": 0.0179453},
    {"iteration": 3890001, "current_time_ms": 103957, "exploitability": 0.0178504},
    {"iteration": 3900001, "current_time_ms": 104182, "exploitability": 0.0178116},
    {"iteration": 3910001, "current_time_ms": 104432, "exploitability": 0.0178745},
    {"iteration": 3920001, "current_time_ms": 104671, "exploitability": 0.0179772},
    {"iteration": 3930001, "current_time_ms": 104918, "exploitability": 0.018043},
    {"iteration": 3940001, "current_time_ms": 105158, "exploitability": 0.0180249},
    {"iteration": 3950001, "current_time_ms": 105417, "exploitability": 0.0179464},
    {"iteration": 3960001, "current_time_ms": 105666, "exploitability": 0.0178633},
    {"iteration": 3970001, "current_time_ms": 105902, "exploitability": 0.0178209},
    {"iteration": 3980001, "current_time_ms": 106172, "exploitability": 0.0178477},
    {"iteration": 3990001, "current_time_ms": 106412, "exploitability": 0.0179494},
    {"iteration": 4000001, "current_time_ms": 106647, "exploitability": 0.0180124},
    {"iteration": 4010001, "current_time_ms": 106884, "exploitability": 0.0180011},
    {"iteration": 4020001, "current_time_ms": 107118, "exploitability": 0.0179532},
    {"iteration": 4030001, "current_time_ms": 107356, "exploitability": 0.0178856},
    {"iteration": 4040001, "current_time_ms": 107587, "exploitability": 0.0178104},
    {"iteration": 4050001, "current_time_ms": 107870, "exploitability": 0.0177729},
    {"iteration": 4060001, "current_time_ms": 108098, "exploitability": 0.0177911},
    {"iteration": 4070001, "current_time_ms": 108340, "exploitability": 0.0178555},
    {"iteration": 4080001, "current_time_ms": 108587, "exploitability": 0.0179116},
    {"iteration": 4090001, "current_time_ms": 108823, "exploitability": 0.0179349},
    {"iteration": 4100001, "current_time_ms": 109042, "exploitability": 0.0179267},
    {"iteration": 4110001, "current_time_ms": 109269, "exploitability": 0.0178501},
    {"iteration": 4120001, "current_time_ms": 109483, "exploitability": 0.0177269},
    {"iteration": 4130001, "current_time_ms": 109707, "exploitability": 0.0176455},
    {"iteration": 4140001, "current_time_ms": 109966, "exploitability": 0.01763},
    {"iteration": 4150001, "current_time_ms": 110188, "exploitability": 0.0176932},
    {"iteration": 4160001, "current_time_ms": 110407, "exploitability": 0.017792},
    {"iteration": 4170001, "current_time_ms": 110649, "exploitability": 0.0178559},
    {"iteration": 4180001, "current_time_ms": 110887, "exploitability": 0.0178733},
    {"iteration": 4190001, "current_time_ms": 111108, "exploitability": 0.0178493},
    {"iteration": 4200001, "current_time_ms": 111328, "exploitability": 0.0177835},
    {"iteration": 4210001, "current_time_ms": 111558, "exploitability": 0.0177233},
    {"iteration": 4220001, "current_time_ms": 111792, "exploitability": 0.0177228},
    {"iteration": 4230001, "current_time_ms": 112013, "exploitability": 0.0177711},
    {"iteration": 4240001, "current_time_ms": 112354, "exploitability": 0.0178291},
    {"iteration": 4250001, "current_time_ms": 112598, "exploitability": 0.0178517},
    {"iteration": 4260001, "current_time_ms": 112840, "exploitability": 0.0178315},
    {"iteration": 4270001, "current_time_ms": 113075, "exploitability": 0.0177942},
    {"iteration": 4280001, "current_time_ms": 113368, "exploitability": 0.0177559},
    {"iteration": 4290001, "current_time_ms": 113604, "exploitability": 0.0177399},
    {"iteration": 4300001, "current_time_ms": 113825, "exploitability": 0.0177861},
    {"iteration": 4310001, "current_time_ms": 114066, "exploitability": 0.0178326},
    {"iteration": 4320001, "current_time_ms": 114293, "exploitability": 0.0178322},
    {"iteration": 4330001, "current_time_ms": 114543, "exploitability": 0.0178323},
    {"iteration": 4340001, "current_time_ms": 114764, "exploitability": 0.0178222},
    {"iteration": 4350001, "current_time_ms": 115001, "exploitability": 0.017812},
    {"iteration": 4360001, "current_time_ms": 115225, "exploitability": 0.017797},
    {"iteration": 4370001, "current_time_ms": 115449, "exploitability": 0.0177717},
    {"iteration": 4380001, "current_time_ms": 115667, "exploitability": 0.0177646},
    {"iteration": 4390001, "current_time_ms": 115883, "exploitability": 0.0177517},
    {"iteration": 4400001, "current_time_ms": 116113, "exploitability": 0.0177276},
    {"iteration": 4410001, "current_time_ms": 116362, "exploitability": 0.0176966},
    {"iteration": 4420001, "current_time_ms": 116590, "exploitability": 0.0176723},
    {"iteration": 4430001, "current_time_ms": 116837, "exploitability": 0.0176727},
    {"iteration": 4440001, "current_time_ms": 117134, "exploitability": 0.0176955},
    {"iteration": 4450001, "current_time_ms": 117437, "exploitability": 0.017729},
    {"iteration": 4460001, "current_time_ms": 117715, "exploitability": 0.0177413},
    {"iteration": 4470001, "current_time_ms": 117998, "exploitability": 0.0177082},
    {"iteration": 4480001, "current_time_ms": 118276, "exploitability": 0.0176653},
    {"iteration": 4490001, "current_time_ms": 118547, "exploitability": 0.0176141},
    {"iteration": 4500001, "current_time_ms": 118797, "exploitability": 0.0175743},
    {"iteration": 4510001, "current_time_ms": 119061, "exploitability": 0.0175594},
    {"iteration": 4520001, "current_time_ms": 119316, "exploitability": 0.0175581},
    {"iteration": 4530001, "current_time_ms": 119600, "exploitability": 0.0175836},
    {"iteration": 4540001, "current_time_ms": 119910, "exploitability": 0.0176277},
    {"iteration": 4550001, "current_time_ms": 120197, "exploitability": 0.0176671},
    {"iteration": 4560001, "current_time_ms": 120447, "exploitability": 0.0176585},
    {"iteration": 4570001, "current_time_ms": 120773, "exploitability": 0.0175882},
    {"iteration": 4580001, "current_time_ms": 121050, "exploitability": 0.017502},
    {"iteration": 4590001, "current_time_ms": 121325, "exploitability": 0.0174447},
    {"iteration": 4600001, "current_time_ms": 121582, "exploitability": 0.0174293},
    {"iteration": 4610001, "current_time_ms": 121808, "exploitability": 0.0174451},
    {"iteration": 4620001, "current_time_ms": 122020, "exploitability": 0.0174618},
    {"iteration": 4630001, "current_time_ms": 122248, "exploitability": 0.0175128},
    {"iteration": 4640001, "current_time_ms": 122475, "exploitability": 0.0175527},
    {"iteration": 4650001, "current_time_ms": 122704, "exploitability": 0.0175546},
    {"iteration": 4660001, "current_time_ms": 122941, "exploitability": 0.0175381},
    {"iteration": 4670001, "current_time_ms": 123232, "exploitability": 0.0175073},
    {"iteration": 4680001, "current_time_ms": 123498, "exploitability": 0.0174693},
    {"iteration": 4690001, "current_time_ms": 123766, "exploitability": 0.0174438},
    {"iteration": 4700001, "current_time_ms": 124050, "exploitability": 0.0174505},
    {"iteration": 4710001, "current_time_ms": 124308, "exploitability": 0.0175048},
    {"iteration": 4720001, "current_time_ms": 124564, "exploitability": 0.0175602},
    {"iteration": 4730001, "current_time_ms": 124832, "exploitability": 0.0175542},
    {"iteration": 4740001, "current_time_ms": 125074, "exploitability": 0.0174951},
    {"iteration": 4750001, "current_time_ms": 125314, "exploitability": 0.0174448},
    {"iteration": 4760001, "current_time_ms": 125553, "exploitability": 0.0174025},
    {"iteration": 4770001, "current_time_ms": 125823, "exploitability": 0.0173837},
    {"iteration": 4780001, "current_time_ms": 126038, "exploitability": 0.0173943},
    {"iteration": 4790001, "current_time_ms": 126253, "exploitability": 0.0174304},
    {"iteration": 4800001, "current_time_ms": 126479, "exploitability": 0.0174702},
    {"iteration": 4810001, "current_time_ms": 126703, "exploitability": 0.0175085},
    {"iteration": 4820001, "current_time_ms": 126971, "exploitability": 0.0175038},
    {"iteration": 4830001, "current_time_ms": 127238, "exploitability": 0.0174676},
    {"iteration": 4840001, "current_time_ms": 127466, "exploitability": 0.0174153},
    {"iteration": 4850001, "current_time_ms": 127704, "exploitability": 0.0173759},
    {"iteration": 4860001, "current_time_ms": 127976, "exploitability": 0.017349},
    {"iteration": 4870001, "current_time_ms": 128274, "exploitability": 0.0173377},
    {"iteration": 4880001, "current_time_ms": 128528, "exploitability": 0.0173455},
    {"iteration": 4890001, "current_time_ms": 128816, "exploitability": 0.0173899},
    {"iteration": 4900001, "current_time_ms": 129115, "exploitability": 0.0174252},
    {"iteration": 4910001, "current_time_ms": 129382, "exploitability": 0.0174429},
    {"iteration": 4920001, "current_time_ms": 129640, "exploitability": 0.0174468},
    {"iteration": 4930001, "current_time_ms": 129924, "exploitability": 0.0174103},
    {"iteration": 4940001, "current_time_ms": 130162, "exploitability": 0.0173625},
    {"iteration": 4950001, "current_time_ms": 130371, "exploitability": 0.017354},
    {"iteration": 4960001, "current_time_ms": 130594, "exploitability": 0.0173909},
    {"iteration": 4970001, "current_time_ms": 130843, "exploitability": 0.0174288},
    {"iteration": 4980001, "current_time_ms": 131139, "exploitability": 0.0174481},
    {"iteration": 4990001, "current_time_ms": 131423, "exploitability": 0.0174273},
    {"iteration": 5000001, "current_time_ms": 131694, "exploitability": 0.0173857},
    {"iteration": 5010001, "current_time_ms": 131943, "exploitability": 0.0173574},
    {"iteration": 5020001, "current_time_ms": 132187, "exploitability": 0.0173535},
    {"iteration": 5030001, "current_time_ms": 132414, "exploitability": 0.0173637},
    {"iteration": 5040001, "current_time_ms": 132648, "exploitability": 0.0173904},
    {"iteration": 5050001, "current_time_ms": 132904, "exploitability": 0.0174005},
    {"iteration": 5060001, "current_time_ms": 133152, "exploitability": 0.0173635},
    {"iteration": 5070001, "current_time_ms": 133363, "exploitability": 0.0172921},
    {"iteration": 5080001, "current_time_ms": 133608, "exploitability": 0.017224},
    {"iteration": 5090001, "current_time_ms": 133909, "exploitability": 0.0171695},
    {"iteration": 5100001, "current_time_ms": 134187, "exploitability": 0.0171717},
    {"iteration": 5110001, "current_time_ms": 134425, "exploitability": 0.0172288},
    {"iteration": 5120001, "current_time_ms": 134668, "exploitability": 0.0173379},
    {"iteration": 5130001, "current_time_ms": 134931, "exploitability": 0.0174168},
    {"iteration": 5140001, "current_time_ms": 135193, "exploitability": 0.0174117},
    {"iteration": 5150001, "current_time_ms": 135458, "exploitability": 0.0173553},
    {"iteration": 5160001, "current_time_ms": 135678, "exploitability": 0.0172765},
    {"iteration": 5170001, "current_time_ms": 135889, "exploitability": 0.0172024},
    {"iteration": 5180001, "current_time_ms": 136091, "exploitability": 0.0171586},
    {"iteration": 5190001, "current_time_ms": 136320, "exploitability": 0.0171786},
    {"iteration": 5200001, "current_time_ms": 136535, "exploitability": 0.017235},
    {"iteration": 5210001, "current_time_ms": 136744, "exploitability": 0.0172676},
    {"iteration": 5220001, "current_time_ms": 136984, "exploitability": 0.0172565},
    {"iteration": 5230001, "current_time_ms": 137199, "exploitability": 0.0172218},
    {"iteration": 5240001, "current_time_ms": 137423, "exploitability": 0.0171601},
    {"iteration": 5250001, "current_time_ms": 137656, "exploitability": 0.0171202},
    {"iteration": 5260001, "current_time_ms": 137926, "exploitability": 0.0171164},
    {"iteration": 5270001, "current_time_ms": 138159, "exploitability": 0.0171331},
    {"iteration": 5280001, "current_time_ms": 138394, "exploitability": 0.0171442},
    {"iteration": 5290001, "current_time_ms": 138614, "exploitability": 0.0171703},
    {"iteration": 5300001, "current_time_ms": 138852, "exploitability": 0.0171951},
    {"iteration": 5310001, "current_time_ms": 139087, "exploitability": 0.0171758},
    {"iteration": 5320001, "current_time_ms": 139317, "exploitability": 0.0171387},
    {"iteration": 5330001, "current_time_ms": 139543, "exploitability": 0.0171096},
    {"iteration": 5340001, "current_time_ms": 139772, "exploitability": 0.0170924},
    {"iteration": 5350001, "current_time_ms": 140014, "exploitability": 0.0170999},
    {"iteration": 5360001, "current_time_ms": 140240, "exploitability": 0.017104},
    {"iteration": 5370001, "current_time_ms": 140478, "exploitability": 0.0171134},
    {"iteration": 5380001, "current_time_ms": 140699, "exploitability": 0.0171283},
    {"iteration": 5390001, "current_time_ms": 140920, "exploitability": 0.0171334},
    {"iteration": 5400001, "current_time_ms": 141140, "exploitability": 0.0171242},
    {"iteration": 5410001, "current_time_ms": 141360, "exploitability": 0.0171169},
    {"iteration": 5420001, "current_time_ms": 141593, "exploitability": 0.0171294},
    {"iteration": 5430001, "current_time_ms": 141816, "exploitability": 0.0171564},
    {"iteration": 5440001, "current_time_ms": 142037, "exploitability": 0.017168},
    {"iteration": 5450001, "current_time_ms": 142255, "exploitability": 0.0171347},
    {"iteration": 5460001, "current_time_ms": 142488, "exploitability": 0.0170841},
    {"iteration": 5470001, "current_time_ms": 142710, "exploitability": 0.0170168},
    {"iteration": 5480001, "current_time_ms": 142959, "exploitability": 0.0169695},
    {"iteration": 5490001, "current_time_ms": 143186, "exploitability": 0.0169565},
    {"iteration": 5500001, "current_time_ms": 143407, "exploitability": 0.0169838},
    {"iteration": 5510001, "current_time_ms": 143625, "exploitability": 0.0170612},
    {"iteration": 5520001, "current_time_ms": 143871, "exploitability": 0.0171337},
    {"iteration": 5530001, "current_time_ms": 144090, "exploitability": 0.0171682},
    {"iteration": 5540001, "current_time_ms": 144331, "exploitability": 0.0171372},
    {"iteration": 5550001, "current_time_ms": 144553, "exploitability": 0.0170759},
    {"iteration": 5560001, "current_time_ms": 144795, "exploitability": 0.0170175},
    {"iteration": 5570001, "current_time_ms": 145024, "exploitability": 0.016991},
    {"iteration": 5580001, "current_time_ms": 145254, "exploitability": 0.01701},
    {"iteration": 5590001, "current_time_ms": 145470, "exploitability": 0.0170554},
    {"iteration": 5600001, "current_time_ms": 145709, "exploitability": 0.0171165},
    {"iteration": 5610001, "current_time_ms": 145939, "exploitability": 0.0171499},
    {"iteration": 5620001, "current_time_ms": 146160, "exploitability": 0.0171613},
    {"iteration": 5630001, "current_time_ms": 146379, "exploitability": 0.0171315},
    {"iteration": 5640001, "current_time_ms": 146610, "exploitability": 0.0170869},
    {"iteration": 5650001, "current_time_ms": 146851, "exploitability": 0.0170655},
    {"iteration": 5660001, "current_time_ms": 147078, "exploitability": 0.017071},
    {"iteration": 5670001, "current_time_ms": 147297, "exploitability": 0.0171116},
    {"iteration": 5680001, "current_time_ms": 147527, "exploitability": 0.0171619},
    {"iteration": 5690001, "current_time_ms": 147733, "exploitability": 0.0171702},
    {"iteration": 5700001, "current_time_ms": 147956, "exploitability": 0.0171436},
    {"iteration": 5710001, "current_time_ms": 148183, "exploitability": 0.0170841},
    {"iteration": 5720001, "current_time_ms": 148425, "exploitability": 0.0170253},
    {"iteration": 5730001, "current_time_ms": 148655, "exploitability": 0.0169997},
    {"iteration": 5740001, "current_time_ms": 148893, "exploitability": 0.0170181},
    {"iteration": 5750001, "current_time_ms": 149131, "exploitability": 0.0170737},
    {"iteration": 5760001, "current_time_ms": 149427, "exploitability": 0.0171071},
    {"iteration": 5770001, "current_time_ms": 149694, "exploitability": 0.0171161},
    {"iteration": 5780001, "current_time_ms": 149982, "exploitability": 0.0170945},
    {"iteration": 5790001, "current_time_ms": 150240, "exploitability": 0.0170707},
    {"iteration": 5800001, "current_time_ms": 150508, "exploitability": 0.0170494},
    {"iteration": 5810001, "current_time_ms": 150786, "exploitability": 0.0170312},
    {"iteration": 5820001, "current_time_ms": 151091, "exploitability": 0.0170257},
    {"iteration": 5830001, "current_time_ms": 151368, "exploitability": 0.0170334},
    {"iteration": 5840001, "current_time_ms": 151643, "exploitability": 0.0170425},
    {"iteration": 5850001, "current_time_ms": 151967, "exploitability": 0.0170627},
    {"iteration": 5860001, "current_time_ms": 152285, "exploitability": 0.0170777},
    {"iteration": 5870001, "current_time_ms": 152577, "exploitability": 0.0170979},
    {"iteration": 5880001, "current_time_ms": 152825, "exploitability": 0.0171046},
    {"iteration": 5890001, "current_time_ms": 153055, "exploitability": 0.017073},
    {"iteration": 5900001, "current_time_ms": 153294, "exploitability": 0.0170162},
    {"iteration": 5910001, "current_time_ms": 153517, "exploitability": 0.0169656},
    {"iteration": 5920001, "current_time_ms": 153761, "exploitability": 0.0169328},
    {"iteration": 5930001, "current_time_ms": 154005, "exploitability": 0.0169208},
    {"iteration": 5940001, "current_time_ms": 154225, "exploitability": 0.0169427},
    {"iteration": 5950001, "current_time_ms": 154447, "exploitability": 0.0169787},
    {"iteration": 5960001, "current_time_ms": 154663, "exploitability": 0.0169989},
    {"iteration": 5970001, "current_time_ms": 154898, "exploitability": 0.0170093},
    {"iteration": 5980001, "current_time_ms": 155119, "exploitability": 0.0170028},
    {"iteration": 5990001, "current_time_ms": 155339, "exploitability": 0.0169783},
    {"iteration": 6000001, "current_time_ms": 155562, "exploitability": 0.0169353},
    {"iteration": 6010001, "current_time_ms": 155789, "exploitability": 0.0169097},
    {"iteration": 6020001, "current_time_ms": 156023, "exploitability": 0.0169182},
    {"iteration": 6030001, "current_time_ms": 156249, "exploitability": 0.0169656},
    {"iteration": 6040001, "current_time_ms": 156477, "exploitability": 0.0170162},
    {"iteration": 6050001, "current_time_ms": 156720, "exploitability": 0.0170257},
    {"iteration": 6060001, "current_time_ms": 156970, "exploitability": 0.0170027},
    {"iteration": 6070001, "current_time_ms": 157192, "exploitability": 0.0169435},
    {"iteration": 6080001, "current_time_ms": 157410, "exploitability": 0.016876},
    {"iteration": 6090001, "current_time_ms": 157626, "exploitability": 0.0168399},
    {"iteration": 6100001, "current_time_ms": 157838, "exploitability": 0.0168377},
    {"iteration": 6110001, "current_time_ms": 158051, "exploitability": 0.0168891},
    {"iteration": 6120001, "current_time_ms": 158282, "exploitability": 0.0169819},
    {"iteration": 6130001, "current_time_ms": 158508, "exploitability": 0.0170511},
    {"iteration": 6140001, "current_time_ms": 158737, "exploitability": 0.0170533},
    {"iteration": 6150001, "current_time_ms": 158978, "exploitability": 0.017},
    {"iteration": 6160001, "current_time_ms": 159204, "exploitability": 0.0169276},
    {"iteration": 6170001, "current_time_ms": 159422, "exploitability": 0.0168632},
    {"iteration": 6180001, "current_time_ms": 159635, "exploitability": 0.0168301},
    {"iteration": 6190001, "current_time_ms": 159874, "exploitability": 0.0168599},
    {"iteration": 6200001, "current_time_ms": 160089, "exploitability": 0.0169526},
    {"iteration": 6210001, "current_time_ms": 160311, "exploitability": 0.0170427},
    {"iteration": 6220001, "current_time_ms": 160526, "exploitability": 0.0171005},
    {"iteration": 6230001, "current_time_ms": 160743, "exploitability": 0.017109},
    {"iteration": 6240001, "current_time_ms": 160980, "exploitability": 0.0170849},
    {"iteration": 6250001, "current_time_ms": 161211, "exploitability": 0.0170231},
    {"iteration": 6260001, "current_time_ms": 161441, "exploitability": 0.0169448},
    {"iteration": 6270001, "current_time_ms": 161672, "exploitability": 0.0168943},
    {"iteration": 6280001, "current_time_ms": 161908, "exploitability": 0.0169024},
    {"iteration": 6290001, "current_time_ms": 162129, "exploitability": 0.0169801},
    {"iteration": 6300001, "current_time_ms": 162354, "exploitability": 0.0170639},
    {"iteration": 6310001, "current_time_ms": 162568, "exploitability": 0.017109},
    {"iteration": 6320001, "current_time_ms": 162790, "exploitability": 0.0171092},
    {"iteration": 6330001, "current_time_ms": 163030, "exploitability": 0.0170698},
    {"iteration": 6340001, "current_time_ms": 163250, "exploitability": 0.0170052},
    {"iteration": 6350001, "current_time_ms": 163481, "exploitability": 0.0169443},
    {"iteration": 6360001, "current_time_ms": 163705, "exploitability": 0.0169009},
    {"iteration": 6370001, "current_time_ms": 163941, "exploitability": 0.0168955},
    {"iteration": 6380001, "current_time_ms": 164158, "exploitability": 0.0169507},
    {"iteration": 6390001, "current_time_ms": 164387, "exploitability": 0.0170541},
    {"iteration": 6400001, "current_time_ms": 164609, "exploitability": 0.0171216},
    {"iteration": 6410001, "current_time_ms": 164846, "exploitability": 0.0171228},
    {"iteration": 6420001, "current_time_ms": 165078, "exploitability": 0.0170735},
    {"iteration": 6430001, "current_time_ms": 165298, "exploitability": 0.0170005},
    {"iteration": 6440001, "current_time_ms": 165512, "exploitability": 0.0169316},
    {"iteration": 6450001, "current_time_ms": 165742, "exploitability": 0.0168824},
    {"iteration": 6460001, "current_time_ms": 165979, "exploitability": 0.0168798},
    {"iteration": 6470001, "current_time_ms": 166199, "exploitability": 0.0169213},
    {"iteration": 6480001, "current_time_ms": 166421, "exploitability": 0.0169985},
    {"iteration": 6490001, "current_time_ms": 166645, "exploitability": 0.0170688},
    {"iteration": 6500001, "current_time_ms": 166900, "exploitability": 0.0170786},
    {"iteration": 6510001, "current_time_ms": 167127, "exploitability": 0.0170452},
    {"iteration": 6520001, "current_time_ms": 167354, "exploitability": 0.0169926},
    {"iteration": 6530001, "current_time_ms": 167586, "exploitability": 0.0169561},
    {"iteration": 6540001, "current_time_ms": 167829, "exploitability": 0.0169448},
    {"iteration": 6550001, "current_time_ms": 168071, "exploitability": 0.0169644},
    {"iteration": 6560001, "current_time_ms": 168298, "exploitability": 0.0170054},
    {"iteration": 6570001, "current_time_ms": 168520, "exploitability": 0.017047},
    {"iteration": 6580001, "current_time_ms": 168758, "exploitability": 0.0170486},
    {"iteration": 6590001, "current_time_ms": 168989, "exploitability": 0.0170206},
    {"iteration": 6600001, "current_time_ms": 169211, "exploitability": 0.0169814},
    {"iteration": 6610001, "current_time_ms": 169421, "exploitability": 0.0169411},
    {"iteration": 6620001, "current_time_ms": 169648, "exploitability": 0.0169121},
    {"iteration": 6630001, "current_time_ms": 169888, "exploitability": 0.0169115},
    {"iteration": 6640001, "current_time_ms": 170113, "exploitability": 0.01694},
    {"iteration": 6650001, "current_time_ms": 170328, "exploitability": 0.0169758},
    {"iteration": 6660001, "current_time_ms": 170552, "exploitability": 0.0170139},
    {"iteration": 6670001, "current_time_ms": 170787, "exploitability": 0.0170202},
    {"iteration": 6680001, "current_time_ms": 171017, "exploitability": 0.016989},
    {"iteration": 6690001, "current_time_ms": 171234, "exploitability": 0.0169479},
    {"iteration": 6700001, "current_time_ms": 171455, "exploitability": 0.0169057},
    {"iteration": 6710001, "current_time_ms": 171694, "exploitability": 0.0168767},
    {"iteration": 6720001, "current_time_ms": 171918, "exploitability": 0.0168721},
    {"iteration": 6730001, "current_time_ms": 172135, "exploitability": 0.0168922},
    {"iteration": 6740001, "current_time_ms": 172361, "exploitability": 0.0169399},
    {"iteration": 6750001, "current_time_ms": 172601, "exploitability": 0.0169951},
    {"iteration": 6760001, "current_time_ms": 172828, "exploitability": 0.0170335},
    {"iteration": 6770001, "current_time_ms": 173141, "exploitability": 0.0170444},
    {"iteration": 6780001, "current_time_ms": 173414, "exploitability": 0.0170264},
    {"iteration": 6790001, "current_time_ms": 173669, "exploitability": 0.0169858},
    {"iteration": 6800001, "current_time_ms": 173936, "exploitability": 0.0169369},
    {"iteration": 6810001, "current_time_ms": 174174, "exploitability": 0.0168815},
    {"iteration": 6820001, "current_time_ms": 174409, "exploitability": 0.0168432},
    {"iteration": 6830001, "current_time_ms": 174675, "exploitability": 0.0168375},
    {"iteration": 6840001, "current_time_ms": 174960, "exploitability": 0.0168685},
    {"iteration": 6850001, "current_time_ms": 175183, "exploitability": 0.0169162},
    {"iteration": 6860001, "current_time_ms": 175382, "exploitability": 0.0169576},
    {"iteration": 6870001, "current_time_ms": 175606, "exploitability": 0.0169715},
    {"iteration": 6880001, "current_time_ms": 175837, "exploitability": 0.016964},
    {"iteration": 6890001, "current_time_ms": 176082, "exploitability": 0.0169373},
    {"iteration": 6900001, "current_time_ms": 176317, "exploitability": 0.0168942},
    {"iteration": 6910001, "current_time_ms": 176544, "exploitability": 0.0168495},
    {"iteration": 6920001, "current_time_ms": 176772, "exploitability": 0.0168175},
    {"iteration": 6930001, "current_time_ms": 177008, "exploitability": 0.016818},
    {"iteration": 6940001, "current_time_ms": 177242, "exploitability": 0.016853},
    {"iteration": 6950001, "current_time_ms": 177486, "exploitability": 0.0169121},
    {"iteration": 6960001, "current_time_ms": 177710, "exploitability": 0.0169817},
    {"iteration": 6970001, "current_time_ms": 177955, "exploitability": 0.0170314},
    {"iteration": 6980001, "current_time_ms": 178178, "exploitability": 0.0170354},
    {"iteration": 6990001, "current_time_ms": 178422, "exploitability": 0.0169991},
    {"iteration": 7000001, "current_time_ms": 178644, "exploitability": 0.01693},
    {"iteration": 7010001, "current_time_ms": 178941, "exploitability": 0.0168518},
    {"iteration": 7020001, "current_time_ms": 179177, "exploitability": 0.0167886},
    {"iteration": 7030001, "current_time_ms": 179408, "exploitability": 0.0167664},
    {"iteration": 7040001, "current_time_ms": 179629, "exploitability": 0.0167923},
    {"iteration": 7050001, "current_time_ms": 179865, "exploitability": 0.0168582},
    {"iteration": 7060001, "current_time_ms": 180089, "exploitability": 0.0169376},
    {"iteration": 7070001, "current_time_ms": 180323, "exploitability": 0.0169805},
    {"iteration": 7080001, "current_time_ms": 180547, "exploitability": 0.0169975},
    {"iteration": 7090001, "current_time_ms": 180805, "exploitability": 0.0169727},
    {"iteration": 7100001, "current_time_ms": 181046, "exploitability": 0.0169158},
    {"iteration": 7110001, "current_time_ms": 181347, "exploitability": 0.0168546},
    {"iteration": 7120001, "current_time_ms": 181620, "exploitability": 0.0168101},
    {"iteration": 7130001, "current_time_ms": 181954, "exploitability": 0.0167945},
    {"iteration": 7140001, "current_time_ms": 182268, "exploitability": 0.0168131},
    {"iteration": 7150001, "current_time_ms": 182570, "exploitability": 0.016847},
    {"iteration": 7160001, "current_time_ms": 182904, "exploitability": 0.0168861},
    {"iteration": 7170001, "current_time_ms": 183248, "exploitability": 0.0169159},
    {"iteration": 7180001, "current_time_ms": 183538, "exploitability": 0.0169269},
    {"iteration": 7190001, "current_time_ms": 183774, "exploitability": 0.0168972},
    {"iteration": 7200001, "current_time_ms": 184008, "exploitability": 0.0168477},
    {"iteration": 7210001, "current_time_ms": 184248, "exploitability": 0.0168022},
    {"iteration": 7220001, "current_time_ms": 184469, "exploitability": 0.016774},
    {"iteration": 7230001, "current_time_ms": 184688, "exploitability": 0.016766},
    {"iteration": 7240001, "current_time_ms": 184929, "exploitability": 0.0167885},
    {"iteration": 7250001, "current_time_ms": 185156, "exploitability": 0.0168295},
    {"iteration": 7260001, "current_time_ms": 185391, "exploitability": 0.0168602},
    {"iteration": 7270001, "current_time_ms": 185603, "exploitability": 0.0168689},
    {"iteration": 7280001, "current_time_ms": 185864, "exploitability": 0.0168511},
    {"iteration": 7290001, "current_time_ms": 186124, "exploitability": 0.0168111},
    {"iteration": 7300001, "current_time_ms": 186389, "exploitability": 0.0167663},
    {"iteration": 7310001, "current_time_ms": 186618, "exploitability": 0.0167302},
    {"iteration": 7320001, "current_time_ms": 186964, "exploitability": 0.0167185},
    {"iteration": 7330001, "current_time_ms": 187248, "exploitability": 0.0167284},
    {"iteration": 7340001, "current_time_ms": 187519, "exploitability": 0.0167651},
    {"iteration": 7350001, "current_time_ms": 187788, "exploitability": 0.016813},
    {"iteration": 7360001, "current_time_ms": 188050, "exploitability": 0.0168486},
    {"iteration": 7370001, "current_time_ms": 188298, "exploitability": 0.0168493},
    {"iteration": 7380001, "current_time_ms": 188532, "exploitability": 0.0168217},
    {"iteration": 7390001, "current_time_ms": 188765, "exploitability": 0.0167712},
    {"iteration": 7400001, "current_time_ms": 188986, "exploitability": 0.016709},
    {"iteration": 7410001, "current_time_ms": 189223, "exploitability": 0.0166564},
    {"iteration": 7420001, "current_time_ms": 189448, "exploitability": 0.016629},
    {"iteration": 7430001, "current_time_ms": 189674, "exploitability": 0.016636},
    {"iteration": 7440001, "current_time_ms": 189931, "exploitability": 0.0166731},
    {"iteration": 7450001, "current_time_ms": 190170, "exploitability": 0.0167253},
    {"iteration": 7460001, "current_time_ms": 190388, "exploitability": 0.0167663},
    {"iteration": 7470001, "current_time_ms": 190623, "exploitability": 0.0167786},
    {"iteration": 7480001, "current_time_ms": 190869, "exploitability": 0.0167747},
    {"iteration": 7490001, "current_time_ms": 191109, "exploitability": 0.0167543},
    {"iteration": 7500001, "current_time_ms": 191344, "exploitability": 0.0167236},
    {"iteration": 7510001, "current_time_ms": 191578, "exploitability": 0.0166981},
    {"iteration": 7520001, "current_time_ms": 191812, "exploitability": 0.0166896},
    {"iteration": 7530001, "current_time_ms": 192064, "exploitability": 0.0166993},
    {"iteration": 7540001, "current_time_ms": 192287, "exploitability": 0.0167253},
    {"iteration": 7550001, "current_time_ms": 192507, "exploitability": 0.0167529},
    {"iteration": 7560001, "current_time_ms": 192764, "exploitability": 0.0167706},
    {"iteration": 7570001, "current_time_ms": 193080, "exploitability": 0.0167699},
    {"iteration": 7580001, "current_time_ms": 193346, "exploitability": 0.0167557},
    {"iteration": 7590001, "current_time_ms": 193590, "exploitability": 0.0167336},
    {"iteration": 7600001, "current_time_ms": 193829, "exploitability": 0.0167091},
    {"iteration": 7610001, "current_time_ms": 194091, "exploitability": 0.016697},
    {"iteration": 7620001, "current_time_ms": 194354, "exploitability": 0.0166862},
    {"iteration": 7630001, "current_time_ms": 194609, "exploitability": 0.0166912},
    {"iteration": 7640001, "current_time_ms": 194877, "exploitability": 0.0167037},
    {"iteration": 7650001, "current_time_ms": 195093, "exploitability": 0.0167236},
    {"iteration": 7660001, "current_time_ms": 195315, "exploitability": 0.0167382},
    {"iteration": 7670001, "current_time_ms": 195525, "exploitability": 0.0167423},
    {"iteration": 7680001, "current_time_ms": 195743, "exploitability": 0.0167473},
    {"iteration": 7690001, "current_time_ms": 195962, "exploitability": 0.0167513},
    {"iteration": 7700001, "current_time_ms": 196225, "exploitability": 0.0167494},
    {"iteration": 7710001, "current_time_ms": 196449, "exploitability": 0.0167473},
    {"iteration": 7720001, "current_time_ms": 196690, "exploitability": 0.0167406},
    {"iteration": 7730001, "current_time_ms": 196970, "exploitability": 0.0167117},
    {"iteration": 7740001, "current_time_ms": 197216, "exploitability": 0.0166681},
    {"iteration": 7750001, "current_time_ms": 197430, "exploitability": 0.0166204},
    {"iteration": 7760001, "current_time_ms": 197666, "exploitability": 0.0165745},
    {"iteration": 7770001, "current_time_ms": 197912, "exploitability": 0.0165454},
    {"iteration": 7780001, "current_time_ms": 198143, "exploitability": 0.0165396},
    {"iteration": 7790001, "current_time_ms": 198368, "exploitability": 0.0165653},
    {"iteration": 7800001, "current_time_ms": 198584, "exploitability": 0.0166184},
    {"iteration": 7810001, "current_time_ms": 198806, "exploitability": 0.0166707},
    {"iteration": 7820001, "current_time_ms": 199048, "exploitability": 0.0166947},
    {"iteration": 7830001, "current_time_ms": 199272, "exploitability": 0.0166885},
    {"iteration": 7840001, "current_time_ms": 199489, "exploitability": 0.0166677},
    {"iteration": 7850001, "current_time_ms": 199710, "exploitability": 0.0166479},
    {"iteration": 7860001, "current_time_ms": 199972, "exploitability": 0.0166311},
    {"iteration": 7870001, "current_time_ms": 200214, "exploitability": 0.0166234},
    {"iteration": 7880001, "current_time_ms": 200450, "exploitability": 0.016622},
    {"iteration": 7890001, "current_time_ms": 200667, "exploitability": 0.016622},
    {"iteration": 7900001, "current_time_ms": 200910, "exploitability": 0.016629},
    {"iteration": 7910001, "current_time_ms": 201135, "exploitability": 0.0166474},
    {"iteration": 7920001, "current_time_ms": 201360, "exploitability": 0.0166698},
    {"iteration": 7930001, "current_time_ms": 201593, "exploitability": 0.0166771},
    {"iteration": 7940001, "current_time_ms": 201828, "exploitability": 0.0166667},
    {"iteration": 7950001, "current_time_ms": 202066, "exploitability": 0.0166333},
    {"iteration": 7960001, "current_time_ms": 202315, "exploitability": 0.0165935},
    {"iteration": 7970001, "current_time_ms": 202600, "exploitability": 0.0165518},
    {"iteration": 7980001, "current_time_ms": 202962, "exploitability": 0.0165173},
    {"iteration": 7990001, "current_time_ms": 203481, "exploitability": 0.0165026},
    {"iteration": 8000001, "current_time_ms": 203799, "exploitability": 0.016508},
    {"iteration": 8010001, "current_time_ms": 204097, "exploitability": 0.0165431},
    {"iteration": 8020001, "current_time_ms": 204368, "exploitability": 0.0165937},
    {"iteration": 8030001, "current_time_ms": 204680, "exploitability": 0.0166379},
    {"iteration": 8040001, "current_time_ms": 204934, "exploitability": 0.0166491},
    {"iteration": 8050001, "current_time_ms": 205147, "exploitability": 0.0166369},
    {"iteration": 8060001, "current_time_ms": 205369, "exploitability": 0.0166068},
    {"iteration": 8070001, "current_time_ms": 205597, "exploitability": 0.0165684},
    {"iteration": 8080001, "current_time_ms": 205830, "exploitability": 0.0165247},
    {"iteration": 8090001, "current_time_ms": 206051, "exploitability": 0.0164871},
    {"iteration": 8100001, "current_time_ms": 206279, "exploitability": 0.0164681},
    {"iteration": 8110001, "current_time_ms": 206496, "exploitability": 0.016474},
    {"iteration": 8120001, "current_time_ms": 206737, "exploitability": 0.0164949},
    {"iteration": 8130001, "current_time_ms": 207004, "exploitability": 0.0165196},
    {"iteration": 8140001, "current_time_ms": 207256, "exploitability": 0.0165319},
    {"iteration": 8150001, "current_time_ms": 207495, "exploitability": 0.0165313},
    {"iteration": 8160001, "current_time_ms": 207728, "exploitability": 0.0165218},
    {"iteration": 8170001, "current_time_ms": 207967, "exploitability": 0.0165068},
    {"iteration": 8180001, "current_time_ms": 208205, "exploitability": 0.0164812},
    {"iteration": 8190001, "current_time_ms": 208422, "exploitability": 0.0164527},
    {"iteration": 8200001, "current_time_ms": 208666, "exploitability": 0.0164344},
    {"iteration": 8210001, "current_time_ms": 208932, "exploitability": 0.0164229},
    {"iteration": 8220001, "current_time_ms": 209183, "exploitability": 0.0164113},
    {"iteration": 8230001, "current_time_ms": 209413, "exploitability": 0.0163959},
    {"iteration": 8240001, "current_time_ms": 209631, "exploitability": 0.0163888},
    {"iteration": 8250001, "current_time_ms": 209865, "exploitability": 0.0163899},
    {"iteration": 8260001, "current_time_ms": 210092, "exploitability": 0.0164001},
    {"iteration": 8270001, "current_time_ms": 210317, "exploitability": 0.0164192},
    {"iteration": 8280001, "current_time_ms": 210539, "exploitability": 0.01644},
    {"iteration": 8290001, "current_time_ms": 210772, "exploitability": 0.0164596},
    {"iteration": 8300001, "current_time_ms": 211005, "exploitability": 0.0164733},
    {"iteration": 8310001, "current_time_ms": 211239, "exploitability": 0.0164755},
    {"iteration": 8320001, "current_time_ms": 211464, "exploitability": 0.01647},
    {"iteration": 8330001, "current_time_ms": 211682, "exploitability": 0.0164529},
    {"iteration": 8340001, "current_time_ms": 211904, "exploitability": 0.0164324},
    {"iteration": 8350001, "current_time_ms": 212125, "exploitability": 0.0164127},
    {"iteration": 8360001, "current_time_ms": 212339, "exploitability": 0.0164017},
    {"iteration": 8370001, "current_time_ms": 212565, "exploitability": 0.0163948},
    {"iteration": 8380001, "current_time_ms": 212927, "exploitability": 0.0163931},
    {"iteration": 8390001, "current_time_ms": 213157, "exploitability": 0.0163848},
    {"iteration": 8400001, "current_time_ms": 213380, "exploitability": 0.0163855},
    {"iteration": 8410001, "current_time_ms": 213606, "exploitability": 0.0163906},
    {"iteration": 8420001, "current_time_ms": 213821, "exploitability": 0.0163977},
    {"iteration": 8430001, "current_time_ms": 214040, "exploitability": 0.016405},
    {"iteration": 8440001, "current_time_ms": 214266, "exploitability": 0.0164094},
    {"iteration": 8450001, "current_time_ms": 214481, "exploitability": 0.0164184},
    {"iteration": 8460001, "current_time_ms": 214693, "exploitability": 0.016418},
    {"iteration": 8470001, "current_time_ms": 214930, "exploitability": 0.01641},
    {"iteration": 8480001, "current_time_ms": 215148, "exploitability": 0.0163883},
    {"iteration": 8490001, "current_time_ms": 215374, "exploitability": 0.0163636},
    {"iteration": 8500001, "current_time_ms": 215604, "exploitability": 0.0163417},
    {"iteration": 8510001, "current_time_ms": 215824, "exploitability": 0.0163277},
    {"iteration": 8520001, "current_time_ms": 216039, "exploitability": 0.0163263},
    {"iteration": 8530001, "current_time_ms": 216268, "exploitability": 0.0163361},
    {"iteration": 8540001, "current_time_ms": 216490, "exploitability": 0.0163555},
    {"iteration": 8550001, "current_time_ms": 216713, "exploitability": 0.0163857},
    {"iteration": 8560001, "current_time_ms": 216984, "exploitability": 0.0164207},
    {"iteration": 8570001, "current_time_ms": 217225, "exploitability": 0.0164319},
    {"iteration": 8580001, "current_time_ms": 217460, "exploitability": 0.0164099},
    {"iteration": 8590001, "current_time_ms": 217699, "exploitability": 0.0163756},
    {"iteration": 8600001, "current_time_ms": 217949, "exploitability": 0.0163419},
    {"iteration": 8610001, "current_time_ms": 218171, "exploitability": 0.0163169},
    {"iteration": 8620001, "current_time_ms": 218391, "exploitability": 0.0162944},
    {"iteration": 8630001, "current_time_ms": 218607, "exploitability": 0.0162792},
    {"iteration": 8640001, "current_time_ms": 218847, "exploitability": 0.0162756},
    {"iteration": 8650001, "current_time_ms": 219076, "exploitability": 0.0162856},
    {"iteration": 8660001, "current_time_ms": 219302, "exploitability": 0.0162981},
    {"iteration": 8670001, "current_time_ms": 219517, "exploitability": 0.0163165},
    {"iteration": 8680001, "current_time_ms": 219741, "exploitability": 0.0163407},
    {"iteration": 8690001, "current_time_ms": 219974, "exploitability": 0.0163464},
    {"iteration": 8700001, "current_time_ms": 220209, "exploitability": 0.016339},
    {"iteration": 8710001, "current_time_ms": 220427, "exploitability": 0.016315},
    {"iteration": 8720001, "current_time_ms": 220642, "exploitability": 0.0162816},
    {"iteration": 8730001, "current_time_ms": 220863, "exploitability": 0.0162536},
    {"iteration": 8740001, "current_time_ms": 221076, "exploitability": 0.016232},
    {"iteration": 8750001, "current_time_ms": 221284, "exploitability": 0.0162214},
    {"iteration": 8760001, "current_time_ms": 221457, "exploitability": 0.0162184},
    {"iteration": 8770001, "current_time_ms": 221644, "exploitability": 0.0162275},
    {"iteration": 8780001, "current_time_ms": 221832, "exploitability": 0.0162433},
    {"iteration": 8790001, "current_time_ms": 222017, "exploitability": 0.0162652},
    {"iteration": 8800001, "current_time_ms": 222212, "exploitability": 0.0162905},
    {"iteration": 8810001, "current_time_ms": 222400, "exploitability": 0.016312},
    {"iteration": 8820001, "current_time_ms": 222597, "exploitability": 0.0163221},
    {"iteration": 8830001, "current_time_ms": 222775, "exploitability": 0.0163113},
    {"iteration": 8840001, "current_time_ms": 222956, "exploitability": 0.0162847},
    {"iteration": 8850001, "current_time_ms": 223149, "exploitability": 0.016257},
    {"iteration": 8860001, "current_time_ms": 223326, "exploitability": 0.0162228},
    {"iteration": 8870001, "current_time_ms": 223490, "exploitability": 0.016193},
    {"iteration": 8880001, "current_time_ms": 223676, "exploitability": 0.0161721},
    {"iteration": 8890001, "current_time_ms": 223873, "exploitability": 0.0161636},
    {"iteration": 8900001, "current_time_ms": 224058, "exploitability": 0.0161731},
    {"iteration": 8910001, "current_time_ms": 224260, "exploitability": 0.0162016},
    {"iteration": 8920001, "current_time_ms": 224438, "exploitability": 0.016235},
    {"iteration": 8930001, "current_time_ms": 224628, "exploitability": 0.0162721},
    {"iteration": 8940001, "current_time_ms": 224814, "exploitability": 0.0163029},
    {"iteration": 8950001, "current_time_ms": 224996, "exploitability": 0.016331},
    {"iteration": 8960001, "current_time_ms": 225181, "exploitability": 0.0163314},
    {"iteration": 8970001, "current_time_ms": 225358, "exploitability": 0.0162991},
    {"iteration": 8980001, "current_time_ms": 225531, "exploitability": 0.0162566},
    {"iteration": 8990001, "current_time_ms": 225705, "exploitability": 0.0162103},
    {"iteration": 9000001, "current_time_ms": 225898, "exploitability": 0.0161685},
    {"iteration": 9010001, "current_time_ms": 226069, "exploitability": 0.016139},
    {"iteration": 9020001, "current_time_ms": 226256, "exploitability": 0.01613},
    {"iteration": 9030001, "current_time_ms": 226430, "exploitability": 0.0161365},
    {"iteration": 9040001, "current_time_ms": 226615, "exploitability": 0.0161622},
    {"iteration": 9050001, "current_time_ms": 226810, "exploitability": 0.0161928},
    {"iteration": 9060001, "current_time_ms": 226999, "exploitability": 0.0162155},
    {"iteration": 9070001, "current_time_ms": 227197, "exploitability": 0.0162239},
    {"iteration": 9080001, "current_time_ms": 227379, "exploitability": 0.0162158},
    {"iteration": 9090001, "current_time_ms": 227568, "exploitability": 0.016197},
    {"iteration": 9100001, "current_time_ms": 227759, "exploitability": 0.0161806},
    {"iteration": 9110001, "current_time_ms": 227945, "exploitability": 0.0161632},
    {"iteration": 9120001, "current_time_ms": 228136, "exploitability": 0.0161559},
    {"iteration": 9130001, "current_time_ms": 228325, "exploitability": 0.016143},
    {"iteration": 9140001, "current_time_ms": 228515, "exploitability": 0.0161295},
    {"iteration": 9150001, "current_time_ms": 228687, "exploitability": 0.0161179},
    {"iteration": 9160001, "current_time_ms": 228876, "exploitability": 0.0161099},
    {"iteration": 9170001, "current_time_ms": 229063, "exploitability": 0.0161112},
    {"iteration": 9180001, "current_time_ms": 229271, "exploitability": 0.0161261},
    {"iteration": 9190001, "current_time_ms": 229444, "exploitability": 0.0161502},
    {"iteration": 9200001, "current_time_ms": 229627, "exploitability": 0.0161754},
    {"iteration": 9210001, "current_time_ms": 229816, "exploitability": 0.0161932},
    {"iteration": 9220001, "current_time_ms": 229998, "exploitability": 0.0162013},
    {"iteration": 9230001, "current_time_ms": 230185, "exploitability": 0.0161956},
    {"iteration": 9240001, "current_time_ms": 230370, "exploitability": 0.0161813},
    {"iteration": 9250001, "current_time_ms": 230552, "exploitability": 0.0161614},
    {"iteration": 9260001, "current_time_ms": 230716, "exploitability": 0.0161369},
    {"iteration": 9270001, "current_time_ms": 230905, "exploitability": 0.0161124},
    {"iteration": 9280001, "current_time_ms": 231086, "exploitability": 0.0160925},
    {"iteration": 9290001, "current_time_ms": 231279, "exploitability": 0.0160848},
    {"iteration": 9300001, "current_time_ms": 231458, "exploitability": 0.0160872},
    {"iteration": 9310001, "current_time_ms": 231629, "exploitability": 0.0160983},
    {"iteration": 9320001, "current_time_ms": 231796, "exploitability": 0.0161268},
    {"iteration": 9330001, "current_time_ms": 231981, "exploitability": 0.0161673},
    {"iteration": 9340001, "current_time_ms": 232161, "exploitability": 0.016206},
    {"iteration": 9350001, "current_time_ms": 232330, "exploitability": 0.0162312},
    {"iteration": 9360001, "current_time_ms": 232504, "exploitability": 0.0162396},
    {"iteration": 9370001, "current_time_ms": 232693, "exploitability": 0.0162156},
    {"iteration": 9380001, "current_time_ms": 232893, "exploitability": 0.0161828},
    {"iteration": 9390001, "current_time_ms": 233075, "exploitability": 0.0161474},
    {"iteration": 9400001, "current_time_ms": 233264, "exploitability": 0.0161116},
    {"iteration": 9410001, "current_time_ms": 233457, "exploitability": 0.0160855},
    {"iteration": 9420001, "current_time_ms": 233651, "exploitability": 0.0160714},
    {"iteration": 9430001, "current_time_ms": 233867, "exploitability": 0.0160788},
    {"iteration": 9440001, "current_time_ms": 234055, "exploitability": 0.0161013},
    {"iteration": 9450001, "current_time_ms": 234240, "exploitability": 0.0161369},
    {"iteration": 9460001, "current_time_ms": 234432, "exploitability": 0.0161701},
    {"iteration": 9470001, "current_time_ms": 234629, "exploitability": 0.0161948},
    {"iteration": 9480001, "current_time_ms": 234812, "exploitability": 0.0162009},
    {"iteration": 9490001, "current_time_ms": 234977, "exploitability": 0.0161947},
    {"iteration": 9500001, "current_time_ms": 235154, "exploitability": 0.0161747},
    {"iteration": 9510001, "current_time_ms": 235347, "exploitability": 0.0161462},
    {"iteration": 9520001, "current_time_ms": 235514, "exploitability": 0.0161177},
    {"iteration": 9530001, "current_time_ms": 235692, "exploitability": 0.016097},
    {"iteration": 9540001, "current_time_ms": 235898, "exploitability": 0.0160828},
    {"iteration": 9550001, "current_time_ms": 236078, "exploitability": 0.0160756},
    {"iteration": 9560001, "current_time_ms": 236281, "exploitability": 0.0160807},
    {"iteration": 9570001, "current_time_ms": 236465, "exploitability": 0.0160989},
    {"iteration": 9580001, "current_time_ms": 236642, "exploitability": 0.0161251},
    {"iteration": 9590001, "current_time_ms": 236825, "exploitability": 0.0161437},
    {"iteration": 9600001, "current_time_ms": 237002, "exploitability": 0.0161499},
    {"iteration": 9610001, "current_time_ms": 237186, "exploitability": 0.0161455},
    {"iteration": 9620001, "current_time_ms": 237377, "exploitability": 0.0161246},
    {"iteration": 9630001, "current_time_ms": 237552, "exploitability": 0.016099},
    {"iteration": 9640001, "current_time_ms": 237727, "exploitability": 0.0160802},
    {"iteration": 9650001, "current_time_ms": 237914, "exploitability": 0.0160742},
    {"iteration": 9660001, "current_time_ms": 238081, "exploitability": 0.0160784},
    {"iteration": 9670001, "current_time_ms": 238279, "exploitability": 0.0160876},
    {"iteration": 9680001, "current_time_ms": 238436, "exploitability": 0.0161031},
    {"iteration": 9690001, "current_time_ms": 238613, "exploitability": 0.016108},
    {"iteration": 9700001, "current_time_ms": 238813, "exploitability": 0.0161004},
    {"iteration": 9710001, "current_time_ms": 239023, "exploitability": 0.0160782},
    {"iteration": 9720001, "current_time_ms": 239229, "exploitability": 0.0160488},
    {"iteration": 9730001, "current_time_ms": 239400, "exploitability": 0.0160239},
    {"iteration": 9740001, "current_time_ms": 239581, "exploitability": 0.0160101},
    {"iteration": 9750001, "current_time_ms": 239775, "exploitability": 0.0160074},
    {"iteration": 9760001, "current_time_ms": 239959, "exploitability": 0.0160169},
    {"iteration": 9770001, "current_time_ms": 240157, "exploitability": 0.0160396},
    {"iteration": 9780001, "current_time_ms": 240347, "exploitability": 0.0160719},
    {"iteration": 9790001, "current_time_ms": 240517, "exploitability": 0.0160928},
    {"iteration": 9800001, "current_time_ms": 240699, "exploitability": 0.0160904},
    {"iteration": 9810001, "current_time_ms": 240872, "exploitability": 0.0160767},
    {"iteration": 9820001, "current_time_ms": 241062, "exploitability": 0.0160618},
    {"iteration": 9830001, "current_time_ms": 241259, "exploitability": 0.0160442},
    {"iteration": 9840001, "current_time_ms": 241428, "exploitability": 0.0160292},
    {"iteration": 9850001, "current_time_ms": 241607, "exploitability": 0.0160183},
    {"iteration": 9860001, "current_time_ms": 241803, "exploitability": 0.0160135},
    {"iteration": 9870001, "current_time_ms": 241968, "exploitability": 0.0160076},
    {"iteration": 9880001, "current_time_ms": 242149, "exploitability": 0.0160069},
    {"iteration": 9890001, "current_time_ms": 242332, "exploitability": 0.0160051},
    {"iteration": 9900001, "current_time_ms": 242516, "exploitability": 0.0160081},
    {"iteration": 9910001, "current_time_ms": 242724, "exploitability": 0.0160116},
    {"iteration": 9920001, "current_time_ms": 242911, "exploitability": 0.0160196},
    {"iteration": 9930001, "current_time_ms": 243086, "exploitability": 0.0160296},
    {"iteration": 9940001, "current_time_ms": 243301, "exploitability": 0.0160332},
    {"iteration": 9950001, "current_time_ms": 243513, "exploitability": 0.0160334},
    {"iteration": 9960001, "current_time_ms": 243691, "exploitability": 0.0160297},
    {"iteration": 9970001, "current_time_ms": 243882, "exploitability": 0.0160222},
    {"iteration": 9980001, "current_time_ms": 244054, "exploitability": 0.0160102},
    {"iteration": 9990001, "current_time_ms": 244207, "exploitability": 0.0160036},
    {"iteration": 10000001, "current_time_ms": 244354, "exploitability": 0.0159941},
  ]
}


==> plots/backup/os_mccfr__45_k0.1_leduc3.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/leduc3.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 2.37361},
    {"iteration": 10001, "current_time_ms": 1245, "exploitability": 1.15594},
    {"iteration": 20001, "current_time_ms": 2386, "exploitability": 0.936773},
    {"iteration": 30001, "current_time_ms": 3496, "exploitability": 0.789243},
    {"iteration": 40001, "current_time_ms": 4539, "exploitability": 0.726843},
    {"iteration": 50001, "current_time_ms": 5650, "exploitability": 0.664756},
    {"iteration": 60001, "current_time_ms": 6981, "exploitability": 0.623398},
    {"iteration": 70001, "current_time_ms": 8401, "exploitability": 0.58281},
    {"iteration": 80001, "current_time_ms": 9476, "exploitability": 0.552281},
    {"iteration": 90001, "current_time_ms": 10606, "exploitability": 0.527944},
    {"iteration": 100001, "current_time_ms": 11793, "exploitability": 0.506971},
    {"iteration": 110001, "current_time_ms": 14233, "exploitability": 0.492635},
    {"iteration": 120001, "current_time_ms": 16379, "exploitability": 0.481824},
    {"iteration": 130001, "current_time_ms": 18058, "exploitability": 0.469731},
    {"iteration": 140001, "current_time_ms": 19548, "exploitability": 0.457091},
    {"iteration": 150001, "current_time_ms": 20988, "exploitability": 0.442847},
    {"iteration": 160001, "current_time_ms": 22486, "exploitability": 0.430102},
    {"iteration": 170001, "current_time_ms": 24114, "exploitability": 0.418332},
    {"iteration": 180001, "current_time_ms": 25622, "exploitability": 0.413435},
    {"iteration": 190001, "current_time_ms": 27203, "exploitability": 0.410263},
    {"iteration": 200001, "current_time_ms": 28763, "exploitability": 0.405515},
    {"iteration": 210001, "current_time_ms": 30364, "exploitability": 0.39947},
    {"iteration": 220001, "current_time_ms": 32771, "exploitability": 0.396549},
    {"iteration": 230001, "current_time_ms": 34540, "exploitability": 0.394269},
    {"iteration": 240001, "current_time_ms": 36074, "exploitability": 0.392162},
    {"iteration": 250001, "current_time_ms": 37596, "exploitability": 0.388961},
    {"iteration": 260001, "current_time_ms": 39055, "exploitability": 0.383465},
    {"iteration": 270001, "current_time_ms": 40516, "exploitability": 0.378486},
    {"iteration": 280001, "current_time_ms": 42029, "exploitability": 0.37386},
    {"iteration": 290001, "current_time_ms": 43490, "exploitability": 0.368576},
    {"iteration": 300001, "current_time_ms": 45075, "exploitability": 0.364562},
    {"iteration": 310001, "current_time_ms": 46775, "exploitability": 0.360579},
    {"iteration": 320001, "current_time_ms": 48302, "exploitability": 0.357139},
    {"iteration": 330001, "current_time_ms": 50119, "exploitability": 0.353908},
    {"iteration": 340001, "current_time_ms": 52286, "exploitability": 0.350804},
    {"iteration": 350001, "current_time_ms": 54005, "exploitability": 0.347161},
    {"iteration": 360001, "current_time_ms": 55477, "exploitability": 0.343793},
    {"iteration": 370001, "current_time_ms": 56981, "exploitability": 0.341219},
    {"iteration": 380001, "current_time_ms": 58539, "exploitability": 0.338239},
    {"iteration": 390001, "current_time_ms": 60019, "exploitability": 0.335248},
    {"iteration": 400001, "current_time_ms": 61842, "exploitability": 0.331142},
    {"iteration": 410001, "current_time_ms": 63356, "exploitability": 0.327188},
    {"iteration": 420001, "current_time_ms": 64778, "exploitability": 0.324322},
    {"iteration": 430001, "current_time_ms": 66209, "exploitability": 0.322966},
    {"iteration": 440001, "current_time_ms": 67419, "exploitability": 0.32127},
    {"iteration": 450001, "current_time_ms": 68523, "exploitability": 0.318742},
    {"iteration": 460001, "current_time_ms": 69684, "exploitability": 0.315328},
    {"iteration": 470001, "current_time_ms": 70879, "exploitability": 0.31275},
    {"iteration": 480001, "current_time_ms": 72044, "exploitability": 0.310981},
    {"iteration": 490001, "current_time_ms": 73219, "exploitability": 0.309509},
    {"iteration": 500001, "current_time_ms": 74345, "exploitability": 0.306978},
    {"iteration": 510001, "current_time_ms": 75694, "exploitability": 0.304397},
    {"iteration": 520001, "current_time_ms": 76894, "exploitability": 0.302565},
    {"iteration": 530001, "current_time_ms": 78083, "exploitability": 0.300708},
    {"iteration": 540001, "current_time_ms": 79311, "exploitability": 0.299493},
    {"iteration": 550001, "current_time_ms": 80808, "exploitability": 0.297972},
    {"iteration": 560001, "current_time_ms": 82088, "exploitability": 0.296772},
    {"iteration": 570001, "current_time_ms": 83228, "exploitability": 0.295707},
    {"iteration": 580001, "current_time_ms": 84359, "exploitability": 0.295277},
    {"iteration": 590001, "current_time_ms": 85471, "exploitability": 0.295063},
    {"iteration": 600001, "current_time_ms": 86647, "exploitability": 0.294732},
    {"iteration": 610001, "current_time_ms": 87808, "exploitability": 0.293705},
    {"iteration": 620001, "current_time_ms": 89046, "exploitability": 0.292561},
    {"iteration": 630001, "current_time_ms": 90186, "exploitability": 0.291553},
    {"iteration": 640001, "current_time_ms": 91706, "exploitability": 0.290865},
    {"iteration": 650001, "current_time_ms": 92968, "exploitability": 0.289665},
    {"iteration": 660001, "current_time_ms": 94238, "exploitability": 0.288046},
    {"iteration": 670001, "current_time_ms": 95379, "exploitability": 0.28696},
    {"iteration": 680001, "current_time_ms": 96626, "exploitability": 0.286066},
    {"iteration": 690001, "current_time_ms": 97801, "exploitability": 0.284954},
    {"iteration": 700001, "current_time_ms": 99051, "exploitability": 0.284234},
    {"iteration": 710001, "current_time_ms": 100095, "exploitability": 0.283026},
    {"iteration": 720001, "current_time_ms": 101173, "exploitability": 0.281834},
    {"iteration": 730001, "current_time_ms": 102264, "exploitability": 0.280158},
    {"iteration": 740001, "current_time_ms": 103328, "exploitability": 0.27851},
    {"iteration": 750001, "current_time_ms": 104412, "exploitability": 0.277089},
    {"iteration": 760001, "current_time_ms": 105445, "exploitability": 0.275833},
    {"iteration": 770001, "current_time_ms": 106568, "exploitability": 0.274709},
    {"iteration": 780001, "current_time_ms": 107740, "exploitability": 0.273434},
    {"iteration": 790001, "current_time_ms": 108823, "exploitability": 0.272365},
    {"iteration": 800001, "current_time_ms": 109886, "exploitability": 0.27133},
    {"iteration": 810001, "current_time_ms": 110960, "exploitability": 0.270303},
    {"iteration": 820001, "current_time_ms": 112053, "exploitability": 0.269421},
    {"iteration": 830001, "current_time_ms": 113171, "exploitability": 0.268244},
    {"iteration": 840001, "current_time_ms": 114280, "exploitability": 0.267379},
    {"iteration": 850001, "current_time_ms": 115318, "exploitability": 0.266332},
    {"iteration": 860001, "current_time_ms": 116411, "exploitability": 0.265151},
    {"iteration": 870001, "current_time_ms": 117696, "exploitability": 0.264219},
    {"iteration": 880001, "current_time_ms": 119013, "exploitability": 0.263043},
    {"iteration": 890001, "current_time_ms": 120061, "exploitability": 0.261653},
    {"iteration": 900001, "current_time_ms": 121139, "exploitability": 0.260941},
    {"iteration": 910001, "current_time_ms": 122242, "exploitability": 0.260361},
    {"iteration": 920001, "current_time_ms": 123459, "exploitability": 0.259838},
    {"iteration": 930001, "current_time_ms": 124570, "exploitability": 0.25939},
    {"iteration": 940001, "current_time_ms": 125582, "exploitability": 0.258683},
    {"iteration": 950001, "current_time_ms": 126653, "exploitability": 0.257856},
    {"iteration": 960001, "current_time_ms": 127720, "exploitability": 0.256669},
    {"iteration": 970001, "current_time_ms": 128825, "exploitability": 0.255441},
    {"iteration": 980001, "current_time_ms": 129961, "exploitability": 0.254498},
    {"iteration": 990001, "current_time_ms": 131010, "exploitability": 0.253622},
    {"iteration": 1000001, "current_time_ms": 132172, "exploitability": 0.253265},
    {"iteration": 1010001, "current_time_ms": 133424, "exploitability": 0.252889},
    {"iteration": 1020001, "current_time_ms": 135334, "exploitability": 0.252452},
    {"iteration": 1030001, "current_time_ms": 137200, "exploitability": 0.251848},
    {"iteration": 1040001, "current_time_ms": 138657, "exploitability": 0.251232},
    {"iteration": 1050001, "current_time_ms": 140124, "exploitability": 0.250643},
    {"iteration": 1060001, "current_time_ms": 141517, "exploitability": 0.250094},
    {"iteration": 1070001, "current_time_ms": 142968, "exploitability": 0.249477},
    {"iteration": 1080001, "current_time_ms": 144329, "exploitability": 0.248845},
    {"iteration": 1090001, "current_time_ms": 145715, "exploitability": 0.248264},
    {"iteration": 1100001, "current_time_ms": 147130, "exploitability": 0.247645},
    {"iteration": 1110001, "current_time_ms": 148475, "exploitability": 0.247092},
    {"iteration": 1120001, "current_time_ms": 149528, "exploitability": 0.24662},
    {"iteration": 1130001, "current_time_ms": 150610, "exploitability": 0.246315},
    {"iteration": 1140001, "current_time_ms": 151701, "exploitability": 0.246226},
    {"iteration": 1150001, "current_time_ms": 152915, "exploitability": 0.245976},
    {"iteration": 1160001, "current_time_ms": 154071, "exploitability": 0.245384},
    {"iteration": 1170001, "current_time_ms": 155215, "exploitability": 0.244918},
    {"iteration": 1180001, "current_time_ms": 156329, "exploitability": 0.244535},
    {"iteration": 1190001, "current_time_ms": 157383, "exploitability": 0.244073},
    {"iteration": 1200001, "current_time_ms": 158478, "exploitability": 0.243663},
    {"iteration": 1210001, "current_time_ms": 159578, "exploitability": 0.243352},
    {"iteration": 1220001, "current_time_ms": 160638, "exploitability": 0.242712},
    {"iteration": 1230001, "current_time_ms": 161684, "exploitability": 0.241879},
    {"iteration": 1240001, "current_time_ms": 162826, "exploitability": 0.240943},
    {"iteration": 1250001, "current_time_ms": 163927, "exploitability": 0.24035},
    {"iteration": 1260001, "current_time_ms": 164994, "exploitability": 0.23994},
    {"iteration": 1270001, "current_time_ms": 166064, "exploitability": 0.239742},
    {"iteration": 1280001, "current_time_ms": 167126, "exploitability": 0.239608},
    {"iteration": 1290001, "current_time_ms": 168192, "exploitability": 0.239524},
    {"iteration": 1300001, "current_time_ms": 169264, "exploitability": 0.239485},
    {"iteration": 1310001, "current_time_ms": 170313, "exploitability": 0.23947},
    {"iteration": 1320001, "current_time_ms": 171369, "exploitability": 0.239507},
    {"iteration": 1330001, "current_time_ms": 172435, "exploitability": 0.239387},
    {"iteration": 1340001, "current_time_ms": 173514, "exploitability": 0.239194},
    {"iteration": 1350001, "current_time_ms": 174592, "exploitability": 0.23891},
    {"iteration": 1360001, "current_time_ms": 175663, "exploitability": 0.238617},
    {"iteration": 1370001, "current_time_ms": 176770, "exploitability": 0.238272},
    {"iteration": 1380001, "current_time_ms": 177849, "exploitability": 0.237741},
    {"iteration": 1390001, "current_time_ms": 178912, "exploitability": 0.237248},
    {"iteration": 1400001, "current_time_ms": 179978, "exploitability": 0.236783},
    {"iteration": 1410001, "current_time_ms": 181068, "exploitability": 0.236163},
    {"iteration": 1420001, "current_time_ms": 182142, "exploitability": 0.235677},
    {"iteration": 1430001, "current_time_ms": 183522, "exploitability": 0.235054},
    {"iteration": 1440001, "current_time_ms": 184837, "exploitability": 0.234465},
    {"iteration": 1450001, "current_time_ms": 186067, "exploitability": 0.233659},
    {"iteration": 1460001, "current_time_ms": 187150, "exploitability": 0.232911},
    {"iteration": 1470001, "current_time_ms": 188276, "exploitability": 0.232425},
    {"iteration": 1480001, "current_time_ms": 189798, "exploitability": 0.232134},
    {"iteration": 1490001, "current_time_ms": 191057, "exploitability": 0.231807},
    {"iteration": 1500001, "current_time_ms": 192201, "exploitability": 0.231537},
    {"iteration": 1510001, "current_time_ms": 193378, "exploitability": 0.231279},
    {"iteration": 1520001, "current_time_ms": 194595, "exploitability": 0.230994},
    {"iteration": 1530001, "current_time_ms": 195950, "exploitability": 0.230659},
    {"iteration": 1540001, "current_time_ms": 197336, "exploitability": 0.23032},
    {"iteration": 1550001, "current_time_ms": 198411, "exploitability": 0.229755},
    {"iteration": 1560001, "current_time_ms": 199533, "exploitability": 0.229411},
    {"iteration": 1570001, "current_time_ms": 200703, "exploitability": 0.229187},
    {"iteration": 1580001, "current_time_ms": 201893, "exploitability": 0.228906},
    {"iteration": 1590001, "current_time_ms": 203039, "exploitability": 0.228633},
    {"iteration": 1600001, "current_time_ms": 204380, "exploitability": 0.22814},
    {"iteration": 1610001, "current_time_ms": 205551, "exploitability": 0.227539},
    {"iteration": 1620001, "current_time_ms": 206933, "exploitability": 0.226941},
    {"iteration": 1630001, "current_time_ms": 208265, "exploitability": 0.226368},
    {"iteration": 1640001, "current_time_ms": 209502, "exploitability": 0.22591},
    {"iteration": 1650001, "current_time_ms": 210642, "exploitability": 0.22541},
    {"iteration": 1660001, "current_time_ms": 211792, "exploitability": 0.225147},
    {"iteration": 1670001, "current_time_ms": 213288, "exploitability": 0.224872},
    {"iteration": 1680001, "current_time_ms": 214698, "exploitability": 0.22466},
    {"iteration": 1690001, "current_time_ms": 216227, "exploitability": 0.22459},
    {"iteration": 1700001, "current_time_ms": 217701, "exploitability": 0.224555},
    {"iteration": 1710001, "current_time_ms": 219361, "exploitability": 0.224442},
    {"iteration": 1720001, "current_time_ms": 220904, "exploitability": 0.224239},
    {"iteration": 1730001, "current_time_ms": 222095, "exploitability": 0.223861},
    {"iteration": 1740001, "current_time_ms": 223265, "exploitability": 0.223509},
    {"iteration": 1750001, "current_time_ms": 224341, "exploitability": 0.223123},
    {"iteration": 1760001, "current_time_ms": 225427, "exploitability": 0.222685},
    {"iteration": 1770001, "current_time_ms": 226623, "exploitability": 0.222145},
    {"iteration": 1780001, "current_time_ms": 227731, "exploitability": 0.221628},
    {"iteration": 1790001, "current_time_ms": 228884, "exploitability": 0.220969},
    {"iteration": 1800001, "current_time_ms": 229988, "exploitability": 0.220176},
    {"iteration": 1810001, "current_time_ms": 231071, "exploitability": 0.21957},
    {"iteration": 1820001, "current_time_ms": 232167, "exploitability": 0.21903},
    {"iteration": 1830001, "current_time_ms": 233233, "exploitability": 0.218563},
    {"iteration": 1840001, "current_time_ms": 234313, "exploitability": 0.21823},
    {"iteration": 1850001, "current_time_ms": 235422, "exploitability": 0.217951},
    {"iteration": 1860001, "current_time_ms": 236476, "exploitability": 0.217862},
    {"iteration": 1870001, "current_time_ms": 237565, "exploitability": 0.217971},
    {"iteration": 1880001, "current_time_ms": 238753, "exploitability": 0.218192},
    {"iteration": 1890001, "current_time_ms": 239854, "exploitability": 0.218562},
    {"iteration": 1900001, "current_time_ms": 240872, "exploitability": 0.21887},
    {"iteration": 1910001, "current_time_ms": 241915, "exploitability": 0.219071},
    {"iteration": 1920001, "current_time_ms": 242952, "exploitability": 0.219019},
    {"iteration": 1930001, "current_time_ms": 244136, "exploitability": 0.218738},
    {"iteration": 1940001, "current_time_ms": 245223, "exploitability": 0.218355},
    {"iteration": 1950001, "current_time_ms": 246216, "exploitability": 0.217872},
    {"iteration": 1960001, "current_time_ms": 247616, "exploitability": 0.217494},
    {"iteration": 1970001, "current_time_ms": 249005, "exploitability": 0.217327},
    {"iteration": 1980001, "current_time_ms": 250404, "exploitability": 0.217115},
    {"iteration": 1990001, "current_time_ms": 251711, "exploitability": 0.216878},
    {"iteration": 2000001, "current_time_ms": 253090, "exploitability": 0.216825},
    {"iteration": 2010001, "current_time_ms": 254458, "exploitability": 0.216775},
    {"iteration": 2020001, "current_time_ms": 255782, "exploitability": 0.216705},
    {"iteration": 2030001, "current_time_ms": 256993, "exploitability": 0.216589},
    {"iteration": 2040001, "current_time_ms": 258057, "exploitability": 0.216393},
    {"iteration": 2050001, "current_time_ms": 259141, "exploitability": 0.216275},
    {"iteration": 2060001, "current_time_ms": 260202, "exploitability": 0.216186},
    {"iteration": 2070001, "current_time_ms": 261266, "exploitability": 0.216264},
    {"iteration": 2080001, "current_time_ms": 262353, "exploitability": 0.216396},
    {"iteration": 2090001, "current_time_ms": 263496, "exploitability": 0.2166},
    {"iteration": 2100001, "current_time_ms": 264507, "exploitability": 0.216723},
    {"iteration": 2110001, "current_time_ms": 265595, "exploitability": 0.21668},
    {"iteration": 2120001, "current_time_ms": 266642, "exploitability": 0.216453},
    {"iteration": 2130001, "current_time_ms": 267712, "exploitability": 0.216242},
    {"iteration": 2140001, "current_time_ms": 268795, "exploitability": 0.216186},
    {"iteration": 2150001, "current_time_ms": 269898, "exploitability": 0.216187},
    {"iteration": 2160001, "current_time_ms": 270975, "exploitability": 0.216166},
    {"iteration": 2170001, "current_time_ms": 272060, "exploitability": 0.21618},
    {"iteration": 2180001, "current_time_ms": 273119, "exploitability": 0.216051},
    {"iteration": 2190001, "current_time_ms": 274193, "exploitability": 0.215811},
    {"iteration": 2200001, "current_time_ms": 275243, "exploitability": 0.21549},
    {"iteration": 2210001, "current_time_ms": 276303, "exploitability": 0.215098},
    {"iteration": 2220001, "current_time_ms": 277373, "exploitability": 0.214568},
    {"iteration": 2230001, "current_time_ms": 278420, "exploitability": 0.214072},
    {"iteration": 2240001, "current_time_ms": 279549, "exploitability": 0.213769},
    {"iteration": 2250001, "current_time_ms": 280696, "exploitability": 0.213566},
    {"iteration": 2260001, "current_time_ms": 281758, "exploitability": 0.213465},
    {"iteration": 2270001, "current_time_ms": 282801, "exploitability": 0.213436},
    {"iteration": 2280001, "current_time_ms": 283895, "exploitability": 0.213398},
    {"iteration": 2290001, "current_time_ms": 284999, "exploitability": 0.21329},
    {"iteration": 2300001, "current_time_ms": 286071, "exploitability": 0.213104},
    {"iteration": 2310001, "current_time_ms": 287113, "exploitability": 0.212964},
    {"iteration": 2320001, "current_time_ms": 288161, "exploitability": 0.212971},
    {"iteration": 2330001, "current_time_ms": 289218, "exploitability": 0.212972},
    {"iteration": 2340001, "current_time_ms": 290436, "exploitability": 0.212908},
    {"iteration": 2350001, "current_time_ms": 291650, "exploitability": 0.212963},
    {"iteration": 2360001, "current_time_ms": 292782, "exploitability": 0.212894},
    {"iteration": 2370001, "current_time_ms": 293924, "exploitability": 0.21277},
    {"iteration": 2380001, "current_time_ms": 295049, "exploitability": 0.212723},
    {"iteration": 2390001, "current_time_ms": 296248, "exploitability": 0.212653},
    {"iteration": 2400001, "current_time_ms": 297402, "exploitability": 0.212486},
    {"iteration": 2410001, "current_time_ms": 298607, "exploitability": 0.212212},
    {"iteration": 2420001, "current_time_ms": 299811, "exploitability": 0.21193},
    {"iteration": 2430001, "current_time_ms": 301045, "exploitability": 0.211692},
    {"iteration": 2440001, "current_time_ms": 302187, "exploitability": 0.2115},
    {"iteration": 2450001, "current_time_ms": 303398, "exploitability": 0.211385},
    {"iteration": 2460001, "current_time_ms": 304475, "exploitability": 0.211201},
    {"iteration": 2470001, "current_time_ms": 305566, "exploitability": 0.210939},
    {"iteration": 2480001, "current_time_ms": 306622, "exploitability": 0.210662},
    {"iteration": 2490001, "current_time_ms": 307732, "exploitability": 0.210384},
    {"iteration": 2500001, "current_time_ms": 309045, "exploitability": 0.210138},
    {"iteration": 2510001, "current_time_ms": 310120, "exploitability": 0.209888},
    {"iteration": 2520001, "current_time_ms": 311212, "exploitability": 0.20964},
    {"iteration": 2530001, "current_time_ms": 312329, "exploitability": 0.209378},
    {"iteration": 2540001, "current_time_ms": 313462, "exploitability": 0.20907},
    {"iteration": 2550001, "current_time_ms": 314578, "exploitability": 0.208863},
    {"iteration": 2560001, "current_time_ms": 315705, "exploitability": 0.208681},
    {"iteration": 2570001, "current_time_ms": 316937, "exploitability": 0.208517},
    {"iteration": 2580001, "current_time_ms": 318002, "exploitability": 0.20833},
    {"iteration": 2590001, "current_time_ms": 319058, "exploitability": 0.208103},
    {"iteration": 2600001, "current_time_ms": 320107, "exploitability": 0.207883},
    {"iteration": 2610001, "current_time_ms": 321172, "exploitability": 0.207558},
    {"iteration": 2620001, "current_time_ms": 322309, "exploitability": 0.207117},
    {"iteration": 2630001, "current_time_ms": 323380, "exploitability": 0.206802},
    {"iteration": 2640001, "current_time_ms": 324461, "exploitability": 0.20658},
    {"iteration": 2650001, "current_time_ms": 325602, "exploitability": 0.206378},
    {"iteration": 2660001, "current_time_ms": 326861, "exploitability": 0.206181},
    {"iteration": 2670001, "current_time_ms": 327964, "exploitability": 0.206048},
    {"iteration": 2680001, "current_time_ms": 328964, "exploitability": 0.205899},
    {"iteration": 2690001, "current_time_ms": 330100, "exploitability": 0.205733},
    {"iteration": 2700001, "current_time_ms": 331249, "exploitability": 0.205663},
    {"iteration": 2710001, "current_time_ms": 332371, "exploitability": 0.205513},
    {"iteration": 2720001, "current_time_ms": 333461, "exploitability": 0.205359},
    {"iteration": 2730001, "current_time_ms": 334711, "exploitability": 0.205212},
    {"iteration": 2740001, "current_time_ms": 336496, "exploitability": 0.20498},
    {"iteration": 2750001, "current_time_ms": 338515, "exploitability": 0.204633},
    {"iteration": 2760001, "current_time_ms": 340729, "exploitability": 0.204196},
    {"iteration": 2770001, "current_time_ms": 342484, "exploitability": 0.203746},
    {"iteration": 2780001, "current_time_ms": 343762, "exploitability": 0.203355},
    {"iteration": 2790001, "current_time_ms": 345277, "exploitability": 0.202924},
    {"iteration": 2800001, "current_time_ms": 346662, "exploitability": 0.202508},
    {"iteration": 2810001, "current_time_ms": 348943, "exploitability": 0.202194},
    {"iteration": 2820001, "current_time_ms": 350661, "exploitability": 0.201939},
    {"iteration": 2830001, "current_time_ms": 352080, "exploitability": 0.201731},
    {"iteration": 2840001, "current_time_ms": 353727, "exploitability": 0.201484},
    {"iteration": 2850001, "current_time_ms": 355600, "exploitability": 0.201207},
    {"iteration": 2860001, "current_time_ms": 357162, "exploitability": 0.201013},
    {"iteration": 2870001, "current_time_ms": 358829, "exploitability": 0.200771},
    {"iteration": 2880001, "current_time_ms": 361244, "exploitability": 0.200517},
    {"iteration": 2890001, "current_time_ms": 362922, "exploitability": 0.200208},
    {"iteration": 2900001, "current_time_ms": 364557, "exploitability": 0.199807},
    {"iteration": 2910001, "current_time_ms": 366458, "exploitability": 0.199502},
    {"iteration": 2920001, "current_time_ms": 368004, "exploitability": 0.199264},
    {"iteration": 2930001, "current_time_ms": 369480, "exploitability": 0.199026},
    {"iteration": 2940001, "current_time_ms": 370946, "exploitability": 0.198883},
    {"iteration": 2950001, "current_time_ms": 372308, "exploitability": 0.198823},
    {"iteration": 2960001, "current_time_ms": 373814, "exploitability": 0.198783},
    {"iteration": 2970001, "current_time_ms": 375329, "exploitability": 0.198717},
    {"iteration": 2980001, "current_time_ms": 376757, "exploitability": 0.198606},
    {"iteration": 2990001, "current_time_ms": 378144, "exploitability": 0.198414},
    {"iteration": 3000001, "current_time_ms": 379590, "exploitability": 0.19829},
    {"iteration": 3010001, "current_time_ms": 381069, "exploitability": 0.198179},
    {"iteration": 3020001, "current_time_ms": 382803, "exploitability": 0.198031},
    {"iteration": 3030001, "current_time_ms": 384228, "exploitability": 0.197931},
    {"iteration": 3040001, "current_time_ms": 386626, "exploitability": 0.197893},
    {"iteration": 3050001, "current_time_ms": 389375, "exploitability": 0.197888},
    {"iteration": 3060001, "current_time_ms": 390878, "exploitability": 0.197912},
    {"iteration": 3070001, "current_time_ms": 392814, "exploitability": 0.197916},
    {"iteration": 3080001, "current_time_ms": 395145, "exploitability": 0.197946},
    {"iteration": 3090001, "current_time_ms": 397200, "exploitability": 0.197977},
    {"iteration": 3100001, "current_time_ms": 399454, "exploitability": 0.197978},
    {"iteration": 3110001, "current_time_ms": 401468, "exploitability": 0.198027},
    {"iteration": 3120001, "current_time_ms": 403429, "exploitability": 0.19816},
    {"iteration": 3130001, "current_time_ms": 405276, "exploitability": 0.198278},
    {"iteration": 3140001, "current_time_ms": 407328, "exploitability": 0.19832},
    {"iteration": 3150001, "current_time_ms": 409291, "exploitability": 0.198294},
    {"iteration": 3160001, "current_time_ms": 411154, "exploitability": 0.19829},
    {"iteration": 3170001, "current_time_ms": 412789, "exploitability": 0.198232},
    {"iteration": 3180001, "current_time_ms": 414534, "exploitability": 0.198105},
    {"iteration": 3190001, "current_time_ms": 416503, "exploitability": 0.197902},
    {"iteration": 3200001, "current_time_ms": 418475, "exploitability": 0.197615},
    {"iteration": 3210001, "current_time_ms": 420332, "exploitability": 0.197296},
    {"iteration": 3220001, "current_time_ms": 422096, "exploitability": 0.197009},
    {"iteration": 3230001, "current_time_ms": 423732, "exploitability": 0.196683},
    {"iteration": 3240001, "current_time_ms": 425163, "exploitability": 0.196299},
    {"iteration": 3250001, "current_time_ms": 426748, "exploitability": 0.195875},
    {"iteration": 3260001, "current_time_ms": 428424, "exploitability": 0.195429},
    {"iteration": 3270001, "current_time_ms": 429850, "exploitability": 0.195024},
    {"iteration": 3280001, "current_time_ms": 431395, "exploitability": 0.194623},
    {"iteration": 3290001, "current_time_ms": 433532, "exploitability": 0.194271},
    {"iteration": 3300001, "current_time_ms": 435585, "exploitability": 0.194003},
    {"iteration": 3310001, "current_time_ms": 437497, "exploitability": 0.193728},
    {"iteration": 3320001, "current_time_ms": 439472, "exploitability": 0.193477},
    {"iteration": 3330001, "current_time_ms": 441347, "exploitability": 0.193238},
    {"iteration": 3340001, "current_time_ms": 443535, "exploitability": 0.192935},
    {"iteration": 3350001, "current_time_ms": 445524, "exploitability": 0.192589},
    {"iteration": 3360001, "current_time_ms": 447637, "exploitability": 0.192306},
    {"iteration": 3370001, "current_time_ms": 449725, "exploitability": 0.192093},
    {"iteration": 3380001, "current_time_ms": 451917, "exploitability": 0.19188},
    {"iteration": 3390001, "current_time_ms": 454116, "exploitability": 0.191682},
    {"iteration": 3400001, "current_time_ms": 456436, "exploitability": 0.19149},
    {"iteration": 3410001, "current_time_ms": 459390, "exploitability": 0.191321},
    {"iteration": 3420001, "current_time_ms": 461563, "exploitability": 0.191168},
    {"iteration": 3430001, "current_time_ms": 463472, "exploitability": 0.191076},
    {"iteration": 3440001, "current_time_ms": 465300, "exploitability": 0.190975},
    {"iteration": 3450001, "current_time_ms": 467005, "exploitability": 0.19085},
    {"iteration": 3460001, "current_time_ms": 468661, "exploitability": 0.190649},
    {"iteration": 3470001, "current_time_ms": 470151, "exploitability": 0.1904},
    {"iteration": 3480001, "current_time_ms": 471534, "exploitability": 0.190109},
    {"iteration": 3490001, "current_time_ms": 473072, "exploitability": 0.189849},
    {"iteration": 3500001, "current_time_ms": 474484, "exploitability": 0.189553},
    {"iteration": 3510001, "current_time_ms": 475925, "exploitability": 0.189322},
    {"iteration": 3520001, "current_time_ms": 477455, "exploitability": 0.189131},
    {"iteration": 3530001, "current_time_ms": 478919, "exploitability": 0.188948},
    {"iteration": 3540001, "current_time_ms": 480512, "exploitability": 0.188787},
    {"iteration": 3550001, "current_time_ms": 481973, "exploitability": 0.188667},
    {"iteration": 3560001, "current_time_ms": 483338, "exploitability": 0.188558},
    {"iteration": 3570001, "current_time_ms": 484735, "exploitability": 0.188397},
    {"iteration": 3580001, "current_time_ms": 486288, "exploitability": 0.188284},
    {"iteration": 3590001, "current_time_ms": 487705, "exploitability": 0.188199},
    {"iteration": 3600001, "current_time_ms": 489128, "exploitability": 0.188109},
    {"iteration": 3610001, "current_time_ms": 490576, "exploitability": 0.187989},
    {"iteration": 3620001, "current_time_ms": 492078, "exploitability": 0.187828},
    {"iteration": 3630001, "current_time_ms": 493530, "exploitability": 0.18764},
    {"iteration": 3640001, "current_time_ms": 494931, "exploitability": 0.18739},
    {"iteration": 3650001, "current_time_ms": 496304, "exploitability": 0.187144},
    {"iteration": 3660001, "current_time_ms": 497686, "exploitability": 0.186869},
    {"iteration": 3670001, "current_time_ms": 499050, "exploitability": 0.186602},
    {"iteration": 3680001, "current_time_ms": 500418, "exploitability": 0.186346},
    {"iteration": 3690001, "current_time_ms": 501804, "exploitability": 0.186101},
    {"iteration": 3700001, "current_time_ms": 503186, "exploitability": 0.185884},
    {"iteration": 3710001, "current_time_ms": 504558, "exploitability": 0.18562},
    {"iteration": 3720001, "current_time_ms": 506029, "exploitability": 0.185391},
    {"iteration": 3730001, "current_time_ms": 507548, "exploitability": 0.185211},
    {"iteration": 3740001, "current_time_ms": 508856, "exploitability": 0.185045},
    {"iteration": 3750001, "current_time_ms": 510198, "exploitability": 0.184908},
    {"iteration": 3760001, "current_time_ms": 511731, "exploitability": 0.184811},
    {"iteration": 3770001, "current_time_ms": 513065, "exploitability": 0.184781},
    {"iteration": 3780001, "current_time_ms": 514481, "exploitability": 0.184755},
    {"iteration": 3790001, "current_time_ms": 515841, "exploitability": 0.184766},
    {"iteration": 3800001, "current_time_ms": 517245, "exploitability": 0.184771},
    {"iteration": 3810001, "current_time_ms": 518629, "exploitability": 0.184831},
    {"iteration": 3820001, "current_time_ms": 519994, "exploitability": 0.184854},
    {"iteration": 3830001, "current_time_ms": 521359, "exploitability": 0.184918},
    {"iteration": 3840001, "current_time_ms": 522724, "exploitability": 0.184983},
    {"iteration": 3850001, "current_time_ms": 524081, "exploitability": 0.185114},
    {"iteration": 3860001, "current_time_ms": 525429, "exploitability": 0.18529},
    {"iteration": 3870001, "current_time_ms": 526780, "exploitability": 0.185505},
    {"iteration": 3880001, "current_time_ms": 528129, "exploitability": 0.185689},
    {"iteration": 3890001, "current_time_ms": 529495, "exploitability": 0.185846},
    {"iteration": 3900001, "current_time_ms": 530852, "exploitability": 0.186028},
    {"iteration": 3910001, "current_time_ms": 532197, "exploitability": 0.186234},
    {"iteration": 3920001, "current_time_ms": 533593, "exploitability": 0.186363},
    {"iteration": 3930001, "current_time_ms": 535060, "exploitability": 0.186405},
    {"iteration": 3940001, "current_time_ms": 536525, "exploitability": 0.186437},
    {"iteration": 3950001, "current_time_ms": 537994, "exploitability": 0.186403},
    {"iteration": 3960001, "current_time_ms": 539408, "exploitability": 0.186287},
    {"iteration": 3970001, "current_time_ms": 540835, "exploitability": 0.186165},
    {"iteration": 3980001, "current_time_ms": 542261, "exploitability": 0.186028},
    {"iteration": 3990001, "current_time_ms": 543710, "exploitability": 0.18589},
    {"iteration": 4000001, "current_time_ms": 545114, "exploitability": 0.185738},
    {"iteration": 4010001, "current_time_ms": 546541, "exploitability": 0.185585},
    {"iteration": 4020001, "current_time_ms": 547951, "exploitability": 0.18542},
    {"iteration": 4030001, "current_time_ms": 549362, "exploitability": 0.185242},
    {"iteration": 4040001, "current_time_ms": 550785, "exploitability": 0.185124},
    {"iteration": 4050001, "current_time_ms": 552262, "exploitability": 0.185061},
    {"iteration": 4060001, "current_time_ms": 553690, "exploitability": 0.184971},
    {"iteration": 4070001, "current_time_ms": 555129, "exploitability": 0.184895},
    {"iteration": 4080001, "current_time_ms": 556535, "exploitability": 0.184841},
    {"iteration": 4090001, "current_time_ms": 558087, "exploitability": 0.184822},
    {"iteration": 4100001, "current_time_ms": 559443, "exploitability": 0.184769},
    {"iteration": 4110001, "current_time_ms": 560864, "exploitability": 0.184752},
    {"iteration": 4120001, "current_time_ms": 562263, "exploitability": 0.184714},
    {"iteration": 4130001, "current_time_ms": 563735, "exploitability": 0.184677},
    {"iteration": 4140001, "current_time_ms": 565133, "exploitability": 0.1846},
    {"iteration": 4150001, "current_time_ms": 566617, "exploitability": 0.184483},
    {"iteration": 4160001, "current_time_ms": 568078, "exploitability": 0.18435},
    {"iteration": 4170001, "current_time_ms": 569444, "exploitability": 0.184269},
    {"iteration": 4180001, "current_time_ms": 570816, "exploitability": 0.184173},
    {"iteration": 4190001, "current_time_ms": 572170, "exploitability": 0.184055},
    {"iteration": 4200001, "current_time_ms": 573564, "exploitability": 0.184005},
    {"iteration": 4210001, "current_time_ms": 574917, "exploitability": 0.183966},
    {"iteration": 4220001, "current_time_ms": 576265, "exploitability": 0.183971},
    {"iteration": 4230001, "current_time_ms": 577610, "exploitability": 0.183971},
    {"iteration": 4240001, "current_time_ms": 578917, "exploitability": 0.183997},
    {"iteration": 4250001, "current_time_ms": 580279, "exploitability": 0.184057},
    {"iteration": 4260001, "current_time_ms": 581635, "exploitability": 0.184122},
    {"iteration": 4270001, "current_time_ms": 582977, "exploitability": 0.184166},
    {"iteration": 4280001, "current_time_ms": 584342, "exploitability": 0.184238},
    {"iteration": 4290001, "current_time_ms": 585674, "exploitability": 0.184319},
    {"iteration": 4300001, "current_time_ms": 587032, "exploitability": 0.184433},
    {"iteration": 4310001, "current_time_ms": 588390, "exploitability": 0.184524},
    {"iteration": 4320001, "current_time_ms": 589736, "exploitability": 0.184595},
    {"iteration": 4330001, "current_time_ms": 591151, "exploitability": 0.184684},
    {"iteration": 4340001, "current_time_ms": 592520, "exploitability": 0.184747},
    {"iteration": 4350001, "current_time_ms": 593908, "exploitability": 0.184817},
    {"iteration": 4360001, "current_time_ms": 595305, "exploitability": 0.184784},
    {"iteration": 4370001, "current_time_ms": 596638, "exploitability": 0.184784},
    {"iteration": 4380001, "current_time_ms": 597986, "exploitability": 0.184822},
    {"iteration": 4390001, "current_time_ms": 599348, "exploitability": 0.184817},
    {"iteration": 4400001, "current_time_ms": 600833, "exploitability": 0.184795},
    {"iteration": 4410001, "current_time_ms": 602314, "exploitability": 0.18478},
    {"iteration": 4420001, "current_time_ms": 603613, "exploitability": 0.184769},
    {"iteration": 4430001, "current_time_ms": 604965, "exploitability": 0.184803},
    {"iteration": 4440001, "current_time_ms": 606424, "exploitability": 0.184817},
    {"iteration": 4450001, "current_time_ms": 607832, "exploitability": 0.184813},
    {"iteration": 4460001, "current_time_ms": 609084, "exploitability": 0.184823},
    {"iteration": 4470001, "current_time_ms": 610483, "exploitability": 0.184848},
    {"iteration": 4480001, "current_time_ms": 611972, "exploitability": 0.184925},
    {"iteration": 4490001, "current_time_ms": 613432, "exploitability": 0.185013},
    {"iteration": 4500001, "current_time_ms": 614729, "exploitability": 0.185128},
    {"iteration": 4510001, "current_time_ms": 616099, "exploitability": 0.185205},
    {"iteration": 4520001, "current_time_ms": 617483, "exploitability": 0.185255},
    {"iteration": 4530001, "current_time_ms": 618860, "exploitability": 0.185281},
    {"iteration": 4540001, "current_time_ms": 620205, "exploitability": 0.185262},
    {"iteration": 4550001, "current_time_ms": 621598, "exploitability": 0.185273},
    {"iteration": 4560001, "current_time_ms": 622963, "exploitability": 0.185304},
    {"iteration": 4570001, "current_time_ms": 624301, "exploitability": 0.185309},
    {"iteration": 4580001, "current_time_ms": 625665, "exploitability": 0.185273},
    {"iteration": 4590001, "current_time_ms": 627016, "exploitability": 0.185264},
    {"iteration": 4600001, "current_time_ms": 628365, "exploitability": 0.185289},
    {"iteration": 4610001, "current_time_ms": 629718, "exploitability": 0.185317},
    {"iteration": 4620001, "current_time_ms": 630827, "exploitability": 0.185395},
    {"iteration": 4630001, "current_time_ms": 631922, "exploitability": 0.185484},
    {"iteration": 4640001, "current_time_ms": 633023, "exploitability": 0.185541},
    {"iteration": 4650001, "current_time_ms": 634157, "exploitability": 0.185601},
    {"iteration": 4660001, "current_time_ms": 635324, "exploitability": 0.185667},
    {"iteration": 4670001, "current_time_ms": 636405, "exploitability": 0.185721},
    {"iteration": 4680001, "current_time_ms": 637516, "exploitability": 0.185797},
    {"iteration": 4690001, "current_time_ms": 638562, "exploitability": 0.185831},
    {"iteration": 4700001, "current_time_ms": 639629, "exploitability": 0.185812},
    {"iteration": 4710001, "current_time_ms": 640711, "exploitability": 0.185755},
    {"iteration": 4720001, "current_time_ms": 641840, "exploitability": 0.185729},
    {"iteration": 4730001, "current_time_ms": 642921, "exploitability": 0.185766},
    {"iteration": 4740001, "current_time_ms": 643977, "exploitability": 0.185777},
    {"iteration": 4750001, "current_time_ms": 645041, "exploitability": 0.18578},
    {"iteration": 4760001, "current_time_ms": 646235, "exploitability": 0.185799},
    {"iteration": 4770001, "current_time_ms": 647462, "exploitability": 0.185874},
    {"iteration": 4780001, "current_time_ms": 648686, "exploitability": 0.185979},
    {"iteration": 4790001, "current_time_ms": 649720, "exploitability": 0.186113},
    {"iteration": 4800001, "current_time_ms": 650840, "exploitability": 0.186215},
    {"iteration": 4810001, "current_time_ms": 651948, "exploitability": 0.186292},
    {"iteration": 4820001, "current_time_ms": 653083, "exploitability": 0.186346},
    {"iteration": 4830001, "current_time_ms": 654162, "exploitability": 0.18639},
    {"iteration": 4840001, "current_time_ms": 655204, "exploitability": 0.186398},
    {"iteration": 4850001, "current_time_ms": 656400, "exploitability": 0.186384},
    {"iteration": 4860001, "current_time_ms": 657716, "exploitability": 0.186372},
    {"iteration": 4870001, "current_time_ms": 658847, "exploitability": 0.186321},
    {"iteration": 4880001, "current_time_ms": 660019, "exploitability": 0.186276},
    {"iteration": 4890001, "current_time_ms": 661084, "exploitability": 0.186228},
    {"iteration": 4900001, "current_time_ms": 662187, "exploitability": 0.186174},
    {"iteration": 4910001, "current_time_ms": 663345, "exploitability": 0.186106},
    {"iteration": 4920001, "current_time_ms": 664432, "exploitability": 0.186025},
    {"iteration": 4930001, "current_time_ms": 665500, "exploitability": 0.185977},
    {"iteration": 4940001, "current_time_ms": 666529, "exploitability": 0.185892},
    {"iteration": 4950001, "current_time_ms": 667588, "exploitability": 0.185792},
    {"iteration": 4960001, "current_time_ms": 668651, "exploitability": 0.185703},
    {"iteration": 4970001, "current_time_ms": 669702, "exploitability": 0.185573},
    {"iteration": 4980001, "current_time_ms": 670795, "exploitability": 0.185473},
    {"iteration": 4990001, "current_time_ms": 671857, "exploitability": 0.185392},
    {"iteration": 5000001, "current_time_ms": 672927, "exploitability": 0.18532},
    {"iteration": 5010001, "current_time_ms": 674116, "exploitability": 0.185219},
    {"iteration": 5020001, "current_time_ms": 675174, "exploitability": 0.1851},
    {"iteration": 5030001, "current_time_ms": 676238, "exploitability": 0.184926},
    {"iteration": 5040001, "current_time_ms": 677388, "exploitability": 0.18475},
    {"iteration": 5050001, "current_time_ms": 678529, "exploitability": 0.184598},
    {"iteration": 5060001, "current_time_ms": 679538, "exploitability": 0.184456},
    {"iteration": 5070001, "current_time_ms": 680610, "exploitability": 0.184318},
    {"iteration": 5080001, "current_time_ms": 681722, "exploitability": 0.184204},
    {"iteration": 5090001, "current_time_ms": 682854, "exploitability": 0.184151},
    {"iteration": 5100001, "current_time_ms": 684046, "exploitability": 0.184078},
    {"iteration": 5110001, "current_time_ms": 685158, "exploitability": 0.184012},
    {"iteration": 5120001, "current_time_ms": 686212, "exploitability": 0.18391},
    {"iteration": 5130001, "current_time_ms": 687301, "exploitability": 0.183791},
    {"iteration": 5140001, "current_time_ms": 688376, "exploitability": 0.183678},
    {"iteration": 5150001, "current_time_ms": 689443, "exploitability": 0.183544},
    {"iteration": 5160001, "current_time_ms": 690519, "exploitability": 0.183427},
    {"iteration": 5170001, "current_time_ms": 691605, "exploitability": 0.183266},
    {"iteration": 5180001, "current_time_ms": 692672, "exploitability": 0.183091},
    {"iteration": 5190001, "current_time_ms": 693761, "exploitability": 0.18295},
    {"iteration": 5200001, "current_time_ms": 694877, "exploitability": 0.182737},
    {"iteration": 5210001, "current_time_ms": 695943, "exploitability": 0.182526},
    {"iteration": 5220001, "current_time_ms": 697019, "exploitability": 0.182304},
    {"iteration": 5230001, "current_time_ms": 698090, "exploitability": 0.182066},
    {"iteration": 5240001, "current_time_ms": 699627, "exploitability": 0.181787},
    {"iteration": 5250001, "current_time_ms": 700917, "exploitability": 0.181505},
    {"iteration": 5260001, "current_time_ms": 701995, "exploitability": 0.181189},
    {"iteration": 5270001, "current_time_ms": 703058, "exploitability": 0.180892},
    {"iteration": 5280001, "current_time_ms": 704130, "exploitability": 0.180615},
    {"iteration": 5290001, "current_time_ms": 705213, "exploitability": 0.180368},
    {"iteration": 5300001, "current_time_ms": 706346, "exploitability": 0.18014},
    {"iteration": 5310001, "current_time_ms": 707506, "exploitability": 0.179919},
    {"iteration": 5320001, "current_time_ms": 708659, "exploitability": 0.179706},
    {"iteration": 5330001, "current_time_ms": 709850, "exploitability": 0.179473},
    {"iteration": 5340001, "current_time_ms": 711036, "exploitability": 0.179249},
    {"iteration": 5350001, "current_time_ms": 712237, "exploitability": 0.179062},
    {"iteration": 5360001, "current_time_ms": 713378, "exploitability": 0.178875},
    {"iteration": 5370001, "current_time_ms": 714545, "exploitability": 0.178733},
    {"iteration": 5380001, "current_time_ms": 715679, "exploitability": 0.178646},
    {"iteration": 5390001, "current_time_ms": 716843, "exploitability": 0.178573},
    {"iteration": 5400001, "current_time_ms": 717995, "exploitability": 0.17851},
    {"iteration": 5410001, "current_time_ms": 719156, "exploitability": 0.178461},
    {"iteration": 5420001, "current_time_ms": 720289, "exploitability": 0.178436},
    {"iteration": 5430001, "current_time_ms": 721443, "exploitability": 0.178426},
    {"iteration": 5440001, "current_time_ms": 722574, "exploitability": 0.178448},
    {"iteration": 5450001, "current_time_ms": 723637, "exploitability": 0.178485},
    {"iteration": 5460001, "current_time_ms": 724690, "exploitability": 0.178555},
    {"iteration": 5470001, "current_time_ms": 725792, "exploitability": 0.178643},
    {"iteration": 5480001, "current_time_ms": 726967, "exploitability": 0.178709},
    {"iteration": 5490001, "current_time_ms": 728117, "exploitability": 0.178764},
    {"iteration": 5500001, "current_time_ms": 729112, "exploitability": 0.178795},
    {"iteration": 5510001, "current_time_ms": 730140, "exploitability": 0.17881},
    {"iteration": 5520001, "current_time_ms": 731184, "exploitability": 0.178818},
    {"iteration": 5530001, "current_time_ms": 732257, "exploitability": 0.178846},
    {"iteration": 5540001, "current_time_ms": 733327, "exploitability": 0.178871},
    {"iteration": 5550001, "current_time_ms": 734412, "exploitability": 0.178916},
    {"iteration": 5560001, "current_time_ms": 735473, "exploitability": 0.178962},
    {"iteration": 5570001, "current_time_ms": 736549, "exploitability": 0.178991},
    {"iteration": 5580001, "current_time_ms": 737596, "exploitability": 0.179008},
    {"iteration": 5590001, "current_time_ms": 738663, "exploitability": 0.179047},
    {"iteration": 5600001, "current_time_ms": 739715, "exploitability": 0.179097},
    {"iteration": 5610001, "current_time_ms": 740814, "exploitability": 0.179144},
    {"iteration": 5620001, "current_time_ms": 741910, "exploitability": 0.179193},
    {"iteration": 5630001, "current_time_ms": 743055, "exploitability": 0.179201},
    {"iteration": 5640001, "current_time_ms": 744199, "exploitability": 0.179199},
    {"iteration": 5650001, "current_time_ms": 745367, "exploitability": 0.179175},
    {"iteration": 5660001, "current_time_ms": 746435, "exploitability": 0.179125},
    {"iteration": 5670001, "current_time_ms": 747497, "exploitability": 0.179076},
    {"iteration": 5680001, "current_time_ms": 748571, "exploitability": 0.179029},
    {"iteration": 5690001, "current_time_ms": 749651, "exploitability": 0.178964},
    {"iteration": 5700001, "current_time_ms": 750710, "exploitability": 0.178878},
    {"iteration": 5710001, "current_time_ms": 751754, "exploitability": 0.178777},
    {"iteration": 5720001, "current_time_ms": 752839, "exploitability": 0.178688},
    {"iteration": 5730001, "current_time_ms": 754030, "exploitability": 0.178649},
    {"iteration": 5740001, "current_time_ms": 755142, "exploitability": 0.17865},
    {"iteration": 5750001, "current_time_ms": 756170, "exploitability": 0.17867},
    {"iteration": 5760001, "current_time_ms": 757246, "exploitability": 0.178696},
    {"iteration": 5770001, "current_time_ms": 758325, "exploitability": 0.178714},
    {"iteration": 5780001, "current_time_ms": 759401, "exploitability": 0.178742},
    {"iteration": 5790001, "current_time_ms": 760484, "exploitability": 0.178782},
    {"iteration": 5800001, "current_time_ms": 761551, "exploitability": 0.178817},
    {"iteration": 5810001, "current_time_ms": 762630, "exploitability": 0.178851},
    {"iteration": 5820001, "current_time_ms": 763696, "exploitability": 0.178908},
    {"iteration": 5830001, "current_time_ms": 764857, "exploitability": 0.178993},
    {"iteration": 5840001, "current_time_ms": 766035, "exploitability": 0.179072},
    {"iteration": 5850001, "current_time_ms": 767197, "exploitability": 0.179146},
    {"iteration": 5860001, "current_time_ms": 768275, "exploitability": 0.179205},
    {"iteration": 5870001, "current_time_ms": 769379, "exploitability": 0.179232},
    {"iteration": 5880001, "current_time_ms": 770484, "exploitability": 0.179208},
    {"iteration": 5890001, "current_time_ms": 771564, "exploitability": 0.179147},
    {"iteration": 5900001, "current_time_ms": 772724, "exploitability": 0.179069},
    {"iteration": 5910001, "current_time_ms": 773851, "exploitability": 0.17896},
    {"iteration": 5920001, "current_time_ms": 774848, "exploitability": 0.178849},
    {"iteration": 5930001, "current_time_ms": 775914, "exploitability": 0.17871},
    {"iteration": 5940001, "current_time_ms": 777023, "exploitability": 0.178571},
    {"iteration": 5950001, "current_time_ms": 778134, "exploitability": 0.178401},
    {"iteration": 5960001, "current_time_ms": 779240, "exploitability": 0.178207},
    {"iteration": 5970001, "current_time_ms": 780312, "exploitability": 0.178013},
    {"iteration": 5980001, "current_time_ms": 781383, "exploitability": 0.177823},
    {"iteration": 5990001, "current_time_ms": 782481, "exploitability": 0.177633},
    {"iteration": 6000001, "current_time_ms": 783544, "exploitability": 0.177454},
    {"iteration": 6010001, "current_time_ms": 784615, "exploitability": 0.177269},
    {"iteration": 6020001, "current_time_ms": 785668, "exploitability": 0.177073},
    {"iteration": 6030001, "current_time_ms": 786761, "exploitability": 0.176888},
    {"iteration": 6040001, "current_time_ms": 787807, "exploitability": 0.176727},
    {"iteration": 6050001, "current_time_ms": 788916, "exploitability": 0.176599},
    {"iteration": 6060001, "current_time_ms": 789979, "exploitability": 0.176493},
    {"iteration": 6070001, "current_time_ms": 791013, "exploitability": 0.176443},
    {"iteration": 6080001, "current_time_ms": 792102, "exploitability": 0.176412},
    {"iteration": 6090001, "current_time_ms": 793176, "exploitability": 0.176382},
    {"iteration": 6100001, "current_time_ms": 794252, "exploitability": 0.176335},
    {"iteration": 6110001, "current_time_ms": 795304, "exploitability": 0.176307},
    {"iteration": 6120001, "current_time_ms": 796386, "exploitability": 0.176294},
    {"iteration": 6130001, "current_time_ms": 797585, "exploitability": 0.176312},
    {"iteration": 6140001, "current_time_ms": 798650, "exploitability": 0.176354},
    {"iteration": 6150001, "current_time_ms": 799673, "exploitability": 0.176387},
    {"iteration": 6160001, "current_time_ms": 800750, "exploitability": 0.176418},
    {"iteration": 6170001, "current_time_ms": 801815, "exploitability": 0.176442},
    {"iteration": 6180001, "current_time_ms": 802932, "exploitability": 0.176472},
    {"iteration": 6190001, "current_time_ms": 803991, "exploitability": 0.176539},
    {"iteration": 6200001, "current_time_ms": 805039, "exploitability": 0.176581},
    {"iteration": 6210001, "current_time_ms": 806096, "exploitability": 0.176612},
    {"iteration": 6220001, "current_time_ms": 807212, "exploitability": 0.176647},
    {"iteration": 6230001, "current_time_ms": 808284, "exploitability": 0.176695},
    {"iteration": 6240001, "current_time_ms": 809361, "exploitability": 0.176743},
    {"iteration": 6250001, "current_time_ms": 810416, "exploitability": 0.176804},
    {"iteration": 6260001, "current_time_ms": 811458, "exploitability": 0.176854},
    {"iteration": 6270001, "current_time_ms": 812529, "exploitability": 0.176854},
    {"iteration": 6280001, "current_time_ms": 813585, "exploitability": 0.17685},
    {"iteration": 6290001, "current_time_ms": 814660, "exploitability": 0.176848},
    {"iteration": 6300001, "current_time_ms": 815756, "exploitability": 0.176849},
    {"iteration": 6310001, "current_time_ms": 816791, "exploitability": 0.176837},
    {"iteration": 6320001, "current_time_ms": 817921, "exploitability": 0.176801},
    {"iteration": 6330001, "current_time_ms": 819028, "exploitability": 0.176741},
    {"iteration": 6340001, "current_time_ms": 820103, "exploitability": 0.17666},
    {"iteration": 6350001, "current_time_ms": 821186, "exploitability": 0.176557},
    {"iteration": 6360001, "current_time_ms": 822241, "exploitability": 0.176443},
    {"iteration": 6370001, "current_time_ms": 823288, "exploitability": 0.176362},
    {"iteration": 6380001, "current_time_ms": 824356, "exploitability": 0.176302},
    {"iteration": 6390001, "current_time_ms": 825430, "exploitability": 0.176234},
    {"iteration": 6400001, "current_time_ms": 826523, "exploitability": 0.176167},
    {"iteration": 6410001, "current_time_ms": 827582, "exploitability": 0.176071},
    {"iteration": 6420001, "current_time_ms": 828639, "exploitability": 0.175963},
    {"iteration": 6430001, "current_time_ms": 829698, "exploitability": 0.175877},
    {"iteration": 6440001, "current_time_ms": 830771, "exploitability": 0.175806},
    {"iteration": 6450001, "current_time_ms": 831970, "exploitability": 0.175745},
    {"iteration": 6460001, "current_time_ms": 833107, "exploitability": 0.175669},
    {"iteration": 6470001, "current_time_ms": 834178, "exploitability": 0.175567},
    {"iteration": 6480001, "current_time_ms": 835266, "exploitability": 0.175471},
    {"iteration": 6490001, "current_time_ms": 836318, "exploitability": 0.175378},
    {"iteration": 6500001, "current_time_ms": 837390, "exploitability": 0.175271},
    {"iteration": 6510001, "current_time_ms": 838496, "exploitability": 0.175132},
    {"iteration": 6520001, "current_time_ms": 839566, "exploitability": 0.175008},
    {"iteration": 6530001, "current_time_ms": 840633, "exploitability": 0.174892},
    {"iteration": 6540001, "current_time_ms": 841701, "exploitability": 0.174811},
    {"iteration": 6550001, "current_time_ms": 842978, "exploitability": 0.174733},
    {"iteration": 6560001, "current_time_ms": 844072, "exploitability": 0.174653},
    {"iteration": 6570001, "current_time_ms": 845066, "exploitability": 0.174582},
    {"iteration": 6580001, "current_time_ms": 846107, "exploitability": 0.174501},
    {"iteration": 6590001, "current_time_ms": 847180, "exploitability": 0.174423},
    {"iteration": 6600001, "current_time_ms": 848372, "exploitability": 0.174354},
    {"iteration": 6610001, "current_time_ms": 849500, "exploitability": 0.174321},
    {"iteration": 6620001, "current_time_ms": 850514, "exploitability": 0.174289},
    {"iteration": 6630001, "current_time_ms": 851577, "exploitability": 0.174266},
    {"iteration": 6640001, "current_time_ms": 852685, "exploitability": 0.174244},
    {"iteration": 6650001, "current_time_ms": 853795, "exploitability": 0.174219},
    {"iteration": 6660001, "current_time_ms": 854863, "exploitability": 0.17417},
    {"iteration": 6670001, "current_time_ms": 855920, "exploitability": 0.174109},
    {"iteration": 6680001, "current_time_ms": 857004, "exploitability": 0.174081},
    {"iteration": 6690001, "current_time_ms": 858081, "exploitability": 0.174104},
    {"iteration": 6700001, "current_time_ms": 859154, "exploitability": 0.174136},
    {"iteration": 6710001, "current_time_ms": 860224, "exploitability": 0.174155},
    {"iteration": 6720001, "current_time_ms": 861292, "exploitability": 0.174186},
    {"iteration": 6730001, "current_time_ms": 862387, "exploitability": 0.17422},
    {"iteration": 6740001, "current_time_ms": 863452, "exploitability": 0.174271},
    {"iteration": 6750001, "current_time_ms": 864462, "exploitability": 0.174342},
    {"iteration": 6760001, "current_time_ms": 865531, "exploitability": 0.174407},
    {"iteration": 6770001, "current_time_ms": 866617, "exploitability": 0.174478},
    {"iteration": 6780001, "current_time_ms": 867676, "exploitability": 0.174562},
    {"iteration": 6790001, "current_time_ms": 868720, "exploitability": 0.17464},
    {"iteration": 6800001, "current_time_ms": 869801, "exploitability": 0.174708},
    {"iteration": 6810001, "current_time_ms": 870844, "exploitability": 0.17474},
    {"iteration": 6820001, "current_time_ms": 871907, "exploitability": 0.174781},
    {"iteration": 6830001, "current_time_ms": 872980, "exploitability": 0.1748},
    {"iteration": 6840001, "current_time_ms": 874009, "exploitability": 0.174802},
    {"iteration": 6850001, "current_time_ms": 875089, "exploitability": 0.174813},
    {"iteration": 6860001, "current_time_ms": 876156, "exploitability": 0.174835},
    {"iteration": 6870001, "current_time_ms": 877233, "exploitability": 0.174853},
    {"iteration": 6880001, "current_time_ms": 878277, "exploitability": 0.174872},
    {"iteration": 6890001, "current_time_ms": 879347, "exploitability": 0.174888},
    {"iteration": 6900001, "current_time_ms": 880370, "exploitability": 0.174889},
    {"iteration": 6910001, "current_time_ms": 881434, "exploitability": 0.17492},
    {"iteration": 6920001, "current_time_ms": 882492, "exploitability": 0.174947},
    {"iteration": 6930001, "current_time_ms": 883596, "exploitability": 0.174996},
    {"iteration": 6940001, "current_time_ms": 884658, "exploitability": 0.175033},
    {"iteration": 6950001, "current_time_ms": 885740, "exploitability": 0.175078},
    {"iteration": 6960001, "current_time_ms": 886789, "exploitability": 0.175132},
    {"iteration": 6970001, "current_time_ms": 887860, "exploitability": 0.175181},
    {"iteration": 6980001, "current_time_ms": 888907, "exploitability": 0.175256},
    {"iteration": 6990001, "current_time_ms": 890012, "exploitability": 0.175334},
    {"iteration": 7000001, "current_time_ms": 891122, "exploitability": 0.175408},
    {"iteration": 7010001, "current_time_ms": 892258, "exploitability": 0.175464},
    {"iteration": 7020001, "current_time_ms": 893343, "exploitability": 0.175526},
    {"iteration": 7030001, "current_time_ms": 894455, "exploitability": 0.1756},
    {"iteration": 7040001, "current_time_ms": 895539, "exploitability": 0.175687},
    {"iteration": 7050001, "current_time_ms": 896637, "exploitability": 0.175823},
    {"iteration": 7060001, "current_time_ms": 897776, "exploitability": 0.175965},
    {"iteration": 7070001, "current_time_ms": 898908, "exploitability": 0.176091},
    {"iteration": 7080001, "current_time_ms": 900014, "exploitability": 0.176209},
    {"iteration": 7090001, "current_time_ms": 901103, "exploitability": 0.17632},
    {"iteration": 7100001, "current_time_ms": 902235, "exploitability": 0.176427},
    {"iteration": 7110001, "current_time_ms": 903350, "exploitability": 0.176519},
    {"iteration": 7120001, "current_time_ms": 904466, "exploitability": 0.176605},
    {"iteration": 7130001, "current_time_ms": 905535, "exploitability": 0.176671},
    {"iteration": 7140001, "current_time_ms": 906677, "exploitability": 0.176726},
    {"iteration": 7150001, "current_time_ms": 907816, "exploitability": 0.176786},
    {"iteration": 7160001, "current_time_ms": 908943, "exploitability": 0.176841},
    {"iteration": 7170001, "current_time_ms": 910045, "exploitability": 0.176903},
    {"iteration": 7180001, "current_time_ms": 911139, "exploitability": 0.176962},
    {"iteration": 7190001, "current_time_ms": 912290, "exploitability": 0.177006},
    {"iteration": 7200001, "current_time_ms": 913400, "exploitability": 0.177048},
    {"iteration": 7210001, "current_time_ms": 914501, "exploitability": 0.177061},
    {"iteration": 7220001, "current_time_ms": 915594, "exploitability": 0.177054},
    {"iteration": 7230001, "current_time_ms": 916721, "exploitability": 0.177051},
    {"iteration": 7240001, "current_time_ms": 917940, "exploitability": 0.177035},
    {"iteration": 7250001, "current_time_ms": 919246, "exploitability": 0.176996},
    {"iteration": 7260001, "current_time_ms": 920322, "exploitability": 0.176947},
    {"iteration": 7270001, "current_time_ms": 921418, "exploitability": 0.176906},
    {"iteration": 7280001, "current_time_ms": 922544, "exploitability": 0.176863},
    {"iteration": 7290001, "current_time_ms": 923671, "exploitability": 0.176817},
    {"iteration": 7300001, "current_time_ms": 924806, "exploitability": 0.17676},
    {"iteration": 7310001, "current_time_ms": 925947, "exploitability": 0.17671},
    {"iteration": 7320001, "current_time_ms": 927092, "exploitability": 0.176691},
    {"iteration": 7330001, "current_time_ms": 928222, "exploitability": 0.176683},
    {"iteration": 7340001, "current_time_ms": 929359, "exploitability": 0.176668},
    {"iteration": 7350001, "current_time_ms": 930468, "exploitability": 0.17665},
    {"iteration": 7360001, "current_time_ms": 931626, "exploitability": 0.176638},
    {"iteration": 7370001, "current_time_ms": 932732, "exploitability": 0.176617},
    {"iteration": 7380001, "current_time_ms": 933871, "exploitability": 0.176606},
    {"iteration": 7390001, "current_time_ms": 934983, "exploitability": 0.176574},
    {"iteration": 7400001, "current_time_ms": 936381, "exploitability": 0.17652},
    {"iteration": 7410001, "current_time_ms": 937908, "exploitability": 0.176465},
    {"iteration": 7420001, "current_time_ms": 939324, "exploitability": 0.1764},
    {"iteration": 7430001, "current_time_ms": 940688, "exploitability": 0.176342},
    {"iteration": 7440001, "current_time_ms": 941923, "exploitability": 0.176272},
    {"iteration": 7450001, "current_time_ms": 943023, "exploitability": 0.176199},
    {"iteration": 7460001, "current_time_ms": 944135, "exploitability": 0.176112},
    {"iteration": 7470001, "current_time_ms": 945244, "exploitability": 0.176045},
    {"iteration": 7480001, "current_time_ms": 946374, "exploitability": 0.175976},
    {"iteration": 7490001, "current_time_ms": 947493, "exploitability": 0.175889},
    {"iteration": 7500001, "current_time_ms": 948602, "exploitability": 0.175799},
    {"iteration": 7510001, "current_time_ms": 949730, "exploitability": 0.175694},
    {"iteration": 7520001, "current_time_ms": 950818, "exploitability": 0.175579},
    {"iteration": 7530001, "current_time_ms": 951933, "exploitability": 0.175466},
    {"iteration": 7540001, "current_time_ms": 953138, "exploitability": 0.175345},
    {"iteration": 7550001, "current_time_ms": 954262, "exploitability": 0.175209},
    {"iteration": 7560001, "current_time_ms": 955352, "exploitability": 0.17507},
    {"iteration": 7570001, "current_time_ms": 956699, "exploitability": 0.174933},
    {"iteration": 7580001, "current_time_ms": 957935, "exploitability": 0.17478},
    {"iteration": 7590001, "current_time_ms": 959007, "exploitability": 0.174624},
    {"iteration": 7600001, "current_time_ms": 960145, "exploitability": 0.174485},
    {"iteration": 7610001, "current_time_ms": 961264, "exploitability": 0.17436},
    {"iteration": 7620001, "current_time_ms": 962428, "exploitability": 0.174254},
    {"iteration": 7630001, "current_time_ms": 963535, "exploitability": 0.174147},
    {"iteration": 7640001, "current_time_ms": 964666, "exploitability": 0.174049},
    {"iteration": 7650001, "current_time_ms": 965781, "exploitability": 0.173978},
    {"iteration": 7660001, "current_time_ms": 966887, "exploitability": 0.17393},
    {"iteration": 7670001, "current_time_ms": 968006, "exploitability": 0.173891},
    {"iteration": 7680001, "current_time_ms": 969280, "exploitability": 0.173846},
    {"iteration": 7690001, "current_time_ms": 970442, "exploitability": 0.173829},
    {"iteration": 7700001, "current_time_ms": 971534, "exploitability": 0.173827},
    {"iteration": 7710001, "current_time_ms": 972675, "exploitability": 0.173856},
    {"iteration": 7720001, "current_time_ms": 973859, "exploitability": 0.173907},
    {"iteration": 7730001, "current_time_ms": 975129, "exploitability": 0.173945},
    {"iteration": 7740001, "current_time_ms": 976311, "exploitability": 0.173988},
    {"iteration": 7750001, "current_time_ms": 977465, "exploitability": 0.174041},
    {"iteration": 7760001, "current_time_ms": 978585, "exploitability": 0.174119},
    {"iteration": 7770001, "current_time_ms": 979675, "exploitability": 0.174199},
    {"iteration": 7780001, "current_time_ms": 980792, "exploitability": 0.17428},
    {"iteration": 7790001, "current_time_ms": 982094, "exploitability": 0.174352},
    {"iteration": 7800001, "current_time_ms": 983292, "exploitability": 0.174433},
    {"iteration": 7810001, "current_time_ms": 984401, "exploitability": 0.174514},
    {"iteration": 7820001, "current_time_ms": 985545, "exploitability": 0.174601},
    {"iteration": 7830001, "current_time_ms": 986879, "exploitability": 0.174687},
    {"iteration": 7840001, "current_time_ms": 988001, "exploitability": 0.174757},
    {"iteration": 7850001, "current_time_ms": 989094, "exploitability": 0.174831},
    {"iteration": 7860001, "current_time_ms": 990194, "exploitability": 0.174895},
    {"iteration": 7870001, "current_time_ms": 991328, "exploitability": 0.174965},
    {"iteration": 7880001, "current_time_ms": 992428, "exploitability": 0.175023},
    {"iteration": 7890001, "current_time_ms": 993537, "exploitability": 0.17508},
    {"iteration": 7900001, "current_time_ms": 994643, "exploitability": 0.175118},
    {"iteration": 7910001, "current_time_ms": 995772, "exploitability": 0.175147},
    {"iteration": 7920001, "current_time_ms": 996887, "exploitability": 0.175157},
    {"iteration": 7930001, "current_time_ms": 997979, "exploitability": 0.175157},
    {"iteration": 7940001, "current_time_ms": 999087, "exploitability": 0.175175},
    {"iteration": 7950001, "current_time_ms": 1000185, "exploitability": 0.17518},
    {"iteration": 7960001, "current_time_ms": 1001287, "exploitability": 0.175155},
    {"iteration": 7970001, "current_time_ms": 1002404, "exploitability": 0.175097},
    {"iteration": 7980001, "current_time_ms": 1003526, "exploitability": 0.175055},
    {"iteration": 7990001, "current_time_ms": 1004620, "exploitability": 0.175016},
    {"iteration": 8000001, "current_time_ms": 1005715, "exploitability": 0.17496},
    {"iteration": 8010001, "current_time_ms": 1006785, "exploitability": 0.174882},
    {"iteration": 8020001, "current_time_ms": 1007857, "exploitability": 0.174797},
    {"iteration": 8030001, "current_time_ms": 1008974, "exploitability": 0.174717},
    {"iteration": 8040001, "current_time_ms": 1010078, "exploitability": 0.17466},
    {"iteration": 8050001, "current_time_ms": 1011184, "exploitability": 0.174586},
    {"iteration": 8060001, "current_time_ms": 1012285, "exploitability": 0.174523},
    {"iteration": 8070001, "current_time_ms": 1013385, "exploitability": 0.174465},
    {"iteration": 8080001, "current_time_ms": 1014481, "exploitability": 0.174416},
    {"iteration": 8090001, "current_time_ms": 1015626, "exploitability": 0.174355},
    {"iteration": 8100001, "current_time_ms": 1016960, "exploitability": 0.174274},
    {"iteration": 8110001, "current_time_ms": 1018123, "exploitability": 0.174208},
    {"iteration": 8120001, "current_time_ms": 1019243, "exploitability": 0.174146},
    {"iteration": 8130001, "current_time_ms": 1020399, "exploitability": 0.174082},
    {"iteration": 8140001, "current_time_ms": 1021504, "exploitability": 0.173991},
    {"iteration": 8150001, "current_time_ms": 1022662, "exploitability": 0.173903},
    {"iteration": 8160001, "current_time_ms": 1023769, "exploitability": 0.173832},
    {"iteration": 8170001, "current_time_ms": 1024873, "exploitability": 0.173754},
    {"iteration": 8180001, "current_time_ms": 1025963, "exploitability": 0.173689},
    {"iteration": 8190001, "current_time_ms": 1027081, "exploitability": 0.173624},
    {"iteration": 8200001, "current_time_ms": 1028197, "exploitability": 0.17357},
    {"iteration": 8210001, "current_time_ms": 1029376, "exploitability": 0.173503},
    {"iteration": 8220001, "current_time_ms": 1030570, "exploitability": 0.173442},
    {"iteration": 8230001, "current_time_ms": 1031663, "exploitability": 0.173379},
    {"iteration": 8240001, "current_time_ms": 1032747, "exploitability": 0.17331},
    {"iteration": 8250001, "current_time_ms": 1033855, "exploitability": 0.173237},
    {"iteration": 8260001, "current_time_ms": 1034957, "exploitability": 0.173157},
    {"iteration": 8270001, "current_time_ms": 1036050, "exploitability": 0.1731},
    {"iteration": 8280001, "current_time_ms": 1037147, "exploitability": 0.173053},
    {"iteration": 8290001, "current_time_ms": 1038603, "exploitability": 0.173003},
    {"iteration": 8300001, "current_time_ms": 1040065, "exploitability": 0.172989},
    {"iteration": 8310001, "current_time_ms": 1041276, "exploitability": 0.173002},
    {"iteration": 8320001, "current_time_ms": 1042498, "exploitability": 0.172993},
    {"iteration": 8330001, "current_time_ms": 1043658, "exploitability": 0.172963},
    {"iteration": 8340001, "current_time_ms": 1044785, "exploitability": 0.172948},
    {"iteration": 8350001, "current_time_ms": 1046038, "exploitability": 0.17293},
    {"iteration": 8360001, "current_time_ms": 1047587, "exploitability": 0.172902},
    {"iteration": 8370001, "current_time_ms": 1049287, "exploitability": 0.17287},
    {"iteration": 8380001, "current_time_ms": 1050689, "exploitability": 0.172835},
    {"iteration": 8390001, "current_time_ms": 1051858, "exploitability": 0.172789},
    {"iteration": 8400001, "current_time_ms": 1052989, "exploitability": 0.172736},
    {"iteration": 8410001, "current_time_ms": 1054115, "exploitability": 0.172681},
    {"iteration": 8420001, "current_time_ms": 1055314, "exploitability": 0.172617},
    {"iteration": 8430001, "current_time_ms": 1056557, "exploitability": 0.172552},
    {"iteration": 8440001, "current_time_ms": 1057703, "exploitability": 0.172488},
    {"iteration": 8450001, "current_time_ms": 1058898, "exploitability": 0.172429},
    {"iteration": 8460001, "current_time_ms": 1059990, "exploitability": 0.17236},
    {"iteration": 8470001, "current_time_ms": 1061127, "exploitability": 0.172287},
    {"iteration": 8480001, "current_time_ms": 1062267, "exploitability": 0.172231},
    {"iteration": 8490001, "current_time_ms": 1063443, "exploitability": 0.172182},
    {"iteration": 8500001, "current_time_ms": 1064579, "exploitability": 0.17213},
    {"iteration": 8510001, "current_time_ms": 1065729, "exploitability": 0.17208},
    {"iteration": 8520001, "current_time_ms": 1067021, "exploitability": 0.172036},
    {"iteration": 8530001, "current_time_ms": 1068219, "exploitability": 0.171989},
    {"iteration": 8540001, "current_time_ms": 1069584, "exploitability": 0.171945},
    {"iteration": 8550001, "current_time_ms": 1070725, "exploitability": 0.171891},
    {"iteration": 8560001, "current_time_ms": 1071883, "exploitability": 0.171813},
    {"iteration": 8570001, "current_time_ms": 1073053, "exploitability": 0.171719},
    {"iteration": 8580001, "current_time_ms": 1074174, "exploitability": 0.171624},
    {"iteration": 8590001, "current_time_ms": 1075434, "exploitability": 0.171524},
    {"iteration": 8600001, "current_time_ms": 1076539, "exploitability": 0.171422},
    {"iteration": 8610001, "current_time_ms": 1077682, "exploitability": 0.171317},
    {"iteration": 8620001, "current_time_ms": 1078907, "exploitability": 0.171187},
    {"iteration": 8630001, "current_time_ms": 1080163, "exploitability": 0.171042},
    {"iteration": 8640001, "current_time_ms": 1081334, "exploitability": 0.170909},
    {"iteration": 8650001, "current_time_ms": 1082468, "exploitability": 0.170792},
    {"iteration": 8660001, "current_time_ms": 1083619, "exploitability": 0.170691},
    {"iteration": 8670001, "current_time_ms": 1084885, "exploitability": 0.170604},
    {"iteration": 8680001, "current_time_ms": 1086113, "exploitability": 0.170507},
    {"iteration": 8690001, "current_time_ms": 1087275, "exploitability": 0.170395},
    {"iteration": 8700001, "current_time_ms": 1088521, "exploitability": 0.170282},
    {"iteration": 8710001, "current_time_ms": 1089710, "exploitability": 0.170161},
    {"iteration": 8720001, "current_time_ms": 1091039, "exploitability": 0.170044},
    {"iteration": 8730001, "current_time_ms": 1092175, "exploitability": 0.169942},
    {"iteration": 8740001, "current_time_ms": 1093553, "exploitability": 0.169866},
    {"iteration": 8750001, "current_time_ms": 1094738, "exploitability": 0.169816},
    {"iteration": 8760001, "current_time_ms": 1095984, "exploitability": 0.169774},
    {"iteration": 8770001, "current_time_ms": 1097157, "exploitability": 0.169726},
    {"iteration": 8780001, "current_time_ms": 1098296, "exploitability": 0.169673},
    {"iteration": 8790001, "current_time_ms": 1099462, "exploitability": 0.169615},
    {"iteration": 8800001, "current_time_ms": 1100577, "exploitability": 0.169565},
    {"iteration": 8810001, "current_time_ms": 1101848, "exploitability": 0.169515},
    {"iteration": 8820001, "current_time_ms": 1103324, "exploitability": 0.169469},
    {"iteration": 8830001, "current_time_ms": 1104655, "exploitability": 0.169437},
    {"iteration": 8840001, "current_time_ms": 1105819, "exploitability": 0.169427},
    {"iteration": 8850001, "current_time_ms": 1106963, "exploitability": 0.169419},
    {"iteration": 8860001, "current_time_ms": 1108083, "exploitability": 0.169417},
    {"iteration": 8870001, "current_time_ms": 1109180, "exploitability": 0.169406},
    {"iteration": 8880001, "current_time_ms": 1110376, "exploitability": 0.169411},
    {"iteration": 8890001, "current_time_ms": 1111490, "exploitability": 0.169425},
    {"iteration": 8900001, "current_time_ms": 1112896, "exploitability": 0.169445},
    {"iteration": 8910001, "current_time_ms": 1114280, "exploitability": 0.169441},
    {"iteration": 8920001, "current_time_ms": 1115737, "exploitability": 0.169437},
    {"iteration": 8930001, "current_time_ms": 1117075, "exploitability": 0.169454},
    {"iteration": 8940001, "current_time_ms": 1118222, "exploitability": 0.169493},
    {"iteration": 8950001, "current_time_ms": 1119322, "exploitability": 0.169534},
    {"iteration": 8960001, "current_time_ms": 1120450, "exploitability": 0.169565},
    {"iteration": 8970001, "current_time_ms": 1121561, "exploitability": 0.169577},
    {"iteration": 8980001, "current_time_ms": 1122725, "exploitability": 0.169571},
    {"iteration": 8990001, "current_time_ms": 1123790, "exploitability": 0.169561},
    {"iteration": 9000001, "current_time_ms": 1124901, "exploitability": 0.169563},
    {"iteration": 9010001, "current_time_ms": 1126057, "exploitability": 0.169576},
    {"iteration": 9020001, "current_time_ms": 1127195, "exploitability": 0.169578},
    {"iteration": 9030001, "current_time_ms": 1128295, "exploitability": 0.169574},
    {"iteration": 9040001, "current_time_ms": 1129457, "exploitability": 0.169554},
    {"iteration": 9050001, "current_time_ms": 1130601, "exploitability": 0.169545},
    {"iteration": 9060001, "current_time_ms": 1131745, "exploitability": 0.16953},
    {"iteration": 9070001, "current_time_ms": 1132933, "exploitability": 0.169509},
    {"iteration": 9080001, "current_time_ms": 1134063, "exploitability": 0.169477},
    {"iteration": 9090001, "current_time_ms": 1135246, "exploitability": 0.169439},
    {"iteration": 9100001, "current_time_ms": 1136327, "exploitability": 0.169382},
    {"iteration": 9110001, "current_time_ms": 1137540, "exploitability": 0.169315},
    {"iteration": 9120001, "current_time_ms": 1138629, "exploitability": 0.16925},
    {"iteration": 9130001, "current_time_ms": 1139808, "exploitability": 0.169192},
    {"iteration": 9140001, "current_time_ms": 1140990, "exploitability": 0.169125},
    {"iteration": 9150001, "current_time_ms": 1142148, "exploitability": 0.169037},
    {"iteration": 9160001, "current_time_ms": 1143334, "exploitability": 0.16894},
    {"iteration": 9170001, "current_time_ms": 1144542, "exploitability": 0.168844},
    {"iteration": 9180001, "current_time_ms": 1145778, "exploitability": 0.168754},
    {"iteration": 9190001, "current_time_ms": 1146929, "exploitability": 0.168667},
    {"iteration": 9200001, "current_time_ms": 1148099, "exploitability": 0.168579},
    {"iteration": 9210001, "current_time_ms": 1149203, "exploitability": 0.168493},
    {"iteration": 9220001, "current_time_ms": 1150347, "exploitability": 0.16843},
    {"iteration": 9230001, "current_time_ms": 1151567, "exploitability": 0.168394},
    {"iteration": 9240001, "current_time_ms": 1152860, "exploitability": 0.16836},
    {"iteration": 9250001, "current_time_ms": 1154124, "exploitability": 0.168322},
    {"iteration": 9260001, "current_time_ms": 1155357, "exploitability": 0.16829},
    {"iteration": 9270001, "current_time_ms": 1156608, "exploitability": 0.168264},
    {"iteration": 9280001, "current_time_ms": 1157792, "exploitability": 0.168229},
    {"iteration": 9290001, "current_time_ms": 1159136, "exploitability": 0.168187},
    {"iteration": 9300001, "current_time_ms": 1160473, "exploitability": 0.168149},
    {"iteration": 9310001, "current_time_ms": 1161622, "exploitability": 0.168115},
    {"iteration": 9320001, "current_time_ms": 1163057, "exploitability": 0.16808},
    {"iteration": 9330001, "current_time_ms": 1164476, "exploitability": 0.168021},
    {"iteration": 9340001, "current_time_ms": 1165798, "exploitability": 0.167951},
    {"iteration": 9350001, "current_time_ms": 1167112, "exploitability": 0.167873},
    {"iteration": 9360001, "current_time_ms": 1168390, "exploitability": 0.167783},
    {"iteration": 9370001, "current_time_ms": 1169633, "exploitability": 0.167691},
    {"iteration": 9380001, "current_time_ms": 1171037, "exploitability": 0.167601},
    {"iteration": 9390001, "current_time_ms": 1172259, "exploitability": 0.167496},
    {"iteration": 9400001, "current_time_ms": 1173429, "exploitability": 0.167406},
    {"iteration": 9410001, "current_time_ms": 1174702, "exploitability": 0.16733},
    {"iteration": 9420001, "current_time_ms": 1175879, "exploitability": 0.16723},
    {"iteration": 9430001, "current_time_ms": 1177147, "exploitability": 0.167121},
    {"iteration": 9440001, "current_time_ms": 1178417, "exploitability": 0.167024},
    {"iteration": 9450001, "current_time_ms": 1179593, "exploitability": 0.166942},
    {"iteration": 9460001, "current_time_ms": 1180792, "exploitability": 0.166873},
    {"iteration": 9470001, "current_time_ms": 1182035, "exploitability": 0.166808},
    {"iteration": 9480001, "current_time_ms": 1183227, "exploitability": 0.166759},
    {"iteration": 9490001, "current_time_ms": 1184533, "exploitability": 0.166705},
    {"iteration": 9500001, "current_time_ms": 1185776, "exploitability": 0.166644},
    {"iteration": 9510001, "current_time_ms": 1186978, "exploitability": 0.166606},
    {"iteration": 9520001, "current_time_ms": 1188169, "exploitability": 0.166581},
    {"iteration": 9530001, "current_time_ms": 1189362, "exploitability": 0.166572},
    {"iteration": 9540001, "current_time_ms": 1190518, "exploitability": 0.166572},
    {"iteration": 9550001, "current_time_ms": 1191689, "exploitability": 0.166588},
    {"iteration": 9560001, "current_time_ms": 1192941, "exploitability": 0.16661},
    {"iteration": 9570001, "current_time_ms": 1194141, "exploitability": 0.166623},
    {"iteration": 9580001, "current_time_ms": 1195383, "exploitability": 0.166642},
    {"iteration": 9590001, "current_time_ms": 1196886, "exploitability": 0.166674},
    {"iteration": 9600001, "current_time_ms": 1198465, "exploitability": 0.166718},
    {"iteration": 9610001, "current_time_ms": 1199731, "exploitability": 0.166775},
    {"iteration": 9620001, "current_time_ms": 1200955, "exploitability": 0.166831},
    {"iteration": 9630001, "current_time_ms": 1202168, "exploitability": 0.166904},
    {"iteration": 9640001, "current_time_ms": 1203389, "exploitability": 0.166996},
    {"iteration": 9650001, "current_time_ms": 1204647, "exploitability": 0.167092},
    {"iteration": 9660001, "current_time_ms": 1205933, "exploitability": 0.16718},
    {"iteration": 9670001, "current_time_ms": 1207131, "exploitability": 0.167274},
    {"iteration": 9680001, "current_time_ms": 1208329, "exploitability": 0.167361},
    {"iteration": 9690001, "current_time_ms": 1209494, "exploitability": 0.167439},
    {"iteration": 9700001, "current_time_ms": 1210873, "exploitability": 0.167492},
    {"iteration": 9710001, "current_time_ms": 1212525, "exploitability": 0.167545},
    {"iteration": 9720001, "current_time_ms": 1213676, "exploitability": 0.167579},
    {"iteration": 9730001, "current_time_ms": 1214940, "exploitability": 0.167606},
    {"iteration": 9740001, "current_time_ms": 1216105, "exploitability": 0.167639},
    {"iteration": 9750001, "current_time_ms": 1217280, "exploitability": 0.167656},
    {"iteration": 9760001, "current_time_ms": 1218443, "exploitability": 0.167665},
    {"iteration": 9770001, "current_time_ms": 1219593, "exploitability": 0.167665},
    {"iteration": 9780001, "current_time_ms": 1220754, "exploitability": 0.167656},
    {"iteration": 9790001, "current_time_ms": 1222002, "exploitability": 0.167637},
    {"iteration": 9800001, "current_time_ms": 1223184, "exploitability": 0.167613},
    {"iteration": 9810001, "current_time_ms": 1224384, "exploitability": 0.167578},
    {"iteration": 9820001, "current_time_ms": 1225574, "exploitability": 0.167542},
    {"iteration": 9830001, "current_time_ms": 1226830, "exploitability": 0.167516},
    {"iteration": 9840001, "current_time_ms": 1228024, "exploitability": 0.16748},
    {"iteration": 9850001, "current_time_ms": 1229198, "exploitability": 0.167449},
    {"iteration": 9860001, "current_time_ms": 1230475, "exploitability": 0.167411},
    {"iteration": 9870001, "current_time_ms": 1232936, "exploitability": 0.167378},
    {"iteration": 9880001, "current_time_ms": 1235031, "exploitability": 0.16733},
    {"iteration": 9890001, "current_time_ms": 1236686, "exploitability": 0.167284},
    {"iteration": 9900001, "current_time_ms": 1238387, "exploitability": 0.167232},
    {"iteration": 9910001, "current_time_ms": 1240003, "exploitability": 0.167167},
    {"iteration": 9920001, "current_time_ms": 1241499, "exploitability": 0.167089},
    {"iteration": 9930001, "current_time_ms": 1242977, "exploitability": 0.167008},
    {"iteration": 9940001, "current_time_ms": 1244453, "exploitability": 0.16695},
    {"iteration": 9950001, "current_time_ms": 1245932, "exploitability": 0.166888},
    {"iteration": 9960001, "current_time_ms": 1247230, "exploitability": 0.166818},
    {"iteration": 9970001, "current_time_ms": 1248387, "exploitability": 0.166732},
    {"iteration": 9980001, "current_time_ms": 1249630, "exploitability": 0.166645},
    {"iteration": 9990001, "current_time_ms": 1250881, "exploitability": 0.16656},
    {"iteration": 10000001, "current_time_ms": 1252100, "exploitability": 0.16649},
  ]
}


==> plots/backup/os_mccfr__45_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 187, "exploitability": 0.116739},
    {"iteration": 20001, "current_time_ms": 378, "exploitability": 0.119358},
    {"iteration": 30001, "current_time_ms": 609, "exploitability": 0.119625},
    {"iteration": 40001, "current_time_ms": 806, "exploitability": 0.125603},
    {"iteration": 50001, "current_time_ms": 1030, "exploitability": 0.127749},
    {"iteration": 60001, "current_time_ms": 1336, "exploitability": 0.124392},
    {"iteration": 70001, "current_time_ms": 1890, "exploitability": 0.1209},
    {"iteration": 80001, "current_time_ms": 2284, "exploitability": 0.120686},
    {"iteration": 90001, "current_time_ms": 2576, "exploitability": 0.120005},
    {"iteration": 100001, "current_time_ms": 2772, "exploitability": 0.121015},
    {"iteration": 110001, "current_time_ms": 2967, "exploitability": 0.122045},
    {"iteration": 120001, "current_time_ms": 3441, "exploitability": 0.123641},
    {"iteration": 130001, "current_time_ms": 3794, "exploitability": 0.124207},
    {"iteration": 140001, "current_time_ms": 3987, "exploitability": 0.125583},
    {"iteration": 150001, "current_time_ms": 4229, "exploitability": 0.126754},
    {"iteration": 160001, "current_time_ms": 4454, "exploitability": 0.126407},
    {"iteration": 170001, "current_time_ms": 4651, "exploitability": 0.126579},
    {"iteration": 180001, "current_time_ms": 4847, "exploitability": 0.127985},
    {"iteration": 190001, "current_time_ms": 5326, "exploitability": 0.128762},
    {"iteration": 200001, "current_time_ms": 5627, "exploitability": 0.130038},
    {"iteration": 210001, "current_time_ms": 5866, "exploitability": 0.130792},
    {"iteration": 220001, "current_time_ms": 6062, "exploitability": 0.131703},
    {"iteration": 230001, "current_time_ms": 6252, "exploitability": 0.132358},
    {"iteration": 240001, "current_time_ms": 6458, "exploitability": 0.132831},
    {"iteration": 250001, "current_time_ms": 6650, "exploitability": 0.133065},
    {"iteration": 260001, "current_time_ms": 6838, "exploitability": 0.133407},
    {"iteration": 270001, "current_time_ms": 7068, "exploitability": 0.134155},
    {"iteration": 280001, "current_time_ms": 7306, "exploitability": 0.134379},
    {"iteration": 290001, "current_time_ms": 7537, "exploitability": 0.134407},
    {"iteration": 300001, "current_time_ms": 7745, "exploitability": 0.134684},
    {"iteration": 310001, "current_time_ms": 7952, "exploitability": 0.134984},
    {"iteration": 320001, "current_time_ms": 8158, "exploitability": 0.134838},
    {"iteration": 330001, "current_time_ms": 8362, "exploitability": 0.133856},
    {"iteration": 340001, "current_time_ms": 8551, "exploitability": 0.133127},
    {"iteration": 350001, "current_time_ms": 8756, "exploitability": 0.13326},
    {"iteration": 360001, "current_time_ms": 8954, "exploitability": 0.133448},
    {"iteration": 370001, "current_time_ms": 9149, "exploitability": 0.133539},
    {"iteration": 380001, "current_time_ms": 9326, "exploitability": 0.133635},
    {"iteration": 390001, "current_time_ms": 9629, "exploitability": 0.13402},
    {"iteration": 400001, "current_time_ms": 10013, "exploitability": 0.134097},
    {"iteration": 410001, "current_time_ms": 10453, "exploitability": 0.134088},
    {"iteration": 420001, "current_time_ms": 10885, "exploitability": 0.134388},
    {"iteration": 430001, "current_time_ms": 11332, "exploitability": 0.134687},
    {"iteration": 440001, "current_time_ms": 11766, "exploitability": 0.134879},
    {"iteration": 450001, "current_time_ms": 12150, "exploitability": 0.13505},
    {"iteration": 460001, "current_time_ms": 12571, "exploitability": 0.135114},
    {"iteration": 470001, "current_time_ms": 12960, "exploitability": 0.13532},
    {"iteration": 480001, "current_time_ms": 13331, "exploitability": 0.135366},
    {"iteration": 490001, "current_time_ms": 13721, "exploitability": 0.135113},
    {"iteration": 500001, "current_time_ms": 14096, "exploitability": 0.134881},
    {"iteration": 510001, "current_time_ms": 14482, "exploitability": 0.134931},
    {"iteration": 520001, "current_time_ms": 14868, "exploitability": 0.134962},
    {"iteration": 530001, "current_time_ms": 15249, "exploitability": 0.134586},
    {"iteration": 540001, "current_time_ms": 15868, "exploitability": 0.1344},
    {"iteration": 550001, "current_time_ms": 16515, "exploitability": 0.134163},
    {"iteration": 560001, "current_time_ms": 17047, "exploitability": 0.133605},
    {"iteration": 570001, "current_time_ms": 17430, "exploitability": 0.13262},
    {"iteration": 580001, "current_time_ms": 17847, "exploitability": 0.131463},
    {"iteration": 590001, "current_time_ms": 18242, "exploitability": 0.131445},
    {"iteration": 600001, "current_time_ms": 18634, "exploitability": 0.131743},
    {"iteration": 610001, "current_time_ms": 19034, "exploitability": 0.132106},
    {"iteration": 620001, "current_time_ms": 19444, "exploitability": 0.132429},
    {"iteration": 630001, "current_time_ms": 19882, "exploitability": 0.132572},
    {"iteration": 640001, "current_time_ms": 20314, "exploitability": 0.132599},
    {"iteration": 650001, "current_time_ms": 20700, "exploitability": 0.13251},
    {"iteration": 660001, "current_time_ms": 21093, "exploitability": 0.132427},
    {"iteration": 670001, "current_time_ms": 21500, "exploitability": 0.132292},
    {"iteration": 680001, "current_time_ms": 21825, "exploitability": 0.132273},
    {"iteration": 690001, "current_time_ms": 22235, "exploitability": 0.13253},
    {"iteration": 700001, "current_time_ms": 22580, "exploitability": 0.132826},
    {"iteration": 710001, "current_time_ms": 22782, "exploitability": 0.133136},
    {"iteration": 720001, "current_time_ms": 22995, "exploitability": 0.133325},
    {"iteration": 730001, "current_time_ms": 23198, "exploitability": 0.133558},
    {"iteration": 740001, "current_time_ms": 23400, "exploitability": 0.133658},
    {"iteration": 750001, "current_time_ms": 23602, "exploitability": 0.133841},
    {"iteration": 760001, "current_time_ms": 23796, "exploitability": 0.134092},
    {"iteration": 770001, "current_time_ms": 23997, "exploitability": 0.13438},
    {"iteration": 780001, "current_time_ms": 24209, "exploitability": 0.134549},
    {"iteration": 790001, "current_time_ms": 24405, "exploitability": 0.134603},
    {"iteration": 800001, "current_time_ms": 24769, "exploitability": 0.134621},
    {"iteration": 810001, "current_time_ms": 25188, "exploitability": 0.134516},
    {"iteration": 820001, "current_time_ms": 25575, "exploitability": 0.134259},
    {"iteration": 830001, "current_time_ms": 25976, "exploitability": 0.133896},
    {"iteration": 840001, "current_time_ms": 26339, "exploitability": 0.133416},
    {"iteration": 850001, "current_time_ms": 26751, "exploitability": 0.133017},
    {"iteration": 860001, "current_time_ms": 27127, "exploitability": 0.133009},
    {"iteration": 870001, "current_time_ms": 27558, "exploitability": 0.133054},
    {"iteration": 880001, "current_time_ms": 28011, "exploitability": 0.133328},
    {"iteration": 890001, "current_time_ms": 28448, "exploitability": 0.133572},
    {"iteration": 900001, "current_time_ms": 28872, "exploitability": 0.133814},
    {"iteration": 910001, "current_time_ms": 29224, "exploitability": 0.133856},
    {"iteration": 920001, "current_time_ms": 29590, "exploitability": 0.133773},
    {"iteration": 930001, "current_time_ms": 29975, "exploitability": 0.133805},
    {"iteration": 940001, "current_time_ms": 30377, "exploitability": 0.133806},
    {"iteration": 950001, "current_time_ms": 30888, "exploitability": 0.133775},
    {"iteration": 960001, "current_time_ms": 31337, "exploitability": 0.133726},
    {"iteration": 970001, "current_time_ms": 31653, "exploitability": 0.133738},
    {"iteration": 980001, "current_time_ms": 31867, "exploitability": 0.133713},
    {"iteration": 990001, "current_time_ms": 32165, "exploitability": 0.13362},
    {"iteration": 1000001, "current_time_ms": 32494, "exploitability": 0.133432},
    {"iteration": 1010001, "current_time_ms": 32867, "exploitability": 0.133346},
    {"iteration": 1020001, "current_time_ms": 33170, "exploitability": 0.133368},
    {"iteration": 1030001, "current_time_ms": 33448, "exploitability": 0.133352},
    {"iteration": 1040001, "current_time_ms": 33673, "exploitability": 0.133575},
    {"iteration": 1050001, "current_time_ms": 34037, "exploitability": 0.133774},
    {"iteration": 1060001, "current_time_ms": 34371, "exploitability": 0.133832},
    {"iteration": 1070001, "current_time_ms": 34593, "exploitability": 0.133758},
    {"iteration": 1080001, "current_time_ms": 34812, "exploitability": 0.133579},
    {"iteration": 1090001, "current_time_ms": 35003, "exploitability": 0.133573},
    {"iteration": 1100001, "current_time_ms": 35200, "exploitability": 0.133572},
    {"iteration": 1110001, "current_time_ms": 35410, "exploitability": 0.133631},
    {"iteration": 1120001, "current_time_ms": 35609, "exploitability": 0.133655},
    {"iteration": 1130001, "current_time_ms": 35802, "exploitability": 0.133488},
    {"iteration": 1140001, "current_time_ms": 35995, "exploitability": 0.133304},
    {"iteration": 1150001, "current_time_ms": 36191, "exploitability": 0.133171},
    {"iteration": 1160001, "current_time_ms": 36391, "exploitability": 0.133197},
    {"iteration": 1170001, "current_time_ms": 36593, "exploitability": 0.133172},
    {"iteration": 1180001, "current_time_ms": 36783, "exploitability": 0.133109},
    {"iteration": 1190001, "current_time_ms": 36969, "exploitability": 0.133013},
    {"iteration": 1200001, "current_time_ms": 37165, "exploitability": 0.132826},
    {"iteration": 1210001, "current_time_ms": 37356, "exploitability": 0.132594},
    {"iteration": 1220001, "current_time_ms": 37558, "exploitability": 0.132483},
    {"iteration": 1230001, "current_time_ms": 37765, "exploitability": 0.132432},
    {"iteration": 1240001, "current_time_ms": 37968, "exploitability": 0.132407},
    {"iteration": 1250001, "current_time_ms": 38185, "exploitability": 0.132486},
    {"iteration": 1260001, "current_time_ms": 38386, "exploitability": 0.132599},
    {"iteration": 1270001, "current_time_ms": 38583, "exploitability": 0.132782},
    {"iteration": 1280001, "current_time_ms": 38778, "exploitability": 0.132957},
    {"iteration": 1290001, "current_time_ms": 38973, "exploitability": 0.133003},
    {"iteration": 1300001, "current_time_ms": 39172, "exploitability": 0.132943},
    {"iteration": 1310001, "current_time_ms": 39360, "exploitability": 0.132929},
    {"iteration": 1320001, "current_time_ms": 39556, "exploitability": 0.132987},
    {"iteration": 1330001, "current_time_ms": 39757, "exploitability": 0.133009},
    {"iteration": 1340001, "current_time_ms": 39949, "exploitability": 0.133029},
    {"iteration": 1350001, "current_time_ms": 40141, "exploitability": 0.133125},
    {"iteration": 1360001, "current_time_ms": 40333, "exploitability": 0.133191},
    {"iteration": 1370001, "current_time_ms": 40526, "exploitability": 0.133297},
    {"iteration": 1380001, "current_time_ms": 40732, "exploitability": 0.133396},
    {"iteration": 1390001, "current_time_ms": 40920, "exploitability": 0.133414},
    {"iteration": 1400001, "current_time_ms": 41113, "exploitability": 0.133451},
    {"iteration": 1410001, "current_time_ms": 41307, "exploitability": 0.133503},
    {"iteration": 1420001, "current_time_ms": 41498, "exploitability": 0.133537},
    {"iteration": 1430001, "current_time_ms": 41690, "exploitability": 0.133577},
    {"iteration": 1440001, "current_time_ms": 41883, "exploitability": 0.133634},
    {"iteration": 1450001, "current_time_ms": 42076, "exploitability": 0.133682},
    {"iteration": 1460001, "current_time_ms": 42268, "exploitability": 0.1337},
    {"iteration": 1470001, "current_time_ms": 42460, "exploitability": 0.133718},
    {"iteration": 1480001, "current_time_ms": 42655, "exploitability": 0.1337},
    {"iteration": 1490001, "current_time_ms": 42854, "exploitability": 0.133666},
    {"iteration": 1500001, "current_time_ms": 43051, "exploitability": 0.133638},
    {"iteration": 1510001, "current_time_ms": 43236, "exploitability": 0.13361},
    {"iteration": 1520001, "current_time_ms": 43439, "exploitability": 0.133534},
    {"iteration": 1530001, "current_time_ms": 43629, "exploitability": 0.133438},
    {"iteration": 1540001, "current_time_ms": 43821, "exploitability": 0.133308},
    {"iteration": 1550001, "current_time_ms": 44011, "exploitability": 0.133198},
    {"iteration": 1560001, "current_time_ms": 44207, "exploitability": 0.133042},
    {"iteration": 1570001, "current_time_ms": 44400, "exploitability": 0.132874},
    {"iteration": 1580001, "current_time_ms": 44593, "exploitability": 0.1327},
    {"iteration": 1590001, "current_time_ms": 44781, "exploitability": 0.13251},
    {"iteration": 1600001, "current_time_ms": 44981, "exploitability": 0.13235},
    {"iteration": 1610001, "current_time_ms": 45175, "exploitability": 0.132231},
    {"iteration": 1620001, "current_time_ms": 45362, "exploitability": 0.132117},
    {"iteration": 1630001, "current_time_ms": 45553, "exploitability": 0.131974},
    {"iteration": 1640001, "current_time_ms": 45743, "exploitability": 0.131871},
    {"iteration": 1650001, "current_time_ms": 45933, "exploitability": 0.13178},
    {"iteration": 1660001, "current_time_ms": 46129, "exploitability": 0.131664},
    {"iteration": 1670001, "current_time_ms": 46320, "exploitability": 0.131551},
    {"iteration": 1680001, "current_time_ms": 46507, "exploitability": 0.131432},
    {"iteration": 1690001, "current_time_ms": 46702, "exploitability": 0.131301},
    {"iteration": 1700001, "current_time_ms": 46897, "exploitability": 0.131241},
    {"iteration": 1710001, "current_time_ms": 47086, "exploitability": 0.131187},
    {"iteration": 1720001, "current_time_ms": 47271, "exploitability": 0.131107},
    {"iteration": 1730001, "current_time_ms": 47456, "exploitability": 0.131022},
    {"iteration": 1740001, "current_time_ms": 47658, "exploitability": 0.130957},
    {"iteration": 1750001, "current_time_ms": 47844, "exploitability": 0.130887},
    {"iteration": 1760001, "current_time_ms": 48036, "exploitability": 0.130844},
    {"iteration": 1770001, "current_time_ms": 48288, "exploitability": 0.130825},
    {"iteration": 1780001, "current_time_ms": 48502, "exploitability": 0.130814},
    {"iteration": 1790001, "current_time_ms": 48739, "exploitability": 0.130828},
    {"iteration": 1800001, "current_time_ms": 49000, "exploitability": 0.130868},
    {"iteration": 1810001, "current_time_ms": 49223, "exploitability": 0.130885},
    {"iteration": 1820001, "current_time_ms": 49447, "exploitability": 0.130916},
    {"iteration": 1830001, "current_time_ms": 49693, "exploitability": 0.130929},
    {"iteration": 1840001, "current_time_ms": 49923, "exploitability": 0.130942},
    {"iteration": 1850001, "current_time_ms": 50129, "exploitability": 0.130912},
    {"iteration": 1860001, "current_time_ms": 50320, "exploitability": 0.130905},
    {"iteration": 1870001, "current_time_ms": 50499, "exploitability": 0.130913},
    {"iteration": 1880001, "current_time_ms": 50676, "exploitability": 0.13093},
    {"iteration": 1890001, "current_time_ms": 50861, "exploitability": 0.130965},
    {"iteration": 1900001, "current_time_ms": 51056, "exploitability": 0.131015},
    {"iteration": 1910001, "current_time_ms": 51435, "exploitability": 0.131063},
    {"iteration": 1920001, "current_time_ms": 51837, "exploitability": 0.131113},
    {"iteration": 1930001, "current_time_ms": 52243, "exploitability": 0.13111},
    {"iteration": 1940001, "current_time_ms": 52649, "exploitability": 0.131073},
    {"iteration": 1950001, "current_time_ms": 53082, "exploitability": 0.13105},
    {"iteration": 1960001, "current_time_ms": 53478, "exploitability": 0.131025},
    {"iteration": 1970001, "current_time_ms": 53941, "exploitability": 0.131004},
    {"iteration": 1980001, "current_time_ms": 54303, "exploitability": 0.131029},
    {"iteration": 1990001, "current_time_ms": 54664, "exploitability": 0.131044},
    {"iteration": 2000001, "current_time_ms": 55040, "exploitability": 0.131063},
    {"iteration": 2010001, "current_time_ms": 55430, "exploitability": 0.131081},
    {"iteration": 2020001, "current_time_ms": 55779, "exploitability": 0.131121},
    {"iteration": 2030001, "current_time_ms": 56141, "exploitability": 0.131213},
    {"iteration": 2040001, "current_time_ms": 56487, "exploitability": 0.131279},
    {"iteration": 2050001, "current_time_ms": 56866, "exploitability": 0.131305},
    {"iteration": 2060001, "current_time_ms": 57292, "exploitability": 0.131363},
    {"iteration": 2070001, "current_time_ms": 57491, "exploitability": 0.131453},
    {"iteration": 2080001, "current_time_ms": 57682, "exploitability": 0.13152},
    {"iteration": 2090001, "current_time_ms": 57875, "exploitability": 0.131571},
    {"iteration": 2100001, "current_time_ms": 58073, "exploitability": 0.131627},
    {"iteration": 2110001, "current_time_ms": 58281, "exploitability": 0.131677},
    {"iteration": 2120001, "current_time_ms": 58472, "exploitability": 0.131736},
    {"iteration": 2130001, "current_time_ms": 58668, "exploitability": 0.131821},
    {"iteration": 2140001, "current_time_ms": 58861, "exploitability": 0.131876},
    {"iteration": 2150001, "current_time_ms": 59055, "exploitability": 0.131922},
    {"iteration": 2160001, "current_time_ms": 59255, "exploitability": 0.13196},
    {"iteration": 2170001, "current_time_ms": 59488, "exploitability": 0.132009},
    {"iteration": 2180001, "current_time_ms": 59790, "exploitability": 0.13203},
    {"iteration": 2190001, "current_time_ms": 60001, "exploitability": 0.132043},
    {"iteration": 2200001, "current_time_ms": 60199, "exploitability": 0.132041},
    {"iteration": 2210001, "current_time_ms": 60396, "exploitability": 0.132034},
    {"iteration": 2220001, "current_time_ms": 60593, "exploitability": 0.132007},
    {"iteration": 2230001, "current_time_ms": 60786, "exploitability": 0.131979},
    {"iteration": 2240001, "current_time_ms": 60980, "exploitability": 0.131933},
    {"iteration": 2250001, "current_time_ms": 61342, "exploitability": 0.131872},
    {"iteration": 2260001, "current_time_ms": 61777, "exploitability": 0.131803},
    {"iteration": 2270001, "current_time_ms": 62159, "exploitability": 0.131762},
    {"iteration": 2280001, "current_time_ms": 62521, "exploitability": 0.131751},
    {"iteration": 2290001, "current_time_ms": 62890, "exploitability": 0.131727},
    {"iteration": 2300001, "current_time_ms": 63278, "exploitability": 0.131712},
    {"iteration": 2310001, "current_time_ms": 63648, "exploitability": 0.131695},
    {"iteration": 2320001, "current_time_ms": 63988, "exploitability": 0.131664},
    {"iteration": 2330001, "current_time_ms": 64352, "exploitability": 0.131623},
    {"iteration": 2340001, "current_time_ms": 64718, "exploitability": 0.131581},
    {"iteration": 2350001, "current_time_ms": 65052, "exploitability": 0.131519},
    {"iteration": 2360001, "current_time_ms": 65433, "exploitability": 0.131439},
    {"iteration": 2370001, "current_time_ms": 65810, "exploitability": 0.131333},
    {"iteration": 2380001, "current_time_ms": 66196, "exploitability": 0.131215},
    {"iteration": 2390001, "current_time_ms": 66563, "exploitability": 0.131095},
    {"iteration": 2400001, "current_time_ms": 66914, "exploitability": 0.130978},
    {"iteration": 2410001, "current_time_ms": 67356, "exploitability": 0.130857},
    {"iteration": 2420001, "current_time_ms": 67799, "exploitability": 0.130741},
    {"iteration": 2430001, "current_time_ms": 68191, "exploitability": 0.130664},
    {"iteration": 2440001, "current_time_ms": 68527, "exploitability": 0.130599},
    {"iteration": 2450001, "current_time_ms": 68907, "exploitability": 0.130534},
    {"iteration": 2460001, "current_time_ms": 69273, "exploitability": 0.130479},
    {"iteration": 2470001, "current_time_ms": 69632, "exploitability": 0.130412},
    {"iteration": 2480001, "current_time_ms": 70010, "exploitability": 0.130417},
    {"iteration": 2490001, "current_time_ms": 70287, "exploitability": 0.130421},
    {"iteration": 2500001, "current_time_ms": 70492, "exploitability": 0.130411},
    {"iteration": 2510001, "current_time_ms": 70683, "exploitability": 0.130412},
    {"iteration": 2520001, "current_time_ms": 70874, "exploitability": 0.130423},
    {"iteration": 2530001, "current_time_ms": 71072, "exploitability": 0.130436},
    {"iteration": 2540001, "current_time_ms": 71265, "exploitability": 0.130457},
    {"iteration": 2550001, "current_time_ms": 71461, "exploitability": 0.130461},
    {"iteration": 2560001, "current_time_ms": 71653, "exploitability": 0.130453},
    {"iteration": 2570001, "current_time_ms": 71838, "exploitability": 0.13044},
    {"iteration": 2580001, "current_time_ms": 72026, "exploitability": 0.130414},
    {"iteration": 2590001, "current_time_ms": 72228, "exploitability": 0.130401},
    {"iteration": 2600001, "current_time_ms": 72421, "exploitability": 0.130421},
    {"iteration": 2610001, "current_time_ms": 72814, "exploitability": 0.130435},
    {"iteration": 2620001, "current_time_ms": 73217, "exploitability": 0.130456},
    {"iteration": 2630001, "current_time_ms": 73587, "exploitability": 0.130462},
    {"iteration": 2640001, "current_time_ms": 74015, "exploitability": 0.130477},
    {"iteration": 2650001, "current_time_ms": 74211, "exploitability": 0.130498},
    {"iteration": 2660001, "current_time_ms": 74404, "exploitability": 0.130517},
    {"iteration": 2670001, "current_time_ms": 74589, "exploitability": 0.13053},
    {"iteration": 2680001, "current_time_ms": 74766, "exploitability": 0.130535},
    {"iteration": 2690001, "current_time_ms": 74941, "exploitability": 0.130542},
    {"iteration": 2700001, "current_time_ms": 75122, "exploitability": 0.130544},
    {"iteration": 2710001, "current_time_ms": 75309, "exploitability": 0.130539},
    {"iteration": 2720001, "current_time_ms": 75561, "exploitability": 0.13056},
    {"iteration": 2730001, "current_time_ms": 75914, "exploitability": 0.130578},
    {"iteration": 2740001, "current_time_ms": 76296, "exploitability": 0.13059},
    {"iteration": 2750001, "current_time_ms": 76625, "exploitability": 0.130598},
    {"iteration": 2760001, "current_time_ms": 77007, "exploitability": 0.130625},
    {"iteration": 2770001, "current_time_ms": 77452, "exploitability": 0.130665},
    {"iteration": 2780001, "current_time_ms": 77841, "exploitability": 0.130704},
    {"iteration": 2790001, "current_time_ms": 78208, "exploitability": 0.130736},
    {"iteration": 2800001, "current_time_ms": 78572, "exploitability": 0.130791},
    {"iteration": 2810001, "current_time_ms": 78925, "exploitability": 0.130833},
    {"iteration": 2820001, "current_time_ms": 79309, "exploitability": 0.130878},
    {"iteration": 2830001, "current_time_ms": 79642, "exploitability": 0.130926},
    {"iteration": 2840001, "current_time_ms": 79999, "exploitability": 0.130969},
    {"iteration": 2850001, "current_time_ms": 80372, "exploitability": 0.131025},
    {"iteration": 2860001, "current_time_ms": 80686, "exploitability": 0.131107},
    {"iteration": 2870001, "current_time_ms": 81028, "exploitability": 0.131181},
    {"iteration": 2880001, "current_time_ms": 81389, "exploitability": 0.131257},
    {"iteration": 2890001, "current_time_ms": 81753, "exploitability": 0.131321},
    {"iteration": 2900001, "current_time_ms": 82145, "exploitability": 0.131374},
    {"iteration": 2910001, "current_time_ms": 82506, "exploitability": 0.131447},
    {"iteration": 2920001, "current_time_ms": 82894, "exploitability": 0.131524},
    {"iteration": 2930001, "current_time_ms": 83284, "exploitability": 0.131574},
    {"iteration": 2940001, "current_time_ms": 83754, "exploitability": 0.1316},
    {"iteration": 2950001, "current_time_ms": 84149, "exploitability": 0.131618},
    {"iteration": 2960001, "current_time_ms": 84582, "exploitability": 0.131627},
    {"iteration": 2970001, "current_time_ms": 85017, "exploitability": 0.13165},
    {"iteration": 2980001, "current_time_ms": 85386, "exploitability": 0.131687},
    {"iteration": 2990001, "current_time_ms": 85705, "exploitability": 0.131736},
    {"iteration": 3000001, "current_time_ms": 86043, "exploitability": 0.131806},
    {"iteration": 3010001, "current_time_ms": 86404, "exploitability": 0.131838},
    {"iteration": 3020001, "current_time_ms": 86823, "exploitability": 0.131863},
    {"iteration": 3030001, "current_time_ms": 87179, "exploitability": 0.131884},
    {"iteration": 3040001, "current_time_ms": 87582, "exploitability": 0.131905},
    {"iteration": 3050001, "current_time_ms": 87913, "exploitability": 0.131914},
    {"iteration": 3060001, "current_time_ms": 88278, "exploitability": 0.131898},
    {"iteration": 3070001, "current_time_ms": 88659, "exploitability": 0.131857},
    {"iteration": 3080001, "current_time_ms": 89013, "exploitability": 0.131808},
    {"iteration": 3090001, "current_time_ms": 89379, "exploitability": 0.131763},
    {"iteration": 3100001, "current_time_ms": 89749, "exploitability": 0.13172},
    {"iteration": 3110001, "current_time_ms": 90105, "exploitability": 0.131679},
    {"iteration": 3120001, "current_time_ms": 90463, "exploitability": 0.13164},
    {"iteration": 3130001, "current_time_ms": 90817, "exploitability": 0.131613},
    {"iteration": 3140001, "current_time_ms": 91166, "exploitability": 0.131605},
    {"iteration": 3150001, "current_time_ms": 91537, "exploitability": 0.13161},
    {"iteration": 3160001, "current_time_ms": 91931, "exploitability": 0.131622},
    {"iteration": 3170001, "current_time_ms": 92314, "exploitability": 0.131648},
    {"iteration": 3180001, "current_time_ms": 92673, "exploitability": 0.13167},
    {"iteration": 3190001, "current_time_ms": 93057, "exploitability": 0.131701},
    {"iteration": 3200001, "current_time_ms": 93412, "exploitability": 0.131733},
    {"iteration": 3210001, "current_time_ms": 93778, "exploitability": 0.131769},
    {"iteration": 3220001, "current_time_ms": 94141, "exploitability": 0.131792},
    {"iteration": 3230001, "current_time_ms": 94476, "exploitability": 0.131808},
    {"iteration": 3240001, "current_time_ms": 94842, "exploitability": 0.131841},
    {"iteration": 3250001, "current_time_ms": 95229, "exploitability": 0.131867},
    {"iteration": 3260001, "current_time_ms": 95587, "exploitability": 0.131896},
    {"iteration": 3270001, "current_time_ms": 95906, "exploitability": 0.131924},
    {"iteration": 3280001, "current_time_ms": 96297, "exploitability": 0.131943},
    {"iteration": 3290001, "current_time_ms": 96652, "exploitability": 0.131961},
    {"iteration": 3300001, "current_time_ms": 97029, "exploitability": 0.131973},
    {"iteration": 3310001, "current_time_ms": 97425, "exploitability": 0.131985},
    {"iteration": 3320001, "current_time_ms": 97739, "exploitability": 0.131996},
    {"iteration": 3330001, "current_time_ms": 98289, "exploitability": 0.132012},
    {"iteration": 3340001, "current_time_ms": 98710, "exploitability": 0.132023},
    {"iteration": 3350001, "current_time_ms": 99081, "exploitability": 0.132024},
    {"iteration": 3360001, "current_time_ms": 99441, "exploitability": 0.132022},
    {"iteration": 3370001, "current_time_ms": 99839, "exploitability": 0.132021},
    {"iteration": 3380001, "current_time_ms": 100194, "exploitability": 0.132002},
    {"iteration": 3390001, "current_time_ms": 100571, "exploitability": 0.13197},
    {"iteration": 3400001, "current_time_ms": 100889, "exploitability": 0.131942},
    {"iteration": 3410001, "current_time_ms": 101269, "exploitability": 0.131904},
    {"iteration": 3420001, "current_time_ms": 101638, "exploitability": 0.131867},
    {"iteration": 3430001, "current_time_ms": 102024, "exploitability": 0.131835},
    {"iteration": 3440001, "current_time_ms": 102429, "exploitability": 0.131804},
    {"iteration": 3450001, "current_time_ms": 102796, "exploitability": 0.131778},
    {"iteration": 3460001, "current_time_ms": 103144, "exploitability": 0.131751},
    {"iteration": 3470001, "current_time_ms": 103498, "exploitability": 0.13172},
    {"iteration": 3480001, "current_time_ms": 103830, "exploitability": 0.131701},
    {"iteration": 3490001, "current_time_ms": 104195, "exploitability": 0.131704},
    {"iteration": 3500001, "current_time_ms": 104561, "exploitability": 0.131711},
    {"iteration": 3510001, "current_time_ms": 104894, "exploitability": 0.131708},
    {"iteration": 3520001, "current_time_ms": 105262, "exploitability": 0.131701},
    {"iteration": 3530001, "current_time_ms": 105611, "exploitability": 0.131693},
    {"iteration": 3540001, "current_time_ms": 105985, "exploitability": 0.131675},
    {"iteration": 3550001, "current_time_ms": 106327, "exploitability": 0.131661},
    {"iteration": 3560001, "current_time_ms": 106702, "exploitability": 0.131658},
    {"iteration": 3570001, "current_time_ms": 107018, "exploitability": 0.131645},
    {"iteration": 3580001, "current_time_ms": 107350, "exploitability": 0.131626},
    {"iteration": 3590001, "current_time_ms": 107713, "exploitability": 0.131603},
    {"iteration": 3600001, "current_time_ms": 108079, "exploitability": 0.13158},
    {"iteration": 3610001, "current_time_ms": 108561, "exploitability": 0.131554},
    {"iteration": 3620001, "current_time_ms": 108917, "exploitability": 0.131537},
    {"iteration": 3630001, "current_time_ms": 109276, "exploitability": 0.131517},
    {"iteration": 3640001, "current_time_ms": 109652, "exploitability": 0.131491},
    {"iteration": 3650001, "current_time_ms": 110094, "exploitability": 0.131473},
    {"iteration": 3660001, "current_time_ms": 110445, "exploitability": 0.131444},
    {"iteration": 3670001, "current_time_ms": 110825, "exploitability": 0.131408},
    {"iteration": 3680001, "current_time_ms": 111204, "exploitability": 0.131372},
    {"iteration": 3690001, "current_time_ms": 111553, "exploitability": 0.131335},
    {"iteration": 3700001, "current_time_ms": 111941, "exploitability": 0.131284},
    {"iteration": 3710001, "current_time_ms": 112333, "exploitability": 0.13123},
    {"iteration": 3720001, "current_time_ms": 112692, "exploitability": 0.131184},
    {"iteration": 3730001, "current_time_ms": 113022, "exploitability": 0.131148},
    {"iteration": 3740001, "current_time_ms": 113392, "exploitability": 0.131129},
    {"iteration": 3750001, "current_time_ms": 113745, "exploitability": 0.131124},
    {"iteration": 3760001, "current_time_ms": 114084, "exploitability": 0.131114},
    {"iteration": 3770001, "current_time_ms": 114444, "exploitability": 0.131091},
    {"iteration": 3780001, "current_time_ms": 114813, "exploitability": 0.13107},
    {"iteration": 3790001, "current_time_ms": 115165, "exploitability": 0.131051},
    {"iteration": 3800001, "current_time_ms": 115545, "exploitability": 0.131018},
    {"iteration": 3810001, "current_time_ms": 115921, "exploitability": 0.130982},
    {"iteration": 3820001, "current_time_ms": 116283, "exploitability": 0.130949},
    {"iteration": 3830001, "current_time_ms": 116653, "exploitability": 0.130917},
    {"iteration": 3840001, "current_time_ms": 117020, "exploitability": 0.130876},
    {"iteration": 3850001, "current_time_ms": 117408, "exploitability": 0.130823},
    {"iteration": 3860001, "current_time_ms": 117752, "exploitability": 0.130774},
    {"iteration": 3870001, "current_time_ms": 118097, "exploitability": 0.130728},
    {"iteration": 3880001, "current_time_ms": 118468, "exploitability": 0.130677},
    {"iteration": 3890001, "current_time_ms": 118816, "exploitability": 0.130623},
    {"iteration": 3900001, "current_time_ms": 119164, "exploitability": 0.130575},
    {"iteration": 3910001, "current_time_ms": 119518, "exploitability": 0.13052},
    {"iteration": 3920001, "current_time_ms": 119871, "exploitability": 0.130464},
    {"iteration": 3930001, "current_time_ms": 120265, "exploitability": 0.130411},
    {"iteration": 3940001, "current_time_ms": 120645, "exploitability": 0.130358},
    {"iteration": 3950001, "current_time_ms": 120981, "exploitability": 0.130311},
    {"iteration": 3960001, "current_time_ms": 121336, "exploitability": 0.130273},
    {"iteration": 3970001, "current_time_ms": 121708, "exploitability": 0.13025},
    {"iteration": 3980001, "current_time_ms": 122055, "exploitability": 0.130231},
    {"iteration": 3990001, "current_time_ms": 122458, "exploitability": 0.130215},
    {"iteration": 4000001, "current_time_ms": 122772, "exploitability": 0.130216},
    {"iteration": 4010001, "current_time_ms": 123144, "exploitability": 0.130217},
    {"iteration": 4020001, "current_time_ms": 123513, "exploitability": 0.130218},
    {"iteration": 4030001, "current_time_ms": 123849, "exploitability": 0.130219},
    {"iteration": 4040001, "current_time_ms": 124195, "exploitability": 0.130221},
    {"iteration": 4050001, "current_time_ms": 124527, "exploitability": 0.130222},
    {"iteration": 4060001, "current_time_ms": 124922, "exploitability": 0.130227},
    {"iteration": 4070001, "current_time_ms": 125260, "exploitability": 0.130225},
    {"iteration": 4080001, "current_time_ms": 125704, "exploitability": 0.130232},
    {"iteration": 4090001, "current_time_ms": 126150, "exploitability": 0.130229},
    {"iteration": 4100001, "current_time_ms": 126482, "exploitability": 0.13023},
    {"iteration": 4110001, "current_time_ms": 126851, "exploitability": 0.130244},
    {"iteration": 4120001, "current_time_ms": 127226, "exploitability": 0.130245},
    {"iteration": 4130001, "current_time_ms": 127589, "exploitability": 0.130239},
    {"iteration": 4140001, "current_time_ms": 127913, "exploitability": 0.130241},
    {"iteration": 4150001, "current_time_ms": 128255, "exploitability": 0.130232},
    {"iteration": 4160001, "current_time_ms": 128623, "exploitability": 0.13022},
    {"iteration": 4170001, "current_time_ms": 129021, "exploitability": 0.130201},
    {"iteration": 4180001, "current_time_ms": 129373, "exploitability": 0.130171},
    {"iteration": 4190001, "current_time_ms": 129750, "exploitability": 0.130122},
    {"iteration": 4200001, "current_time_ms": 130087, "exploitability": 0.13005},
    {"iteration": 4210001, "current_time_ms": 130420, "exploitability": 0.129973},
    {"iteration": 4220001, "current_time_ms": 130785, "exploitability": 0.129893},
    {"iteration": 4230001, "current_time_ms": 131153, "exploitability": 0.129811},
    {"iteration": 4240001, "current_time_ms": 131511, "exploitability": 0.129727},
    {"iteration": 4250001, "current_time_ms": 131874, "exploitability": 0.129645},
    {"iteration": 4260001, "current_time_ms": 132182, "exploitability": 0.129567},
    {"iteration": 4270001, "current_time_ms": 132531, "exploitability": 0.129486},
    {"iteration": 4280001, "current_time_ms": 132866, "exploitability": 0.129405},
    {"iteration": 4290001, "current_time_ms": 133186, "exploitability": 0.129318},
    {"iteration": 4300001, "current_time_ms": 133499, "exploitability": 0.129233},
    {"iteration": 4310001, "current_time_ms": 133809, "exploitability": 0.129151},
    {"iteration": 4320001, "current_time_ms": 134120, "exploitability": 0.129076},
    {"iteration": 4330001, "current_time_ms": 134526, "exploitability": 0.129008},
    {"iteration": 4340001, "current_time_ms": 134905, "exploitability": 0.128958},
    {"iteration": 4350001, "current_time_ms": 135263, "exploitability": 0.128925},
    {"iteration": 4360001, "current_time_ms": 135680, "exploitability": 0.128917},
    {"iteration": 4370001, "current_time_ms": 136019, "exploitability": 0.128913},
    {"iteration": 4380001, "current_time_ms": 136335, "exploitability": 0.128911},
    {"iteration": 4390001, "current_time_ms": 136682, "exploitability": 0.1289},
    {"iteration": 4400001, "current_time_ms": 137004, "exploitability": 0.128879},
    {"iteration": 4410001, "current_time_ms": 137317, "exploitability": 0.12887},
    {"iteration": 4420001, "current_time_ms": 137619, "exploitability": 0.128864},
    {"iteration": 4430001, "current_time_ms": 137920, "exploitability": 0.128854},
    {"iteration": 4440001, "current_time_ms": 138210, "exploitability": 0.128838},
    {"iteration": 4450001, "current_time_ms": 138524, "exploitability": 0.128836},
    {"iteration": 4460001, "current_time_ms": 138816, "exploitability": 0.128832},
    {"iteration": 4470001, "current_time_ms": 139124, "exploitability": 0.128824},
    {"iteration": 4480001, "current_time_ms": 139386, "exploitability": 0.128804},
    {"iteration": 4490001, "current_time_ms": 139633, "exploitability": 0.128785},
    {"iteration": 4500001, "current_time_ms": 139899, "exploitability": 0.128765},
    {"iteration": 4510001, "current_time_ms": 140200, "exploitability": 0.128748},
    {"iteration": 4520001, "current_time_ms": 140474, "exploitability": 0.128727},
    {"iteration": 4530001, "current_time_ms": 140753, "exploitability": 0.128707},
    {"iteration": 4540001, "current_time_ms": 141008, "exploitability": 0.128672},
    {"iteration": 4550001, "current_time_ms": 141269, "exploitability": 0.128639},
    {"iteration": 4560001, "current_time_ms": 141580, "exploitability": 0.12861},
    {"iteration": 4570001, "current_time_ms": 141820, "exploitability": 0.128585},
    {"iteration": 4580001, "current_time_ms": 142067, "exploitability": 0.128559},
    {"iteration": 4590001, "current_time_ms": 142308, "exploitability": 0.128538},
    {"iteration": 4600001, "current_time_ms": 142565, "exploitability": 0.128513},
    {"iteration": 4610001, "current_time_ms": 142797, "exploitability": 0.128476},
    {"iteration": 4620001, "current_time_ms": 143077, "exploitability": 0.12844},
    {"iteration": 4630001, "current_time_ms": 143485, "exploitability": 0.128407},
    {"iteration": 4640001, "current_time_ms": 143700, "exploitability": 0.128376},
    {"iteration": 4650001, "current_time_ms": 144007, "exploitability": 0.128353},
    {"iteration": 4660001, "current_time_ms": 144293, "exploitability": 0.128331},
    {"iteration": 4670001, "current_time_ms": 144576, "exploitability": 0.12831},
    {"iteration": 4680001, "current_time_ms": 144845, "exploitability": 0.128291},
    {"iteration": 4690001, "current_time_ms": 145119, "exploitability": 0.128275},
    {"iteration": 4700001, "current_time_ms": 145458, "exploitability": 0.128271},
    {"iteration": 4710001, "current_time_ms": 145771, "exploitability": 0.128262},
    {"iteration": 4720001, "current_time_ms": 146093, "exploitability": 0.128255},
    {"iteration": 4730001, "current_time_ms": 146399, "exploitability": 0.128251},
    {"iteration": 4740001, "current_time_ms": 146702, "exploitability": 0.128255},
    {"iteration": 4750001, "current_time_ms": 146987, "exploitability": 0.128261},
    {"iteration": 4760001, "current_time_ms": 147283, "exploitability": 0.128256},
    {"iteration": 4770001, "current_time_ms": 147543, "exploitability": 0.12825},
    {"iteration": 4780001, "current_time_ms": 147791, "exploitability": 0.128243},
    {"iteration": 4790001, "current_time_ms": 147996, "exploitability": 0.128227},
    {"iteration": 4800001, "current_time_ms": 148229, "exploitability": 0.128211},
    {"iteration": 4810001, "current_time_ms": 148455, "exploitability": 0.128189},
    {"iteration": 4820001, "current_time_ms": 148742, "exploitability": 0.128169},
    {"iteration": 4830001, "current_time_ms": 149066, "exploitability": 0.128155},
    {"iteration": 4840001, "current_time_ms": 149294, "exploitability": 0.128147},
    {"iteration": 4850001, "current_time_ms": 149512, "exploitability": 0.128126},
    {"iteration": 4860001, "current_time_ms": 149730, "exploitability": 0.128097},
    {"iteration": 4870001, "current_time_ms": 149937, "exploitability": 0.128072},
    {"iteration": 4880001, "current_time_ms": 150185, "exploitability": 0.128045},
    {"iteration": 4890001, "current_time_ms": 150502, "exploitability": 0.128014},
    {"iteration": 4900001, "current_time_ms": 150753, "exploitability": 0.127987},
    {"iteration": 4910001, "current_time_ms": 150961, "exploitability": 0.127949},
    {"iteration": 4920001, "current_time_ms": 151174, "exploitability": 0.127908},
    {"iteration": 4930001, "current_time_ms": 151410, "exploitability": 0.127865},
    {"iteration": 4940001, "current_time_ms": 151651, "exploitability": 0.127824},
    {"iteration": 4950001, "current_time_ms": 151850, "exploitability": 0.127792},
    {"iteration": 4960001, "current_time_ms": 152053, "exploitability": 0.127762},
    {"iteration": 4970001, "current_time_ms": 152232, "exploitability": 0.127728},
    {"iteration": 4980001, "current_time_ms": 152434, "exploitability": 0.127703},
    {"iteration": 4990001, "current_time_ms": 152645, "exploitability": 0.127684},
    {"iteration": 5000001, "current_time_ms": 152846, "exploitability": 0.127672},
  ]
}


==> plots/backup/os_mccfr__45_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 45,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 203, "exploitability": 0.172312},
    {"iteration": 20001, "current_time_ms": 502, "exploitability": 0.166104},
    {"iteration": 30001, "current_time_ms": 832, "exploitability": 0.162981},
    {"iteration": 40001, "current_time_ms": 1432, "exploitability": 0.15971},
    {"iteration": 50001, "current_time_ms": 1661, "exploitability": 0.159657},
    {"iteration": 60001, "current_time_ms": 2037, "exploitability": 0.158216},
    {"iteration": 70001, "current_time_ms": 2487, "exploitability": 0.155999},
    {"iteration": 80001, "current_time_ms": 2988, "exploitability": 0.156789},
    {"iteration": 90001, "current_time_ms": 3260, "exploitability": 0.155482},
    {"iteration": 100001, "current_time_ms": 3450, "exploitability": 0.155344},
    {"iteration": 110001, "current_time_ms": 3845, "exploitability": 0.154264},
    {"iteration": 120001, "current_time_ms": 4275, "exploitability": 0.154353},
    {"iteration": 130001, "current_time_ms": 4716, "exploitability": 0.154403},
    {"iteration": 140001, "current_time_ms": 5104, "exploitability": 0.153557},
    {"iteration": 150001, "current_time_ms": 5638, "exploitability": 0.153253},
    {"iteration": 160001, "current_time_ms": 6100, "exploitability": 0.153715},
    {"iteration": 170001, "current_time_ms": 6399, "exploitability": 0.153021},
    {"iteration": 180001, "current_time_ms": 6950, "exploitability": 0.153164},
    {"iteration": 190001, "current_time_ms": 7213, "exploitability": 0.152661},
    {"iteration": 200001, "current_time_ms": 7398, "exploitability": 0.151926},
    {"iteration": 210001, "current_time_ms": 7691, "exploitability": 0.152035},
    {"iteration": 220001, "current_time_ms": 8066, "exploitability": 0.151653},
    {"iteration": 230001, "current_time_ms": 8477, "exploitability": 0.150956},
    {"iteration": 240001, "current_time_ms": 8847, "exploitability": 0.151368},
    {"iteration": 250001, "current_time_ms": 9212, "exploitability": 0.15121},
    {"iteration": 260001, "current_time_ms": 9579, "exploitability": 0.150662},
    {"iteration": 270001, "current_time_ms": 9912, "exploitability": 0.150952},
    {"iteration": 280001, "current_time_ms": 10294, "exploitability": 0.150979},
    {"iteration": 290001, "current_time_ms": 10626, "exploitability": 0.150607},
    {"iteration": 300001, "current_time_ms": 10947, "exploitability": 0.150266},
    {"iteration": 310001, "current_time_ms": 11292, "exploitability": 0.150379},
    {"iteration": 320001, "current_time_ms": 11732, "exploitability": 0.150365},
    {"iteration": 330001, "current_time_ms": 12076, "exploitability": 0.150402},
    {"iteration": 340001, "current_time_ms": 12418, "exploitability": 0.150125},
    {"iteration": 350001, "current_time_ms": 12772, "exploitability": 0.149953},
    {"iteration": 360001, "current_time_ms": 13089, "exploitability": 0.149991},
    {"iteration": 370001, "current_time_ms": 13430, "exploitability": 0.149849},
    {"iteration": 380001, "current_time_ms": 13796, "exploitability": 0.149637},
    {"iteration": 390001, "current_time_ms": 14127, "exploitability": 0.149499},
    {"iteration": 400001, "current_time_ms": 14486, "exploitability": 0.149126},
    {"iteration": 410001, "current_time_ms": 14863, "exploitability": 0.14932},
    {"iteration": 420001, "current_time_ms": 15198, "exploitability": 0.149161},
    {"iteration": 430001, "current_time_ms": 15559, "exploitability": 0.149098},
    {"iteration": 440001, "current_time_ms": 15915, "exploitability": 0.149225},
    {"iteration": 450001, "current_time_ms": 16244, "exploitability": 0.148945},
    {"iteration": 460001, "current_time_ms": 16600, "exploitability": 0.148969},
    {"iteration": 470001, "current_time_ms": 16967, "exploitability": 0.149053},
    {"iteration": 480001, "current_time_ms": 17281, "exploitability": 0.148714},
    {"iteration": 490001, "current_time_ms": 17653, "exploitability": 0.148836},
    {"iteration": 500001, "current_time_ms": 18001, "exploitability": 0.148897},
    {"iteration": 510001, "current_time_ms": 18331, "exploitability": 0.1487},
    {"iteration": 520001, "current_time_ms": 18682, "exploitability": 0.148398},
    {"iteration": 530001, "current_time_ms": 19046, "exploitability": 0.148188},
    {"iteration": 540001, "current_time_ms": 19392, "exploitability": 0.148449},
    {"iteration": 550001, "current_time_ms": 19770, "exploitability": 0.148337},
    {"iteration": 560001, "current_time_ms": 20092, "exploitability": 0.148264},
    {"iteration": 570001, "current_time_ms": 20439, "exploitability": 0.148196},
    {"iteration": 580001, "current_time_ms": 20790, "exploitability": 0.148242},
    {"iteration": 590001, "current_time_ms": 21131, "exploitability": 0.148185},
    {"iteration": 600001, "current_time_ms": 21451, "exploitability": 0.148025},
    {"iteration": 610001, "current_time_ms": 21821, "exploitability": 0.147946},
    {"iteration": 620001, "current_time_ms": 22151, "exploitability": 0.147943},
    {"iteration": 630001, "current_time_ms": 22405, "exploitability": 0.147935},
    {"iteration": 640001, "current_time_ms": 22593, "exploitability": 0.147945},
    {"iteration": 650001, "current_time_ms": 22780, "exploitability": 0.147992},
    {"iteration": 660001, "current_time_ms": 22966, "exploitability": 0.147829},
    {"iteration": 670001, "current_time_ms": 23155, "exploitability": 0.147842},
    {"iteration": 680001, "current_time_ms": 23340, "exploitability": 0.148017},
    {"iteration": 690001, "current_time_ms": 23524, "exploitability": 0.147823},
    {"iteration": 700001, "current_time_ms": 23713, "exploitability": 0.147679},
    {"iteration": 710001, "current_time_ms": 23899, "exploitability": 0.147622},
    {"iteration": 720001, "current_time_ms": 24096, "exploitability": 0.14758},
    {"iteration": 730001, "current_time_ms": 24281, "exploitability": 0.147736},
    {"iteration": 740001, "current_time_ms": 24466, "exploitability": 0.147669},
    {"iteration": 750001, "current_time_ms": 24649, "exploitability": 0.1474},
    {"iteration": 760001, "current_time_ms": 24839, "exploitability": 0.147375},
    {"iteration": 770001, "current_time_ms": 25027, "exploitability": 0.147568},
    {"iteration": 780001, "current_time_ms": 25209, "exploitability": 0.147532},
    {"iteration": 790001, "current_time_ms": 25396, "exploitability": 0.147286},
    {"iteration": 800001, "current_time_ms": 25577, "exploitability": 0.147053},
    {"iteration": 810001, "current_time_ms": 25763, "exploitability": 0.147166},
    {"iteration": 820001, "current_time_ms": 25956, "exploitability": 0.147345},
    {"iteration": 830001, "current_time_ms": 26148, "exploitability": 0.147254},
    {"iteration": 840001, "current_time_ms": 26339, "exploitability": 0.146926},
    {"iteration": 850001, "current_time_ms": 26525, "exploitability": 0.146754},
    {"iteration": 860001, "current_time_ms": 26716, "exploitability": 0.146951},
    {"iteration": 870001, "current_time_ms": 26910, "exploitability": 0.14701},
    {"iteration": 880001, "current_time_ms": 27142, "exploitability": 0.146874},
    {"iteration": 890001, "current_time_ms": 27323, "exploitability": 0.146613},
    {"iteration": 900001, "current_time_ms": 27512, "exploitability": 0.146557},
    {"iteration": 910001, "current_time_ms": 27717, "exploitability": 0.146724},
    {"iteration": 920001, "current_time_ms": 27946, "exploitability": 0.146729},
    {"iteration": 930001, "current_time_ms": 28311, "exploitability": 0.146562},
    {"iteration": 940001, "current_time_ms": 28709, "exploitability": 0.146409},
    {"iteration": 950001, "current_time_ms": 29070, "exploitability": 0.146453},
    {"iteration": 960001, "current_time_ms": 29417, "exploitability": 0.14664},
    {"iteration": 970001, "current_time_ms": 29751, "exploitability": 0.146562},
    {"iteration": 980001, "current_time_ms": 30107, "exploitability": 0.146381},
    {"iteration": 990001, "current_time_ms": 30473, "exploitability": 0.146264},
    {"iteration": 1000001, "current_time_ms": 30785, "exploitability": 0.146291},
    {"iteration": 1010001, "current_time_ms": 31139, "exploitability": 0.146462},
    {"iteration": 1020001, "current_time_ms": 31507, "exploitability": 0.146513},
    {"iteration": 1030001, "current_time_ms": 31835, "exploitability": 0.146526},
    {"iteration": 1040001, "current_time_ms": 32207, "exploitability": 0.14646},
    {"iteration": 1050001, "current_time_ms": 32574, "exploitability": 0.146356},
    {"iteration": 1060001, "current_time_ms": 32910, "exploitability": 0.146318},
    {"iteration": 1070001, "current_time_ms": 33277, "exploitability": 0.146335},
    {"iteration": 1080001, "current_time_ms": 33646, "exploitability": 0.146317},
    {"iteration": 1090001, "current_time_ms": 33962, "exploitability": 0.146264},
    {"iteration": 1100001, "current_time_ms": 34297, "exploitability": 0.146227},
    {"iteration": 1110001, "current_time_ms": 34650, "exploitability": 0.146223},
    {"iteration": 1120001, "current_time_ms": 34957, "exploitability": 0.14622},
    {"iteration": 1130001, "current_time_ms": 35318, "exploitability": 0.14622},
    {"iteration": 1140001, "current_time_ms": 35677, "exploitability": 0.146161},
    {"iteration": 1150001, "current_time_ms": 36007, "exploitability": 0.146144},
    {"iteration": 1160001, "current_time_ms": 36378, "exploitability": 0.146146},
    {"iteration": 1170001, "current_time_ms": 36723, "exploitability": 0.146134},
    {"iteration": 1180001, "current_time_ms": 37056, "exploitability": 0.146071},
    {"iteration": 1190001, "current_time_ms": 37436, "exploitability": 0.146021},
    {"iteration": 1200001, "current_time_ms": 37805, "exploitability": 0.146044},
    {"iteration": 1210001, "current_time_ms": 38138, "exploitability": 0.146059},
    {"iteration": 1220001, "current_time_ms": 38545, "exploitability": 0.14601},
    {"iteration": 1230001, "current_time_ms": 38904, "exploitability": 0.145922},
    {"iteration": 1240001, "current_time_ms": 39233, "exploitability": 0.145892},
    {"iteration": 1250001, "current_time_ms": 39603, "exploitability": 0.145977},
    {"iteration": 1260001, "current_time_ms": 39933, "exploitability": 0.146026},
    {"iteration": 1270001, "current_time_ms": 40273, "exploitability": 0.145938},
    {"iteration": 1280001, "current_time_ms": 40628, "exploitability": 0.145884},
    {"iteration": 1290001, "current_time_ms": 40953, "exploitability": 0.14584},
    {"iteration": 1300001, "current_time_ms": 41318, "exploitability": 0.145877},
    {"iteration": 1310001, "current_time_ms": 41683, "exploitability": 0.145953},
    {"iteration": 1320001, "current_time_ms": 41999, "exploitability": 0.145879},
    {"iteration": 1330001, "current_time_ms": 42352, "exploitability": 0.14569},
    {"iteration": 1340001, "current_time_ms": 42725, "exploitability": 0.145578},
    {"iteration": 1350001, "current_time_ms": 43044, "exploitability": 0.145599},
    {"iteration": 1360001, "current_time_ms": 43411, "exploitability": 0.145745},
    {"iteration": 1370001, "current_time_ms": 43762, "exploitability": 0.145785},
    {"iteration": 1380001, "current_time_ms": 44122, "exploitability": 0.145739},
    {"iteration": 1390001, "current_time_ms": 44486, "exploitability": 0.145677},
    {"iteration": 1400001, "current_time_ms": 44856, "exploitability": 0.145653},
    {"iteration": 1410001, "current_time_ms": 45170, "exploitability": 0.145684},
    {"iteration": 1420001, "current_time_ms": 45522, "exploitability": 0.145697},
    {"iteration": 1430001, "current_time_ms": 45882, "exploitability": 0.145653},
    {"iteration": 1440001, "current_time_ms": 46179, "exploitability": 0.145601},
    {"iteration": 1450001, "current_time_ms": 46529, "exploitability": 0.145583},
    {"iteration": 1460001, "current_time_ms": 46873, "exploitability": 0.145596},
    {"iteration": 1470001, "current_time_ms": 47216, "exploitability": 0.145635},
    {"iteration": 1480001, "current_time_ms": 47582, "exploitability": 0.145658},
    {"iteration": 1490001, "current_time_ms": 47914, "exploitability": 0.145639},
    {"iteration": 1500001, "current_time_ms": 48283, "exploitability": 0.145616},
    {"iteration": 1510001, "current_time_ms": 48619, "exploitability": 0.145594},
    {"iteration": 1520001, "current_time_ms": 48941, "exploitability": 0.145582},
    {"iteration": 1530001, "current_time_ms": 49301, "exploitability": 0.145561},
    {"iteration": 1540001, "current_time_ms": 49662, "exploitability": 0.145521},
    {"iteration": 1550001, "current_time_ms": 49985, "exploitability": 0.145502},
    {"iteration": 1560001, "current_time_ms": 50357, "exploitability": 0.145485},
    {"iteration": 1570001, "current_time_ms": 50713, "exploitability": 0.145451},
    {"iteration": 1580001, "current_time_ms": 51053, "exploitability": 0.145418},
    {"iteration": 1590001, "current_time_ms": 51412, "exploitability": 0.145409},
    {"iteration": 1600001, "current_time_ms": 51742, "exploitability": 0.14542},
    {"iteration": 1610001, "current_time_ms": 52098, "exploitability": 0.145421},
    {"iteration": 1620001, "current_time_ms": 52434, "exploitability": 0.145411},
    {"iteration": 1630001, "current_time_ms": 52810, "exploitability": 0.145393},
    {"iteration": 1640001, "current_time_ms": 53139, "exploitability": 0.145368},
    {"iteration": 1650001, "current_time_ms": 53485, "exploitability": 0.145309},
    {"iteration": 1660001, "current_time_ms": 53796, "exploitability": 0.145238},
    {"iteration": 1670001, "current_time_ms": 54162, "exploitability": 0.145215},
    {"iteration": 1680001, "current_time_ms": 54524, "exploitability": 0.14526},
    {"iteration": 1690001, "current_time_ms": 54892, "exploitability": 0.145361},
    {"iteration": 1700001, "current_time_ms": 55222, "exploitability": 0.145404},
    {"iteration": 1710001, "current_time_ms": 55601, "exploitability": 0.145371},
    {"iteration": 1720001, "current_time_ms": 55937, "exploitability": 0.145325},
    {"iteration": 1730001, "current_time_ms": 56284, "exploitability": 0.145291},
    {"iteration": 1740001, "current_time_ms": 56676, "exploitability": 0.14529},
    {"iteration": 1750001, "current_time_ms": 56987, "exploitability": 0.145318},
    {"iteration": 1760001, "current_time_ms": 57360, "exploitability": 0.145313},
    {"iteration": 1770001, "current_time_ms": 57703, "exploitability": 0.145315},
    {"iteration": 1780001, "current_time_ms": 58026, "exploitability": 0.145318},
    {"iteration": 1790001, "current_time_ms": 58377, "exploitability": 0.145308},
    {"iteration": 1800001, "current_time_ms": 58720, "exploitability": 0.145314},
    {"iteration": 1810001, "current_time_ms": 59049, "exploitability": 0.145313},
    {"iteration": 1820001, "current_time_ms": 59419, "exploitability": 0.145305},
    {"iteration": 1830001, "current_time_ms": 59757, "exploitability": 0.145265},
    {"iteration": 1840001, "current_time_ms": 60092, "exploitability": 0.145173},
    {"iteration": 1850001, "current_time_ms": 60464, "exploitability": 0.145097},
    {"iteration": 1860001, "current_time_ms": 60834, "exploitability": 0.145067},
    {"iteration": 1870001, "current_time_ms": 61182, "exploitability": 0.145108},
    {"iteration": 1880001, "current_time_ms": 61509, "exploitability": 0.145185},
    {"iteration": 1890001, "current_time_ms": 61887, "exploitability": 0.145213},
    {"iteration": 1900001, "current_time_ms": 62212, "exploitability": 0.145168},
    {"iteration": 1910001, "current_time_ms": 62566, "exploitability": 0.145086},
    {"iteration": 1920001, "current_time_ms": 62936, "exploitability": 0.145},
    {"iteration": 1930001, "current_time_ms": 63258, "exploitability": 0.144985},
    {"iteration": 1940001, "current_time_ms": 63626, "exploitability": 0.145066},
    {"iteration": 1950001, "current_time_ms": 64011, "exploitability": 0.145108},
    {"iteration": 1960001, "current_time_ms": 64353, "exploitability": 0.145065},
    {"iteration": 1970001, "current_time_ms": 64696, "exploitability": 0.144978},
    {"iteration": 1980001, "current_time_ms": 65056, "exploitability": 0.144899},
    {"iteration": 1990001, "current_time_ms": 65390, "exploitability": 0.144892},
    {"iteration": 2000001, "current_time_ms": 65762, "exploitability": 0.144968},
    {"iteration": 2010001, "current_time_ms": 66128, "exploitability": 0.145046},
    {"iteration": 2020001, "current_time_ms": 66463, "exploitability": 0.145037},
    {"iteration": 2030001, "current_time_ms": 66811, "exploitability": 0.144974},
    {"iteration": 2040001, "current_time_ms": 67216, "exploitability": 0.144931},
    {"iteration": 2050001, "current_time_ms": 67544, "exploitability": 0.144935},
    {"iteration": 2060001, "current_time_ms": 67894, "exploitability": 0.145012},
    {"iteration": 2070001, "current_time_ms": 68254, "exploitability": 0.14511},
    {"iteration": 2080001, "current_time_ms": 68561, "exploitability": 0.14511},
    {"iteration": 2090001, "current_time_ms": 68915, "exploitability": 0.145061},
    {"iteration": 2100001, "current_time_ms": 69266, "exploitability": 0.144987},
    {"iteration": 2110001, "current_time_ms": 69587, "exploitability": 0.144953},
    {"iteration": 2120001, "current_time_ms": 69970, "exploitability": 0.144963},
    {"iteration": 2130001, "current_time_ms": 70318, "exploitability": 0.144992},
    {"iteration": 2140001, "current_time_ms": 70628, "exploitability": 0.145003},
    {"iteration": 2150001, "current_time_ms": 70987, "exploitability": 0.145007},
    {"iteration": 2160001, "current_time_ms": 71329, "exploitability": 0.144987},
    {"iteration": 2170001, "current_time_ms": 71701, "exploitability": 0.144964},
    {"iteration": 2180001, "current_time_ms": 72071, "exploitability": 0.144938},
    {"iteration": 2190001, "current_time_ms": 72426, "exploitability": 0.1449},
    {"iteration": 2200001, "current_time_ms": 72818, "exploitability": 0.144874},
    {"iteration": 2210001, "current_time_ms": 73167, "exploitability": 0.144858},
    {"iteration": 2220001, "current_time_ms": 73537, "exploitability": 0.144866},
    {"iteration": 2230001, "current_time_ms": 73878, "exploitability": 0.14489},
    {"iteration": 2240001, "current_time_ms": 74289, "exploitability": 0.144888},
    {"iteration": 2250001, "current_time_ms": 74718, "exploitability": 0.14486},
    {"iteration": 2260001, "current_time_ms": 75074, "exploitability": 0.144809},
    {"iteration": 2270001, "current_time_ms": 75261, "exploitability": 0.144761},
    {"iteration": 2280001, "current_time_ms": 75453, "exploitability": 0.144735},
    {"iteration": 2290001, "current_time_ms": 75647, "exploitability": 0.144763},
    {"iteration": 2300001, "current_time_ms": 75833, "exploitability": 0.144824},
    {"iteration": 2310001, "current_time_ms": 76025, "exploitability": 0.144852},
    {"iteration": 2320001, "current_time_ms": 76202, "exploitability": 0.144797},
    {"iteration": 2330001, "current_time_ms": 76380, "exploitability": 0.144713},
    {"iteration": 2340001, "current_time_ms": 76567, "exploitability": 0.144655},
    {"iteration": 2350001, "current_time_ms": 76754, "exploitability": 0.144645},
    {"iteration": 2360001, "current_time_ms": 76947, "exploitability": 0.144672},
    {"iteration": 2370001, "current_time_ms": 77142, "exploitability": 0.14472},
    {"iteration": 2380001, "current_time_ms": 77332, "exploitability": 0.144749},
    {"iteration": 2390001, "current_time_ms": 77515, "exploitability": 0.144735},
    {"iteration": 2400001, "current_time_ms": 77707, "exploitability": 0.144676},
    {"iteration": 2410001, "current_time_ms": 77896, "exploitability": 0.144616},
    {"iteration": 2420001, "current_time_ms": 78083, "exploitability": 0.144583},
    {"iteration": 2430001, "current_time_ms": 78272, "exploitability": 0.144578},
    {"iteration": 2440001, "current_time_ms": 78461, "exploitability": 0.144597},
    {"iteration": 2450001, "current_time_ms": 78686, "exploitability": 0.144621},
    {"iteration": 2460001, "current_time_ms": 78909, "exploitability": 0.144631},
    {"iteration": 2470001, "current_time_ms": 79115, "exploitability": 0.144627},
    {"iteration": 2480001, "current_time_ms": 79313, "exploitability": 0.144603},
    {"iteration": 2490001, "current_time_ms": 79512, "exploitability": 0.144558},
    {"iteration": 2500001, "current_time_ms": 79710, "exploitability": 0.144516},
    {"iteration": 2510001, "current_time_ms": 79909, "exploitability": 0.144492},
    {"iteration": 2520001, "current_time_ms": 80098, "exploitability": 0.144504},
    {"iteration": 2530001, "current_time_ms": 80288, "exploitability": 0.144532},
    {"iteration": 2540001, "current_time_ms": 80487, "exploitability": 0.144546},
    {"iteration": 2550001, "current_time_ms": 80691, "exploitability": 0.144533},
    {"iteration": 2560001, "current_time_ms": 80869, "exploitability": 0.144491},
    {"iteration": 2570001, "current_time_ms": 81072, "exploitability": 0.144455},
    {"iteration": 2580001, "current_time_ms": 81249, "exploitability": 0.144427},
    {"iteration": 2590001, "current_time_ms": 81437, "exploitability": 0.144424},
    {"iteration": 2600001, "current_time_ms": 81622, "exploitability": 0.144426},
    {"iteration": 2610001, "current_time_ms": 81813, "exploitability": 0.144435},
    {"iteration": 2620001, "current_time_ms": 81994, "exploitability": 0.144444},
    {"iteration": 2630001, "current_time_ms": 82188, "exploitability": 0.144424},
    {"iteration": 2640001, "current_time_ms": 82421, "exploitability": 0.14439},
    {"iteration": 2650001, "current_time_ms": 82773, "exploitability": 0.144349},
    {"iteration": 2660001, "current_time_ms": 83209, "exploitability": 0.144322},
    {"iteration": 2670001, "current_time_ms": 83611, "exploitability": 0.14432},
    {"iteration": 2680001, "current_time_ms": 83980, "exploitability": 0.144342},
    {"iteration": 2690001, "current_time_ms": 84386, "exploitability": 0.144354},
    {"iteration": 2700001, "current_time_ms": 84756, "exploitability": 0.144372},
    {"iteration": 2710001, "current_time_ms": 85163, "exploitability": 0.144394},
    {"iteration": 2720001, "current_time_ms": 85571, "exploitability": 0.144396},
    {"iteration": 2730001, "current_time_ms": 85949, "exploitability": 0.144361},
    {"iteration": 2740001, "current_time_ms": 86354, "exploitability": 0.144306},
    {"iteration": 2750001, "current_time_ms": 86775, "exploitability": 0.144256},
    {"iteration": 2760001, "current_time_ms": 87139, "exploitability": 0.144252},
    {"iteration": 2770001, "current_time_ms": 87547, "exploitability": 0.144313},
    {"iteration": 2780001, "current_time_ms": 87915, "exploitability": 0.144361},
    {"iteration": 2790001, "current_time_ms": 88343, "exploitability": 0.144358},
    {"iteration": 2800001, "current_time_ms": 88742, "exploitability": 0.144309},
    {"iteration": 2810001, "current_time_ms": 89146, "exploitability": 0.144253},
    {"iteration": 2820001, "current_time_ms": 89529, "exploitability": 0.144225},
    {"iteration": 2830001, "current_time_ms": 89850, "exploitability": 0.144247},
    {"iteration": 2840001, "current_time_ms": 90219, "exploitability": 0.144289},
    {"iteration": 2850001, "current_time_ms": 90580, "exploitability": 0.144308},
    {"iteration": 2860001, "current_time_ms": 90920, "exploitability": 0.144286},
    {"iteration": 2870001, "current_time_ms": 91242, "exploitability": 0.14423},
    {"iteration": 2880001, "current_time_ms": 91606, "exploitability": 0.144165},
    {"iteration": 2890001, "current_time_ms": 91958, "exploitability": 0.144113},
    {"iteration": 2900001, "current_time_ms": 92312, "exploitability": 0.144098},
    {"iteration": 2910001, "current_time_ms": 92685, "exploitability": 0.144145},
    {"iteration": 2920001, "current_time_ms": 93002, "exploitability": 0.144211},
    {"iteration": 2930001, "current_time_ms": 93349, "exploitability": 0.144235},
    {"iteration": 2940001, "current_time_ms": 93690, "exploitability": 0.144217},
    {"iteration": 2950001, "current_time_ms": 94007, "exploitability": 0.144168},
    {"iteration": 2960001, "current_time_ms": 94350, "exploitability": 0.144121},
    {"iteration": 2970001, "current_time_ms": 94712, "exploitability": 0.144095},
    {"iteration": 2980001, "current_time_ms": 95048, "exploitability": 0.144087},
    {"iteration": 2990001, "current_time_ms": 95409, "exploitability": 0.144096},
    {"iteration": 3000001, "current_time_ms": 95773, "exploitability": 0.144126},
    {"iteration": 3010001, "current_time_ms": 96097, "exploitability": 0.144178},
    {"iteration": 3020001, "current_time_ms": 96463, "exploitability": 0.144203},
    {"iteration": 3030001, "current_time_ms": 96819, "exploitability": 0.144193},
    {"iteration": 3040001, "current_time_ms": 97134, "exploitability": 0.144149},
    {"iteration": 3050001, "current_time_ms": 97537, "exploitability": 0.144101},
    {"iteration": 3060001, "current_time_ms": 97874, "exploitability": 0.144069},
    {"iteration": 3070001, "current_time_ms": 98230, "exploitability": 0.144072},
    {"iteration": 3080001, "current_time_ms": 98573, "exploitability": 0.144115},
    {"iteration": 3090001, "current_time_ms": 98935, "exploitability": 0.144166},
    {"iteration": 3100001, "current_time_ms": 99304, "exploitability": 0.144196},
    {"iteration": 3110001, "current_time_ms": 99731, "exploitability": 0.144184},
    {"iteration": 3120001, "current_time_ms": 100140, "exploitability": 0.144149},
    {"iteration": 3130001, "current_time_ms": 100460, "exploitability": 0.144088},
    {"iteration": 3140001, "current_time_ms": 100845, "exploitability": 0.144018},
    {"iteration": 3150001, "current_time_ms": 101194, "exploitability": 0.14397},
    {"iteration": 3160001, "current_time_ms": 101513, "exploitability": 0.143955},
    {"iteration": 3170001, "current_time_ms": 101856, "exploitability": 0.143979},
    {"iteration": 3180001, "current_time_ms": 102207, "exploitability": 0.144051},
    {"iteration": 3190001, "current_time_ms": 102547, "exploitability": 0.144092},
    {"iteration": 3200001, "current_time_ms": 102921, "exploitability": 0.144097},
    {"iteration": 3210001, "current_time_ms": 103266, "exploitability": 0.144079},
    {"iteration": 3220001, "current_time_ms": 103593, "exploitability": 0.144056},
    {"iteration": 3230001, "current_time_ms": 103967, "exploitability": 0.144039},
    {"iteration": 3240001, "current_time_ms": 104324, "exploitability": 0.144031},
    {"iteration": 3250001, "current_time_ms": 104639, "exploitability": 0.14404},
    {"iteration": 3260001, "current_time_ms": 104999, "exploitability": 0.144066},
    {"iteration": 3270001, "current_time_ms": 105355, "exploitability": 0.144076},
    {"iteration": 3280001, "current_time_ms": 105706, "exploitability": 0.144048},
    {"iteration": 3290001, "current_time_ms": 106056, "exploitability": 0.143999},
    {"iteration": 3300001, "current_time_ms": 106409, "exploitability": 0.143942},
    {"iteration": 3310001, "current_time_ms": 106721, "exploitability": 0.143897},
    {"iteration": 3320001, "current_time_ms": 107087, "exploitability": 0.143871},
    {"iteration": 3330001, "current_time_ms": 107452, "exploitability": 0.143885},
    {"iteration": 3340001, "current_time_ms": 107822, "exploitability": 0.14392},
    {"iteration": 3350001, "current_time_ms": 108169, "exploitability": 0.143957},
    {"iteration": 3360001, "current_time_ms": 108559, "exploitability": 0.143974},
    {"iteration": 3370001, "current_time_ms": 108878, "exploitability": 0.143964},
    {"iteration": 3380001, "current_time_ms": 109235, "exploitability": 0.143926},
    {"iteration": 3390001, "current_time_ms": 109610, "exploitability": 0.143879},
    {"iteration": 3400001, "current_time_ms": 110001, "exploitability": 0.14384},
    {"iteration": 3410001, "current_time_ms": 110395, "exploitability": 0.143817},
    {"iteration": 3420001, "current_time_ms": 110656, "exploitability": 0.143824},
    {"iteration": 3430001, "current_time_ms": 110862, "exploitability": 0.143857},
    {"iteration": 3440001, "current_time_ms": 111067, "exploitability": 0.143916},
    {"iteration": 3450001, "current_time_ms": 111268, "exploitability": 0.143949},
    {"iteration": 3460001, "current_time_ms": 111461, "exploitability": 0.143942},
    {"iteration": 3470001, "current_time_ms": 111660, "exploitability": 0.143913},
    {"iteration": 3480001, "current_time_ms": 111837, "exploitability": 0.143876},
    {"iteration": 3490001, "current_time_ms": 112011, "exploitability": 0.14385},
    {"iteration": 3500001, "current_time_ms": 112194, "exploitability": 0.143845},
    {"iteration": 3510001, "current_time_ms": 112379, "exploitability": 0.143871},
    {"iteration": 3520001, "current_time_ms": 112566, "exploitability": 0.143913},
    {"iteration": 3530001, "current_time_ms": 112763, "exploitability": 0.143944},
    {"iteration": 3540001, "current_time_ms": 112955, "exploitability": 0.143961},
    {"iteration": 3550001, "current_time_ms": 113143, "exploitability": 0.143939},
    {"iteration": 3560001, "current_time_ms": 113329, "exploitability": 0.143901},
    {"iteration": 3570001, "current_time_ms": 113517, "exploitability": 0.143865},
    {"iteration": 3580001, "current_time_ms": 113720, "exploitability": 0.143844},
    {"iteration": 3590001, "current_time_ms": 113911, "exploitability": 0.14385},
    {"iteration": 3600001, "current_time_ms": 114131, "exploitability": 0.143876},
    {"iteration": 3610001, "current_time_ms": 114364, "exploitability": 0.143914},
    {"iteration": 3620001, "current_time_ms": 114589, "exploitability": 0.143938},
    {"iteration": 3630001, "current_time_ms": 114803, "exploitability": 0.143928},
    {"iteration": 3640001, "current_time_ms": 115010, "exploitability": 0.14389},
    {"iteration": 3650001, "current_time_ms": 115213, "exploitability": 0.143834},
    {"iteration": 3660001, "current_time_ms": 115414, "exploitability": 0.143787},
    {"iteration": 3670001, "current_time_ms": 115611, "exploitability": 0.143763},
    {"iteration": 3680001, "current_time_ms": 115805, "exploitability": 0.143761},
    {"iteration": 3690001, "current_time_ms": 116003, "exploitability": 0.143789},
    {"iteration": 3700001, "current_time_ms": 116198, "exploitability": 0.143829},
    {"iteration": 3710001, "current_time_ms": 116396, "exploitability": 0.143855},
    {"iteration": 3720001, "current_time_ms": 116628, "exploitability": 0.143856},
    {"iteration": 3730001, "current_time_ms": 116999, "exploitability": 0.143834},
    {"iteration": 3740001, "current_time_ms": 117350, "exploitability": 0.143803},
    {"iteration": 3750001, "current_time_ms": 117692, "exploitability": 0.143772},
    {"iteration": 3760001, "current_time_ms": 118010, "exploitability": 0.143748},
    {"iteration": 3770001, "current_time_ms": 118358, "exploitability": 0.143735},
    {"iteration": 3780001, "current_time_ms": 118714, "exploitability": 0.14374},
    {"iteration": 3790001, "current_time_ms": 119077, "exploitability": 0.143755},
    {"iteration": 3800001, "current_time_ms": 119423, "exploitability": 0.143767},
    {"iteration": 3810001, "current_time_ms": 119767, "exploitability": 0.143777},
    {"iteration": 3820001, "current_time_ms": 120125, "exploitability": 0.143771},
    {"iteration": 3830001, "current_time_ms": 120481, "exploitability": 0.14375},
    {"iteration": 3840001, "current_time_ms": 120835, "exploitability": 0.143722},
    {"iteration": 3850001, "current_time_ms": 121245, "exploitability": 0.143689},
    {"iteration": 3860001, "current_time_ms": 121639, "exploitability": 0.143661},
    {"iteration": 3870001, "current_time_ms": 122060, "exploitability": 0.14365},
    {"iteration": 3880001, "current_time_ms": 122397, "exploitability": 0.143658},
    {"iteration": 3890001, "current_time_ms": 122811, "exploitability": 0.143676},
    {"iteration": 3900001, "current_time_ms": 123180, "exploitability": 0.143695},
    {"iteration": 3910001, "current_time_ms": 123495, "exploitability": 0.143716},
    {"iteration": 3920001, "current_time_ms": 123828, "exploitability": 0.143713},
    {"iteration": 3930001, "current_time_ms": 124184, "exploitability": 0.143693},
    {"iteration": 3940001, "current_time_ms": 124500, "exploitability": 0.143656},
    {"iteration": 3950001, "current_time_ms": 124705, "exploitability": 0.143614},
    {"iteration": 3960001, "current_time_ms": 124890, "exploitability": 0.143576},
    {"iteration": 3970001, "current_time_ms": 125078, "exploitability": 0.143545},
    {"iteration": 3980001, "current_time_ms": 125267, "exploitability": 0.143536},
    {"iteration": 3990001, "current_time_ms": 125455, "exploitability": 0.143551},
    {"iteration": 4000001, "current_time_ms": 125654, "exploitability": 0.143599},
    {"iteration": 4010001, "current_time_ms": 125852, "exploitability": 0.143655},
    {"iteration": 4020001, "current_time_ms": 126043, "exploitability": 0.143687},
    {"iteration": 4030001, "current_time_ms": 126244, "exploitability": 0.143681},
    {"iteration": 4040001, "current_time_ms": 126433, "exploitability": 0.143647},
    {"iteration": 4050001, "current_time_ms": 126629, "exploitability": 0.143596},
    {"iteration": 4060001, "current_time_ms": 126821, "exploitability": 0.143547},
    {"iteration": 4070001, "current_time_ms": 127040, "exploitability": 0.143518},
    {"iteration": 4080001, "current_time_ms": 127253, "exploitability": 0.143523},
    {"iteration": 4090001, "current_time_ms": 127446, "exploitability": 0.143559},
    {"iteration": 4100001, "current_time_ms": 127648, "exploitability": 0.143609},
    {"iteration": 4110001, "current_time_ms": 127848, "exploitability": 0.143638},
    {"iteration": 4120001, "current_time_ms": 128037, "exploitability": 0.143631},
    {"iteration": 4130001, "current_time_ms": 128232, "exploitability": 0.143606},
    {"iteration": 4140001, "current_time_ms": 128436, "exploitability": 0.143574},
    {"iteration": 4150001, "current_time_ms": 128626, "exploitability": 0.143542},
    {"iteration": 4160001, "current_time_ms": 128822, "exploitability": 0.14352},
    {"iteration": 4170001, "current_time_ms": 129023, "exploitability": 0.143514},
    {"iteration": 4180001, "current_time_ms": 129213, "exploitability": 0.143538},
    {"iteration": 4190001, "current_time_ms": 129432, "exploitability": 0.143573},
    {"iteration": 4200001, "current_time_ms": 129617, "exploitability": 0.143593},
    {"iteration": 4210001, "current_time_ms": 129814, "exploitability": 0.143588},
    {"iteration": 4220001, "current_time_ms": 130000, "exploitability": 0.143561},
    {"iteration": 4230001, "current_time_ms": 130187, "exploitability": 0.143526},
    {"iteration": 4240001, "current_time_ms": 130392, "exploitability": 0.143499},
    {"iteration": 4250001, "current_time_ms": 130597, "exploitability": 0.143492},
    {"iteration": 4260001, "current_time_ms": 130781, "exploitability": 0.143513},
    {"iteration": 4270001, "current_time_ms": 130977, "exploitability": 0.143559},
    {"iteration": 4280001, "current_time_ms": 131172, "exploitability": 0.143575},
    {"iteration": 4290001, "current_time_ms": 131378, "exploitability": 0.143561},
    {"iteration": 4300001, "current_time_ms": 131579, "exploitability": 0.143529},
    {"iteration": 4310001, "current_time_ms": 131781, "exploitability": 0.14349},
    {"iteration": 4320001, "current_time_ms": 131984, "exploitability": 0.143457},
    {"iteration": 4330001, "current_time_ms": 132185, "exploitability": 0.14344},
    {"iteration": 4340001, "current_time_ms": 132391, "exploitability": 0.143442},
    {"iteration": 4350001, "current_time_ms": 132586, "exploitability": 0.143472},
    {"iteration": 4360001, "current_time_ms": 132781, "exploitability": 0.143522},
    {"iteration": 4370001, "current_time_ms": 132971, "exploitability": 0.14355},
    {"iteration": 4380001, "current_time_ms": 133165, "exploitability": 0.143562},
    {"iteration": 4390001, "current_time_ms": 133360, "exploitability": 0.143547},
    {"iteration": 4400001, "current_time_ms": 133559, "exploitability": 0.143518},
    {"iteration": 4410001, "current_time_ms": 133743, "exploitability": 0.143479},
    {"iteration": 4420001, "current_time_ms": 133933, "exploitability": 0.143448},
    {"iteration": 4430001, "current_time_ms": 134136, "exploitability": 0.143436},
    {"iteration": 4440001, "current_time_ms": 134340, "exploitability": 0.143439},
    {"iteration": 4450001, "current_time_ms": 134534, "exploitability": 0.143455},
    {"iteration": 4460001, "current_time_ms": 134726, "exploitability": 0.143481},
    {"iteration": 4470001, "current_time_ms": 134918, "exploitability": 0.143515},
    {"iteration": 4480001, "current_time_ms": 135106, "exploitability": 0.14352},
    {"iteration": 4490001, "current_time_ms": 135299, "exploitability": 0.143502},
    {"iteration": 4500001, "current_time_ms": 135488, "exploitability": 0.143467},
    {"iteration": 4510001, "current_time_ms": 135690, "exploitability": 0.143429},
    {"iteration": 4520001, "current_time_ms": 135886, "exploitability": 0.143404},
    {"iteration": 4530001, "current_time_ms": 136081, "exploitability": 0.143402},
    {"iteration": 4540001, "current_time_ms": 136294, "exploitability": 0.143427},
    {"iteration": 4550001, "current_time_ms": 136486, "exploitability": 0.143461},
    {"iteration": 4560001, "current_time_ms": 136682, "exploitability": 0.143482},
    {"iteration": 4570001, "current_time_ms": 136896, "exploitability": 0.143484},
    {"iteration": 4580001, "current_time_ms": 137102, "exploitability": 0.143459},
    {"iteration": 4590001, "current_time_ms": 137312, "exploitability": 0.143413},
    {"iteration": 4600001, "current_time_ms": 137526, "exploitability": 0.14336},
    {"iteration": 4610001, "current_time_ms": 137740, "exploitability": 0.143315},
    {"iteration": 4620001, "current_time_ms": 137985, "exploitability": 0.143293},
    {"iteration": 4630001, "current_time_ms": 138182, "exploitability": 0.143295},
    {"iteration": 4640001, "current_time_ms": 138392, "exploitability": 0.143337},
    {"iteration": 4650001, "current_time_ms": 138590, "exploitability": 0.143385},
    {"iteration": 4660001, "current_time_ms": 138807, "exploitability": 0.143429},
    {"iteration": 4670001, "current_time_ms": 139011, "exploitability": 0.143448},
    {"iteration": 4680001, "current_time_ms": 139212, "exploitability": 0.143437},
    {"iteration": 4690001, "current_time_ms": 139422, "exploitability": 0.143412},
    {"iteration": 4700001, "current_time_ms": 139616, "exploitability": 0.143374},
    {"iteration": 4710001, "current_time_ms": 139810, "exploitability": 0.143336},
    {"iteration": 4720001, "current_time_ms": 140014, "exploitability": 0.143302},
    {"iteration": 4730001, "current_time_ms": 140217, "exploitability": 0.14328},
    {"iteration": 4740001, "current_time_ms": 140413, "exploitability": 0.143273},
    {"iteration": 4750001, "current_time_ms": 140616, "exploitability": 0.143292},
    {"iteration": 4760001, "current_time_ms": 140807, "exploitability": 0.143332},
    {"iteration": 4770001, "current_time_ms": 141012, "exploitability": 0.143371},
    {"iteration": 4780001, "current_time_ms": 141227, "exploitability": 0.143388},
    {"iteration": 4790001, "current_time_ms": 141448, "exploitability": 0.143384},
    {"iteration": 4800001, "current_time_ms": 141641, "exploitability": 0.143359},
    {"iteration": 4810001, "current_time_ms": 141832, "exploitability": 0.143322},
    {"iteration": 4820001, "current_time_ms": 142021, "exploitability": 0.143283},
    {"iteration": 4830001, "current_time_ms": 142216, "exploitability": 0.143249},
    {"iteration": 4840001, "current_time_ms": 142404, "exploitability": 0.143232},
    {"iteration": 4850001, "current_time_ms": 142587, "exploitability": 0.143241},
    {"iteration": 4860001, "current_time_ms": 142769, "exploitability": 0.143269},
    {"iteration": 4870001, "current_time_ms": 142916, "exploitability": 0.143308},
    {"iteration": 4880001, "current_time_ms": 143055, "exploitability": 0.143326},
    {"iteration": 4890001, "current_time_ms": 143206, "exploitability": 0.143317},
    {"iteration": 4900001, "current_time_ms": 143375, "exploitability": 0.143294},
    {"iteration": 4910001, "current_time_ms": 143511, "exploitability": 0.143267},
    {"iteration": 4920001, "current_time_ms": 143663, "exploitability": 0.143243},
    {"iteration": 4930001, "current_time_ms": 143807, "exploitability": 0.143223},
    {"iteration": 4940001, "current_time_ms": 143933, "exploitability": 0.143213},
    {"iteration": 4950001, "current_time_ms": 144043, "exploitability": 0.143214},
    {"iteration": 4960001, "current_time_ms": 144147, "exploitability": 0.143231},
    {"iteration": 4970001, "current_time_ms": 144261, "exploitability": 0.143249},
    {"iteration": 4980001, "current_time_ms": 144365, "exploitability": 0.143271},
    {"iteration": 4990001, "current_time_ms": 144466, "exploitability": 0.143281},
    {"iteration": 5000001, "current_time_ms": 144573, "exploitability": 0.143276},
  ]
}


==> plots/backup/os_mccfr__46_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 46,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 227, "exploitability": 0.0699287},
    {"iteration": 20001, "current_time_ms": 558, "exploitability": 0.0613221},
    {"iteration": 30001, "current_time_ms": 1029, "exploitability": 0.0566553},
    {"iteration": 40001, "current_time_ms": 1512, "exploitability": 0.0516437},
    {"iteration": 50001, "current_time_ms": 2101, "exploitability": 0.05056},
    {"iteration": 60001, "current_time_ms": 2546, "exploitability": 0.0464702},
    {"iteration": 70001, "current_time_ms": 2922, "exploitability": 0.0455829},
    {"iteration": 80001, "current_time_ms": 3245, "exploitability": 0.043733},
    {"iteration": 90001, "current_time_ms": 3668, "exploitability": 0.0430202},
    {"iteration": 100001, "current_time_ms": 4055, "exploitability": 0.040806},
    {"iteration": 110001, "current_time_ms": 4244, "exploitability": 0.0392065},
    {"iteration": 120001, "current_time_ms": 4467, "exploitability": 0.0385422},
    {"iteration": 130001, "current_time_ms": 4736, "exploitability": 0.0386991},
    {"iteration": 140001, "current_time_ms": 4948, "exploitability": 0.03685},
    {"iteration": 150001, "current_time_ms": 5159, "exploitability": 0.0374323},
    {"iteration": 160001, "current_time_ms": 5376, "exploitability": 0.0359517},
    {"iteration": 170001, "current_time_ms": 5748, "exploitability": 0.0354141},
    {"iteration": 180001, "current_time_ms": 6161, "exploitability": 0.0352481},
    {"iteration": 190001, "current_time_ms": 6577, "exploitability": 0.0336234},
    {"iteration": 200001, "current_time_ms": 7005, "exploitability": 0.0336428},
    {"iteration": 210001, "current_time_ms": 7422, "exploitability": 0.0324904},
    {"iteration": 220001, "current_time_ms": 7833, "exploitability": 0.0333259},
    {"iteration": 230001, "current_time_ms": 8267, "exploitability": 0.0317391},
    {"iteration": 240001, "current_time_ms": 8639, "exploitability": 0.0325661},
    {"iteration": 250001, "current_time_ms": 9016, "exploitability": 0.0319505},
    {"iteration": 260001, "current_time_ms": 9457, "exploitability": 0.033169},
    {"iteration": 270001, "current_time_ms": 9883, "exploitability": 0.0321234},
    {"iteration": 280001, "current_time_ms": 10230, "exploitability": 0.0320594},
    {"iteration": 290001, "current_time_ms": 10553, "exploitability": 0.0314191},
    {"iteration": 300001, "current_time_ms": 10909, "exploitability": 0.0310941},
    {"iteration": 310001, "current_time_ms": 11265, "exploitability": 0.0306911},
    {"iteration": 320001, "current_time_ms": 11627, "exploitability": 0.0306525},
    {"iteration": 330001, "current_time_ms": 11876, "exploitability": 0.0296186},
    {"iteration": 340001, "current_time_ms": 12069, "exploitability": 0.030759},
    {"iteration": 350001, "current_time_ms": 12259, "exploitability": 0.030453},
    {"iteration": 360001, "current_time_ms": 12451, "exploitability": 0.0301178},
    {"iteration": 370001, "current_time_ms": 12652, "exploitability": 0.0303951},
    {"iteration": 380001, "current_time_ms": 12856, "exploitability": 0.0303266},
    {"iteration": 390001, "current_time_ms": 13044, "exploitability": 0.0301464},
    {"iteration": 400001, "current_time_ms": 13241, "exploitability": 0.0293733},
    {"iteration": 410001, "current_time_ms": 13445, "exploitability": 0.0297344},
    {"iteration": 420001, "current_time_ms": 13637, "exploitability": 0.0293494},
    {"iteration": 430001, "current_time_ms": 13838, "exploitability": 0.0288118},
    {"iteration": 440001, "current_time_ms": 14033, "exploitability": 0.0289498},
    {"iteration": 450001, "current_time_ms": 14236, "exploitability": 0.0280223},
    {"iteration": 460001, "current_time_ms": 14431, "exploitability": 0.0282911},
    {"iteration": 470001, "current_time_ms": 14624, "exploitability": 0.0279746},
    {"iteration": 480001, "current_time_ms": 14820, "exploitability": 0.0273088},
    {"iteration": 490001, "current_time_ms": 15062, "exploitability": 0.027605},
    {"iteration": 500001, "current_time_ms": 15258, "exploitability": 0.0272405},
    {"iteration": 510001, "current_time_ms": 15450, "exploitability": 0.0269569},
    {"iteration": 520001, "current_time_ms": 15641, "exploitability": 0.0268143},
    {"iteration": 530001, "current_time_ms": 15840, "exploitability": 0.0271678},
    {"iteration": 540001, "current_time_ms": 16032, "exploitability": 0.0269302},
    {"iteration": 550001, "current_time_ms": 16222, "exploitability": 0.026659},
    {"iteration": 560001, "current_time_ms": 16421, "exploitability": 0.0267931},
    {"iteration": 570001, "current_time_ms": 16612, "exploitability": 0.02629},
    {"iteration": 580001, "current_time_ms": 16805, "exploitability": 0.0260526},
    {"iteration": 590001, "current_time_ms": 16994, "exploitability": 0.0263862},
    {"iteration": 600001, "current_time_ms": 17194, "exploitability": 0.0260809},
    {"iteration": 610001, "current_time_ms": 17386, "exploitability": 0.0260485},
    {"iteration": 620001, "current_time_ms": 17589, "exploitability": 0.0262098},
    {"iteration": 630001, "current_time_ms": 17784, "exploitability": 0.0258728},
    {"iteration": 640001, "current_time_ms": 18042, "exploitability": 0.0256087},
    {"iteration": 650001, "current_time_ms": 18264, "exploitability": 0.0260228},
    {"iteration": 660001, "current_time_ms": 18526, "exploitability": 0.0258552},
    {"iteration": 670001, "current_time_ms": 18788, "exploitability": 0.0257392},
    {"iteration": 680001, "current_time_ms": 19073, "exploitability": 0.0253925},
    {"iteration": 690001, "current_time_ms": 19476, "exploitability": 0.024952},
    {"iteration": 700001, "current_time_ms": 19777, "exploitability": 0.0249974},
    {"iteration": 710001, "current_time_ms": 20051, "exploitability": 0.0250815},
    {"iteration": 720001, "current_time_ms": 20257, "exploitability": 0.0247814},
    {"iteration": 730001, "current_time_ms": 20459, "exploitability": 0.0247975},
    {"iteration": 740001, "current_time_ms": 20664, "exploitability": 0.0249474},
    {"iteration": 750001, "current_time_ms": 20856, "exploitability": 0.0248779},
    {"iteration": 760001, "current_time_ms": 21050, "exploitability": 0.0247945},
    {"iteration": 770001, "current_time_ms": 21243, "exploitability": 0.0250815},
    {"iteration": 780001, "current_time_ms": 21436, "exploitability": 0.0248101},
    {"iteration": 790001, "current_time_ms": 21634, "exploitability": 0.0243439},
    {"iteration": 800001, "current_time_ms": 21892, "exploitability": 0.024392},
    {"iteration": 810001, "current_time_ms": 22127, "exploitability": 0.0246802},
    {"iteration": 820001, "current_time_ms": 22356, "exploitability": 0.0245542},
    {"iteration": 830001, "current_time_ms": 22574, "exploitability": 0.0243836},
    {"iteration": 840001, "current_time_ms": 22785, "exploitability": 0.0243323},
    {"iteration": 850001, "current_time_ms": 22987, "exploitability": 0.0246011},
    {"iteration": 860001, "current_time_ms": 23195, "exploitability": 0.0247056},
    {"iteration": 870001, "current_time_ms": 23398, "exploitability": 0.0245501},
    {"iteration": 880001, "current_time_ms": 23610, "exploitability": 0.0244491},
    {"iteration": 890001, "current_time_ms": 23818, "exploitability": 0.0243755},
    {"iteration": 900001, "current_time_ms": 24008, "exploitability": 0.0243086},
    {"iteration": 910001, "current_time_ms": 24188, "exploitability": 0.0244165},
    {"iteration": 920001, "current_time_ms": 24373, "exploitability": 0.02399},
    {"iteration": 930001, "current_time_ms": 24564, "exploitability": 0.0238772},
    {"iteration": 940001, "current_time_ms": 24765, "exploitability": 0.0241929},
    {"iteration": 950001, "current_time_ms": 24966, "exploitability": 0.0240952},
    {"iteration": 960001, "current_time_ms": 25171, "exploitability": 0.0238154},
    {"iteration": 970001, "current_time_ms": 25375, "exploitability": 0.0239109},
    {"iteration": 980001, "current_time_ms": 25573, "exploitability": 0.0239813},
    {"iteration": 990001, "current_time_ms": 25776, "exploitability": 0.0236107},
    {"iteration": 1000001, "current_time_ms": 25972, "exploitability": 0.0233305},
    {"iteration": 1010001, "current_time_ms": 26281, "exploitability": 0.0237956},
    {"iteration": 1020001, "current_time_ms": 26657, "exploitability": 0.0239182},
    {"iteration": 1030001, "current_time_ms": 27013, "exploitability": 0.023623},
    {"iteration": 1040001, "current_time_ms": 27359, "exploitability": 0.0234529},
    {"iteration": 1050001, "current_time_ms": 27768, "exploitability": 0.0236284},
    {"iteration": 1060001, "current_time_ms": 28208, "exploitability": 0.0237957},
    {"iteration": 1070001, "current_time_ms": 28547, "exploitability": 0.0234714},
    {"iteration": 1080001, "current_time_ms": 28769, "exploitability": 0.0232241},
    {"iteration": 1090001, "current_time_ms": 28991, "exploitability": 0.0234194},
    {"iteration": 1100001, "current_time_ms": 29194, "exploitability": 0.0234597},
    {"iteration": 1110001, "current_time_ms": 29413, "exploitability": 0.0233341},
    {"iteration": 1120001, "current_time_ms": 29618, "exploitability": 0.02324},
    {"iteration": 1130001, "current_time_ms": 29825, "exploitability": 0.0232236},
    {"iteration": 1140001, "current_time_ms": 30038, "exploitability": 0.0233115},
    {"iteration": 1150001, "current_time_ms": 30239, "exploitability": 0.0232909},
    {"iteration": 1160001, "current_time_ms": 30442, "exploitability": 0.0231602},
    {"iteration": 1170001, "current_time_ms": 30620, "exploitability": 0.0233182},
    {"iteration": 1180001, "current_time_ms": 30802, "exploitability": 0.0231624},
    {"iteration": 1190001, "current_time_ms": 31020, "exploitability": 0.0228315},
    {"iteration": 1200001, "current_time_ms": 31258, "exploitability": 0.0228972},
    {"iteration": 1210001, "current_time_ms": 31720, "exploitability": 0.0230995},
    {"iteration": 1220001, "current_time_ms": 32148, "exploitability": 0.0232542},
    {"iteration": 1230001, "current_time_ms": 32513, "exploitability": 0.0230843},
    {"iteration": 1240001, "current_time_ms": 32892, "exploitability": 0.0227758},
    {"iteration": 1250001, "current_time_ms": 33211, "exploitability": 0.0226733},
    {"iteration": 1260001, "current_time_ms": 33414, "exploitability": 0.0228795},
    {"iteration": 1270001, "current_time_ms": 33616, "exploitability": 0.02302},
    {"iteration": 1280001, "current_time_ms": 33826, "exploitability": 0.0227478},
    {"iteration": 1290001, "current_time_ms": 34030, "exploitability": 0.0223497},
    {"iteration": 1300001, "current_time_ms": 34235, "exploitability": 0.02228},
    {"iteration": 1310001, "current_time_ms": 34451, "exploitability": 0.0225281},
    {"iteration": 1320001, "current_time_ms": 34659, "exploitability": 0.022537},
    {"iteration": 1330001, "current_time_ms": 34857, "exploitability": 0.0222033},
    {"iteration": 1340001, "current_time_ms": 35063, "exploitability": 0.0221122},
    {"iteration": 1350001, "current_time_ms": 35259, "exploitability": 0.0223811},
    {"iteration": 1360001, "current_time_ms": 35447, "exploitability": 0.0224505},
    {"iteration": 1370001, "current_time_ms": 35626, "exploitability": 0.0222204},
    {"iteration": 1380001, "current_time_ms": 35814, "exploitability": 0.0220257},
    {"iteration": 1390001, "current_time_ms": 36006, "exploitability": 0.0220865},
    {"iteration": 1400001, "current_time_ms": 36210, "exploitability": 0.0221573},
    {"iteration": 1410001, "current_time_ms": 36407, "exploitability": 0.0220719},
    {"iteration": 1420001, "current_time_ms": 36693, "exploitability": 0.021783},
    {"iteration": 1430001, "current_time_ms": 36979, "exploitability": 0.0218948},
    {"iteration": 1440001, "current_time_ms": 37203, "exploitability": 0.0219628},
    {"iteration": 1450001, "current_time_ms": 37546, "exploitability": 0.0217406},
    {"iteration": 1460001, "current_time_ms": 37918, "exploitability": 0.0216135},
    {"iteration": 1470001, "current_time_ms": 38287, "exploitability": 0.0216312},
    {"iteration": 1480001, "current_time_ms": 38644, "exploitability": 0.021846},
    {"iteration": 1490001, "current_time_ms": 38994, "exploitability": 0.0218087},
    {"iteration": 1500001, "current_time_ms": 39308, "exploitability": 0.0215432},
    {"iteration": 1510001, "current_time_ms": 39671, "exploitability": 0.0213317},
    {"iteration": 1520001, "current_time_ms": 40045, "exploitability": 0.0214494},
    {"iteration": 1530001, "current_time_ms": 40417, "exploitability": 0.0216526},
    {"iteration": 1540001, "current_time_ms": 40797, "exploitability": 0.0214393},
    {"iteration": 1550001, "current_time_ms": 41162, "exploitability": 0.0212752},
    {"iteration": 1560001, "current_time_ms": 41521, "exploitability": 0.0213572},
    {"iteration": 1570001, "current_time_ms": 41911, "exploitability": 0.0215731},
    {"iteration": 1580001, "current_time_ms": 42276, "exploitability": 0.0215215},
    {"iteration": 1590001, "current_time_ms": 42701, "exploitability": 0.0212417},
    {"iteration": 1600001, "current_time_ms": 43081, "exploitability": 0.0210189},
    {"iteration": 1610001, "current_time_ms": 43453, "exploitability": 0.021023},
    {"iteration": 1620001, "current_time_ms": 43821, "exploitability": 0.0211627},
    {"iteration": 1630001, "current_time_ms": 44161, "exploitability": 0.0212279},
    {"iteration": 1640001, "current_time_ms": 44499, "exploitability": 0.0211981},
    {"iteration": 1650001, "current_time_ms": 44868, "exploitability": 0.0210284},
    {"iteration": 1660001, "current_time_ms": 45236, "exploitability": 0.0208297},
    {"iteration": 1670001, "current_time_ms": 45592, "exploitability": 0.0207934},
    {"iteration": 1680001, "current_time_ms": 45951, "exploitability": 0.0209135},
    {"iteration": 1690001, "current_time_ms": 46324, "exploitability": 0.020953},
    {"iteration": 1700001, "current_time_ms": 46681, "exploitability": 0.0208507},
    {"iteration": 1710001, "current_time_ms": 47047, "exploitability": 0.0207202},
    {"iteration": 1720001, "current_time_ms": 47373, "exploitability": 0.0206333},
    {"iteration": 1730001, "current_time_ms": 47742, "exploitability": 0.0206954},
    {"iteration": 1740001, "current_time_ms": 48115, "exploitability": 0.0207835},
    {"iteration": 1750001, "current_time_ms": 48483, "exploitability": 0.0207703},
    {"iteration": 1760001, "current_time_ms": 48868, "exploitability": 0.0206916},
    {"iteration": 1770001, "current_time_ms": 49229, "exploitability": 0.0207293},
    {"iteration": 1780001, "current_time_ms": 49593, "exploitability": 0.0207999},
    {"iteration": 1790001, "current_time_ms": 49973, "exploitability": 0.0207613},
    {"iteration": 1800001, "current_time_ms": 50340, "exploitability": 0.0206206},
    {"iteration": 1810001, "current_time_ms": 50685, "exploitability": 0.0203729},
    {"iteration": 1820001, "current_time_ms": 51049, "exploitability": 0.0202598},
    {"iteration": 1830001, "current_time_ms": 51440, "exploitability": 0.0204492},
    {"iteration": 1840001, "current_time_ms": 51804, "exploitability": 0.0206949},
    {"iteration": 1850001, "current_time_ms": 52142, "exploitability": 0.0205352},
    {"iteration": 1860001, "current_time_ms": 52523, "exploitability": 0.0202256},
    {"iteration": 1870001, "current_time_ms": 52889, "exploitability": 0.0200631},
    {"iteration": 1880001, "current_time_ms": 53255, "exploitability": 0.0201805},
    {"iteration": 1890001, "current_time_ms": 53605, "exploitability": 0.0203482},
    {"iteration": 1900001, "current_time_ms": 54015, "exploitability": 0.0203933},
    {"iteration": 1910001, "current_time_ms": 54380, "exploitability": 0.0202433},
    {"iteration": 1920001, "current_time_ms": 54726, "exploitability": 0.0200586},
    {"iteration": 1930001, "current_time_ms": 55087, "exploitability": 0.0199329},
    {"iteration": 1940001, "current_time_ms": 55428, "exploitability": 0.0198925},
    {"iteration": 1950001, "current_time_ms": 55923, "exploitability": 0.0199954},
    {"iteration": 1960001, "current_time_ms": 56360, "exploitability": 0.0201798},
    {"iteration": 1970001, "current_time_ms": 56762, "exploitability": 0.0202005},
    {"iteration": 1980001, "current_time_ms": 57237, "exploitability": 0.0200133},
    {"iteration": 1990001, "current_time_ms": 57643, "exploitability": 0.0197803},
    {"iteration": 2000001, "current_time_ms": 58013, "exploitability": 0.0197176},
    {"iteration": 2010001, "current_time_ms": 58383, "exploitability": 0.0199273},
    {"iteration": 2020001, "current_time_ms": 58721, "exploitability": 0.0201741},
    {"iteration": 2030001, "current_time_ms": 59134, "exploitability": 0.0201654},
    {"iteration": 2040001, "current_time_ms": 59516, "exploitability": 0.0200122},
    {"iteration": 2050001, "current_time_ms": 59818, "exploitability": 0.0198912},
    {"iteration": 2060001, "current_time_ms": 60199, "exploitability": 0.0198501},
    {"iteration": 2070001, "current_time_ms": 60543, "exploitability": 0.0199295},
    {"iteration": 2080001, "current_time_ms": 60918, "exploitability": 0.0200371},
    {"iteration": 2090001, "current_time_ms": 61291, "exploitability": 0.0200386},
    {"iteration": 2100001, "current_time_ms": 61654, "exploitability": 0.0198396},
    {"iteration": 2110001, "current_time_ms": 62026, "exploitability": 0.0196315},
    {"iteration": 2120001, "current_time_ms": 62337, "exploitability": 0.0196447},
    {"iteration": 2130001, "current_time_ms": 62660, "exploitability": 0.0198159},
    {"iteration": 2140001, "current_time_ms": 63116, "exploitability": 0.0200129},
    {"iteration": 2150001, "current_time_ms": 63439, "exploitability": 0.0200116},
    {"iteration": 2160001, "current_time_ms": 63661, "exploitability": 0.0198072},
    {"iteration": 2170001, "current_time_ms": 63877, "exploitability": 0.0196449},
    {"iteration": 2180001, "current_time_ms": 64112, "exploitability": 0.01965},
    {"iteration": 2190001, "current_time_ms": 64546, "exploitability": 0.0198278},
    {"iteration": 2200001, "current_time_ms": 64889, "exploitability": 0.0199556},
    {"iteration": 2210001, "current_time_ms": 65207, "exploitability": 0.0198576},
    {"iteration": 2220001, "current_time_ms": 65540, "exploitability": 0.0196995},
    {"iteration": 2230001, "current_time_ms": 65896, "exploitability": 0.0196419},
    {"iteration": 2240001, "current_time_ms": 66251, "exploitability": 0.0196781},
    {"iteration": 2250001, "current_time_ms": 66638, "exploitability": 0.0197456},
    {"iteration": 2260001, "current_time_ms": 66989, "exploitability": 0.0197329},
    {"iteration": 2270001, "current_time_ms": 67350, "exploitability": 0.0196253},
    {"iteration": 2280001, "current_time_ms": 67696, "exploitability": 0.019548},
    {"iteration": 2290001, "current_time_ms": 68058, "exploitability": 0.019556},
    {"iteration": 2300001, "current_time_ms": 68418, "exploitability": 0.0196358},
    {"iteration": 2310001, "current_time_ms": 68795, "exploitability": 0.0196937},
    {"iteration": 2320001, "current_time_ms": 69197, "exploitability": 0.0196629},
    {"iteration": 2330001, "current_time_ms": 69576, "exploitability": 0.0195503},
    {"iteration": 2340001, "current_time_ms": 69961, "exploitability": 0.019515},
    {"iteration": 2350001, "current_time_ms": 70332, "exploitability": 0.0195194},
    {"iteration": 2360001, "current_time_ms": 70703, "exploitability": 0.0195007},
    {"iteration": 2370001, "current_time_ms": 71080, "exploitability": 0.0193921},
    {"iteration": 2380001, "current_time_ms": 71478, "exploitability": 0.0193363},
    {"iteration": 2390001, "current_time_ms": 71857, "exploitability": 0.0193627},
    {"iteration": 2400001, "current_time_ms": 72211, "exploitability": 0.0194435},
    {"iteration": 2410001, "current_time_ms": 72641, "exploitability": 0.0194618},
    {"iteration": 2420001, "current_time_ms": 73086, "exploitability": 0.0193365},
    {"iteration": 2430001, "current_time_ms": 73504, "exploitability": 0.0192333},
    {"iteration": 2440001, "current_time_ms": 73886, "exploitability": 0.0192682},
    {"iteration": 2450001, "current_time_ms": 74268, "exploitability": 0.0193432},
    {"iteration": 2460001, "current_time_ms": 74684, "exploitability": 0.0193839},
    {"iteration": 2470001, "current_time_ms": 75009, "exploitability": 0.0192964},
    {"iteration": 2480001, "current_time_ms": 75366, "exploitability": 0.0191698},
    {"iteration": 2490001, "current_time_ms": 75739, "exploitability": 0.0190711},
    {"iteration": 2500001, "current_time_ms": 76099, "exploitability": 0.0191477},
    {"iteration": 2510001, "current_time_ms": 76468, "exploitability": 0.019215},
    {"iteration": 2520001, "current_time_ms": 76836, "exploitability": 0.0192244},
    {"iteration": 2530001, "current_time_ms": 77181, "exploitability": 0.0192087},
    {"iteration": 2540001, "current_time_ms": 77552, "exploitability": 0.0191784},
    {"iteration": 2550001, "current_time_ms": 77954, "exploitability": 0.0192723},
    {"iteration": 2560001, "current_time_ms": 78308, "exploitability": 0.0193565},
    {"iteration": 2570001, "current_time_ms": 78672, "exploitability": 0.0193117},
    {"iteration": 2580001, "current_time_ms": 79014, "exploitability": 0.0192097},
    {"iteration": 2590001, "current_time_ms": 79398, "exploitability": 0.0191173},
    {"iteration": 2600001, "current_time_ms": 79798, "exploitability": 0.0191051},
    {"iteration": 2610001, "current_time_ms": 80168, "exploitability": 0.0191603},
    {"iteration": 2620001, "current_time_ms": 80535, "exploitability": 0.0192707},
    {"iteration": 2630001, "current_time_ms": 80875, "exploitability": 0.0193071},
    {"iteration": 2640001, "current_time_ms": 81271, "exploitability": 0.0192526},
    {"iteration": 2650001, "current_time_ms": 81663, "exploitability": 0.0191242},
    {"iteration": 2660001, "current_time_ms": 82026, "exploitability": 0.0190071},
    {"iteration": 2670001, "current_time_ms": 82405, "exploitability": 0.019027},
    {"iteration": 2680001, "current_time_ms": 82773, "exploitability": 0.0191766},
    {"iteration": 2690001, "current_time_ms": 83005, "exploitability": 0.0192445},
    {"iteration": 2700001, "current_time_ms": 83199, "exploitability": 0.0191287},
    {"iteration": 2710001, "current_time_ms": 83394, "exploitability": 0.0189272},
    {"iteration": 2720001, "current_time_ms": 83608, "exploitability": 0.0188134},
    {"iteration": 2730001, "current_time_ms": 83801, "exploitability": 0.0188848},
    {"iteration": 2740001, "current_time_ms": 84004, "exploitability": 0.0190713},
    {"iteration": 2750001, "current_time_ms": 84201, "exploitability": 0.0191182},
    {"iteration": 2760001, "current_time_ms": 84393, "exploitability": 0.0190134},
    {"iteration": 2770001, "current_time_ms": 84585, "exploitability": 0.018828},
    {"iteration": 2780001, "current_time_ms": 84785, "exploitability": 0.0187044},
    {"iteration": 2790001, "current_time_ms": 84982, "exploitability": 0.0187331},
    {"iteration": 2800001, "current_time_ms": 85180, "exploitability": 0.0188801},
    {"iteration": 2810001, "current_time_ms": 85377, "exploitability": 0.0190215},
    {"iteration": 2820001, "current_time_ms": 85579, "exploitability": 0.019006},
    {"iteration": 2830001, "current_time_ms": 85787, "exploitability": 0.0188319},
    {"iteration": 2840001, "current_time_ms": 85991, "exploitability": 0.0186688},
    {"iteration": 2850001, "current_time_ms": 86199, "exploitability": 0.0186681},
    {"iteration": 2860001, "current_time_ms": 86431, "exploitability": 0.018783},
    {"iteration": 2870001, "current_time_ms": 86628, "exploitability": 0.0189168},
    {"iteration": 2880001, "current_time_ms": 86820, "exploitability": 0.018973},
    {"iteration": 2890001, "current_time_ms": 87022, "exploitability": 0.0189212},
    {"iteration": 2900001, "current_time_ms": 87221, "exploitability": 0.0187503},
    {"iteration": 2910001, "current_time_ms": 87420, "exploitability": 0.0186219},
    {"iteration": 2920001, "current_time_ms": 87615, "exploitability": 0.0185951},
    {"iteration": 2930001, "current_time_ms": 87838, "exploitability": 0.0186775},
    {"iteration": 2940001, "current_time_ms": 88209, "exploitability": 0.0187535},
    {"iteration": 2950001, "current_time_ms": 88413, "exploitability": 0.0187696},
    {"iteration": 2960001, "current_time_ms": 88612, "exploitability": 0.0186856},
    {"iteration": 2970001, "current_time_ms": 88805, "exploitability": 0.0185388},
    {"iteration": 2980001, "current_time_ms": 89003, "exploitability": 0.0184954},
    {"iteration": 2990001, "current_time_ms": 89194, "exploitability": 0.018626},
    {"iteration": 3000001, "current_time_ms": 89387, "exploitability": 0.0187406},
    {"iteration": 3010001, "current_time_ms": 89589, "exploitability": 0.018749},
    {"iteration": 3020001, "current_time_ms": 89782, "exploitability": 0.0187015},
    {"iteration": 3030001, "current_time_ms": 89979, "exploitability": 0.0186307},
    {"iteration": 3040001, "current_time_ms": 90187, "exploitability": 0.0186019},
    {"iteration": 3050001, "current_time_ms": 90420, "exploitability": 0.0187157},
    {"iteration": 3060001, "current_time_ms": 90800, "exploitability": 0.0188504},
    {"iteration": 3070001, "current_time_ms": 91177, "exploitability": 0.0187819},
    {"iteration": 3080001, "current_time_ms": 91517, "exploitability": 0.0186249},
    {"iteration": 3090001, "current_time_ms": 91906, "exploitability": 0.0184914},
    {"iteration": 3100001, "current_time_ms": 92262, "exploitability": 0.0185153},
    {"iteration": 3110001, "current_time_ms": 92636, "exploitability": 0.0186615},
    {"iteration": 3120001, "current_time_ms": 92978, "exploitability": 0.0187759},
    {"iteration": 3130001, "current_time_ms": 93353, "exploitability": 0.0187483},
    {"iteration": 3140001, "current_time_ms": 93728, "exploitability": 0.0186533},
    {"iteration": 3150001, "current_time_ms": 94093, "exploitability": 0.0185423},
    {"iteration": 3160001, "current_time_ms": 94472, "exploitability": 0.0184719},
    {"iteration": 3170001, "current_time_ms": 94809, "exploitability": 0.0184317},
    {"iteration": 3180001, "current_time_ms": 95334, "exploitability": 0.0184751},
    {"iteration": 3190001, "current_time_ms": 95759, "exploitability": 0.0185756},
    {"iteration": 3200001, "current_time_ms": 96179, "exploitability": 0.0186468},
    {"iteration": 3210001, "current_time_ms": 96617, "exploitability": 0.0186133},
    {"iteration": 3220001, "current_time_ms": 96987, "exploitability": 0.0185364},
    {"iteration": 3230001, "current_time_ms": 97426, "exploitability": 0.018461},
    {"iteration": 3240001, "current_time_ms": 97822, "exploitability": 0.0183975},
    {"iteration": 3250001, "current_time_ms": 98230, "exploitability": 0.0184027},
    {"iteration": 3260001, "current_time_ms": 98623, "exploitability": 0.0184369},
    {"iteration": 3270001, "current_time_ms": 98943, "exploitability": 0.0184623},
    {"iteration": 3280001, "current_time_ms": 99289, "exploitability": 0.0184867},
    {"iteration": 3290001, "current_time_ms": 99681, "exploitability": 0.0184781},
    {"iteration": 3300001, "current_time_ms": 100043, "exploitability": 0.0184698},
    {"iteration": 3310001, "current_time_ms": 100401, "exploitability": 0.0184757},
    {"iteration": 3320001, "current_time_ms": 100774, "exploitability": 0.0184708},
    {"iteration": 3330001, "current_time_ms": 101133, "exploitability": 0.0184087},
    {"iteration": 3340001, "current_time_ms": 101498, "exploitability": 0.0183352},
    {"iteration": 3350001, "current_time_ms": 101877, "exploitability": 0.0182655},
    {"iteration": 3360001, "current_time_ms": 102277, "exploitability": 0.018221},
    {"iteration": 3370001, "current_time_ms": 102635, "exploitability": 0.0182175},
    {"iteration": 3380001, "current_time_ms": 103006, "exploitability": 0.0182927},
    {"iteration": 3390001, "current_time_ms": 103430, "exploitability": 0.0184046},
    {"iteration": 3400001, "current_time_ms": 103817, "exploitability": 0.0184721},
    {"iteration": 3410001, "current_time_ms": 104215, "exploitability": 0.0184297},
    {"iteration": 3420001, "current_time_ms": 104614, "exploitability": 0.0183223},
    {"iteration": 3430001, "current_time_ms": 104985, "exploitability": 0.0182298},
    {"iteration": 3440001, "current_time_ms": 105337, "exploitability": 0.0182024},
    {"iteration": 3450001, "current_time_ms": 105673, "exploitability": 0.018236},
    {"iteration": 3460001, "current_time_ms": 106035, "exploitability": 0.0183085},
    {"iteration": 3470001, "current_time_ms": 106405, "exploitability": 0.018336},
    {"iteration": 3480001, "current_time_ms": 106775, "exploitability": 0.0183421},
    {"iteration": 3490001, "current_time_ms": 107151, "exploitability": 0.0183191},
    {"iteration": 3500001, "current_time_ms": 107509, "exploitability": 0.0183007},
    {"iteration": 3510001, "current_time_ms": 107877, "exploitability": 0.0183003},
    {"iteration": 3520001, "current_time_ms": 108288, "exploitability": 0.0182872},
    {"iteration": 3530001, "current_time_ms": 108639, "exploitability": 0.0182471},
    {"iteration": 3540001, "current_time_ms": 109013, "exploitability": 0.018217},
    {"iteration": 3550001, "current_time_ms": 109373, "exploitability": 0.0181874},
    {"iteration": 3560001, "current_time_ms": 109733, "exploitability": 0.0181878},
    {"iteration": 3570001, "current_time_ms": 110089, "exploitability": 0.0182138},
    {"iteration": 3580001, "current_time_ms": 110303, "exploitability": 0.0182449},
    {"iteration": 3590001, "current_time_ms": 110497, "exploitability": 0.01826},
    {"iteration": 3600001, "current_time_ms": 110697, "exploitability": 0.018259},
    {"iteration": 3610001, "current_time_ms": 111043, "exploitability": 0.0182286},
    {"iteration": 3620001, "current_time_ms": 111400, "exploitability": 0.0182154},
    {"iteration": 3630001, "current_time_ms": 111778, "exploitability": 0.0182238},
    {"iteration": 3640001, "current_time_ms": 112154, "exploitability": 0.0182667},
    {"iteration": 3650001, "current_time_ms": 112524, "exploitability": 0.0183128},
    {"iteration": 3660001, "current_time_ms": 112900, "exploitability": 0.018325},
    {"iteration": 3670001, "current_time_ms": 113244, "exploitability": 0.0183213},
    {"iteration": 3680001, "current_time_ms": 113600, "exploitability": 0.0183082},
    {"iteration": 3690001, "current_time_ms": 113955, "exploitability": 0.0183136},
    {"iteration": 3700001, "current_time_ms": 114324, "exploitability": 0.0183409},
    {"iteration": 3710001, "current_time_ms": 114688, "exploitability": 0.018322},
    {"iteration": 3720001, "current_time_ms": 115050, "exploitability": 0.0182989},
    {"iteration": 3730001, "current_time_ms": 115407, "exploitability": 0.0182888},
    {"iteration": 3740001, "current_time_ms": 115764, "exploitability": 0.0182373},
    {"iteration": 3750001, "current_time_ms": 116121, "exploitability": 0.018194},
    {"iteration": 3760001, "current_time_ms": 116510, "exploitability": 0.0182017},
    {"iteration": 3770001, "current_time_ms": 116858, "exploitability": 0.0182831},
    {"iteration": 3780001, "current_time_ms": 117193, "exploitability": 0.018376},
    {"iteration": 3790001, "current_time_ms": 117574, "exploitability": 0.0183904},
    {"iteration": 3800001, "current_time_ms": 117940, "exploitability": 0.0183169},
    {"iteration": 3810001, "current_time_ms": 118314, "exploitability": 0.0182151},
    {"iteration": 3820001, "current_time_ms": 118599, "exploitability": 0.0181443},
    {"iteration": 3830001, "current_time_ms": 118795, "exploitability": 0.0181262},
    {"iteration": 3840001, "current_time_ms": 119018, "exploitability": 0.018181},
    {"iteration": 3850001, "current_time_ms": 119381, "exploitability": 0.018284},
    {"iteration": 3860001, "current_time_ms": 119672, "exploitability": 0.0183629},
    {"iteration": 3870001, "current_time_ms": 119870, "exploitability": 0.0183678},
    {"iteration": 3880001, "current_time_ms": 120074, "exploitability": 0.0182881},
    {"iteration": 3890001, "current_time_ms": 120271, "exploitability": 0.018203},
    {"iteration": 3900001, "current_time_ms": 120534, "exploitability": 0.0181552},
    {"iteration": 3910001, "current_time_ms": 120944, "exploitability": 0.0181635},
    {"iteration": 3920001, "current_time_ms": 121304, "exploitability": 0.0182393},
    {"iteration": 3930001, "current_time_ms": 121685, "exploitability": 0.0183263},
    {"iteration": 3940001, "current_time_ms": 122028, "exploitability": 0.0183828},
    {"iteration": 3950001, "current_time_ms": 122240, "exploitability": 0.0183127},
    {"iteration": 3960001, "current_time_ms": 122438, "exploitability": 0.0181997},
    {"iteration": 3970001, "current_time_ms": 122639, "exploitability": 0.0181017},
    {"iteration": 3980001, "current_time_ms": 122859, "exploitability": 0.0180655},
    {"iteration": 3990001, "current_time_ms": 123072, "exploitability": 0.018141},
    {"iteration": 4000001, "current_time_ms": 123266, "exploitability": 0.0182796},
    {"iteration": 4010001, "current_time_ms": 123512, "exploitability": 0.0183619},
    {"iteration": 4020001, "current_time_ms": 123755, "exploitability": 0.0183208},
    {"iteration": 4030001, "current_time_ms": 123965, "exploitability": 0.0181964},
    {"iteration": 4040001, "current_time_ms": 124166, "exploitability": 0.0180307},
    {"iteration": 4050001, "current_time_ms": 124362, "exploitability": 0.0179381},
    {"iteration": 4060001, "current_time_ms": 124558, "exploitability": 0.0179887},
    {"iteration": 4070001, "current_time_ms": 124748, "exploitability": 0.0180872},
    {"iteration": 4080001, "current_time_ms": 124942, "exploitability": 0.0181294},
    {"iteration": 4090001, "current_time_ms": 125137, "exploitability": 0.0181509},
    {"iteration": 4100001, "current_time_ms": 125344, "exploitability": 0.0181579},
    {"iteration": 4110001, "current_time_ms": 125542, "exploitability": 0.018167},
    {"iteration": 4120001, "current_time_ms": 125895, "exploitability": 0.0181402},
    {"iteration": 4130001, "current_time_ms": 126276, "exploitability": 0.0181048},
    {"iteration": 4140001, "current_time_ms": 126660, "exploitability": 0.0181463},
    {"iteration": 4150001, "current_time_ms": 127028, "exploitability": 0.0182132},
    {"iteration": 4160001, "current_time_ms": 127392, "exploitability": 0.0182037},
    {"iteration": 4170001, "current_time_ms": 127726, "exploitability": 0.0181233},
    {"iteration": 4180001, "current_time_ms": 128087, "exploitability": 0.0180276},
    {"iteration": 4190001, "current_time_ms": 128460, "exploitability": 0.0179526},
    {"iteration": 4200001, "current_time_ms": 128831, "exploitability": 0.0179375},
    {"iteration": 4210001, "current_time_ms": 129186, "exploitability": 0.0180455},
    {"iteration": 4220001, "current_time_ms": 129559, "exploitability": 0.0181535},
    {"iteration": 4230001, "current_time_ms": 129922, "exploitability": 0.0181751},
    {"iteration": 4240001, "current_time_ms": 130293, "exploitability": 0.0181106},
    {"iteration": 4250001, "current_time_ms": 130685, "exploitability": 0.0180258},
    {"iteration": 4260001, "current_time_ms": 131053, "exploitability": 0.0179712},
    {"iteration": 4270001, "current_time_ms": 131374, "exploitability": 0.0179655},
    {"iteration": 4280001, "current_time_ms": 131570, "exploitability": 0.0180226},
    {"iteration": 4290001, "current_time_ms": 131770, "exploitability": 0.0180932},
    {"iteration": 4300001, "current_time_ms": 131966, "exploitability": 0.01812},
    {"iteration": 4310001, "current_time_ms": 132170, "exploitability": 0.0181028},
    {"iteration": 4320001, "current_time_ms": 132370, "exploitability": 0.0180385},
    {"iteration": 4330001, "current_time_ms": 132565, "exploitability": 0.0179486},
    {"iteration": 4340001, "current_time_ms": 132775, "exploitability": 0.0178751},
    {"iteration": 4350001, "current_time_ms": 132980, "exploitability": 0.0178518},
    {"iteration": 4360001, "current_time_ms": 133190, "exploitability": 0.0178817},
    {"iteration": 4370001, "current_time_ms": 133391, "exploitability": 0.0179627},
    {"iteration": 4380001, "current_time_ms": 133606, "exploitability": 0.0180494},
    {"iteration": 4390001, "current_time_ms": 133895, "exploitability": 0.0181028},
    {"iteration": 4400001, "current_time_ms": 134142, "exploitability": 0.0180446},
    {"iteration": 4410001, "current_time_ms": 134519, "exploitability": 0.0178908},
    {"iteration": 4420001, "current_time_ms": 134861, "exploitability": 0.0177319},
    {"iteration": 4430001, "current_time_ms": 135211, "exploitability": 0.0176489},
    {"iteration": 4440001, "current_time_ms": 135529, "exploitability": 0.017692},
    {"iteration": 4450001, "current_time_ms": 135850, "exploitability": 0.0178421},
    {"iteration": 4460001, "current_time_ms": 136141, "exploitability": 0.0180049},
    {"iteration": 4470001, "current_time_ms": 136430, "exploitability": 0.0180975},
    {"iteration": 4480001, "current_time_ms": 136897, "exploitability": 0.0180655},
    {"iteration": 4490001, "current_time_ms": 137244, "exploitability": 0.0179396},
    {"iteration": 4500001, "current_time_ms": 137672, "exploitability": 0.0178041},
    {"iteration": 4510001, "current_time_ms": 137997, "exploitability": 0.017716},
    {"iteration": 4520001, "current_time_ms": 138335, "exploitability": 0.0176981},
    {"iteration": 4530001, "current_time_ms": 138613, "exploitability": 0.0177548},
    {"iteration": 4540001, "current_time_ms": 138880, "exploitability": 0.0178835},
    {"iteration": 4550001, "current_time_ms": 139122, "exploitability": 0.0179931},
    {"iteration": 4560001, "current_time_ms": 139398, "exploitability": 0.0180061},
    {"iteration": 4570001, "current_time_ms": 139638, "exploitability": 0.0179399},
    {"iteration": 4580001, "current_time_ms": 139877, "exploitability": 0.0178518},
    {"iteration": 4590001, "current_time_ms": 140164, "exploitability": 0.0177706},
    {"iteration": 4600001, "current_time_ms": 140406, "exploitability": 0.017741},
    {"iteration": 4610001, "current_time_ms": 140621, "exploitability": 0.0177849},
    {"iteration": 4620001, "current_time_ms": 140830, "exploitability": 0.017873},
    {"iteration": 4630001, "current_time_ms": 141041, "exploitability": 0.0179014},
    {"iteration": 4640001, "current_time_ms": 141268, "exploitability": 0.017842},
    {"iteration": 4650001, "current_time_ms": 141483, "exploitability": 0.0177496},
    {"iteration": 4660001, "current_time_ms": 141719, "exploitability": 0.0176855},
    {"iteration": 4670001, "current_time_ms": 141918, "exploitability": 0.0176756},
    {"iteration": 4680001, "current_time_ms": 142156, "exploitability": 0.0177347},
    {"iteration": 4690001, "current_time_ms": 142373, "exploitability": 0.0178287},
    {"iteration": 4700001, "current_time_ms": 142639, "exploitability": 0.0178862},
    {"iteration": 4710001, "current_time_ms": 142895, "exploitability": 0.0178794},
    {"iteration": 4720001, "current_time_ms": 143156, "exploitability": 0.0178089},
    {"iteration": 4730001, "current_time_ms": 143411, "exploitability": 0.0177055},
    {"iteration": 4740001, "current_time_ms": 143697, "exploitability": 0.0176038},
    {"iteration": 4750001, "current_time_ms": 143954, "exploitability": 0.0175553},
    {"iteration": 4760001, "current_time_ms": 144235, "exploitability": 0.0175867},
    {"iteration": 4770001, "current_time_ms": 144485, "exploitability": 0.0177147},
    {"iteration": 4780001, "current_time_ms": 144672, "exploitability": 0.0178147},
    {"iteration": 4790001, "current_time_ms": 144885, "exploitability": 0.0178548},
    {"iteration": 4800001, "current_time_ms": 145088, "exploitability": 0.0178241},
    {"iteration": 4810001, "current_time_ms": 145305, "exploitability": 0.0176957},
    {"iteration": 4820001, "current_time_ms": 145516, "exploitability": 0.0175632},
    {"iteration": 4830001, "current_time_ms": 145711, "exploitability": 0.0174718},
    {"iteration": 4840001, "current_time_ms": 145914, "exploitability": 0.0174599},
    {"iteration": 4850001, "current_time_ms": 146109, "exploitability": 0.0175237},
    {"iteration": 4860001, "current_time_ms": 146297, "exploitability": 0.0176461},
    {"iteration": 4870001, "current_time_ms": 146523, "exploitability": 0.0177607},
    {"iteration": 4880001, "current_time_ms": 146746, "exploitability": 0.0177918},
    {"iteration": 4890001, "current_time_ms": 146967, "exploitability": 0.0177466},
    {"iteration": 4900001, "current_time_ms": 147167, "exploitability": 0.0176654},
    {"iteration": 4910001, "current_time_ms": 147362, "exploitability": 0.0176052},
    {"iteration": 4920001, "current_time_ms": 147560, "exploitability": 0.0176255},
    {"iteration": 4930001, "current_time_ms": 147751, "exploitability": 0.0176953},
    {"iteration": 4940001, "current_time_ms": 147951, "exploitability": 0.0177346},
    {"iteration": 4950001, "current_time_ms": 148170, "exploitability": 0.0177451},
    {"iteration": 4960001, "current_time_ms": 148384, "exploitability": 0.0177254},
    {"iteration": 4970001, "current_time_ms": 148595, "exploitability": 0.0176786},
    {"iteration": 4980001, "current_time_ms": 148785, "exploitability": 0.0176133},
    {"iteration": 4990001, "current_time_ms": 148977, "exploitability": 0.0175698},
    {"iteration": 5000001, "current_time_ms": 149160, "exploitability": 0.0175784},
  ]
}


==> plots/backup/os_mccfr__46_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 46,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 208, "exploitability": 0.106163},
    {"iteration": 20001, "current_time_ms": 519, "exploitability": 0.10242},
    {"iteration": 30001, "current_time_ms": 1000, "exploitability": 0.108631},
    {"iteration": 40001, "current_time_ms": 1326, "exploitability": 0.110464},
    {"iteration": 50001, "current_time_ms": 2074, "exploitability": 0.114775},
    {"iteration": 60001, "current_time_ms": 2374, "exploitability": 0.117354},
    {"iteration": 70001, "current_time_ms": 2663, "exploitability": 0.121543},
    {"iteration": 80001, "current_time_ms": 2922, "exploitability": 0.1247},
    {"iteration": 90001, "current_time_ms": 3385, "exploitability": 0.124836},
    {"iteration": 100001, "current_time_ms": 3582, "exploitability": 0.126322},
    {"iteration": 110001, "current_time_ms": 3779, "exploitability": 0.125892},
    {"iteration": 120001, "current_time_ms": 3971, "exploitability": 0.12723},
    {"iteration": 130001, "current_time_ms": 4206, "exploitability": 0.129336},
    {"iteration": 140001, "current_time_ms": 4594, "exploitability": 0.131166},
    {"iteration": 150001, "current_time_ms": 5067, "exploitability": 0.132281},
    {"iteration": 160001, "current_time_ms": 5363, "exploitability": 0.13221},
    {"iteration": 170001, "current_time_ms": 5559, "exploitability": 0.132272},
    {"iteration": 180001, "current_time_ms": 5948, "exploitability": 0.133055},
    {"iteration": 190001, "current_time_ms": 6137, "exploitability": 0.133345},
    {"iteration": 200001, "current_time_ms": 6345, "exploitability": 0.133578},
    {"iteration": 210001, "current_time_ms": 6597, "exploitability": 0.132782},
    {"iteration": 220001, "current_time_ms": 6877, "exploitability": 0.132765},
    {"iteration": 230001, "current_time_ms": 7523, "exploitability": 0.13295},
    {"iteration": 240001, "current_time_ms": 7999, "exploitability": 0.132393},
    {"iteration": 250001, "current_time_ms": 8486, "exploitability": 0.131994},
    {"iteration": 260001, "current_time_ms": 8875, "exploitability": 0.131891},
    {"iteration": 270001, "current_time_ms": 9254, "exploitability": 0.131752},
    {"iteration": 280001, "current_time_ms": 9457, "exploitability": 0.130972},
    {"iteration": 290001, "current_time_ms": 9640, "exploitability": 0.130368},
    {"iteration": 300001, "current_time_ms": 9832, "exploitability": 0.13},
    {"iteration": 310001, "current_time_ms": 10056, "exploitability": 0.130135},
    {"iteration": 320001, "current_time_ms": 10294, "exploitability": 0.130512},
    {"iteration": 330001, "current_time_ms": 10516, "exploitability": 0.130879},
    {"iteration": 340001, "current_time_ms": 10734, "exploitability": 0.130988},
    {"iteration": 350001, "current_time_ms": 10925, "exploitability": 0.130851},
    {"iteration": 360001, "current_time_ms": 11144, "exploitability": 0.129744},
    {"iteration": 370001, "current_time_ms": 11541, "exploitability": 0.128148},
    {"iteration": 380001, "current_time_ms": 11767, "exploitability": 0.127306},
    {"iteration": 390001, "current_time_ms": 12061, "exploitability": 0.127222},
    {"iteration": 400001, "current_time_ms": 12443, "exploitability": 0.12789},
    {"iteration": 410001, "current_time_ms": 12836, "exploitability": 0.128321},
    {"iteration": 420001, "current_time_ms": 13213, "exploitability": 0.128935},
    {"iteration": 430001, "current_time_ms": 13582, "exploitability": 0.129205},
    {"iteration": 440001, "current_time_ms": 13942, "exploitability": 0.129264},
    {"iteration": 450001, "current_time_ms": 14352, "exploitability": 0.129381},
    {"iteration": 460001, "current_time_ms": 14723, "exploitability": 0.129335},
    {"iteration": 470001, "current_time_ms": 15120, "exploitability": 0.129483},
    {"iteration": 480001, "current_time_ms": 15702, "exploitability": 0.129379},
    {"iteration": 490001, "current_time_ms": 16335, "exploitability": 0.129262},
    {"iteration": 500001, "current_time_ms": 16840, "exploitability": 0.128881},
    {"iteration": 510001, "current_time_ms": 17278, "exploitability": 0.128894},
    {"iteration": 520001, "current_time_ms": 17674, "exploitability": 0.129382},
    {"iteration": 530001, "current_time_ms": 18098, "exploitability": 0.129569},
    {"iteration": 540001, "current_time_ms": 18501, "exploitability": 0.129592},
    {"iteration": 550001, "current_time_ms": 18932, "exploitability": 0.129651},
    {"iteration": 560001, "current_time_ms": 19359, "exploitability": 0.130148},
    {"iteration": 570001, "current_time_ms": 19761, "exploitability": 0.130593},
    {"iteration": 580001, "current_time_ms": 20164, "exploitability": 0.130756},
    {"iteration": 590001, "current_time_ms": 20590, "exploitability": 0.130684},
    {"iteration": 600001, "current_time_ms": 20989, "exploitability": 0.13062},
    {"iteration": 610001, "current_time_ms": 21439, "exploitability": 0.130496},
    {"iteration": 620001, "current_time_ms": 21827, "exploitability": 0.130317},
    {"iteration": 630001, "current_time_ms": 22229, "exploitability": 0.130252},
    {"iteration": 640001, "current_time_ms": 22627, "exploitability": 0.130047},
    {"iteration": 650001, "current_time_ms": 23053, "exploitability": 0.129886},
    {"iteration": 660001, "current_time_ms": 23446, "exploitability": 0.129978},
    {"iteration": 670001, "current_time_ms": 23792, "exploitability": 0.130113},
    {"iteration": 680001, "current_time_ms": 24217, "exploitability": 0.129959},
    {"iteration": 690001, "current_time_ms": 24571, "exploitability": 0.129765},
    {"iteration": 700001, "current_time_ms": 24978, "exploitability": 0.129376},
    {"iteration": 710001, "current_time_ms": 25373, "exploitability": 0.128821},
    {"iteration": 720001, "current_time_ms": 25750, "exploitability": 0.12877},
    {"iteration": 730001, "current_time_ms": 26166, "exploitability": 0.128627},
    {"iteration": 740001, "current_time_ms": 26513, "exploitability": 0.1283},
    {"iteration": 750001, "current_time_ms": 26927, "exploitability": 0.127918},
    {"iteration": 760001, "current_time_ms": 27317, "exploitability": 0.12764},
    {"iteration": 770001, "current_time_ms": 27714, "exploitability": 0.127506},
    {"iteration": 780001, "current_time_ms": 28109, "exploitability": 0.127413},
    {"iteration": 790001, "current_time_ms": 28478, "exploitability": 0.127233},
    {"iteration": 800001, "current_time_ms": 28684, "exploitability": 0.127194},
    {"iteration": 810001, "current_time_ms": 28889, "exploitability": 0.127037},
    {"iteration": 820001, "current_time_ms": 29087, "exploitability": 0.126986},
    {"iteration": 830001, "current_time_ms": 29282, "exploitability": 0.127169},
    {"iteration": 840001, "current_time_ms": 29472, "exploitability": 0.127342},
    {"iteration": 850001, "current_time_ms": 29681, "exploitability": 0.127628},
    {"iteration": 860001, "current_time_ms": 29876, "exploitability": 0.127908},
    {"iteration": 870001, "current_time_ms": 30069, "exploitability": 0.128126},
    {"iteration": 880001, "current_time_ms": 30275, "exploitability": 0.128318},
    {"iteration": 890001, "current_time_ms": 30527, "exploitability": 0.128522},
    {"iteration": 900001, "current_time_ms": 30766, "exploitability": 0.128821},
    {"iteration": 910001, "current_time_ms": 30980, "exploitability": 0.129068},
    {"iteration": 920001, "current_time_ms": 31183, "exploitability": 0.129269},
    {"iteration": 930001, "current_time_ms": 31439, "exploitability": 0.129263},
    {"iteration": 940001, "current_time_ms": 31715, "exploitability": 0.128988},
    {"iteration": 950001, "current_time_ms": 31939, "exploitability": 0.128626},
    {"iteration": 960001, "current_time_ms": 32177, "exploitability": 0.128395},
    {"iteration": 970001, "current_time_ms": 32371, "exploitability": 0.128308},
    {"iteration": 980001, "current_time_ms": 32558, "exploitability": 0.128347},
    {"iteration": 990001, "current_time_ms": 32752, "exploitability": 0.12837},
    {"iteration": 1000001, "current_time_ms": 32937, "exploitability": 0.128471},
    {"iteration": 1010001, "current_time_ms": 33120, "exploitability": 0.12851},
    {"iteration": 1020001, "current_time_ms": 33315, "exploitability": 0.128481},
    {"iteration": 1030001, "current_time_ms": 33508, "exploitability": 0.128463},
    {"iteration": 1040001, "current_time_ms": 33701, "exploitability": 0.128506},
    {"iteration": 1050001, "current_time_ms": 33902, "exploitability": 0.128569},
    {"iteration": 1060001, "current_time_ms": 34088, "exploitability": 0.128715},
    {"iteration": 1070001, "current_time_ms": 34278, "exploitability": 0.128861},
    {"iteration": 1080001, "current_time_ms": 34473, "exploitability": 0.128973},
    {"iteration": 1090001, "current_time_ms": 34667, "exploitability": 0.129101},
    {"iteration": 1100001, "current_time_ms": 34861, "exploitability": 0.129132},
    {"iteration": 1110001, "current_time_ms": 35053, "exploitability": 0.129118},
    {"iteration": 1120001, "current_time_ms": 35252, "exploitability": 0.129177},
    {"iteration": 1130001, "current_time_ms": 35451, "exploitability": 0.129212},
    {"iteration": 1140001, "current_time_ms": 35653, "exploitability": 0.129231},
    {"iteration": 1150001, "current_time_ms": 35845, "exploitability": 0.129297},
    {"iteration": 1160001, "current_time_ms": 36048, "exploitability": 0.129422},
    {"iteration": 1170001, "current_time_ms": 36257, "exploitability": 0.129537},
    {"iteration": 1180001, "current_time_ms": 36449, "exploitability": 0.129669},
    {"iteration": 1190001, "current_time_ms": 36639, "exploitability": 0.129889},
    {"iteration": 1200001, "current_time_ms": 36835, "exploitability": 0.129957},
    {"iteration": 1210001, "current_time_ms": 37027, "exploitability": 0.129847},
    {"iteration": 1220001, "current_time_ms": 37225, "exploitability": 0.12965},
    {"iteration": 1230001, "current_time_ms": 37418, "exploitability": 0.129493},
    {"iteration": 1240001, "current_time_ms": 37625, "exploitability": 0.129418},
    {"iteration": 1250001, "current_time_ms": 37967, "exploitability": 0.129485},
    {"iteration": 1260001, "current_time_ms": 38429, "exploitability": 0.129519},
    {"iteration": 1270001, "current_time_ms": 38809, "exploitability": 0.129559},
    {"iteration": 1280001, "current_time_ms": 39176, "exploitability": 0.129557},
    {"iteration": 1290001, "current_time_ms": 39530, "exploitability": 0.129531},
    {"iteration": 1300001, "current_time_ms": 39871, "exploitability": 0.129628},
    {"iteration": 1310001, "current_time_ms": 40255, "exploitability": 0.129757},
    {"iteration": 1320001, "current_time_ms": 40618, "exploitability": 0.129972},
    {"iteration": 1330001, "current_time_ms": 41028, "exploitability": 0.130162},
    {"iteration": 1340001, "current_time_ms": 41462, "exploitability": 0.130376},
    {"iteration": 1350001, "current_time_ms": 41853, "exploitability": 0.130564},
    {"iteration": 1360001, "current_time_ms": 42193, "exploitability": 0.130611},
    {"iteration": 1370001, "current_time_ms": 42567, "exploitability": 0.130666},
    {"iteration": 1380001, "current_time_ms": 42983, "exploitability": 0.130816},
    {"iteration": 1390001, "current_time_ms": 43350, "exploitability": 0.130945},
    {"iteration": 1400001, "current_time_ms": 43733, "exploitability": 0.131022},
    {"iteration": 1410001, "current_time_ms": 44090, "exploitability": 0.131126},
    {"iteration": 1420001, "current_time_ms": 44427, "exploitability": 0.131236},
    {"iteration": 1430001, "current_time_ms": 44802, "exploitability": 0.131372},
    {"iteration": 1440001, "current_time_ms": 45213, "exploitability": 0.131417},
    {"iteration": 1450001, "current_time_ms": 45577, "exploitability": 0.131359},
    {"iteration": 1460001, "current_time_ms": 45956, "exploitability": 0.131356},
    {"iteration": 1470001, "current_time_ms": 46351, "exploitability": 0.131318},
    {"iteration": 1480001, "current_time_ms": 46734, "exploitability": 0.131258},
    {"iteration": 1490001, "current_time_ms": 47097, "exploitability": 0.131295},
    {"iteration": 1500001, "current_time_ms": 47437, "exploitability": 0.13139},
    {"iteration": 1510001, "current_time_ms": 47851, "exploitability": 0.131508},
    {"iteration": 1520001, "current_time_ms": 48283, "exploitability": 0.13163},
    {"iteration": 1530001, "current_time_ms": 48746, "exploitability": 0.131757},
    {"iteration": 1540001, "current_time_ms": 49214, "exploitability": 0.131947},
    {"iteration": 1550001, "current_time_ms": 49706, "exploitability": 0.132095},
    {"iteration": 1560001, "current_time_ms": 50150, "exploitability": 0.132065},
    {"iteration": 1570001, "current_time_ms": 50470, "exploitability": 0.131967},
    {"iteration": 1580001, "current_time_ms": 50890, "exploitability": 0.1319},
    {"iteration": 1590001, "current_time_ms": 51140, "exploitability": 0.131854},
    {"iteration": 1600001, "current_time_ms": 51338, "exploitability": 0.131885},
    {"iteration": 1610001, "current_time_ms": 51541, "exploitability": 0.131949},
    {"iteration": 1620001, "current_time_ms": 51736, "exploitability": 0.131972},
    {"iteration": 1630001, "current_time_ms": 51932, "exploitability": 0.131978},
    {"iteration": 1640001, "current_time_ms": 52123, "exploitability": 0.132068},
    {"iteration": 1650001, "current_time_ms": 52317, "exploitability": 0.132203},
    {"iteration": 1660001, "current_time_ms": 52504, "exploitability": 0.132345},
    {"iteration": 1670001, "current_time_ms": 52710, "exploitability": 0.132523},
    {"iteration": 1680001, "current_time_ms": 52901, "exploitability": 0.132649},
    {"iteration": 1690001, "current_time_ms": 53101, "exploitability": 0.132753},
    {"iteration": 1700001, "current_time_ms": 53298, "exploitability": 0.132832},
    {"iteration": 1710001, "current_time_ms": 53501, "exploitability": 0.132902},
    {"iteration": 1720001, "current_time_ms": 53704, "exploitability": 0.132832},
    {"iteration": 1730001, "current_time_ms": 53904, "exploitability": 0.1328},
    {"iteration": 1740001, "current_time_ms": 54114, "exploitability": 0.132839},
    {"iteration": 1750001, "current_time_ms": 54310, "exploitability": 0.132899},
    {"iteration": 1760001, "current_time_ms": 54506, "exploitability": 0.132951},
    {"iteration": 1770001, "current_time_ms": 54702, "exploitability": 0.133032},
    {"iteration": 1780001, "current_time_ms": 54899, "exploitability": 0.133091},
    {"iteration": 1790001, "current_time_ms": 55094, "exploitability": 0.133187},
    {"iteration": 1800001, "current_time_ms": 55290, "exploitability": 0.133178},
    {"iteration": 1810001, "current_time_ms": 55481, "exploitability": 0.13319},
    {"iteration": 1820001, "current_time_ms": 55677, "exploitability": 0.133291},
    {"iteration": 1830001, "current_time_ms": 55865, "exploitability": 0.133419},
    {"iteration": 1840001, "current_time_ms": 56064, "exploitability": 0.133503},
    {"iteration": 1850001, "current_time_ms": 56261, "exploitability": 0.133622},
    {"iteration": 1860001, "current_time_ms": 56452, "exploitability": 0.133757},
    {"iteration": 1870001, "current_time_ms": 56645, "exploitability": 0.133893},
    {"iteration": 1880001, "current_time_ms": 56832, "exploitability": 0.134},
    {"iteration": 1890001, "current_time_ms": 57198, "exploitability": 0.134083},
    {"iteration": 1900001, "current_time_ms": 57594, "exploitability": 0.134069},
    {"iteration": 1910001, "current_time_ms": 57792, "exploitability": 0.13405},
    {"iteration": 1920001, "current_time_ms": 57980, "exploitability": 0.134036},
    {"iteration": 1930001, "current_time_ms": 58173, "exploitability": 0.133929},
    {"iteration": 1940001, "current_time_ms": 58398, "exploitability": 0.133834},
    {"iteration": 1950001, "current_time_ms": 58590, "exploitability": 0.133712},
    {"iteration": 1960001, "current_time_ms": 58786, "exploitability": 0.133573},
    {"iteration": 1970001, "current_time_ms": 58984, "exploitability": 0.133462},
    {"iteration": 1980001, "current_time_ms": 59183, "exploitability": 0.133426},
    {"iteration": 1990001, "current_time_ms": 59409, "exploitability": 0.133452},
    {"iteration": 2000001, "current_time_ms": 59752, "exploitability": 0.133483},
    {"iteration": 2010001, "current_time_ms": 60130, "exploitability": 0.133589},
    {"iteration": 2020001, "current_time_ms": 60515, "exploitability": 0.133689},
    {"iteration": 2030001, "current_time_ms": 60887, "exploitability": 0.133828},
    {"iteration": 2040001, "current_time_ms": 61483, "exploitability": 0.133962},
    {"iteration": 2050001, "current_time_ms": 61902, "exploitability": 0.13406},
    {"iteration": 2060001, "current_time_ms": 62253, "exploitability": 0.134165},
    {"iteration": 2070001, "current_time_ms": 62601, "exploitability": 0.134281},
    {"iteration": 2080001, "current_time_ms": 63026, "exploitability": 0.134315},
    {"iteration": 2090001, "current_time_ms": 63390, "exploitability": 0.134297},
    {"iteration": 2100001, "current_time_ms": 63768, "exploitability": 0.134289},
    {"iteration": 2110001, "current_time_ms": 64147, "exploitability": 0.134228},
    {"iteration": 2120001, "current_time_ms": 64490, "exploitability": 0.134163},
    {"iteration": 2130001, "current_time_ms": 64864, "exploitability": 0.134051},
    {"iteration": 2140001, "current_time_ms": 65224, "exploitability": 0.133907},
    {"iteration": 2150001, "current_time_ms": 65558, "exploitability": 0.133721},
    {"iteration": 2160001, "current_time_ms": 65902, "exploitability": 0.133527},
    {"iteration": 2170001, "current_time_ms": 66274, "exploitability": 0.133342},
    {"iteration": 2180001, "current_time_ms": 66639, "exploitability": 0.133194},
    {"iteration": 2190001, "current_time_ms": 67056, "exploitability": 0.133072},
    {"iteration": 2200001, "current_time_ms": 67475, "exploitability": 0.133019},
    {"iteration": 2210001, "current_time_ms": 67872, "exploitability": 0.133051},
    {"iteration": 2220001, "current_time_ms": 68271, "exploitability": 0.133111},
    {"iteration": 2230001, "current_time_ms": 68625, "exploitability": 0.133196},
    {"iteration": 2240001, "current_time_ms": 69016, "exploitability": 0.133273},
    {"iteration": 2250001, "current_time_ms": 69350, "exploitability": 0.133318},
    {"iteration": 2260001, "current_time_ms": 69716, "exploitability": 0.133317},
    {"iteration": 2270001, "current_time_ms": 70089, "exploitability": 0.133289},
    {"iteration": 2280001, "current_time_ms": 70445, "exploitability": 0.133224},
    {"iteration": 2290001, "current_time_ms": 70780, "exploitability": 0.13313},
    {"iteration": 2300001, "current_time_ms": 71158, "exploitability": 0.133028},
    {"iteration": 2310001, "current_time_ms": 71526, "exploitability": 0.132976},
    {"iteration": 2320001, "current_time_ms": 71881, "exploitability": 0.132925},
    {"iteration": 2330001, "current_time_ms": 72213, "exploitability": 0.132946},
    {"iteration": 2340001, "current_time_ms": 72591, "exploitability": 0.133012},
    {"iteration": 2350001, "current_time_ms": 73025, "exploitability": 0.133075},
    {"iteration": 2360001, "current_time_ms": 73420, "exploitability": 0.133119},
    {"iteration": 2370001, "current_time_ms": 73810, "exploitability": 0.133166},
    {"iteration": 2380001, "current_time_ms": 74225, "exploitability": 0.133219},
    {"iteration": 2390001, "current_time_ms": 74577, "exploitability": 0.133257},
    {"iteration": 2400001, "current_time_ms": 74889, "exploitability": 0.133246},
    {"iteration": 2410001, "current_time_ms": 75271, "exploitability": 0.133224},
    {"iteration": 2420001, "current_time_ms": 75592, "exploitability": 0.133169},
    {"iteration": 2430001, "current_time_ms": 75976, "exploitability": 0.133064},
    {"iteration": 2440001, "current_time_ms": 76350, "exploitability": 0.132945},
    {"iteration": 2450001, "current_time_ms": 76713, "exploitability": 0.132818},
    {"iteration": 2460001, "current_time_ms": 77113, "exploitability": 0.132679},
    {"iteration": 2470001, "current_time_ms": 77570, "exploitability": 0.132645},
    {"iteration": 2480001, "current_time_ms": 77956, "exploitability": 0.132686},
    {"iteration": 2490001, "current_time_ms": 78318, "exploitability": 0.132748},
    {"iteration": 2500001, "current_time_ms": 78678, "exploitability": 0.132831},
    {"iteration": 2510001, "current_time_ms": 79060, "exploitability": 0.132942},
    {"iteration": 2520001, "current_time_ms": 79426, "exploitability": 0.133027},
    {"iteration": 2530001, "current_time_ms": 79735, "exploitability": 0.133074},
    {"iteration": 2540001, "current_time_ms": 80074, "exploitability": 0.133038},
    {"iteration": 2550001, "current_time_ms": 80420, "exploitability": 0.132944},
    {"iteration": 2560001, "current_time_ms": 80790, "exploitability": 0.132839},
    {"iteration": 2570001, "current_time_ms": 81132, "exploitability": 0.13277},
    {"iteration": 2580001, "current_time_ms": 81488, "exploitability": 0.132791},
    {"iteration": 2590001, "current_time_ms": 81847, "exploitability": 0.132894},
    {"iteration": 2600001, "current_time_ms": 82232, "exploitability": 0.133002},
    {"iteration": 2610001, "current_time_ms": 82605, "exploitability": 0.133107},
    {"iteration": 2620001, "current_time_ms": 82933, "exploitability": 0.133202},
    {"iteration": 2630001, "current_time_ms": 83372, "exploitability": 0.133268},
    {"iteration": 2640001, "current_time_ms": 83773, "exploitability": 0.133314},
    {"iteration": 2650001, "current_time_ms": 84199, "exploitability": 0.133385},
    {"iteration": 2660001, "current_time_ms": 84621, "exploitability": 0.133452},
    {"iteration": 2670001, "current_time_ms": 85020, "exploitability": 0.133487},
    {"iteration": 2680001, "current_time_ms": 85378, "exploitability": 0.133527},
    {"iteration": 2690001, "current_time_ms": 85722, "exploitability": 0.133485},
    {"iteration": 2700001, "current_time_ms": 86093, "exploitability": 0.133419},
    {"iteration": 2710001, "current_time_ms": 86454, "exploitability": 0.133321},
    {"iteration": 2720001, "current_time_ms": 86816, "exploitability": 0.133231},
    {"iteration": 2730001, "current_time_ms": 87005, "exploitability": 0.133154},
    {"iteration": 2740001, "current_time_ms": 87193, "exploitability": 0.13315},
    {"iteration": 2750001, "current_time_ms": 87382, "exploitability": 0.133179},
    {"iteration": 2760001, "current_time_ms": 87579, "exploitability": 0.133222},
    {"iteration": 2770001, "current_time_ms": 87767, "exploitability": 0.133288},
    {"iteration": 2780001, "current_time_ms": 87962, "exploitability": 0.133351},
    {"iteration": 2790001, "current_time_ms": 88157, "exploitability": 0.133439},
    {"iteration": 2800001, "current_time_ms": 88351, "exploitability": 0.133524},
    {"iteration": 2810001, "current_time_ms": 88544, "exploitability": 0.133555},
    {"iteration": 2820001, "current_time_ms": 88735, "exploitability": 0.133575},
    {"iteration": 2830001, "current_time_ms": 88927, "exploitability": 0.133611},
    {"iteration": 2840001, "current_time_ms": 89121, "exploitability": 0.13362},
    {"iteration": 2850001, "current_time_ms": 89312, "exploitability": 0.133573},
    {"iteration": 2860001, "current_time_ms": 89498, "exploitability": 0.133507},
    {"iteration": 2870001, "current_time_ms": 89699, "exploitability": 0.133425},
    {"iteration": 2880001, "current_time_ms": 89890, "exploitability": 0.13337},
    {"iteration": 2890001, "current_time_ms": 90085, "exploitability": 0.133348},
    {"iteration": 2900001, "current_time_ms": 90283, "exploitability": 0.133333},
    {"iteration": 2910001, "current_time_ms": 90467, "exploitability": 0.133307},
    {"iteration": 2920001, "current_time_ms": 90656, "exploitability": 0.133264},
    {"iteration": 2930001, "current_time_ms": 90845, "exploitability": 0.133203},
    {"iteration": 2940001, "current_time_ms": 91040, "exploitability": 0.133201},
    {"iteration": 2950001, "current_time_ms": 91232, "exploitability": 0.133247},
    {"iteration": 2960001, "current_time_ms": 91424, "exploitability": 0.133315},
    {"iteration": 2970001, "current_time_ms": 91626, "exploitability": 0.133417},
    {"iteration": 2980001, "current_time_ms": 91821, "exploitability": 0.133506},
    {"iteration": 2990001, "current_time_ms": 92013, "exploitability": 0.133589},
    {"iteration": 3000001, "current_time_ms": 92223, "exploitability": 0.133668},
    {"iteration": 3010001, "current_time_ms": 92416, "exploitability": 0.133746},
    {"iteration": 3020001, "current_time_ms": 92611, "exploitability": 0.133827},
    {"iteration": 3030001, "current_time_ms": 92815, "exploitability": 0.133904},
    {"iteration": 3040001, "current_time_ms": 93007, "exploitability": 0.133967},
    {"iteration": 3050001, "current_time_ms": 93191, "exploitability": 0.133972},
    {"iteration": 3060001, "current_time_ms": 93381, "exploitability": 0.133979},
    {"iteration": 3070001, "current_time_ms": 93571, "exploitability": 0.133985},
    {"iteration": 3080001, "current_time_ms": 93772, "exploitability": 0.133983},
    {"iteration": 3090001, "current_time_ms": 93963, "exploitability": 0.133969},
    {"iteration": 3100001, "current_time_ms": 94154, "exploitability": 0.133977},
    {"iteration": 3110001, "current_time_ms": 94345, "exploitability": 0.133998},
    {"iteration": 3120001, "current_time_ms": 94542, "exploitability": 0.13408},
    {"iteration": 3130001, "current_time_ms": 94734, "exploitability": 0.13416},
    {"iteration": 3140001, "current_time_ms": 94927, "exploitability": 0.134237},
    {"iteration": 3150001, "current_time_ms": 95125, "exploitability": 0.134311},
    {"iteration": 3160001, "current_time_ms": 95318, "exploitability": 0.134355},
    {"iteration": 3170001, "current_time_ms": 95506, "exploitability": 0.134397},
    {"iteration": 3180001, "current_time_ms": 95694, "exploitability": 0.134457},
    {"iteration": 3190001, "current_time_ms": 95882, "exploitability": 0.134479},
    {"iteration": 3200001, "current_time_ms": 96064, "exploitability": 0.13445},
    {"iteration": 3210001, "current_time_ms": 96274, "exploitability": 0.134408},
    {"iteration": 3220001, "current_time_ms": 96471, "exploitability": 0.13438},
    {"iteration": 3230001, "current_time_ms": 96668, "exploitability": 0.134324},
    {"iteration": 3240001, "current_time_ms": 96854, "exploitability": 0.134267},
    {"iteration": 3250001, "current_time_ms": 97046, "exploitability": 0.13425},
    {"iteration": 3260001, "current_time_ms": 97242, "exploitability": 0.134287},
    {"iteration": 3270001, "current_time_ms": 97433, "exploitability": 0.134344},
    {"iteration": 3280001, "current_time_ms": 97634, "exploitability": 0.134423},
    {"iteration": 3290001, "current_time_ms": 97841, "exploitability": 0.134484},
    {"iteration": 3300001, "current_time_ms": 98123, "exploitability": 0.134509},
    {"iteration": 3310001, "current_time_ms": 98318, "exploitability": 0.134515},
    {"iteration": 3320001, "current_time_ms": 98523, "exploitability": 0.134493},
    {"iteration": 3330001, "current_time_ms": 98862, "exploitability": 0.134441},
    {"iteration": 3340001, "current_time_ms": 99213, "exploitability": 0.134384},
    {"iteration": 3350001, "current_time_ms": 99580, "exploitability": 0.134318},
    {"iteration": 3360001, "current_time_ms": 99953, "exploitability": 0.134268},
    {"iteration": 3370001, "current_time_ms": 100301, "exploitability": 0.13423},
    {"iteration": 3380001, "current_time_ms": 100657, "exploitability": 0.134214},
    {"iteration": 3390001, "current_time_ms": 101025, "exploitability": 0.134197},
    {"iteration": 3400001, "current_time_ms": 101422, "exploitability": 0.134165},
    {"iteration": 3410001, "current_time_ms": 101783, "exploitability": 0.134136},
    {"iteration": 3420001, "current_time_ms": 102176, "exploitability": 0.134118},
    {"iteration": 3430001, "current_time_ms": 102567, "exploitability": 0.134119},
    {"iteration": 3440001, "current_time_ms": 102951, "exploitability": 0.134137},
    {"iteration": 3450001, "current_time_ms": 103303, "exploitability": 0.134161},
    {"iteration": 3460001, "current_time_ms": 103672, "exploitability": 0.134181},
    {"iteration": 3470001, "current_time_ms": 104047, "exploitability": 0.13421},
    {"iteration": 3480001, "current_time_ms": 104412, "exploitability": 0.134222},
    {"iteration": 3490001, "current_time_ms": 104761, "exploitability": 0.134204},
    {"iteration": 3500001, "current_time_ms": 105106, "exploitability": 0.134174},
    {"iteration": 3510001, "current_time_ms": 105445, "exploitability": 0.134147},
    {"iteration": 3520001, "current_time_ms": 105822, "exploitability": 0.134118},
    {"iteration": 3530001, "current_time_ms": 106195, "exploitability": 0.134102},
    {"iteration": 3540001, "current_time_ms": 106572, "exploitability": 0.134081},
    {"iteration": 3550001, "current_time_ms": 106956, "exploitability": 0.134053},
    {"iteration": 3560001, "current_time_ms": 107312, "exploitability": 0.134005},
    {"iteration": 3570001, "current_time_ms": 107663, "exploitability": 0.13396},
    {"iteration": 3580001, "current_time_ms": 108036, "exploitability": 0.133905},
    {"iteration": 3590001, "current_time_ms": 108517, "exploitability": 0.133863},
    {"iteration": 3600001, "current_time_ms": 108889, "exploitability": 0.133813},
    {"iteration": 3610001, "current_time_ms": 109275, "exploitability": 0.133766},
    {"iteration": 3620001, "current_time_ms": 109638, "exploitability": 0.133704},
    {"iteration": 3630001, "current_time_ms": 110049, "exploitability": 0.133661},
    {"iteration": 3640001, "current_time_ms": 110396, "exploitability": 0.133655},
    {"iteration": 3650001, "current_time_ms": 110782, "exploitability": 0.133654},
    {"iteration": 3660001, "current_time_ms": 111098, "exploitability": 0.133668},
    {"iteration": 3670001, "current_time_ms": 111463, "exploitability": 0.133685},
    {"iteration": 3680001, "current_time_ms": 111874, "exploitability": 0.133696},
    {"iteration": 3690001, "current_time_ms": 112268, "exploitability": 0.133711},
    {"iteration": 3700001, "current_time_ms": 112643, "exploitability": 0.13374},
    {"iteration": 3710001, "current_time_ms": 112970, "exploitability": 0.133735},
    {"iteration": 3720001, "current_time_ms": 113329, "exploitability": 0.133708},
    {"iteration": 3730001, "current_time_ms": 113697, "exploitability": 0.133675},
    {"iteration": 3740001, "current_time_ms": 114046, "exploitability": 0.133638},
    {"iteration": 3750001, "current_time_ms": 114377, "exploitability": 0.133599},
    {"iteration": 3760001, "current_time_ms": 114727, "exploitability": 0.133545},
    {"iteration": 3770001, "current_time_ms": 115101, "exploitability": 0.133494},
    {"iteration": 3780001, "current_time_ms": 115482, "exploitability": 0.133446},
    {"iteration": 3790001, "current_time_ms": 115818, "exploitability": 0.133389},
    {"iteration": 3800001, "current_time_ms": 116144, "exploitability": 0.133328},
    {"iteration": 3810001, "current_time_ms": 116546, "exploitability": 0.133264},
    {"iteration": 3820001, "current_time_ms": 116877, "exploitability": 0.133217},
    {"iteration": 3830001, "current_time_ms": 117292, "exploitability": 0.133164},
    {"iteration": 3840001, "current_time_ms": 117610, "exploitability": 0.133105},
    {"iteration": 3850001, "current_time_ms": 117965, "exploitability": 0.133057},
    {"iteration": 3860001, "current_time_ms": 118332, "exploitability": 0.133025},
    {"iteration": 3870001, "current_time_ms": 118667, "exploitability": 0.133029},
    {"iteration": 3880001, "current_time_ms": 119032, "exploitability": 0.133034},
    {"iteration": 3890001, "current_time_ms": 119381, "exploitability": 0.133028},
    {"iteration": 3900001, "current_time_ms": 119729, "exploitability": 0.133037},
    {"iteration": 3910001, "current_time_ms": 120100, "exploitability": 0.133029},
    {"iteration": 3920001, "current_time_ms": 120496, "exploitability": 0.132996},
    {"iteration": 3930001, "current_time_ms": 120862, "exploitability": 0.132957},
    {"iteration": 3940001, "current_time_ms": 121249, "exploitability": 0.132909},
    {"iteration": 3950001, "current_time_ms": 121567, "exploitability": 0.132851},
    {"iteration": 3960001, "current_time_ms": 121929, "exploitability": 0.132811},
    {"iteration": 3970001, "current_time_ms": 122296, "exploitability": 0.132766},
    {"iteration": 3980001, "current_time_ms": 122669, "exploitability": 0.132725},
    {"iteration": 3990001, "current_time_ms": 123015, "exploitability": 0.132687},
    {"iteration": 4000001, "current_time_ms": 123344, "exploitability": 0.132639},
    {"iteration": 4010001, "current_time_ms": 123719, "exploitability": 0.132587},
    {"iteration": 4020001, "current_time_ms": 124112, "exploitability": 0.132526},
    {"iteration": 4030001, "current_time_ms": 124461, "exploitability": 0.132468},
    {"iteration": 4040001, "current_time_ms": 124844, "exploitability": 0.13241},
    {"iteration": 4050001, "current_time_ms": 125051, "exploitability": 0.132372},
    {"iteration": 4060001, "current_time_ms": 125245, "exploitability": 0.132377},
    {"iteration": 4070001, "current_time_ms": 125487, "exploitability": 0.132396},
    {"iteration": 4080001, "current_time_ms": 125713, "exploitability": 0.132402},
    {"iteration": 4090001, "current_time_ms": 125927, "exploitability": 0.132394},
    {"iteration": 4100001, "current_time_ms": 126119, "exploitability": 0.132377},
    {"iteration": 4110001, "current_time_ms": 126313, "exploitability": 0.132342},
    {"iteration": 4120001, "current_time_ms": 126503, "exploitability": 0.132305},
    {"iteration": 4130001, "current_time_ms": 126704, "exploitability": 0.132264},
    {"iteration": 4140001, "current_time_ms": 126891, "exploitability": 0.132232},
    {"iteration": 4150001, "current_time_ms": 127090, "exploitability": 0.13218},
    {"iteration": 4160001, "current_time_ms": 127276, "exploitability": 0.132151},
    {"iteration": 4170001, "current_time_ms": 127458, "exploitability": 0.132145},
    {"iteration": 4180001, "current_time_ms": 127634, "exploitability": 0.132165},
    {"iteration": 4190001, "current_time_ms": 127808, "exploitability": 0.132196},
    {"iteration": 4200001, "current_time_ms": 127986, "exploitability": 0.132228},
    {"iteration": 4210001, "current_time_ms": 128165, "exploitability": 0.132254},
    {"iteration": 4220001, "current_time_ms": 128352, "exploitability": 0.132262},
    {"iteration": 4230001, "current_time_ms": 128531, "exploitability": 0.132251},
    {"iteration": 4240001, "current_time_ms": 128708, "exploitability": 0.132204},
    {"iteration": 4250001, "current_time_ms": 128906, "exploitability": 0.132141},
    {"iteration": 4260001, "current_time_ms": 129097, "exploitability": 0.132071},
    {"iteration": 4270001, "current_time_ms": 129288, "exploitability": 0.131998},
    {"iteration": 4280001, "current_time_ms": 129489, "exploitability": 0.131936},
    {"iteration": 4290001, "current_time_ms": 129682, "exploitability": 0.131877},
    {"iteration": 4300001, "current_time_ms": 129871, "exploitability": 0.131838},
    {"iteration": 4310001, "current_time_ms": 130061, "exploitability": 0.131827},
    {"iteration": 4320001, "current_time_ms": 130253, "exploitability": 0.131852},
    {"iteration": 4330001, "current_time_ms": 130448, "exploitability": 0.13187},
    {"iteration": 4340001, "current_time_ms": 130640, "exploitability": 0.131889},
    {"iteration": 4350001, "current_time_ms": 130840, "exploitability": 0.131907},
    {"iteration": 4360001, "current_time_ms": 131032, "exploitability": 0.131924},
    {"iteration": 4370001, "current_time_ms": 131223, "exploitability": 0.131956},
    {"iteration": 4380001, "current_time_ms": 131412, "exploitability": 0.131971},
    {"iteration": 4390001, "current_time_ms": 131596, "exploitability": 0.131999},
    {"iteration": 4400001, "current_time_ms": 131787, "exploitability": 0.132025},
    {"iteration": 4410001, "current_time_ms": 131977, "exploitability": 0.132056},
    {"iteration": 4420001, "current_time_ms": 132175, "exploitability": 0.13208},
    {"iteration": 4430001, "current_time_ms": 132370, "exploitability": 0.132099},
    {"iteration": 4440001, "current_time_ms": 132567, "exploitability": 0.132111},
    {"iteration": 4450001, "current_time_ms": 132753, "exploitability": 0.132112},
    {"iteration": 4460001, "current_time_ms": 132947, "exploitability": 0.132104},
    {"iteration": 4470001, "current_time_ms": 133151, "exploitability": 0.132071},
    {"iteration": 4480001, "current_time_ms": 133341, "exploitability": 0.132019},
    {"iteration": 4490001, "current_time_ms": 133534, "exploitability": 0.131952},
    {"iteration": 4500001, "current_time_ms": 133727, "exploitability": 0.131893},
    {"iteration": 4510001, "current_time_ms": 133923, "exploitability": 0.131845},
    {"iteration": 4520001, "current_time_ms": 134115, "exploitability": 0.131801},
    {"iteration": 4530001, "current_time_ms": 134296, "exploitability": 0.131764},
    {"iteration": 4540001, "current_time_ms": 134474, "exploitability": 0.131745},
    {"iteration": 4550001, "current_time_ms": 134664, "exploitability": 0.131751},
    {"iteration": 4560001, "current_time_ms": 134843, "exploitability": 0.131775},
    {"iteration": 4570001, "current_time_ms": 135023, "exploitability": 0.1318},
    {"iteration": 4580001, "current_time_ms": 135207, "exploitability": 0.131818},
    {"iteration": 4590001, "current_time_ms": 135437, "exploitability": 0.131866},
    {"iteration": 4600001, "current_time_ms": 135713, "exploitability": 0.13192},
    {"iteration": 4610001, "current_time_ms": 135949, "exploitability": 0.131979},
    {"iteration": 4620001, "current_time_ms": 136148, "exploitability": 0.132027},
    {"iteration": 4630001, "current_time_ms": 136342, "exploitability": 0.132064},
    {"iteration": 4640001, "current_time_ms": 136535, "exploitability": 0.132098},
    {"iteration": 4650001, "current_time_ms": 136730, "exploitability": 0.132118},
    {"iteration": 4660001, "current_time_ms": 136924, "exploitability": 0.13212},
    {"iteration": 4670001, "current_time_ms": 137116, "exploitability": 0.132116},
    {"iteration": 4680001, "current_time_ms": 137313, "exploitability": 0.132081},
    {"iteration": 4690001, "current_time_ms": 137505, "exploitability": 0.132027},
    {"iteration": 4700001, "current_time_ms": 137702, "exploitability": 0.13196},
    {"iteration": 4710001, "current_time_ms": 137898, "exploitability": 0.131884},
    {"iteration": 4720001, "current_time_ms": 138092, "exploitability": 0.13181},
    {"iteration": 4730001, "current_time_ms": 138287, "exploitability": 0.131743},
    {"iteration": 4740001, "current_time_ms": 138478, "exploitability": 0.131679},
    {"iteration": 4750001, "current_time_ms": 138676, "exploitability": 0.131624},
    {"iteration": 4760001, "current_time_ms": 138905, "exploitability": 0.131576},
    {"iteration": 4770001, "current_time_ms": 139243, "exploitability": 0.131545},
    {"iteration": 4780001, "current_time_ms": 139493, "exploitability": 0.131531},
    {"iteration": 4790001, "current_time_ms": 139710, "exploitability": 0.131531},
    {"iteration": 4800001, "current_time_ms": 139908, "exploitability": 0.131536},
    {"iteration": 4810001, "current_time_ms": 140102, "exploitability": 0.131554},
    {"iteration": 4820001, "current_time_ms": 140315, "exploitability": 0.131592},
    {"iteration": 4830001, "current_time_ms": 140512, "exploitability": 0.131636},
    {"iteration": 4840001, "current_time_ms": 140709, "exploitability": 0.131688},
    {"iteration": 4850001, "current_time_ms": 140900, "exploitability": 0.131729},
    {"iteration": 4860001, "current_time_ms": 141090, "exploitability": 0.131766},
    {"iteration": 4870001, "current_time_ms": 141288, "exploitability": 0.131793},
    {"iteration": 4880001, "current_time_ms": 141485, "exploitability": 0.131808},
    {"iteration": 4890001, "current_time_ms": 141677, "exploitability": 0.131805},
    {"iteration": 4900001, "current_time_ms": 141903, "exploitability": 0.131793},
    {"iteration": 4910001, "current_time_ms": 142096, "exploitability": 0.131768},
    {"iteration": 4920001, "current_time_ms": 142288, "exploitability": 0.131735},
    {"iteration": 4930001, "current_time_ms": 142491, "exploitability": 0.131697},
    {"iteration": 4940001, "current_time_ms": 142680, "exploitability": 0.131656},
    {"iteration": 4950001, "current_time_ms": 142879, "exploitability": 0.131609},
    {"iteration": 4960001, "current_time_ms": 143152, "exploitability": 0.131585},
    {"iteration": 4970001, "current_time_ms": 143452, "exploitability": 0.131587},
    {"iteration": 4980001, "current_time_ms": 143671, "exploitability": 0.131603},
    {"iteration": 4990001, "current_time_ms": 143984, "exploitability": 0.131612},
    {"iteration": 5000001, "current_time_ms": 144233, "exploitability": 0.131632},
  ]
}


==> plots/backup/os_mccfr__46_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 46,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 214, "exploitability": 0.17632},
    {"iteration": 20001, "current_time_ms": 503, "exploitability": 0.167198},
    {"iteration": 30001, "current_time_ms": 961, "exploitability": 0.164025},
    {"iteration": 40001, "current_time_ms": 1394, "exploitability": 0.161381},
    {"iteration": 50001, "current_time_ms": 2032, "exploitability": 0.159331},
    {"iteration": 60001, "current_time_ms": 2500, "exploitability": 0.159368},
    {"iteration": 70001, "current_time_ms": 3058, "exploitability": 0.157863},
    {"iteration": 80001, "current_time_ms": 3499, "exploitability": 0.15742},
    {"iteration": 90001, "current_time_ms": 3984, "exploitability": 0.156165},
    {"iteration": 100001, "current_time_ms": 4450, "exploitability": 0.15476},
    {"iteration": 110001, "current_time_ms": 4836, "exploitability": 0.1546},
    {"iteration": 120001, "current_time_ms": 5306, "exploitability": 0.153921},
    {"iteration": 130001, "current_time_ms": 5826, "exploitability": 0.153916},
    {"iteration": 140001, "current_time_ms": 6278, "exploitability": 0.153375},
    {"iteration": 150001, "current_time_ms": 6775, "exploitability": 0.152534},
    {"iteration": 160001, "current_time_ms": 7351, "exploitability": 0.152251},
    {"iteration": 170001, "current_time_ms": 7752, "exploitability": 0.151819},
    {"iteration": 180001, "current_time_ms": 7934, "exploitability": 0.151677},
    {"iteration": 190001, "current_time_ms": 8127, "exploitability": 0.151353},
    {"iteration": 200001, "current_time_ms": 8316, "exploitability": 0.151766},
    {"iteration": 210001, "current_time_ms": 8501, "exploitability": 0.151283},
    {"iteration": 220001, "current_time_ms": 8703, "exploitability": 0.151427},
    {"iteration": 230001, "current_time_ms": 8899, "exploitability": 0.151062},
    {"iteration": 240001, "current_time_ms": 9084, "exploitability": 0.151137},
    {"iteration": 250001, "current_time_ms": 9272, "exploitability": 0.150692},
    {"iteration": 260001, "current_time_ms": 9470, "exploitability": 0.150782},
    {"iteration": 270001, "current_time_ms": 9659, "exploitability": 0.150785},
    {"iteration": 280001, "current_time_ms": 9847, "exploitability": 0.150429},
    {"iteration": 290001, "current_time_ms": 10037, "exploitability": 0.150639},
    {"iteration": 300001, "current_time_ms": 10219, "exploitability": 0.150258},
    {"iteration": 310001, "current_time_ms": 10408, "exploitability": 0.150074},
    {"iteration": 320001, "current_time_ms": 10595, "exploitability": 0.15003},
    {"iteration": 330001, "current_time_ms": 10786, "exploitability": 0.150018},
    {"iteration": 340001, "current_time_ms": 10977, "exploitability": 0.149987},
    {"iteration": 350001, "current_time_ms": 11159, "exploitability": 0.149515},
    {"iteration": 360001, "current_time_ms": 11351, "exploitability": 0.149628},
    {"iteration": 370001, "current_time_ms": 11535, "exploitability": 0.149573},
    {"iteration": 380001, "current_time_ms": 11738, "exploitability": 0.148998},
    {"iteration": 390001, "current_time_ms": 11927, "exploitability": 0.148864},
    {"iteration": 400001, "current_time_ms": 12244, "exploitability": 0.149073},
    {"iteration": 410001, "current_time_ms": 12592, "exploitability": 0.148707},
    {"iteration": 420001, "current_time_ms": 12964, "exploitability": 0.148513},
    {"iteration": 430001, "current_time_ms": 13303, "exploitability": 0.148887},
    {"iteration": 440001, "current_time_ms": 13664, "exploitability": 0.148663},
    {"iteration": 450001, "current_time_ms": 14007, "exploitability": 0.14874},
    {"iteration": 460001, "current_time_ms": 14361, "exploitability": 0.148827},
    {"iteration": 470001, "current_time_ms": 14708, "exploitability": 0.148541},
    {"iteration": 480001, "current_time_ms": 15042, "exploitability": 0.148472},
    {"iteration": 490001, "current_time_ms": 15411, "exploitability": 0.148558},
    {"iteration": 500001, "current_time_ms": 15765, "exploitability": 0.148533},
    {"iteration": 510001, "current_time_ms": 16133, "exploitability": 0.148318},
    {"iteration": 520001, "current_time_ms": 16464, "exploitability": 0.14833},
    {"iteration": 530001, "current_time_ms": 16816, "exploitability": 0.14838},
    {"iteration": 540001, "current_time_ms": 17165, "exploitability": 0.14816},
    {"iteration": 550001, "current_time_ms": 17504, "exploitability": 0.148035},
    {"iteration": 560001, "current_time_ms": 17907, "exploitability": 0.148043},
    {"iteration": 570001, "current_time_ms": 18249, "exploitability": 0.147948},
    {"iteration": 580001, "current_time_ms": 18591, "exploitability": 0.147801},
    {"iteration": 590001, "current_time_ms": 18943, "exploitability": 0.147887},
    {"iteration": 600001, "current_time_ms": 19291, "exploitability": 0.148013},
    {"iteration": 610001, "current_time_ms": 19650, "exploitability": 0.147764},
    {"iteration": 620001, "current_time_ms": 19981, "exploitability": 0.147477},
    {"iteration": 630001, "current_time_ms": 20339, "exploitability": 0.147531},
    {"iteration": 640001, "current_time_ms": 20730, "exploitability": 0.147624},
    {"iteration": 650001, "current_time_ms": 21073, "exploitability": 0.147463},
    {"iteration": 660001, "current_time_ms": 21427, "exploitability": 0.147482},
    {"iteration": 670001, "current_time_ms": 21791, "exploitability": 0.147638},
    {"iteration": 680001, "current_time_ms": 22120, "exploitability": 0.147558},
    {"iteration": 690001, "current_time_ms": 22479, "exploitability": 0.147266},
    {"iteration": 700001, "current_time_ms": 22840, "exploitability": 0.147334},
    {"iteration": 710001, "current_time_ms": 23179, "exploitability": 0.147571},
    {"iteration": 720001, "current_time_ms": 23545, "exploitability": 0.14747},
    {"iteration": 730001, "current_time_ms": 23910, "exploitability": 0.147415},
    {"iteration": 740001, "current_time_ms": 24266, "exploitability": 0.147505},
    {"iteration": 750001, "current_time_ms": 24586, "exploitability": 0.147448},
    {"iteration": 760001, "current_time_ms": 24940, "exploitability": 0.147284},
    {"iteration": 770001, "current_time_ms": 25309, "exploitability": 0.147298},
    {"iteration": 780001, "current_time_ms": 25621, "exploitability": 0.147419},
    {"iteration": 790001, "current_time_ms": 25994, "exploitability": 0.147341},
    {"iteration": 800001, "current_time_ms": 26354, "exploitability": 0.147247},
    {"iteration": 810001, "current_time_ms": 26685, "exploitability": 0.147248},
    {"iteration": 820001, "current_time_ms": 27107, "exploitability": 0.1473},
    {"iteration": 830001, "current_time_ms": 27503, "exploitability": 0.147171},
    {"iteration": 840001, "current_time_ms": 27837, "exploitability": 0.147036},
    {"iteration": 850001, "current_time_ms": 28201, "exploitability": 0.147008},
    {"iteration": 860001, "current_time_ms": 28585, "exploitability": 0.147041},
    {"iteration": 870001, "current_time_ms": 28907, "exploitability": 0.147071},
    {"iteration": 880001, "current_time_ms": 29247, "exploitability": 0.147011},
    {"iteration": 890001, "current_time_ms": 29607, "exploitability": 0.146877},
    {"iteration": 900001, "current_time_ms": 29964, "exploitability": 0.146798},
    {"iteration": 910001, "current_time_ms": 30327, "exploitability": 0.146872},
    {"iteration": 920001, "current_time_ms": 30644, "exploitability": 0.147013},
    {"iteration": 930001, "current_time_ms": 30998, "exploitability": 0.146887},
    {"iteration": 940001, "current_time_ms": 31361, "exploitability": 0.146749},
    {"iteration": 950001, "current_time_ms": 31728, "exploitability": 0.146787},
    {"iteration": 960001, "current_time_ms": 32087, "exploitability": 0.146928},
    {"iteration": 970001, "current_time_ms": 32428, "exploitability": 0.146842},
    {"iteration": 980001, "current_time_ms": 32787, "exploitability": 0.146657},
    {"iteration": 990001, "current_time_ms": 33158, "exploitability": 0.14654},
    {"iteration": 1000001, "current_time_ms": 33491, "exploitability": 0.146688},
    {"iteration": 1010001, "current_time_ms": 33852, "exploitability": 0.146752},
    {"iteration": 1020001, "current_time_ms": 34190, "exploitability": 0.146703},
    {"iteration": 1030001, "current_time_ms": 34542, "exploitability": 0.146605},
    {"iteration": 1040001, "current_time_ms": 34865, "exploitability": 0.146484},
    {"iteration": 1050001, "current_time_ms": 35203, "exploitability": 0.14644},
    {"iteration": 1060001, "current_time_ms": 35565, "exploitability": 0.146453},
    {"iteration": 1070001, "current_time_ms": 35886, "exploitability": 0.146466},
    {"iteration": 1080001, "current_time_ms": 36224, "exploitability": 0.146457},
    {"iteration": 1090001, "current_time_ms": 36586, "exploitability": 0.146423},
    {"iteration": 1100001, "current_time_ms": 36966, "exploitability": 0.146397},
    {"iteration": 1110001, "current_time_ms": 37312, "exploitability": 0.146403},
    {"iteration": 1120001, "current_time_ms": 37693, "exploitability": 0.146423},
    {"iteration": 1130001, "current_time_ms": 38042, "exploitability": 0.146379},
    {"iteration": 1140001, "current_time_ms": 38367, "exploitability": 0.146333},
    {"iteration": 1150001, "current_time_ms": 38550, "exploitability": 0.146311},
    {"iteration": 1160001, "current_time_ms": 38743, "exploitability": 0.146304},
    {"iteration": 1170001, "current_time_ms": 38938, "exploitability": 0.146321},
    {"iteration": 1180001, "current_time_ms": 39128, "exploitability": 0.146341},
    {"iteration": 1190001, "current_time_ms": 39336, "exploitability": 0.146328},
    {"iteration": 1200001, "current_time_ms": 39533, "exploitability": 0.146216},
    {"iteration": 1210001, "current_time_ms": 39720, "exploitability": 0.146108},
    {"iteration": 1220001, "current_time_ms": 39911, "exploitability": 0.146144},
    {"iteration": 1230001, "current_time_ms": 40101, "exploitability": 0.146286},
    {"iteration": 1240001, "current_time_ms": 40291, "exploitability": 0.146256},
    {"iteration": 1250001, "current_time_ms": 40477, "exploitability": 0.146161},
    {"iteration": 1260001, "current_time_ms": 40664, "exploitability": 0.146099},
    {"iteration": 1270001, "current_time_ms": 40861, "exploitability": 0.146087},
    {"iteration": 1280001, "current_time_ms": 41046, "exploitability": 0.146176},
    {"iteration": 1290001, "current_time_ms": 41234, "exploitability": 0.146177},
    {"iteration": 1300001, "current_time_ms": 41422, "exploitability": 0.146133},
    {"iteration": 1310001, "current_time_ms": 41610, "exploitability": 0.146114},
    {"iteration": 1320001, "current_time_ms": 41797, "exploitability": 0.146091},
    {"iteration": 1330001, "current_time_ms": 41986, "exploitability": 0.146076},
    {"iteration": 1340001, "current_time_ms": 42172, "exploitability": 0.146103},
    {"iteration": 1350001, "current_time_ms": 42362, "exploitability": 0.146118},
    {"iteration": 1360001, "current_time_ms": 42547, "exploitability": 0.146125},
    {"iteration": 1370001, "current_time_ms": 42741, "exploitability": 0.146099},
    {"iteration": 1380001, "current_time_ms": 42926, "exploitability": 0.146025},
    {"iteration": 1390001, "current_time_ms": 43112, "exploitability": 0.145939},
    {"iteration": 1400001, "current_time_ms": 43295, "exploitability": 0.145883},
    {"iteration": 1410001, "current_time_ms": 43483, "exploitability": 0.145875},
    {"iteration": 1420001, "current_time_ms": 43678, "exploitability": 0.145889},
    {"iteration": 1430001, "current_time_ms": 43871, "exploitability": 0.145914},
    {"iteration": 1440001, "current_time_ms": 44083, "exploitability": 0.145878},
    {"iteration": 1450001, "current_time_ms": 44276, "exploitability": 0.145812},
    {"iteration": 1460001, "current_time_ms": 44471, "exploitability": 0.145794},
    {"iteration": 1470001, "current_time_ms": 44662, "exploitability": 0.14582},
    {"iteration": 1480001, "current_time_ms": 44847, "exploitability": 0.145835},
    {"iteration": 1490001, "current_time_ms": 45038, "exploitability": 0.145833},
    {"iteration": 1500001, "current_time_ms": 45227, "exploitability": 0.145799},
    {"iteration": 1510001, "current_time_ms": 45412, "exploitability": 0.145752},
    {"iteration": 1520001, "current_time_ms": 45592, "exploitability": 0.14573},
    {"iteration": 1530001, "current_time_ms": 45785, "exploitability": 0.145727},
    {"iteration": 1540001, "current_time_ms": 45966, "exploitability": 0.145697},
    {"iteration": 1550001, "current_time_ms": 46149, "exploitability": 0.145669},
    {"iteration": 1560001, "current_time_ms": 46333, "exploitability": 0.14564},
    {"iteration": 1570001, "current_time_ms": 46518, "exploitability": 0.145612},
    {"iteration": 1580001, "current_time_ms": 46705, "exploitability": 0.145563},
    {"iteration": 1590001, "current_time_ms": 46897, "exploitability": 0.145511},
    {"iteration": 1600001, "current_time_ms": 47084, "exploitability": 0.145478},
    {"iteration": 1610001, "current_time_ms": 47269, "exploitability": 0.145463},
    {"iteration": 1620001, "current_time_ms": 47468, "exploitability": 0.145488},
    {"iteration": 1630001, "current_time_ms": 47654, "exploitability": 0.145499},
    {"iteration": 1640001, "current_time_ms": 47843, "exploitability": 0.145496},
    {"iteration": 1650001, "current_time_ms": 48035, "exploitability": 0.145467},
    {"iteration": 1660001, "current_time_ms": 48227, "exploitability": 0.145421},
    {"iteration": 1670001, "current_time_ms": 48415, "exploitability": 0.145396},
    {"iteration": 1680001, "current_time_ms": 48604, "exploitability": 0.145396},
    {"iteration": 1690001, "current_time_ms": 48804, "exploitability": 0.1454},
    {"iteration": 1700001, "current_time_ms": 48997, "exploitability": 0.145377},
    {"iteration": 1710001, "current_time_ms": 49334, "exploitability": 0.145358},
    {"iteration": 1720001, "current_time_ms": 49666, "exploitability": 0.145359},
    {"iteration": 1730001, "current_time_ms": 50017, "exploitability": 0.145367},
    {"iteration": 1740001, "current_time_ms": 50354, "exploitability": 0.145371},
    {"iteration": 1750001, "current_time_ms": 50689, "exploitability": 0.145365},
    {"iteration": 1760001, "current_time_ms": 51048, "exploitability": 0.145341},
    {"iteration": 1770001, "current_time_ms": 51411, "exploitability": 0.145271},
    {"iteration": 1780001, "current_time_ms": 51750, "exploitability": 0.1452},
    {"iteration": 1790001, "current_time_ms": 52095, "exploitability": 0.145181},
    {"iteration": 1800001, "current_time_ms": 52454, "exploitability": 0.14521},
    {"iteration": 1810001, "current_time_ms": 52780, "exploitability": 0.145221},
    {"iteration": 1820001, "current_time_ms": 53133, "exploitability": 0.145157},
    {"iteration": 1830001, "current_time_ms": 53498, "exploitability": 0.145077},
    {"iteration": 1840001, "current_time_ms": 53881, "exploitability": 0.145049},
    {"iteration": 1850001, "current_time_ms": 54211, "exploitability": 0.145127},
    {"iteration": 1860001, "current_time_ms": 54491, "exploitability": 0.145204},
    {"iteration": 1870001, "current_time_ms": 54680, "exploitability": 0.145189},
    {"iteration": 1880001, "current_time_ms": 54882, "exploitability": 0.145127},
    {"iteration": 1890001, "current_time_ms": 55073, "exploitability": 0.145094},
    {"iteration": 1900001, "current_time_ms": 55262, "exploitability": 0.145121},
    {"iteration": 1910001, "current_time_ms": 55446, "exploitability": 0.145158},
    {"iteration": 1920001, "current_time_ms": 55632, "exploitability": 0.145162},
    {"iteration": 1930001, "current_time_ms": 55824, "exploitability": 0.145111},
    {"iteration": 1940001, "current_time_ms": 56010, "exploitability": 0.145047},
    {"iteration": 1950001, "current_time_ms": 56197, "exploitability": 0.145015},
    {"iteration": 1960001, "current_time_ms": 56385, "exploitability": 0.145031},
    {"iteration": 1970001, "current_time_ms": 56580, "exploitability": 0.145069},
    {"iteration": 1980001, "current_time_ms": 56770, "exploitability": 0.145094},
    {"iteration": 1990001, "current_time_ms": 56957, "exploitability": 0.145106},
    {"iteration": 2000001, "current_time_ms": 57149, "exploitability": 0.145056},
    {"iteration": 2010001, "current_time_ms": 57350, "exploitability": 0.144967},
    {"iteration": 2020001, "current_time_ms": 57668, "exploitability": 0.144905},
    {"iteration": 2030001, "current_time_ms": 57984, "exploitability": 0.144889},
    {"iteration": 2040001, "current_time_ms": 58323, "exploitability": 0.14495},
    {"iteration": 2050001, "current_time_ms": 58650, "exploitability": 0.14503},
    {"iteration": 2060001, "current_time_ms": 58990, "exploitability": 0.144981},
    {"iteration": 2070001, "current_time_ms": 59369, "exploitability": 0.144873},
    {"iteration": 2080001, "current_time_ms": 59713, "exploitability": 0.144795},
    {"iteration": 2090001, "current_time_ms": 60055, "exploitability": 0.144795},
    {"iteration": 2100001, "current_time_ms": 60413, "exploitability": 0.144861},
    {"iteration": 2110001, "current_time_ms": 60765, "exploitability": 0.144953},
    {"iteration": 2120001, "current_time_ms": 61120, "exploitability": 0.144977},
    {"iteration": 2130001, "current_time_ms": 61485, "exploitability": 0.144935},
    {"iteration": 2140001, "current_time_ms": 61818, "exploitability": 0.144883},
    {"iteration": 2150001, "current_time_ms": 62169, "exploitability": 0.144841},
    {"iteration": 2160001, "current_time_ms": 62519, "exploitability": 0.144857},
    {"iteration": 2170001, "current_time_ms": 62898, "exploitability": 0.144934},
    {"iteration": 2180001, "current_time_ms": 63217, "exploitability": 0.144983},
    {"iteration": 2190001, "current_time_ms": 63618, "exploitability": 0.144966},
    {"iteration": 2200001, "current_time_ms": 63951, "exploitability": 0.144913},
    {"iteration": 2210001, "current_time_ms": 64274, "exploitability": 0.144854},
    {"iteration": 2220001, "current_time_ms": 64644, "exploitability": 0.144827},
    {"iteration": 2230001, "current_time_ms": 65001, "exploitability": 0.144846},
    {"iteration": 2240001, "current_time_ms": 65325, "exploitability": 0.144897},
    {"iteration": 2250001, "current_time_ms": 65706, "exploitability": 0.144931},
    {"iteration": 2260001, "current_time_ms": 66071, "exploitability": 0.144926},
    {"iteration": 2270001, "current_time_ms": 66406, "exploitability": 0.144882},
    {"iteration": 2280001, "current_time_ms": 66769, "exploitability": 0.144826},
    {"iteration": 2290001, "current_time_ms": 67177, "exploitability": 0.144787},
    {"iteration": 2300001, "current_time_ms": 67500, "exploitability": 0.144809},
    {"iteration": 2310001, "current_time_ms": 67875, "exploitability": 0.14489},
    {"iteration": 2320001, "current_time_ms": 68248, "exploitability": 0.144919},
    {"iteration": 2330001, "current_time_ms": 68616, "exploitability": 0.144869},
    {"iteration": 2340001, "current_time_ms": 68950, "exploitability": 0.144779},
    {"iteration": 2350001, "current_time_ms": 69311, "exploitability": 0.144692},
    {"iteration": 2360001, "current_time_ms": 69668, "exploitability": 0.144655},
    {"iteration": 2370001, "current_time_ms": 69995, "exploitability": 0.144711},
    {"iteration": 2380001, "current_time_ms": 70357, "exploitability": 0.144799},
    {"iteration": 2390001, "current_time_ms": 70724, "exploitability": 0.144849},
    {"iteration": 2400001, "current_time_ms": 71073, "exploitability": 0.144825},
    {"iteration": 2410001, "current_time_ms": 71394, "exploitability": 0.144758},
    {"iteration": 2420001, "current_time_ms": 71792, "exploitability": 0.144689},
    {"iteration": 2430001, "current_time_ms": 72116, "exploitability": 0.144652},
    {"iteration": 2440001, "current_time_ms": 72483, "exploitability": 0.144664},
    {"iteration": 2450001, "current_time_ms": 72866, "exploitability": 0.144745},
    {"iteration": 2460001, "current_time_ms": 73222, "exploitability": 0.144809},
    {"iteration": 2470001, "current_time_ms": 73549, "exploitability": 0.144813},
    {"iteration": 2480001, "current_time_ms": 73923, "exploitability": 0.144752},
    {"iteration": 2490001, "current_time_ms": 74313, "exploitability": 0.144669},
    {"iteration": 2500001, "current_time_ms": 74703, "exploitability": 0.144603},
    {"iteration": 2510001, "current_time_ms": 75108, "exploitability": 0.144571},
    {"iteration": 2520001, "current_time_ms": 75509, "exploitability": 0.144581},
    {"iteration": 2530001, "current_time_ms": 75882, "exploitability": 0.144626},
    {"iteration": 2540001, "current_time_ms": 76297, "exploitability": 0.144683},
    {"iteration": 2550001, "current_time_ms": 76705, "exploitability": 0.144715},
    {"iteration": 2560001, "current_time_ms": 77086, "exploitability": 0.144707},
    {"iteration": 2570001, "current_time_ms": 77509, "exploitability": 0.144686},
    {"iteration": 2580001, "current_time_ms": 77914, "exploitability": 0.144652},
    {"iteration": 2590001, "current_time_ms": 78286, "exploitability": 0.144622},
    {"iteration": 2600001, "current_time_ms": 78758, "exploitability": 0.144614},
    {"iteration": 2610001, "current_time_ms": 79187, "exploitability": 0.144636},
    {"iteration": 2620001, "current_time_ms": 79592, "exploitability": 0.144668},
    {"iteration": 2630001, "current_time_ms": 80003, "exploitability": 0.144705},
    {"iteration": 2640001, "current_time_ms": 80383, "exploitability": 0.144714},
    {"iteration": 2650001, "current_time_ms": 80791, "exploitability": 0.144681},
    {"iteration": 2660001, "current_time_ms": 81200, "exploitability": 0.144619},
    {"iteration": 2670001, "current_time_ms": 81590, "exploitability": 0.144568},
    {"iteration": 2680001, "current_time_ms": 81992, "exploitability": 0.144531},
    {"iteration": 2690001, "current_time_ms": 82442, "exploitability": 0.144533},
    {"iteration": 2700001, "current_time_ms": 82854, "exploitability": 0.144583},
    {"iteration": 2710001, "current_time_ms": 83274, "exploitability": 0.144617},
    {"iteration": 2720001, "current_time_ms": 83654, "exploitability": 0.144597},
    {"iteration": 2730001, "current_time_ms": 84056, "exploitability": 0.144546},
    {"iteration": 2740001, "current_time_ms": 84462, "exploitability": 0.144498},
    {"iteration": 2750001, "current_time_ms": 84838, "exploitability": 0.144483},
    {"iteration": 2760001, "current_time_ms": 85223, "exploitability": 0.144516},
    {"iteration": 2770001, "current_time_ms": 85646, "exploitability": 0.144577},
    {"iteration": 2780001, "current_time_ms": 86000, "exploitability": 0.144608},
    {"iteration": 2790001, "current_time_ms": 86415, "exploitability": 0.144597},
    {"iteration": 2800001, "current_time_ms": 86821, "exploitability": 0.14455},
    {"iteration": 2810001, "current_time_ms": 87187, "exploitability": 0.144506},
    {"iteration": 2820001, "current_time_ms": 87572, "exploitability": 0.144479},
    {"iteration": 2830001, "current_time_ms": 87956, "exploitability": 0.14449},
    {"iteration": 2840001, "current_time_ms": 88384, "exploitability": 0.144532},
    {"iteration": 2850001, "current_time_ms": 88834, "exploitability": 0.144582},
    {"iteration": 2860001, "current_time_ms": 89219, "exploitability": 0.144604},
    {"iteration": 2870001, "current_time_ms": 89596, "exploitability": 0.144595},
    {"iteration": 2880001, "current_time_ms": 89950, "exploitability": 0.144568},
    {"iteration": 2890001, "current_time_ms": 90321, "exploitability": 0.144533},
    {"iteration": 2900001, "current_time_ms": 90653, "exploitability": 0.144503},
    {"iteration": 2910001, "current_time_ms": 91010, "exploitability": 0.144499},
    {"iteration": 2920001, "current_time_ms": 91368, "exploitability": 0.144527},
    {"iteration": 2930001, "current_time_ms": 91749, "exploitability": 0.144562},
    {"iteration": 2940001, "current_time_ms": 92076, "exploitability": 0.144573},
    {"iteration": 2950001, "current_time_ms": 92445, "exploitability": 0.144553},
    {"iteration": 2960001, "current_time_ms": 92806, "exploitability": 0.14451},
    {"iteration": 2970001, "current_time_ms": 93135, "exploitability": 0.144466},
    {"iteration": 2980001, "current_time_ms": 93488, "exploitability": 0.144433},
    {"iteration": 2990001, "current_time_ms": 93826, "exploitability": 0.144424},
    {"iteration": 3000001, "current_time_ms": 94041, "exploitability": 0.144427},
    {"iteration": 3010001, "current_time_ms": 94237, "exploitability": 0.144439},
    {"iteration": 3020001, "current_time_ms": 94602, "exploitability": 0.144457},
    {"iteration": 3030001, "current_time_ms": 94955, "exploitability": 0.144448},
    {"iteration": 3040001, "current_time_ms": 95164, "exploitability": 0.144421},
    {"iteration": 3050001, "current_time_ms": 95353, "exploitability": 0.144398},
    {"iteration": 3060001, "current_time_ms": 95541, "exploitability": 0.144377},
    {"iteration": 3070001, "current_time_ms": 95736, "exploitability": 0.144372},
    {"iteration": 3080001, "current_time_ms": 95925, "exploitability": 0.144382},
    {"iteration": 3090001, "current_time_ms": 96126, "exploitability": 0.144396},
    {"iteration": 3100001, "current_time_ms": 96316, "exploitability": 0.144404},
    {"iteration": 3110001, "current_time_ms": 96508, "exploitability": 0.144396},
    {"iteration": 3120001, "current_time_ms": 96696, "exploitability": 0.14437},
    {"iteration": 3130001, "current_time_ms": 96890, "exploitability": 0.14436},
    {"iteration": 3140001, "current_time_ms": 97081, "exploitability": 0.144352},
    {"iteration": 3150001, "current_time_ms": 97275, "exploitability": 0.144345},
    {"iteration": 3160001, "current_time_ms": 97473, "exploitability": 0.144326},
    {"iteration": 3170001, "current_time_ms": 97669, "exploitability": 0.144297},
    {"iteration": 3180001, "current_time_ms": 97860, "exploitability": 0.144282},
    {"iteration": 3190001, "current_time_ms": 98054, "exploitability": 0.144275},
    {"iteration": 3200001, "current_time_ms": 98270, "exploitability": 0.144277},
    {"iteration": 3210001, "current_time_ms": 98457, "exploitability": 0.144289},
    {"iteration": 3220001, "current_time_ms": 98651, "exploitability": 0.144313},
    {"iteration": 3230001, "current_time_ms": 98851, "exploitability": 0.144306},
    {"iteration": 3240001, "current_time_ms": 99039, "exploitability": 0.144279},
    {"iteration": 3250001, "current_time_ms": 99230, "exploitability": 0.144242},
    {"iteration": 3260001, "current_time_ms": 99421, "exploitability": 0.144215},
    {"iteration": 3270001, "current_time_ms": 99622, "exploitability": 0.1442},
    {"iteration": 3280001, "current_time_ms": 99815, "exploitability": 0.144198},
    {"iteration": 3290001, "current_time_ms": 100007, "exploitability": 0.144207},
    {"iteration": 3300001, "current_time_ms": 100191, "exploitability": 0.144215},
    {"iteration": 3310001, "current_time_ms": 100380, "exploitability": 0.144226},
    {"iteration": 3320001, "current_time_ms": 100573, "exploitability": 0.144234},
    {"iteration": 3330001, "current_time_ms": 100761, "exploitability": 0.144233},
    {"iteration": 3340001, "current_time_ms": 100943, "exploitability": 0.144209},
    {"iteration": 3350001, "current_time_ms": 101139, "exploitability": 0.144181},
    {"iteration": 3360001, "current_time_ms": 101322, "exploitability": 0.144159},
    {"iteration": 3370001, "current_time_ms": 101505, "exploitability": 0.144152},
    {"iteration": 3380001, "current_time_ms": 101691, "exploitability": 0.144151},
    {"iteration": 3390001, "current_time_ms": 101874, "exploitability": 0.144156},
    {"iteration": 3400001, "current_time_ms": 102171, "exploitability": 0.144166},
    {"iteration": 3410001, "current_time_ms": 102539, "exploitability": 0.144179},
    {"iteration": 3420001, "current_time_ms": 102865, "exploitability": 0.144184},
    {"iteration": 3430001, "current_time_ms": 103202, "exploitability": 0.144179},
    {"iteration": 3440001, "current_time_ms": 103575, "exploitability": 0.144154},
    {"iteration": 3450001, "current_time_ms": 103930, "exploitability": 0.144118},
    {"iteration": 3460001, "current_time_ms": 104205, "exploitability": 0.144083},
    {"iteration": 3470001, "current_time_ms": 104389, "exploitability": 0.144057},
    {"iteration": 3480001, "current_time_ms": 104576, "exploitability": 0.144039},
    {"iteration": 3490001, "current_time_ms": 104765, "exploitability": 0.144042},
    {"iteration": 3500001, "current_time_ms": 104954, "exploitability": 0.144064},
    {"iteration": 3510001, "current_time_ms": 105152, "exploitability": 0.144088},
    {"iteration": 3520001, "current_time_ms": 105337, "exploitability": 0.144099},
    {"iteration": 3530001, "current_time_ms": 105523, "exploitability": 0.144087},
    {"iteration": 3540001, "current_time_ms": 105706, "exploitability": 0.144054},
    {"iteration": 3550001, "current_time_ms": 105887, "exploitability": 0.14402},
    {"iteration": 3560001, "current_time_ms": 106077, "exploitability": 0.143999},
    {"iteration": 3570001, "current_time_ms": 106270, "exploitability": 0.143997},
    {"iteration": 3580001, "current_time_ms": 106459, "exploitability": 0.144031},
    {"iteration": 3590001, "current_time_ms": 106651, "exploitability": 0.144072},
    {"iteration": 3600001, "current_time_ms": 106857, "exploitability": 0.144094},
    {"iteration": 3610001, "current_time_ms": 107050, "exploitability": 0.144087},
    {"iteration": 3620001, "current_time_ms": 107246, "exploitability": 0.144065},
    {"iteration": 3630001, "current_time_ms": 107438, "exploitability": 0.144044},
    {"iteration": 3640001, "current_time_ms": 107634, "exploitability": 0.144039},
    {"iteration": 3650001, "current_time_ms": 107825, "exploitability": 0.144044},
    {"iteration": 3660001, "current_time_ms": 108012, "exploitability": 0.144052},
    {"iteration": 3670001, "current_time_ms": 108201, "exploitability": 0.144051},
    {"iteration": 3680001, "current_time_ms": 108397, "exploitability": 0.14404},
    {"iteration": 3690001, "current_time_ms": 108585, "exploitability": 0.144025},
    {"iteration": 3700001, "current_time_ms": 108777, "exploitability": 0.14401},
    {"iteration": 3710001, "current_time_ms": 108972, "exploitability": 0.144003},
    {"iteration": 3720001, "current_time_ms": 109178, "exploitability": 0.144007},
    {"iteration": 3730001, "current_time_ms": 109370, "exploitability": 0.144018},
    {"iteration": 3740001, "current_time_ms": 109590, "exploitability": 0.144027},
    {"iteration": 3750001, "current_time_ms": 109820, "exploitability": 0.144033},
    {"iteration": 3760001, "current_time_ms": 110036, "exploitability": 0.144035},
    {"iteration": 3770001, "current_time_ms": 110248, "exploitability": 0.144026},
    {"iteration": 3780001, "current_time_ms": 110444, "exploitability": 0.144009},
    {"iteration": 3790001, "current_time_ms": 110643, "exploitability": 0.143992},
    {"iteration": 3800001, "current_time_ms": 110838, "exploitability": 0.143982},
    {"iteration": 3810001, "current_time_ms": 111042, "exploitability": 0.143979},
    {"iteration": 3820001, "current_time_ms": 111416, "exploitability": 0.143974},
    {"iteration": 3830001, "current_time_ms": 111777, "exploitability": 0.143969},
    {"iteration": 3840001, "current_time_ms": 112090, "exploitability": 0.143965},
    {"iteration": 3850001, "current_time_ms": 112469, "exploitability": 0.143959},
    {"iteration": 3860001, "current_time_ms": 112819, "exploitability": 0.143955},
    {"iteration": 3870001, "current_time_ms": 113190, "exploitability": 0.143943},
    {"iteration": 3880001, "current_time_ms": 113429, "exploitability": 0.143931},
    {"iteration": 3890001, "current_time_ms": 113622, "exploitability": 0.143926},
    {"iteration": 3900001, "current_time_ms": 113809, "exploitability": 0.143927},
    {"iteration": 3910001, "current_time_ms": 114002, "exploitability": 0.143921},
    {"iteration": 3920001, "current_time_ms": 114253, "exploitability": 0.14391},
    {"iteration": 3930001, "current_time_ms": 114482, "exploitability": 0.143899},
    {"iteration": 3940001, "current_time_ms": 114697, "exploitability": 0.143889},
    {"iteration": 3950001, "current_time_ms": 114905, "exploitability": 0.143891},
    {"iteration": 3960001, "current_time_ms": 115318, "exploitability": 0.143899},
    {"iteration": 3970001, "current_time_ms": 115705, "exploitability": 0.143907},
    {"iteration": 3980001, "current_time_ms": 116073, "exploitability": 0.143917},
    {"iteration": 3990001, "current_time_ms": 116451, "exploitability": 0.143923},
    {"iteration": 4000001, "current_time_ms": 116825, "exploitability": 0.143905},
    {"iteration": 4010001, "current_time_ms": 117142, "exploitability": 0.143881},
    {"iteration": 4020001, "current_time_ms": 117519, "exploitability": 0.143857},
    {"iteration": 4030001, "current_time_ms": 117818, "exploitability": 0.143834},
    {"iteration": 4040001, "current_time_ms": 118149, "exploitability": 0.143818},
    {"iteration": 4050001, "current_time_ms": 118514, "exploitability": 0.143803},
    {"iteration": 4060001, "current_time_ms": 118910, "exploitability": 0.143804},
    {"iteration": 4070001, "current_time_ms": 119245, "exploitability": 0.143814},
    {"iteration": 4080001, "current_time_ms": 119577, "exploitability": 0.143829},
    {"iteration": 4090001, "current_time_ms": 119944, "exploitability": 0.143832},
    {"iteration": 4100001, "current_time_ms": 120310, "exploitability": 0.143818},
    {"iteration": 4110001, "current_time_ms": 120633, "exploitability": 0.143794},
    {"iteration": 4120001, "current_time_ms": 121021, "exploitability": 0.14377},
    {"iteration": 4130001, "current_time_ms": 121456, "exploitability": 0.143763},
    {"iteration": 4140001, "current_time_ms": 121870, "exploitability": 0.143772},
    {"iteration": 4150001, "current_time_ms": 122261, "exploitability": 0.143789},
    {"iteration": 4160001, "current_time_ms": 122515, "exploitability": 0.143807},
    {"iteration": 4170001, "current_time_ms": 122733, "exploitability": 0.143809},
    {"iteration": 4180001, "current_time_ms": 122932, "exploitability": 0.143797},
    {"iteration": 4190001, "current_time_ms": 123128, "exploitability": 0.143776},
    {"iteration": 4200001, "current_time_ms": 123306, "exploitability": 0.143746},
    {"iteration": 4210001, "current_time_ms": 123478, "exploitability": 0.143722},
    {"iteration": 4220001, "current_time_ms": 123661, "exploitability": 0.143708},
    {"iteration": 4230001, "current_time_ms": 123851, "exploitability": 0.143716},
    {"iteration": 4240001, "current_time_ms": 124040, "exploitability": 0.143751},
    {"iteration": 4250001, "current_time_ms": 124228, "exploitability": 0.143791},
    {"iteration": 4260001, "current_time_ms": 124420, "exploitability": 0.143804},
    {"iteration": 4270001, "current_time_ms": 124625, "exploitability": 0.143793},
    {"iteration": 4280001, "current_time_ms": 124969, "exploitability": 0.143775},
    {"iteration": 4290001, "current_time_ms": 125304, "exploitability": 0.143756},
    {"iteration": 4300001, "current_time_ms": 125677, "exploitability": 0.143743},
    {"iteration": 4310001, "current_time_ms": 126006, "exploitability": 0.143744},
    {"iteration": 4320001, "current_time_ms": 126344, "exploitability": 0.14375},
    {"iteration": 4330001, "current_time_ms": 126663, "exploitability": 0.143759},
    {"iteration": 4340001, "current_time_ms": 127007, "exploitability": 0.143769},
    {"iteration": 4350001, "current_time_ms": 127316, "exploitability": 0.14377},
    {"iteration": 4360001, "current_time_ms": 127671, "exploitability": 0.143759},
    {"iteration": 4370001, "current_time_ms": 127989, "exploitability": 0.143741},
    {"iteration": 4380001, "current_time_ms": 128308, "exploitability": 0.14372},
    {"iteration": 4390001, "current_time_ms": 128610, "exploitability": 0.143697},
    {"iteration": 4400001, "current_time_ms": 128883, "exploitability": 0.143678},
    {"iteration": 4410001, "current_time_ms": 129160, "exploitability": 0.143669},
    {"iteration": 4420001, "current_time_ms": 129390, "exploitability": 0.143679},
    {"iteration": 4430001, "current_time_ms": 129583, "exploitability": 0.143708},
    {"iteration": 4440001, "current_time_ms": 129776, "exploitability": 0.143738},
    {"iteration": 4450001, "current_time_ms": 129969, "exploitability": 0.143742},
    {"iteration": 4460001, "current_time_ms": 130166, "exploitability": 0.143724},
    {"iteration": 4470001, "current_time_ms": 130389, "exploitability": 0.14369},
    {"iteration": 4480001, "current_time_ms": 130598, "exploitability": 0.143656},
    {"iteration": 4490001, "current_time_ms": 130782, "exploitability": 0.143628},
    {"iteration": 4500001, "current_time_ms": 130981, "exploitability": 0.143617},
    {"iteration": 4510001, "current_time_ms": 131178, "exploitability": 0.143627},
    {"iteration": 4520001, "current_time_ms": 131376, "exploitability": 0.143646},
    {"iteration": 4530001, "current_time_ms": 131573, "exploitability": 0.143661},
    {"iteration": 4540001, "current_time_ms": 131767, "exploitability": 0.143664},
    {"iteration": 4550001, "current_time_ms": 131967, "exploitability": 0.143663},
    {"iteration": 4560001, "current_time_ms": 132166, "exploitability": 0.14366},
    {"iteration": 4570001, "current_time_ms": 132367, "exploitability": 0.14365},
    {"iteration": 4580001, "current_time_ms": 132561, "exploitability": 0.143639},
    {"iteration": 4590001, "current_time_ms": 132765, "exploitability": 0.143635},
    {"iteration": 4600001, "current_time_ms": 132958, "exploitability": 0.143638},
    {"iteration": 4610001, "current_time_ms": 133151, "exploitability": 0.143644},
    {"iteration": 4620001, "current_time_ms": 133345, "exploitability": 0.143639},
    {"iteration": 4630001, "current_time_ms": 133546, "exploitability": 0.143629},
    {"iteration": 4640001, "current_time_ms": 133736, "exploitability": 0.143614},
    {"iteration": 4650001, "current_time_ms": 133935, "exploitability": 0.143604},
    {"iteration": 4660001, "current_time_ms": 134127, "exploitability": 0.1436},
    {"iteration": 4670001, "current_time_ms": 134322, "exploitability": 0.143593},
    {"iteration": 4680001, "current_time_ms": 134513, "exploitability": 0.143586},
    {"iteration": 4690001, "current_time_ms": 134706, "exploitability": 0.143576},
    {"iteration": 4700001, "current_time_ms": 134909, "exploitability": 0.143565},
    {"iteration": 4710001, "current_time_ms": 135108, "exploitability": 0.143557},
    {"iteration": 4720001, "current_time_ms": 135313, "exploitability": 0.14355},
    {"iteration": 4730001, "current_time_ms": 135502, "exploitability": 0.14355},
    {"iteration": 4740001, "current_time_ms": 135690, "exploitability": 0.143551},
    {"iteration": 4750001, "current_time_ms": 135890, "exploitability": 0.143555},
    {"iteration": 4760001, "current_time_ms": 136079, "exploitability": 0.143566},
    {"iteration": 4770001, "current_time_ms": 136282, "exploitability": 0.143584},
    {"iteration": 4780001, "current_time_ms": 136473, "exploitability": 0.143592},
    {"iteration": 4790001, "current_time_ms": 136666, "exploitability": 0.143584},
    {"iteration": 4800001, "current_time_ms": 136879, "exploitability": 0.14356},
    {"iteration": 4810001, "current_time_ms": 137073, "exploitability": 0.143537},
    {"iteration": 4820001, "current_time_ms": 137286, "exploitability": 0.143513},
    {"iteration": 4830001, "current_time_ms": 137488, "exploitability": 0.143497},
    {"iteration": 4840001, "current_time_ms": 137687, "exploitability": 0.143486},
    {"iteration": 4850001, "current_time_ms": 137940, "exploitability": 0.143488},
    {"iteration": 4860001, "current_time_ms": 138145, "exploitability": 0.143504},
    {"iteration": 4870001, "current_time_ms": 138350, "exploitability": 0.143523},
    {"iteration": 4880001, "current_time_ms": 138549, "exploitability": 0.143535},
    {"iteration": 4890001, "current_time_ms": 138755, "exploitability": 0.143523},
    {"iteration": 4900001, "current_time_ms": 139010, "exploitability": 0.143492},
    {"iteration": 4910001, "current_time_ms": 139230, "exploitability": 0.143457},
    {"iteration": 4920001, "current_time_ms": 139457, "exploitability": 0.143433},
    {"iteration": 4930001, "current_time_ms": 139649, "exploitability": 0.143429},
    {"iteration": 4940001, "current_time_ms": 139839, "exploitability": 0.143441},
    {"iteration": 4950001, "current_time_ms": 140033, "exploitability": 0.143469},
    {"iteration": 4960001, "current_time_ms": 140224, "exploitability": 0.143502},
    {"iteration": 4970001, "current_time_ms": 140408, "exploitability": 0.14352},
    {"iteration": 4980001, "current_time_ms": 140604, "exploitability": 0.143519},
    {"iteration": 4990001, "current_time_ms": 140837, "exploitability": 0.143498},
    {"iteration": 5000001, "current_time_ms": 141057, "exploitability": 0.143463},
  ]
}


==> plots/backup/os_mccfr__47_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 47,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 264, "exploitability": 0.070817},
    {"iteration": 20001, "current_time_ms": 572, "exploitability": 0.0645324},
    {"iteration": 30001, "current_time_ms": 778, "exploitability": 0.0540347},
    {"iteration": 40001, "current_time_ms": 1066, "exploitability": 0.0527868},
    {"iteration": 50001, "current_time_ms": 1291, "exploitability": 0.0455306},
    {"iteration": 60001, "current_time_ms": 1506, "exploitability": 0.0441787},
    {"iteration": 70001, "current_time_ms": 2099, "exploitability": 0.0444897},
    {"iteration": 80001, "current_time_ms": 2539, "exploitability": 0.0410691},
    {"iteration": 90001, "current_time_ms": 2911, "exploitability": 0.0400532},
    {"iteration": 100001, "current_time_ms": 3118, "exploitability": 0.0398033},
    {"iteration": 110001, "current_time_ms": 3434, "exploitability": 0.0376914},
    {"iteration": 120001, "current_time_ms": 3860, "exploitability": 0.0370451},
    {"iteration": 130001, "current_time_ms": 4274, "exploitability": 0.0364161},
    {"iteration": 140001, "current_time_ms": 4696, "exploitability": 0.0358645},
    {"iteration": 150001, "current_time_ms": 5111, "exploitability": 0.0338964},
    {"iteration": 160001, "current_time_ms": 5548, "exploitability": 0.034602},
    {"iteration": 170001, "current_time_ms": 5820, "exploitability": 0.0334444},
    {"iteration": 180001, "current_time_ms": 6062, "exploitability": 0.033287},
    {"iteration": 190001, "current_time_ms": 6252, "exploitability": 0.0328622},
    {"iteration": 200001, "current_time_ms": 6556, "exploitability": 0.0323189},
    {"iteration": 210001, "current_time_ms": 7004, "exploitability": 0.0312893},
    {"iteration": 220001, "current_time_ms": 7441, "exploitability": 0.0318641},
    {"iteration": 230001, "current_time_ms": 7872, "exploitability": 0.0309138},
    {"iteration": 240001, "current_time_ms": 8343, "exploitability": 0.0313177},
    {"iteration": 250001, "current_time_ms": 8737, "exploitability": 0.0300915},
    {"iteration": 260001, "current_time_ms": 9098, "exploitability": 0.0308659},
    {"iteration": 270001, "current_time_ms": 9479, "exploitability": 0.0301582},
    {"iteration": 280001, "current_time_ms": 9873, "exploitability": 0.0296903},
    {"iteration": 290001, "current_time_ms": 10185, "exploitability": 0.0291791},
    {"iteration": 300001, "current_time_ms": 10544, "exploitability": 0.0289447},
    {"iteration": 310001, "current_time_ms": 10882, "exploitability": 0.0284419},
    {"iteration": 320001, "current_time_ms": 11217, "exploitability": 0.0285394},
    {"iteration": 330001, "current_time_ms": 11564, "exploitability": 0.0281121},
    {"iteration": 340001, "current_time_ms": 11929, "exploitability": 0.0275503},
    {"iteration": 350001, "current_time_ms": 12311, "exploitability": 0.0277258},
    {"iteration": 360001, "current_time_ms": 12682, "exploitability": 0.0268963},
    {"iteration": 370001, "current_time_ms": 13030, "exploitability": 0.0269983},
    {"iteration": 380001, "current_time_ms": 13407, "exploitability": 0.026918},
    {"iteration": 390001, "current_time_ms": 13788, "exploitability": 0.0262845},
    {"iteration": 400001, "current_time_ms": 14163, "exploitability": 0.0265216},
    {"iteration": 410001, "current_time_ms": 14540, "exploitability": 0.0261096},
    {"iteration": 420001, "current_time_ms": 14966, "exploitability": 0.0266283},
    {"iteration": 430001, "current_time_ms": 15336, "exploitability": 0.0269123},
    {"iteration": 440001, "current_time_ms": 15714, "exploitability": 0.0260843},
    {"iteration": 450001, "current_time_ms": 16048, "exploitability": 0.0265658},
    {"iteration": 460001, "current_time_ms": 16427, "exploitability": 0.0264843},
    {"iteration": 470001, "current_time_ms": 16800, "exploitability": 0.0260097},
    {"iteration": 480001, "current_time_ms": 17157, "exploitability": 0.0263459},
    {"iteration": 490001, "current_time_ms": 17532, "exploitability": 0.0261239},
    {"iteration": 500001, "current_time_ms": 17985, "exploitability": 0.0259486},
    {"iteration": 510001, "current_time_ms": 18452, "exploitability": 0.0260095},
    {"iteration": 520001, "current_time_ms": 18944, "exploitability": 0.0252704},
    {"iteration": 530001, "current_time_ms": 19567, "exploitability": 0.0251291},
    {"iteration": 540001, "current_time_ms": 20054, "exploitability": 0.0254012},
    {"iteration": 550001, "current_time_ms": 20496, "exploitability": 0.0246237},
    {"iteration": 560001, "current_time_ms": 20959, "exploitability": 0.024416},
    {"iteration": 570001, "current_time_ms": 21345, "exploitability": 0.0246685},
    {"iteration": 580001, "current_time_ms": 21808, "exploitability": 0.0244787},
    {"iteration": 590001, "current_time_ms": 22245, "exploitability": 0.0244306},
    {"iteration": 600001, "current_time_ms": 22635, "exploitability": 0.024513},
    {"iteration": 610001, "current_time_ms": 23058, "exploitability": 0.0242015},
    {"iteration": 620001, "current_time_ms": 23501, "exploitability": 0.0242919},
    {"iteration": 630001, "current_time_ms": 23894, "exploitability": 0.0244369},
    {"iteration": 640001, "current_time_ms": 24217, "exploitability": 0.023871},
    {"iteration": 650001, "current_time_ms": 24595, "exploitability": 0.0239516},
    {"iteration": 660001, "current_time_ms": 24959, "exploitability": 0.0238428},
    {"iteration": 670001, "current_time_ms": 25311, "exploitability": 0.0237388},
    {"iteration": 680001, "current_time_ms": 25616, "exploitability": 0.0233693},
    {"iteration": 690001, "current_time_ms": 25834, "exploitability": 0.0234099},
    {"iteration": 700001, "current_time_ms": 26031, "exploitability": 0.0233365},
    {"iteration": 710001, "current_time_ms": 26239, "exploitability": 0.0233657},
    {"iteration": 720001, "current_time_ms": 26441, "exploitability": 0.0231704},
    {"iteration": 730001, "current_time_ms": 26632, "exploitability": 0.0235002},
    {"iteration": 740001, "current_time_ms": 26836, "exploitability": 0.023684},
    {"iteration": 750001, "current_time_ms": 27036, "exploitability": 0.0231086},
    {"iteration": 760001, "current_time_ms": 27225, "exploitability": 0.0229567},
    {"iteration": 770001, "current_time_ms": 27420, "exploitability": 0.0235162},
    {"iteration": 780001, "current_time_ms": 27670, "exploitability": 0.0232222},
    {"iteration": 790001, "current_time_ms": 28043, "exploitability": 0.0230734},
    {"iteration": 800001, "current_time_ms": 28557, "exploitability": 0.0231826},
    {"iteration": 810001, "current_time_ms": 28947, "exploitability": 0.0230253},
    {"iteration": 820001, "current_time_ms": 29352, "exploitability": 0.0230384},
    {"iteration": 830001, "current_time_ms": 29733, "exploitability": 0.023049},
    {"iteration": 840001, "current_time_ms": 30114, "exploitability": 0.0230997},
    {"iteration": 850001, "current_time_ms": 30483, "exploitability": 0.0230698},
    {"iteration": 860001, "current_time_ms": 30782, "exploitability": 0.0230529},
    {"iteration": 870001, "current_time_ms": 31244, "exploitability": 0.0229632},
    {"iteration": 880001, "current_time_ms": 31730, "exploitability": 0.0226823},
    {"iteration": 890001, "current_time_ms": 32130, "exploitability": 0.0226466},
    {"iteration": 900001, "current_time_ms": 32513, "exploitability": 0.0228156},
    {"iteration": 910001, "current_time_ms": 32895, "exploitability": 0.0224874},
    {"iteration": 920001, "current_time_ms": 33260, "exploitability": 0.0223588},
    {"iteration": 930001, "current_time_ms": 33462, "exploitability": 0.0225106},
    {"iteration": 940001, "current_time_ms": 33667, "exploitability": 0.0225135},
    {"iteration": 950001, "current_time_ms": 33871, "exploitability": 0.0223245},
    {"iteration": 960001, "current_time_ms": 34072, "exploitability": 0.0223161},
    {"iteration": 970001, "current_time_ms": 34276, "exploitability": 0.0225096},
    {"iteration": 980001, "current_time_ms": 34491, "exploitability": 0.0223502},
    {"iteration": 990001, "current_time_ms": 34704, "exploitability": 0.0219926},
    {"iteration": 1000001, "current_time_ms": 34915, "exploitability": 0.0219161},
    {"iteration": 1010001, "current_time_ms": 35117, "exploitability": 0.0221115},
    {"iteration": 1020001, "current_time_ms": 35313, "exploitability": 0.0218035},
    {"iteration": 1030001, "current_time_ms": 35506, "exploitability": 0.0213623},
    {"iteration": 1040001, "current_time_ms": 35682, "exploitability": 0.0215116},
    {"iteration": 1050001, "current_time_ms": 35863, "exploitability": 0.0218684},
    {"iteration": 1060001, "current_time_ms": 36057, "exploitability": 0.0216937},
    {"iteration": 1070001, "current_time_ms": 36253, "exploitability": 0.0214178},
    {"iteration": 1080001, "current_time_ms": 36443, "exploitability": 0.0214236},
    {"iteration": 1090001, "current_time_ms": 36760, "exploitability": 0.0214943},
    {"iteration": 1100001, "current_time_ms": 37001, "exploitability": 0.0213741},
    {"iteration": 1110001, "current_time_ms": 37219, "exploitability": 0.0212493},
    {"iteration": 1120001, "current_time_ms": 37423, "exploitability": 0.021163},
    {"iteration": 1130001, "current_time_ms": 37630, "exploitability": 0.0212348},
    {"iteration": 1140001, "current_time_ms": 37834, "exploitability": 0.0212401},
    {"iteration": 1150001, "current_time_ms": 38028, "exploitability": 0.0209987},
    {"iteration": 1160001, "current_time_ms": 38236, "exploitability": 0.0209241},
    {"iteration": 1170001, "current_time_ms": 38435, "exploitability": 0.0211339},
    {"iteration": 1180001, "current_time_ms": 38628, "exploitability": 0.0212221},
    {"iteration": 1190001, "current_time_ms": 38805, "exploitability": 0.0210044},
    {"iteration": 1200001, "current_time_ms": 38985, "exploitability": 0.0207857},
    {"iteration": 1210001, "current_time_ms": 39172, "exploitability": 0.0207023},
    {"iteration": 1220001, "current_time_ms": 39376, "exploitability": 0.0208029},
    {"iteration": 1230001, "current_time_ms": 39585, "exploitability": 0.0208927},
    {"iteration": 1240001, "current_time_ms": 39980, "exploitability": 0.0207498},
    {"iteration": 1250001, "current_time_ms": 40351, "exploitability": 0.0205996},
    {"iteration": 1260001, "current_time_ms": 40725, "exploitability": 0.0206427},
    {"iteration": 1270001, "current_time_ms": 41082, "exploitability": 0.020652},
    {"iteration": 1280001, "current_time_ms": 41454, "exploitability": 0.0208354},
    {"iteration": 1290001, "current_time_ms": 41838, "exploitability": 0.0208081},
    {"iteration": 1300001, "current_time_ms": 42200, "exploitability": 0.0205793},
    {"iteration": 1310001, "current_time_ms": 42609, "exploitability": 0.0204953},
    {"iteration": 1320001, "current_time_ms": 42954, "exploitability": 0.0207597},
    {"iteration": 1330001, "current_time_ms": 43300, "exploitability": 0.0208656},
    {"iteration": 1340001, "current_time_ms": 43677, "exploitability": 0.0205593},
    {"iteration": 1350001, "current_time_ms": 44039, "exploitability": 0.0201772},
    {"iteration": 1360001, "current_time_ms": 44420, "exploitability": 0.020121},
    {"iteration": 1370001, "current_time_ms": 44764, "exploitability": 0.0205698},
    {"iteration": 1380001, "current_time_ms": 45143, "exploitability": 0.0206956},
    {"iteration": 1390001, "current_time_ms": 45525, "exploitability": 0.0204773},
    {"iteration": 1400001, "current_time_ms": 45879, "exploitability": 0.0203036},
    {"iteration": 1410001, "current_time_ms": 46249, "exploitability": 0.0203453},
    {"iteration": 1420001, "current_time_ms": 46598, "exploitability": 0.0205797},
    {"iteration": 1430001, "current_time_ms": 46981, "exploitability": 0.0204084},
    {"iteration": 1440001, "current_time_ms": 47352, "exploitability": 0.0200068},
    {"iteration": 1450001, "current_time_ms": 47718, "exploitability": 0.0199356},
    {"iteration": 1460001, "current_time_ms": 48071, "exploitability": 0.0202694},
    {"iteration": 1470001, "current_time_ms": 48451, "exploitability": 0.0203344},
    {"iteration": 1480001, "current_time_ms": 48832, "exploitability": 0.0200971},
    {"iteration": 1490001, "current_time_ms": 49173, "exploitability": 0.0199394},
    {"iteration": 1500001, "current_time_ms": 49533, "exploitability": 0.0199731},
    {"iteration": 1510001, "current_time_ms": 49883, "exploitability": 0.0201085},
    {"iteration": 1520001, "current_time_ms": 50254, "exploitability": 0.0202534},
    {"iteration": 1530001, "current_time_ms": 50645, "exploitability": 0.0201426},
    {"iteration": 1540001, "current_time_ms": 51022, "exploitability": 0.0199166},
    {"iteration": 1550001, "current_time_ms": 51384, "exploitability": 0.0198099},
    {"iteration": 1560001, "current_time_ms": 51748, "exploitability": 0.0198875},
    {"iteration": 1570001, "current_time_ms": 52089, "exploitability": 0.0200679},
    {"iteration": 1580001, "current_time_ms": 52418, "exploitability": 0.019944},
    {"iteration": 1590001, "current_time_ms": 52766, "exploitability": 0.0197625},
    {"iteration": 1600001, "current_time_ms": 53136, "exploitability": 0.0196532},
    {"iteration": 1610001, "current_time_ms": 53504, "exploitability": 0.0197187},
    {"iteration": 1620001, "current_time_ms": 53851, "exploitability": 0.0199465},
    {"iteration": 1630001, "current_time_ms": 54230, "exploitability": 0.0200451},
    {"iteration": 1640001, "current_time_ms": 54593, "exploitability": 0.0198512},
    {"iteration": 1650001, "current_time_ms": 54978, "exploitability": 0.0196087},
    {"iteration": 1660001, "current_time_ms": 55360, "exploitability": 0.0194499},
    {"iteration": 1670001, "current_time_ms": 55843, "exploitability": 0.0196344},
    {"iteration": 1680001, "current_time_ms": 56247, "exploitability": 0.0197427},
    {"iteration": 1690001, "current_time_ms": 56670, "exploitability": 0.0197565},
    {"iteration": 1700001, "current_time_ms": 57182, "exploitability": 0.0196662},
    {"iteration": 1710001, "current_time_ms": 57383, "exploitability": 0.0195826},
    {"iteration": 1720001, "current_time_ms": 57582, "exploitability": 0.0195915},
    {"iteration": 1730001, "current_time_ms": 57777, "exploitability": 0.0197909},
    {"iteration": 1740001, "current_time_ms": 57976, "exploitability": 0.0198631},
    {"iteration": 1750001, "current_time_ms": 58179, "exploitability": 0.0197491},
    {"iteration": 1760001, "current_time_ms": 58377, "exploitability": 0.0196108},
    {"iteration": 1770001, "current_time_ms": 58572, "exploitability": 0.0196493},
    {"iteration": 1780001, "current_time_ms": 58771, "exploitability": 0.0198155},
    {"iteration": 1790001, "current_time_ms": 58974, "exploitability": 0.0197637},
    {"iteration": 1800001, "current_time_ms": 59165, "exploitability": 0.0195204},
    {"iteration": 1810001, "current_time_ms": 59359, "exploitability": 0.0192787},
    {"iteration": 1820001, "current_time_ms": 59554, "exploitability": 0.0192593},
    {"iteration": 1830001, "current_time_ms": 59744, "exploitability": 0.0195186},
    {"iteration": 1840001, "current_time_ms": 59942, "exploitability": 0.019678},
    {"iteration": 1850001, "current_time_ms": 60148, "exploitability": 0.0196448},
    {"iteration": 1860001, "current_time_ms": 60344, "exploitability": 0.0195325},
    {"iteration": 1870001, "current_time_ms": 60534, "exploitability": 0.0194165},
    {"iteration": 1880001, "current_time_ms": 60732, "exploitability": 0.0193565},
    {"iteration": 1890001, "current_time_ms": 60931, "exploitability": 0.0193449},
    {"iteration": 1900001, "current_time_ms": 61128, "exploitability": 0.019323},
    {"iteration": 1910001, "current_time_ms": 61335, "exploitability": 0.0193085},
    {"iteration": 1920001, "current_time_ms": 61532, "exploitability": 0.0192918},
    {"iteration": 1930001, "current_time_ms": 61734, "exploitability": 0.0193155},
    {"iteration": 1940001, "current_time_ms": 61933, "exploitability": 0.019405},
    {"iteration": 1950001, "current_time_ms": 62132, "exploitability": 0.019402},
    {"iteration": 1960001, "current_time_ms": 62330, "exploitability": 0.019339},
    {"iteration": 1970001, "current_time_ms": 62528, "exploitability": 0.019384},
    {"iteration": 1980001, "current_time_ms": 62763, "exploitability": 0.019423},
    {"iteration": 1990001, "current_time_ms": 63016, "exploitability": 0.0194628},
    {"iteration": 2000001, "current_time_ms": 63249, "exploitability": 0.0194466},
    {"iteration": 2010001, "current_time_ms": 63472, "exploitability": 0.0193513},
    {"iteration": 2020001, "current_time_ms": 63688, "exploitability": 0.0191708},
    {"iteration": 2030001, "current_time_ms": 63909, "exploitability": 0.0191121},
    {"iteration": 2040001, "current_time_ms": 64121, "exploitability": 0.0192944},
    {"iteration": 2050001, "current_time_ms": 64334, "exploitability": 0.0194072},
    {"iteration": 2060001, "current_time_ms": 64571, "exploitability": 0.0193554},
    {"iteration": 2070001, "current_time_ms": 64782, "exploitability": 0.0192169},
    {"iteration": 2080001, "current_time_ms": 64980, "exploitability": 0.0191305},
    {"iteration": 2090001, "current_time_ms": 65189, "exploitability": 0.0191989},
    {"iteration": 2100001, "current_time_ms": 65542, "exploitability": 0.0193437},
    {"iteration": 2110001, "current_time_ms": 65903, "exploitability": 0.0193228},
    {"iteration": 2120001, "current_time_ms": 66271, "exploitability": 0.0192632},
    {"iteration": 2130001, "current_time_ms": 66647, "exploitability": 0.0191799},
    {"iteration": 2140001, "current_time_ms": 67009, "exploitability": 0.0191754},
    {"iteration": 2150001, "current_time_ms": 67378, "exploitability": 0.0192761},
    {"iteration": 2160001, "current_time_ms": 67750, "exploitability": 0.0194545},
    {"iteration": 2170001, "current_time_ms": 68119, "exploitability": 0.0194285},
    {"iteration": 2180001, "current_time_ms": 68484, "exploitability": 0.0192692},
    {"iteration": 2190001, "current_time_ms": 68862, "exploitability": 0.0190929},
    {"iteration": 2200001, "current_time_ms": 69210, "exploitability": 0.0190746},
    {"iteration": 2210001, "current_time_ms": 69578, "exploitability": 0.0193242},
    {"iteration": 2220001, "current_time_ms": 69772, "exploitability": 0.0195208},
    {"iteration": 2230001, "current_time_ms": 69968, "exploitability": 0.0195106},
    {"iteration": 2240001, "current_time_ms": 70166, "exploitability": 0.0193467},
    {"iteration": 2250001, "current_time_ms": 70358, "exploitability": 0.019103},
    {"iteration": 2260001, "current_time_ms": 70555, "exploitability": 0.0189585},
    {"iteration": 2270001, "current_time_ms": 70753, "exploitability": 0.0190797},
    {"iteration": 2280001, "current_time_ms": 70944, "exploitability": 0.0193003},
    {"iteration": 2290001, "current_time_ms": 71144, "exploitability": 0.0192803},
    {"iteration": 2300001, "current_time_ms": 71614, "exploitability": 0.0190981},
    {"iteration": 2310001, "current_time_ms": 71957, "exploitability": 0.0189157},
    {"iteration": 2320001, "current_time_ms": 72318, "exploitability": 0.0189078},
    {"iteration": 2330001, "current_time_ms": 72779, "exploitability": 0.0190936},
    {"iteration": 2340001, "current_time_ms": 73198, "exploitability": 0.0192424},
    {"iteration": 2350001, "current_time_ms": 73522, "exploitability": 0.0191198},
    {"iteration": 2360001, "current_time_ms": 73731, "exploitability": 0.0187906},
    {"iteration": 2370001, "current_time_ms": 73940, "exploitability": 0.0185795},
    {"iteration": 2380001, "current_time_ms": 74141, "exploitability": 0.0186909},
    {"iteration": 2390001, "current_time_ms": 74349, "exploitability": 0.0189254},
    {"iteration": 2400001, "current_time_ms": 74548, "exploitability": 0.0189976},
    {"iteration": 2410001, "current_time_ms": 74751, "exploitability": 0.0189368},
    {"iteration": 2420001, "current_time_ms": 74933, "exploitability": 0.0187407},
    {"iteration": 2430001, "current_time_ms": 75120, "exploitability": 0.018612},
    {"iteration": 2440001, "current_time_ms": 75324, "exploitability": 0.0186487},
    {"iteration": 2450001, "current_time_ms": 75529, "exploitability": 0.0188194},
    {"iteration": 2460001, "current_time_ms": 75737, "exploitability": 0.018902},
    {"iteration": 2470001, "current_time_ms": 75942, "exploitability": 0.0188391},
    {"iteration": 2480001, "current_time_ms": 76144, "exploitability": 0.0186415},
    {"iteration": 2490001, "current_time_ms": 76342, "exploitability": 0.0185325},
    {"iteration": 2500001, "current_time_ms": 76545, "exploitability": 0.0186477},
    {"iteration": 2510001, "current_time_ms": 76741, "exploitability": 0.0188892},
    {"iteration": 2520001, "current_time_ms": 76940, "exploitability": 0.0189433},
    {"iteration": 2530001, "current_time_ms": 77137, "exploitability": 0.0188052},
    {"iteration": 2540001, "current_time_ms": 77333, "exploitability": 0.0186676},
    {"iteration": 2550001, "current_time_ms": 77530, "exploitability": 0.0186405},
    {"iteration": 2560001, "current_time_ms": 77737, "exploitability": 0.0187382},
    {"iteration": 2570001, "current_time_ms": 77934, "exploitability": 0.018798},
    {"iteration": 2580001, "current_time_ms": 78142, "exploitability": 0.0187506},
    {"iteration": 2590001, "current_time_ms": 78335, "exploitability": 0.018721},
    {"iteration": 2600001, "current_time_ms": 78545, "exploitability": 0.0187352},
    {"iteration": 2610001, "current_time_ms": 78751, "exploitability": 0.0188506},
    {"iteration": 2620001, "current_time_ms": 78948, "exploitability": 0.0189046},
    {"iteration": 2630001, "current_time_ms": 79153, "exploitability": 0.0188288},
    {"iteration": 2640001, "current_time_ms": 79342, "exploitability": 0.0186972},
    {"iteration": 2650001, "current_time_ms": 79542, "exploitability": 0.0185967},
    {"iteration": 2660001, "current_time_ms": 79734, "exploitability": 0.0186113},
    {"iteration": 2670001, "current_time_ms": 79936, "exploitability": 0.0187742},
    {"iteration": 2680001, "current_time_ms": 80128, "exploitability": 0.0189128},
    {"iteration": 2690001, "current_time_ms": 80330, "exploitability": 0.0188755},
    {"iteration": 2700001, "current_time_ms": 80521, "exploitability": 0.0187625},
    {"iteration": 2710001, "current_time_ms": 80752, "exploitability": 0.0186658},
    {"iteration": 2720001, "current_time_ms": 80947, "exploitability": 0.0186342},
    {"iteration": 2730001, "current_time_ms": 81144, "exploitability": 0.0186718},
    {"iteration": 2740001, "current_time_ms": 81347, "exploitability": 0.0187162},
    {"iteration": 2750001, "current_time_ms": 81548, "exploitability": 0.0187319},
    {"iteration": 2760001, "current_time_ms": 81743, "exploitability": 0.0186896},
    {"iteration": 2770001, "current_time_ms": 81938, "exploitability": 0.0185791},
    {"iteration": 2780001, "current_time_ms": 82141, "exploitability": 0.0185143},
    {"iteration": 2790001, "current_time_ms": 82337, "exploitability": 0.0185073},
    {"iteration": 2800001, "current_time_ms": 82535, "exploitability": 0.0185632},
    {"iteration": 2810001, "current_time_ms": 82725, "exploitability": 0.0186324},
    {"iteration": 2820001, "current_time_ms": 82928, "exploitability": 0.0185991},
    {"iteration": 2830001, "current_time_ms": 83124, "exploitability": 0.0185095},
    {"iteration": 2840001, "current_time_ms": 83319, "exploitability": 0.018492},
    {"iteration": 2850001, "current_time_ms": 83519, "exploitability": 0.0185854},
    {"iteration": 2860001, "current_time_ms": 83717, "exploitability": 0.0187214},
    {"iteration": 2870001, "current_time_ms": 83924, "exploitability": 0.0186873},
    {"iteration": 2880001, "current_time_ms": 84117, "exploitability": 0.018519},
    {"iteration": 2890001, "current_time_ms": 84318, "exploitability": 0.0183818},
    {"iteration": 2900001, "current_time_ms": 84512, "exploitability": 0.0183962},
    {"iteration": 2910001, "current_time_ms": 84717, "exploitability": 0.0185553},
    {"iteration": 2920001, "current_time_ms": 84912, "exploitability": 0.0186304},
    {"iteration": 2930001, "current_time_ms": 85123, "exploitability": 0.0185387},
    {"iteration": 2940001, "current_time_ms": 85320, "exploitability": 0.0184064},
    {"iteration": 2950001, "current_time_ms": 85517, "exploitability": 0.0183264},
    {"iteration": 2960001, "current_time_ms": 85719, "exploitability": 0.0183596},
    {"iteration": 2970001, "current_time_ms": 85924, "exploitability": 0.018456},
    {"iteration": 2980001, "current_time_ms": 86123, "exploitability": 0.0185238},
    {"iteration": 2990001, "current_time_ms": 86332, "exploitability": 0.018465},
    {"iteration": 3000001, "current_time_ms": 86538, "exploitability": 0.0183153},
    {"iteration": 3010001, "current_time_ms": 86736, "exploitability": 0.0181579},
    {"iteration": 3020001, "current_time_ms": 86934, "exploitability": 0.018158},
    {"iteration": 3030001, "current_time_ms": 87131, "exploitability": 0.0183395},
    {"iteration": 3040001, "current_time_ms": 87327, "exploitability": 0.0184911},
    {"iteration": 3050001, "current_time_ms": 87540, "exploitability": 0.0185451},
    {"iteration": 3060001, "current_time_ms": 87740, "exploitability": 0.0185027},
    {"iteration": 3070001, "current_time_ms": 87932, "exploitability": 0.0184115},
    {"iteration": 3080001, "current_time_ms": 88127, "exploitability": 0.018329},
    {"iteration": 3090001, "current_time_ms": 88331, "exploitability": 0.0183109},
    {"iteration": 3100001, "current_time_ms": 88536, "exploitability": 0.0183426},
    {"iteration": 3110001, "current_time_ms": 88730, "exploitability": 0.0184221},
    {"iteration": 3120001, "current_time_ms": 88944, "exploitability": 0.0184675},
    {"iteration": 3130001, "current_time_ms": 89142, "exploitability": 0.0184216},
    {"iteration": 3140001, "current_time_ms": 89344, "exploitability": 0.0183389},
    {"iteration": 3150001, "current_time_ms": 89542, "exploitability": 0.0182843},
    {"iteration": 3160001, "current_time_ms": 89739, "exploitability": 0.0182928},
    {"iteration": 3170001, "current_time_ms": 89932, "exploitability": 0.018363},
    {"iteration": 3180001, "current_time_ms": 90134, "exploitability": 0.0184469},
    {"iteration": 3190001, "current_time_ms": 90351, "exploitability": 0.0184936},
    {"iteration": 3200001, "current_time_ms": 90563, "exploitability": 0.0184884},
    {"iteration": 3210001, "current_time_ms": 90758, "exploitability": 0.0184328},
    {"iteration": 3220001, "current_time_ms": 90952, "exploitability": 0.0183588},
    {"iteration": 3230001, "current_time_ms": 91146, "exploitability": 0.0182927},
    {"iteration": 3240001, "current_time_ms": 91341, "exploitability": 0.0182638},
    {"iteration": 3250001, "current_time_ms": 91542, "exploitability": 0.0182829},
    {"iteration": 3260001, "current_time_ms": 91740, "exploitability": 0.0183446},
    {"iteration": 3270001, "current_time_ms": 91942, "exploitability": 0.0184311},
    {"iteration": 3280001, "current_time_ms": 92141, "exploitability": 0.0184667},
    {"iteration": 3290001, "current_time_ms": 92336, "exploitability": 0.0184158},
    {"iteration": 3300001, "current_time_ms": 92544, "exploitability": 0.0182877},
    {"iteration": 3310001, "current_time_ms": 92740, "exploitability": 0.0181342},
    {"iteration": 3320001, "current_time_ms": 92936, "exploitability": 0.0180409},
    {"iteration": 3330001, "current_time_ms": 93138, "exploitability": 0.0180759},
    {"iteration": 3340001, "current_time_ms": 93334, "exploitability": 0.0182899},
    {"iteration": 3350001, "current_time_ms": 93542, "exploitability": 0.0185152},
    {"iteration": 3360001, "current_time_ms": 93747, "exploitability": 0.018596},
    {"iteration": 3370001, "current_time_ms": 93939, "exploitability": 0.0185343},
    {"iteration": 3380001, "current_time_ms": 94134, "exploitability": 0.0184063},
    {"iteration": 3390001, "current_time_ms": 94325, "exploitability": 0.0183158},
    {"iteration": 3400001, "current_time_ms": 94528, "exploitability": 0.0182759},
    {"iteration": 3410001, "current_time_ms": 94723, "exploitability": 0.0183209},
    {"iteration": 3420001, "current_time_ms": 94964, "exploitability": 0.0184009},
    {"iteration": 3430001, "current_time_ms": 95212, "exploitability": 0.0184166},
    {"iteration": 3440001, "current_time_ms": 95440, "exploitability": 0.0183624},
    {"iteration": 3450001, "current_time_ms": 95679, "exploitability": 0.018267},
    {"iteration": 3460001, "current_time_ms": 95905, "exploitability": 0.0181916},
    {"iteration": 3470001, "current_time_ms": 96133, "exploitability": 0.0182058},
    {"iteration": 3480001, "current_time_ms": 96353, "exploitability": 0.0183246},
    {"iteration": 3490001, "current_time_ms": 96568, "exploitability": 0.0184432},
    {"iteration": 3500001, "current_time_ms": 96780, "exploitability": 0.0185059},
    {"iteration": 3510001, "current_time_ms": 96995, "exploitability": 0.0184554},
    {"iteration": 3520001, "current_time_ms": 97226, "exploitability": 0.0183339},
    {"iteration": 3530001, "current_time_ms": 97442, "exploitability": 0.0181954},
    {"iteration": 3540001, "current_time_ms": 97664, "exploitability": 0.0181094},
    {"iteration": 3550001, "current_time_ms": 97878, "exploitability": 0.0181532},
    {"iteration": 3560001, "current_time_ms": 98081, "exploitability": 0.0183125},
    {"iteration": 3570001, "current_time_ms": 98294, "exploitability": 0.0184369},
    {"iteration": 3580001, "current_time_ms": 98512, "exploitability": 0.0184232},
    {"iteration": 3590001, "current_time_ms": 98704, "exploitability": 0.0183068},
    {"iteration": 3600001, "current_time_ms": 98887, "exploitability": 0.0181568},
    {"iteration": 3610001, "current_time_ms": 99073, "exploitability": 0.0180551},
    {"iteration": 3620001, "current_time_ms": 99264, "exploitability": 0.0180541},
    {"iteration": 3630001, "current_time_ms": 99458, "exploitability": 0.0181249},
    {"iteration": 3640001, "current_time_ms": 99657, "exploitability": 0.0182074},
    {"iteration": 3650001, "current_time_ms": 99854, "exploitability": 0.0182649},
    {"iteration": 3660001, "current_time_ms": 100061, "exploitability": 0.0182585},
    {"iteration": 3670001, "current_time_ms": 100256, "exploitability": 0.0182148},
    {"iteration": 3680001, "current_time_ms": 100466, "exploitability": 0.0181629},
    {"iteration": 3690001, "current_time_ms": 100662, "exploitability": 0.0181254},
    {"iteration": 3700001, "current_time_ms": 100869, "exploitability": 0.0181058},
    {"iteration": 3710001, "current_time_ms": 101066, "exploitability": 0.0181332},
    {"iteration": 3720001, "current_time_ms": 101263, "exploitability": 0.0181627},
    {"iteration": 3730001, "current_time_ms": 101457, "exploitability": 0.01817},
    {"iteration": 3740001, "current_time_ms": 101653, "exploitability": 0.018177},
    {"iteration": 3750001, "current_time_ms": 101850, "exploitability": 0.0181815},
    {"iteration": 3760001, "current_time_ms": 102046, "exploitability": 0.0181891},
    {"iteration": 3770001, "current_time_ms": 102241, "exploitability": 0.0181693},
    {"iteration": 3780001, "current_time_ms": 102445, "exploitability": 0.01815},
    {"iteration": 3790001, "current_time_ms": 102644, "exploitability": 0.0181372},
    {"iteration": 3800001, "current_time_ms": 102849, "exploitability": 0.0181295},
    {"iteration": 3810001, "current_time_ms": 103052, "exploitability": 0.0181093},
    {"iteration": 3820001, "current_time_ms": 103257, "exploitability": 0.0180688},
    {"iteration": 3830001, "current_time_ms": 103456, "exploitability": 0.0180528},
    {"iteration": 3840001, "current_time_ms": 103655, "exploitability": 0.0180803},
    {"iteration": 3850001, "current_time_ms": 103852, "exploitability": 0.0181344},
    {"iteration": 3860001, "current_time_ms": 104061, "exploitability": 0.018133},
    {"iteration": 3870001, "current_time_ms": 104259, "exploitability": 0.0180817},
    {"iteration": 3880001, "current_time_ms": 104468, "exploitability": 0.0180377},
    {"iteration": 3890001, "current_time_ms": 104674, "exploitability": 0.0180114},
    {"iteration": 3900001, "current_time_ms": 104869, "exploitability": 0.0180146},
    {"iteration": 3910001, "current_time_ms": 105068, "exploitability": 0.0180543},
    {"iteration": 3920001, "current_time_ms": 105265, "exploitability": 0.0181046},
    {"iteration": 3930001, "current_time_ms": 105457, "exploitability": 0.0181475},
    {"iteration": 3940001, "current_time_ms": 105657, "exploitability": 0.0181506},
    {"iteration": 3950001, "current_time_ms": 105849, "exploitability": 0.0181132},
    {"iteration": 3960001, "current_time_ms": 106038, "exploitability": 0.0180565},
    {"iteration": 3970001, "current_time_ms": 106237, "exploitability": 0.0179862},
    {"iteration": 3980001, "current_time_ms": 106426, "exploitability": 0.0179357},
    {"iteration": 3990001, "current_time_ms": 106624, "exploitability": 0.0179421},
    {"iteration": 4000001, "current_time_ms": 106816, "exploitability": 0.0179819},
    {"iteration": 4010001, "current_time_ms": 107005, "exploitability": 0.0180208},
    {"iteration": 4020001, "current_time_ms": 107198, "exploitability": 0.018015},
    {"iteration": 4030001, "current_time_ms": 107394, "exploitability": 0.0179634},
    {"iteration": 4040001, "current_time_ms": 107592, "exploitability": 0.0179143},
    {"iteration": 4050001, "current_time_ms": 107784, "exploitability": 0.0178648},
    {"iteration": 4060001, "current_time_ms": 107983, "exploitability": 0.0178463},
    {"iteration": 4070001, "current_time_ms": 108179, "exploitability": 0.0178497},
    {"iteration": 4080001, "current_time_ms": 108379, "exploitability": 0.0178895},
    {"iteration": 4090001, "current_time_ms": 108580, "exploitability": 0.0179295},
    {"iteration": 4100001, "current_time_ms": 108773, "exploitability": 0.0179252},
    {"iteration": 4110001, "current_time_ms": 108969, "exploitability": 0.017897},
    {"iteration": 4120001, "current_time_ms": 109162, "exploitability": 0.0178619},
    {"iteration": 4130001, "current_time_ms": 109360, "exploitability": 0.0178409},
    {"iteration": 4140001, "current_time_ms": 109558, "exploitability": 0.0178277},
    {"iteration": 4150001, "current_time_ms": 109758, "exploitability": 0.0178345},
    {"iteration": 4160001, "current_time_ms": 109952, "exploitability": 0.0178468},
    {"iteration": 4170001, "current_time_ms": 110149, "exploitability": 0.0178527},
    {"iteration": 4180001, "current_time_ms": 110348, "exploitability": 0.0178428},
    {"iteration": 4190001, "current_time_ms": 110542, "exploitability": 0.0177958},
    {"iteration": 4200001, "current_time_ms": 110737, "exploitability": 0.0177423},
    {"iteration": 4210001, "current_time_ms": 110941, "exploitability": 0.0176946},
    {"iteration": 4220001, "current_time_ms": 111136, "exploitability": 0.0176832},
    {"iteration": 4230001, "current_time_ms": 111331, "exploitability": 0.0177402},
    {"iteration": 4240001, "current_time_ms": 111522, "exploitability": 0.0178083},
    {"iteration": 4250001, "current_time_ms": 111719, "exploitability": 0.0178714},
    {"iteration": 4260001, "current_time_ms": 111916, "exploitability": 0.0178403},
    {"iteration": 4270001, "current_time_ms": 112111, "exploitability": 0.0177473},
    {"iteration": 4280001, "current_time_ms": 112356, "exploitability": 0.017638},
    {"iteration": 4290001, "current_time_ms": 112722, "exploitability": 0.0175502},
    {"iteration": 4300001, "current_time_ms": 113096, "exploitability": 0.0175343},
    {"iteration": 4310001, "current_time_ms": 113443, "exploitability": 0.0176182},
    {"iteration": 4320001, "current_time_ms": 113816, "exploitability": 0.0177442},
    {"iteration": 4330001, "current_time_ms": 114186, "exploitability": 0.0178036},
    {"iteration": 4340001, "current_time_ms": 114541, "exploitability": 0.0177866},
    {"iteration": 4350001, "current_time_ms": 114907, "exploitability": 0.0177093},
    {"iteration": 4360001, "current_time_ms": 115282, "exploitability": 0.0176224},
    {"iteration": 4370001, "current_time_ms": 115645, "exploitability": 0.0175691},
    {"iteration": 4380001, "current_time_ms": 116015, "exploitability": 0.0175444},
    {"iteration": 4390001, "current_time_ms": 116376, "exploitability": 0.0175743},
    {"iteration": 4400001, "current_time_ms": 116746, "exploitability": 0.0176412},
    {"iteration": 4410001, "current_time_ms": 117113, "exploitability": 0.0176715},
    {"iteration": 4420001, "current_time_ms": 117498, "exploitability": 0.01764},
    {"iteration": 4430001, "current_time_ms": 117851, "exploitability": 0.0175786},
    {"iteration": 4440001, "current_time_ms": 118218, "exploitability": 0.017519},
    {"iteration": 4450001, "current_time_ms": 118553, "exploitability": 0.0174721},
    {"iteration": 4460001, "current_time_ms": 118964, "exploitability": 0.0174493},
    {"iteration": 4470001, "current_time_ms": 119159, "exploitability": 0.017467},
    {"iteration": 4480001, "current_time_ms": 119354, "exploitability": 0.0175026},
    {"iteration": 4490001, "current_time_ms": 119549, "exploitability": 0.0175194},
    {"iteration": 4500001, "current_time_ms": 119874, "exploitability": 0.0174824},
    {"iteration": 4510001, "current_time_ms": 120184, "exploitability": 0.0174102},
    {"iteration": 4520001, "current_time_ms": 120381, "exploitability": 0.0173396},
    {"iteration": 4530001, "current_time_ms": 120577, "exploitability": 0.0173019},
    {"iteration": 4540001, "current_time_ms": 120799, "exploitability": 0.0173202},
    {"iteration": 4550001, "current_time_ms": 121007, "exploitability": 0.0173478},
    {"iteration": 4560001, "current_time_ms": 121200, "exploitability": 0.0173792},
    {"iteration": 4570001, "current_time_ms": 121558, "exploitability": 0.0174048},
    {"iteration": 4580001, "current_time_ms": 121931, "exploitability": 0.0174128},
    {"iteration": 4590001, "current_time_ms": 122298, "exploitability": 0.0173846},
    {"iteration": 4600001, "current_time_ms": 122657, "exploitability": 0.0173414},
    {"iteration": 4610001, "current_time_ms": 123058, "exploitability": 0.0172896},
    {"iteration": 4620001, "current_time_ms": 123423, "exploitability": 0.0172595},
    {"iteration": 4630001, "current_time_ms": 123827, "exploitability": 0.0172556},
    {"iteration": 4640001, "current_time_ms": 124179, "exploitability": 0.0172804},
    {"iteration": 4650001, "current_time_ms": 124554, "exploitability": 0.0173348},
    {"iteration": 4660001, "current_time_ms": 124923, "exploitability": 0.0173861},
    {"iteration": 4670001, "current_time_ms": 125167, "exploitability": 0.0173886},
    {"iteration": 4680001, "current_time_ms": 125361, "exploitability": 0.0173655},
    {"iteration": 4690001, "current_time_ms": 125561, "exploitability": 0.0173177},
    {"iteration": 4700001, "current_time_ms": 125770, "exploitability": 0.0172621},
    {"iteration": 4710001, "current_time_ms": 125958, "exploitability": 0.017231},
    {"iteration": 4720001, "current_time_ms": 126161, "exploitability": 0.0172354},
    {"iteration": 4730001, "current_time_ms": 126359, "exploitability": 0.0172397},
    {"iteration": 4740001, "current_time_ms": 126557, "exploitability": 0.0172392},
    {"iteration": 4750001, "current_time_ms": 126763, "exploitability": 0.0172287},
    {"iteration": 4760001, "current_time_ms": 126961, "exploitability": 0.017218},
    {"iteration": 4770001, "current_time_ms": 127156, "exploitability": 0.0171996},
    {"iteration": 4780001, "current_time_ms": 127351, "exploitability": 0.0171833},
    {"iteration": 4790001, "current_time_ms": 127547, "exploitability": 0.0171808},
    {"iteration": 4800001, "current_time_ms": 127739, "exploitability": 0.0171844},
    {"iteration": 4810001, "current_time_ms": 127935, "exploitability": 0.0172063},
    {"iteration": 4820001, "current_time_ms": 128134, "exploitability": 0.0172327},
    {"iteration": 4830001, "current_time_ms": 128328, "exploitability": 0.0172492},
    {"iteration": 4840001, "current_time_ms": 128527, "exploitability": 0.0172523},
    {"iteration": 4850001, "current_time_ms": 128722, "exploitability": 0.0172195},
    {"iteration": 4860001, "current_time_ms": 128920, "exploitability": 0.017163},
    {"iteration": 4870001, "current_time_ms": 129117, "exploitability": 0.0170992},
    {"iteration": 4880001, "current_time_ms": 129309, "exploitability": 0.0170667},
    {"iteration": 4890001, "current_time_ms": 129507, "exploitability": 0.0170789},
    {"iteration": 4900001, "current_time_ms": 129707, "exploitability": 0.017105},
    {"iteration": 4910001, "current_time_ms": 129901, "exploitability": 0.0171321},
    {"iteration": 4920001, "current_time_ms": 130104, "exploitability": 0.0171358},
    {"iteration": 4930001, "current_time_ms": 130323, "exploitability": 0.0171138},
    {"iteration": 4940001, "current_time_ms": 130532, "exploitability": 0.0170798},
    {"iteration": 4950001, "current_time_ms": 130729, "exploitability": 0.0170329},
    {"iteration": 4960001, "current_time_ms": 130926, "exploitability": 0.0170058},
    {"iteration": 4970001, "current_time_ms": 131120, "exploitability": 0.0170402},
    {"iteration": 4980001, "current_time_ms": 131317, "exploitability": 0.0170734},
    {"iteration": 4990001, "current_time_ms": 131510, "exploitability": 0.0171015},
    {"iteration": 5000001, "current_time_ms": 131708, "exploitability": 0.017115},
  ]
}


==> plots/backup/os_mccfr__47_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 47,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 264, "exploitability": 0.120452},
    {"iteration": 20001, "current_time_ms": 573, "exploitability": 0.118631},
    {"iteration": 30001, "current_time_ms": 1129, "exploitability": 0.125366},
    {"iteration": 40001, "current_time_ms": 1392, "exploitability": 0.126792},
    {"iteration": 50001, "current_time_ms": 1594, "exploitability": 0.127368},
    {"iteration": 60001, "current_time_ms": 1818, "exploitability": 0.129076},
    {"iteration": 70001, "current_time_ms": 2120, "exploitability": 0.127345},
    {"iteration": 80001, "current_time_ms": 2415, "exploitability": 0.129242},
    {"iteration": 90001, "current_time_ms": 2611, "exploitability": 0.129753},
    {"iteration": 100001, "current_time_ms": 2819, "exploitability": 0.130375},
    {"iteration": 110001, "current_time_ms": 3014, "exploitability": 0.131626},
    {"iteration": 120001, "current_time_ms": 3209, "exploitability": 0.131036},
    {"iteration": 130001, "current_time_ms": 3547, "exploitability": 0.131289},
    {"iteration": 140001, "current_time_ms": 3993, "exploitability": 0.130605},
    {"iteration": 150001, "current_time_ms": 4229, "exploitability": 0.131658},
    {"iteration": 160001, "current_time_ms": 4423, "exploitability": 0.132616},
    {"iteration": 170001, "current_time_ms": 4615, "exploitability": 0.131533},
    {"iteration": 180001, "current_time_ms": 4874, "exploitability": 0.131206},
    {"iteration": 190001, "current_time_ms": 5371, "exploitability": 0.131607},
    {"iteration": 200001, "current_time_ms": 5801, "exploitability": 0.132022},
    {"iteration": 210001, "current_time_ms": 6340, "exploitability": 0.131682},
    {"iteration": 220001, "current_time_ms": 6580, "exploitability": 0.132513},
    {"iteration": 230001, "current_time_ms": 6764, "exploitability": 0.133305},
    {"iteration": 240001, "current_time_ms": 6978, "exploitability": 0.132061},
    {"iteration": 250001, "current_time_ms": 7212, "exploitability": 0.131005},
    {"iteration": 260001, "current_time_ms": 7430, "exploitability": 0.130299},
    {"iteration": 270001, "current_time_ms": 7637, "exploitability": 0.129311},
    {"iteration": 280001, "current_time_ms": 7839, "exploitability": 0.127765},
    {"iteration": 290001, "current_time_ms": 8041, "exploitability": 0.12648},
    {"iteration": 300001, "current_time_ms": 8241, "exploitability": 0.12596},
    {"iteration": 310001, "current_time_ms": 8441, "exploitability": 0.126304},
    {"iteration": 320001, "current_time_ms": 8639, "exploitability": 0.126425},
    {"iteration": 330001, "current_time_ms": 8839, "exploitability": 0.127135},
    {"iteration": 340001, "current_time_ms": 9033, "exploitability": 0.127619},
    {"iteration": 350001, "current_time_ms": 9210, "exploitability": 0.127674},
    {"iteration": 360001, "current_time_ms": 9383, "exploitability": 0.126765},
    {"iteration": 370001, "current_time_ms": 9570, "exploitability": 0.126243},
    {"iteration": 380001, "current_time_ms": 9764, "exploitability": 0.126971},
    {"iteration": 390001, "current_time_ms": 9986, "exploitability": 0.127682},
    {"iteration": 400001, "current_time_ms": 10221, "exploitability": 0.128238},
    {"iteration": 410001, "current_time_ms": 10446, "exploitability": 0.128045},
    {"iteration": 420001, "current_time_ms": 10670, "exploitability": 0.128397},
    {"iteration": 430001, "current_time_ms": 10865, "exploitability": 0.128673},
    {"iteration": 440001, "current_time_ms": 11061, "exploitability": 0.128842},
    {"iteration": 450001, "current_time_ms": 11582, "exploitability": 0.128894},
    {"iteration": 460001, "current_time_ms": 11950, "exploitability": 0.128933},
    {"iteration": 470001, "current_time_ms": 12361, "exploitability": 0.129299},
    {"iteration": 480001, "current_time_ms": 12761, "exploitability": 0.129783},
    {"iteration": 490001, "current_time_ms": 13172, "exploitability": 0.129908},
    {"iteration": 500001, "current_time_ms": 13533, "exploitability": 0.130176},
    {"iteration": 510001, "current_time_ms": 13923, "exploitability": 0.130417},
    {"iteration": 520001, "current_time_ms": 14291, "exploitability": 0.130383},
    {"iteration": 530001, "current_time_ms": 14678, "exploitability": 0.130252},
    {"iteration": 540001, "current_time_ms": 15054, "exploitability": 0.130049},
    {"iteration": 550001, "current_time_ms": 15662, "exploitability": 0.129704},
    {"iteration": 560001, "current_time_ms": 16306, "exploitability": 0.129594},
    {"iteration": 570001, "current_time_ms": 16822, "exploitability": 0.129623},
    {"iteration": 580001, "current_time_ms": 17244, "exploitability": 0.129647},
    {"iteration": 590001, "current_time_ms": 17607, "exploitability": 0.130004},
    {"iteration": 600001, "current_time_ms": 18038, "exploitability": 0.130367},
    {"iteration": 610001, "current_time_ms": 18421, "exploitability": 0.130668},
    {"iteration": 620001, "current_time_ms": 18814, "exploitability": 0.130771},
    {"iteration": 630001, "current_time_ms": 19247, "exploitability": 0.130534},
    {"iteration": 640001, "current_time_ms": 19640, "exploitability": 0.130233},
    {"iteration": 650001, "current_time_ms": 20004, "exploitability": 0.129911},
    {"iteration": 660001, "current_time_ms": 20401, "exploitability": 0.129903},
    {"iteration": 670001, "current_time_ms": 20776, "exploitability": 0.12974},
    {"iteration": 680001, "current_time_ms": 21225, "exploitability": 0.129441},
    {"iteration": 690001, "current_time_ms": 21641, "exploitability": 0.129346},
    {"iteration": 700001, "current_time_ms": 22001, "exploitability": 0.129391},
    {"iteration": 710001, "current_time_ms": 22355, "exploitability": 0.129707},
    {"iteration": 720001, "current_time_ms": 22822, "exploitability": 0.129904},
    {"iteration": 730001, "current_time_ms": 23216, "exploitability": 0.12986},
    {"iteration": 740001, "current_time_ms": 23558, "exploitability": 0.129706},
    {"iteration": 750001, "current_time_ms": 23942, "exploitability": 0.129487},
    {"iteration": 760001, "current_time_ms": 24331, "exploitability": 0.129237},
    {"iteration": 770001, "current_time_ms": 24713, "exploitability": 0.128935},
    {"iteration": 780001, "current_time_ms": 25144, "exploitability": 0.128856},
    {"iteration": 790001, "current_time_ms": 25529, "exploitability": 0.129142},
    {"iteration": 800001, "current_time_ms": 25977, "exploitability": 0.12932},
    {"iteration": 810001, "current_time_ms": 26382, "exploitability": 0.129135},
    {"iteration": 820001, "current_time_ms": 26694, "exploitability": 0.128814},
    {"iteration": 830001, "current_time_ms": 27066, "exploitability": 0.128599},
    {"iteration": 840001, "current_time_ms": 27486, "exploitability": 0.128396},
    {"iteration": 850001, "current_time_ms": 27903, "exploitability": 0.128154},
    {"iteration": 860001, "current_time_ms": 28308, "exploitability": 0.12801},
    {"iteration": 870001, "current_time_ms": 28752, "exploitability": 0.128144},
    {"iteration": 880001, "current_time_ms": 29130, "exploitability": 0.128151},
    {"iteration": 890001, "current_time_ms": 29508, "exploitability": 0.128305},
    {"iteration": 900001, "current_time_ms": 29902, "exploitability": 0.128215},
    {"iteration": 910001, "current_time_ms": 30311, "exploitability": 0.128019},
    {"iteration": 920001, "current_time_ms": 30784, "exploitability": 0.128067},
    {"iteration": 930001, "current_time_ms": 30993, "exploitability": 0.128419},
    {"iteration": 940001, "current_time_ms": 31208, "exploitability": 0.128699},
    {"iteration": 950001, "current_time_ms": 31602, "exploitability": 0.128992},
    {"iteration": 960001, "current_time_ms": 31952, "exploitability": 0.129318},
    {"iteration": 970001, "current_time_ms": 32327, "exploitability": 0.129545},
    {"iteration": 980001, "current_time_ms": 32698, "exploitability": 0.129581},
    {"iteration": 990001, "current_time_ms": 33031, "exploitability": 0.129604},
    {"iteration": 1000001, "current_time_ms": 33422, "exploitability": 0.129674},
    {"iteration": 1010001, "current_time_ms": 33784, "exploitability": 0.129737},
    {"iteration": 1020001, "current_time_ms": 34156, "exploitability": 0.129832},
    {"iteration": 1030001, "current_time_ms": 34554, "exploitability": 0.130071},
    {"iteration": 1040001, "current_time_ms": 34955, "exploitability": 0.130302},
    {"iteration": 1050001, "current_time_ms": 35304, "exploitability": 0.130519},
    {"iteration": 1060001, "current_time_ms": 35714, "exploitability": 0.130775},
    {"iteration": 1070001, "current_time_ms": 36160, "exploitability": 0.131031},
    {"iteration": 1080001, "current_time_ms": 36532, "exploitability": 0.131166},
    {"iteration": 1090001, "current_time_ms": 36918, "exploitability": 0.131152},
    {"iteration": 1100001, "current_time_ms": 37330, "exploitability": 0.130928},
    {"iteration": 1110001, "current_time_ms": 37674, "exploitability": 0.130738},
    {"iteration": 1120001, "current_time_ms": 38112, "exploitability": 0.130712},
    {"iteration": 1130001, "current_time_ms": 38501, "exploitability": 0.130783},
    {"iteration": 1140001, "current_time_ms": 38889, "exploitability": 0.130894},
    {"iteration": 1150001, "current_time_ms": 39255, "exploitability": 0.131063},
    {"iteration": 1160001, "current_time_ms": 39619, "exploitability": 0.131218},
    {"iteration": 1170001, "current_time_ms": 39980, "exploitability": 0.131397},
    {"iteration": 1180001, "current_time_ms": 40348, "exploitability": 0.131585},
    {"iteration": 1190001, "current_time_ms": 40743, "exploitability": 0.131678},
    {"iteration": 1200001, "current_time_ms": 41177, "exploitability": 0.131851},
    {"iteration": 1210001, "current_time_ms": 41551, "exploitability": 0.131965},
    {"iteration": 1220001, "current_time_ms": 41941, "exploitability": 0.131965},
    {"iteration": 1230001, "current_time_ms": 42306, "exploitability": 0.131946},
    {"iteration": 1240001, "current_time_ms": 42673, "exploitability": 0.131892},
    {"iteration": 1250001, "current_time_ms": 43112, "exploitability": 0.131845},
    {"iteration": 1260001, "current_time_ms": 43489, "exploitability": 0.131782},
    {"iteration": 1270001, "current_time_ms": 43845, "exploitability": 0.131698},
    {"iteration": 1280001, "current_time_ms": 44190, "exploitability": 0.131553},
    {"iteration": 1290001, "current_time_ms": 44551, "exploitability": 0.131449},
    {"iteration": 1300001, "current_time_ms": 44968, "exploitability": 0.131393},
    {"iteration": 1310001, "current_time_ms": 45324, "exploitability": 0.131358},
    {"iteration": 1320001, "current_time_ms": 45721, "exploitability": 0.131463},
    {"iteration": 1330001, "current_time_ms": 46108, "exploitability": 0.131591},
    {"iteration": 1340001, "current_time_ms": 46481, "exploitability": 0.131692},
    {"iteration": 1350001, "current_time_ms": 46852, "exploitability": 0.131797},
    {"iteration": 1360001, "current_time_ms": 47229, "exploitability": 0.131818},
    {"iteration": 1370001, "current_time_ms": 47627, "exploitability": 0.131833},
    {"iteration": 1380001, "current_time_ms": 48007, "exploitability": 0.131869},
    {"iteration": 1390001, "current_time_ms": 48430, "exploitability": 0.131936},
    {"iteration": 1400001, "current_time_ms": 48932, "exploitability": 0.132106},
    {"iteration": 1410001, "current_time_ms": 49396, "exploitability": 0.132317},
    {"iteration": 1420001, "current_time_ms": 49913, "exploitability": 0.132495},
    {"iteration": 1430001, "current_time_ms": 50270, "exploitability": 0.132653},
    {"iteration": 1440001, "current_time_ms": 50622, "exploitability": 0.132798},
    {"iteration": 1450001, "current_time_ms": 50991, "exploitability": 0.132839},
    {"iteration": 1460001, "current_time_ms": 51384, "exploitability": 0.132705},
    {"iteration": 1470001, "current_time_ms": 51786, "exploitability": 0.132496},
    {"iteration": 1480001, "current_time_ms": 52204, "exploitability": 0.132253},
    {"iteration": 1490001, "current_time_ms": 52599, "exploitability": 0.13198},
    {"iteration": 1500001, "current_time_ms": 53020, "exploitability": 0.131769},
    {"iteration": 1510001, "current_time_ms": 53429, "exploitability": 0.131666},
    {"iteration": 1520001, "current_time_ms": 53837, "exploitability": 0.131563},
    {"iteration": 1530001, "current_time_ms": 54192, "exploitability": 0.131537},
    {"iteration": 1540001, "current_time_ms": 54560, "exploitability": 0.131658},
    {"iteration": 1550001, "current_time_ms": 54936, "exploitability": 0.131814},
    {"iteration": 1560001, "current_time_ms": 55337, "exploitability": 0.131977},
    {"iteration": 1570001, "current_time_ms": 55691, "exploitability": 0.132113},
    {"iteration": 1580001, "current_time_ms": 56017, "exploitability": 0.132166},
    {"iteration": 1590001, "current_time_ms": 56363, "exploitability": 0.132141},
    {"iteration": 1600001, "current_time_ms": 56735, "exploitability": 0.132028},
    {"iteration": 1610001, "current_time_ms": 57216, "exploitability": 0.131876},
    {"iteration": 1620001, "current_time_ms": 57592, "exploitability": 0.131723},
    {"iteration": 1630001, "current_time_ms": 57960, "exploitability": 0.131509},
    {"iteration": 1640001, "current_time_ms": 58308, "exploitability": 0.131341},
    {"iteration": 1650001, "current_time_ms": 58665, "exploitability": 0.131247},
    {"iteration": 1660001, "current_time_ms": 59047, "exploitability": 0.131159},
    {"iteration": 1670001, "current_time_ms": 59407, "exploitability": 0.131111},
    {"iteration": 1680001, "current_time_ms": 59738, "exploitability": 0.131119},
    {"iteration": 1690001, "current_time_ms": 59926, "exploitability": 0.131074},
    {"iteration": 1700001, "current_time_ms": 60118, "exploitability": 0.13101},
    {"iteration": 1710001, "current_time_ms": 60302, "exploitability": 0.130931},
    {"iteration": 1720001, "current_time_ms": 60493, "exploitability": 0.130857},
    {"iteration": 1730001, "current_time_ms": 60680, "exploitability": 0.130817},
    {"iteration": 1740001, "current_time_ms": 60870, "exploitability": 0.13073},
    {"iteration": 1750001, "current_time_ms": 61192, "exploitability": 0.130573},
    {"iteration": 1760001, "current_time_ms": 61434, "exploitability": 0.130415},
    {"iteration": 1770001, "current_time_ms": 61629, "exploitability": 0.130309},
    {"iteration": 1780001, "current_time_ms": 61828, "exploitability": 0.13033},
    {"iteration": 1790001, "current_time_ms": 62023, "exploitability": 0.130303},
    {"iteration": 1800001, "current_time_ms": 62371, "exploitability": 0.130222},
    {"iteration": 1810001, "current_time_ms": 62730, "exploitability": 0.130137},
    {"iteration": 1820001, "current_time_ms": 63127, "exploitability": 0.130066},
    {"iteration": 1830001, "current_time_ms": 63503, "exploitability": 0.129986},
    {"iteration": 1840001, "current_time_ms": 63840, "exploitability": 0.129821},
    {"iteration": 1850001, "current_time_ms": 64210, "exploitability": 0.129719},
    {"iteration": 1860001, "current_time_ms": 64586, "exploitability": 0.129638},
    {"iteration": 1870001, "current_time_ms": 64953, "exploitability": 0.129631},
    {"iteration": 1880001, "current_time_ms": 65306, "exploitability": 0.129619},
    {"iteration": 1890001, "current_time_ms": 65644, "exploitability": 0.129506},
    {"iteration": 1900001, "current_time_ms": 66015, "exploitability": 0.129384},
    {"iteration": 1910001, "current_time_ms": 66329, "exploitability": 0.12938},
    {"iteration": 1920001, "current_time_ms": 66706, "exploitability": 0.12938},
    {"iteration": 1930001, "current_time_ms": 67077, "exploitability": 0.129365},
    {"iteration": 1940001, "current_time_ms": 67447, "exploitability": 0.129249},
    {"iteration": 1950001, "current_time_ms": 67908, "exploitability": 0.129068},
    {"iteration": 1960001, "current_time_ms": 68279, "exploitability": 0.128943},
    {"iteration": 1970001, "current_time_ms": 68639, "exploitability": 0.128936},
    {"iteration": 1980001, "current_time_ms": 68977, "exploitability": 0.128961},
    {"iteration": 1990001, "current_time_ms": 69336, "exploitability": 0.128996},
    {"iteration": 2000001, "current_time_ms": 69706, "exploitability": 0.129121},
    {"iteration": 2010001, "current_time_ms": 70065, "exploitability": 0.129222},
    {"iteration": 2020001, "current_time_ms": 70428, "exploitability": 0.129308},
    {"iteration": 2030001, "current_time_ms": 70767, "exploitability": 0.129409},
    {"iteration": 2040001, "current_time_ms": 71127, "exploitability": 0.129526},
    {"iteration": 2050001, "current_time_ms": 71499, "exploitability": 0.129636},
    {"iteration": 2060001, "current_time_ms": 71851, "exploitability": 0.129694},
    {"iteration": 2070001, "current_time_ms": 72219, "exploitability": 0.129745},
    {"iteration": 2080001, "current_time_ms": 72643, "exploitability": 0.129818},
    {"iteration": 2090001, "current_time_ms": 73065, "exploitability": 0.129893},
    {"iteration": 2100001, "current_time_ms": 73468, "exploitability": 0.129969},
    {"iteration": 2110001, "current_time_ms": 73854, "exploitability": 0.130075},
    {"iteration": 2120001, "current_time_ms": 74063, "exploitability": 0.130187},
    {"iteration": 2130001, "current_time_ms": 74261, "exploitability": 0.13028},
    {"iteration": 2140001, "current_time_ms": 74453, "exploitability": 0.130366},
    {"iteration": 2150001, "current_time_ms": 74633, "exploitability": 0.130427},
    {"iteration": 2160001, "current_time_ms": 74804, "exploitability": 0.130503},
    {"iteration": 2170001, "current_time_ms": 74980, "exploitability": 0.130578},
    {"iteration": 2180001, "current_time_ms": 75178, "exploitability": 0.130622},
    {"iteration": 2190001, "current_time_ms": 75391, "exploitability": 0.130632},
    {"iteration": 2200001, "current_time_ms": 75580, "exploitability": 0.130587},
    {"iteration": 2210001, "current_time_ms": 75775, "exploitability": 0.130507},
    {"iteration": 2220001, "current_time_ms": 75968, "exploitability": 0.130394},
    {"iteration": 2230001, "current_time_ms": 76166, "exploitability": 0.130304},
    {"iteration": 2240001, "current_time_ms": 76363, "exploitability": 0.130231},
    {"iteration": 2250001, "current_time_ms": 76556, "exploitability": 0.130224},
    {"iteration": 2260001, "current_time_ms": 76753, "exploitability": 0.130256},
    {"iteration": 2270001, "current_time_ms": 76951, "exploitability": 0.130327},
    {"iteration": 2280001, "current_time_ms": 77164, "exploitability": 0.1304},
    {"iteration": 2290001, "current_time_ms": 77414, "exploitability": 0.130464},
    {"iteration": 2300001, "current_time_ms": 77637, "exploitability": 0.130482},
    {"iteration": 2310001, "current_time_ms": 77853, "exploitability": 0.130505},
    {"iteration": 2320001, "current_time_ms": 78054, "exploitability": 0.130501},
    {"iteration": 2330001, "current_time_ms": 78247, "exploitability": 0.130456},
    {"iteration": 2340001, "current_time_ms": 78435, "exploitability": 0.130404},
    {"iteration": 2350001, "current_time_ms": 78624, "exploitability": 0.130388},
    {"iteration": 2360001, "current_time_ms": 78826, "exploitability": 0.130348},
    {"iteration": 2370001, "current_time_ms": 79031, "exploitability": 0.130287},
    {"iteration": 2380001, "current_time_ms": 79222, "exploitability": 0.130264},
    {"iteration": 2390001, "current_time_ms": 79411, "exploitability": 0.130282},
    {"iteration": 2400001, "current_time_ms": 79585, "exploitability": 0.13031},
    {"iteration": 2410001, "current_time_ms": 79763, "exploitability": 0.130322},
    {"iteration": 2420001, "current_time_ms": 79945, "exploitability": 0.130301},
    {"iteration": 2430001, "current_time_ms": 80137, "exploitability": 0.130307},
    {"iteration": 2440001, "current_time_ms": 80329, "exploitability": 0.130358},
    {"iteration": 2450001, "current_time_ms": 80518, "exploitability": 0.130414},
    {"iteration": 2460001, "current_time_ms": 80709, "exploitability": 0.130476},
    {"iteration": 2470001, "current_time_ms": 80900, "exploitability": 0.130525},
    {"iteration": 2480001, "current_time_ms": 81093, "exploitability": 0.130569},
    {"iteration": 2490001, "current_time_ms": 81288, "exploitability": 0.130564},
    {"iteration": 2500001, "current_time_ms": 81482, "exploitability": 0.130566},
    {"iteration": 2510001, "current_time_ms": 81668, "exploitability": 0.130538},
    {"iteration": 2520001, "current_time_ms": 81854, "exploitability": 0.130517},
    {"iteration": 2530001, "current_time_ms": 82047, "exploitability": 0.130495},
    {"iteration": 2540001, "current_time_ms": 82239, "exploitability": 0.13048},
    {"iteration": 2550001, "current_time_ms": 82434, "exploitability": 0.130411},
    {"iteration": 2560001, "current_time_ms": 82632, "exploitability": 0.130278},
    {"iteration": 2570001, "current_time_ms": 82841, "exploitability": 0.130139},
    {"iteration": 2580001, "current_time_ms": 83043, "exploitability": 0.129973},
    {"iteration": 2590001, "current_time_ms": 83271, "exploitability": 0.129809},
    {"iteration": 2600001, "current_time_ms": 83511, "exploitability": 0.1297},
    {"iteration": 2610001, "current_time_ms": 83731, "exploitability": 0.129605},
    {"iteration": 2620001, "current_time_ms": 83945, "exploitability": 0.129502},
    {"iteration": 2630001, "current_time_ms": 84231, "exploitability": 0.129459},
    {"iteration": 2640001, "current_time_ms": 84669, "exploitability": 0.129481},
    {"iteration": 2650001, "current_time_ms": 85029, "exploitability": 0.129574},
    {"iteration": 2660001, "current_time_ms": 85385, "exploitability": 0.129674},
    {"iteration": 2670001, "current_time_ms": 85744, "exploitability": 0.129778},
    {"iteration": 2680001, "current_time_ms": 86163, "exploitability": 0.129868},
    {"iteration": 2690001, "current_time_ms": 86527, "exploitability": 0.129965},
    {"iteration": 2700001, "current_time_ms": 86888, "exploitability": 0.13007},
    {"iteration": 2710001, "current_time_ms": 87265, "exploitability": 0.130169},
    {"iteration": 2720001, "current_time_ms": 87624, "exploitability": 0.130223},
    {"iteration": 2730001, "current_time_ms": 87999, "exploitability": 0.130224},
    {"iteration": 2740001, "current_time_ms": 88364, "exploitability": 0.130212},
    {"iteration": 2750001, "current_time_ms": 88726, "exploitability": 0.130219},
    {"iteration": 2760001, "current_time_ms": 89084, "exploitability": 0.130194},
    {"iteration": 2770001, "current_time_ms": 89468, "exploitability": 0.130144},
    {"iteration": 2780001, "current_time_ms": 89837, "exploitability": 0.130061},
    {"iteration": 2790001, "current_time_ms": 90204, "exploitability": 0.129953},
    {"iteration": 2800001, "current_time_ms": 90556, "exploitability": 0.129864},
    {"iteration": 2810001, "current_time_ms": 90917, "exploitability": 0.129848},
    {"iteration": 2820001, "current_time_ms": 91245, "exploitability": 0.129879},
    {"iteration": 2830001, "current_time_ms": 91625, "exploitability": 0.129926},
    {"iteration": 2840001, "current_time_ms": 92040, "exploitability": 0.129973},
    {"iteration": 2850001, "current_time_ms": 92422, "exploitability": 0.130032},
    {"iteration": 2860001, "current_time_ms": 92788, "exploitability": 0.1301},
    {"iteration": 2870001, "current_time_ms": 93184, "exploitability": 0.130151},
    {"iteration": 2880001, "current_time_ms": 93541, "exploitability": 0.130227},
    {"iteration": 2890001, "current_time_ms": 93899, "exploitability": 0.130278},
    {"iteration": 2900001, "current_time_ms": 94229, "exploitability": 0.130285},
    {"iteration": 2910001, "current_time_ms": 94590, "exploitability": 0.13027},
    {"iteration": 2920001, "current_time_ms": 94993, "exploitability": 0.130228},
    {"iteration": 2930001, "current_time_ms": 95402, "exploitability": 0.130161},
    {"iteration": 2940001, "current_time_ms": 95748, "exploitability": 0.130108},
    {"iteration": 2950001, "current_time_ms": 96104, "exploitability": 0.130089},
    {"iteration": 2960001, "current_time_ms": 96479, "exploitability": 0.130136},
    {"iteration": 2970001, "current_time_ms": 96838, "exploitability": 0.130193},
    {"iteration": 2980001, "current_time_ms": 97223, "exploitability": 0.130257},
    {"iteration": 2990001, "current_time_ms": 97554, "exploitability": 0.130301},
    {"iteration": 3000001, "current_time_ms": 98041, "exploitability": 0.130318},
    {"iteration": 3010001, "current_time_ms": 98454, "exploitability": 0.130329},
    {"iteration": 3020001, "current_time_ms": 98879, "exploitability": 0.130326},
    {"iteration": 3030001, "current_time_ms": 99233, "exploitability": 0.130324},
    {"iteration": 3040001, "current_time_ms": 99584, "exploitability": 0.130312},
    {"iteration": 3050001, "current_time_ms": 99952, "exploitability": 0.130333},
    {"iteration": 3060001, "current_time_ms": 100302, "exploitability": 0.130356},
    {"iteration": 3070001, "current_time_ms": 100647, "exploitability": 0.130371},
    {"iteration": 3080001, "current_time_ms": 101038, "exploitability": 0.130388},
    {"iteration": 3090001, "current_time_ms": 101388, "exploitability": 0.130389},
    {"iteration": 3100001, "current_time_ms": 101724, "exploitability": 0.130403},
    {"iteration": 3110001, "current_time_ms": 102109, "exploitability": 0.130415},
    {"iteration": 3120001, "current_time_ms": 102444, "exploitability": 0.130394},
    {"iteration": 3130001, "current_time_ms": 102639, "exploitability": 0.130363},
    {"iteration": 3140001, "current_time_ms": 102832, "exploitability": 0.130351},
    {"iteration": 3150001, "current_time_ms": 103022, "exploitability": 0.130353},
    {"iteration": 3160001, "current_time_ms": 103214, "exploitability": 0.130389},
    {"iteration": 3170001, "current_time_ms": 103404, "exploitability": 0.130471},
    {"iteration": 3180001, "current_time_ms": 103597, "exploitability": 0.130552},
    {"iteration": 3190001, "current_time_ms": 103970, "exploitability": 0.13061},
    {"iteration": 3200001, "current_time_ms": 104322, "exploitability": 0.130643},
    {"iteration": 3210001, "current_time_ms": 104650, "exploitability": 0.130682},
    {"iteration": 3220001, "current_time_ms": 105013, "exploitability": 0.130692},
    {"iteration": 3230001, "current_time_ms": 105393, "exploitability": 0.130668},
    {"iteration": 3240001, "current_time_ms": 105781, "exploitability": 0.130619},
    {"iteration": 3250001, "current_time_ms": 106120, "exploitability": 0.130567},
    {"iteration": 3260001, "current_time_ms": 106463, "exploitability": 0.130503},
    {"iteration": 3270001, "current_time_ms": 106853, "exploitability": 0.13048},
    {"iteration": 3280001, "current_time_ms": 107047, "exploitability": 0.13049},
    {"iteration": 3290001, "current_time_ms": 107238, "exploitability": 0.130516},
    {"iteration": 3300001, "current_time_ms": 107429, "exploitability": 0.130548},
    {"iteration": 3310001, "current_time_ms": 107629, "exploitability": 0.130551},
    {"iteration": 3320001, "current_time_ms": 107823, "exploitability": 0.130542},
    {"iteration": 3330001, "current_time_ms": 108022, "exploitability": 0.130557},
    {"iteration": 3340001, "current_time_ms": 108483, "exploitability": 0.130603},
    {"iteration": 3350001, "current_time_ms": 108848, "exploitability": 0.130637},
    {"iteration": 3360001, "current_time_ms": 109234, "exploitability": 0.130665},
    {"iteration": 3370001, "current_time_ms": 109606, "exploitability": 0.130696},
    {"iteration": 3380001, "current_time_ms": 109836, "exploitability": 0.130722},
    {"iteration": 3390001, "current_time_ms": 110060, "exploitability": 0.130736},
    {"iteration": 3400001, "current_time_ms": 110253, "exploitability": 0.130751},
    {"iteration": 3410001, "current_time_ms": 110453, "exploitability": 0.130776},
    {"iteration": 3420001, "current_time_ms": 110680, "exploitability": 0.130783},
    {"iteration": 3430001, "current_time_ms": 111049, "exploitability": 0.130797},
    {"iteration": 3440001, "current_time_ms": 111401, "exploitability": 0.130854},
    {"iteration": 3450001, "current_time_ms": 111750, "exploitability": 0.130915},
    {"iteration": 3460001, "current_time_ms": 112150, "exploitability": 0.130972},
    {"iteration": 3470001, "current_time_ms": 112513, "exploitability": 0.131005},
    {"iteration": 3480001, "current_time_ms": 112865, "exploitability": 0.131073},
    {"iteration": 3490001, "current_time_ms": 113229, "exploitability": 0.13116},
    {"iteration": 3500001, "current_time_ms": 113555, "exploitability": 0.131224},
    {"iteration": 3510001, "current_time_ms": 113799, "exploitability": 0.131267},
    {"iteration": 3520001, "current_time_ms": 113994, "exploitability": 0.131305},
    {"iteration": 3530001, "current_time_ms": 114184, "exploitability": 0.131302},
    {"iteration": 3540001, "current_time_ms": 114384, "exploitability": 0.131268},
    {"iteration": 3550001, "current_time_ms": 114575, "exploitability": 0.131245},
    {"iteration": 3560001, "current_time_ms": 114765, "exploitability": 0.131235},
    {"iteration": 3570001, "current_time_ms": 114960, "exploitability": 0.131238},
    {"iteration": 3580001, "current_time_ms": 115154, "exploitability": 0.131253},
    {"iteration": 3590001, "current_time_ms": 115344, "exploitability": 0.131279},
    {"iteration": 3600001, "current_time_ms": 115539, "exploitability": 0.131325},
    {"iteration": 3610001, "current_time_ms": 115729, "exploitability": 0.131399},
    {"iteration": 3620001, "current_time_ms": 115918, "exploitability": 0.131475},
    {"iteration": 3630001, "current_time_ms": 116116, "exploitability": 0.131545},
    {"iteration": 3640001, "current_time_ms": 116305, "exploitability": 0.131608},
    {"iteration": 3650001, "current_time_ms": 116496, "exploitability": 0.131669},
    {"iteration": 3660001, "current_time_ms": 116691, "exploitability": 0.131715},
    {"iteration": 3670001, "current_time_ms": 116886, "exploitability": 0.131752},
    {"iteration": 3680001, "current_time_ms": 117070, "exploitability": 0.131799},
    {"iteration": 3690001, "current_time_ms": 117249, "exploitability": 0.13184},
    {"iteration": 3700001, "current_time_ms": 117438, "exploitability": 0.13188},
    {"iteration": 3710001, "current_time_ms": 117627, "exploitability": 0.131926},
    {"iteration": 3720001, "current_time_ms": 117813, "exploitability": 0.131968},
    {"iteration": 3730001, "current_time_ms": 118006, "exploitability": 0.132021},
    {"iteration": 3740001, "current_time_ms": 118203, "exploitability": 0.132041},
    {"iteration": 3750001, "current_time_ms": 118395, "exploitability": 0.132041},
    {"iteration": 3760001, "current_time_ms": 118584, "exploitability": 0.132037},
    {"iteration": 3770001, "current_time_ms": 118772, "exploitability": 0.132037},
    {"iteration": 3780001, "current_time_ms": 118961, "exploitability": 0.132049},
    {"iteration": 3790001, "current_time_ms": 119159, "exploitability": 0.132085},
    {"iteration": 3800001, "current_time_ms": 119348, "exploitability": 0.132131},
    {"iteration": 3810001, "current_time_ms": 119537, "exploitability": 0.132156},
    {"iteration": 3820001, "current_time_ms": 119735, "exploitability": 0.132194},
    {"iteration": 3830001, "current_time_ms": 119930, "exploitability": 0.132245},
    {"iteration": 3840001, "current_time_ms": 120129, "exploitability": 0.132312},
    {"iteration": 3850001, "current_time_ms": 120318, "exploitability": 0.132364},
    {"iteration": 3860001, "current_time_ms": 120515, "exploitability": 0.132419},
    {"iteration": 3870001, "current_time_ms": 120705, "exploitability": 0.132444},
    {"iteration": 3880001, "current_time_ms": 120901, "exploitability": 0.132464},
    {"iteration": 3890001, "current_time_ms": 121090, "exploitability": 0.132487},
    {"iteration": 3900001, "current_time_ms": 121285, "exploitability": 0.132533},
    {"iteration": 3910001, "current_time_ms": 121482, "exploitability": 0.13259},
    {"iteration": 3920001, "current_time_ms": 121669, "exploitability": 0.132663},
    {"iteration": 3930001, "current_time_ms": 121857, "exploitability": 0.132715},
    {"iteration": 3940001, "current_time_ms": 122047, "exploitability": 0.132783},
    {"iteration": 3950001, "current_time_ms": 122231, "exploitability": 0.132842},
    {"iteration": 3960001, "current_time_ms": 122426, "exploitability": 0.132871},
    {"iteration": 3970001, "current_time_ms": 122622, "exploitability": 0.132927},
    {"iteration": 3980001, "current_time_ms": 122816, "exploitability": 0.13298},
    {"iteration": 3990001, "current_time_ms": 123012, "exploitability": 0.133035},
    {"iteration": 4000001, "current_time_ms": 123206, "exploitability": 0.133075},
    {"iteration": 4010001, "current_time_ms": 123402, "exploitability": 0.13313},
    {"iteration": 4020001, "current_time_ms": 123590, "exploitability": 0.133166},
    {"iteration": 4030001, "current_time_ms": 123782, "exploitability": 0.133178},
    {"iteration": 4040001, "current_time_ms": 123975, "exploitability": 0.133188},
    {"iteration": 4050001, "current_time_ms": 124161, "exploitability": 0.13321},
    {"iteration": 4060001, "current_time_ms": 124351, "exploitability": 0.133246},
    {"iteration": 4070001, "current_time_ms": 124537, "exploitability": 0.133305},
    {"iteration": 4080001, "current_time_ms": 124738, "exploitability": 0.133355},
    {"iteration": 4090001, "current_time_ms": 125082, "exploitability": 0.133393},
    {"iteration": 4100001, "current_time_ms": 125555, "exploitability": 0.133434},
    {"iteration": 4110001, "current_time_ms": 125957, "exploitability": 0.133482},
    {"iteration": 4120001, "current_time_ms": 126223, "exploitability": 0.133545},
    {"iteration": 4130001, "current_time_ms": 126418, "exploitability": 0.133575},
    {"iteration": 4140001, "current_time_ms": 126626, "exploitability": 0.133584},
    {"iteration": 4150001, "current_time_ms": 126817, "exploitability": 0.133579},
    {"iteration": 4160001, "current_time_ms": 127015, "exploitability": 0.133536},
    {"iteration": 4170001, "current_time_ms": 127209, "exploitability": 0.133485},
    {"iteration": 4180001, "current_time_ms": 127398, "exploitability": 0.133429},
    {"iteration": 4190001, "current_time_ms": 127569, "exploitability": 0.133371},
    {"iteration": 4200001, "current_time_ms": 127736, "exploitability": 0.133315},
    {"iteration": 4210001, "current_time_ms": 127921, "exploitability": 0.133267},
    {"iteration": 4220001, "current_time_ms": 128110, "exploitability": 0.133235},
    {"iteration": 4230001, "current_time_ms": 128301, "exploitability": 0.133189},
    {"iteration": 4240001, "current_time_ms": 128483, "exploitability": 0.133142},
    {"iteration": 4250001, "current_time_ms": 128666, "exploitability": 0.133091},
    {"iteration": 4260001, "current_time_ms": 128855, "exploitability": 0.133037},
    {"iteration": 4270001, "current_time_ms": 129041, "exploitability": 0.13299},
    {"iteration": 4280001, "current_time_ms": 129234, "exploitability": 0.132943},
    {"iteration": 4290001, "current_time_ms": 129427, "exploitability": 0.132912},
    {"iteration": 4300001, "current_time_ms": 129631, "exploitability": 0.132894},
    {"iteration": 4310001, "current_time_ms": 129823, "exploitability": 0.132885},
    {"iteration": 4320001, "current_time_ms": 130012, "exploitability": 0.132884},
    {"iteration": 4330001, "current_time_ms": 130204, "exploitability": 0.13289},
    {"iteration": 4340001, "current_time_ms": 130387, "exploitability": 0.132926},
    {"iteration": 4350001, "current_time_ms": 130582, "exploitability": 0.132978},
    {"iteration": 4360001, "current_time_ms": 130774, "exploitability": 0.133032},
    {"iteration": 4370001, "current_time_ms": 130969, "exploitability": 0.133089},
    {"iteration": 4380001, "current_time_ms": 131166, "exploitability": 0.133133},
    {"iteration": 4390001, "current_time_ms": 131360, "exploitability": 0.133186},
    {"iteration": 4400001, "current_time_ms": 131553, "exploitability": 0.133219},
    {"iteration": 4410001, "current_time_ms": 131754, "exploitability": 0.133245},
    {"iteration": 4420001, "current_time_ms": 131944, "exploitability": 0.133296},
    {"iteration": 4430001, "current_time_ms": 132141, "exploitability": 0.133364},
    {"iteration": 4440001, "current_time_ms": 132339, "exploitability": 0.133428},
    {"iteration": 4450001, "current_time_ms": 132535, "exploitability": 0.133478},
    {"iteration": 4460001, "current_time_ms": 132726, "exploitability": 0.133533},
    {"iteration": 4470001, "current_time_ms": 132940, "exploitability": 0.133571},
    {"iteration": 4480001, "current_time_ms": 133134, "exploitability": 0.133611},
    {"iteration": 4490001, "current_time_ms": 133320, "exploitability": 0.133672},
    {"iteration": 4500001, "current_time_ms": 133513, "exploitability": 0.133726},
    {"iteration": 4510001, "current_time_ms": 133720, "exploitability": 0.133769},
    {"iteration": 4520001, "current_time_ms": 133917, "exploitability": 0.133792},
    {"iteration": 4530001, "current_time_ms": 134230, "exploitability": 0.133805},
    {"iteration": 4540001, "current_time_ms": 134627, "exploitability": 0.133811},
    {"iteration": 4550001, "current_time_ms": 134995, "exploitability": 0.133811},
    {"iteration": 4560001, "current_time_ms": 135362, "exploitability": 0.13382},
    {"iteration": 4570001, "current_time_ms": 135807, "exploitability": 0.133846},
    {"iteration": 4580001, "current_time_ms": 136164, "exploitability": 0.133886},
    {"iteration": 4590001, "current_time_ms": 136483, "exploitability": 0.133907},
    {"iteration": 4600001, "current_time_ms": 136800, "exploitability": 0.133907},
    {"iteration": 4610001, "current_time_ms": 137117, "exploitability": 0.133907},
    {"iteration": 4620001, "current_time_ms": 137420, "exploitability": 0.133909},
    {"iteration": 4630001, "current_time_ms": 137725, "exploitability": 0.13391},
    {"iteration": 4640001, "current_time_ms": 138036, "exploitability": 0.133886},
    {"iteration": 4650001, "current_time_ms": 138348, "exploitability": 0.13387},
    {"iteration": 4660001, "current_time_ms": 138602, "exploitability": 0.133872},
    {"iteration": 4670001, "current_time_ms": 138866, "exploitability": 0.133876},
    {"iteration": 4680001, "current_time_ms": 139168, "exploitability": 0.133888},
    {"iteration": 4690001, "current_time_ms": 139443, "exploitability": 0.133889},
    {"iteration": 4700001, "current_time_ms": 139729, "exploitability": 0.133886},
    {"iteration": 4710001, "current_time_ms": 140036, "exploitability": 0.133883},
    {"iteration": 4720001, "current_time_ms": 140325, "exploitability": 0.13389},
    {"iteration": 4730001, "current_time_ms": 140573, "exploitability": 0.133905},
    {"iteration": 4740001, "current_time_ms": 140860, "exploitability": 0.133929},
    {"iteration": 4750001, "current_time_ms": 141128, "exploitability": 0.133987},
    {"iteration": 4760001, "current_time_ms": 141353, "exploitability": 0.134043},
    {"iteration": 4770001, "current_time_ms": 141588, "exploitability": 0.134099},
    {"iteration": 4780001, "current_time_ms": 141869, "exploitability": 0.134143},
    {"iteration": 4790001, "current_time_ms": 142096, "exploitability": 0.134154},
    {"iteration": 4800001, "current_time_ms": 142339, "exploitability": 0.13416},
    {"iteration": 4810001, "current_time_ms": 142598, "exploitability": 0.134157},
    {"iteration": 4820001, "current_time_ms": 142824, "exploitability": 0.134159},
    {"iteration": 4830001, "current_time_ms": 143278, "exploitability": 0.134165},
    {"iteration": 4840001, "current_time_ms": 143502, "exploitability": 0.134147},
    {"iteration": 4850001, "current_time_ms": 143757, "exploitability": 0.134118},
    {"iteration": 4860001, "current_time_ms": 144036, "exploitability": 0.134075},
    {"iteration": 4870001, "current_time_ms": 144280, "exploitability": 0.134014},
    {"iteration": 4880001, "current_time_ms": 144561, "exploitability": 0.133957},
    {"iteration": 4890001, "current_time_ms": 144834, "exploitability": 0.133913},
    {"iteration": 4900001, "current_time_ms": 145166, "exploitability": 0.133884},
    {"iteration": 4910001, "current_time_ms": 145470, "exploitability": 0.133846},
    {"iteration": 4920001, "current_time_ms": 145823, "exploitability": 0.133825},
    {"iteration": 4930001, "current_time_ms": 146099, "exploitability": 0.133811},
    {"iteration": 4940001, "current_time_ms": 146400, "exploitability": 0.133808},
    {"iteration": 4950001, "current_time_ms": 146697, "exploitability": 0.133799},
    {"iteration": 4960001, "current_time_ms": 147000, "exploitability": 0.133787},
    {"iteration": 4970001, "current_time_ms": 147263, "exploitability": 0.133782},
    {"iteration": 4980001, "current_time_ms": 147565, "exploitability": 0.133781},
    {"iteration": 4990001, "current_time_ms": 147838, "exploitability": 0.133786},
    {"iteration": 5000001, "current_time_ms": 148149, "exploitability": 0.133803},
  ]
}


==> plots/backup/os_mccfr__47_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 47,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 211, "exploitability": 0.169074},
    {"iteration": 20001, "current_time_ms": 516, "exploitability": 0.165428},
    {"iteration": 30001, "current_time_ms": 949, "exploitability": 0.163279},
    {"iteration": 40001, "current_time_ms": 1287, "exploitability": 0.15988},
    {"iteration": 50001, "current_time_ms": 1483, "exploitability": 0.158021},
    {"iteration": 60001, "current_time_ms": 1907, "exploitability": 0.158383},
    {"iteration": 70001, "current_time_ms": 2371, "exploitability": 0.153849},
    {"iteration": 80001, "current_time_ms": 2891, "exploitability": 0.155059},
    {"iteration": 90001, "current_time_ms": 3309, "exploitability": 0.15449},
    {"iteration": 100001, "current_time_ms": 3765, "exploitability": 0.153489},
    {"iteration": 110001, "current_time_ms": 4182, "exploitability": 0.151851},
    {"iteration": 120001, "current_time_ms": 4640, "exploitability": 0.151609},
    {"iteration": 130001, "current_time_ms": 5007, "exploitability": 0.151606},
    {"iteration": 140001, "current_time_ms": 5517, "exploitability": 0.150292},
    {"iteration": 150001, "current_time_ms": 5990, "exploitability": 0.149144},
    {"iteration": 160001, "current_time_ms": 6200, "exploitability": 0.149029},
    {"iteration": 170001, "current_time_ms": 6390, "exploitability": 0.147301},
    {"iteration": 180001, "current_time_ms": 6581, "exploitability": 0.148813},
    {"iteration": 190001, "current_time_ms": 6775, "exploitability": 0.147231},
    {"iteration": 200001, "current_time_ms": 6970, "exploitability": 0.148406},
    {"iteration": 210001, "current_time_ms": 7170, "exploitability": 0.146838},
    {"iteration": 220001, "current_time_ms": 7354, "exploitability": 0.147285},
    {"iteration": 230001, "current_time_ms": 7540, "exploitability": 0.147489},
    {"iteration": 240001, "current_time_ms": 7732, "exploitability": 0.147763},
    {"iteration": 250001, "current_time_ms": 7915, "exploitability": 0.147071},
    {"iteration": 260001, "current_time_ms": 8102, "exploitability": 0.146994},
    {"iteration": 270001, "current_time_ms": 8288, "exploitability": 0.146855},
    {"iteration": 280001, "current_time_ms": 8479, "exploitability": 0.146982},
    {"iteration": 290001, "current_time_ms": 8669, "exploitability": 0.147099},
    {"iteration": 300001, "current_time_ms": 8871, "exploitability": 0.146845},
    {"iteration": 310001, "current_time_ms": 9053, "exploitability": 0.146547},
    {"iteration": 320001, "current_time_ms": 9242, "exploitability": 0.146753},
    {"iteration": 330001, "current_time_ms": 9436, "exploitability": 0.146612},
    {"iteration": 340001, "current_time_ms": 9625, "exploitability": 0.146182},
    {"iteration": 350001, "current_time_ms": 9811, "exploitability": 0.146043},
    {"iteration": 360001, "current_time_ms": 10000, "exploitability": 0.14638},
    {"iteration": 370001, "current_time_ms": 10192, "exploitability": 0.146426},
    {"iteration": 380001, "current_time_ms": 10372, "exploitability": 0.146173},
    {"iteration": 390001, "current_time_ms": 10559, "exploitability": 0.146175},
    {"iteration": 400001, "current_time_ms": 10749, "exploitability": 0.146419},
    {"iteration": 410001, "current_time_ms": 10934, "exploitability": 0.145828},
    {"iteration": 420001, "current_time_ms": 11115, "exploitability": 0.146517},
    {"iteration": 430001, "current_time_ms": 11293, "exploitability": 0.146586},
    {"iteration": 440001, "current_time_ms": 11478, "exploitability": 0.145536},
    {"iteration": 450001, "current_time_ms": 11667, "exploitability": 0.145579},
    {"iteration": 460001, "current_time_ms": 11848, "exploitability": 0.146026},
    {"iteration": 470001, "current_time_ms": 12037, "exploitability": 0.145524},
    {"iteration": 480001, "current_time_ms": 12217, "exploitability": 0.145466},
    {"iteration": 490001, "current_time_ms": 12400, "exploitability": 0.145617},
    {"iteration": 500001, "current_time_ms": 12591, "exploitability": 0.145476},
    {"iteration": 510001, "current_time_ms": 12779, "exploitability": 0.145523},
    {"iteration": 520001, "current_time_ms": 12963, "exploitability": 0.145692},
    {"iteration": 530001, "current_time_ms": 13146, "exploitability": 0.145426},
    {"iteration": 540001, "current_time_ms": 13327, "exploitability": 0.145494},
    {"iteration": 550001, "current_time_ms": 13506, "exploitability": 0.145286},
    {"iteration": 560001, "current_time_ms": 13692, "exploitability": 0.144989},
    {"iteration": 570001, "current_time_ms": 13878, "exploitability": 0.145257},
    {"iteration": 580001, "current_time_ms": 14062, "exploitability": 0.145274},
    {"iteration": 590001, "current_time_ms": 14243, "exploitability": 0.144976},
    {"iteration": 600001, "current_time_ms": 14437, "exploitability": 0.144829},
    {"iteration": 610001, "current_time_ms": 14628, "exploitability": 0.144882},
    {"iteration": 620001, "current_time_ms": 14817, "exploitability": 0.14519},
    {"iteration": 630001, "current_time_ms": 15005, "exploitability": 0.14492},
    {"iteration": 640001, "current_time_ms": 15189, "exploitability": 0.144572},
    {"iteration": 650001, "current_time_ms": 15373, "exploitability": 0.14485},
    {"iteration": 660001, "current_time_ms": 15556, "exploitability": 0.145075},
    {"iteration": 670001, "current_time_ms": 15743, "exploitability": 0.14485},
    {"iteration": 680001, "current_time_ms": 15928, "exploitability": 0.144661},
    {"iteration": 690001, "current_time_ms": 16116, "exploitability": 0.144512},
    {"iteration": 700001, "current_time_ms": 16300, "exploitability": 0.144144},
    {"iteration": 710001, "current_time_ms": 16482, "exploitability": 0.144272},
    {"iteration": 720001, "current_time_ms": 16667, "exploitability": 0.144668},
    {"iteration": 730001, "current_time_ms": 16855, "exploitability": 0.144589},
    {"iteration": 740001, "current_time_ms": 17045, "exploitability": 0.14422},
    {"iteration": 750001, "current_time_ms": 17229, "exploitability": 0.144183},
    {"iteration": 760001, "current_time_ms": 17413, "exploitability": 0.144386},
    {"iteration": 770001, "current_time_ms": 17593, "exploitability": 0.144372},
    {"iteration": 780001, "current_time_ms": 17782, "exploitability": 0.144381},
    {"iteration": 790001, "current_time_ms": 17967, "exploitability": 0.144312},
    {"iteration": 800001, "current_time_ms": 18155, "exploitability": 0.144263},
    {"iteration": 810001, "current_time_ms": 18344, "exploitability": 0.144577},
    {"iteration": 820001, "current_time_ms": 18541, "exploitability": 0.144639},
    {"iteration": 830001, "current_time_ms": 18729, "exploitability": 0.14444},
    {"iteration": 840001, "current_time_ms": 18916, "exploitability": 0.144242},
    {"iteration": 850001, "current_time_ms": 19107, "exploitability": 0.14429},
    {"iteration": 860001, "current_time_ms": 19290, "exploitability": 0.144508},
    {"iteration": 870001, "current_time_ms": 19485, "exploitability": 0.144508},
    {"iteration": 880001, "current_time_ms": 19678, "exploitability": 0.144252},
    {"iteration": 890001, "current_time_ms": 19868, "exploitability": 0.144254},
    {"iteration": 900001, "current_time_ms": 20065, "exploitability": 0.144417},
    {"iteration": 910001, "current_time_ms": 20268, "exploitability": 0.144603},
    {"iteration": 920001, "current_time_ms": 20457, "exploitability": 0.144497},
    {"iteration": 930001, "current_time_ms": 20642, "exploitability": 0.144238},
    {"iteration": 940001, "current_time_ms": 20831, "exploitability": 0.144133},
    {"iteration": 950001, "current_time_ms": 21022, "exploitability": 0.144222},
    {"iteration": 960001, "current_time_ms": 21216, "exploitability": 0.144293},
    {"iteration": 970001, "current_time_ms": 21408, "exploitability": 0.14432},
    {"iteration": 980001, "current_time_ms": 21597, "exploitability": 0.144328},
    {"iteration": 990001, "current_time_ms": 21786, "exploitability": 0.144539},
    {"iteration": 1000001, "current_time_ms": 21975, "exploitability": 0.144575},
    {"iteration": 1010001, "current_time_ms": 22162, "exploitability": 0.144427},
    {"iteration": 1020001, "current_time_ms": 22483, "exploitability": 0.144285},
    {"iteration": 1030001, "current_time_ms": 22806, "exploitability": 0.143997},
    {"iteration": 1040001, "current_time_ms": 23169, "exploitability": 0.144045},
    {"iteration": 1050001, "current_time_ms": 23503, "exploitability": 0.144281},
    {"iteration": 1060001, "current_time_ms": 23886, "exploitability": 0.144312},
    {"iteration": 1070001, "current_time_ms": 24239, "exploitability": 0.144092},
    {"iteration": 1080001, "current_time_ms": 24562, "exploitability": 0.143943},
    {"iteration": 1090001, "current_time_ms": 24910, "exploitability": 0.143975},
    {"iteration": 1100001, "current_time_ms": 25240, "exploitability": 0.144022},
    {"iteration": 1110001, "current_time_ms": 25603, "exploitability": 0.143994},
    {"iteration": 1120001, "current_time_ms": 25850, "exploitability": 0.143993},
    {"iteration": 1130001, "current_time_ms": 26031, "exploitability": 0.144076},
    {"iteration": 1140001, "current_time_ms": 26214, "exploitability": 0.144136},
    {"iteration": 1150001, "current_time_ms": 26398, "exploitability": 0.144113},
    {"iteration": 1160001, "current_time_ms": 26580, "exploitability": 0.144084},
    {"iteration": 1170001, "current_time_ms": 26772, "exploitability": 0.144125},
    {"iteration": 1180001, "current_time_ms": 26990, "exploitability": 0.144126},
    {"iteration": 1190001, "current_time_ms": 27171, "exploitability": 0.144007},
    {"iteration": 1200001, "current_time_ms": 27359, "exploitability": 0.14395},
    {"iteration": 1210001, "current_time_ms": 27551, "exploitability": 0.143934},
    {"iteration": 1220001, "current_time_ms": 27741, "exploitability": 0.14406},
    {"iteration": 1230001, "current_time_ms": 27930, "exploitability": 0.144293},
    {"iteration": 1240001, "current_time_ms": 28113, "exploitability": 0.144026},
    {"iteration": 1250001, "current_time_ms": 28291, "exploitability": 0.143704},
    {"iteration": 1260001, "current_time_ms": 28478, "exploitability": 0.143621},
    {"iteration": 1270001, "current_time_ms": 28668, "exploitability": 0.143756},
    {"iteration": 1280001, "current_time_ms": 28855, "exploitability": 0.143835},
    {"iteration": 1290001, "current_time_ms": 29040, "exploitability": 0.143715},
    {"iteration": 1300001, "current_time_ms": 29230, "exploitability": 0.143415},
    {"iteration": 1310001, "current_time_ms": 29426, "exploitability": 0.14323},
    {"iteration": 1320001, "current_time_ms": 29605, "exploitability": 0.143343},
    {"iteration": 1330001, "current_time_ms": 29794, "exploitability": 0.143709},
    {"iteration": 1340001, "current_time_ms": 29978, "exploitability": 0.143783},
    {"iteration": 1350001, "current_time_ms": 30161, "exploitability": 0.143577},
    {"iteration": 1360001, "current_time_ms": 30347, "exploitability": 0.143443},
    {"iteration": 1370001, "current_time_ms": 30532, "exploitability": 0.143517},
    {"iteration": 1380001, "current_time_ms": 30727, "exploitability": 0.14368},
    {"iteration": 1390001, "current_time_ms": 30922, "exploitability": 0.143818},
    {"iteration": 1400001, "current_time_ms": 31114, "exploitability": 0.143727},
    {"iteration": 1410001, "current_time_ms": 31299, "exploitability": 0.143619},
    {"iteration": 1420001, "current_time_ms": 31483, "exploitability": 0.143709},
    {"iteration": 1430001, "current_time_ms": 31663, "exploitability": 0.143891},
    {"iteration": 1440001, "current_time_ms": 31847, "exploitability": 0.143981},
    {"iteration": 1450001, "current_time_ms": 32028, "exploitability": 0.143855},
    {"iteration": 1460001, "current_time_ms": 32207, "exploitability": 0.143665},
    {"iteration": 1470001, "current_time_ms": 32398, "exploitability": 0.143672},
    {"iteration": 1480001, "current_time_ms": 32579, "exploitability": 0.143911},
    {"iteration": 1490001, "current_time_ms": 32766, "exploitability": 0.144071},
    {"iteration": 1500001, "current_time_ms": 32948, "exploitability": 0.143886},
    {"iteration": 1510001, "current_time_ms": 33129, "exploitability": 0.143616},
    {"iteration": 1520001, "current_time_ms": 33316, "exploitability": 0.14346},
    {"iteration": 1530001, "current_time_ms": 33499, "exploitability": 0.143553},
    {"iteration": 1540001, "current_time_ms": 33689, "exploitability": 0.143837},
    {"iteration": 1550001, "current_time_ms": 33872, "exploitability": 0.143971},
    {"iteration": 1560001, "current_time_ms": 34063, "exploitability": 0.143855},
    {"iteration": 1570001, "current_time_ms": 34253, "exploitability": 0.143783},
    {"iteration": 1580001, "current_time_ms": 34436, "exploitability": 0.143808},
    {"iteration": 1590001, "current_time_ms": 34625, "exploitability": 0.143869},
    {"iteration": 1600001, "current_time_ms": 34806, "exploitability": 0.143943},
    {"iteration": 1610001, "current_time_ms": 34993, "exploitability": 0.143951},
    {"iteration": 1620001, "current_time_ms": 35179, "exploitability": 0.143907},
    {"iteration": 1630001, "current_time_ms": 35367, "exploitability": 0.143889},
    {"iteration": 1640001, "current_time_ms": 35554, "exploitability": 0.143845},
    {"iteration": 1650001, "current_time_ms": 35741, "exploitability": 0.143762},
    {"iteration": 1660001, "current_time_ms": 35926, "exploitability": 0.143648},
    {"iteration": 1670001, "current_time_ms": 36118, "exploitability": 0.143572},
    {"iteration": 1680001, "current_time_ms": 36301, "exploitability": 0.14363},
    {"iteration": 1690001, "current_time_ms": 36485, "exploitability": 0.143813},
    {"iteration": 1700001, "current_time_ms": 36673, "exploitability": 0.143952},
    {"iteration": 1710001, "current_time_ms": 36868, "exploitability": 0.143747},
    {"iteration": 1720001, "current_time_ms": 37059, "exploitability": 0.143484},
    {"iteration": 1730001, "current_time_ms": 37242, "exploitability": 0.143369},
    {"iteration": 1740001, "current_time_ms": 37435, "exploitability": 0.143485},
    {"iteration": 1750001, "current_time_ms": 37627, "exploitability": 0.143777},
    {"iteration": 1760001, "current_time_ms": 37813, "exploitability": 0.143887},
    {"iteration": 1770001, "current_time_ms": 38000, "exploitability": 0.143749},
    {"iteration": 1780001, "current_time_ms": 38270, "exploitability": 0.143643},
    {"iteration": 1790001, "current_time_ms": 38625, "exploitability": 0.143678},
    {"iteration": 1800001, "current_time_ms": 38984, "exploitability": 0.143797},
    {"iteration": 1810001, "current_time_ms": 39307, "exploitability": 0.143814},
    {"iteration": 1820001, "current_time_ms": 39667, "exploitability": 0.143723},
    {"iteration": 1830001, "current_time_ms": 40030, "exploitability": 0.143678},
    {"iteration": 1840001, "current_time_ms": 40354, "exploitability": 0.143639},
    {"iteration": 1850001, "current_time_ms": 40716, "exploitability": 0.143621},
    {"iteration": 1860001, "current_time_ms": 41080, "exploitability": 0.143682},
    {"iteration": 1870001, "current_time_ms": 41412, "exploitability": 0.143794},
    {"iteration": 1880001, "current_time_ms": 41763, "exploitability": 0.14379},
    {"iteration": 1890001, "current_time_ms": 42090, "exploitability": 0.143713},
    {"iteration": 1900001, "current_time_ms": 42443, "exploitability": 0.143585},
    {"iteration": 1910001, "current_time_ms": 42634, "exploitability": 0.143504},
    {"iteration": 1920001, "current_time_ms": 42817, "exploitability": 0.143483},
    {"iteration": 1930001, "current_time_ms": 43001, "exploitability": 0.143502},
    {"iteration": 1940001, "current_time_ms": 43185, "exploitability": 0.143551},
    {"iteration": 1950001, "current_time_ms": 43370, "exploitability": 0.143593},
    {"iteration": 1960001, "current_time_ms": 43553, "exploitability": 0.143548},
    {"iteration": 1970001, "current_time_ms": 43736, "exploitability": 0.143491},
    {"iteration": 1980001, "current_time_ms": 43943, "exploitability": 0.143497},
    {"iteration": 1990001, "current_time_ms": 44137, "exploitability": 0.143513},
    {"iteration": 2000001, "current_time_ms": 44322, "exploitability": 0.143527},
    {"iteration": 2010001, "current_time_ms": 44507, "exploitability": 0.143476},
    {"iteration": 2020001, "current_time_ms": 44692, "exploitability": 0.143417},
    {"iteration": 2030001, "current_time_ms": 44879, "exploitability": 0.143412},
    {"iteration": 2040001, "current_time_ms": 45066, "exploitability": 0.143443},
    {"iteration": 2050001, "current_time_ms": 45254, "exploitability": 0.143485},
    {"iteration": 2060001, "current_time_ms": 45439, "exploitability": 0.14343},
    {"iteration": 2070001, "current_time_ms": 45625, "exploitability": 0.143353},
    {"iteration": 2080001, "current_time_ms": 45813, "exploitability": 0.143325},
    {"iteration": 2090001, "current_time_ms": 46004, "exploitability": 0.143322},
    {"iteration": 2100001, "current_time_ms": 46190, "exploitability": 0.143334},
    {"iteration": 2110001, "current_time_ms": 46372, "exploitability": 0.143361},
    {"iteration": 2120001, "current_time_ms": 46559, "exploitability": 0.143365},
    {"iteration": 2130001, "current_time_ms": 46741, "exploitability": 0.14329},
    {"iteration": 2140001, "current_time_ms": 46927, "exploitability": 0.14323},
    {"iteration": 2150001, "current_time_ms": 47107, "exploitability": 0.143227},
    {"iteration": 2160001, "current_time_ms": 47292, "exploitability": 0.143244},
    {"iteration": 2170001, "current_time_ms": 47481, "exploitability": 0.143267},
    {"iteration": 2180001, "current_time_ms": 47853, "exploitability": 0.14327},
    {"iteration": 2190001, "current_time_ms": 48210, "exploitability": 0.143206},
    {"iteration": 2200001, "current_time_ms": 48523, "exploitability": 0.143133},
    {"iteration": 2210001, "current_time_ms": 48906, "exploitability": 0.143113},
    {"iteration": 2220001, "current_time_ms": 49238, "exploitability": 0.143118},
    {"iteration": 2230001, "current_time_ms": 49571, "exploitability": 0.143083},
    {"iteration": 2240001, "current_time_ms": 49922, "exploitability": 0.143014},
    {"iteration": 2250001, "current_time_ms": 50256, "exploitability": 0.142977},
    {"iteration": 2260001, "current_time_ms": 50614, "exploitability": 0.143008},
    {"iteration": 2270001, "current_time_ms": 50947, "exploitability": 0.143071},
    {"iteration": 2280001, "current_time_ms": 51278, "exploitability": 0.143123},
    {"iteration": 2290001, "current_time_ms": 51631, "exploitability": 0.143086},
    {"iteration": 2300001, "current_time_ms": 51986, "exploitability": 0.143007},
    {"iteration": 2310001, "current_time_ms": 52325, "exploitability": 0.142963},
    {"iteration": 2320001, "current_time_ms": 52674, "exploitability": 0.142939},
    {"iteration": 2330001, "current_time_ms": 53033, "exploitability": 0.142945},
    {"iteration": 2340001, "current_time_ms": 53353, "exploitability": 0.143033},
    {"iteration": 2350001, "current_time_ms": 53720, "exploitability": 0.14311},
    {"iteration": 2360001, "current_time_ms": 54090, "exploitability": 0.143141},
    {"iteration": 2370001, "current_time_ms": 54416, "exploitability": 0.143142},
    {"iteration": 2380001, "current_time_ms": 54761, "exploitability": 0.143116},
    {"iteration": 2390001, "current_time_ms": 55076, "exploitability": 0.143046},
    {"iteration": 2400001, "current_time_ms": 55422, "exploitability": 0.142984},
    {"iteration": 2410001, "current_time_ms": 55780, "exploitability": 0.142979},
    {"iteration": 2420001, "current_time_ms": 56109, "exploitability": 0.143058},
    {"iteration": 2430001, "current_time_ms": 56449, "exploitability": 0.143156},
    {"iteration": 2440001, "current_time_ms": 56807, "exploitability": 0.14317},
    {"iteration": 2450001, "current_time_ms": 57130, "exploitability": 0.143098},
    {"iteration": 2460001, "current_time_ms": 57458, "exploitability": 0.143013},
    {"iteration": 2470001, "current_time_ms": 57808, "exploitability": 0.142951},
    {"iteration": 2480001, "current_time_ms": 58128, "exploitability": 0.142962},
    {"iteration": 2490001, "current_time_ms": 58495, "exploitability": 0.143041},
    {"iteration": 2500001, "current_time_ms": 58838, "exploitability": 0.143123},
    {"iteration": 2510001, "current_time_ms": 59188, "exploitability": 0.143092},
    {"iteration": 2520001, "current_time_ms": 59532, "exploitability": 0.143001},
    {"iteration": 2530001, "current_time_ms": 59861, "exploitability": 0.142903},
    {"iteration": 2540001, "current_time_ms": 60215, "exploitability": 0.142859},
    {"iteration": 2550001, "current_time_ms": 60581, "exploitability": 0.142895},
    {"iteration": 2560001, "current_time_ms": 60905, "exploitability": 0.142987},
    {"iteration": 2570001, "current_time_ms": 61222, "exploitability": 0.143079},
    {"iteration": 2580001, "current_time_ms": 61552, "exploitability": 0.143122},
    {"iteration": 2590001, "current_time_ms": 61914, "exploitability": 0.143},
    {"iteration": 2600001, "current_time_ms": 62258, "exploitability": 0.142815},
    {"iteration": 2610001, "current_time_ms": 62598, "exploitability": 0.142688},
    {"iteration": 2620001, "current_time_ms": 62958, "exploitability": 0.14267},
    {"iteration": 2630001, "current_time_ms": 63299, "exploitability": 0.142772},
    {"iteration": 2640001, "current_time_ms": 63671, "exploitability": 0.142952},
    {"iteration": 2650001, "current_time_ms": 64027, "exploitability": 0.14302},
    {"iteration": 2660001, "current_time_ms": 64356, "exploitability": 0.142938},
    {"iteration": 2670001, "current_time_ms": 64725, "exploitability": 0.142804},
    {"iteration": 2680001, "current_time_ms": 65082, "exploitability": 0.142738},
    {"iteration": 2690001, "current_time_ms": 65408, "exploitability": 0.142732},
    {"iteration": 2700001, "current_time_ms": 65773, "exploitability": 0.142725},
    {"iteration": 2710001, "current_time_ms": 66074, "exploitability": 0.142742},
    {"iteration": 2720001, "current_time_ms": 66437, "exploitability": 0.142785},
    {"iteration": 2730001, "current_time_ms": 66800, "exploitability": 0.142805},
    {"iteration": 2740001, "current_time_ms": 67189, "exploitability": 0.142798},
    {"iteration": 2750001, "current_time_ms": 67548, "exploitability": 0.142734},
    {"iteration": 2760001, "current_time_ms": 67864, "exploitability": 0.14266},
    {"iteration": 2770001, "current_time_ms": 68228, "exploitability": 0.142639},
    {"iteration": 2780001, "current_time_ms": 68607, "exploitability": 0.142664},
    {"iteration": 2790001, "current_time_ms": 68955, "exploitability": 0.142705},
    {"iteration": 2800001, "current_time_ms": 69291, "exploitability": 0.142734},
    {"iteration": 2810001, "current_time_ms": 69687, "exploitability": 0.142735},
    {"iteration": 2820001, "current_time_ms": 69999, "exploitability": 0.142676},
    {"iteration": 2830001, "current_time_ms": 70356, "exploitability": 0.14259},
    {"iteration": 2840001, "current_time_ms": 70695, "exploitability": 0.142526},
    {"iteration": 2850001, "current_time_ms": 71046, "exploitability": 0.142531},
    {"iteration": 2860001, "current_time_ms": 71381, "exploitability": 0.142596},
    {"iteration": 2870001, "current_time_ms": 71731, "exploitability": 0.142717},
    {"iteration": 2880001, "current_time_ms": 72090, "exploitability": 0.142823},
    {"iteration": 2890001, "current_time_ms": 72411, "exploitability": 0.142837},
    {"iteration": 2900001, "current_time_ms": 72837, "exploitability": 0.142722},
    {"iteration": 2910001, "current_time_ms": 73183, "exploitability": 0.142584},
    {"iteration": 2920001, "current_time_ms": 73506, "exploitability": 0.142511},
    {"iteration": 2930001, "current_time_ms": 73895, "exploitability": 0.142525},
    {"iteration": 2940001, "current_time_ms": 74260, "exploitability": 0.14258},
    {"iteration": 2950001, "current_time_ms": 74676, "exploitability": 0.142653},
    {"iteration": 2960001, "current_time_ms": 75079, "exploitability": 0.142728},
    {"iteration": 2970001, "current_time_ms": 75466, "exploitability": 0.142719},
    {"iteration": 2980001, "current_time_ms": 75871, "exploitability": 0.142684},
    {"iteration": 2990001, "current_time_ms": 76257, "exploitability": 0.142641},
    {"iteration": 3000001, "current_time_ms": 76591, "exploitability": 0.142606},
    {"iteration": 3010001, "current_time_ms": 76772, "exploitability": 0.142598},
    {"iteration": 3020001, "current_time_ms": 76973, "exploitability": 0.142636},
    {"iteration": 3030001, "current_time_ms": 77165, "exploitability": 0.142654},
    {"iteration": 3040001, "current_time_ms": 77350, "exploitability": 0.142627},
    {"iteration": 3050001, "current_time_ms": 77533, "exploitability": 0.142594},
    {"iteration": 3060001, "current_time_ms": 77720, "exploitability": 0.142601},
    {"iteration": 3070001, "current_time_ms": 77907, "exploitability": 0.142643},
    {"iteration": 3080001, "current_time_ms": 78087, "exploitability": 0.142693},
    {"iteration": 3090001, "current_time_ms": 78270, "exploitability": 0.142701},
    {"iteration": 3100001, "current_time_ms": 78459, "exploitability": 0.142667},
    {"iteration": 3110001, "current_time_ms": 78708, "exploitability": 0.142638},
    {"iteration": 3120001, "current_time_ms": 78925, "exploitability": 0.14262},
    {"iteration": 3130001, "current_time_ms": 79126, "exploitability": 0.142595},
    {"iteration": 3140001, "current_time_ms": 79320, "exploitability": 0.142574},
    {"iteration": 3150001, "current_time_ms": 79520, "exploitability": 0.142586},
    {"iteration": 3160001, "current_time_ms": 79719, "exploitability": 0.142619},
    {"iteration": 3170001, "current_time_ms": 79921, "exploitability": 0.142616},
    {"iteration": 3180001, "current_time_ms": 80109, "exploitability": 0.142597},
    {"iteration": 3190001, "current_time_ms": 80305, "exploitability": 0.142572},
    {"iteration": 3200001, "current_time_ms": 80517, "exploitability": 0.142531},
    {"iteration": 3210001, "current_time_ms": 80698, "exploitability": 0.142481},
    {"iteration": 3220001, "current_time_ms": 80915, "exploitability": 0.142474},
    {"iteration": 3230001, "current_time_ms": 81087, "exploitability": 0.142495},
    {"iteration": 3240001, "current_time_ms": 81271, "exploitability": 0.142546},
    {"iteration": 3250001, "current_time_ms": 81453, "exploitability": 0.142626},
    {"iteration": 3260001, "current_time_ms": 81638, "exploitability": 0.142684},
    {"iteration": 3270001, "current_time_ms": 81822, "exploitability": 0.142651},
    {"iteration": 3280001, "current_time_ms": 82011, "exploitability": 0.142535},
    {"iteration": 3290001, "current_time_ms": 82200, "exploitability": 0.142377},
    {"iteration": 3300001, "current_time_ms": 82426, "exploitability": 0.142267},
    {"iteration": 3310001, "current_time_ms": 82613, "exploitability": 0.142235},
    {"iteration": 3320001, "current_time_ms": 82801, "exploitability": 0.142295},
    {"iteration": 3330001, "current_time_ms": 82994, "exploitability": 0.142437},
    {"iteration": 3340001, "current_time_ms": 83183, "exploitability": 0.142561},
    {"iteration": 3350001, "current_time_ms": 83367, "exploitability": 0.142552},
    {"iteration": 3360001, "current_time_ms": 83548, "exploitability": 0.142417},
    {"iteration": 3370001, "current_time_ms": 83730, "exploitability": 0.142256},
    {"iteration": 3380001, "current_time_ms": 83918, "exploitability": 0.142155},
    {"iteration": 3390001, "current_time_ms": 84109, "exploitability": 0.142158},
    {"iteration": 3400001, "current_time_ms": 84291, "exploitability": 0.142258},
    {"iteration": 3410001, "current_time_ms": 84476, "exploitability": 0.142417},
    {"iteration": 3420001, "current_time_ms": 84661, "exploitability": 0.142474},
    {"iteration": 3430001, "current_time_ms": 84852, "exploitability": 0.142442},
    {"iteration": 3440001, "current_time_ms": 85042, "exploitability": 0.142359},
    {"iteration": 3450001, "current_time_ms": 85266, "exploitability": 0.142285},
    {"iteration": 3460001, "current_time_ms": 85465, "exploitability": 0.142241},
    {"iteration": 3470001, "current_time_ms": 85651, "exploitability": 0.142236},
    {"iteration": 3480001, "current_time_ms": 85834, "exploitability": 0.142265},
    {"iteration": 3490001, "current_time_ms": 86013, "exploitability": 0.14234},
    {"iteration": 3500001, "current_time_ms": 86195, "exploitability": 0.142422},
    {"iteration": 3510001, "current_time_ms": 86377, "exploitability": 0.142474},
    {"iteration": 3520001, "current_time_ms": 86563, "exploitability": 0.142473},
    {"iteration": 3530001, "current_time_ms": 86746, "exploitability": 0.142387},
    {"iteration": 3540001, "current_time_ms": 86929, "exploitability": 0.142298},
    {"iteration": 3550001, "current_time_ms": 87111, "exploitability": 0.142246},
    {"iteration": 3560001, "current_time_ms": 87297, "exploitability": 0.142229},
    {"iteration": 3570001, "current_time_ms": 87476, "exploitability": 0.142257},
    {"iteration": 3580001, "current_time_ms": 87661, "exploitability": 0.142324},
    {"iteration": 3590001, "current_time_ms": 87845, "exploitability": 0.142395},
    {"iteration": 3600001, "current_time_ms": 88050, "exploitability": 0.142395},
    {"iteration": 3610001, "current_time_ms": 88242, "exploitability": 0.142343},
    {"iteration": 3620001, "current_time_ms": 88442, "exploitability": 0.142267},
    {"iteration": 3630001, "current_time_ms": 88636, "exploitability": 0.142203},
    {"iteration": 3640001, "current_time_ms": 88820, "exploitability": 0.142188},
    {"iteration": 3650001, "current_time_ms": 89008, "exploitability": 0.142221},
    {"iteration": 3660001, "current_time_ms": 89188, "exploitability": 0.142308},
    {"iteration": 3670001, "current_time_ms": 89376, "exploitability": 0.142413},
    {"iteration": 3680001, "current_time_ms": 89557, "exploitability": 0.142467},
    {"iteration": 3690001, "current_time_ms": 89741, "exploitability": 0.142452},
    {"iteration": 3700001, "current_time_ms": 89928, "exploitability": 0.142414},
    {"iteration": 3710001, "current_time_ms": 90111, "exploitability": 0.142363},
    {"iteration": 3720001, "current_time_ms": 90294, "exploitability": 0.142313},
    {"iteration": 3730001, "current_time_ms": 90471, "exploitability": 0.142275},
    {"iteration": 3740001, "current_time_ms": 90657, "exploitability": 0.142281},
    {"iteration": 3750001, "current_time_ms": 90848, "exploitability": 0.142346},
    {"iteration": 3760001, "current_time_ms": 91035, "exploitability": 0.142422},
    {"iteration": 3770001, "current_time_ms": 91224, "exploitability": 0.142458},
    {"iteration": 3780001, "current_time_ms": 91411, "exploitability": 0.14245},
    {"iteration": 3790001, "current_time_ms": 91598, "exploitability": 0.142393},
    {"iteration": 3800001, "current_time_ms": 91790, "exploitability": 0.142323},
    {"iteration": 3810001, "current_time_ms": 91978, "exploitability": 0.142288},
    {"iteration": 3820001, "current_time_ms": 92165, "exploitability": 0.142285},
    {"iteration": 3830001, "current_time_ms": 92352, "exploitability": 0.142312},
    {"iteration": 3840001, "current_time_ms": 92542, "exploitability": 0.142356},
    {"iteration": 3850001, "current_time_ms": 92729, "exploitability": 0.142423},
    {"iteration": 3860001, "current_time_ms": 93087, "exploitability": 0.142459},
    {"iteration": 3870001, "current_time_ms": 93408, "exploitability": 0.142443},
    {"iteration": 3880001, "current_time_ms": 93802, "exploitability": 0.142387},
    {"iteration": 3890001, "current_time_ms": 94160, "exploitability": 0.142318},
    {"iteration": 3900001, "current_time_ms": 94489, "exploitability": 0.142272},
    {"iteration": 3910001, "current_time_ms": 94824, "exploitability": 0.142263},
    {"iteration": 3920001, "current_time_ms": 95179, "exploitability": 0.142291},
    {"iteration": 3930001, "current_time_ms": 95507, "exploitability": 0.142344},
    {"iteration": 3940001, "current_time_ms": 95831, "exploitability": 0.142396},
    {"iteration": 3950001, "current_time_ms": 96023, "exploitability": 0.142433},
    {"iteration": 3960001, "current_time_ms": 96213, "exploitability": 0.142413},
    {"iteration": 3970001, "current_time_ms": 96406, "exploitability": 0.142347},
    {"iteration": 3980001, "current_time_ms": 96599, "exploitability": 0.142263},
    {"iteration": 3990001, "current_time_ms": 96787, "exploitability": 0.142184},
    {"iteration": 4000001, "current_time_ms": 96972, "exploitability": 0.142145},
    {"iteration": 4010001, "current_time_ms": 97155, "exploitability": 0.142168},
    {"iteration": 4020001, "current_time_ms": 97357, "exploitability": 0.142243},
    {"iteration": 4030001, "current_time_ms": 97550, "exploitability": 0.142363},
    {"iteration": 4040001, "current_time_ms": 97736, "exploitability": 0.142443},
    {"iteration": 4050001, "current_time_ms": 97924, "exploitability": 0.142427},
    {"iteration": 4060001, "current_time_ms": 98138, "exploitability": 0.142349},
    {"iteration": 4070001, "current_time_ms": 98331, "exploitability": 0.142259},
    {"iteration": 4080001, "current_time_ms": 98525, "exploitability": 0.142178},
    {"iteration": 4090001, "current_time_ms": 98712, "exploitability": 0.142128},
    {"iteration": 4100001, "current_time_ms": 98901, "exploitability": 0.142123},
    {"iteration": 4110001, "current_time_ms": 99088, "exploitability": 0.142186},
    {"iteration": 4120001, "current_time_ms": 99279, "exploitability": 0.142318},
    {"iteration": 4130001, "current_time_ms": 99470, "exploitability": 0.142419},
    {"iteration": 4140001, "current_time_ms": 99670, "exploitability": 0.142447},
    {"iteration": 4150001, "current_time_ms": 99935, "exploitability": 0.142408},
    {"iteration": 4160001, "current_time_ms": 100260, "exploitability": 0.142345},
    {"iteration": 4170001, "current_time_ms": 100614, "exploitability": 0.142289},
    {"iteration": 4180001, "current_time_ms": 100977, "exploitability": 0.142259},
    {"iteration": 4190001, "current_time_ms": 101288, "exploitability": 0.14228},
    {"iteration": 4200001, "current_time_ms": 101636, "exploitability": 0.14235},
    {"iteration": 4210001, "current_time_ms": 101943, "exploitability": 0.142423},
    {"iteration": 4220001, "current_time_ms": 102131, "exploitability": 0.142462},
    {"iteration": 4230001, "current_time_ms": 102324, "exploitability": 0.142467},
    {"iteration": 4240001, "current_time_ms": 102509, "exploitability": 0.142426},
    {"iteration": 4250001, "current_time_ms": 102694, "exploitability": 0.142357},
    {"iteration": 4260001, "current_time_ms": 102893, "exploitability": 0.142285},
    {"iteration": 4270001, "current_time_ms": 103075, "exploitability": 0.142244},
    {"iteration": 4280001, "current_time_ms": 103267, "exploitability": 0.142241},
    {"iteration": 4290001, "current_time_ms": 103455, "exploitability": 0.142286},
    {"iteration": 4300001, "current_time_ms": 103638, "exploitability": 0.142371},
    {"iteration": 4310001, "current_time_ms": 103830, "exploitability": 0.142453},
    {"iteration": 4320001, "current_time_ms": 104076, "exploitability": 0.142479},
    {"iteration": 4330001, "current_time_ms": 104396, "exploitability": 0.142434},
    {"iteration": 4340001, "current_time_ms": 104759, "exploitability": 0.14234},
    {"iteration": 4350001, "current_time_ms": 105097, "exploitability": 0.142241},
    {"iteration": 4360001, "current_time_ms": 105435, "exploitability": 0.142169},
    {"iteration": 4370001, "current_time_ms": 105795, "exploitability": 0.142154},
    {"iteration": 4380001, "current_time_ms": 106122, "exploitability": 0.142209},
    {"iteration": 4390001, "current_time_ms": 106484, "exploitability": 0.142333},
    {"iteration": 4400001, "current_time_ms": 106882, "exploitability": 0.142452},
    {"iteration": 4410001, "current_time_ms": 107224, "exploitability": 0.142526},
    {"iteration": 4420001, "current_time_ms": 107596, "exploitability": 0.142535},
    {"iteration": 4430001, "current_time_ms": 107928, "exploitability": 0.142508},
    {"iteration": 4440001, "current_time_ms": 108306, "exploitability": 0.142442},
    {"iteration": 4450001, "current_time_ms": 108674, "exploitability": 0.142368},
    {"iteration": 4460001, "current_time_ms": 109006, "exploitability": 0.142309},
    {"iteration": 4470001, "current_time_ms": 109364, "exploitability": 0.142279},
    {"iteration": 4480001, "current_time_ms": 109775, "exploitability": 0.142269},
    {"iteration": 4490001, "current_time_ms": 110180, "exploitability": 0.142286},
    {"iteration": 4500001, "current_time_ms": 110531, "exploitability": 0.142344},
    {"iteration": 4510001, "current_time_ms": 110819, "exploitability": 0.142414},
    {"iteration": 4520001, "current_time_ms": 111190, "exploitability": 0.142486},
    {"iteration": 4530001, "current_time_ms": 111561, "exploitability": 0.142493},
    {"iteration": 4540001, "current_time_ms": 111926, "exploitability": 0.142426},
    {"iteration": 4550001, "current_time_ms": 112217, "exploitability": 0.142338},
    {"iteration": 4560001, "current_time_ms": 112576, "exploitability": 0.142285},
    {"iteration": 4570001, "current_time_ms": 112893, "exploitability": 0.142283},
    {"iteration": 4580001, "current_time_ms": 113230, "exploitability": 0.142322},
    {"iteration": 4590001, "current_time_ms": 113609, "exploitability": 0.142385},
    {"iteration": 4600001, "current_time_ms": 113945, "exploitability": 0.142464},
    {"iteration": 4610001, "current_time_ms": 114376, "exploitability": 0.142519},
    {"iteration": 4620001, "current_time_ms": 114790, "exploitability": 0.14252},
    {"iteration": 4630001, "current_time_ms": 115167, "exploitability": 0.142495},
    {"iteration": 4640001, "current_time_ms": 115521, "exploitability": 0.14245},
    {"iteration": 4650001, "current_time_ms": 115910, "exploitability": 0.142416},
    {"iteration": 4660001, "current_time_ms": 116248, "exploitability": 0.142404},
    {"iteration": 4670001, "current_time_ms": 116624, "exploitability": 0.142414},
    {"iteration": 4680001, "current_time_ms": 117009, "exploitability": 0.142443},
    {"iteration": 4690001, "current_time_ms": 117384, "exploitability": 0.142485},
    {"iteration": 4700001, "current_time_ms": 117734, "exploitability": 0.142502},
    {"iteration": 4710001, "current_time_ms": 118044, "exploitability": 0.142502},
    {"iteration": 4720001, "current_time_ms": 118410, "exploitability": 0.142471},
    {"iteration": 4730001, "current_time_ms": 118767, "exploitability": 0.142423},
    {"iteration": 4740001, "current_time_ms": 119141, "exploitability": 0.14237},
    {"iteration": 4750001, "current_time_ms": 119482, "exploitability": 0.142317},
    {"iteration": 4760001, "current_time_ms": 119802, "exploitability": 0.142275},
    {"iteration": 4770001, "current_time_ms": 120168, "exploitability": 0.142256},
    {"iteration": 4780001, "current_time_ms": 120529, "exploitability": 0.142256},
    {"iteration": 4790001, "current_time_ms": 120858, "exploitability": 0.14228},
    {"iteration": 4800001, "current_time_ms": 121301, "exploitability": 0.142328},
    {"iteration": 4810001, "current_time_ms": 121689, "exploitability": 0.142388},
    {"iteration": 4820001, "current_time_ms": 122055, "exploitability": 0.142455},
    {"iteration": 4830001, "current_time_ms": 122454, "exploitability": 0.142452},
    {"iteration": 4840001, "current_time_ms": 122801, "exploitability": 0.142402},
    {"iteration": 4850001, "current_time_ms": 123160, "exploitability": 0.142318},
    {"iteration": 4860001, "current_time_ms": 123506, "exploitability": 0.142232},
    {"iteration": 4870001, "current_time_ms": 123835, "exploitability": 0.142167},
    {"iteration": 4880001, "current_time_ms": 124200, "exploitability": 0.142148},
    {"iteration": 4890001, "current_time_ms": 124559, "exploitability": 0.142172},
    {"iteration": 4900001, "current_time_ms": 124913, "exploitability": 0.142242},
    {"iteration": 4910001, "current_time_ms": 125259, "exploitability": 0.142354},
    {"iteration": 4920001, "current_time_ms": 125596, "exploitability": 0.142427},
    {"iteration": 4930001, "current_time_ms": 125926, "exploitability": 0.14244},
    {"iteration": 4940001, "current_time_ms": 126261, "exploitability": 0.142387},
    {"iteration": 4950001, "current_time_ms": 126601, "exploitability": 0.142322},
    {"iteration": 4960001, "current_time_ms": 126906, "exploitability": 0.142255},
    {"iteration": 4970001, "current_time_ms": 127270, "exploitability": 0.142203},
    {"iteration": 4980001, "current_time_ms": 127563, "exploitability": 0.142174},
    {"iteration": 4990001, "current_time_ms": 127810, "exploitability": 0.142176},
    {"iteration": 5000001, "current_time_ms": 128137, "exploitability": 0.142213},
  ]
}


==> plots/backup/os_mccfr__48_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 48,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 299, "exploitability": 0.0646578},
    {"iteration": 20001, "current_time_ms": 731, "exploitability": 0.0577249},
    {"iteration": 30001, "current_time_ms": 1180, "exploitability": 0.0506796},
    {"iteration": 40001, "current_time_ms": 1777, "exploitability": 0.0435718},
    {"iteration": 50001, "current_time_ms": 2196, "exploitability": 0.0437367},
    {"iteration": 60001, "current_time_ms": 2441, "exploitability": 0.0436784},
    {"iteration": 70001, "current_time_ms": 2878, "exploitability": 0.0407163},
    {"iteration": 80001, "current_time_ms": 3271, "exploitability": 0.0415547},
    {"iteration": 90001, "current_time_ms": 3725, "exploitability": 0.0391477},
    {"iteration": 100001, "current_time_ms": 4113, "exploitability": 0.0370523},
    {"iteration": 110001, "current_time_ms": 4501, "exploitability": 0.0365693},
    {"iteration": 120001, "current_time_ms": 4929, "exploitability": 0.0367642},
    {"iteration": 130001, "current_time_ms": 5314, "exploitability": 0.0364733},
    {"iteration": 140001, "current_time_ms": 5516, "exploitability": 0.0362098},
    {"iteration": 150001, "current_time_ms": 5927, "exploitability": 0.0351959},
    {"iteration": 160001, "current_time_ms": 6331, "exploitability": 0.0348679},
    {"iteration": 170001, "current_time_ms": 6763, "exploitability": 0.0349806},
    {"iteration": 180001, "current_time_ms": 7098, "exploitability": 0.0335393},
    {"iteration": 190001, "current_time_ms": 7292, "exploitability": 0.0340968},
    {"iteration": 200001, "current_time_ms": 7495, "exploitability": 0.0333767},
    {"iteration": 210001, "current_time_ms": 7700, "exploitability": 0.0322363},
    {"iteration": 220001, "current_time_ms": 7937, "exploitability": 0.0323873},
    {"iteration": 230001, "current_time_ms": 8170, "exploitability": 0.0309263},
    {"iteration": 240001, "current_time_ms": 8392, "exploitability": 0.0316031},
    {"iteration": 250001, "current_time_ms": 8609, "exploitability": 0.0302293},
    {"iteration": 260001, "current_time_ms": 8813, "exploitability": 0.0302752},
    {"iteration": 270001, "current_time_ms": 9014, "exploitability": 0.0292881},
    {"iteration": 280001, "current_time_ms": 9231, "exploitability": 0.0292533},
    {"iteration": 290001, "current_time_ms": 9441, "exploitability": 0.0288394},
    {"iteration": 300001, "current_time_ms": 9651, "exploitability": 0.0286417},
    {"iteration": 310001, "current_time_ms": 9864, "exploitability": 0.0277031},
    {"iteration": 320001, "current_time_ms": 10048, "exploitability": 0.0286337},
    {"iteration": 330001, "current_time_ms": 10225, "exploitability": 0.0277347},
    {"iteration": 340001, "current_time_ms": 10407, "exploitability": 0.0278061},
    {"iteration": 350001, "current_time_ms": 10592, "exploitability": 0.0272507},
    {"iteration": 360001, "current_time_ms": 10783, "exploitability": 0.0271169},
    {"iteration": 370001, "current_time_ms": 10975, "exploitability": 0.0272245},
    {"iteration": 380001, "current_time_ms": 11167, "exploitability": 0.027153},
    {"iteration": 390001, "current_time_ms": 11368, "exploitability": 0.0269268},
    {"iteration": 400001, "current_time_ms": 11564, "exploitability": 0.0271266},
    {"iteration": 410001, "current_time_ms": 11769, "exploitability": 0.0266568},
    {"iteration": 420001, "current_time_ms": 11958, "exploitability": 0.0258111},
    {"iteration": 430001, "current_time_ms": 12147, "exploitability": 0.0260148},
    {"iteration": 440001, "current_time_ms": 12342, "exploitability": 0.0258286},
    {"iteration": 450001, "current_time_ms": 12538, "exploitability": 0.0253396},
    {"iteration": 460001, "current_time_ms": 12745, "exploitability": 0.0256789},
    {"iteration": 470001, "current_time_ms": 12941, "exploitability": 0.0254272},
    {"iteration": 480001, "current_time_ms": 13141, "exploitability": 0.0254653},
    {"iteration": 490001, "current_time_ms": 13343, "exploitability": 0.0248867},
    {"iteration": 500001, "current_time_ms": 13546, "exploitability": 0.0248035},
    {"iteration": 510001, "current_time_ms": 13745, "exploitability": 0.0247965},
    {"iteration": 520001, "current_time_ms": 13965, "exploitability": 0.0244309},
    {"iteration": 530001, "current_time_ms": 14333, "exploitability": 0.0238822},
    {"iteration": 540001, "current_time_ms": 14694, "exploitability": 0.0245269},
    {"iteration": 550001, "current_time_ms": 15039, "exploitability": 0.0248335},
    {"iteration": 560001, "current_time_ms": 15399, "exploitability": 0.0241715},
    {"iteration": 570001, "current_time_ms": 15778, "exploitability": 0.0240807},
    {"iteration": 580001, "current_time_ms": 16165, "exploitability": 0.0245446},
    {"iteration": 590001, "current_time_ms": 16525, "exploitability": 0.0247252},
    {"iteration": 600001, "current_time_ms": 16884, "exploitability": 0.0243497},
    {"iteration": 610001, "current_time_ms": 17239, "exploitability": 0.0244491},
    {"iteration": 620001, "current_time_ms": 17623, "exploitability": 0.024794},
    {"iteration": 630001, "current_time_ms": 18087, "exploitability": 0.0244602},
    {"iteration": 640001, "current_time_ms": 18601, "exploitability": 0.0242565},
    {"iteration": 650001, "current_time_ms": 19218, "exploitability": 0.0247849},
    {"iteration": 660001, "current_time_ms": 19547, "exploitability": 0.0247423},
    {"iteration": 670001, "current_time_ms": 19903, "exploitability": 0.0244378},
    {"iteration": 680001, "current_time_ms": 20327, "exploitability": 0.0245485},
    {"iteration": 690001, "current_time_ms": 20814, "exploitability": 0.0246138},
    {"iteration": 700001, "current_time_ms": 21238, "exploitability": 0.0240401},
    {"iteration": 710001, "current_time_ms": 21640, "exploitability": 0.0237048},
    {"iteration": 720001, "current_time_ms": 22101, "exploitability": 0.024114},
    {"iteration": 730001, "current_time_ms": 22541, "exploitability": 0.0238895},
    {"iteration": 740001, "current_time_ms": 22915, "exploitability": 0.0237251},
    {"iteration": 750001, "current_time_ms": 23367, "exploitability": 0.0235016},
    {"iteration": 760001, "current_time_ms": 23762, "exploitability": 0.0239015},
    {"iteration": 770001, "current_time_ms": 24084, "exploitability": 0.0238224},
    {"iteration": 780001, "current_time_ms": 24451, "exploitability": 0.0237599},
    {"iteration": 790001, "current_time_ms": 24798, "exploitability": 0.0236835},
    {"iteration": 800001, "current_time_ms": 25168, "exploitability": 0.0234161},
    {"iteration": 810001, "current_time_ms": 25568, "exploitability": 0.0235889},
    {"iteration": 820001, "current_time_ms": 25978, "exploitability": 0.0233946},
    {"iteration": 830001, "current_time_ms": 26346, "exploitability": 0.0233202},
    {"iteration": 840001, "current_time_ms": 26711, "exploitability": 0.0233996},
    {"iteration": 850001, "current_time_ms": 27084, "exploitability": 0.023297},
    {"iteration": 860001, "current_time_ms": 27447, "exploitability": 0.0229919},
    {"iteration": 870001, "current_time_ms": 27823, "exploitability": 0.0227758},
    {"iteration": 880001, "current_time_ms": 28268, "exploitability": 0.023366},
    {"iteration": 890001, "current_time_ms": 28499, "exploitability": 0.0233112},
    {"iteration": 900001, "current_time_ms": 28713, "exploitability": 0.0227901},
    {"iteration": 910001, "current_time_ms": 28931, "exploitability": 0.0230754},
    {"iteration": 920001, "current_time_ms": 29132, "exploitability": 0.0231331},
    {"iteration": 930001, "current_time_ms": 29339, "exploitability": 0.0226616},
    {"iteration": 940001, "current_time_ms": 29553, "exploitability": 0.0226088},
    {"iteration": 950001, "current_time_ms": 29765, "exploitability": 0.0227812},
    {"iteration": 960001, "current_time_ms": 29975, "exploitability": 0.0226573},
    {"iteration": 970001, "current_time_ms": 30178, "exploitability": 0.0224429},
    {"iteration": 980001, "current_time_ms": 30355, "exploitability": 0.0225225},
    {"iteration": 990001, "current_time_ms": 30540, "exploitability": 0.0224657},
    {"iteration": 1000001, "current_time_ms": 30730, "exploitability": 0.0222503},
    {"iteration": 1010001, "current_time_ms": 30978, "exploitability": 0.0221641},
    {"iteration": 1020001, "current_time_ms": 31211, "exploitability": 0.0221438},
    {"iteration": 1030001, "current_time_ms": 31437, "exploitability": 0.0222256},
    {"iteration": 1040001, "current_time_ms": 31654, "exploitability": 0.0221609},
    {"iteration": 1050001, "current_time_ms": 31864, "exploitability": 0.0219765},
    {"iteration": 1060001, "current_time_ms": 32068, "exploitability": 0.022122},
    {"iteration": 1070001, "current_time_ms": 32271, "exploitability": 0.0224995},
    {"iteration": 1080001, "current_time_ms": 32483, "exploitability": 0.0221776},
    {"iteration": 1090001, "current_time_ms": 32854, "exploitability": 0.0216531},
    {"iteration": 1100001, "current_time_ms": 33246, "exploitability": 0.0217902},
    {"iteration": 1110001, "current_time_ms": 33649, "exploitability": 0.0222905},
    {"iteration": 1120001, "current_time_ms": 34033, "exploitability": 0.022271},
    {"iteration": 1130001, "current_time_ms": 34418, "exploitability": 0.0219596},
    {"iteration": 1140001, "current_time_ms": 34793, "exploitability": 0.0218586},
    {"iteration": 1150001, "current_time_ms": 35146, "exploitability": 0.0220555},
    {"iteration": 1160001, "current_time_ms": 35463, "exploitability": 0.0222666},
    {"iteration": 1170001, "current_time_ms": 35829, "exploitability": 0.0221618},
    {"iteration": 1180001, "current_time_ms": 36195, "exploitability": 0.0217137},
    {"iteration": 1190001, "current_time_ms": 36640, "exploitability": 0.0215484},
    {"iteration": 1200001, "current_time_ms": 37033, "exploitability": 0.0217379},
    {"iteration": 1210001, "current_time_ms": 37444, "exploitability": 0.0219874},
    {"iteration": 1220001, "current_time_ms": 37816, "exploitability": 0.021982},
    {"iteration": 1230001, "current_time_ms": 38181, "exploitability": 0.0217509},
    {"iteration": 1240001, "current_time_ms": 38556, "exploitability": 0.0214694},
    {"iteration": 1250001, "current_time_ms": 38880, "exploitability": 0.0214198},
    {"iteration": 1260001, "current_time_ms": 39245, "exploitability": 0.0216517},
    {"iteration": 1270001, "current_time_ms": 39571, "exploitability": 0.0217086},
    {"iteration": 1280001, "current_time_ms": 39761, "exploitability": 0.0214284},
    {"iteration": 1290001, "current_time_ms": 39963, "exploitability": 0.0213005},
    {"iteration": 1300001, "current_time_ms": 40169, "exploitability": 0.0213544},
    {"iteration": 1310001, "current_time_ms": 40365, "exploitability": 0.0213878},
    {"iteration": 1320001, "current_time_ms": 40559, "exploitability": 0.0213593},
    {"iteration": 1330001, "current_time_ms": 40753, "exploitability": 0.0214228},
    {"iteration": 1340001, "current_time_ms": 40949, "exploitability": 0.0215387},
    {"iteration": 1350001, "current_time_ms": 41142, "exploitability": 0.0214569},
    {"iteration": 1360001, "current_time_ms": 41344, "exploitability": 0.0212636},
    {"iteration": 1370001, "current_time_ms": 41551, "exploitability": 0.0210159},
    {"iteration": 1380001, "current_time_ms": 41743, "exploitability": 0.0209},
    {"iteration": 1390001, "current_time_ms": 41931, "exploitability": 0.0210046},
    {"iteration": 1400001, "current_time_ms": 42129, "exploitability": 0.0209694},
    {"iteration": 1410001, "current_time_ms": 42333, "exploitability": 0.0208607},
    {"iteration": 1420001, "current_time_ms": 42608, "exploitability": 0.0207023},
    {"iteration": 1430001, "current_time_ms": 42978, "exploitability": 0.0206009},
    {"iteration": 1440001, "current_time_ms": 43338, "exploitability": 0.0207791},
    {"iteration": 1450001, "current_time_ms": 43709, "exploitability": 0.0207582},
    {"iteration": 1460001, "current_time_ms": 44068, "exploitability": 0.0205491},
    {"iteration": 1470001, "current_time_ms": 44395, "exploitability": 0.0204013},
    {"iteration": 1480001, "current_time_ms": 44586, "exploitability": 0.0206168},
    {"iteration": 1490001, "current_time_ms": 44783, "exploitability": 0.0207153},
    {"iteration": 1500001, "current_time_ms": 44977, "exploitability": 0.0205441},
    {"iteration": 1510001, "current_time_ms": 45176, "exploitability": 0.020378},
    {"iteration": 1520001, "current_time_ms": 45377, "exploitability": 0.0205071},
    {"iteration": 1530001, "current_time_ms": 45572, "exploitability": 0.0208683},
    {"iteration": 1540001, "current_time_ms": 45757, "exploitability": 0.0208739},
    {"iteration": 1550001, "current_time_ms": 45949, "exploitability": 0.0204855},
    {"iteration": 1560001, "current_time_ms": 46149, "exploitability": 0.0202662},
    {"iteration": 1570001, "current_time_ms": 46350, "exploitability": 0.0203983},
    {"iteration": 1580001, "current_time_ms": 46572, "exploitability": 0.0207503},
    {"iteration": 1590001, "current_time_ms": 46938, "exploitability": 0.0206544},
    {"iteration": 1600001, "current_time_ms": 47297, "exploitability": 0.0203},
    {"iteration": 1610001, "current_time_ms": 47635, "exploitability": 0.0201988},
    {"iteration": 1620001, "current_time_ms": 48004, "exploitability": 0.0205288},
    {"iteration": 1630001, "current_time_ms": 48340, "exploitability": 0.0207055},
    {"iteration": 1640001, "current_time_ms": 48685, "exploitability": 0.0205946},
    {"iteration": 1650001, "current_time_ms": 49046, "exploitability": 0.0203453},
    {"iteration": 1660001, "current_time_ms": 49423, "exploitability": 0.0202916},
    {"iteration": 1670001, "current_time_ms": 49781, "exploitability": 0.0204287},
    {"iteration": 1680001, "current_time_ms": 50136, "exploitability": 0.0205241},
    {"iteration": 1690001, "current_time_ms": 50538, "exploitability": 0.0204256},
    {"iteration": 1700001, "current_time_ms": 50905, "exploitability": 0.0203086},
    {"iteration": 1710001, "current_time_ms": 51236, "exploitability": 0.0201902},
    {"iteration": 1720001, "current_time_ms": 51600, "exploitability": 0.0201064},
    {"iteration": 1730001, "current_time_ms": 51957, "exploitability": 0.0201365},
    {"iteration": 1740001, "current_time_ms": 52323, "exploitability": 0.0202215},
    {"iteration": 1750001, "current_time_ms": 52580, "exploitability": 0.0201919},
    {"iteration": 1760001, "current_time_ms": 52775, "exploitability": 0.0200006},
    {"iteration": 1770001, "current_time_ms": 52970, "exploitability": 0.0200441},
    {"iteration": 1780001, "current_time_ms": 53168, "exploitability": 0.0202405},
    {"iteration": 1790001, "current_time_ms": 53365, "exploitability": 0.0201979},
    {"iteration": 1800001, "current_time_ms": 53563, "exploitability": 0.0199273},
    {"iteration": 1810001, "current_time_ms": 53766, "exploitability": 0.0196908},
    {"iteration": 1820001, "current_time_ms": 53964, "exploitability": 0.0197576},
    {"iteration": 1830001, "current_time_ms": 54158, "exploitability": 0.0198585},
    {"iteration": 1840001, "current_time_ms": 54353, "exploitability": 0.0198173},
    {"iteration": 1850001, "current_time_ms": 54552, "exploitability": 0.0197423},
    {"iteration": 1860001, "current_time_ms": 54748, "exploitability": 0.0197186},
    {"iteration": 1870001, "current_time_ms": 54962, "exploitability": 0.0197232},
    {"iteration": 1880001, "current_time_ms": 55158, "exploitability": 0.0197143},
    {"iteration": 1890001, "current_time_ms": 55356, "exploitability": 0.0195828},
    {"iteration": 1900001, "current_time_ms": 55702, "exploitability": 0.019483},
    {"iteration": 1910001, "current_time_ms": 56117, "exploitability": 0.0195575},
    {"iteration": 1920001, "current_time_ms": 56537, "exploitability": 0.0197269},
    {"iteration": 1930001, "current_time_ms": 57084, "exploitability": 0.0196958},
    {"iteration": 1940001, "current_time_ms": 57470, "exploitability": 0.0195757},
    {"iteration": 1950001, "current_time_ms": 57818, "exploitability": 0.0195034},
    {"iteration": 1960001, "current_time_ms": 58209, "exploitability": 0.0194844},
    {"iteration": 1970001, "current_time_ms": 58561, "exploitability": 0.0194774},
    {"iteration": 1980001, "current_time_ms": 58931, "exploitability": 0.0195078},
    {"iteration": 1990001, "current_time_ms": 59280, "exploitability": 0.0194564},
    {"iteration": 2000001, "current_time_ms": 59648, "exploitability": 0.0194189},
    {"iteration": 2010001, "current_time_ms": 60025, "exploitability": 0.0193665},
    {"iteration": 2020001, "current_time_ms": 60359, "exploitability": 0.019411},
    {"iteration": 2030001, "current_time_ms": 60641, "exploitability": 0.0194261},
    {"iteration": 2040001, "current_time_ms": 60830, "exploitability": 0.0194584},
    {"iteration": 2050001, "current_time_ms": 61028, "exploitability": 0.0194167},
    {"iteration": 2060001, "current_time_ms": 61222, "exploitability": 0.0194264},
    {"iteration": 2070001, "current_time_ms": 61419, "exploitability": 0.0194608},
    {"iteration": 2080001, "current_time_ms": 61625, "exploitability": 0.0193815},
    {"iteration": 2090001, "current_time_ms": 61820, "exploitability": 0.0193073},
    {"iteration": 2100001, "current_time_ms": 62024, "exploitability": 0.0193251},
    {"iteration": 2110001, "current_time_ms": 62230, "exploitability": 0.0194237},
    {"iteration": 2120001, "current_time_ms": 62432, "exploitability": 0.0194765},
    {"iteration": 2130001, "current_time_ms": 62625, "exploitability": 0.0193146},
    {"iteration": 2140001, "current_time_ms": 62882, "exploitability": 0.0190685},
    {"iteration": 2150001, "current_time_ms": 63119, "exploitability": 0.0189623},
    {"iteration": 2160001, "current_time_ms": 63504, "exploitability": 0.0190316},
    {"iteration": 2170001, "current_time_ms": 63915, "exploitability": 0.0192205},
    {"iteration": 2180001, "current_time_ms": 64126, "exploitability": 0.0193417},
    {"iteration": 2190001, "current_time_ms": 64381, "exploitability": 0.0191611},
    {"iteration": 2200001, "current_time_ms": 64620, "exploitability": 0.0188639},
    {"iteration": 2210001, "current_time_ms": 64813, "exploitability": 0.0187611},
    {"iteration": 2220001, "current_time_ms": 64999, "exploitability": 0.0189673},
    {"iteration": 2230001, "current_time_ms": 65214, "exploitability": 0.0191267},
    {"iteration": 2240001, "current_time_ms": 65585, "exploitability": 0.0190962},
    {"iteration": 2250001, "current_time_ms": 65981, "exploitability": 0.0189562},
    {"iteration": 2260001, "current_time_ms": 66360, "exploitability": 0.0188716},
    {"iteration": 2270001, "current_time_ms": 66717, "exploitability": 0.0189431},
    {"iteration": 2280001, "current_time_ms": 67079, "exploitability": 0.019025},
    {"iteration": 2290001, "current_time_ms": 67458, "exploitability": 0.0189492},
    {"iteration": 2300001, "current_time_ms": 67818, "exploitability": 0.018774},
    {"iteration": 2310001, "current_time_ms": 68194, "exploitability": 0.018639},
    {"iteration": 2320001, "current_time_ms": 68563, "exploitability": 0.0186916},
    {"iteration": 2330001, "current_time_ms": 68913, "exploitability": 0.0187898},
    {"iteration": 2340001, "current_time_ms": 69131, "exploitability": 0.0187409},
    {"iteration": 2350001, "current_time_ms": 69333, "exploitability": 0.0186542},
    {"iteration": 2360001, "current_time_ms": 69529, "exploitability": 0.0186037},
    {"iteration": 2370001, "current_time_ms": 69737, "exploitability": 0.0186072},
    {"iteration": 2380001, "current_time_ms": 69937, "exploitability": 0.0186379},
    {"iteration": 2390001, "current_time_ms": 70138, "exploitability": 0.0186391},
    {"iteration": 2400001, "current_time_ms": 70335, "exploitability": 0.018645},
    {"iteration": 2410001, "current_time_ms": 70537, "exploitability": 0.0185961},
    {"iteration": 2420001, "current_time_ms": 70731, "exploitability": 0.0184707},
    {"iteration": 2430001, "current_time_ms": 70936, "exploitability": 0.01843},
    {"iteration": 2440001, "current_time_ms": 71163, "exploitability": 0.0185238},
    {"iteration": 2450001, "current_time_ms": 71509, "exploitability": 0.0186702},
    {"iteration": 2460001, "current_time_ms": 71871, "exploitability": 0.0186676},
    {"iteration": 2470001, "current_time_ms": 72228, "exploitability": 0.0185165},
    {"iteration": 2480001, "current_time_ms": 72705, "exploitability": 0.0183611},
    {"iteration": 2490001, "current_time_ms": 73084, "exploitability": 0.0183264},
    {"iteration": 2500001, "current_time_ms": 73496, "exploitability": 0.0184518},
    {"iteration": 2510001, "current_time_ms": 73867, "exploitability": 0.0186045},
    {"iteration": 2520001, "current_time_ms": 74233, "exploitability": 0.0186344},
    {"iteration": 2530001, "current_time_ms": 74594, "exploitability": 0.0185209},
    {"iteration": 2540001, "current_time_ms": 74949, "exploitability": 0.0183672},
    {"iteration": 2550001, "current_time_ms": 75310, "exploitability": 0.018271},
    {"iteration": 2560001, "current_time_ms": 75684, "exploitability": 0.0183378},
    {"iteration": 2570001, "current_time_ms": 76070, "exploitability": 0.0184118},
    {"iteration": 2580001, "current_time_ms": 76440, "exploitability": 0.0184208},
    {"iteration": 2590001, "current_time_ms": 76800, "exploitability": 0.0183657},
    {"iteration": 2600001, "current_time_ms": 77161, "exploitability": 0.0183465},
    {"iteration": 2610001, "current_time_ms": 77550, "exploitability": 0.0183884},
    {"iteration": 2620001, "current_time_ms": 77924, "exploitability": 0.0184533},
    {"iteration": 2630001, "current_time_ms": 78291, "exploitability": 0.0185131},
    {"iteration": 2640001, "current_time_ms": 78678, "exploitability": 0.0185078},
    {"iteration": 2650001, "current_time_ms": 79049, "exploitability": 0.0184071},
    {"iteration": 2660001, "current_time_ms": 79440, "exploitability": 0.0183449},
    {"iteration": 2670001, "current_time_ms": 79800, "exploitability": 0.0183894},
    {"iteration": 2680001, "current_time_ms": 80178, "exploitability": 0.0185061},
    {"iteration": 2690001, "current_time_ms": 80566, "exploitability": 0.018484},
    {"iteration": 2700001, "current_time_ms": 80951, "exploitability": 0.0183797},
    {"iteration": 2710001, "current_time_ms": 81343, "exploitability": 0.018281},
    {"iteration": 2720001, "current_time_ms": 81692, "exploitability": 0.0183054},
    {"iteration": 2730001, "current_time_ms": 82048, "exploitability": 0.0184472},
    {"iteration": 2740001, "current_time_ms": 82403, "exploitability": 0.0184724},
    {"iteration": 2750001, "current_time_ms": 82737, "exploitability": 0.0183906},
    {"iteration": 2760001, "current_time_ms": 83098, "exploitability": 0.0182797},
    {"iteration": 2770001, "current_time_ms": 83466, "exploitability": 0.0182098},
    {"iteration": 2780001, "current_time_ms": 83833, "exploitability": 0.0182185},
    {"iteration": 2790001, "current_time_ms": 84210, "exploitability": 0.0183431},
    {"iteration": 2800001, "current_time_ms": 84588, "exploitability": 0.0184641},
    {"iteration": 2810001, "current_time_ms": 84934, "exploitability": 0.0185125},
    {"iteration": 2820001, "current_time_ms": 85290, "exploitability": 0.0184868},
    {"iteration": 2830001, "current_time_ms": 85693, "exploitability": 0.0183483},
    {"iteration": 2840001, "current_time_ms": 86059, "exploitability": 0.0182263},
    {"iteration": 2850001, "current_time_ms": 86434, "exploitability": 0.0182452},
    {"iteration": 2860001, "current_time_ms": 86801, "exploitability": 0.0183967},
    {"iteration": 2870001, "current_time_ms": 87156, "exploitability": 0.0185034},
    {"iteration": 2880001, "current_time_ms": 87526, "exploitability": 0.0184727},
    {"iteration": 2890001, "current_time_ms": 87873, "exploitability": 0.0183947},
    {"iteration": 2900001, "current_time_ms": 88237, "exploitability": 0.0183023},
    {"iteration": 2910001, "current_time_ms": 88589, "exploitability": 0.0182294},
    {"iteration": 2920001, "current_time_ms": 88857, "exploitability": 0.0182341},
    {"iteration": 2930001, "current_time_ms": 89050, "exploitability": 0.0182678},
    {"iteration": 2940001, "current_time_ms": 89240, "exploitability": 0.0183166},
    {"iteration": 2950001, "current_time_ms": 89429, "exploitability": 0.0183389},
    {"iteration": 2960001, "current_time_ms": 89623, "exploitability": 0.0183124},
    {"iteration": 2970001, "current_time_ms": 89823, "exploitability": 0.018248},
    {"iteration": 2980001, "current_time_ms": 90022, "exploitability": 0.0182201},
    {"iteration": 2990001, "current_time_ms": 90251, "exploitability": 0.0182645},
    {"iteration": 3000001, "current_time_ms": 90644, "exploitability": 0.0183551},
    {"iteration": 3010001, "current_time_ms": 90993, "exploitability": 0.0183405},
    {"iteration": 3020001, "current_time_ms": 91359, "exploitability": 0.0182854},
    {"iteration": 3030001, "current_time_ms": 91726, "exploitability": 0.0182436},
    {"iteration": 3040001, "current_time_ms": 92090, "exploitability": 0.0182161},
    {"iteration": 3050001, "current_time_ms": 92447, "exploitability": 0.0182679},
    {"iteration": 3060001, "current_time_ms": 92791, "exploitability": 0.0183192},
    {"iteration": 3070001, "current_time_ms": 93172, "exploitability": 0.0182732},
    {"iteration": 3080001, "current_time_ms": 93554, "exploitability": 0.0181862},
    {"iteration": 3090001, "current_time_ms": 93911, "exploitability": 0.018113},
    {"iteration": 3100001, "current_time_ms": 94257, "exploitability": 0.0180801},
    {"iteration": 3110001, "current_time_ms": 94625, "exploitability": 0.0180614},
    {"iteration": 3120001, "current_time_ms": 94912, "exploitability": 0.0180453},
    {"iteration": 3130001, "current_time_ms": 95155, "exploitability": 0.0180346},
    {"iteration": 3140001, "current_time_ms": 95382, "exploitability": 0.0180323},
    {"iteration": 3150001, "current_time_ms": 95624, "exploitability": 0.0180384},
    {"iteration": 3160001, "current_time_ms": 95850, "exploitability": 0.0180389},
    {"iteration": 3170001, "current_time_ms": 96079, "exploitability": 0.0180372},
    {"iteration": 3180001, "current_time_ms": 96300, "exploitability": 0.0180423},
    {"iteration": 3190001, "current_time_ms": 96513, "exploitability": 0.0180555},
    {"iteration": 3200001, "current_time_ms": 96732, "exploitability": 0.0180579},
    {"iteration": 3210001, "current_time_ms": 96948, "exploitability": 0.0180895},
    {"iteration": 3220001, "current_time_ms": 97155, "exploitability": 0.0181566},
    {"iteration": 3230001, "current_time_ms": 97371, "exploitability": 0.018188},
    {"iteration": 3240001, "current_time_ms": 97578, "exploitability": 0.0181329},
    {"iteration": 3250001, "current_time_ms": 97791, "exploitability": 0.0180289},
    {"iteration": 3260001, "current_time_ms": 98012, "exploitability": 0.0179199},
    {"iteration": 3270001, "current_time_ms": 98224, "exploitability": 0.0178669},
    {"iteration": 3280001, "current_time_ms": 98432, "exploitability": 0.0178922},
    {"iteration": 3290001, "current_time_ms": 98626, "exploitability": 0.017964},
    {"iteration": 3300001, "current_time_ms": 98810, "exploitability": 0.0180265},
    {"iteration": 3310001, "current_time_ms": 98995, "exploitability": 0.018094},
    {"iteration": 3320001, "current_time_ms": 99186, "exploitability": 0.0180881},
    {"iteration": 3330001, "current_time_ms": 99383, "exploitability": 0.0179979},
    {"iteration": 3340001, "current_time_ms": 99585, "exploitability": 0.0179497},
    {"iteration": 3350001, "current_time_ms": 99782, "exploitability": 0.0178976},
    {"iteration": 3360001, "current_time_ms": 99983, "exploitability": 0.0178606},
    {"iteration": 3370001, "current_time_ms": 100186, "exploitability": 0.017864},
    {"iteration": 3380001, "current_time_ms": 100389, "exploitability": 0.0178972},
    {"iteration": 3390001, "current_time_ms": 100590, "exploitability": 0.0179286},
    {"iteration": 3400001, "current_time_ms": 100799, "exploitability": 0.0179793},
    {"iteration": 3410001, "current_time_ms": 100999, "exploitability": 0.0180135},
    {"iteration": 3420001, "current_time_ms": 101202, "exploitability": 0.0179728},
    {"iteration": 3430001, "current_time_ms": 101401, "exploitability": 0.0178478},
    {"iteration": 3440001, "current_time_ms": 101598, "exploitability": 0.0177581},
    {"iteration": 3450001, "current_time_ms": 101792, "exploitability": 0.0177188},
    {"iteration": 3460001, "current_time_ms": 101993, "exploitability": 0.0177222},
    {"iteration": 3470001, "current_time_ms": 102192, "exploitability": 0.0177907},
    {"iteration": 3480001, "current_time_ms": 102395, "exploitability": 0.017892},
    {"iteration": 3490001, "current_time_ms": 102591, "exploitability": 0.0179546},
    {"iteration": 3500001, "current_time_ms": 102795, "exploitability": 0.0179295},
    {"iteration": 3510001, "current_time_ms": 102999, "exploitability": 0.0178404},
    {"iteration": 3520001, "current_time_ms": 103200, "exploitability": 0.0176943},
    {"iteration": 3530001, "current_time_ms": 103400, "exploitability": 0.0175645},
    {"iteration": 3540001, "current_time_ms": 103611, "exploitability": 0.017532},
    {"iteration": 3550001, "current_time_ms": 103811, "exploitability": 0.0176362},
    {"iteration": 3560001, "current_time_ms": 104010, "exploitability": 0.0178197},
    {"iteration": 3570001, "current_time_ms": 104206, "exploitability": 0.0179364},
    {"iteration": 3580001, "current_time_ms": 104408, "exploitability": 0.0179094},
    {"iteration": 3590001, "current_time_ms": 104608, "exploitability": 0.0177888},
    {"iteration": 3600001, "current_time_ms": 104809, "exploitability": 0.0176797},
    {"iteration": 3610001, "current_time_ms": 105006, "exploitability": 0.0176457},
    {"iteration": 3620001, "current_time_ms": 105208, "exploitability": 0.0176863},
    {"iteration": 3630001, "current_time_ms": 105407, "exploitability": 0.0177875},
    {"iteration": 3640001, "current_time_ms": 105610, "exploitability": 0.0178898},
    {"iteration": 3650001, "current_time_ms": 105808, "exploitability": 0.0178786},
    {"iteration": 3660001, "current_time_ms": 106002, "exploitability": 0.0177623},
    {"iteration": 3670001, "current_time_ms": 106208, "exploitability": 0.0176094},
    {"iteration": 3680001, "current_time_ms": 106406, "exploitability": 0.0174949},
    {"iteration": 3690001, "current_time_ms": 106599, "exploitability": 0.0174765},
    {"iteration": 3700001, "current_time_ms": 106806, "exploitability": 0.0175406},
    {"iteration": 3710001, "current_time_ms": 106999, "exploitability": 0.0176672},
    {"iteration": 3720001, "current_time_ms": 107192, "exploitability": 0.0177344},
    {"iteration": 3730001, "current_time_ms": 107394, "exploitability": 0.0176761},
    {"iteration": 3740001, "current_time_ms": 107592, "exploitability": 0.017546},
    {"iteration": 3750001, "current_time_ms": 107795, "exploitability": 0.0174134},
    {"iteration": 3760001, "current_time_ms": 107986, "exploitability": 0.017351},
    {"iteration": 3770001, "current_time_ms": 108187, "exploitability": 0.0173753},
    {"iteration": 3780001, "current_time_ms": 108376, "exploitability": 0.0174544},
    {"iteration": 3790001, "current_time_ms": 108570, "exploitability": 0.0175633},
    {"iteration": 3800001, "current_time_ms": 108774, "exploitability": 0.0176595},
    {"iteration": 3810001, "current_time_ms": 108971, "exploitability": 0.0176449},
    {"iteration": 3820001, "current_time_ms": 109165, "exploitability": 0.017544},
    {"iteration": 3830001, "current_time_ms": 109361, "exploitability": 0.0174617},
    {"iteration": 3840001, "current_time_ms": 109563, "exploitability": 0.0174495},
    {"iteration": 3850001, "current_time_ms": 109763, "exploitability": 0.0175219},
    {"iteration": 3860001, "current_time_ms": 109960, "exploitability": 0.0176216},
    {"iteration": 3870001, "current_time_ms": 110313, "exploitability": 0.0177008},
    {"iteration": 3880001, "current_time_ms": 110599, "exploitability": 0.0177002},
    {"iteration": 3890001, "current_time_ms": 110799, "exploitability": 0.0176053},
    {"iteration": 3900001, "current_time_ms": 110990, "exploitability": 0.0175119},
    {"iteration": 3910001, "current_time_ms": 111184, "exploitability": 0.0175166},
    {"iteration": 3920001, "current_time_ms": 111387, "exploitability": 0.0176},
    {"iteration": 3930001, "current_time_ms": 111581, "exploitability": 0.0176497},
    {"iteration": 3940001, "current_time_ms": 111779, "exploitability": 0.017636},
    {"iteration": 3950001, "current_time_ms": 111980, "exploitability": 0.0175781},
    {"iteration": 3960001, "current_time_ms": 112175, "exploitability": 0.0174984},
    {"iteration": 3970001, "current_time_ms": 112364, "exploitability": 0.0174402},
    {"iteration": 3980001, "current_time_ms": 112556, "exploitability": 0.0174695},
    {"iteration": 3990001, "current_time_ms": 112749, "exploitability": 0.0175494},
    {"iteration": 4000001, "current_time_ms": 112947, "exploitability": 0.0175661},
    {"iteration": 4010001, "current_time_ms": 113141, "exploitability": 0.0175541},
    {"iteration": 4020001, "current_time_ms": 113345, "exploitability": 0.0175251},
    {"iteration": 4030001, "current_time_ms": 113534, "exploitability": 0.0175157},
    {"iteration": 4040001, "current_time_ms": 113728, "exploitability": 0.017513},
    {"iteration": 4050001, "current_time_ms": 113925, "exploitability": 0.0175152},
    {"iteration": 4060001, "current_time_ms": 114127, "exploitability": 0.0175555},
    {"iteration": 4070001, "current_time_ms": 114328, "exploitability": 0.0176043},
    {"iteration": 4080001, "current_time_ms": 114520, "exploitability": 0.0176041},
    {"iteration": 4090001, "current_time_ms": 114719, "exploitability": 0.017562},
    {"iteration": 4100001, "current_time_ms": 114927, "exploitability": 0.0175216},
    {"iteration": 4110001, "current_time_ms": 115123, "exploitability": 0.0175019},
    {"iteration": 4120001, "current_time_ms": 115326, "exploitability": 0.0175011},
    {"iteration": 4130001, "current_time_ms": 115522, "exploitability": 0.0174855},
    {"iteration": 4140001, "current_time_ms": 115716, "exploitability": 0.0174823},
    {"iteration": 4150001, "current_time_ms": 115915, "exploitability": 0.0175085},
    {"iteration": 4160001, "current_time_ms": 116109, "exploitability": 0.0175059},
    {"iteration": 4170001, "current_time_ms": 116308, "exploitability": 0.0174622},
    {"iteration": 4180001, "current_time_ms": 116502, "exploitability": 0.0174236},
    {"iteration": 4190001, "current_time_ms": 116709, "exploitability": 0.0174263},
    {"iteration": 4200001, "current_time_ms": 116905, "exploitability": 0.0174762},
    {"iteration": 4210001, "current_time_ms": 117096, "exploitability": 0.0175554},
    {"iteration": 4220001, "current_time_ms": 117297, "exploitability": 0.0175874},
    {"iteration": 4230001, "current_time_ms": 117495, "exploitability": 0.0175652},
    {"iteration": 4240001, "current_time_ms": 117692, "exploitability": 0.0174881},
    {"iteration": 4250001, "current_time_ms": 117887, "exploitability": 0.0174034},
    {"iteration": 4260001, "current_time_ms": 118082, "exploitability": 0.0173332},
    {"iteration": 4270001, "current_time_ms": 118281, "exploitability": 0.0173141},
    {"iteration": 4280001, "current_time_ms": 118639, "exploitability": 0.0173672},
    {"iteration": 4290001, "current_time_ms": 119011, "exploitability": 0.0174441},
    {"iteration": 4300001, "current_time_ms": 119359, "exploitability": 0.0175156},
    {"iteration": 4310001, "current_time_ms": 119741, "exploitability": 0.0175456},
    {"iteration": 4320001, "current_time_ms": 120105, "exploitability": 0.0175017},
    {"iteration": 4330001, "current_time_ms": 120448, "exploitability": 0.0174361},
    {"iteration": 4340001, "current_time_ms": 120838, "exploitability": 0.0174016},
    {"iteration": 4350001, "current_time_ms": 121204, "exploitability": 0.0173984},
    {"iteration": 4360001, "current_time_ms": 121582, "exploitability": 0.0174018},
    {"iteration": 4370001, "current_time_ms": 121934, "exploitability": 0.0174182},
    {"iteration": 4380001, "current_time_ms": 122317, "exploitability": 0.0174191},
    {"iteration": 4390001, "current_time_ms": 122706, "exploitability": 0.0174198},
    {"iteration": 4400001, "current_time_ms": 123068, "exploitability": 0.0174128},
    {"iteration": 4410001, "current_time_ms": 123445, "exploitability": 0.0174017},
    {"iteration": 4420001, "current_time_ms": 123840, "exploitability": 0.0173972},
    {"iteration": 4430001, "current_time_ms": 124190, "exploitability": 0.0174171},
    {"iteration": 4440001, "current_time_ms": 124554, "exploitability": 0.0174132},
    {"iteration": 4450001, "current_time_ms": 124944, "exploitability": 0.0173841},
    {"iteration": 4460001, "current_time_ms": 125311, "exploitability": 0.0173522},
    {"iteration": 4470001, "current_time_ms": 125678, "exploitability": 0.0173258},
    {"iteration": 4480001, "current_time_ms": 126035, "exploitability": 0.0173317},
    {"iteration": 4490001, "current_time_ms": 126403, "exploitability": 0.0173712},
    {"iteration": 4500001, "current_time_ms": 126759, "exploitability": 0.0174074},
    {"iteration": 4510001, "current_time_ms": 127130, "exploitability": 0.0174022},
    {"iteration": 4520001, "current_time_ms": 127492, "exploitability": 0.0173615},
    {"iteration": 4530001, "current_time_ms": 127869, "exploitability": 0.0172997},
    {"iteration": 4540001, "current_time_ms": 128230, "exploitability": 0.0172467},
    {"iteration": 4550001, "current_time_ms": 128603, "exploitability": 0.0172334},
    {"iteration": 4560001, "current_time_ms": 128980, "exploitability": 0.017255},
    {"iteration": 4570001, "current_time_ms": 129344, "exploitability": 0.0173374},
    {"iteration": 4580001, "current_time_ms": 129703, "exploitability": 0.0174113},
    {"iteration": 4590001, "current_time_ms": 130066, "exploitability": 0.0174331},
    {"iteration": 4600001, "current_time_ms": 130440, "exploitability": 0.017388},
    {"iteration": 4610001, "current_time_ms": 130797, "exploitability": 0.0172944},
    {"iteration": 4620001, "current_time_ms": 131173, "exploitability": 0.0172299},
    {"iteration": 4630001, "current_time_ms": 131554, "exploitability": 0.0172164},
    {"iteration": 4640001, "current_time_ms": 131893, "exploitability": 0.0172415},
    {"iteration": 4650001, "current_time_ms": 132240, "exploitability": 0.0173047},
    {"iteration": 4660001, "current_time_ms": 132610, "exploitability": 0.0173486},
    {"iteration": 4670001, "current_time_ms": 132936, "exploitability": 0.0173325},
    {"iteration": 4680001, "current_time_ms": 133278, "exploitability": 0.0172801},
    {"iteration": 4690001, "current_time_ms": 133713, "exploitability": 0.017211},
    {"iteration": 4700001, "current_time_ms": 134056, "exploitability": 0.0171666},
    {"iteration": 4710001, "current_time_ms": 134260, "exploitability": 0.0171805},
    {"iteration": 4720001, "current_time_ms": 134586, "exploitability": 0.0172371},
    {"iteration": 4730001, "current_time_ms": 134948, "exploitability": 0.0172592},
    {"iteration": 4740001, "current_time_ms": 135278, "exploitability": 0.0172665},
    {"iteration": 4750001, "current_time_ms": 135582, "exploitability": 0.0172619},
    {"iteration": 4760001, "current_time_ms": 135894, "exploitability": 0.017242},
    {"iteration": 4770001, "current_time_ms": 136185, "exploitability": 0.0172091},
    {"iteration": 4780001, "current_time_ms": 136516, "exploitability": 0.0171974},
    {"iteration": 4790001, "current_time_ms": 136752, "exploitability": 0.01723},
    {"iteration": 4800001, "current_time_ms": 137050, "exploitability": 0.0172724},
    {"iteration": 4810001, "current_time_ms": 137525, "exploitability": 0.0172809},
    {"iteration": 4820001, "current_time_ms": 137859, "exploitability": 0.0172489},
    {"iteration": 4830001, "current_time_ms": 138194, "exploitability": 0.0172041},
    {"iteration": 4840001, "current_time_ms": 138513, "exploitability": 0.0171664},
    {"iteration": 4850001, "current_time_ms": 138775, "exploitability": 0.0171509},
    {"iteration": 4860001, "current_time_ms": 138979, "exploitability": 0.0171722},
    {"iteration": 4870001, "current_time_ms": 139182, "exploitability": 0.0172296},
    {"iteration": 4880001, "current_time_ms": 139397, "exploitability": 0.01729},
    {"iteration": 4890001, "current_time_ms": 139614, "exploitability": 0.0172781},
    {"iteration": 4900001, "current_time_ms": 139821, "exploitability": 0.0172183},
    {"iteration": 4910001, "current_time_ms": 140053, "exploitability": 0.01714},
    {"iteration": 4920001, "current_time_ms": 140268, "exploitability": 0.0170786},
    {"iteration": 4930001, "current_time_ms": 140484, "exploitability": 0.0170569},
    {"iteration": 4940001, "current_time_ms": 140698, "exploitability": 0.0170736},
    {"iteration": 4950001, "current_time_ms": 140938, "exploitability": 0.0171207},
    {"iteration": 4960001, "current_time_ms": 141170, "exploitability": 0.0171695},
    {"iteration": 4970001, "current_time_ms": 141384, "exploitability": 0.0171781},
    {"iteration": 4980001, "current_time_ms": 141604, "exploitability": 0.0171621},
    {"iteration": 4990001, "current_time_ms": 141816, "exploitability": 0.0171281},
    {"iteration": 5000001, "current_time_ms": 142031, "exploitability": 0.0170849},
  ]
}


==> plots/backup/os_mccfr__48_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 48,
  "data": [
    {"iteration": 1, "current_time_ms": 21, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 298, "exploitability": 0.100673},
    {"iteration": 20001, "current_time_ms": 726, "exploitability": 0.111163},
    {"iteration": 30001, "current_time_ms": 1148, "exploitability": 0.10343},
    {"iteration": 40001, "current_time_ms": 1970, "exploitability": 0.113446},
    {"iteration": 50001, "current_time_ms": 2167, "exploitability": 0.117922},
    {"iteration": 60001, "current_time_ms": 2364, "exploitability": 0.119774},
    {"iteration": 70001, "current_time_ms": 2764, "exploitability": 0.123184},
    {"iteration": 80001, "current_time_ms": 2969, "exploitability": 0.125693},
    {"iteration": 90001, "current_time_ms": 3172, "exploitability": 0.126891},
    {"iteration": 100001, "current_time_ms": 3548, "exploitability": 0.127791},
    {"iteration": 110001, "current_time_ms": 4053, "exploitability": 0.126785},
    {"iteration": 120001, "current_time_ms": 4371, "exploitability": 0.125621},
    {"iteration": 130001, "current_time_ms": 4669, "exploitability": 0.126231},
    {"iteration": 140001, "current_time_ms": 4871, "exploitability": 0.126396},
    {"iteration": 150001, "current_time_ms": 5058, "exploitability": 0.126536},
    {"iteration": 160001, "current_time_ms": 5461, "exploitability": 0.124902},
    {"iteration": 170001, "current_time_ms": 5970, "exploitability": 0.123711},
    {"iteration": 180001, "current_time_ms": 6447, "exploitability": 0.124883},
    {"iteration": 190001, "current_time_ms": 7029, "exploitability": 0.125713},
    {"iteration": 200001, "current_time_ms": 7557, "exploitability": 0.126392},
    {"iteration": 210001, "current_time_ms": 8056, "exploitability": 0.127455},
    {"iteration": 220001, "current_time_ms": 8502, "exploitability": 0.127607},
    {"iteration": 230001, "current_time_ms": 8881, "exploitability": 0.126994},
    {"iteration": 240001, "current_time_ms": 9240, "exploitability": 0.127992},
    {"iteration": 250001, "current_time_ms": 9598, "exploitability": 0.128751},
    {"iteration": 260001, "current_time_ms": 10029, "exploitability": 0.129749},
    {"iteration": 270001, "current_time_ms": 10440, "exploitability": 0.130428},
    {"iteration": 280001, "current_time_ms": 10881, "exploitability": 0.131195},
    {"iteration": 290001, "current_time_ms": 11428, "exploitability": 0.130747},
    {"iteration": 300001, "current_time_ms": 11813, "exploitability": 0.12942},
    {"iteration": 310001, "current_time_ms": 12199, "exploitability": 0.127763},
    {"iteration": 320001, "current_time_ms": 12621, "exploitability": 0.126805},
    {"iteration": 330001, "current_time_ms": 12999, "exploitability": 0.12706},
    {"iteration": 340001, "current_time_ms": 13371, "exploitability": 0.126832},
    {"iteration": 350001, "current_time_ms": 13751, "exploitability": 0.125624},
    {"iteration": 360001, "current_time_ms": 14134, "exploitability": 0.124813},
    {"iteration": 370001, "current_time_ms": 14512, "exploitability": 0.125411},
    {"iteration": 380001, "current_time_ms": 14917, "exploitability": 0.126007},
    {"iteration": 390001, "current_time_ms": 15481, "exploitability": 0.126405},
    {"iteration": 400001, "current_time_ms": 16128, "exploitability": 0.126625},
    {"iteration": 410001, "current_time_ms": 16652, "exploitability": 0.126788},
    {"iteration": 420001, "current_time_ms": 17146, "exploitability": 0.127392},
    {"iteration": 430001, "current_time_ms": 17530, "exploitability": 0.127413},
    {"iteration": 440001, "current_time_ms": 17949, "exploitability": 0.126476},
    {"iteration": 450001, "current_time_ms": 18299, "exploitability": 0.125506},
    {"iteration": 460001, "current_time_ms": 18750, "exploitability": 0.125555},
    {"iteration": 470001, "current_time_ms": 19167, "exploitability": 0.126255},
    {"iteration": 480001, "current_time_ms": 19606, "exploitability": 0.126943},
    {"iteration": 490001, "current_time_ms": 19989, "exploitability": 0.127482},
    {"iteration": 500001, "current_time_ms": 20405, "exploitability": 0.127782},
    {"iteration": 510001, "current_time_ms": 20766, "exploitability": 0.128094},
    {"iteration": 520001, "current_time_ms": 21189, "exploitability": 0.128404},
    {"iteration": 530001, "current_time_ms": 21579, "exploitability": 0.128637},
    {"iteration": 540001, "current_time_ms": 22016, "exploitability": 0.128627},
    {"iteration": 550001, "current_time_ms": 22433, "exploitability": 0.128804},
    {"iteration": 560001, "current_time_ms": 22866, "exploitability": 0.128988},
    {"iteration": 570001, "current_time_ms": 23240, "exploitability": 0.1288},
    {"iteration": 580001, "current_time_ms": 23610, "exploitability": 0.128193},
    {"iteration": 590001, "current_time_ms": 24051, "exploitability": 0.128033},
    {"iteration": 600001, "current_time_ms": 24458, "exploitability": 0.12844},
    {"iteration": 610001, "current_time_ms": 24898, "exploitability": 0.128653},
    {"iteration": 620001, "current_time_ms": 25280, "exploitability": 0.128731},
    {"iteration": 630001, "current_time_ms": 25645, "exploitability": 0.128647},
    {"iteration": 640001, "current_time_ms": 25847, "exploitability": 0.128688},
    {"iteration": 650001, "current_time_ms": 26036, "exploitability": 0.128461},
    {"iteration": 660001, "current_time_ms": 26223, "exploitability": 0.128161},
    {"iteration": 670001, "current_time_ms": 26400, "exploitability": 0.128054},
    {"iteration": 680001, "current_time_ms": 26583, "exploitability": 0.127872},
    {"iteration": 690001, "current_time_ms": 26775, "exploitability": 0.127845},
    {"iteration": 700001, "current_time_ms": 26966, "exploitability": 0.128112},
    {"iteration": 710001, "current_time_ms": 27169, "exploitability": 0.128445},
    {"iteration": 720001, "current_time_ms": 27369, "exploitability": 0.128749},
    {"iteration": 730001, "current_time_ms": 27580, "exploitability": 0.128755},
    {"iteration": 740001, "current_time_ms": 27809, "exploitability": 0.128694},
    {"iteration": 750001, "current_time_ms": 28017, "exploitability": 0.129012},
    {"iteration": 760001, "current_time_ms": 28300, "exploitability": 0.129226},
    {"iteration": 770001, "current_time_ms": 28717, "exploitability": 0.129376},
    {"iteration": 780001, "current_time_ms": 29110, "exploitability": 0.129437},
    {"iteration": 790001, "current_time_ms": 29520, "exploitability": 0.129453},
    {"iteration": 800001, "current_time_ms": 29885, "exploitability": 0.129448},
    {"iteration": 810001, "current_time_ms": 30340, "exploitability": 0.129428},
    {"iteration": 820001, "current_time_ms": 30839, "exploitability": 0.129321},
    {"iteration": 830001, "current_time_ms": 31244, "exploitability": 0.129137},
    {"iteration": 840001, "current_time_ms": 31674, "exploitability": 0.128915},
    {"iteration": 850001, "current_time_ms": 31971, "exploitability": 0.129141},
    {"iteration": 860001, "current_time_ms": 32162, "exploitability": 0.12947},
    {"iteration": 870001, "current_time_ms": 32349, "exploitability": 0.129794},
    {"iteration": 880001, "current_time_ms": 32530, "exploitability": 0.13008},
    {"iteration": 890001, "current_time_ms": 32707, "exploitability": 0.130351},
    {"iteration": 900001, "current_time_ms": 32882, "exploitability": 0.130495},
    {"iteration": 910001, "current_time_ms": 33069, "exploitability": 0.1306},
    {"iteration": 920001, "current_time_ms": 33276, "exploitability": 0.130718},
    {"iteration": 930001, "current_time_ms": 33468, "exploitability": 0.130775},
    {"iteration": 940001, "current_time_ms": 33659, "exploitability": 0.131022},
    {"iteration": 950001, "current_time_ms": 33857, "exploitability": 0.131277},
    {"iteration": 960001, "current_time_ms": 34054, "exploitability": 0.131281},
    {"iteration": 970001, "current_time_ms": 34243, "exploitability": 0.131172},
    {"iteration": 980001, "current_time_ms": 34450, "exploitability": 0.131026},
    {"iteration": 990001, "current_time_ms": 34659, "exploitability": 0.131026},
    {"iteration": 1000001, "current_time_ms": 34854, "exploitability": 0.131198},
    {"iteration": 1010001, "current_time_ms": 35049, "exploitability": 0.131431},
    {"iteration": 1020001, "current_time_ms": 35264, "exploitability": 0.131497},
    {"iteration": 1030001, "current_time_ms": 35464, "exploitability": 0.13169},
    {"iteration": 1040001, "current_time_ms": 35658, "exploitability": 0.131857},
    {"iteration": 1050001, "current_time_ms": 35855, "exploitability": 0.131874},
    {"iteration": 1060001, "current_time_ms": 36053, "exploitability": 0.131982},
    {"iteration": 1070001, "current_time_ms": 36252, "exploitability": 0.132232},
    {"iteration": 1080001, "current_time_ms": 36450, "exploitability": 0.132483},
    {"iteration": 1090001, "current_time_ms": 36647, "exploitability": 0.132692},
    {"iteration": 1100001, "current_time_ms": 36844, "exploitability": 0.132901},
    {"iteration": 1110001, "current_time_ms": 37049, "exploitability": 0.133125},
    {"iteration": 1120001, "current_time_ms": 37246, "exploitability": 0.133186},
    {"iteration": 1130001, "current_time_ms": 37479, "exploitability": 0.133164},
    {"iteration": 1140001, "current_time_ms": 37887, "exploitability": 0.13311},
    {"iteration": 1150001, "current_time_ms": 38295, "exploitability": 0.133146},
    {"iteration": 1160001, "current_time_ms": 38675, "exploitability": 0.133232},
    {"iteration": 1170001, "current_time_ms": 39052, "exploitability": 0.13343},
    {"iteration": 1180001, "current_time_ms": 39400, "exploitability": 0.133564},
    {"iteration": 1190001, "current_time_ms": 39755, "exploitability": 0.133523},
    {"iteration": 1200001, "current_time_ms": 40100, "exploitability": 0.133395},
    {"iteration": 1210001, "current_time_ms": 40480, "exploitability": 0.13326},
    {"iteration": 1220001, "current_time_ms": 40895, "exploitability": 0.133198},
    {"iteration": 1230001, "current_time_ms": 41301, "exploitability": 0.13319},
    {"iteration": 1240001, "current_time_ms": 41684, "exploitability": 0.133091},
    {"iteration": 1250001, "current_time_ms": 42050, "exploitability": 0.133019},
    {"iteration": 1260001, "current_time_ms": 42410, "exploitability": 0.132934},
    {"iteration": 1270001, "current_time_ms": 42834, "exploitability": 0.13287},
    {"iteration": 1280001, "current_time_ms": 43225, "exploitability": 0.132944},
    {"iteration": 1290001, "current_time_ms": 43591, "exploitability": 0.133051},
    {"iteration": 1300001, "current_time_ms": 43962, "exploitability": 0.133131},
    {"iteration": 1310001, "current_time_ms": 44150, "exploitability": 0.133289},
    {"iteration": 1320001, "current_time_ms": 44342, "exploitability": 0.133488},
    {"iteration": 1330001, "current_time_ms": 44531, "exploitability": 0.133607},
    {"iteration": 1340001, "current_time_ms": 44716, "exploitability": 0.133557},
    {"iteration": 1350001, "current_time_ms": 44911, "exploitability": 0.133375},
    {"iteration": 1360001, "current_time_ms": 45097, "exploitability": 0.133162},
    {"iteration": 1370001, "current_time_ms": 45285, "exploitability": 0.133091},
    {"iteration": 1380001, "current_time_ms": 45491, "exploitability": 0.13313},
    {"iteration": 1390001, "current_time_ms": 45677, "exploitability": 0.133253},
    {"iteration": 1400001, "current_time_ms": 45868, "exploitability": 0.133319},
    {"iteration": 1410001, "current_time_ms": 46062, "exploitability": 0.133207},
    {"iteration": 1420001, "current_time_ms": 46260, "exploitability": 0.133103},
    {"iteration": 1430001, "current_time_ms": 46458, "exploitability": 0.132989},
    {"iteration": 1440001, "current_time_ms": 46653, "exploitability": 0.132938},
    {"iteration": 1450001, "current_time_ms": 46843, "exploitability": 0.132964},
    {"iteration": 1460001, "current_time_ms": 47042, "exploitability": 0.133063},
    {"iteration": 1470001, "current_time_ms": 47233, "exploitability": 0.133144},
    {"iteration": 1480001, "current_time_ms": 47429, "exploitability": 0.133153},
    {"iteration": 1490001, "current_time_ms": 47631, "exploitability": 0.133102},
    {"iteration": 1500001, "current_time_ms": 47831, "exploitability": 0.133027},
    {"iteration": 1510001, "current_time_ms": 48068, "exploitability": 0.132939},
    {"iteration": 1520001, "current_time_ms": 48281, "exploitability": 0.132939},
    {"iteration": 1530001, "current_time_ms": 48502, "exploitability": 0.13299},
    {"iteration": 1540001, "current_time_ms": 48774, "exploitability": 0.133049},
    {"iteration": 1550001, "current_time_ms": 49009, "exploitability": 0.133052},
    {"iteration": 1560001, "current_time_ms": 49252, "exploitability": 0.133014},
    {"iteration": 1570001, "current_time_ms": 49514, "exploitability": 0.132996},
    {"iteration": 1580001, "current_time_ms": 49741, "exploitability": 0.132982},
    {"iteration": 1590001, "current_time_ms": 49955, "exploitability": 0.132918},
    {"iteration": 1600001, "current_time_ms": 50141, "exploitability": 0.132836},
    {"iteration": 1610001, "current_time_ms": 50312, "exploitability": 0.132659},
    {"iteration": 1620001, "current_time_ms": 50488, "exploitability": 0.132467},
    {"iteration": 1630001, "current_time_ms": 50681, "exploitability": 0.132385},
    {"iteration": 1640001, "current_time_ms": 50880, "exploitability": 0.1324},
    {"iteration": 1650001, "current_time_ms": 51079, "exploitability": 0.132376},
    {"iteration": 1660001, "current_time_ms": 51277, "exploitability": 0.13239},
    {"iteration": 1670001, "current_time_ms": 51477, "exploitability": 0.132313},
    {"iteration": 1680001, "current_time_ms": 51680, "exploitability": 0.13231},
    {"iteration": 1690001, "current_time_ms": 51876, "exploitability": 0.132319},
    {"iteration": 1700001, "current_time_ms": 52073, "exploitability": 0.13237},
    {"iteration": 1710001, "current_time_ms": 52270, "exploitability": 0.132389},
    {"iteration": 1720001, "current_time_ms": 52464, "exploitability": 0.132417},
    {"iteration": 1730001, "current_time_ms": 52661, "exploitability": 0.132424},
    {"iteration": 1740001, "current_time_ms": 52889, "exploitability": 0.132383},
    {"iteration": 1750001, "current_time_ms": 53300, "exploitability": 0.132266},
    {"iteration": 1760001, "current_time_ms": 53717, "exploitability": 0.132159},
    {"iteration": 1770001, "current_time_ms": 54124, "exploitability": 0.132064},
    {"iteration": 1780001, "current_time_ms": 54486, "exploitability": 0.131985},
    {"iteration": 1790001, "current_time_ms": 54866, "exploitability": 0.131947},
    {"iteration": 1800001, "current_time_ms": 55231, "exploitability": 0.131917},
    {"iteration": 1810001, "current_time_ms": 55596, "exploitability": 0.131941},
    {"iteration": 1820001, "current_time_ms": 55963, "exploitability": 0.132054},
    {"iteration": 1830001, "current_time_ms": 56297, "exploitability": 0.132198},
    {"iteration": 1840001, "current_time_ms": 56657, "exploitability": 0.132323},
    {"iteration": 1850001, "current_time_ms": 57237, "exploitability": 0.132379},
    {"iteration": 1860001, "current_time_ms": 57605, "exploitability": 0.132389},
    {"iteration": 1870001, "current_time_ms": 57961, "exploitability": 0.132326},
    {"iteration": 1880001, "current_time_ms": 58347, "exploitability": 0.132227},
    {"iteration": 1890001, "current_time_ms": 58718, "exploitability": 0.132176},
    {"iteration": 1900001, "current_time_ms": 59085, "exploitability": 0.132123},
    {"iteration": 1910001, "current_time_ms": 59442, "exploitability": 0.132133},
    {"iteration": 1920001, "current_time_ms": 59787, "exploitability": 0.132132},
    {"iteration": 1930001, "current_time_ms": 60156, "exploitability": 0.132171},
    {"iteration": 1940001, "current_time_ms": 60492, "exploitability": 0.132211},
    {"iteration": 1950001, "current_time_ms": 60894, "exploitability": 0.132273},
    {"iteration": 1960001, "current_time_ms": 61177, "exploitability": 0.132389},
    {"iteration": 1970001, "current_time_ms": 61393, "exploitability": 0.132438},
    {"iteration": 1980001, "current_time_ms": 61590, "exploitability": 0.132464},
    {"iteration": 1990001, "current_time_ms": 61789, "exploitability": 0.13248},
    {"iteration": 2000001, "current_time_ms": 61980, "exploitability": 0.132431},
    {"iteration": 2010001, "current_time_ms": 62173, "exploitability": 0.132353},
    {"iteration": 2020001, "current_time_ms": 62509, "exploitability": 0.132256},
    {"iteration": 2030001, "current_time_ms": 62921, "exploitability": 0.132253},
    {"iteration": 2040001, "current_time_ms": 63263, "exploitability": 0.132316},
    {"iteration": 2050001, "current_time_ms": 63645, "exploitability": 0.132379},
    {"iteration": 2060001, "current_time_ms": 64027, "exploitability": 0.132494},
    {"iteration": 2070001, "current_time_ms": 64399, "exploitability": 0.132581},
    {"iteration": 2080001, "current_time_ms": 64761, "exploitability": 0.132561},
    {"iteration": 2090001, "current_time_ms": 65089, "exploitability": 0.132538},
    {"iteration": 2100001, "current_time_ms": 65451, "exploitability": 0.132542},
    {"iteration": 2110001, "current_time_ms": 65798, "exploitability": 0.132517},
    {"iteration": 2120001, "current_time_ms": 66157, "exploitability": 0.132506},
    {"iteration": 2130001, "current_time_ms": 66531, "exploitability": 0.132492},
    {"iteration": 2140001, "current_time_ms": 66857, "exploitability": 0.13259},
    {"iteration": 2150001, "current_time_ms": 67264, "exploitability": 0.132702},
    {"iteration": 2160001, "current_time_ms": 67701, "exploitability": 0.132816},
    {"iteration": 2170001, "current_time_ms": 68108, "exploitability": 0.132926},
    {"iteration": 2180001, "current_time_ms": 68451, "exploitability": 0.13302},
    {"iteration": 2190001, "current_time_ms": 68811, "exploitability": 0.133124},
    {"iteration": 2200001, "current_time_ms": 69172, "exploitability": 0.133176},
    {"iteration": 2210001, "current_time_ms": 69536, "exploitability": 0.133174},
    {"iteration": 2220001, "current_time_ms": 69882, "exploitability": 0.133106},
    {"iteration": 2230001, "current_time_ms": 70235, "exploitability": 0.132956},
    {"iteration": 2240001, "current_time_ms": 70605, "exploitability": 0.132829},
    {"iteration": 2250001, "current_time_ms": 70953, "exploitability": 0.132768},
    {"iteration": 2260001, "current_time_ms": 71330, "exploitability": 0.132787},
    {"iteration": 2270001, "current_time_ms": 71667, "exploitability": 0.13286},
    {"iteration": 2280001, "current_time_ms": 72017, "exploitability": 0.132941},
    {"iteration": 2290001, "current_time_ms": 72449, "exploitability": 0.133005},
    {"iteration": 2300001, "current_time_ms": 72726, "exploitability": 0.133004},
    {"iteration": 2310001, "current_time_ms": 72959, "exploitability": 0.132988},
    {"iteration": 2320001, "current_time_ms": 73163, "exploitability": 0.132985},
    {"iteration": 2330001, "current_time_ms": 73370, "exploitability": 0.133038},
    {"iteration": 2340001, "current_time_ms": 73648, "exploitability": 0.133046},
    {"iteration": 2350001, "current_time_ms": 73885, "exploitability": 0.133028},
    {"iteration": 2360001, "current_time_ms": 74083, "exploitability": 0.132997},
    {"iteration": 2370001, "current_time_ms": 74274, "exploitability": 0.133},
    {"iteration": 2380001, "current_time_ms": 74458, "exploitability": 0.132975},
    {"iteration": 2390001, "current_time_ms": 74636, "exploitability": 0.132961},
    {"iteration": 2400001, "current_time_ms": 74816, "exploitability": 0.132995},
    {"iteration": 2410001, "current_time_ms": 75002, "exploitability": 0.133028},
    {"iteration": 2420001, "current_time_ms": 75223, "exploitability": 0.133081},
    {"iteration": 2430001, "current_time_ms": 75423, "exploitability": 0.133119},
    {"iteration": 2440001, "current_time_ms": 75627, "exploitability": 0.133123},
    {"iteration": 2450001, "current_time_ms": 75823, "exploitability": 0.133092},
    {"iteration": 2460001, "current_time_ms": 76015, "exploitability": 0.133061},
    {"iteration": 2470001, "current_time_ms": 76211, "exploitability": 0.132999},
    {"iteration": 2480001, "current_time_ms": 76404, "exploitability": 0.132961},
    {"iteration": 2490001, "current_time_ms": 76610, "exploitability": 0.132959},
    {"iteration": 2500001, "current_time_ms": 76808, "exploitability": 0.133011},
    {"iteration": 2510001, "current_time_ms": 76997, "exploitability": 0.133076},
    {"iteration": 2520001, "current_time_ms": 77450, "exploitability": 0.13311},
    {"iteration": 2530001, "current_time_ms": 77833, "exploitability": 0.133084},
    {"iteration": 2540001, "current_time_ms": 78209, "exploitability": 0.133056},
    {"iteration": 2550001, "current_time_ms": 78578, "exploitability": 0.13308},
    {"iteration": 2560001, "current_time_ms": 78960, "exploitability": 0.133074},
    {"iteration": 2570001, "current_time_ms": 79294, "exploitability": 0.133053},
    {"iteration": 2580001, "current_time_ms": 79629, "exploitability": 0.133014},
    {"iteration": 2590001, "current_time_ms": 79948, "exploitability": 0.132962},
    {"iteration": 2600001, "current_time_ms": 80315, "exploitability": 0.13288},
    {"iteration": 2610001, "current_time_ms": 80663, "exploitability": 0.132795},
    {"iteration": 2620001, "current_time_ms": 81034, "exploitability": 0.1327},
    {"iteration": 2630001, "current_time_ms": 81392, "exploitability": 0.132619},
    {"iteration": 2640001, "current_time_ms": 81740, "exploitability": 0.132529},
    {"iteration": 2650001, "current_time_ms": 82149, "exploitability": 0.132454},
    {"iteration": 2660001, "current_time_ms": 82561, "exploitability": 0.132411},
    {"iteration": 2670001, "current_time_ms": 82925, "exploitability": 0.132388},
    {"iteration": 2680001, "current_time_ms": 83379, "exploitability": 0.1324},
    {"iteration": 2690001, "current_time_ms": 83789, "exploitability": 0.132441},
    {"iteration": 2700001, "current_time_ms": 84206, "exploitability": 0.132528},
    {"iteration": 2710001, "current_time_ms": 84631, "exploitability": 0.132635},
    {"iteration": 2720001, "current_time_ms": 84822, "exploitability": 0.132741},
    {"iteration": 2730001, "current_time_ms": 85018, "exploitability": 0.132818},
    {"iteration": 2740001, "current_time_ms": 85203, "exploitability": 0.132916},
    {"iteration": 2750001, "current_time_ms": 85383, "exploitability": 0.132995},
    {"iteration": 2760001, "current_time_ms": 85559, "exploitability": 0.133049},
    {"iteration": 2770001, "current_time_ms": 85730, "exploitability": 0.133061},
    {"iteration": 2780001, "current_time_ms": 85900, "exploitability": 0.133011},
    {"iteration": 2790001, "current_time_ms": 86087, "exploitability": 0.132927},
    {"iteration": 2800001, "current_time_ms": 86283, "exploitability": 0.132833},
    {"iteration": 2810001, "current_time_ms": 86473, "exploitability": 0.132733},
    {"iteration": 2820001, "current_time_ms": 86673, "exploitability": 0.132641},
    {"iteration": 2830001, "current_time_ms": 86867, "exploitability": 0.132575},
    {"iteration": 2840001, "current_time_ms": 87060, "exploitability": 0.132559},
    {"iteration": 2850001, "current_time_ms": 87258, "exploitability": 0.132605},
    {"iteration": 2860001, "current_time_ms": 87446, "exploitability": 0.132707},
    {"iteration": 2870001, "current_time_ms": 87648, "exploitability": 0.132792},
    {"iteration": 2880001, "current_time_ms": 87853, "exploitability": 0.132874},
    {"iteration": 2890001, "current_time_ms": 88051, "exploitability": 0.132939},
    {"iteration": 2900001, "current_time_ms": 88239, "exploitability": 0.132958},
    {"iteration": 2910001, "current_time_ms": 88430, "exploitability": 0.132941},
    {"iteration": 2920001, "current_time_ms": 88622, "exploitability": 0.132892},
    {"iteration": 2930001, "current_time_ms": 88813, "exploitability": 0.132826},
    {"iteration": 2940001, "current_time_ms": 89000, "exploitability": 0.132736},
    {"iteration": 2950001, "current_time_ms": 89208, "exploitability": 0.132627},
    {"iteration": 2960001, "current_time_ms": 89402, "exploitability": 0.132528},
    {"iteration": 2970001, "current_time_ms": 89600, "exploitability": 0.132446},
    {"iteration": 2980001, "current_time_ms": 89796, "exploitability": 0.132347},
    {"iteration": 2990001, "current_time_ms": 89989, "exploitability": 0.132239},
    {"iteration": 3000001, "current_time_ms": 90183, "exploitability": 0.132198},
    {"iteration": 3010001, "current_time_ms": 90371, "exploitability": 0.1322},
    {"iteration": 3020001, "current_time_ms": 90564, "exploitability": 0.132233},
    {"iteration": 3030001, "current_time_ms": 90759, "exploitability": 0.132281},
    {"iteration": 3040001, "current_time_ms": 90950, "exploitability": 0.132367},
    {"iteration": 3050001, "current_time_ms": 91143, "exploitability": 0.132465},
    {"iteration": 3060001, "current_time_ms": 91347, "exploitability": 0.132532},
    {"iteration": 3070001, "current_time_ms": 91550, "exploitability": 0.132583},
    {"iteration": 3080001, "current_time_ms": 91742, "exploitability": 0.13261},
    {"iteration": 3090001, "current_time_ms": 91933, "exploitability": 0.132655},
    {"iteration": 3100001, "current_time_ms": 92126, "exploitability": 0.132698},
    {"iteration": 3110001, "current_time_ms": 92320, "exploitability": 0.132694},
    {"iteration": 3120001, "current_time_ms": 92516, "exploitability": 0.132633},
    {"iteration": 3130001, "current_time_ms": 92724, "exploitability": 0.132533},
    {"iteration": 3140001, "current_time_ms": 92914, "exploitability": 0.1324},
    {"iteration": 3150001, "current_time_ms": 93109, "exploitability": 0.132246},
    {"iteration": 3160001, "current_time_ms": 93303, "exploitability": 0.132095},
    {"iteration": 3170001, "current_time_ms": 93505, "exploitability": 0.131934},
    {"iteration": 3180001, "current_time_ms": 93704, "exploitability": 0.131777},
    {"iteration": 3190001, "current_time_ms": 93898, "exploitability": 0.131667},
    {"iteration": 3200001, "current_time_ms": 94093, "exploitability": 0.131618},
    {"iteration": 3210001, "current_time_ms": 94290, "exploitability": 0.131629},
    {"iteration": 3220001, "current_time_ms": 94494, "exploitability": 0.131686},
    {"iteration": 3230001, "current_time_ms": 94693, "exploitability": 0.13177},
    {"iteration": 3240001, "current_time_ms": 94883, "exploitability": 0.131857},
    {"iteration": 3250001, "current_time_ms": 95074, "exploitability": 0.131947},
    {"iteration": 3260001, "current_time_ms": 95271, "exploitability": 0.132037},
    {"iteration": 3270001, "current_time_ms": 95466, "exploitability": 0.13213},
    {"iteration": 3280001, "current_time_ms": 95658, "exploitability": 0.132208},
    {"iteration": 3290001, "current_time_ms": 95841, "exploitability": 0.132256},
    {"iteration": 3300001, "current_time_ms": 96044, "exploitability": 0.132272},
    {"iteration": 3310001, "current_time_ms": 96254, "exploitability": 0.132255},
    {"iteration": 3320001, "current_time_ms": 96450, "exploitability": 0.132234},
    {"iteration": 3330001, "current_time_ms": 96639, "exploitability": 0.132223},
    {"iteration": 3340001, "current_time_ms": 96834, "exploitability": 0.132178},
    {"iteration": 3350001, "current_time_ms": 97031, "exploitability": 0.132136},
    {"iteration": 3360001, "current_time_ms": 97227, "exploitability": 0.132095},
    {"iteration": 3370001, "current_time_ms": 97425, "exploitability": 0.132052},
    {"iteration": 3380001, "current_time_ms": 97619, "exploitability": 0.132027},
    {"iteration": 3390001, "current_time_ms": 97901, "exploitability": 0.131984},
    {"iteration": 3400001, "current_time_ms": 98110, "exploitability": 0.131952},
    {"iteration": 3410001, "current_time_ms": 98311, "exploitability": 0.13193},
    {"iteration": 3420001, "current_time_ms": 98605, "exploitability": 0.131919},
    {"iteration": 3430001, "current_time_ms": 98974, "exploitability": 0.131893},
    {"iteration": 3440001, "current_time_ms": 99336, "exploitability": 0.131882},
    {"iteration": 3450001, "current_time_ms": 99736, "exploitability": 0.131941},
    {"iteration": 3460001, "current_time_ms": 100091, "exploitability": 0.132026},
    {"iteration": 3470001, "current_time_ms": 100436, "exploitability": 0.132112},
    {"iteration": 3480001, "current_time_ms": 100844, "exploitability": 0.132196},
    {"iteration": 3490001, "current_time_ms": 101158, "exploitability": 0.132278},
    {"iteration": 3500001, "current_time_ms": 101518, "exploitability": 0.132355},
    {"iteration": 3510001, "current_time_ms": 101904, "exploitability": 0.132424},
    {"iteration": 3520001, "current_time_ms": 102316, "exploitability": 0.132497},
    {"iteration": 3530001, "current_time_ms": 102679, "exploitability": 0.132568},
    {"iteration": 3540001, "current_time_ms": 103097, "exploitability": 0.13264},
    {"iteration": 3550001, "current_time_ms": 103467, "exploitability": 0.132716},
    {"iteration": 3560001, "current_time_ms": 103823, "exploitability": 0.132798},
    {"iteration": 3570001, "current_time_ms": 104190, "exploitability": 0.132882},
    {"iteration": 3580001, "current_time_ms": 104553, "exploitability": 0.13296},
    {"iteration": 3590001, "current_time_ms": 104919, "exploitability": 0.13301},
    {"iteration": 3600001, "current_time_ms": 105304, "exploitability": 0.133048},
    {"iteration": 3610001, "current_time_ms": 105657, "exploitability": 0.13306},
    {"iteration": 3620001, "current_time_ms": 106003, "exploitability": 0.133064},
    {"iteration": 3630001, "current_time_ms": 106364, "exploitability": 0.133064},
    {"iteration": 3640001, "current_time_ms": 106697, "exploitability": 0.133107},
    {"iteration": 3650001, "current_time_ms": 107041, "exploitability": 0.133176},
    {"iteration": 3660001, "current_time_ms": 107399, "exploitability": 0.133251},
    {"iteration": 3670001, "current_time_ms": 107757, "exploitability": 0.133308},
    {"iteration": 3680001, "current_time_ms": 108229, "exploitability": 0.133356},
    {"iteration": 3690001, "current_time_ms": 108578, "exploitability": 0.133367},
    {"iteration": 3700001, "current_time_ms": 108944, "exploitability": 0.133364},
    {"iteration": 3710001, "current_time_ms": 109333, "exploitability": 0.133346},
    {"iteration": 3720001, "current_time_ms": 109689, "exploitability": 0.133331},
    {"iteration": 3730001, "current_time_ms": 110107, "exploitability": 0.133304},
    {"iteration": 3740001, "current_time_ms": 110363, "exploitability": 0.133269},
    {"iteration": 3750001, "current_time_ms": 110590, "exploitability": 0.133221},
    {"iteration": 3760001, "current_time_ms": 110941, "exploitability": 0.133192},
    {"iteration": 3770001, "current_time_ms": 111310, "exploitability": 0.133167},
    {"iteration": 3780001, "current_time_ms": 111682, "exploitability": 0.133151},
    {"iteration": 3790001, "current_time_ms": 112080, "exploitability": 0.133146},
    {"iteration": 3800001, "current_time_ms": 112421, "exploitability": 0.133166},
    {"iteration": 3810001, "current_time_ms": 112777, "exploitability": 0.13321},
    {"iteration": 3820001, "current_time_ms": 112970, "exploitability": 0.133268},
    {"iteration": 3830001, "current_time_ms": 113158, "exploitability": 0.133327},
    {"iteration": 3840001, "current_time_ms": 113347, "exploitability": 0.133399},
    {"iteration": 3850001, "current_time_ms": 113555, "exploitability": 0.133471},
    {"iteration": 3860001, "current_time_ms": 113920, "exploitability": 0.133526},
    {"iteration": 3870001, "current_time_ms": 114283, "exploitability": 0.133563},
    {"iteration": 3880001, "current_time_ms": 114630, "exploitability": 0.13358},
    {"iteration": 3890001, "current_time_ms": 114967, "exploitability": 0.133595},
    {"iteration": 3900001, "current_time_ms": 115340, "exploitability": 0.133617},
    {"iteration": 3910001, "current_time_ms": 115696, "exploitability": 0.133641},
    {"iteration": 3920001, "current_time_ms": 116085, "exploitability": 0.133669},
    {"iteration": 3930001, "current_time_ms": 116405, "exploitability": 0.133711},
    {"iteration": 3940001, "current_time_ms": 116749, "exploitability": 0.13377},
    {"iteration": 3950001, "current_time_ms": 117146, "exploitability": 0.133829},
    {"iteration": 3960001, "current_time_ms": 117339, "exploitability": 0.133896},
    {"iteration": 3970001, "current_time_ms": 117534, "exploitability": 0.133946},
    {"iteration": 3980001, "current_time_ms": 117723, "exploitability": 0.133974},
    {"iteration": 3990001, "current_time_ms": 117916, "exploitability": 0.134},
    {"iteration": 4000001, "current_time_ms": 118106, "exploitability": 0.134013},
    {"iteration": 4010001, "current_time_ms": 118300, "exploitability": 0.134019},
    {"iteration": 4020001, "current_time_ms": 118494, "exploitability": 0.134027},
    {"iteration": 4030001, "current_time_ms": 118692, "exploitability": 0.134029},
    {"iteration": 4040001, "current_time_ms": 118885, "exploitability": 0.134028},
    {"iteration": 4050001, "current_time_ms": 119083, "exploitability": 0.134001},
    {"iteration": 4060001, "current_time_ms": 119272, "exploitability": 0.133955},
    {"iteration": 4070001, "current_time_ms": 119468, "exploitability": 0.133899},
    {"iteration": 4080001, "current_time_ms": 119663, "exploitability": 0.133859},
    {"iteration": 4090001, "current_time_ms": 119871, "exploitability": 0.133832},
    {"iteration": 4100001, "current_time_ms": 120058, "exploitability": 0.13378},
    {"iteration": 4110001, "current_time_ms": 120250, "exploitability": 0.13374},
    {"iteration": 4120001, "current_time_ms": 120447, "exploitability": 0.133719},
    {"iteration": 4130001, "current_time_ms": 120635, "exploitability": 0.133704},
    {"iteration": 4140001, "current_time_ms": 120823, "exploitability": 0.133692},
    {"iteration": 4150001, "current_time_ms": 121018, "exploitability": 0.133703},
    {"iteration": 4160001, "current_time_ms": 121213, "exploitability": 0.133719},
    {"iteration": 4170001, "current_time_ms": 121402, "exploitability": 0.13375},
    {"iteration": 4180001, "current_time_ms": 121594, "exploitability": 0.133789},
    {"iteration": 4190001, "current_time_ms": 121786, "exploitability": 0.133822},
    {"iteration": 4200001, "current_time_ms": 121986, "exploitability": 0.133862},
    {"iteration": 4210001, "current_time_ms": 122366, "exploitability": 0.133923},
    {"iteration": 4220001, "current_time_ms": 122711, "exploitability": 0.133979},
    {"iteration": 4230001, "current_time_ms": 123076, "exploitability": 0.134046},
    {"iteration": 4240001, "current_time_ms": 123399, "exploitability": 0.134104},
    {"iteration": 4250001, "current_time_ms": 123751, "exploitability": 0.134155},
    {"iteration": 4260001, "current_time_ms": 124090, "exploitability": 0.134202},
    {"iteration": 4270001, "current_time_ms": 124445, "exploitability": 0.134218},
    {"iteration": 4280001, "current_time_ms": 124698, "exploitability": 0.134229},
    {"iteration": 4290001, "current_time_ms": 124887, "exploitability": 0.134219},
    {"iteration": 4300001, "current_time_ms": 125081, "exploitability": 0.134179},
    {"iteration": 4310001, "current_time_ms": 125318, "exploitability": 0.134132},
    {"iteration": 4320001, "current_time_ms": 125541, "exploitability": 0.134084},
    {"iteration": 4330001, "current_time_ms": 125742, "exploitability": 0.134038},
    {"iteration": 4340001, "current_time_ms": 125933, "exploitability": 0.133984},
    {"iteration": 4350001, "current_time_ms": 126126, "exploitability": 0.133938},
    {"iteration": 4360001, "current_time_ms": 126319, "exploitability": 0.133886},
    {"iteration": 4370001, "current_time_ms": 126522, "exploitability": 0.133851},
    {"iteration": 4380001, "current_time_ms": 126716, "exploitability": 0.13383},
    {"iteration": 4390001, "current_time_ms": 126913, "exploitability": 0.133827},
    {"iteration": 4400001, "current_time_ms": 127101, "exploitability": 0.133846},
    {"iteration": 4410001, "current_time_ms": 127293, "exploitability": 0.133868},
    {"iteration": 4420001, "current_time_ms": 127493, "exploitability": 0.133901},
    {"iteration": 4430001, "current_time_ms": 127676, "exploitability": 0.133914},
    {"iteration": 4440001, "current_time_ms": 127852, "exploitability": 0.133919},
    {"iteration": 4450001, "current_time_ms": 128048, "exploitability": 0.133923},
    {"iteration": 4460001, "current_time_ms": 128338, "exploitability": 0.133899},
    {"iteration": 4470001, "current_time_ms": 128724, "exploitability": 0.133862},
    {"iteration": 4480001, "current_time_ms": 129082, "exploitability": 0.133821},
    {"iteration": 4490001, "current_time_ms": 129433, "exploitability": 0.133783},
    {"iteration": 4500001, "current_time_ms": 129763, "exploitability": 0.13375},
    {"iteration": 4510001, "current_time_ms": 130134, "exploitability": 0.13372},
    {"iteration": 4520001, "current_time_ms": 130530, "exploitability": 0.133689},
    {"iteration": 4530001, "current_time_ms": 130903, "exploitability": 0.133685},
    {"iteration": 4540001, "current_time_ms": 131248, "exploitability": 0.133686},
    {"iteration": 4550001, "current_time_ms": 131602, "exploitability": 0.133706},
    {"iteration": 4560001, "current_time_ms": 131992, "exploitability": 0.133737},
    {"iteration": 4570001, "current_time_ms": 132289, "exploitability": 0.13377},
    {"iteration": 4580001, "current_time_ms": 132625, "exploitability": 0.133809},
    {"iteration": 4590001, "current_time_ms": 132967, "exploitability": 0.133853},
    {"iteration": 4600001, "current_time_ms": 133286, "exploitability": 0.133906},
    {"iteration": 4610001, "current_time_ms": 133584, "exploitability": 0.13396},
    {"iteration": 4620001, "current_time_ms": 133935, "exploitability": 0.134006},
    {"iteration": 4630001, "current_time_ms": 134325, "exploitability": 0.134037},
    {"iteration": 4640001, "current_time_ms": 134716, "exploitability": 0.134071},
    {"iteration": 4650001, "current_time_ms": 135088, "exploitability": 0.134101},
    {"iteration": 4660001, "current_time_ms": 135525, "exploitability": 0.134108},
    {"iteration": 4670001, "current_time_ms": 135858, "exploitability": 0.134092},
    {"iteration": 4680001, "current_time_ms": 136161, "exploitability": 0.134054},
    {"iteration": 4690001, "current_time_ms": 136498, "exploitability": 0.133998},
    {"iteration": 4700001, "current_time_ms": 136809, "exploitability": 0.13394},
    {"iteration": 4710001, "current_time_ms": 137114, "exploitability": 0.133888},
    {"iteration": 4720001, "current_time_ms": 137423, "exploitability": 0.133842},
    {"iteration": 4730001, "current_time_ms": 137739, "exploitability": 0.13382},
    {"iteration": 4740001, "current_time_ms": 138054, "exploitability": 0.133817},
    {"iteration": 4750001, "current_time_ms": 138297, "exploitability": 0.133829},
    {"iteration": 4760001, "current_time_ms": 138488, "exploitability": 0.133843},
    {"iteration": 4770001, "current_time_ms": 138686, "exploitability": 0.133845},
    {"iteration": 4780001, "current_time_ms": 138905, "exploitability": 0.133856},
    {"iteration": 4790001, "current_time_ms": 139113, "exploitability": 0.133874},
    {"iteration": 4800001, "current_time_ms": 139371, "exploitability": 0.13389},
    {"iteration": 4810001, "current_time_ms": 139644, "exploitability": 0.133923},
    {"iteration": 4820001, "current_time_ms": 139943, "exploitability": 0.133955},
    {"iteration": 4830001, "current_time_ms": 140202, "exploitability": 0.133989},
    {"iteration": 4840001, "current_time_ms": 140461, "exploitability": 0.134003},
    {"iteration": 4850001, "current_time_ms": 140731, "exploitability": 0.134048},
    {"iteration": 4860001, "current_time_ms": 141008, "exploitability": 0.134103},
    {"iteration": 4870001, "current_time_ms": 141259, "exploitability": 0.134153},
    {"iteration": 4880001, "current_time_ms": 141535, "exploitability": 0.134194},
    {"iteration": 4890001, "current_time_ms": 141792, "exploitability": 0.134224},
    {"iteration": 4900001, "current_time_ms": 142021, "exploitability": 0.13426},
    {"iteration": 4910001, "current_time_ms": 142284, "exploitability": 0.13431},
    {"iteration": 4920001, "current_time_ms": 142555, "exploitability": 0.13433},
    {"iteration": 4930001, "current_time_ms": 142820, "exploitability": 0.13433},
    {"iteration": 4940001, "current_time_ms": 143232, "exploitability": 0.13433},
    {"iteration": 4950001, "current_time_ms": 143479, "exploitability": 0.134329},
    {"iteration": 4960001, "current_time_ms": 143796, "exploitability": 0.134341},
    {"iteration": 4970001, "current_time_ms": 144038, "exploitability": 0.134346},
    {"iteration": 4980001, "current_time_ms": 144292, "exploitability": 0.134373},
    {"iteration": 4990001, "current_time_ms": 144569, "exploitability": 0.134416},
    {"iteration": 5000001, "current_time_ms": 144860, "exploitability": 0.134464},
  ]
}


==> plots/backup/os_mccfr__48_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 48,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 240, "exploitability": 0.215726},
    {"iteration": 20001, "current_time_ms": 430, "exploitability": 0.204885},
    {"iteration": 30001, "current_time_ms": 676, "exploitability": 0.20021},
    {"iteration": 40001, "current_time_ms": 886, "exploitability": 0.197524},
    {"iteration": 50001, "current_time_ms": 1168, "exploitability": 0.195941},
    {"iteration": 60001, "current_time_ms": 1480, "exploitability": 0.194502},
    {"iteration": 70001, "current_time_ms": 1741, "exploitability": 0.193684},
    {"iteration": 80001, "current_time_ms": 1996, "exploitability": 0.193026},
    {"iteration": 90001, "current_time_ms": 2187, "exploitability": 0.192429},
    {"iteration": 100001, "current_time_ms": 2387, "exploitability": 0.192255},
    {"iteration": 110001, "current_time_ms": 2575, "exploitability": 0.19203},
    {"iteration": 120001, "current_time_ms": 2759, "exploitability": 0.190898},
    {"iteration": 130001, "current_time_ms": 2988, "exploitability": 0.190391},
    {"iteration": 140001, "current_time_ms": 3433, "exploitability": 0.19059},
    {"iteration": 150001, "current_time_ms": 3854, "exploitability": 0.190098},
    {"iteration": 160001, "current_time_ms": 4303, "exploitability": 0.189664},
    {"iteration": 170001, "current_time_ms": 4711, "exploitability": 0.189218},
    {"iteration": 180001, "current_time_ms": 5113, "exploitability": 0.188857},
    {"iteration": 190001, "current_time_ms": 5455, "exploitability": 0.188587},
    {"iteration": 200001, "current_time_ms": 5645, "exploitability": 0.188367},
    {"iteration": 210001, "current_time_ms": 5835, "exploitability": 0.188367},
    {"iteration": 220001, "current_time_ms": 6019, "exploitability": 0.188107},
    {"iteration": 230001, "current_time_ms": 6432, "exploitability": 0.187768},
    {"iteration": 240001, "current_time_ms": 6633, "exploitability": 0.18771},
    {"iteration": 250001, "current_time_ms": 6814, "exploitability": 0.187854},
    {"iteration": 260001, "current_time_ms": 7182, "exploitability": 0.187474},
    {"iteration": 270001, "current_time_ms": 7604, "exploitability": 0.187142},
    {"iteration": 280001, "current_time_ms": 7783, "exploitability": 0.186832},
    {"iteration": 290001, "current_time_ms": 7972, "exploitability": 0.186658},
    {"iteration": 300001, "current_time_ms": 8165, "exploitability": 0.186489},
    {"iteration": 310001, "current_time_ms": 8348, "exploitability": 0.186395},
    {"iteration": 320001, "current_time_ms": 8531, "exploitability": 0.186124},
    {"iteration": 330001, "current_time_ms": 8739, "exploitability": 0.18593},
    {"iteration": 340001, "current_time_ms": 8923, "exploitability": 0.185732},
    {"iteration": 350001, "current_time_ms": 9109, "exploitability": 0.185652},
    {"iteration": 360001, "current_time_ms": 9307, "exploitability": 0.18554},
    {"iteration": 370001, "current_time_ms": 9487, "exploitability": 0.185501},
    {"iteration": 380001, "current_time_ms": 9668, "exploitability": 0.185513},
    {"iteration": 390001, "current_time_ms": 9853, "exploitability": 0.18529},
    {"iteration": 400001, "current_time_ms": 10030, "exploitability": 0.185038},
    {"iteration": 410001, "current_time_ms": 10215, "exploitability": 0.184853},
    {"iteration": 420001, "current_time_ms": 10393, "exploitability": 0.184633},
    {"iteration": 430001, "current_time_ms": 10574, "exploitability": 0.18449},
    {"iteration": 440001, "current_time_ms": 10750, "exploitability": 0.184426},
    {"iteration": 450001, "current_time_ms": 10936, "exploitability": 0.184314},
    {"iteration": 460001, "current_time_ms": 11130, "exploitability": 0.184175},
    {"iteration": 470001, "current_time_ms": 11326, "exploitability": 0.18401},
    {"iteration": 480001, "current_time_ms": 11525, "exploitability": 0.183947},
    {"iteration": 490001, "current_time_ms": 11717, "exploitability": 0.183893},
    {"iteration": 500001, "current_time_ms": 11902, "exploitability": 0.183913},
    {"iteration": 510001, "current_time_ms": 12084, "exploitability": 0.184002},
    {"iteration": 520001, "current_time_ms": 12267, "exploitability": 0.184001},
    {"iteration": 530001, "current_time_ms": 12450, "exploitability": 0.183945},
    {"iteration": 540001, "current_time_ms": 12632, "exploitability": 0.183881},
    {"iteration": 550001, "current_time_ms": 12818, "exploitability": 0.183737},
    {"iteration": 560001, "current_time_ms": 13002, "exploitability": 0.183623},
    {"iteration": 570001, "current_time_ms": 13184, "exploitability": 0.183549},
    {"iteration": 580001, "current_time_ms": 13370, "exploitability": 0.183464},
    {"iteration": 590001, "current_time_ms": 13559, "exploitability": 0.183362},
    {"iteration": 600001, "current_time_ms": 13745, "exploitability": 0.183254},
    {"iteration": 610001, "current_time_ms": 13928, "exploitability": 0.18316},
    {"iteration": 620001, "current_time_ms": 14113, "exploitability": 0.183054},
    {"iteration": 630001, "current_time_ms": 14298, "exploitability": 0.182972},
    {"iteration": 640001, "current_time_ms": 14481, "exploitability": 0.182899},
    {"iteration": 650001, "current_time_ms": 14669, "exploitability": 0.182828},
    {"iteration": 660001, "current_time_ms": 14850, "exploitability": 0.18275},
    {"iteration": 670001, "current_time_ms": 15028, "exploitability": 0.18263},
    {"iteration": 680001, "current_time_ms": 15216, "exploitability": 0.182544},
    {"iteration": 690001, "current_time_ms": 15396, "exploitability": 0.182485},
    {"iteration": 700001, "current_time_ms": 15575, "exploitability": 0.182415},
    {"iteration": 710001, "current_time_ms": 15756, "exploitability": 0.182323},
    {"iteration": 720001, "current_time_ms": 15944, "exploitability": 0.182209},
    {"iteration": 730001, "current_time_ms": 16128, "exploitability": 0.182098},
    {"iteration": 740001, "current_time_ms": 16309, "exploitability": 0.182006},
    {"iteration": 750001, "current_time_ms": 16489, "exploitability": 0.181953},
    {"iteration": 760001, "current_time_ms": 16671, "exploitability": 0.181892},
    {"iteration": 770001, "current_time_ms": 16857, "exploitability": 0.181828},
    {"iteration": 780001, "current_time_ms": 17037, "exploitability": 0.181754},
    {"iteration": 790001, "current_time_ms": 17222, "exploitability": 0.181725},
    {"iteration": 800001, "current_time_ms": 17406, "exploitability": 0.181662},
    {"iteration": 810001, "current_time_ms": 17592, "exploitability": 0.181586},
    {"iteration": 820001, "current_time_ms": 17818, "exploitability": 0.181483},
    {"iteration": 830001, "current_time_ms": 18178, "exploitability": 0.181406},
    {"iteration": 840001, "current_time_ms": 18511, "exploitability": 0.181366},
    {"iteration": 850001, "current_time_ms": 18855, "exploitability": 0.181364},
    {"iteration": 860001, "current_time_ms": 19175, "exploitability": 0.181337},
    {"iteration": 870001, "current_time_ms": 19535, "exploitability": 0.181284},
    {"iteration": 880001, "current_time_ms": 19853, "exploitability": 0.181215},
    {"iteration": 890001, "current_time_ms": 20200, "exploitability": 0.181156},
    {"iteration": 900001, "current_time_ms": 20551, "exploitability": 0.181073},
    {"iteration": 910001, "current_time_ms": 20887, "exploitability": 0.180979},
    {"iteration": 920001, "current_time_ms": 21239, "exploitability": 0.180922},
    {"iteration": 930001, "current_time_ms": 21552, "exploitability": 0.180901},
    {"iteration": 940001, "current_time_ms": 21896, "exploitability": 0.180831},
    {"iteration": 950001, "current_time_ms": 22227, "exploitability": 0.180778},
    {"iteration": 960001, "current_time_ms": 22568, "exploitability": 0.180736},
    {"iteration": 970001, "current_time_ms": 22894, "exploitability": 0.180666},
    {"iteration": 980001, "current_time_ms": 23260, "exploitability": 0.180595},
    {"iteration": 990001, "current_time_ms": 23612, "exploitability": 0.180572},
    {"iteration": 1000001, "current_time_ms": 23950, "exploitability": 0.180527},
    {"iteration": 1010001, "current_time_ms": 24295, "exploitability": 0.180459},
    {"iteration": 1020001, "current_time_ms": 24657, "exploitability": 0.180409},
    {"iteration": 1030001, "current_time_ms": 24987, "exploitability": 0.180363},
    {"iteration": 1040001, "current_time_ms": 25323, "exploitability": 0.1803},
    {"iteration": 1050001, "current_time_ms": 25660, "exploitability": 0.180224},
    {"iteration": 1060001, "current_time_ms": 26014, "exploitability": 0.180167},
    {"iteration": 1070001, "current_time_ms": 26377, "exploitability": 0.180144},
    {"iteration": 1080001, "current_time_ms": 26731, "exploitability": 0.180093},
    {"iteration": 1090001, "current_time_ms": 27130, "exploitability": 0.180048},
    {"iteration": 1100001, "current_time_ms": 27512, "exploitability": 0.180015},
    {"iteration": 1110001, "current_time_ms": 27874, "exploitability": 0.179958},
    {"iteration": 1120001, "current_time_ms": 28203, "exploitability": 0.179908},
    {"iteration": 1130001, "current_time_ms": 28592, "exploitability": 0.179848},
    {"iteration": 1140001, "current_time_ms": 28927, "exploitability": 0.179807},
    {"iteration": 1150001, "current_time_ms": 29259, "exploitability": 0.179787},
    {"iteration": 1160001, "current_time_ms": 29602, "exploitability": 0.179753},
    {"iteration": 1170001, "current_time_ms": 29940, "exploitability": 0.179723},
    {"iteration": 1180001, "current_time_ms": 30287, "exploitability": 0.179694},
    {"iteration": 1190001, "current_time_ms": 30624, "exploitability": 0.179695},
    {"iteration": 1200001, "current_time_ms": 30944, "exploitability": 0.179679},
    {"iteration": 1210001, "current_time_ms": 31297, "exploitability": 0.179645},
    {"iteration": 1220001, "current_time_ms": 31622, "exploitability": 0.179611},
    {"iteration": 1230001, "current_time_ms": 31976, "exploitability": 0.179594},
    {"iteration": 1240001, "current_time_ms": 32355, "exploitability": 0.179582},
    {"iteration": 1250001, "current_time_ms": 32675, "exploitability": 0.179553},
    {"iteration": 1260001, "current_time_ms": 33024, "exploitability": 0.179534},
    {"iteration": 1270001, "current_time_ms": 33213, "exploitability": 0.179485},
    {"iteration": 1280001, "current_time_ms": 33398, "exploitability": 0.179432},
    {"iteration": 1290001, "current_time_ms": 33580, "exploitability": 0.179394},
    {"iteration": 1300001, "current_time_ms": 33765, "exploitability": 0.179382},
    {"iteration": 1310001, "current_time_ms": 33947, "exploitability": 0.179372},
    {"iteration": 1320001, "current_time_ms": 34134, "exploitability": 0.179379},
    {"iteration": 1330001, "current_time_ms": 34320, "exploitability": 0.179372},
    {"iteration": 1340001, "current_time_ms": 34508, "exploitability": 0.179342},
    {"iteration": 1350001, "current_time_ms": 34695, "exploitability": 0.179294},
    {"iteration": 1360001, "current_time_ms": 34877, "exploitability": 0.179242},
    {"iteration": 1370001, "current_time_ms": 35061, "exploitability": 0.179195},
    {"iteration": 1380001, "current_time_ms": 35244, "exploitability": 0.179159},
    {"iteration": 1390001, "current_time_ms": 35428, "exploitability": 0.179117},
    {"iteration": 1400001, "current_time_ms": 35610, "exploitability": 0.179102},
    {"iteration": 1410001, "current_time_ms": 35799, "exploitability": 0.179083},
    {"iteration": 1420001, "current_time_ms": 35988, "exploitability": 0.179054},
    {"iteration": 1430001, "current_time_ms": 36174, "exploitability": 0.179028},
    {"iteration": 1440001, "current_time_ms": 36358, "exploitability": 0.17901},
    {"iteration": 1450001, "current_time_ms": 36541, "exploitability": 0.178982},
    {"iteration": 1460001, "current_time_ms": 36738, "exploitability": 0.17895},
    {"iteration": 1470001, "current_time_ms": 36926, "exploitability": 0.178909},
    {"iteration": 1480001, "current_time_ms": 37113, "exploitability": 0.178876},
    {"iteration": 1490001, "current_time_ms": 37308, "exploitability": 0.17884},
    {"iteration": 1500001, "current_time_ms": 37492, "exploitability": 0.178807},
    {"iteration": 1510001, "current_time_ms": 37677, "exploitability": 0.178769},
    {"iteration": 1520001, "current_time_ms": 37866, "exploitability": 0.178738},
    {"iteration": 1530001, "current_time_ms": 38049, "exploitability": 0.178717},
    {"iteration": 1540001, "current_time_ms": 38231, "exploitability": 0.17871},
    {"iteration": 1550001, "current_time_ms": 38411, "exploitability": 0.178704},
    {"iteration": 1560001, "current_time_ms": 38591, "exploitability": 0.178692},
    {"iteration": 1570001, "current_time_ms": 38775, "exploitability": 0.17868},
    {"iteration": 1580001, "current_time_ms": 38973, "exploitability": 0.178656},
    {"iteration": 1590001, "current_time_ms": 39218, "exploitability": 0.17865},
    {"iteration": 1600001, "current_time_ms": 39612, "exploitability": 0.178643},
    {"iteration": 1610001, "current_time_ms": 39939, "exploitability": 0.178628},
    {"iteration": 1620001, "current_time_ms": 40278, "exploitability": 0.178628},
    {"iteration": 1630001, "current_time_ms": 40526, "exploitability": 0.178597},
    {"iteration": 1640001, "current_time_ms": 40711, "exploitability": 0.178552},
    {"iteration": 1650001, "current_time_ms": 40898, "exploitability": 0.178513},
    {"iteration": 1660001, "current_time_ms": 41090, "exploitability": 0.178484},
    {"iteration": 1670001, "current_time_ms": 41277, "exploitability": 0.178444},
    {"iteration": 1680001, "current_time_ms": 41460, "exploitability": 0.178421},
    {"iteration": 1690001, "current_time_ms": 41642, "exploitability": 0.178394},
    {"iteration": 1700001, "current_time_ms": 41821, "exploitability": 0.178359},
    {"iteration": 1710001, "current_time_ms": 42006, "exploitability": 0.178325},
    {"iteration": 1720001, "current_time_ms": 42189, "exploitability": 0.17829},
    {"iteration": 1730001, "current_time_ms": 42378, "exploitability": 0.178247},
    {"iteration": 1740001, "current_time_ms": 42560, "exploitability": 0.178211},
    {"iteration": 1750001, "current_time_ms": 42745, "exploitability": 0.178173},
    {"iteration": 1760001, "current_time_ms": 42931, "exploitability": 0.178145},
    {"iteration": 1770001, "current_time_ms": 43115, "exploitability": 0.178114},
    {"iteration": 1780001, "current_time_ms": 43304, "exploitability": 0.178091},
    {"iteration": 1790001, "current_time_ms": 43489, "exploitability": 0.178063},
    {"iteration": 1800001, "current_time_ms": 43672, "exploitability": 0.178043},
    {"iteration": 1810001, "current_time_ms": 43881, "exploitability": 0.178032},
    {"iteration": 1820001, "current_time_ms": 44059, "exploitability": 0.178033},
    {"iteration": 1830001, "current_time_ms": 44239, "exploitability": 0.178036},
    {"iteration": 1840001, "current_time_ms": 44427, "exploitability": 0.178038},
    {"iteration": 1850001, "current_time_ms": 44612, "exploitability": 0.178031},
    {"iteration": 1860001, "current_time_ms": 44801, "exploitability": 0.17803},
    {"iteration": 1870001, "current_time_ms": 44980, "exploitability": 0.178025},
    {"iteration": 1880001, "current_time_ms": 45161, "exploitability": 0.17801},
    {"iteration": 1890001, "current_time_ms": 45340, "exploitability": 0.177998},
    {"iteration": 1900001, "current_time_ms": 45514, "exploitability": 0.17799},
    {"iteration": 1910001, "current_time_ms": 45698, "exploitability": 0.177974},
    {"iteration": 1920001, "current_time_ms": 45887, "exploitability": 0.177951},
    {"iteration": 1930001, "current_time_ms": 46070, "exploitability": 0.177928},
    {"iteration": 1940001, "current_time_ms": 46251, "exploitability": 0.177896},
    {"iteration": 1950001, "current_time_ms": 46433, "exploitability": 0.177867},
    {"iteration": 1960001, "current_time_ms": 46619, "exploitability": 0.177844},
    {"iteration": 1970001, "current_time_ms": 46806, "exploitability": 0.177825},
    {"iteration": 1980001, "current_time_ms": 46985, "exploitability": 0.177807},
    {"iteration": 1990001, "current_time_ms": 47170, "exploitability": 0.17779},
    {"iteration": 2000001, "current_time_ms": 47355, "exploitability": 0.177774},
    {"iteration": 2010001, "current_time_ms": 47548, "exploitability": 0.17776},
    {"iteration": 2020001, "current_time_ms": 47732, "exploitability": 0.177735},
    {"iteration": 2030001, "current_time_ms": 47918, "exploitability": 0.177717},
    {"iteration": 2040001, "current_time_ms": 48100, "exploitability": 0.177695},
    {"iteration": 2050001, "current_time_ms": 48290, "exploitability": 0.177686},
    {"iteration": 2060001, "current_time_ms": 48466, "exploitability": 0.177693},
    {"iteration": 2070001, "current_time_ms": 48651, "exploitability": 0.177693},
    {"iteration": 2080001, "current_time_ms": 48837, "exploitability": 0.177681},
    {"iteration": 2090001, "current_time_ms": 49031, "exploitability": 0.177668},
    {"iteration": 2100001, "current_time_ms": 49216, "exploitability": 0.177646},
    {"iteration": 2110001, "current_time_ms": 49402, "exploitability": 0.177624},
    {"iteration": 2120001, "current_time_ms": 49587, "exploitability": 0.177597},
    {"iteration": 2130001, "current_time_ms": 49775, "exploitability": 0.177572},
    {"iteration": 2140001, "current_time_ms": 49958, "exploitability": 0.177545},
    {"iteration": 2150001, "current_time_ms": 50143, "exploitability": 0.17752},
    {"iteration": 2160001, "current_time_ms": 50326, "exploitability": 0.177496},
    {"iteration": 2170001, "current_time_ms": 50509, "exploitability": 0.177477},
    {"iteration": 2180001, "current_time_ms": 50710, "exploitability": 0.177458},
    {"iteration": 2190001, "current_time_ms": 50900, "exploitability": 0.177434},
    {"iteration": 2200001, "current_time_ms": 51085, "exploitability": 0.177414},
    {"iteration": 2210001, "current_time_ms": 51273, "exploitability": 0.177401},
    {"iteration": 2220001, "current_time_ms": 51455, "exploitability": 0.177401},
    {"iteration": 2230001, "current_time_ms": 51646, "exploitability": 0.177395},
    {"iteration": 2240001, "current_time_ms": 51834, "exploitability": 0.177373},
    {"iteration": 2250001, "current_time_ms": 52018, "exploitability": 0.177352},
    {"iteration": 2260001, "current_time_ms": 52208, "exploitability": 0.177342},
    {"iteration": 2270001, "current_time_ms": 52397, "exploitability": 0.17734},
    {"iteration": 2280001, "current_time_ms": 52580, "exploitability": 0.17733},
    {"iteration": 2290001, "current_time_ms": 52765, "exploitability": 0.177324},
    {"iteration": 2300001, "current_time_ms": 52950, "exploitability": 0.17733},
    {"iteration": 2310001, "current_time_ms": 53137, "exploitability": 0.17732},
    {"iteration": 2320001, "current_time_ms": 53326, "exploitability": 0.177311},
    {"iteration": 2330001, "current_time_ms": 53511, "exploitability": 0.177307},
    {"iteration": 2340001, "current_time_ms": 53697, "exploitability": 0.1773},
    {"iteration": 2350001, "current_time_ms": 53884, "exploitability": 0.177302},
    {"iteration": 2360001, "current_time_ms": 54066, "exploitability": 0.177299},
    {"iteration": 2370001, "current_time_ms": 54257, "exploitability": 0.177282},
    {"iteration": 2380001, "current_time_ms": 54441, "exploitability": 0.177264},
    {"iteration": 2390001, "current_time_ms": 54624, "exploitability": 0.17725},
    {"iteration": 2400001, "current_time_ms": 54806, "exploitability": 0.17724},
    {"iteration": 2410001, "current_time_ms": 54985, "exploitability": 0.17723},
    {"iteration": 2420001, "current_time_ms": 55166, "exploitability": 0.177207},
    {"iteration": 2430001, "current_time_ms": 55351, "exploitability": 0.177187},
    {"iteration": 2440001, "current_time_ms": 55540, "exploitability": 0.17717},
    {"iteration": 2450001, "current_time_ms": 55725, "exploitability": 0.177153},
    {"iteration": 2460001, "current_time_ms": 55909, "exploitability": 0.177142},
    {"iteration": 2470001, "current_time_ms": 56091, "exploitability": 0.17713},
    {"iteration": 2480001, "current_time_ms": 56275, "exploitability": 0.177107},
    {"iteration": 2490001, "current_time_ms": 56465, "exploitability": 0.177079},
    {"iteration": 2500001, "current_time_ms": 56655, "exploitability": 0.177066},
    {"iteration": 2510001, "current_time_ms": 56837, "exploitability": 0.177053},
    {"iteration": 2520001, "current_time_ms": 57015, "exploitability": 0.177041},
    {"iteration": 2530001, "current_time_ms": 57237, "exploitability": 0.177021},
    {"iteration": 2540001, "current_time_ms": 57555, "exploitability": 0.177004},
    {"iteration": 2550001, "current_time_ms": 57769, "exploitability": 0.176989},
    {"iteration": 2560001, "current_time_ms": 57949, "exploitability": 0.176976},
    {"iteration": 2570001, "current_time_ms": 58126, "exploitability": 0.176961},
    {"iteration": 2580001, "current_time_ms": 58311, "exploitability": 0.176951},
    {"iteration": 2590001, "current_time_ms": 58496, "exploitability": 0.176943},
    {"iteration": 2600001, "current_time_ms": 58677, "exploitability": 0.176942},
    {"iteration": 2610001, "current_time_ms": 58862, "exploitability": 0.176942},
    {"iteration": 2620001, "current_time_ms": 59047, "exploitability": 0.176941},
    {"iteration": 2630001, "current_time_ms": 59229, "exploitability": 0.176953},
    {"iteration": 2640001, "current_time_ms": 59410, "exploitability": 0.176958},
    {"iteration": 2650001, "current_time_ms": 59587, "exploitability": 0.176968},
    {"iteration": 2660001, "current_time_ms": 59768, "exploitability": 0.176977},
    {"iteration": 2670001, "current_time_ms": 59952, "exploitability": 0.176984},
    {"iteration": 2680001, "current_time_ms": 60135, "exploitability": 0.176996},
    {"iteration": 2690001, "current_time_ms": 60321, "exploitability": 0.177001},
    {"iteration": 2700001, "current_time_ms": 60497, "exploitability": 0.176994},
    {"iteration": 2710001, "current_time_ms": 60681, "exploitability": 0.176982},
    {"iteration": 2720001, "current_time_ms": 60871, "exploitability": 0.176972},
    {"iteration": 2730001, "current_time_ms": 61078, "exploitability": 0.176967},
    {"iteration": 2740001, "current_time_ms": 61478, "exploitability": 0.176958},
    {"iteration": 2750001, "current_time_ms": 61781, "exploitability": 0.176951},
    {"iteration": 2760001, "current_time_ms": 62131, "exploitability": 0.176945},
    {"iteration": 2770001, "current_time_ms": 62463, "exploitability": 0.176934},
    {"iteration": 2780001, "current_time_ms": 62832, "exploitability": 0.176919},
    {"iteration": 2790001, "current_time_ms": 63180, "exploitability": 0.176905},
    {"iteration": 2800001, "current_time_ms": 63515, "exploitability": 0.176894},
    {"iteration": 2810001, "current_time_ms": 63842, "exploitability": 0.176885},
    {"iteration": 2820001, "current_time_ms": 64194, "exploitability": 0.176876},
    {"iteration": 2830001, "current_time_ms": 64559, "exploitability": 0.176863},
    {"iteration": 2840001, "current_time_ms": 64896, "exploitability": 0.176853},
    {"iteration": 2850001, "current_time_ms": 65242, "exploitability": 0.17684},
    {"iteration": 2860001, "current_time_ms": 65572, "exploitability": 0.176836},
    {"iteration": 2870001, "current_time_ms": 65908, "exploitability": 0.176819},
    {"iteration": 2880001, "current_time_ms": 66227, "exploitability": 0.176799},
    {"iteration": 2890001, "current_time_ms": 66571, "exploitability": 0.176787},
    {"iteration": 2900001, "current_time_ms": 66982, "exploitability": 0.176778},
    {"iteration": 2910001, "current_time_ms": 67305, "exploitability": 0.176764},
    {"iteration": 2920001, "current_time_ms": 67679, "exploitability": 0.176753},
    {"iteration": 2930001, "current_time_ms": 68008, "exploitability": 0.176744},
    {"iteration": 2940001, "current_time_ms": 68343, "exploitability": 0.176723},
    {"iteration": 2950001, "current_time_ms": 68667, "exploitability": 0.176707},
    {"iteration": 2960001, "current_time_ms": 69020, "exploitability": 0.176689},
    {"iteration": 2970001, "current_time_ms": 69340, "exploitability": 0.176671},
    {"iteration": 2980001, "current_time_ms": 69697, "exploitability": 0.17666},
    {"iteration": 2990001, "current_time_ms": 70061, "exploitability": 0.176651},
    {"iteration": 3000001, "current_time_ms": 70389, "exploitability": 0.176641},
    {"iteration": 3010001, "current_time_ms": 70741, "exploitability": 0.176627},
    {"iteration": 3020001, "current_time_ms": 71062, "exploitability": 0.176621},
    {"iteration": 3030001, "current_time_ms": 71411, "exploitability": 0.176609},
    {"iteration": 3040001, "current_time_ms": 71752, "exploitability": 0.176599},
    {"iteration": 3050001, "current_time_ms": 72129, "exploitability": 0.176588},
    {"iteration": 3060001, "current_time_ms": 72529, "exploitability": 0.176583},
    {"iteration": 3070001, "current_time_ms": 72848, "exploitability": 0.176572},
    {"iteration": 3080001, "current_time_ms": 73218, "exploitability": 0.176567},
    {"iteration": 3090001, "current_time_ms": 73552, "exploitability": 0.176562},
    {"iteration": 3100001, "current_time_ms": 73928, "exploitability": 0.176556},
    {"iteration": 3110001, "current_time_ms": 74296, "exploitability": 0.176542},
    {"iteration": 3120001, "current_time_ms": 74710, "exploitability": 0.176532},
    {"iteration": 3130001, "current_time_ms": 75110, "exploitability": 0.176525},
    {"iteration": 3140001, "current_time_ms": 75508, "exploitability": 0.176515},
    {"iteration": 3150001, "current_time_ms": 75913, "exploitability": 0.176506},
    {"iteration": 3160001, "current_time_ms": 76175, "exploitability": 0.176498},
    {"iteration": 3170001, "current_time_ms": 76356, "exploitability": 0.17649},
    {"iteration": 3180001, "current_time_ms": 76655, "exploitability": 0.176477},
    {"iteration": 3190001, "current_time_ms": 77059, "exploitability": 0.176461},
    {"iteration": 3200001, "current_time_ms": 77425, "exploitability": 0.176451},
    {"iteration": 3210001, "current_time_ms": 77835, "exploitability": 0.176439},
    {"iteration": 3220001, "current_time_ms": 78193, "exploitability": 0.176438},
    {"iteration": 3230001, "current_time_ms": 78656, "exploitability": 0.176448},
    {"iteration": 3240001, "current_time_ms": 79093, "exploitability": 0.176446},
    {"iteration": 3250001, "current_time_ms": 79460, "exploitability": 0.176441},
    {"iteration": 3260001, "current_time_ms": 79864, "exploitability": 0.176427},
    {"iteration": 3270001, "current_time_ms": 80258, "exploitability": 0.176414},
    {"iteration": 3280001, "current_time_ms": 80645, "exploitability": 0.176398},
    {"iteration": 3290001, "current_time_ms": 81034, "exploitability": 0.17639},
    {"iteration": 3300001, "current_time_ms": 81435, "exploitability": 0.176385},
    {"iteration": 3310001, "current_time_ms": 81845, "exploitability": 0.176376},
    {"iteration": 3320001, "current_time_ms": 82268, "exploitability": 0.176373},
    {"iteration": 3330001, "current_time_ms": 82467, "exploitability": 0.176369},
    {"iteration": 3340001, "current_time_ms": 82652, "exploitability": 0.176366},
    {"iteration": 3350001, "current_time_ms": 82852, "exploitability": 0.176364},
    {"iteration": 3360001, "current_time_ms": 83041, "exploitability": 0.176359},
    {"iteration": 3370001, "current_time_ms": 83225, "exploitability": 0.17635},
    {"iteration": 3380001, "current_time_ms": 83406, "exploitability": 0.176348},
    {"iteration": 3390001, "current_time_ms": 83589, "exploitability": 0.176339},
    {"iteration": 3400001, "current_time_ms": 83775, "exploitability": 0.176328},
    {"iteration": 3410001, "current_time_ms": 83963, "exploitability": 0.17632},
    {"iteration": 3420001, "current_time_ms": 84153, "exploitability": 0.176317},
    {"iteration": 3430001, "current_time_ms": 84338, "exploitability": 0.176308},
    {"iteration": 3440001, "current_time_ms": 84520, "exploitability": 0.176292},
    {"iteration": 3450001, "current_time_ms": 84699, "exploitability": 0.176285},
    {"iteration": 3460001, "current_time_ms": 84883, "exploitability": 0.176271},
    {"iteration": 3470001, "current_time_ms": 85082, "exploitability": 0.176257},
    {"iteration": 3480001, "current_time_ms": 85334, "exploitability": 0.176245},
    {"iteration": 3490001, "current_time_ms": 85525, "exploitability": 0.176236},
    {"iteration": 3500001, "current_time_ms": 85712, "exploitability": 0.176223},
    {"iteration": 3510001, "current_time_ms": 85899, "exploitability": 0.176208},
    {"iteration": 3520001, "current_time_ms": 86081, "exploitability": 0.176191},
    {"iteration": 3530001, "current_time_ms": 86260, "exploitability": 0.176175},
    {"iteration": 3540001, "current_time_ms": 86450, "exploitability": 0.176163},
    {"iteration": 3550001, "current_time_ms": 86631, "exploitability": 0.17615},
    {"iteration": 3560001, "current_time_ms": 86821, "exploitability": 0.176139},
    {"iteration": 3570001, "current_time_ms": 87010, "exploitability": 0.176131},
    {"iteration": 3580001, "current_time_ms": 87192, "exploitability": 0.176117},
    {"iteration": 3590001, "current_time_ms": 87373, "exploitability": 0.176108},
    {"iteration": 3600001, "current_time_ms": 87566, "exploitability": 0.176094},
    {"iteration": 3610001, "current_time_ms": 87756, "exploitability": 0.176079},
    {"iteration": 3620001, "current_time_ms": 87939, "exploitability": 0.176069},
    {"iteration": 3630001, "current_time_ms": 88131, "exploitability": 0.17606},
    {"iteration": 3640001, "current_time_ms": 88312, "exploitability": 0.176051},
    {"iteration": 3650001, "current_time_ms": 88532, "exploitability": 0.176043},
    {"iteration": 3660001, "current_time_ms": 88725, "exploitability": 0.176035},
    {"iteration": 3670001, "current_time_ms": 88916, "exploitability": 0.176028},
    {"iteration": 3680001, "current_time_ms": 89099, "exploitability": 0.176015},
    {"iteration": 3690001, "current_time_ms": 89279, "exploitability": 0.175999},
    {"iteration": 3700001, "current_time_ms": 89467, "exploitability": 0.175995},
    {"iteration": 3710001, "current_time_ms": 89648, "exploitability": 0.175992},
    {"iteration": 3720001, "current_time_ms": 89843, "exploitability": 0.175987},
    {"iteration": 3730001, "current_time_ms": 90028, "exploitability": 0.175983},
    {"iteration": 3740001, "current_time_ms": 90210, "exploitability": 0.175981},
    {"iteration": 3750001, "current_time_ms": 90400, "exploitability": 0.175976},
    {"iteration": 3760001, "current_time_ms": 90584, "exploitability": 0.175968},
    {"iteration": 3770001, "current_time_ms": 90771, "exploitability": 0.175958},
    {"iteration": 3780001, "current_time_ms": 90956, "exploitability": 0.175941},
    {"iteration": 3790001, "current_time_ms": 91140, "exploitability": 0.175928},
    {"iteration": 3800001, "current_time_ms": 91320, "exploitability": 0.175916},
    {"iteration": 3810001, "current_time_ms": 91502, "exploitability": 0.175902},
    {"iteration": 3820001, "current_time_ms": 91689, "exploitability": 0.175891},
    {"iteration": 3830001, "current_time_ms": 91878, "exploitability": 0.175881},
    {"iteration": 3840001, "current_time_ms": 92065, "exploitability": 0.175871},
    {"iteration": 3850001, "current_time_ms": 92249, "exploitability": 0.175861},
    {"iteration": 3860001, "current_time_ms": 92434, "exploitability": 0.175852},
    {"iteration": 3870001, "current_time_ms": 92786, "exploitability": 0.175842},
    {"iteration": 3880001, "current_time_ms": 93131, "exploitability": 0.175831},
    {"iteration": 3890001, "current_time_ms": 93440, "exploitability": 0.175819},
    {"iteration": 3900001, "current_time_ms": 93783, "exploitability": 0.175808},
    {"iteration": 3910001, "current_time_ms": 94099, "exploitability": 0.1758},
    {"iteration": 3920001, "current_time_ms": 94463, "exploitability": 0.175793},
    {"iteration": 3930001, "current_time_ms": 94784, "exploitability": 0.175781},
    {"iteration": 3940001, "current_time_ms": 95135, "exploitability": 0.175769},
    {"iteration": 3950001, "current_time_ms": 95470, "exploitability": 0.175758},
    {"iteration": 3960001, "current_time_ms": 95830, "exploitability": 0.17575},
    {"iteration": 3970001, "current_time_ms": 96146, "exploitability": 0.175745},
    {"iteration": 3980001, "current_time_ms": 96510, "exploitability": 0.175736},
    {"iteration": 3990001, "current_time_ms": 96827, "exploitability": 0.175726},
    {"iteration": 4000001, "current_time_ms": 97198, "exploitability": 0.175713},
    {"iteration": 4010001, "current_time_ms": 97577, "exploitability": 0.175705},
    {"iteration": 4020001, "current_time_ms": 97918, "exploitability": 0.1757},
    {"iteration": 4030001, "current_time_ms": 98297, "exploitability": 0.175697},
    {"iteration": 4040001, "current_time_ms": 98644, "exploitability": 0.175692},
    {"iteration": 4050001, "current_time_ms": 98982, "exploitability": 0.175685},
    {"iteration": 4060001, "current_time_ms": 99367, "exploitability": 0.175679},
    {"iteration": 4070001, "current_time_ms": 99753, "exploitability": 0.175669},
    {"iteration": 4080001, "current_time_ms": 99995, "exploitability": 0.17566},
    {"iteration": 4090001, "current_time_ms": 100322, "exploitability": 0.175654},
    {"iteration": 4100001, "current_time_ms": 100687, "exploitability": 0.175648},
    {"iteration": 4110001, "current_time_ms": 101035, "exploitability": 0.175647},
    {"iteration": 4120001, "current_time_ms": 101389, "exploitability": 0.175647},
    {"iteration": 4130001, "current_time_ms": 101724, "exploitability": 0.175647},
    {"iteration": 4140001, "current_time_ms": 102080, "exploitability": 0.175648},
    {"iteration": 4150001, "current_time_ms": 102421, "exploitability": 0.175651},
    {"iteration": 4160001, "current_time_ms": 102793, "exploitability": 0.17565},
    {"iteration": 4170001, "current_time_ms": 103123, "exploitability": 0.175647},
    {"iteration": 4180001, "current_time_ms": 103458, "exploitability": 0.175645},
    {"iteration": 4190001, "current_time_ms": 103761, "exploitability": 0.175644},
    {"iteration": 4200001, "current_time_ms": 104131, "exploitability": 0.175644},
    {"iteration": 4210001, "current_time_ms": 104460, "exploitability": 0.175631},
    {"iteration": 4220001, "current_time_ms": 104822, "exploitability": 0.17562},
    {"iteration": 4230001, "current_time_ms": 105151, "exploitability": 0.175608},
    {"iteration": 4240001, "current_time_ms": 105505, "exploitability": 0.175599},
    {"iteration": 4250001, "current_time_ms": 105868, "exploitability": 0.17559},
    {"iteration": 4260001, "current_time_ms": 106190, "exploitability": 0.175586},
    {"iteration": 4270001, "current_time_ms": 106533, "exploitability": 0.175581},
    {"iteration": 4280001, "current_time_ms": 106864, "exploitability": 0.175573},
    {"iteration": 4290001, "current_time_ms": 107239, "exploitability": 0.175562},
    {"iteration": 4300001, "current_time_ms": 107576, "exploitability": 0.175552},
    {"iteration": 4310001, "current_time_ms": 107920, "exploitability": 0.175543},
    {"iteration": 4320001, "current_time_ms": 108258, "exploitability": 0.175539},
    {"iteration": 4330001, "current_time_ms": 108635, "exploitability": 0.175531},
    {"iteration": 4340001, "current_time_ms": 108970, "exploitability": 0.175519},
    {"iteration": 4350001, "current_time_ms": 109343, "exploitability": 0.17551},
    {"iteration": 4360001, "current_time_ms": 109768, "exploitability": 0.1755},
    {"iteration": 4370001, "current_time_ms": 110134, "exploitability": 0.175496},
    {"iteration": 4380001, "current_time_ms": 110496, "exploitability": 0.175501},
    {"iteration": 4390001, "current_time_ms": 110825, "exploitability": 0.175503},
    {"iteration": 4400001, "current_time_ms": 111189, "exploitability": 0.175505},
    {"iteration": 4410001, "current_time_ms": 111546, "exploitability": 0.175504},
    {"iteration": 4420001, "current_time_ms": 111867, "exploitability": 0.175507},
    {"iteration": 4430001, "current_time_ms": 112222, "exploitability": 0.175508},
    {"iteration": 4440001, "current_time_ms": 112551, "exploitability": 0.175503},
    {"iteration": 4450001, "current_time_ms": 112884, "exploitability": 0.175499},
    {"iteration": 4460001, "current_time_ms": 113217, "exploitability": 0.175497},
    {"iteration": 4470001, "current_time_ms": 113609, "exploitability": 0.175491},
    {"iteration": 4480001, "current_time_ms": 113991, "exploitability": 0.175488},
    {"iteration": 4490001, "current_time_ms": 114223, "exploitability": 0.175481},
    {"iteration": 4500001, "current_time_ms": 114437, "exploitability": 0.175476},
    {"iteration": 4510001, "current_time_ms": 114642, "exploitability": 0.175468},
    {"iteration": 4520001, "current_time_ms": 114855, "exploitability": 0.175459},
    {"iteration": 4530001, "current_time_ms": 115052, "exploitability": 0.175454},
    {"iteration": 4540001, "current_time_ms": 115255, "exploitability": 0.175449},
    {"iteration": 4550001, "current_time_ms": 115457, "exploitability": 0.175443},
    {"iteration": 4560001, "current_time_ms": 115652, "exploitability": 0.175434},
    {"iteration": 4570001, "current_time_ms": 115847, "exploitability": 0.175427},
    {"iteration": 4580001, "current_time_ms": 116039, "exploitability": 0.175418},
    {"iteration": 4590001, "current_time_ms": 116230, "exploitability": 0.175412},
    {"iteration": 4600001, "current_time_ms": 116421, "exploitability": 0.175406},
    {"iteration": 4610001, "current_time_ms": 116625, "exploitability": 0.175402},
    {"iteration": 4620001, "current_time_ms": 116810, "exploitability": 0.175399},
    {"iteration": 4630001, "current_time_ms": 116997, "exploitability": 0.175397},
    {"iteration": 4640001, "current_time_ms": 117206, "exploitability": 0.175393},
    {"iteration": 4650001, "current_time_ms": 117385, "exploitability": 0.175391},
    {"iteration": 4660001, "current_time_ms": 117557, "exploitability": 0.175387},
    {"iteration": 4670001, "current_time_ms": 117728, "exploitability": 0.175378},
    {"iteration": 4680001, "current_time_ms": 117900, "exploitability": 0.175368},
    {"iteration": 4690001, "current_time_ms": 118083, "exploitability": 0.175362},
    {"iteration": 4700001, "current_time_ms": 118266, "exploitability": 0.175352},
    {"iteration": 4710001, "current_time_ms": 118452, "exploitability": 0.175343},
    {"iteration": 4720001, "current_time_ms": 118630, "exploitability": 0.175332},
    {"iteration": 4730001, "current_time_ms": 118812, "exploitability": 0.175321},
    {"iteration": 4740001, "current_time_ms": 118997, "exploitability": 0.175316},
    {"iteration": 4750001, "current_time_ms": 119183, "exploitability": 0.175315},
    {"iteration": 4760001, "current_time_ms": 119362, "exploitability": 0.175316},
    {"iteration": 4770001, "current_time_ms": 119540, "exploitability": 0.17532},
    {"iteration": 4780001, "current_time_ms": 119725, "exploitability": 0.175324},
    {"iteration": 4790001, "current_time_ms": 119911, "exploitability": 0.17532},
    {"iteration": 4800001, "current_time_ms": 120097, "exploitability": 0.175315},
    {"iteration": 4810001, "current_time_ms": 120289, "exploitability": 0.175312},
    {"iteration": 4820001, "current_time_ms": 120474, "exploitability": 0.175308},
    {"iteration": 4830001, "current_time_ms": 120655, "exploitability": 0.175307},
    {"iteration": 4840001, "current_time_ms": 121070, "exploitability": 0.175308},
    {"iteration": 4850001, "current_time_ms": 121452, "exploitability": 0.175301},
    {"iteration": 4860001, "current_time_ms": 121823, "exploitability": 0.175298},
    {"iteration": 4870001, "current_time_ms": 122188, "exploitability": 0.175295},
    {"iteration": 4880001, "current_time_ms": 122568, "exploitability": 0.175294},
    {"iteration": 4890001, "current_time_ms": 122929, "exploitability": 0.175293},
    {"iteration": 4900001, "current_time_ms": 123245, "exploitability": 0.17529},
    {"iteration": 4910001, "current_time_ms": 123604, "exploitability": 0.175284},
    {"iteration": 4920001, "current_time_ms": 123931, "exploitability": 0.175283},
    {"iteration": 4930001, "current_time_ms": 124310, "exploitability": 0.175284},
    {"iteration": 4940001, "current_time_ms": 124584, "exploitability": 0.175286},
    {"iteration": 4950001, "current_time_ms": 124768, "exploitability": 0.175285},
    {"iteration": 4960001, "current_time_ms": 124952, "exploitability": 0.175278},
    {"iteration": 4970001, "current_time_ms": 125141, "exploitability": 0.17527},
    {"iteration": 4980001, "current_time_ms": 125327, "exploitability": 0.175261},
    {"iteration": 4990001, "current_time_ms": 125511, "exploitability": 0.175252},
    {"iteration": 5000001, "current_time_ms": 125695, "exploitability": 0.175244},
  ]
}


==> plots/backup/os_mccfr__49_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 49,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 377, "exploitability": 0.0604975},
    {"iteration": 20001, "current_time_ms": 863, "exploitability": 0.0540106},
    {"iteration": 30001, "current_time_ms": 1281, "exploitability": 0.0505769},
    {"iteration": 40001, "current_time_ms": 1543, "exploitability": 0.0498381},
    {"iteration": 50001, "current_time_ms": 1965, "exploitability": 0.0460827},
    {"iteration": 60001, "current_time_ms": 2243, "exploitability": 0.0422617},
    {"iteration": 70001, "current_time_ms": 2540, "exploitability": 0.0411517},
    {"iteration": 80001, "current_time_ms": 2965, "exploitability": 0.0403664},
    {"iteration": 90001, "current_time_ms": 3394, "exploitability": 0.0404698},
    {"iteration": 100001, "current_time_ms": 3599, "exploitability": 0.0389902},
    {"iteration": 110001, "current_time_ms": 3795, "exploitability": 0.0375818},
    {"iteration": 120001, "current_time_ms": 3994, "exploitability": 0.0370771},
    {"iteration": 130001, "current_time_ms": 4235, "exploitability": 0.0379829},
    {"iteration": 140001, "current_time_ms": 4463, "exploitability": 0.0377934},
    {"iteration": 150001, "current_time_ms": 4671, "exploitability": 0.0370414},
    {"iteration": 160001, "current_time_ms": 4892, "exploitability": 0.0362596},
    {"iteration": 170001, "current_time_ms": 5094, "exploitability": 0.0354891},
    {"iteration": 180001, "current_time_ms": 5388, "exploitability": 0.0358395},
    {"iteration": 190001, "current_time_ms": 5745, "exploitability": 0.0354185},
    {"iteration": 200001, "current_time_ms": 5938, "exploitability": 0.0350803},
    {"iteration": 210001, "current_time_ms": 6131, "exploitability": 0.0347492},
    {"iteration": 220001, "current_time_ms": 6332, "exploitability": 0.0333129},
    {"iteration": 230001, "current_time_ms": 6538, "exploitability": 0.0324469},
    {"iteration": 240001, "current_time_ms": 6771, "exploitability": 0.0323646},
    {"iteration": 250001, "current_time_ms": 6971, "exploitability": 0.0314014},
    {"iteration": 260001, "current_time_ms": 7201, "exploitability": 0.0319463},
    {"iteration": 270001, "current_time_ms": 7402, "exploitability": 0.0316018},
    {"iteration": 280001, "current_time_ms": 7660, "exploitability": 0.0310338},
    {"iteration": 290001, "current_time_ms": 8107, "exploitability": 0.030893},
    {"iteration": 300001, "current_time_ms": 8521, "exploitability": 0.0309896},
    {"iteration": 310001, "current_time_ms": 8910, "exploitability": 0.0306351},
    {"iteration": 320001, "current_time_ms": 9251, "exploitability": 0.0307164},
    {"iteration": 330001, "current_time_ms": 9619, "exploitability": 0.030861},
    {"iteration": 340001, "current_time_ms": 9974, "exploitability": 0.0290294},
    {"iteration": 350001, "current_time_ms": 10289, "exploitability": 0.0298658},
    {"iteration": 360001, "current_time_ms": 10636, "exploitability": 0.029823},
    {"iteration": 370001, "current_time_ms": 10986, "exploitability": 0.0288283},
    {"iteration": 380001, "current_time_ms": 11338, "exploitability": 0.0295887},
    {"iteration": 390001, "current_time_ms": 11687, "exploitability": 0.0281185},
    {"iteration": 400001, "current_time_ms": 12009, "exploitability": 0.0279983},
    {"iteration": 410001, "current_time_ms": 12376, "exploitability": 0.0283108},
    {"iteration": 420001, "current_time_ms": 12721, "exploitability": 0.0277612},
    {"iteration": 430001, "current_time_ms": 13090, "exploitability": 0.0278513},
    {"iteration": 440001, "current_time_ms": 13480, "exploitability": 0.0272955},
    {"iteration": 450001, "current_time_ms": 13836, "exploitability": 0.0279988},
    {"iteration": 460001, "current_time_ms": 14206, "exploitability": 0.0272425},
    {"iteration": 470001, "current_time_ms": 14415, "exploitability": 0.0270347},
    {"iteration": 480001, "current_time_ms": 14620, "exploitability": 0.0271671},
    {"iteration": 490001, "current_time_ms": 14815, "exploitability": 0.0264118},
    {"iteration": 500001, "current_time_ms": 15012, "exploitability": 0.0268515},
    {"iteration": 510001, "current_time_ms": 15210, "exploitability": 0.0260622},
    {"iteration": 520001, "current_time_ms": 15404, "exploitability": 0.0256165},
    {"iteration": 530001, "current_time_ms": 15593, "exploitability": 0.0264822},
    {"iteration": 540001, "current_time_ms": 15790, "exploitability": 0.0259665},
    {"iteration": 550001, "current_time_ms": 15987, "exploitability": 0.0255812},
    {"iteration": 560001, "current_time_ms": 16184, "exploitability": 0.0262874},
    {"iteration": 570001, "current_time_ms": 16378, "exploitability": 0.0259141},
    {"iteration": 580001, "current_time_ms": 16578, "exploitability": 0.0254037},
    {"iteration": 590001, "current_time_ms": 16781, "exploitability": 0.0258992},
    {"iteration": 600001, "current_time_ms": 16972, "exploitability": 0.0257608},
    {"iteration": 610001, "current_time_ms": 17175, "exploitability": 0.0249303},
    {"iteration": 620001, "current_time_ms": 17371, "exploitability": 0.0250812},
    {"iteration": 630001, "current_time_ms": 17600, "exploitability": 0.0258691},
    {"iteration": 640001, "current_time_ms": 17850, "exploitability": 0.0252427},
    {"iteration": 650001, "current_time_ms": 18085, "exploitability": 0.0251408},
    {"iteration": 660001, "current_time_ms": 18323, "exploitability": 0.025433},
    {"iteration": 670001, "current_time_ms": 18603, "exploitability": 0.0249885},
    {"iteration": 680001, "current_time_ms": 19066, "exploitability": 0.0247875},
    {"iteration": 690001, "current_time_ms": 19547, "exploitability": 0.025177},
    {"iteration": 700001, "current_time_ms": 20006, "exploitability": 0.02451},
    {"iteration": 710001, "current_time_ms": 20472, "exploitability": 0.0239014},
    {"iteration": 720001, "current_time_ms": 20861, "exploitability": 0.0242276},
    {"iteration": 730001, "current_time_ms": 21257, "exploitability": 0.0243496},
    {"iteration": 740001, "current_time_ms": 21729, "exploitability": 0.0244786},
    {"iteration": 750001, "current_time_ms": 22166, "exploitability": 0.0240972},
    {"iteration": 760001, "current_time_ms": 22549, "exploitability": 0.0239542},
    {"iteration": 770001, "current_time_ms": 22957, "exploitability": 0.0242439},
    {"iteration": 780001, "current_time_ms": 23383, "exploitability": 0.0242323},
    {"iteration": 790001, "current_time_ms": 23738, "exploitability": 0.0241842},
    {"iteration": 800001, "current_time_ms": 24087, "exploitability": 0.0239986},
    {"iteration": 810001, "current_time_ms": 24436, "exploitability": 0.0239339},
    {"iteration": 820001, "current_time_ms": 24801, "exploitability": 0.0240886},
    {"iteration": 830001, "current_time_ms": 25160, "exploitability": 0.0239689},
    {"iteration": 840001, "current_time_ms": 25573, "exploitability": 0.0237679},
    {"iteration": 850001, "current_time_ms": 25926, "exploitability": 0.023723},
    {"iteration": 860001, "current_time_ms": 26316, "exploitability": 0.0238092},
    {"iteration": 870001, "current_time_ms": 26673, "exploitability": 0.0236557},
    {"iteration": 880001, "current_time_ms": 27052, "exploitability": 0.02358},
    {"iteration": 890001, "current_time_ms": 27434, "exploitability": 0.0233353},
    {"iteration": 900001, "current_time_ms": 27825, "exploitability": 0.0234876},
    {"iteration": 910001, "current_time_ms": 28292, "exploitability": 0.0238303},
    {"iteration": 920001, "current_time_ms": 28717, "exploitability": 0.0235506},
    {"iteration": 930001, "current_time_ms": 29095, "exploitability": 0.0231846},
    {"iteration": 940001, "current_time_ms": 29484, "exploitability": 0.0232572},
    {"iteration": 950001, "current_time_ms": 29883, "exploitability": 0.023633},
    {"iteration": 960001, "current_time_ms": 30278, "exploitability": 0.0235257},
    {"iteration": 970001, "current_time_ms": 30633, "exploitability": 0.0232056},
    {"iteration": 980001, "current_time_ms": 31133, "exploitability": 0.0233167},
    {"iteration": 990001, "current_time_ms": 31552, "exploitability": 0.0235098},
    {"iteration": 1000001, "current_time_ms": 31949, "exploitability": 0.0233446},
    {"iteration": 1010001, "current_time_ms": 32321, "exploitability": 0.0230281},
    {"iteration": 1020001, "current_time_ms": 32735, "exploitability": 0.0229674},
    {"iteration": 1030001, "current_time_ms": 33130, "exploitability": 0.0230231},
    {"iteration": 1040001, "current_time_ms": 33549, "exploitability": 0.0228944},
    {"iteration": 1050001, "current_time_ms": 33908, "exploitability": 0.0228277},
    {"iteration": 1060001, "current_time_ms": 34294, "exploitability": 0.022804},
    {"iteration": 1070001, "current_time_ms": 34659, "exploitability": 0.0228226},
    {"iteration": 1080001, "current_time_ms": 35026, "exploitability": 0.0228811},
    {"iteration": 1090001, "current_time_ms": 35347, "exploitability": 0.0227511},
    {"iteration": 1100001, "current_time_ms": 35695, "exploitability": 0.0225099},
    {"iteration": 1110001, "current_time_ms": 36065, "exploitability": 0.0225055},
    {"iteration": 1120001, "current_time_ms": 36529, "exploitability": 0.0225235},
    {"iteration": 1130001, "current_time_ms": 36945, "exploitability": 0.0223128},
    {"iteration": 1140001, "current_time_ms": 37348, "exploitability": 0.0222701},
    {"iteration": 1150001, "current_time_ms": 37729, "exploitability": 0.0225303},
    {"iteration": 1160001, "current_time_ms": 38087, "exploitability": 0.022543},
    {"iteration": 1170001, "current_time_ms": 38451, "exploitability": 0.0222397},
    {"iteration": 1180001, "current_time_ms": 38773, "exploitability": 0.0219972},
    {"iteration": 1190001, "current_time_ms": 39122, "exploitability": 0.0222601},
    {"iteration": 1200001, "current_time_ms": 39497, "exploitability": 0.0224462},
    {"iteration": 1210001, "current_time_ms": 39854, "exploitability": 0.0222789},
    {"iteration": 1220001, "current_time_ms": 40238, "exploitability": 0.0221991},
    {"iteration": 1230001, "current_time_ms": 40637, "exploitability": 0.0221436},
    {"iteration": 1240001, "current_time_ms": 41011, "exploitability": 0.022262},
    {"iteration": 1250001, "current_time_ms": 41365, "exploitability": 0.0222993},
    {"iteration": 1260001, "current_time_ms": 41721, "exploitability": 0.0221593},
    {"iteration": 1270001, "current_time_ms": 42079, "exploitability": 0.0219981},
    {"iteration": 1280001, "current_time_ms": 42459, "exploitability": 0.0220238},
    {"iteration": 1290001, "current_time_ms": 42824, "exploitability": 0.0223278},
    {"iteration": 1300001, "current_time_ms": 43193, "exploitability": 0.0222745},
    {"iteration": 1310001, "current_time_ms": 43562, "exploitability": 0.0219913},
    {"iteration": 1320001, "current_time_ms": 43922, "exploitability": 0.0218297},
    {"iteration": 1330001, "current_time_ms": 44302, "exploitability": 0.0220434},
    {"iteration": 1340001, "current_time_ms": 44664, "exploitability": 0.0221842},
    {"iteration": 1350001, "current_time_ms": 45042, "exploitability": 0.0220376},
    {"iteration": 1360001, "current_time_ms": 45398, "exploitability": 0.02194},
    {"iteration": 1370001, "current_time_ms": 45743, "exploitability": 0.0218785},
    {"iteration": 1380001, "current_time_ms": 46105, "exploitability": 0.021741},
    {"iteration": 1390001, "current_time_ms": 46417, "exploitability": 0.0217533},
    {"iteration": 1400001, "current_time_ms": 46683, "exploitability": 0.0219279},
    {"iteration": 1410001, "current_time_ms": 47059, "exploitability": 0.0219388},
    {"iteration": 1420001, "current_time_ms": 47438, "exploitability": 0.021555},
    {"iteration": 1430001, "current_time_ms": 47805, "exploitability": 0.0213721},
    {"iteration": 1440001, "current_time_ms": 48160, "exploitability": 0.0217058},
    {"iteration": 1450001, "current_time_ms": 48541, "exploitability": 0.0221533},
    {"iteration": 1460001, "current_time_ms": 48900, "exploitability": 0.0220803},
    {"iteration": 1470001, "current_time_ms": 49253, "exploitability": 0.0217544},
    {"iteration": 1480001, "current_time_ms": 49617, "exploitability": 0.0217195},
    {"iteration": 1490001, "current_time_ms": 50000, "exploitability": 0.0218037},
    {"iteration": 1500001, "current_time_ms": 50337, "exploitability": 0.0218593},
    {"iteration": 1510001, "current_time_ms": 50707, "exploitability": 0.0216954},
    {"iteration": 1520001, "current_time_ms": 51079, "exploitability": 0.0216902},
    {"iteration": 1530001, "current_time_ms": 51432, "exploitability": 0.021831},
    {"iteration": 1540001, "current_time_ms": 51788, "exploitability": 0.0218017},
    {"iteration": 1550001, "current_time_ms": 52152, "exploitability": 0.0216191},
    {"iteration": 1560001, "current_time_ms": 52512, "exploitability": 0.02147},
    {"iteration": 1570001, "current_time_ms": 52877, "exploitability": 0.0215458},
    {"iteration": 1580001, "current_time_ms": 53254, "exploitability": 0.0216227},
    {"iteration": 1590001, "current_time_ms": 53617, "exploitability": 0.0214587},
    {"iteration": 1600001, "current_time_ms": 53977, "exploitability": 0.021273},
    {"iteration": 1610001, "current_time_ms": 54328, "exploitability": 0.0212884},
    {"iteration": 1620001, "current_time_ms": 54707, "exploitability": 0.0214675},
    {"iteration": 1630001, "current_time_ms": 55053, "exploitability": 0.0215436},
    {"iteration": 1640001, "current_time_ms": 55499, "exploitability": 0.021357},
    {"iteration": 1650001, "current_time_ms": 55733, "exploitability": 0.0211492},
    {"iteration": 1660001, "current_time_ms": 55928, "exploitability": 0.0211571},
    {"iteration": 1670001, "current_time_ms": 56124, "exploitability": 0.0213525},
    {"iteration": 1680001, "current_time_ms": 56329, "exploitability": 0.0213687},
    {"iteration": 1690001, "current_time_ms": 56540, "exploitability": 0.0212643},
    {"iteration": 1700001, "current_time_ms": 56840, "exploitability": 0.0212788},
    {"iteration": 1710001, "current_time_ms": 57053, "exploitability": 0.0214853},
    {"iteration": 1720001, "current_time_ms": 57253, "exploitability": 0.021533},
    {"iteration": 1730001, "current_time_ms": 57445, "exploitability": 0.0212774},
    {"iteration": 1740001, "current_time_ms": 57645, "exploitability": 0.0209686},
    {"iteration": 1750001, "current_time_ms": 57838, "exploitability": 0.0209982},
    {"iteration": 1760001, "current_time_ms": 58033, "exploitability": 0.0212932},
    {"iteration": 1770001, "current_time_ms": 58236, "exploitability": 0.0214076},
    {"iteration": 1780001, "current_time_ms": 58432, "exploitability": 0.0212019},
    {"iteration": 1790001, "current_time_ms": 58635, "exploitability": 0.0209321},
    {"iteration": 1800001, "current_time_ms": 58837, "exploitability": 0.0208053},
    {"iteration": 1810001, "current_time_ms": 59039, "exploitability": 0.0209718},
    {"iteration": 1820001, "current_time_ms": 59235, "exploitability": 0.0211791},
    {"iteration": 1830001, "current_time_ms": 59428, "exploitability": 0.0210762},
    {"iteration": 1840001, "current_time_ms": 59617, "exploitability": 0.0208053},
    {"iteration": 1850001, "current_time_ms": 59819, "exploitability": 0.0206987},
    {"iteration": 1860001, "current_time_ms": 60018, "exploitability": 0.0208258},
    {"iteration": 1870001, "current_time_ms": 60218, "exploitability": 0.0209994},
    {"iteration": 1880001, "current_time_ms": 60416, "exploitability": 0.0208912},
    {"iteration": 1890001, "current_time_ms": 60622, "exploitability": 0.0206142},
    {"iteration": 1900001, "current_time_ms": 60817, "exploitability": 0.0204464},
    {"iteration": 1910001, "current_time_ms": 61019, "exploitability": 0.0204389},
    {"iteration": 1920001, "current_time_ms": 61217, "exploitability": 0.0207402},
    {"iteration": 1930001, "current_time_ms": 61419, "exploitability": 0.0209276},
    {"iteration": 1940001, "current_time_ms": 61617, "exploitability": 0.0207642},
    {"iteration": 1950001, "current_time_ms": 61813, "exploitability": 0.0205336},
    {"iteration": 1960001, "current_time_ms": 62007, "exploitability": 0.0204001},
    {"iteration": 1970001, "current_time_ms": 62205, "exploitability": 0.0204333},
    {"iteration": 1980001, "current_time_ms": 62406, "exploitability": 0.0206065},
    {"iteration": 1990001, "current_time_ms": 62896, "exploitability": 0.0206627},
    {"iteration": 2000001, "current_time_ms": 63301, "exploitability": 0.0205171},
    {"iteration": 2010001, "current_time_ms": 63718, "exploitability": 0.0203459},
    {"iteration": 2020001, "current_time_ms": 64081, "exploitability": 0.0201997},
    {"iteration": 2030001, "current_time_ms": 64482, "exploitability": 0.0202663},
    {"iteration": 2040001, "current_time_ms": 64805, "exploitability": 0.0204983},
    {"iteration": 2050001, "current_time_ms": 65090, "exploitability": 0.0205756},
    {"iteration": 2060001, "current_time_ms": 65281, "exploitability": 0.0203796},
    {"iteration": 2070001, "current_time_ms": 65486, "exploitability": 0.0201745},
    {"iteration": 2080001, "current_time_ms": 65679, "exploitability": 0.0201547},
    {"iteration": 2090001, "current_time_ms": 65885, "exploitability": 0.0203229},
    {"iteration": 2100001, "current_time_ms": 66079, "exploitability": 0.0205892},
    {"iteration": 2110001, "current_time_ms": 66279, "exploitability": 0.0207213},
    {"iteration": 2120001, "current_time_ms": 66470, "exploitability": 0.0205432},
    {"iteration": 2130001, "current_time_ms": 66674, "exploitability": 0.0202139},
    {"iteration": 2140001, "current_time_ms": 66879, "exploitability": 0.020062},
    {"iteration": 2150001, "current_time_ms": 67083, "exploitability": 0.0202006},
    {"iteration": 2160001, "current_time_ms": 67290, "exploitability": 0.0205118},
    {"iteration": 2170001, "current_time_ms": 67489, "exploitability": 0.0206496},
    {"iteration": 2180001, "current_time_ms": 67696, "exploitability": 0.0205061},
    {"iteration": 2190001, "current_time_ms": 67892, "exploitability": 0.020253},
    {"iteration": 2200001, "current_time_ms": 68099, "exploitability": 0.0201634},
    {"iteration": 2210001, "current_time_ms": 68293, "exploitability": 0.0202496},
    {"iteration": 2220001, "current_time_ms": 68494, "exploitability": 0.0203769},
    {"iteration": 2230001, "current_time_ms": 68686, "exploitability": 0.0203125},
    {"iteration": 2240001, "current_time_ms": 68884, "exploitability": 0.0201691},
    {"iteration": 2250001, "current_time_ms": 69079, "exploitability": 0.0200878},
    {"iteration": 2260001, "current_time_ms": 69271, "exploitability": 0.0200927},
    {"iteration": 2270001, "current_time_ms": 69467, "exploitability": 0.0202067},
    {"iteration": 2280001, "current_time_ms": 69669, "exploitability": 0.0202511},
    {"iteration": 2290001, "current_time_ms": 69860, "exploitability": 0.0201925},
    {"iteration": 2300001, "current_time_ms": 70053, "exploitability": 0.0200435},
    {"iteration": 2310001, "current_time_ms": 70254, "exploitability": 0.0200172},
    {"iteration": 2320001, "current_time_ms": 70452, "exploitability": 0.020158},
    {"iteration": 2330001, "current_time_ms": 70647, "exploitability": 0.0201995},
    {"iteration": 2340001, "current_time_ms": 70863, "exploitability": 0.020076},
    {"iteration": 2350001, "current_time_ms": 71114, "exploitability": 0.0199044},
    {"iteration": 2360001, "current_time_ms": 71484, "exploitability": 0.0197988},
    {"iteration": 2370001, "current_time_ms": 71829, "exploitability": 0.0198201},
    {"iteration": 2380001, "current_time_ms": 72223, "exploitability": 0.0199558},
    {"iteration": 2390001, "current_time_ms": 72648, "exploitability": 0.0200109},
    {"iteration": 2400001, "current_time_ms": 73048, "exploitability": 0.0199146},
    {"iteration": 2410001, "current_time_ms": 73438, "exploitability": 0.0198173},
    {"iteration": 2420001, "current_time_ms": 73855, "exploitability": 0.0197761},
    {"iteration": 2430001, "current_time_ms": 74227, "exploitability": 0.0198089},
    {"iteration": 2440001, "current_time_ms": 74562, "exploitability": 0.0198447},
    {"iteration": 2450001, "current_time_ms": 74912, "exploitability": 0.0198537},
    {"iteration": 2460001, "current_time_ms": 75278, "exploitability": 0.0198074},
    {"iteration": 2470001, "current_time_ms": 75641, "exploitability": 0.0198184},
    {"iteration": 2480001, "current_time_ms": 76000, "exploitability": 0.0198174},
    {"iteration": 2490001, "current_time_ms": 76370, "exploitability": 0.0197544},
    {"iteration": 2500001, "current_time_ms": 76765, "exploitability": 0.0197229},
    {"iteration": 2510001, "current_time_ms": 77137, "exploitability": 0.019767},
    {"iteration": 2520001, "current_time_ms": 77477, "exploitability": 0.0198509},
    {"iteration": 2530001, "current_time_ms": 77884, "exploitability": 0.0198757},
    {"iteration": 2540001, "current_time_ms": 78253, "exploitability": 0.0198479},
    {"iteration": 2550001, "current_time_ms": 78648, "exploitability": 0.0197995},
    {"iteration": 2560001, "current_time_ms": 79016, "exploitability": 0.0197268},
    {"iteration": 2570001, "current_time_ms": 79389, "exploitability": 0.0196452},
    {"iteration": 2580001, "current_time_ms": 79749, "exploitability": 0.0195849},
    {"iteration": 2590001, "current_time_ms": 80128, "exploitability": 0.0195651},
    {"iteration": 2600001, "current_time_ms": 80488, "exploitability": 0.0196156},
    {"iteration": 2610001, "current_time_ms": 80844, "exploitability": 0.0196398},
    {"iteration": 2620001, "current_time_ms": 81218, "exploitability": 0.0195951},
    {"iteration": 2630001, "current_time_ms": 81577, "exploitability": 0.0194777},
    {"iteration": 2640001, "current_time_ms": 81934, "exploitability": 0.0193573},
    {"iteration": 2650001, "current_time_ms": 82307, "exploitability": 0.019297},
    {"iteration": 2660001, "current_time_ms": 82660, "exploitability": 0.0193589},
    {"iteration": 2670001, "current_time_ms": 83020, "exploitability": 0.0194993},
    {"iteration": 2680001, "current_time_ms": 83395, "exploitability": 0.0195275},
    {"iteration": 2690001, "current_time_ms": 83788, "exploitability": 0.0194531},
    {"iteration": 2700001, "current_time_ms": 84150, "exploitability": 0.0193645},
    {"iteration": 2710001, "current_time_ms": 84522, "exploitability": 0.0193264},
    {"iteration": 2720001, "current_time_ms": 84873, "exploitability": 0.0192846},
    {"iteration": 2730001, "current_time_ms": 85226, "exploitability": 0.0192722},
    {"iteration": 2740001, "current_time_ms": 85641, "exploitability": 0.0192705},
    {"iteration": 2750001, "current_time_ms": 86022, "exploitability": 0.0192958},
    {"iteration": 2760001, "current_time_ms": 86396, "exploitability": 0.0193149},
    {"iteration": 2770001, "current_time_ms": 86772, "exploitability": 0.0193361},
    {"iteration": 2780001, "current_time_ms": 87126, "exploitability": 0.0193483},
    {"iteration": 2790001, "current_time_ms": 87498, "exploitability": 0.01935},
    {"iteration": 2800001, "current_time_ms": 87872, "exploitability": 0.0193263},
    {"iteration": 2810001, "current_time_ms": 88260, "exploitability": 0.0192362},
    {"iteration": 2820001, "current_time_ms": 88656, "exploitability": 0.019145},
    {"iteration": 2830001, "current_time_ms": 89035, "exploitability": 0.0190985},
    {"iteration": 2840001, "current_time_ms": 89363, "exploitability": 0.0191475},
    {"iteration": 2850001, "current_time_ms": 89718, "exploitability": 0.0192403},
    {"iteration": 2860001, "current_time_ms": 90137, "exploitability": 0.0192898},
    {"iteration": 2870001, "current_time_ms": 90487, "exploitability": 0.0192859},
    {"iteration": 2880001, "current_time_ms": 90855, "exploitability": 0.0192422},
    {"iteration": 2890001, "current_time_ms": 91216, "exploitability": 0.0191453},
    {"iteration": 2900001, "current_time_ms": 91580, "exploitability": 0.0190275},
    {"iteration": 2910001, "current_time_ms": 91939, "exploitability": 0.0189414},
    {"iteration": 2920001, "current_time_ms": 92322, "exploitability": 0.0189837},
    {"iteration": 2930001, "current_time_ms": 92696, "exploitability": 0.0191619},
    {"iteration": 2940001, "current_time_ms": 93048, "exploitability": 0.0192877},
    {"iteration": 2950001, "current_time_ms": 93425, "exploitability": 0.0192432},
    {"iteration": 2960001, "current_time_ms": 93786, "exploitability": 0.019107},
    {"iteration": 2970001, "current_time_ms": 94163, "exploitability": 0.018991},
    {"iteration": 2980001, "current_time_ms": 94538, "exploitability": 0.0189492},
    {"iteration": 2990001, "current_time_ms": 95006, "exploitability": 0.0190256},
    {"iteration": 3000001, "current_time_ms": 95443, "exploitability": 0.0191404},
    {"iteration": 3010001, "current_time_ms": 95838, "exploitability": 0.0191871},
    {"iteration": 3020001, "current_time_ms": 96270, "exploitability": 0.0191401},
    {"iteration": 3030001, "current_time_ms": 96675, "exploitability": 0.0190411},
    {"iteration": 3040001, "current_time_ms": 97088, "exploitability": 0.0189026},
    {"iteration": 3050001, "current_time_ms": 97479, "exploitability": 0.0188139},
    {"iteration": 3060001, "current_time_ms": 97900, "exploitability": 0.0188613},
    {"iteration": 3070001, "current_time_ms": 98293, "exploitability": 0.0190304},
    {"iteration": 3080001, "current_time_ms": 98652, "exploitability": 0.0191381},
    {"iteration": 3090001, "current_time_ms": 98974, "exploitability": 0.019062},
    {"iteration": 3100001, "current_time_ms": 99340, "exploitability": 0.0189097},
    {"iteration": 3110001, "current_time_ms": 99708, "exploitability": 0.0187675},
    {"iteration": 3120001, "current_time_ms": 100071, "exploitability": 0.0186958},
    {"iteration": 3130001, "current_time_ms": 100460, "exploitability": 0.0187162},
    {"iteration": 3140001, "current_time_ms": 100831, "exploitability": 0.0188014},
    {"iteration": 3150001, "current_time_ms": 101217, "exploitability": 0.0188742},
    {"iteration": 3160001, "current_time_ms": 101591, "exploitability": 0.0189243},
    {"iteration": 3170001, "current_time_ms": 101942, "exploitability": 0.0189141},
    {"iteration": 3180001, "current_time_ms": 102308, "exploitability": 0.018864},
    {"iteration": 3190001, "current_time_ms": 102667, "exploitability": 0.0188012},
    {"iteration": 3200001, "current_time_ms": 103062, "exploitability": 0.0187082},
    {"iteration": 3210001, "current_time_ms": 103470, "exploitability": 0.0185987},
    {"iteration": 3220001, "current_time_ms": 103839, "exploitability": 0.018532},
    {"iteration": 3230001, "current_time_ms": 104205, "exploitability": 0.0185553},
    {"iteration": 3240001, "current_time_ms": 104571, "exploitability": 0.018613},
    {"iteration": 3250001, "current_time_ms": 104925, "exploitability": 0.0186855},
    {"iteration": 3260001, "current_time_ms": 105291, "exploitability": 0.0187293},
    {"iteration": 3270001, "current_time_ms": 105664, "exploitability": 0.0186845},
    {"iteration": 3280001, "current_time_ms": 106016, "exploitability": 0.0185956},
    {"iteration": 3290001, "current_time_ms": 106382, "exploitability": 0.0185072},
    {"iteration": 3300001, "current_time_ms": 106751, "exploitability": 0.0184948},
    {"iteration": 3310001, "current_time_ms": 107104, "exploitability": 0.0185428},
    {"iteration": 3320001, "current_time_ms": 107474, "exploitability": 0.0185774},
    {"iteration": 3330001, "current_time_ms": 107883, "exploitability": 0.0185909},
    {"iteration": 3340001, "current_time_ms": 108257, "exploitability": 0.0185402},
    {"iteration": 3350001, "current_time_ms": 108620, "exploitability": 0.0184533},
    {"iteration": 3360001, "current_time_ms": 108983, "exploitability": 0.0184317},
    {"iteration": 3370001, "current_time_ms": 109315, "exploitability": 0.0184833},
    {"iteration": 3380001, "current_time_ms": 109676, "exploitability": 0.0185449},
    {"iteration": 3390001, "current_time_ms": 110041, "exploitability": 0.0185596},
    {"iteration": 3400001, "current_time_ms": 110401, "exploitability": 0.018525},
    {"iteration": 3410001, "current_time_ms": 110780, "exploitability": 0.0184806},
    {"iteration": 3420001, "current_time_ms": 111142, "exploitability": 0.0184213},
    {"iteration": 3430001, "current_time_ms": 111498, "exploitability": 0.0184168},
    {"iteration": 3440001, "current_time_ms": 111868, "exploitability": 0.0185207},
    {"iteration": 3450001, "current_time_ms": 112232, "exploitability": 0.0185307},
    {"iteration": 3460001, "current_time_ms": 112603, "exploitability": 0.0184658},
    {"iteration": 3470001, "current_time_ms": 112979, "exploitability": 0.0183866},
    {"iteration": 3480001, "current_time_ms": 113375, "exploitability": 0.0183564},
    {"iteration": 3490001, "current_time_ms": 113707, "exploitability": 0.0183688},
    {"iteration": 3500001, "current_time_ms": 114068, "exploitability": 0.0184101},
    {"iteration": 3510001, "current_time_ms": 114432, "exploitability": 0.0184869},
    {"iteration": 3520001, "current_time_ms": 114794, "exploitability": 0.0184818},
    {"iteration": 3530001, "current_time_ms": 115164, "exploitability": 0.0183699},
    {"iteration": 3540001, "current_time_ms": 115533, "exploitability": 0.0182465},
    {"iteration": 3550001, "current_time_ms": 115892, "exploitability": 0.0181778},
    {"iteration": 3560001, "current_time_ms": 116267, "exploitability": 0.0182092},
    {"iteration": 3570001, "current_time_ms": 116634, "exploitability": 0.0183232},
    {"iteration": 3580001, "current_time_ms": 116968, "exploitability": 0.0184169},
    {"iteration": 3590001, "current_time_ms": 117311, "exploitability": 0.0183546},
    {"iteration": 3600001, "current_time_ms": 117666, "exploitability": 0.0182303},
    {"iteration": 3610001, "current_time_ms": 118039, "exploitability": 0.0181217},
    {"iteration": 3620001, "current_time_ms": 118411, "exploitability": 0.0180916},
    {"iteration": 3630001, "current_time_ms": 118751, "exploitability": 0.018137},
    {"iteration": 3640001, "current_time_ms": 119101, "exploitability": 0.0182291},
    {"iteration": 3650001, "current_time_ms": 119487, "exploitability": 0.0183315},
    {"iteration": 3660001, "current_time_ms": 119869, "exploitability": 0.0183531},
    {"iteration": 3670001, "current_time_ms": 120228, "exploitability": 0.0183093},
    {"iteration": 3680001, "current_time_ms": 120648, "exploitability": 0.0182437},
    {"iteration": 3690001, "current_time_ms": 120970, "exploitability": 0.0182159},
    {"iteration": 3700001, "current_time_ms": 121161, "exploitability": 0.0182102},
    {"iteration": 3710001, "current_time_ms": 121373, "exploitability": 0.0182133},
    {"iteration": 3720001, "current_time_ms": 121579, "exploitability": 0.0182313},
    {"iteration": 3730001, "current_time_ms": 121773, "exploitability": 0.0182494},
    {"iteration": 3740001, "current_time_ms": 121979, "exploitability": 0.0181984},
    {"iteration": 3750001, "current_time_ms": 122177, "exploitability": 0.0181425},
    {"iteration": 3760001, "current_time_ms": 122373, "exploitability": 0.0180874},
    {"iteration": 3770001, "current_time_ms": 122675, "exploitability": 0.0180597},
    {"iteration": 3780001, "current_time_ms": 123041, "exploitability": 0.0180551},
    {"iteration": 3790001, "current_time_ms": 123433, "exploitability": 0.0181024},
    {"iteration": 3800001, "current_time_ms": 123795, "exploitability": 0.0181707},
    {"iteration": 3810001, "current_time_ms": 124116, "exploitability": 0.0182054},
    {"iteration": 3820001, "current_time_ms": 124500, "exploitability": 0.0181968},
    {"iteration": 3830001, "current_time_ms": 124879, "exploitability": 0.0181705},
    {"iteration": 3840001, "current_time_ms": 125262, "exploitability": 0.0181606},
    {"iteration": 3850001, "current_time_ms": 125616, "exploitability": 0.0181915},
    {"iteration": 3860001, "current_time_ms": 125977, "exploitability": 0.0181973},
    {"iteration": 3870001, "current_time_ms": 126386, "exploitability": 0.0181658},
    {"iteration": 3880001, "current_time_ms": 126758, "exploitability": 0.0181138},
    {"iteration": 3890001, "current_time_ms": 127123, "exploitability": 0.0180775},
    {"iteration": 3900001, "current_time_ms": 127473, "exploitability": 0.01806},
    {"iteration": 3910001, "current_time_ms": 127852, "exploitability": 0.0180953},
    {"iteration": 3920001, "current_time_ms": 128203, "exploitability": 0.0181516},
    {"iteration": 3930001, "current_time_ms": 128563, "exploitability": 0.0182095},
    {"iteration": 3940001, "current_time_ms": 128918, "exploitability": 0.0182127},
    {"iteration": 3950001, "current_time_ms": 129288, "exploitability": 0.0181406},
    {"iteration": 3960001, "current_time_ms": 129650, "exploitability": 0.0180314},
    {"iteration": 3970001, "current_time_ms": 130018, "exploitability": 0.0179411},
    {"iteration": 3980001, "current_time_ms": 130390, "exploitability": 0.0179034},
    {"iteration": 3990001, "current_time_ms": 130740, "exploitability": 0.0179557},
    {"iteration": 4000001, "current_time_ms": 131091, "exploitability": 0.0180868},
    {"iteration": 4010001, "current_time_ms": 131465, "exploitability": 0.0181937},
    {"iteration": 4020001, "current_time_ms": 131802, "exploitability": 0.0182176},
    {"iteration": 4030001, "current_time_ms": 132217, "exploitability": 0.0181416},
    {"iteration": 4040001, "current_time_ms": 132527, "exploitability": 0.0180153},
    {"iteration": 4050001, "current_time_ms": 132839, "exploitability": 0.0179316},
    {"iteration": 4060001, "current_time_ms": 133189, "exploitability": 0.017911},
    {"iteration": 4070001, "current_time_ms": 133627, "exploitability": 0.0179693},
    {"iteration": 4080001, "current_time_ms": 133990, "exploitability": 0.0180584},
    {"iteration": 4090001, "current_time_ms": 134418, "exploitability": 0.0180964},
    {"iteration": 4100001, "current_time_ms": 134796, "exploitability": 0.0180749},
    {"iteration": 4110001, "current_time_ms": 135146, "exploitability": 0.0180116},
    {"iteration": 4120001, "current_time_ms": 135456, "exploitability": 0.0179436},
    {"iteration": 4130001, "current_time_ms": 135751, "exploitability": 0.0178925},
    {"iteration": 4140001, "current_time_ms": 136044, "exploitability": 0.0178759},
    {"iteration": 4150001, "current_time_ms": 136526, "exploitability": 0.0178922},
    {"iteration": 4160001, "current_time_ms": 136880, "exploitability": 0.01793},
    {"iteration": 4170001, "current_time_ms": 137323, "exploitability": 0.0179274},
    {"iteration": 4180001, "current_time_ms": 137649, "exploitability": 0.0179126},
    {"iteration": 4190001, "current_time_ms": 138004, "exploitability": 0.0179099},
    {"iteration": 4200001, "current_time_ms": 138317, "exploitability": 0.0178966},
    {"iteration": 4210001, "current_time_ms": 138601, "exploitability": 0.0178894},
    {"iteration": 4220001, "current_time_ms": 138824, "exploitability": 0.0178782},
    {"iteration": 4230001, "current_time_ms": 139078, "exploitability": 0.017864},
    {"iteration": 4240001, "current_time_ms": 139342, "exploitability": 0.0178646},
    {"iteration": 4250001, "current_time_ms": 139609, "exploitability": 0.0178688},
    {"iteration": 4260001, "current_time_ms": 139885, "exploitability": 0.0178518},
    {"iteration": 4270001, "current_time_ms": 140126, "exploitability": 0.0178131},
    {"iteration": 4280001, "current_time_ms": 140355, "exploitability": 0.0177684},
    {"iteration": 4290001, "current_time_ms": 140579, "exploitability": 0.0177355},
    {"iteration": 4300001, "current_time_ms": 140824, "exploitability": 0.017775},
    {"iteration": 4310001, "current_time_ms": 141066, "exploitability": 0.0178778},
    {"iteration": 4320001, "current_time_ms": 141309, "exploitability": 0.0179194},
    {"iteration": 4330001, "current_time_ms": 141525, "exploitability": 0.0178611},
    {"iteration": 4340001, "current_time_ms": 141761, "exploitability": 0.0177604},
    {"iteration": 4350001, "current_time_ms": 141988, "exploitability": 0.0176759},
    {"iteration": 4360001, "current_time_ms": 142229, "exploitability": 0.0176293},
    {"iteration": 4370001, "current_time_ms": 142478, "exploitability": 0.0176394},
    {"iteration": 4380001, "current_time_ms": 142714, "exploitability": 0.0176905},
    {"iteration": 4390001, "current_time_ms": 142990, "exploitability": 0.0177634},
    {"iteration": 4400001, "current_time_ms": 143287, "exploitability": 0.0178437},
    {"iteration": 4410001, "current_time_ms": 143524, "exploitability": 0.0178374},
    {"iteration": 4420001, "current_time_ms": 143784, "exploitability": 0.0177447},
    {"iteration": 4430001, "current_time_ms": 144059, "exploitability": 0.0176074},
    {"iteration": 4440001, "current_time_ms": 144272, "exploitability": 0.0174846},
    {"iteration": 4450001, "current_time_ms": 144472, "exploitability": 0.0174074},
    {"iteration": 4460001, "current_time_ms": 144663, "exploitability": 0.0174355},
    {"iteration": 4470001, "current_time_ms": 144888, "exploitability": 0.0175431},
    {"iteration": 4480001, "current_time_ms": 145117, "exploitability": 0.0177012},
    {"iteration": 4490001, "current_time_ms": 145309, "exploitability": 0.0178111},
    {"iteration": 4500001, "current_time_ms": 145542, "exploitability": 0.0178274},
    {"iteration": 4510001, "current_time_ms": 145736, "exploitability": 0.0177846},
    {"iteration": 4520001, "current_time_ms": 145929, "exploitability": 0.017696},
    {"iteration": 4530001, "current_time_ms": 146136, "exploitability": 0.0176234},
    {"iteration": 4540001, "current_time_ms": 146343, "exploitability": 0.0175884},
    {"iteration": 4550001, "current_time_ms": 146590, "exploitability": 0.0175827},
    {"iteration": 4560001, "current_time_ms": 146795, "exploitability": 0.0176304},
    {"iteration": 4570001, "current_time_ms": 147001, "exploitability": 0.0177224},
    {"iteration": 4580001, "current_time_ms": 147199, "exploitability": 0.0177823},
    {"iteration": 4590001, "current_time_ms": 147398, "exploitability": 0.0177855},
    {"iteration": 4600001, "current_time_ms": 147588, "exploitability": 0.0177507},
    {"iteration": 4610001, "current_time_ms": 147801, "exploitability": 0.0176672},
    {"iteration": 4620001, "current_time_ms": 148002, "exploitability": 0.017568},
    {"iteration": 4630001, "current_time_ms": 148203, "exploitability": 0.0175015},
    {"iteration": 4640001, "current_time_ms": 148398, "exploitability": 0.0174916},
    {"iteration": 4650001, "current_time_ms": 148581, "exploitability": 0.0175349},
    {"iteration": 4660001, "current_time_ms": 148772, "exploitability": 0.0176126},
    {"iteration": 4670001, "current_time_ms": 148962, "exploitability": 0.0176761},
    {"iteration": 4680001, "current_time_ms": 149166, "exploitability": 0.0176815},
    {"iteration": 4690001, "current_time_ms": 149360, "exploitability": 0.0176346},
    {"iteration": 4700001, "current_time_ms": 149543, "exploitability": 0.0175673},
    {"iteration": 4710001, "current_time_ms": 149707, "exploitability": 0.0175121},
    {"iteration": 4720001, "current_time_ms": 149883, "exploitability": 0.017502},
    {"iteration": 4730001, "current_time_ms": 150084, "exploitability": 0.0175409},
    {"iteration": 4740001, "current_time_ms": 150244, "exploitability": 0.0175613},
    {"iteration": 4750001, "current_time_ms": 150404, "exploitability": 0.017561},
    {"iteration": 4760001, "current_time_ms": 150588, "exploitability": 0.0175352},
    {"iteration": 4770001, "current_time_ms": 150765, "exploitability": 0.0174983},
    {"iteration": 4780001, "current_time_ms": 150896, "exploitability": 0.0174535},
    {"iteration": 4790001, "current_time_ms": 151046, "exploitability": 0.0174142},
    {"iteration": 4800001, "current_time_ms": 151241, "exploitability": 0.017407},
    {"iteration": 4810001, "current_time_ms": 151421, "exploitability": 0.0174415},
    {"iteration": 4820001, "current_time_ms": 151584, "exploitability": 0.0175159},
    {"iteration": 4830001, "current_time_ms": 151761, "exploitability": 0.0175535},
    {"iteration": 4840001, "current_time_ms": 151939, "exploitability": 0.0175269},
    {"iteration": 4850001, "current_time_ms": 152090, "exploitability": 0.0174581},
    {"iteration": 4860001, "current_time_ms": 152242, "exploitability": 0.0173874},
    {"iteration": 4870001, "current_time_ms": 152373, "exploitability": 0.0173574},
    {"iteration": 4880001, "current_time_ms": 152515, "exploitability": 0.0173769},
    {"iteration": 4890001, "current_time_ms": 152638, "exploitability": 0.0174319},
    {"iteration": 4900001, "current_time_ms": 152762, "exploitability": 0.0174952},
    {"iteration": 4910001, "current_time_ms": 152884, "exploitability": 0.0174958},
    {"iteration": 4920001, "current_time_ms": 153001, "exploitability": 0.0174234},
    {"iteration": 4930001, "current_time_ms": 153128, "exploitability": 0.0173252},
    {"iteration": 4940001, "current_time_ms": 153246, "exploitability": 0.0172313},
    {"iteration": 4950001, "current_time_ms": 153363, "exploitability": 0.0171775},
    {"iteration": 4960001, "current_time_ms": 153464, "exploitability": 0.017203},
    {"iteration": 4970001, "current_time_ms": 153562, "exploitability": 0.0172917},
    {"iteration": 4980001, "current_time_ms": 153666, "exploitability": 0.0174103},
    {"iteration": 4990001, "current_time_ms": 153770, "exploitability": 0.017475},
    {"iteration": 5000001, "current_time_ms": 153883, "exploitability": 0.0174542},
  ]
}


==> plots/backup/os_mccfr__49_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 49,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 353, "exploitability": 0.108166},
    {"iteration": 20001, "current_time_ms": 919, "exploitability": 0.110783},
    {"iteration": 30001, "current_time_ms": 1290, "exploitability": 0.1123},
    {"iteration": 40001, "current_time_ms": 1905, "exploitability": 0.115167},
    {"iteration": 50001, "current_time_ms": 2338, "exploitability": 0.118394},
    {"iteration": 60001, "current_time_ms": 2670, "exploitability": 0.121026},
    {"iteration": 70001, "current_time_ms": 3111, "exploitability": 0.122437},
    {"iteration": 80001, "current_time_ms": 3310, "exploitability": 0.119641},
    {"iteration": 90001, "current_time_ms": 3510, "exploitability": 0.123393},
    {"iteration": 100001, "current_time_ms": 3702, "exploitability": 0.124121},
    {"iteration": 110001, "current_time_ms": 3974, "exploitability": 0.126275},
    {"iteration": 120001, "current_time_ms": 4359, "exploitability": 0.128586},
    {"iteration": 130001, "current_time_ms": 4837, "exploitability": 0.130249},
    {"iteration": 140001, "current_time_ms": 5286, "exploitability": 0.130474},
    {"iteration": 150001, "current_time_ms": 5830, "exploitability": 0.129349},
    {"iteration": 160001, "current_time_ms": 6262, "exploitability": 0.129669},
    {"iteration": 170001, "current_time_ms": 6793, "exploitability": 0.128688},
    {"iteration": 180001, "current_time_ms": 7354, "exploitability": 0.129306},
    {"iteration": 190001, "current_time_ms": 7843, "exploitability": 0.130049},
    {"iteration": 200001, "current_time_ms": 8279, "exploitability": 0.13121},
    {"iteration": 210001, "current_time_ms": 8673, "exploitability": 0.13177},
    {"iteration": 220001, "current_time_ms": 9005, "exploitability": 0.131164},
    {"iteration": 230001, "current_time_ms": 9374, "exploitability": 0.131839},
    {"iteration": 240001, "current_time_ms": 9828, "exploitability": 0.132555},
    {"iteration": 250001, "current_time_ms": 10226, "exploitability": 0.133199},
    {"iteration": 260001, "current_time_ms": 10697, "exploitability": 0.133207},
    {"iteration": 270001, "current_time_ms": 11007, "exploitability": 0.132921},
    {"iteration": 280001, "current_time_ms": 11285, "exploitability": 0.133054},
    {"iteration": 290001, "current_time_ms": 11486, "exploitability": 0.132796},
    {"iteration": 300001, "current_time_ms": 11694, "exploitability": 0.132193},
    {"iteration": 310001, "current_time_ms": 11919, "exploitability": 0.132107},
    {"iteration": 320001, "current_time_ms": 12123, "exploitability": 0.132668},
    {"iteration": 330001, "current_time_ms": 12329, "exploitability": 0.132529},
    {"iteration": 340001, "current_time_ms": 12535, "exploitability": 0.132315},
    {"iteration": 350001, "current_time_ms": 12734, "exploitability": 0.132964},
    {"iteration": 360001, "current_time_ms": 12945, "exploitability": 0.13348},
    {"iteration": 370001, "current_time_ms": 13154, "exploitability": 0.133791},
    {"iteration": 380001, "current_time_ms": 13358, "exploitability": 0.133908},
    {"iteration": 390001, "current_time_ms": 13571, "exploitability": 0.13445},
    {"iteration": 400001, "current_time_ms": 13762, "exploitability": 0.134945},
    {"iteration": 410001, "current_time_ms": 13974, "exploitability": 0.135009},
    {"iteration": 420001, "current_time_ms": 14181, "exploitability": 0.134717},
    {"iteration": 430001, "current_time_ms": 14387, "exploitability": 0.134259},
    {"iteration": 440001, "current_time_ms": 14597, "exploitability": 0.133219},
    {"iteration": 450001, "current_time_ms": 14804, "exploitability": 0.131726},
    {"iteration": 460001, "current_time_ms": 15057, "exploitability": 0.131438},
    {"iteration": 470001, "current_time_ms": 15316, "exploitability": 0.131284},
    {"iteration": 480001, "current_time_ms": 15613, "exploitability": 0.13149},
    {"iteration": 490001, "current_time_ms": 15905, "exploitability": 0.131838},
    {"iteration": 500001, "current_time_ms": 16181, "exploitability": 0.132344},
    {"iteration": 510001, "current_time_ms": 16425, "exploitability": 0.132757},
    {"iteration": 520001, "current_time_ms": 16669, "exploitability": 0.133148},
    {"iteration": 530001, "current_time_ms": 16885, "exploitability": 0.133578},
    {"iteration": 540001, "current_time_ms": 17101, "exploitability": 0.133924},
    {"iteration": 550001, "current_time_ms": 17293, "exploitability": 0.134387},
    {"iteration": 560001, "current_time_ms": 17512, "exploitability": 0.134743},
    {"iteration": 570001, "current_time_ms": 17722, "exploitability": 0.134892},
    {"iteration": 580001, "current_time_ms": 17920, "exploitability": 0.134937},
    {"iteration": 590001, "current_time_ms": 18116, "exploitability": 0.135143},
    {"iteration": 600001, "current_time_ms": 18314, "exploitability": 0.13534},
    {"iteration": 610001, "current_time_ms": 18522, "exploitability": 0.135665},
    {"iteration": 620001, "current_time_ms": 18733, "exploitability": 0.135964},
    {"iteration": 630001, "current_time_ms": 18929, "exploitability": 0.136027},
    {"iteration": 640001, "current_time_ms": 19149, "exploitability": 0.136334},
    {"iteration": 650001, "current_time_ms": 19364, "exploitability": 0.136596},
    {"iteration": 660001, "current_time_ms": 19571, "exploitability": 0.136529},
    {"iteration": 670001, "current_time_ms": 19781, "exploitability": 0.136365},
    {"iteration": 680001, "current_time_ms": 19987, "exploitability": 0.136259},
    {"iteration": 690001, "current_time_ms": 20212, "exploitability": 0.136132},
    {"iteration": 700001, "current_time_ms": 20406, "exploitability": 0.136102},
    {"iteration": 710001, "current_time_ms": 20608, "exploitability": 0.136175},
    {"iteration": 720001, "current_time_ms": 20806, "exploitability": 0.136032},
    {"iteration": 730001, "current_time_ms": 21007, "exploitability": 0.135712},
    {"iteration": 740001, "current_time_ms": 21221, "exploitability": 0.135667},
    {"iteration": 750001, "current_time_ms": 21420, "exploitability": 0.135526},
    {"iteration": 760001, "current_time_ms": 21623, "exploitability": 0.135224},
    {"iteration": 770001, "current_time_ms": 21823, "exploitability": 0.134763},
    {"iteration": 780001, "current_time_ms": 22025, "exploitability": 0.134201},
    {"iteration": 790001, "current_time_ms": 22222, "exploitability": 0.133887},
    {"iteration": 800001, "current_time_ms": 22417, "exploitability": 0.134013},
    {"iteration": 810001, "current_time_ms": 22632, "exploitability": 0.134129},
    {"iteration": 820001, "current_time_ms": 22842, "exploitability": 0.134232},
    {"iteration": 830001, "current_time_ms": 23046, "exploitability": 0.134386},
    {"iteration": 840001, "current_time_ms": 23244, "exploitability": 0.13435},
    {"iteration": 850001, "current_time_ms": 23458, "exploitability": 0.134236},
    {"iteration": 860001, "current_time_ms": 23665, "exploitability": 0.134075},
    {"iteration": 870001, "current_time_ms": 23867, "exploitability": 0.133834},
    {"iteration": 880001, "current_time_ms": 24064, "exploitability": 0.133434},
    {"iteration": 890001, "current_time_ms": 24271, "exploitability": 0.133358},
    {"iteration": 900001, "current_time_ms": 24468, "exploitability": 0.133512},
    {"iteration": 910001, "current_time_ms": 24674, "exploitability": 0.133537},
    {"iteration": 920001, "current_time_ms": 24869, "exploitability": 0.133303},
    {"iteration": 930001, "current_time_ms": 25063, "exploitability": 0.133119},
    {"iteration": 940001, "current_time_ms": 25256, "exploitability": 0.132977},
    {"iteration": 950001, "current_time_ms": 25457, "exploitability": 0.13292},
    {"iteration": 960001, "current_time_ms": 25672, "exploitability": 0.13311},
    {"iteration": 970001, "current_time_ms": 25865, "exploitability": 0.133261},
    {"iteration": 980001, "current_time_ms": 26054, "exploitability": 0.133326},
    {"iteration": 990001, "current_time_ms": 26237, "exploitability": 0.133292},
    {"iteration": 1000001, "current_time_ms": 26419, "exploitability": 0.133307},
    {"iteration": 1010001, "current_time_ms": 26602, "exploitability": 0.133239},
    {"iteration": 1020001, "current_time_ms": 26796, "exploitability": 0.133074},
    {"iteration": 1030001, "current_time_ms": 26990, "exploitability": 0.132704},
    {"iteration": 1040001, "current_time_ms": 27186, "exploitability": 0.132203},
    {"iteration": 1050001, "current_time_ms": 27393, "exploitability": 0.131783},
    {"iteration": 1060001, "current_time_ms": 27624, "exploitability": 0.131894},
    {"iteration": 1070001, "current_time_ms": 27825, "exploitability": 0.132091},
    {"iteration": 1080001, "current_time_ms": 28020, "exploitability": 0.132281},
    {"iteration": 1090001, "current_time_ms": 28231, "exploitability": 0.132416},
    {"iteration": 1100001, "current_time_ms": 28439, "exploitability": 0.132419},
    {"iteration": 1110001, "current_time_ms": 28641, "exploitability": 0.132334},
    {"iteration": 1120001, "current_time_ms": 28842, "exploitability": 0.132242},
    {"iteration": 1130001, "current_time_ms": 29040, "exploitability": 0.132263},
    {"iteration": 1140001, "current_time_ms": 29250, "exploitability": 0.132289},
    {"iteration": 1150001, "current_time_ms": 29447, "exploitability": 0.132317},
    {"iteration": 1160001, "current_time_ms": 29640, "exploitability": 0.132473},
    {"iteration": 1170001, "current_time_ms": 29837, "exploitability": 0.132643},
    {"iteration": 1180001, "current_time_ms": 30063, "exploitability": 0.132851},
    {"iteration": 1190001, "current_time_ms": 30326, "exploitability": 0.132868},
    {"iteration": 1200001, "current_time_ms": 30559, "exploitability": 0.132813},
    {"iteration": 1210001, "current_time_ms": 30766, "exploitability": 0.132725},
    {"iteration": 1220001, "current_time_ms": 30968, "exploitability": 0.13258},
    {"iteration": 1230001, "current_time_ms": 31273, "exploitability": 0.13236},
    {"iteration": 1240001, "current_time_ms": 31641, "exploitability": 0.132169},
    {"iteration": 1250001, "current_time_ms": 32029, "exploitability": 0.132016},
    {"iteration": 1260001, "current_time_ms": 32365, "exploitability": 0.132011},
    {"iteration": 1270001, "current_time_ms": 32743, "exploitability": 0.132062},
    {"iteration": 1280001, "current_time_ms": 33130, "exploitability": 0.132158},
    {"iteration": 1290001, "current_time_ms": 33452, "exploitability": 0.13228},
    {"iteration": 1300001, "current_time_ms": 33818, "exploitability": 0.132471},
    {"iteration": 1310001, "current_time_ms": 34222, "exploitability": 0.132635},
    {"iteration": 1320001, "current_time_ms": 34608, "exploitability": 0.132578},
    {"iteration": 1330001, "current_time_ms": 34985, "exploitability": 0.132363},
    {"iteration": 1340001, "current_time_ms": 35382, "exploitability": 0.132072},
    {"iteration": 1350001, "current_time_ms": 35765, "exploitability": 0.131734},
    {"iteration": 1360001, "current_time_ms": 36177, "exploitability": 0.131412},
    {"iteration": 1370001, "current_time_ms": 36553, "exploitability": 0.131223},
    {"iteration": 1380001, "current_time_ms": 36943, "exploitability": 0.131163},
    {"iteration": 1390001, "current_time_ms": 37338, "exploitability": 0.13108},
    {"iteration": 1400001, "current_time_ms": 37766, "exploitability": 0.131015},
    {"iteration": 1410001, "current_time_ms": 38196, "exploitability": 0.130972},
    {"iteration": 1420001, "current_time_ms": 38541, "exploitability": 0.13093},
    {"iteration": 1430001, "current_time_ms": 38914, "exploitability": 0.130953},
    {"iteration": 1440001, "current_time_ms": 39267, "exploitability": 0.131002},
    {"iteration": 1450001, "current_time_ms": 39660, "exploitability": 0.131049},
    {"iteration": 1460001, "current_time_ms": 40030, "exploitability": 0.131072},
    {"iteration": 1470001, "current_time_ms": 40434, "exploitability": 0.131128},
    {"iteration": 1480001, "current_time_ms": 40840, "exploitability": 0.131147},
    {"iteration": 1490001, "current_time_ms": 41234, "exploitability": 0.131096},
    {"iteration": 1500001, "current_time_ms": 41592, "exploitability": 0.131099},
    {"iteration": 1510001, "current_time_ms": 41960, "exploitability": 0.131112},
    {"iteration": 1520001, "current_time_ms": 42334, "exploitability": 0.131062},
    {"iteration": 1530001, "current_time_ms": 42713, "exploitability": 0.131026},
    {"iteration": 1540001, "current_time_ms": 43109, "exploitability": 0.131007},
    {"iteration": 1550001, "current_time_ms": 43478, "exploitability": 0.131122},
    {"iteration": 1560001, "current_time_ms": 43852, "exploitability": 0.131175},
    {"iteration": 1570001, "current_time_ms": 44194, "exploitability": 0.131238},
    {"iteration": 1580001, "current_time_ms": 44595, "exploitability": 0.131347},
    {"iteration": 1590001, "current_time_ms": 44990, "exploitability": 0.131484},
    {"iteration": 1600001, "current_time_ms": 45340, "exploitability": 0.131659},
    {"iteration": 1610001, "current_time_ms": 45741, "exploitability": 0.13175},
    {"iteration": 1620001, "current_time_ms": 46154, "exploitability": 0.131777},
    {"iteration": 1630001, "current_time_ms": 46517, "exploitability": 0.13183},
    {"iteration": 1640001, "current_time_ms": 46874, "exploitability": 0.131825},
    {"iteration": 1650001, "current_time_ms": 47224, "exploitability": 0.131813},
    {"iteration": 1660001, "current_time_ms": 47618, "exploitability": 0.131815},
    {"iteration": 1670001, "current_time_ms": 48019, "exploitability": 0.131904},
    {"iteration": 1680001, "current_time_ms": 48530, "exploitability": 0.131982},
    {"iteration": 1690001, "current_time_ms": 49009, "exploitability": 0.132018},
    {"iteration": 1700001, "current_time_ms": 49553, "exploitability": 0.132059},
    {"iteration": 1710001, "current_time_ms": 49947, "exploitability": 0.132108},
    {"iteration": 1720001, "current_time_ms": 50295, "exploitability": 0.132162},
    {"iteration": 1730001, "current_time_ms": 50679, "exploitability": 0.132131},
    {"iteration": 1740001, "current_time_ms": 51051, "exploitability": 0.132056},
    {"iteration": 1750001, "current_time_ms": 51446, "exploitability": 0.131964},
    {"iteration": 1760001, "current_time_ms": 51859, "exploitability": 0.131958},
    {"iteration": 1770001, "current_time_ms": 52217, "exploitability": 0.13189},
    {"iteration": 1780001, "current_time_ms": 52640, "exploitability": 0.131891},
    {"iteration": 1790001, "current_time_ms": 53053, "exploitability": 0.131978},
    {"iteration": 1800001, "current_time_ms": 53507, "exploitability": 0.132075},
    {"iteration": 1810001, "current_time_ms": 53900, "exploitability": 0.132177},
    {"iteration": 1820001, "current_time_ms": 54261, "exploitability": 0.132251},
    {"iteration": 1830001, "current_time_ms": 54662, "exploitability": 0.132323},
    {"iteration": 1840001, "current_time_ms": 55046, "exploitability": 0.132386},
    {"iteration": 1850001, "current_time_ms": 55376, "exploitability": 0.132419},
    {"iteration": 1860001, "current_time_ms": 55740, "exploitability": 0.132466},
    {"iteration": 1870001, "current_time_ms": 56100, "exploitability": 0.132534},
    {"iteration": 1880001, "current_time_ms": 56474, "exploitability": 0.132605},
    {"iteration": 1890001, "current_time_ms": 56946, "exploitability": 0.132663},
    {"iteration": 1900001, "current_time_ms": 57142, "exploitability": 0.132742},
    {"iteration": 1910001, "current_time_ms": 57416, "exploitability": 0.132828},
    {"iteration": 1920001, "current_time_ms": 57784, "exploitability": 0.132931},
    {"iteration": 1930001, "current_time_ms": 58155, "exploitability": 0.133006},
    {"iteration": 1940001, "current_time_ms": 58509, "exploitability": 0.133075},
    {"iteration": 1950001, "current_time_ms": 58878, "exploitability": 0.133112},
    {"iteration": 1960001, "current_time_ms": 59257, "exploitability": 0.133118},
    {"iteration": 1970001, "current_time_ms": 59642, "exploitability": 0.133145},
    {"iteration": 1980001, "current_time_ms": 59999, "exploitability": 0.133233},
    {"iteration": 1990001, "current_time_ms": 60328, "exploitability": 0.133312},
    {"iteration": 2000001, "current_time_ms": 60753, "exploitability": 0.133334},
    {"iteration": 2010001, "current_time_ms": 61292, "exploitability": 0.133345},
    {"iteration": 2020001, "current_time_ms": 61644, "exploitability": 0.13327},
    {"iteration": 2030001, "current_time_ms": 62017, "exploitability": 0.13314},
    {"iteration": 2040001, "current_time_ms": 62384, "exploitability": 0.133002},
    {"iteration": 2050001, "current_time_ms": 62796, "exploitability": 0.132858},
    {"iteration": 2060001, "current_time_ms": 63150, "exploitability": 0.132771},
    {"iteration": 2070001, "current_time_ms": 63510, "exploitability": 0.132716},
    {"iteration": 2080001, "current_time_ms": 63884, "exploitability": 0.132702},
    {"iteration": 2090001, "current_time_ms": 64256, "exploitability": 0.132702},
    {"iteration": 2100001, "current_time_ms": 64610, "exploitability": 0.132711},
    {"iteration": 2110001, "current_time_ms": 64970, "exploitability": 0.132754},
    {"iteration": 2120001, "current_time_ms": 65309, "exploitability": 0.132848},
    {"iteration": 2130001, "current_time_ms": 65696, "exploitability": 0.132972},
    {"iteration": 2140001, "current_time_ms": 66061, "exploitability": 0.133105},
    {"iteration": 2150001, "current_time_ms": 66417, "exploitability": 0.133238},
    {"iteration": 2160001, "current_time_ms": 66773, "exploitability": 0.133371},
    {"iteration": 2170001, "current_time_ms": 67145, "exploitability": 0.133474},
    {"iteration": 2180001, "current_time_ms": 67578, "exploitability": 0.133534},
    {"iteration": 2190001, "current_time_ms": 67967, "exploitability": 0.133565},
    {"iteration": 2200001, "current_time_ms": 68318, "exploitability": 0.133647},
    {"iteration": 2210001, "current_time_ms": 68661, "exploitability": 0.133704},
    {"iteration": 2220001, "current_time_ms": 69000, "exploitability": 0.133722},
    {"iteration": 2230001, "current_time_ms": 69368, "exploitability": 0.133727},
    {"iteration": 2240001, "current_time_ms": 69744, "exploitability": 0.133738},
    {"iteration": 2250001, "current_time_ms": 70110, "exploitability": 0.133708},
    {"iteration": 2260001, "current_time_ms": 70445, "exploitability": 0.133615},
    {"iteration": 2270001, "current_time_ms": 70831, "exploitability": 0.133524},
    {"iteration": 2280001, "current_time_ms": 71191, "exploitability": 0.133442},
    {"iteration": 2290001, "current_time_ms": 71547, "exploitability": 0.133339},
    {"iteration": 2300001, "current_time_ms": 71848, "exploitability": 0.13323},
    {"iteration": 2310001, "current_time_ms": 72036, "exploitability": 0.133139},
    {"iteration": 2320001, "current_time_ms": 72267, "exploitability": 0.133036},
    {"iteration": 2330001, "current_time_ms": 72515, "exploitability": 0.132987},
    {"iteration": 2340001, "current_time_ms": 72762, "exploitability": 0.133016},
    {"iteration": 2350001, "current_time_ms": 72971, "exploitability": 0.132985},
    {"iteration": 2360001, "current_time_ms": 73165, "exploitability": 0.132943},
    {"iteration": 2370001, "current_time_ms": 73417, "exploitability": 0.132948},
    {"iteration": 2380001, "current_time_ms": 73770, "exploitability": 0.132953},
    {"iteration": 2390001, "current_time_ms": 74133, "exploitability": 0.132905},
    {"iteration": 2400001, "current_time_ms": 74485, "exploitability": 0.132799},
    {"iteration": 2410001, "current_time_ms": 74817, "exploitability": 0.132695},
    {"iteration": 2420001, "current_time_ms": 75188, "exploitability": 0.132582},
    {"iteration": 2430001, "current_time_ms": 75392, "exploitability": 0.132474},
    {"iteration": 2440001, "current_time_ms": 75609, "exploitability": 0.132357},
    {"iteration": 2450001, "current_time_ms": 75804, "exploitability": 0.132243},
    {"iteration": 2460001, "current_time_ms": 75997, "exploitability": 0.132201},
    {"iteration": 2470001, "current_time_ms": 76190, "exploitability": 0.132206},
    {"iteration": 2480001, "current_time_ms": 76384, "exploitability": 0.132221},
    {"iteration": 2490001, "current_time_ms": 76573, "exploitability": 0.132272},
    {"iteration": 2500001, "current_time_ms": 76764, "exploitability": 0.132323},
    {"iteration": 2510001, "current_time_ms": 77199, "exploitability": 0.132408},
    {"iteration": 2520001, "current_time_ms": 77613, "exploitability": 0.132416},
    {"iteration": 2530001, "current_time_ms": 77976, "exploitability": 0.132411},
    {"iteration": 2540001, "current_time_ms": 78328, "exploitability": 0.132394},
    {"iteration": 2550001, "current_time_ms": 78672, "exploitability": 0.132362},
    {"iteration": 2560001, "current_time_ms": 79008, "exploitability": 0.132332},
    {"iteration": 2570001, "current_time_ms": 79330, "exploitability": 0.132294},
    {"iteration": 2580001, "current_time_ms": 79687, "exploitability": 0.132223},
    {"iteration": 2590001, "current_time_ms": 80027, "exploitability": 0.132154},
    {"iteration": 2600001, "current_time_ms": 80367, "exploitability": 0.132092},
    {"iteration": 2610001, "current_time_ms": 80729, "exploitability": 0.132054},
    {"iteration": 2620001, "current_time_ms": 81089, "exploitability": 0.13202},
    {"iteration": 2630001, "current_time_ms": 81454, "exploitability": 0.132027},
    {"iteration": 2640001, "current_time_ms": 81834, "exploitability": 0.132021},
    {"iteration": 2650001, "current_time_ms": 82168, "exploitability": 0.132021},
    {"iteration": 2660001, "current_time_ms": 82536, "exploitability": 0.13198},
    {"iteration": 2670001, "current_time_ms": 82919, "exploitability": 0.131885},
    {"iteration": 2680001, "current_time_ms": 83380, "exploitability": 0.131784},
    {"iteration": 2690001, "current_time_ms": 83832, "exploitability": 0.131675},
    {"iteration": 2700001, "current_time_ms": 84289, "exploitability": 0.131616},
    {"iteration": 2710001, "current_time_ms": 84700, "exploitability": 0.131614},
    {"iteration": 2720001, "current_time_ms": 85067, "exploitability": 0.131673},
    {"iteration": 2730001, "current_time_ms": 85397, "exploitability": 0.131729},
    {"iteration": 2740001, "current_time_ms": 85766, "exploitability": 0.131752},
    {"iteration": 2750001, "current_time_ms": 86117, "exploitability": 0.131788},
    {"iteration": 2760001, "current_time_ms": 86495, "exploitability": 0.131789},
    {"iteration": 2770001, "current_time_ms": 86833, "exploitability": 0.13177},
    {"iteration": 2780001, "current_time_ms": 87218, "exploitability": 0.131746},
    {"iteration": 2790001, "current_time_ms": 87589, "exploitability": 0.131721},
    {"iteration": 2800001, "current_time_ms": 87984, "exploitability": 0.131688},
    {"iteration": 2810001, "current_time_ms": 88303, "exploitability": 0.131613},
    {"iteration": 2820001, "current_time_ms": 88747, "exploitability": 0.131475},
    {"iteration": 2830001, "current_time_ms": 89094, "exploitability": 0.131317},
    {"iteration": 2840001, "current_time_ms": 89484, "exploitability": 0.131199},
    {"iteration": 2850001, "current_time_ms": 89878, "exploitability": 0.131151},
    {"iteration": 2860001, "current_time_ms": 90243, "exploitability": 0.131149},
    {"iteration": 2870001, "current_time_ms": 90584, "exploitability": 0.131145},
    {"iteration": 2880001, "current_time_ms": 90967, "exploitability": 0.131177},
    {"iteration": 2890001, "current_time_ms": 91369, "exploitability": 0.131235},
    {"iteration": 2900001, "current_time_ms": 91747, "exploitability": 0.131302},
    {"iteration": 2910001, "current_time_ms": 92139, "exploitability": 0.131356},
    {"iteration": 2920001, "current_time_ms": 92502, "exploitability": 0.131414},
    {"iteration": 2930001, "current_time_ms": 92870, "exploitability": 0.131512},
    {"iteration": 2940001, "current_time_ms": 93228, "exploitability": 0.131599},
    {"iteration": 2950001, "current_time_ms": 93597, "exploitability": 0.131675},
    {"iteration": 2960001, "current_time_ms": 93961, "exploitability": 0.13176},
    {"iteration": 2970001, "current_time_ms": 94300, "exploitability": 0.131798},
    {"iteration": 2980001, "current_time_ms": 94669, "exploitability": 0.131838},
    {"iteration": 2990001, "current_time_ms": 95063, "exploitability": 0.131851},
    {"iteration": 3000001, "current_time_ms": 95418, "exploitability": 0.131815},
    {"iteration": 3010001, "current_time_ms": 95770, "exploitability": 0.131802},
    {"iteration": 3020001, "current_time_ms": 96159, "exploitability": 0.131834},
    {"iteration": 3030001, "current_time_ms": 96520, "exploitability": 0.131847},
    {"iteration": 3040001, "current_time_ms": 96867, "exploitability": 0.131895},
    {"iteration": 3050001, "current_time_ms": 97266, "exploitability": 0.131914},
    {"iteration": 3060001, "current_time_ms": 97733, "exploitability": 0.131912},
    {"iteration": 3070001, "current_time_ms": 98101, "exploitability": 0.131917},
    {"iteration": 3080001, "current_time_ms": 98444, "exploitability": 0.131925},
    {"iteration": 3090001, "current_time_ms": 98644, "exploitability": 0.131935},
    {"iteration": 3100001, "current_time_ms": 98843, "exploitability": 0.131948},
    {"iteration": 3110001, "current_time_ms": 99035, "exploitability": 0.132},
    {"iteration": 3120001, "current_time_ms": 99234, "exploitability": 0.132075},
    {"iteration": 3130001, "current_time_ms": 99422, "exploitability": 0.1321},
    {"iteration": 3140001, "current_time_ms": 99614, "exploitability": 0.132135},
    {"iteration": 3150001, "current_time_ms": 99806, "exploitability": 0.132099},
    {"iteration": 3160001, "current_time_ms": 100002, "exploitability": 0.132021},
    {"iteration": 3170001, "current_time_ms": 100190, "exploitability": 0.131937},
    {"iteration": 3180001, "current_time_ms": 100382, "exploitability": 0.131842},
    {"iteration": 3190001, "current_time_ms": 100573, "exploitability": 0.13174},
    {"iteration": 3200001, "current_time_ms": 100780, "exploitability": 0.131644},
    {"iteration": 3210001, "current_time_ms": 100975, "exploitability": 0.131564},
    {"iteration": 3220001, "current_time_ms": 101167, "exploitability": 0.131494},
    {"iteration": 3230001, "current_time_ms": 101370, "exploitability": 0.13148},
    {"iteration": 3240001, "current_time_ms": 101566, "exploitability": 0.131489},
    {"iteration": 3250001, "current_time_ms": 101753, "exploitability": 0.131538},
    {"iteration": 3260001, "current_time_ms": 101934, "exploitability": 0.131616},
    {"iteration": 3270001, "current_time_ms": 102110, "exploitability": 0.131711},
    {"iteration": 3280001, "current_time_ms": 102296, "exploitability": 0.131777},
    {"iteration": 3290001, "current_time_ms": 102484, "exploitability": 0.131852},
    {"iteration": 3300001, "current_time_ms": 102693, "exploitability": 0.131933},
    {"iteration": 3310001, "current_time_ms": 102888, "exploitability": 0.131957},
    {"iteration": 3320001, "current_time_ms": 103081, "exploitability": 0.131925},
    {"iteration": 3330001, "current_time_ms": 103277, "exploitability": 0.131876},
    {"iteration": 3340001, "current_time_ms": 103467, "exploitability": 0.131817},
    {"iteration": 3350001, "current_time_ms": 103662, "exploitability": 0.131764},
    {"iteration": 3360001, "current_time_ms": 103858, "exploitability": 0.131751},
    {"iteration": 3370001, "current_time_ms": 104053, "exploitability": 0.131774},
    {"iteration": 3380001, "current_time_ms": 104244, "exploitability": 0.131786},
    {"iteration": 3390001, "current_time_ms": 104436, "exploitability": 0.131799},
    {"iteration": 3400001, "current_time_ms": 104625, "exploitability": 0.13183},
    {"iteration": 3410001, "current_time_ms": 104822, "exploitability": 0.131869},
    {"iteration": 3420001, "current_time_ms": 105013, "exploitability": 0.131945},
    {"iteration": 3430001, "current_time_ms": 105215, "exploitability": 0.132008},
    {"iteration": 3440001, "current_time_ms": 105414, "exploitability": 0.132055},
    {"iteration": 3450001, "current_time_ms": 105609, "exploitability": 0.132095},
    {"iteration": 3460001, "current_time_ms": 105799, "exploitability": 0.132139},
    {"iteration": 3470001, "current_time_ms": 105993, "exploitability": 0.132172},
    {"iteration": 3480001, "current_time_ms": 106188, "exploitability": 0.132215},
    {"iteration": 3490001, "current_time_ms": 106381, "exploitability": 0.132253},
    {"iteration": 3500001, "current_time_ms": 106572, "exploitability": 0.132287},
    {"iteration": 3510001, "current_time_ms": 106765, "exploitability": 0.132311},
    {"iteration": 3520001, "current_time_ms": 106958, "exploitability": 0.132335},
    {"iteration": 3530001, "current_time_ms": 107146, "exploitability": 0.132342},
    {"iteration": 3540001, "current_time_ms": 107340, "exploitability": 0.132398},
    {"iteration": 3550001, "current_time_ms": 107530, "exploitability": 0.132444},
    {"iteration": 3560001, "current_time_ms": 107722, "exploitability": 0.132473},
    {"iteration": 3570001, "current_time_ms": 107915, "exploitability": 0.132496},
    {"iteration": 3580001, "current_time_ms": 108154, "exploitability": 0.132539},
    {"iteration": 3590001, "current_time_ms": 108373, "exploitability": 0.132581},
    {"iteration": 3600001, "current_time_ms": 108586, "exploitability": 0.132608},
    {"iteration": 3610001, "current_time_ms": 108786, "exploitability": 0.132624},
    {"iteration": 3620001, "current_time_ms": 108981, "exploitability": 0.132637},
    {"iteration": 3630001, "current_time_ms": 109183, "exploitability": 0.132702},
    {"iteration": 3640001, "current_time_ms": 109386, "exploitability": 0.132777},
    {"iteration": 3650001, "current_time_ms": 109588, "exploitability": 0.132854},
    {"iteration": 3660001, "current_time_ms": 109801, "exploitability": 0.132932},
    {"iteration": 3670001, "current_time_ms": 109990, "exploitability": 0.132973},
    {"iteration": 3680001, "current_time_ms": 110183, "exploitability": 0.13301},
    {"iteration": 3690001, "current_time_ms": 110380, "exploitability": 0.133037},
    {"iteration": 3700001, "current_time_ms": 110573, "exploitability": 0.133058},
    {"iteration": 3710001, "current_time_ms": 110772, "exploitability": 0.133085},
    {"iteration": 3720001, "current_time_ms": 110970, "exploitability": 0.133113},
    {"iteration": 3730001, "current_time_ms": 111167, "exploitability": 0.13313},
    {"iteration": 3740001, "current_time_ms": 111371, "exploitability": 0.133106},
    {"iteration": 3750001, "current_time_ms": 111559, "exploitability": 0.133048},
    {"iteration": 3760001, "current_time_ms": 111748, "exploitability": 0.132994},
    {"iteration": 3770001, "current_time_ms": 111943, "exploitability": 0.132944},
    {"iteration": 3780001, "current_time_ms": 112135, "exploitability": 0.132907},
    {"iteration": 3790001, "current_time_ms": 112327, "exploitability": 0.13288},
    {"iteration": 3800001, "current_time_ms": 112518, "exploitability": 0.132855},
    {"iteration": 3810001, "current_time_ms": 112713, "exploitability": 0.132858},
    {"iteration": 3820001, "current_time_ms": 112904, "exploitability": 0.132901},
    {"iteration": 3830001, "current_time_ms": 113103, "exploitability": 0.132952},
    {"iteration": 3840001, "current_time_ms": 113289, "exploitability": 0.133006},
    {"iteration": 3850001, "current_time_ms": 113482, "exploitability": 0.133051},
    {"iteration": 3860001, "current_time_ms": 113670, "exploitability": 0.133105},
    {"iteration": 3870001, "current_time_ms": 113858, "exploitability": 0.133173},
    {"iteration": 3880001, "current_time_ms": 114047, "exploitability": 0.133246},
    {"iteration": 3890001, "current_time_ms": 114236, "exploitability": 0.13329},
    {"iteration": 3900001, "current_time_ms": 114422, "exploitability": 0.133295},
    {"iteration": 3910001, "current_time_ms": 114616, "exploitability": 0.133276},
    {"iteration": 3920001, "current_time_ms": 114814, "exploitability": 0.133266},
    {"iteration": 3930001, "current_time_ms": 115006, "exploitability": 0.13325},
    {"iteration": 3940001, "current_time_ms": 115200, "exploitability": 0.133223},
    {"iteration": 3950001, "current_time_ms": 115392, "exploitability": 0.133191},
    {"iteration": 3960001, "current_time_ms": 115588, "exploitability": 0.133159},
    {"iteration": 3970001, "current_time_ms": 115780, "exploitability": 0.133125},
    {"iteration": 3980001, "current_time_ms": 115971, "exploitability": 0.133101},
    {"iteration": 3990001, "current_time_ms": 116160, "exploitability": 0.133111},
    {"iteration": 4000001, "current_time_ms": 116359, "exploitability": 0.133127},
    {"iteration": 4010001, "current_time_ms": 116548, "exploitability": 0.133149},
    {"iteration": 4020001, "current_time_ms": 116735, "exploitability": 0.133168},
    {"iteration": 4030001, "current_time_ms": 116903, "exploitability": 0.133174},
    {"iteration": 4040001, "current_time_ms": 117090, "exploitability": 0.133164},
    {"iteration": 4050001, "current_time_ms": 117284, "exploitability": 0.133161},
    {"iteration": 4060001, "current_time_ms": 117475, "exploitability": 0.133142},
    {"iteration": 4070001, "current_time_ms": 117664, "exploitability": 0.1331},
    {"iteration": 4080001, "current_time_ms": 117855, "exploitability": 0.133053},
    {"iteration": 4090001, "current_time_ms": 118046, "exploitability": 0.13301},
    {"iteration": 4100001, "current_time_ms": 118236, "exploitability": 0.133005},
    {"iteration": 4110001, "current_time_ms": 118425, "exploitability": 0.133011},
    {"iteration": 4120001, "current_time_ms": 118615, "exploitability": 0.133059},
    {"iteration": 4130001, "current_time_ms": 118806, "exploitability": 0.133127},
    {"iteration": 4140001, "current_time_ms": 119004, "exploitability": 0.133176},
    {"iteration": 4150001, "current_time_ms": 119197, "exploitability": 0.133212},
    {"iteration": 4160001, "current_time_ms": 119384, "exploitability": 0.133278},
    {"iteration": 4170001, "current_time_ms": 119570, "exploitability": 0.133329},
    {"iteration": 4180001, "current_time_ms": 119767, "exploitability": 0.133347},
    {"iteration": 4190001, "current_time_ms": 119962, "exploitability": 0.133366},
    {"iteration": 4200001, "current_time_ms": 120155, "exploitability": 0.133402},
    {"iteration": 4210001, "current_time_ms": 120347, "exploitability": 0.133444},
    {"iteration": 4220001, "current_time_ms": 120556, "exploitability": 0.133488},
    {"iteration": 4230001, "current_time_ms": 120748, "exploitability": 0.133531},
    {"iteration": 4240001, "current_time_ms": 120937, "exploitability": 0.133597},
    {"iteration": 4250001, "current_time_ms": 121128, "exploitability": 0.133656},
    {"iteration": 4260001, "current_time_ms": 121318, "exploitability": 0.133712},
    {"iteration": 4270001, "current_time_ms": 121510, "exploitability": 0.133742},
    {"iteration": 4280001, "current_time_ms": 121703, "exploitability": 0.133756},
    {"iteration": 4290001, "current_time_ms": 121897, "exploitability": 0.133771},
    {"iteration": 4300001, "current_time_ms": 122082, "exploitability": 0.133784},
    {"iteration": 4310001, "current_time_ms": 122276, "exploitability": 0.133781},
    {"iteration": 4320001, "current_time_ms": 122470, "exploitability": 0.133757},
    {"iteration": 4330001, "current_time_ms": 122666, "exploitability": 0.133774},
    {"iteration": 4340001, "current_time_ms": 122859, "exploitability": 0.133826},
    {"iteration": 4350001, "current_time_ms": 123045, "exploitability": 0.133868},
    {"iteration": 4360001, "current_time_ms": 123242, "exploitability": 0.133897},
    {"iteration": 4370001, "current_time_ms": 123435, "exploitability": 0.133929},
    {"iteration": 4380001, "current_time_ms": 123629, "exploitability": 0.133954},
    {"iteration": 4390001, "current_time_ms": 123834, "exploitability": 0.133975},
    {"iteration": 4400001, "current_time_ms": 124193, "exploitability": 0.133994},
    {"iteration": 4410001, "current_time_ms": 124606, "exploitability": 0.13401},
    {"iteration": 4420001, "current_time_ms": 124977, "exploitability": 0.134029},
    {"iteration": 4430001, "current_time_ms": 125401, "exploitability": 0.134043},
    {"iteration": 4440001, "current_time_ms": 125842, "exploitability": 0.134057},
    {"iteration": 4450001, "current_time_ms": 126209, "exploitability": 0.134078},
    {"iteration": 4460001, "current_time_ms": 126594, "exploitability": 0.134094},
    {"iteration": 4470001, "current_time_ms": 126826, "exploitability": 0.134114},
    {"iteration": 4480001, "current_time_ms": 127021, "exploitability": 0.134128},
    {"iteration": 4490001, "current_time_ms": 127205, "exploitability": 0.134142},
    {"iteration": 4500001, "current_time_ms": 127375, "exploitability": 0.134159},
    {"iteration": 4510001, "current_time_ms": 127555, "exploitability": 0.134196},
    {"iteration": 4520001, "current_time_ms": 127735, "exploitability": 0.134218},
    {"iteration": 4530001, "current_time_ms": 127926, "exploitability": 0.134225},
    {"iteration": 4540001, "current_time_ms": 128116, "exploitability": 0.134222},
    {"iteration": 4550001, "current_time_ms": 128298, "exploitability": 0.134218},
    {"iteration": 4560001, "current_time_ms": 128482, "exploitability": 0.134222},
    {"iteration": 4570001, "current_time_ms": 128675, "exploitability": 0.134235},
    {"iteration": 4580001, "current_time_ms": 128872, "exploitability": 0.134235},
    {"iteration": 4590001, "current_time_ms": 129068, "exploitability": 0.134238},
    {"iteration": 4600001, "current_time_ms": 129282, "exploitability": 0.134261},
    {"iteration": 4610001, "current_time_ms": 129479, "exploitability": 0.134292},
    {"iteration": 4620001, "current_time_ms": 129811, "exploitability": 0.134321},
    {"iteration": 4630001, "current_time_ms": 130175, "exploitability": 0.134347},
    {"iteration": 4640001, "current_time_ms": 130528, "exploitability": 0.134377},
    {"iteration": 4650001, "current_time_ms": 130876, "exploitability": 0.134433},
    {"iteration": 4660001, "current_time_ms": 131239, "exploitability": 0.134489},
    {"iteration": 4670001, "current_time_ms": 131631, "exploitability": 0.134527},
    {"iteration": 4680001, "current_time_ms": 131945, "exploitability": 0.134551},
    {"iteration": 4690001, "current_time_ms": 132271, "exploitability": 0.134579},
    {"iteration": 4700001, "current_time_ms": 132606, "exploitability": 0.134581},
    {"iteration": 4710001, "current_time_ms": 132935, "exploitability": 0.134572},
    {"iteration": 4720001, "current_time_ms": 133254, "exploitability": 0.134583},
    {"iteration": 4730001, "current_time_ms": 133560, "exploitability": 0.134602},
    {"iteration": 4740001, "current_time_ms": 133982, "exploitability": 0.134615},
    {"iteration": 4750001, "current_time_ms": 134349, "exploitability": 0.134627},
    {"iteration": 4760001, "current_time_ms": 134722, "exploitability": 0.134667},
    {"iteration": 4770001, "current_time_ms": 135100, "exploitability": 0.134718},
    {"iteration": 4780001, "current_time_ms": 135548, "exploitability": 0.134771},
    {"iteration": 4790001, "current_time_ms": 135842, "exploitability": 0.134821},
    {"iteration": 4800001, "current_time_ms": 136155, "exploitability": 0.134874},
    {"iteration": 4810001, "current_time_ms": 136513, "exploitability": 0.134912},
    {"iteration": 4820001, "current_time_ms": 136804, "exploitability": 0.134914},
    {"iteration": 4830001, "current_time_ms": 137109, "exploitability": 0.134887},
    {"iteration": 4840001, "current_time_ms": 137441, "exploitability": 0.134841},
    {"iteration": 4850001, "current_time_ms": 137759, "exploitability": 0.134786},
    {"iteration": 4860001, "current_time_ms": 138080, "exploitability": 0.134727},
    {"iteration": 4870001, "current_time_ms": 138352, "exploitability": 0.134672},
    {"iteration": 4880001, "current_time_ms": 138669, "exploitability": 0.134638},
    {"iteration": 4890001, "current_time_ms": 138987, "exploitability": 0.13464},
    {"iteration": 4900001, "current_time_ms": 139255, "exploitability": 0.134644},
    {"iteration": 4910001, "current_time_ms": 139546, "exploitability": 0.134651},
    {"iteration": 4920001, "current_time_ms": 139835, "exploitability": 0.134661},
    {"iteration": 4930001, "current_time_ms": 140108, "exploitability": 0.134696},
    {"iteration": 4940001, "current_time_ms": 140387, "exploitability": 0.134747},
    {"iteration": 4950001, "current_time_ms": 140585, "exploitability": 0.134806},
    {"iteration": 4960001, "current_time_ms": 140779, "exploitability": 0.134863},
    {"iteration": 4970001, "current_time_ms": 140976, "exploitability": 0.134914},
    {"iteration": 4980001, "current_time_ms": 141171, "exploitability": 0.134958},
    {"iteration": 4990001, "current_time_ms": 141373, "exploitability": 0.134998},
    {"iteration": 5000001, "current_time_ms": 141597, "exploitability": 0.135031},
  ]
}


==> plots/backup/os_mccfr__49_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 49,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 331, "exploitability": 0.172101},
    {"iteration": 20001, "current_time_ms": 775, "exploitability": 0.166879},
    {"iteration": 30001, "current_time_ms": 1020, "exploitability": 0.164418},
    {"iteration": 40001, "current_time_ms": 1571, "exploitability": 0.161064},
    {"iteration": 50001, "current_time_ms": 2046, "exploitability": 0.158479},
    {"iteration": 60001, "current_time_ms": 2568, "exploitability": 0.157014},
    {"iteration": 70001, "current_time_ms": 2955, "exploitability": 0.156435},
    {"iteration": 80001, "current_time_ms": 3433, "exploitability": 0.155326},
    {"iteration": 90001, "current_time_ms": 3882, "exploitability": 0.154936},
    {"iteration": 100001, "current_time_ms": 4161, "exploitability": 0.155423},
    {"iteration": 110001, "current_time_ms": 4344, "exploitability": 0.15501},
    {"iteration": 120001, "current_time_ms": 4534, "exploitability": 0.154505},
    {"iteration": 130001, "current_time_ms": 4724, "exploitability": 0.153702},
    {"iteration": 140001, "current_time_ms": 4921, "exploitability": 0.15352},
    {"iteration": 150001, "current_time_ms": 5112, "exploitability": 0.153426},
    {"iteration": 160001, "current_time_ms": 5309, "exploitability": 0.152803},
    {"iteration": 170001, "current_time_ms": 5500, "exploitability": 0.152875},
    {"iteration": 180001, "current_time_ms": 5790, "exploitability": 0.151393},
    {"iteration": 190001, "current_time_ms": 6339, "exploitability": 0.151998},
    {"iteration": 200001, "current_time_ms": 6843, "exploitability": 0.151256},
    {"iteration": 210001, "current_time_ms": 7035, "exploitability": 0.151442},
    {"iteration": 220001, "current_time_ms": 7455, "exploitability": 0.150937},
    {"iteration": 230001, "current_time_ms": 7879, "exploitability": 0.150745},
    {"iteration": 240001, "current_time_ms": 8297, "exploitability": 0.150929},
    {"iteration": 250001, "current_time_ms": 8685, "exploitability": 0.150158},
    {"iteration": 260001, "current_time_ms": 9035, "exploitability": 0.150252},
    {"iteration": 270001, "current_time_ms": 9361, "exploitability": 0.149892},
    {"iteration": 280001, "current_time_ms": 9700, "exploitability": 0.149637},
    {"iteration": 290001, "current_time_ms": 10049, "exploitability": 0.149922},
    {"iteration": 300001, "current_time_ms": 10400, "exploitability": 0.149545},
    {"iteration": 310001, "current_time_ms": 10769, "exploitability": 0.149479},
    {"iteration": 320001, "current_time_ms": 11115, "exploitability": 0.149384},
    {"iteration": 330001, "current_time_ms": 11484, "exploitability": 0.148926},
    {"iteration": 340001, "current_time_ms": 11848, "exploitability": 0.14891},
    {"iteration": 350001, "current_time_ms": 12198, "exploitability": 0.148879},
    {"iteration": 360001, "current_time_ms": 12522, "exploitability": 0.148735},
    {"iteration": 370001, "current_time_ms": 12881, "exploitability": 0.148787},
    {"iteration": 380001, "current_time_ms": 13220, "exploitability": 0.148814},
    {"iteration": 390001, "current_time_ms": 13556, "exploitability": 0.148671},
    {"iteration": 400001, "current_time_ms": 13913, "exploitability": 0.148795},
    {"iteration": 410001, "current_time_ms": 14257, "exploitability": 0.148686},
    {"iteration": 420001, "current_time_ms": 14616, "exploitability": 0.148532},
    {"iteration": 430001, "current_time_ms": 14964, "exploitability": 0.148529},
    {"iteration": 440001, "current_time_ms": 15314, "exploitability": 0.148619},
    {"iteration": 450001, "current_time_ms": 15645, "exploitability": 0.148787},
    {"iteration": 460001, "current_time_ms": 16011, "exploitability": 0.148523},
    {"iteration": 470001, "current_time_ms": 16367, "exploitability": 0.148295},
    {"iteration": 480001, "current_time_ms": 16738, "exploitability": 0.148404},
    {"iteration": 490001, "current_time_ms": 17068, "exploitability": 0.148514},
    {"iteration": 500001, "current_time_ms": 17368, "exploitability": 0.148161},
    {"iteration": 510001, "current_time_ms": 17581, "exploitability": 0.148209},
    {"iteration": 520001, "current_time_ms": 17793, "exploitability": 0.148387},
    {"iteration": 530001, "current_time_ms": 17985, "exploitability": 0.148263},
    {"iteration": 540001, "current_time_ms": 18177, "exploitability": 0.14809},
    {"iteration": 550001, "current_time_ms": 18373, "exploitability": 0.148034},
    {"iteration": 560001, "current_time_ms": 18564, "exploitability": 0.148222},
    {"iteration": 570001, "current_time_ms": 18758, "exploitability": 0.1481},
    {"iteration": 580001, "current_time_ms": 18948, "exploitability": 0.1478},
    {"iteration": 590001, "current_time_ms": 19150, "exploitability": 0.147897},
    {"iteration": 600001, "current_time_ms": 19343, "exploitability": 0.148155},
    {"iteration": 610001, "current_time_ms": 19535, "exploitability": 0.148033},
    {"iteration": 620001, "current_time_ms": 19725, "exploitability": 0.147804},
    {"iteration": 630001, "current_time_ms": 19923, "exploitability": 0.147841},
    {"iteration": 640001, "current_time_ms": 20120, "exploitability": 0.147841},
    {"iteration": 650001, "current_time_ms": 20314, "exploitability": 0.147647},
    {"iteration": 660001, "current_time_ms": 20506, "exploitability": 0.147721},
    {"iteration": 670001, "current_time_ms": 20697, "exploitability": 0.147646},
    {"iteration": 680001, "current_time_ms": 20885, "exploitability": 0.147298},
    {"iteration": 690001, "current_time_ms": 21075, "exploitability": 0.147341},
    {"iteration": 700001, "current_time_ms": 21264, "exploitability": 0.147595},
    {"iteration": 710001, "current_time_ms": 21454, "exploitability": 0.147495},
    {"iteration": 720001, "current_time_ms": 21643, "exploitability": 0.147244},
    {"iteration": 730001, "current_time_ms": 21834, "exploitability": 0.147081},
    {"iteration": 740001, "current_time_ms": 22023, "exploitability": 0.147185},
    {"iteration": 750001, "current_time_ms": 22225, "exploitability": 0.147302},
    {"iteration": 760001, "current_time_ms": 22415, "exploitability": 0.147089},
    {"iteration": 770001, "current_time_ms": 22605, "exploitability": 0.146959},
    {"iteration": 780001, "current_time_ms": 22798, "exploitability": 0.14706},
    {"iteration": 790001, "current_time_ms": 22987, "exploitability": 0.147189},
    {"iteration": 800001, "current_time_ms": 23172, "exploitability": 0.147141},
    {"iteration": 810001, "current_time_ms": 23360, "exploitability": 0.147024},
    {"iteration": 820001, "current_time_ms": 23549, "exploitability": 0.146859},
    {"iteration": 830001, "current_time_ms": 23733, "exploitability": 0.146895},
    {"iteration": 840001, "current_time_ms": 23925, "exploitability": 0.14708},
    {"iteration": 850001, "current_time_ms": 24114, "exploitability": 0.146914},
    {"iteration": 860001, "current_time_ms": 24295, "exploitability": 0.146629},
    {"iteration": 870001, "current_time_ms": 24478, "exploitability": 0.146603},
    {"iteration": 880001, "current_time_ms": 24669, "exploitability": 0.146826},
    {"iteration": 890001, "current_time_ms": 24860, "exploitability": 0.146913},
    {"iteration": 900001, "current_time_ms": 25043, "exploitability": 0.14684},
    {"iteration": 910001, "current_time_ms": 25231, "exploitability": 0.146776},
    {"iteration": 920001, "current_time_ms": 25425, "exploitability": 0.146732},
    {"iteration": 930001, "current_time_ms": 25760, "exploitability": 0.146734},
    {"iteration": 940001, "current_time_ms": 26068, "exploitability": 0.146764},
    {"iteration": 950001, "current_time_ms": 26437, "exploitability": 0.146712},
    {"iteration": 960001, "current_time_ms": 26827, "exploitability": 0.146696},
    {"iteration": 970001, "current_time_ms": 27189, "exploitability": 0.146614},
    {"iteration": 980001, "current_time_ms": 27562, "exploitability": 0.146519},
    {"iteration": 990001, "current_time_ms": 27936, "exploitability": 0.146553},
    {"iteration": 1000001, "current_time_ms": 28293, "exploitability": 0.146602},
    {"iteration": 1010001, "current_time_ms": 28645, "exploitability": 0.146645},
    {"iteration": 1020001, "current_time_ms": 29009, "exploitability": 0.146687},
    {"iteration": 1030001, "current_time_ms": 29326, "exploitability": 0.14665},
    {"iteration": 1040001, "current_time_ms": 29667, "exploitability": 0.146606},
    {"iteration": 1050001, "current_time_ms": 30035, "exploitability": 0.146584},
    {"iteration": 1060001, "current_time_ms": 30367, "exploitability": 0.146594},
    {"iteration": 1070001, "current_time_ms": 30702, "exploitability": 0.146537},
    {"iteration": 1080001, "current_time_ms": 31057, "exploitability": 0.146469},
    {"iteration": 1090001, "current_time_ms": 31403, "exploitability": 0.146457},
    {"iteration": 1100001, "current_time_ms": 31729, "exploitability": 0.146434},
    {"iteration": 1110001, "current_time_ms": 32100, "exploitability": 0.146405},
    {"iteration": 1120001, "current_time_ms": 32479, "exploitability": 0.146409},
    {"iteration": 1130001, "current_time_ms": 32805, "exploitability": 0.146422},
    {"iteration": 1140001, "current_time_ms": 33177, "exploitability": 0.146447},
    {"iteration": 1150001, "current_time_ms": 33533, "exploitability": 0.146421},
    {"iteration": 1160001, "current_time_ms": 33843, "exploitability": 0.14631},
    {"iteration": 1170001, "current_time_ms": 34198, "exploitability": 0.14621},
    {"iteration": 1180001, "current_time_ms": 34557, "exploitability": 0.14619},
    {"iteration": 1190001, "current_time_ms": 34859, "exploitability": 0.146235},
    {"iteration": 1200001, "current_time_ms": 35206, "exploitability": 0.146225},
    {"iteration": 1210001, "current_time_ms": 35557, "exploitability": 0.146161},
    {"iteration": 1220001, "current_time_ms": 35857, "exploitability": 0.146108},
    {"iteration": 1230001, "current_time_ms": 36221, "exploitability": 0.146094},
    {"iteration": 1240001, "current_time_ms": 36561, "exploitability": 0.146117},
    {"iteration": 1250001, "current_time_ms": 36890, "exploitability": 0.146087},
    {"iteration": 1260001, "current_time_ms": 37253, "exploitability": 0.14606},
    {"iteration": 1270001, "current_time_ms": 37619, "exploitability": 0.146087},
    {"iteration": 1280001, "current_time_ms": 38012, "exploitability": 0.146109},
    {"iteration": 1290001, "current_time_ms": 38361, "exploitability": 0.146045},
    {"iteration": 1300001, "current_time_ms": 38731, "exploitability": 0.145937},
    {"iteration": 1310001, "current_time_ms": 39088, "exploitability": 0.145842},
    {"iteration": 1320001, "current_time_ms": 39430, "exploitability": 0.14586},
    {"iteration": 1330001, "current_time_ms": 39799, "exploitability": 0.145989},
    {"iteration": 1340001, "current_time_ms": 40162, "exploitability": 0.145966},
    {"iteration": 1350001, "current_time_ms": 40493, "exploitability": 0.145883},
    {"iteration": 1360001, "current_time_ms": 40829, "exploitability": 0.145839},
    {"iteration": 1370001, "current_time_ms": 41174, "exploitability": 0.145879},
    {"iteration": 1380001, "current_time_ms": 41517, "exploitability": 0.145913},
    {"iteration": 1390001, "current_time_ms": 41889, "exploitability": 0.145915},
    {"iteration": 1400001, "current_time_ms": 42260, "exploitability": 0.145869},
    {"iteration": 1410001, "current_time_ms": 42608, "exploitability": 0.145826},
    {"iteration": 1420001, "current_time_ms": 42931, "exploitability": 0.145802},
    {"iteration": 1430001, "current_time_ms": 43302, "exploitability": 0.14578},
    {"iteration": 1440001, "current_time_ms": 43654, "exploitability": 0.145715},
    {"iteration": 1450001, "current_time_ms": 43982, "exploitability": 0.145651},
    {"iteration": 1460001, "current_time_ms": 44351, "exploitability": 0.145616},
    {"iteration": 1470001, "current_time_ms": 44702, "exploitability": 0.145635},
    {"iteration": 1480001, "current_time_ms": 45040, "exploitability": 0.145736},
    {"iteration": 1490001, "current_time_ms": 45393, "exploitability": 0.14575},
    {"iteration": 1500001, "current_time_ms": 45756, "exploitability": 0.145666},
    {"iteration": 1510001, "current_time_ms": 46074, "exploitability": 0.145529},
    {"iteration": 1520001, "current_time_ms": 46433, "exploitability": 0.14544},
    {"iteration": 1530001, "current_time_ms": 46790, "exploitability": 0.14546},
    {"iteration": 1540001, "current_time_ms": 47100, "exploitability": 0.145539},
    {"iteration": 1550001, "current_time_ms": 47462, "exploitability": 0.145629},
    {"iteration": 1560001, "current_time_ms": 47804, "exploitability": 0.14563},
    {"iteration": 1570001, "current_time_ms": 48200, "exploitability": 0.145555},
    {"iteration": 1580001, "current_time_ms": 48528, "exploitability": 0.145538},
    {"iteration": 1590001, "current_time_ms": 48900, "exploitability": 0.145566},
    {"iteration": 1600001, "current_time_ms": 49263, "exploitability": 0.145577},
    {"iteration": 1610001, "current_time_ms": 49583, "exploitability": 0.145547},
    {"iteration": 1620001, "current_time_ms": 49919, "exploitability": 0.145475},
    {"iteration": 1630001, "current_time_ms": 50155, "exploitability": 0.145412},
    {"iteration": 1640001, "current_time_ms": 50343, "exploitability": 0.145391},
    {"iteration": 1650001, "current_time_ms": 50578, "exploitability": 0.145412},
    {"iteration": 1660001, "current_time_ms": 50938, "exploitability": 0.145467},
    {"iteration": 1670001, "current_time_ms": 51288, "exploitability": 0.145466},
    {"iteration": 1680001, "current_time_ms": 51612, "exploitability": 0.145423},
    {"iteration": 1690001, "current_time_ms": 51984, "exploitability": 0.145405},
    {"iteration": 1700001, "current_time_ms": 52344, "exploitability": 0.145448},
    {"iteration": 1710001, "current_time_ms": 52671, "exploitability": 0.14551},
    {"iteration": 1720001, "current_time_ms": 53018, "exploitability": 0.145522},
    {"iteration": 1730001, "current_time_ms": 53383, "exploitability": 0.145422},
    {"iteration": 1740001, "current_time_ms": 53730, "exploitability": 0.145294},
    {"iteration": 1750001, "current_time_ms": 53939, "exploitability": 0.145235},
    {"iteration": 1760001, "current_time_ms": 54207, "exploitability": 0.145299},
    {"iteration": 1770001, "current_time_ms": 54598, "exploitability": 0.145385},
    {"iteration": 1780001, "current_time_ms": 54932, "exploitability": 0.145438},
    {"iteration": 1790001, "current_time_ms": 55268, "exploitability": 0.14539},
    {"iteration": 1800001, "current_time_ms": 55631, "exploitability": 0.145305},
    {"iteration": 1810001, "current_time_ms": 55989, "exploitability": 0.145239},
    {"iteration": 1820001, "current_time_ms": 56326, "exploitability": 0.145234},
    {"iteration": 1830001, "current_time_ms": 56644, "exploitability": 0.145294},
    {"iteration": 1840001, "current_time_ms": 56833, "exploitability": 0.145329},
    {"iteration": 1850001, "current_time_ms": 57054, "exploitability": 0.145319},
    {"iteration": 1860001, "current_time_ms": 57435, "exploitability": 0.145277},
    {"iteration": 1870001, "current_time_ms": 57786, "exploitability": 0.14522},
    {"iteration": 1880001, "current_time_ms": 58134, "exploitability": 0.145186},
    {"iteration": 1890001, "current_time_ms": 58453, "exploitability": 0.14521},
    {"iteration": 1900001, "current_time_ms": 58799, "exploitability": 0.145259},
    {"iteration": 1910001, "current_time_ms": 59175, "exploitability": 0.145245},
    {"iteration": 1920001, "current_time_ms": 59537, "exploitability": 0.145213},
    {"iteration": 1930001, "current_time_ms": 59894, "exploitability": 0.145175},
    {"iteration": 1940001, "current_time_ms": 60259, "exploitability": 0.145156},
    {"iteration": 1950001, "current_time_ms": 60572, "exploitability": 0.14519},
    {"iteration": 1960001, "current_time_ms": 60939, "exploitability": 0.145227},
    {"iteration": 1970001, "current_time_ms": 61283, "exploitability": 0.14523},
    {"iteration": 1980001, "current_time_ms": 61653, "exploitability": 0.145186},
    {"iteration": 1990001, "current_time_ms": 61992, "exploitability": 0.145138},
    {"iteration": 2000001, "current_time_ms": 62336, "exploitability": 0.145124},
    {"iteration": 2010001, "current_time_ms": 62698, "exploitability": 0.145085},
    {"iteration": 2020001, "current_time_ms": 63039, "exploitability": 0.145063},
    {"iteration": 2030001, "current_time_ms": 63411, "exploitability": 0.14508},
    {"iteration": 2040001, "current_time_ms": 63754, "exploitability": 0.145111},
    {"iteration": 2050001, "current_time_ms": 64089, "exploitability": 0.145119},
    {"iteration": 2060001, "current_time_ms": 64404, "exploitability": 0.145096},
    {"iteration": 2070001, "current_time_ms": 64764, "exploitability": 0.14507},
    {"iteration": 2080001, "current_time_ms": 65133, "exploitability": 0.145064},
    {"iteration": 2090001, "current_time_ms": 65469, "exploitability": 0.145055},
    {"iteration": 2100001, "current_time_ms": 65804, "exploitability": 0.145054},
    {"iteration": 2110001, "current_time_ms": 66175, "exploitability": 0.145028},
    {"iteration": 2120001, "current_time_ms": 66500, "exploitability": 0.144986},
    {"iteration": 2130001, "current_time_ms": 66931, "exploitability": 0.144951},
    {"iteration": 2140001, "current_time_ms": 67281, "exploitability": 0.144946},
    {"iteration": 2150001, "current_time_ms": 67669, "exploitability": 0.14497},
    {"iteration": 2160001, "current_time_ms": 68014, "exploitability": 0.144976},
    {"iteration": 2170001, "current_time_ms": 68372, "exploitability": 0.144968},
    {"iteration": 2180001, "current_time_ms": 68559, "exploitability": 0.14494},
    {"iteration": 2190001, "current_time_ms": 68754, "exploitability": 0.144889},
    {"iteration": 2200001, "current_time_ms": 68948, "exploitability": 0.144824},
    {"iteration": 2210001, "current_time_ms": 69136, "exploitability": 0.144777},
    {"iteration": 2220001, "current_time_ms": 69335, "exploitability": 0.144757},
    {"iteration": 2230001, "current_time_ms": 69525, "exploitability": 0.144784},
    {"iteration": 2240001, "current_time_ms": 69716, "exploitability": 0.144835},
    {"iteration": 2250001, "current_time_ms": 69904, "exploitability": 0.144877},
    {"iteration": 2260001, "current_time_ms": 70092, "exploitability": 0.144882},
    {"iteration": 2270001, "current_time_ms": 70291, "exploitability": 0.144854},
    {"iteration": 2280001, "current_time_ms": 70480, "exploitability": 0.144821},
    {"iteration": 2290001, "current_time_ms": 70663, "exploitability": 0.144801},
    {"iteration": 2300001, "current_time_ms": 70851, "exploitability": 0.144789},
    {"iteration": 2310001, "current_time_ms": 71036, "exploitability": 0.144803},
    {"iteration": 2320001, "current_time_ms": 71227, "exploitability": 0.144813},
    {"iteration": 2330001, "current_time_ms": 71415, "exploitability": 0.144817},
    {"iteration": 2340001, "current_time_ms": 71598, "exploitability": 0.1448},
    {"iteration": 2350001, "current_time_ms": 71794, "exploitability": 0.144768},
    {"iteration": 2360001, "current_time_ms": 71981, "exploitability": 0.144732},
    {"iteration": 2370001, "current_time_ms": 72170, "exploitability": 0.144707},
    {"iteration": 2380001, "current_time_ms": 72361, "exploitability": 0.144687},
    {"iteration": 2390001, "current_time_ms": 72556, "exploitability": 0.144686},
    {"iteration": 2400001, "current_time_ms": 72742, "exploitability": 0.144713},
    {"iteration": 2410001, "current_time_ms": 72933, "exploitability": 0.144743},
    {"iteration": 2420001, "current_time_ms": 73119, "exploitability": 0.144749},
    {"iteration": 2430001, "current_time_ms": 73304, "exploitability": 0.144709},
    {"iteration": 2440001, "current_time_ms": 73490, "exploitability": 0.144653},
    {"iteration": 2450001, "current_time_ms": 73680, "exploitability": 0.144628},
    {"iteration": 2460001, "current_time_ms": 73873, "exploitability": 0.144625},
    {"iteration": 2470001, "current_time_ms": 74066, "exploitability": 0.144642},
    {"iteration": 2480001, "current_time_ms": 74288, "exploitability": 0.144662},
    {"iteration": 2490001, "current_time_ms": 74486, "exploitability": 0.144666},
    {"iteration": 2500001, "current_time_ms": 74672, "exploitability": 0.144657},
    {"iteration": 2510001, "current_time_ms": 74863, "exploitability": 0.144604},
    {"iteration": 2520001, "current_time_ms": 75056, "exploitability": 0.144534},
    {"iteration": 2530001, "current_time_ms": 75245, "exploitability": 0.144468},
    {"iteration": 2540001, "current_time_ms": 75430, "exploitability": 0.144438},
    {"iteration": 2550001, "current_time_ms": 75617, "exploitability": 0.144451},
    {"iteration": 2560001, "current_time_ms": 75802, "exploitability": 0.144509},
    {"iteration": 2570001, "current_time_ms": 75987, "exploitability": 0.144561},
    {"iteration": 2580001, "current_time_ms": 76358, "exploitability": 0.144532},
    {"iteration": 2590001, "current_time_ms": 76729, "exploitability": 0.144475},
    {"iteration": 2600001, "current_time_ms": 77141, "exploitability": 0.144446},
    {"iteration": 2610001, "current_time_ms": 77557, "exploitability": 0.144439},
    {"iteration": 2620001, "current_time_ms": 77931, "exploitability": 0.144455},
    {"iteration": 2630001, "current_time_ms": 78418, "exploitability": 0.144469},
    {"iteration": 2640001, "current_time_ms": 78864, "exploitability": 0.14447},
    {"iteration": 2650001, "current_time_ms": 79262, "exploitability": 0.144439},
    {"iteration": 2660001, "current_time_ms": 79618, "exploitability": 0.144383},
    {"iteration": 2670001, "current_time_ms": 80048, "exploitability": 0.144345},
    {"iteration": 2680001, "current_time_ms": 80475, "exploitability": 0.14434},
    {"iteration": 2690001, "current_time_ms": 80839, "exploitability": 0.144351},
    {"iteration": 2700001, "current_time_ms": 81248, "exploitability": 0.144365},
    {"iteration": 2710001, "current_time_ms": 81632, "exploitability": 0.144384},
    {"iteration": 2720001, "current_time_ms": 82082, "exploitability": 0.144407},
    {"iteration": 2730001, "current_time_ms": 82454, "exploitability": 0.144405},
    {"iteration": 2740001, "current_time_ms": 82904, "exploitability": 0.144397},
    {"iteration": 2750001, "current_time_ms": 83303, "exploitability": 0.14437},
    {"iteration": 2760001, "current_time_ms": 83721, "exploitability": 0.144351},
    {"iteration": 2770001, "current_time_ms": 84092, "exploitability": 0.144342},
    {"iteration": 2780001, "current_time_ms": 84494, "exploitability": 0.144357},
    {"iteration": 2790001, "current_time_ms": 84894, "exploitability": 0.144379},
    {"iteration": 2800001, "current_time_ms": 85283, "exploitability": 0.144397},
    {"iteration": 2810001, "current_time_ms": 85674, "exploitability": 0.144392},
    {"iteration": 2820001, "current_time_ms": 86088, "exploitability": 0.144334},
    {"iteration": 2830001, "current_time_ms": 86462, "exploitability": 0.144254},
    {"iteration": 2840001, "current_time_ms": 86866, "exploitability": 0.14419},
    {"iteration": 2850001, "current_time_ms": 87250, "exploitability": 0.144183},
    {"iteration": 2860001, "current_time_ms": 87667, "exploitability": 0.14424},
    {"iteration": 2870001, "current_time_ms": 88101, "exploitability": 0.144301},
    {"iteration": 2880001, "current_time_ms": 88511, "exploitability": 0.144345},
    {"iteration": 2890001, "current_time_ms": 88878, "exploitability": 0.144326},
    {"iteration": 2900001, "current_time_ms": 89242, "exploitability": 0.14426},
    {"iteration": 2910001, "current_time_ms": 89605, "exploitability": 0.14419},
    {"iteration": 2920001, "current_time_ms": 89924, "exploitability": 0.144125},
    {"iteration": 2930001, "current_time_ms": 90282, "exploitability": 0.144084},
    {"iteration": 2940001, "current_time_ms": 90641, "exploitability": 0.144107},
    {"iteration": 2950001, "current_time_ms": 90993, "exploitability": 0.144177},
    {"iteration": 2960001, "current_time_ms": 91357, "exploitability": 0.144232},
    {"iteration": 2970001, "current_time_ms": 91714, "exploitability": 0.144226},
    {"iteration": 2980001, "current_time_ms": 92057, "exploitability": 0.144186},
    {"iteration": 2990001, "current_time_ms": 92400, "exploitability": 0.144149},
    {"iteration": 3000001, "current_time_ms": 92762, "exploitability": 0.14413},
    {"iteration": 3010001, "current_time_ms": 93123, "exploitability": 0.144145},
    {"iteration": 3020001, "current_time_ms": 93473, "exploitability": 0.144181},
    {"iteration": 3030001, "current_time_ms": 93816, "exploitability": 0.144208},
    {"iteration": 3040001, "current_time_ms": 94040, "exploitability": 0.144214},
    {"iteration": 3050001, "current_time_ms": 94233, "exploitability": 0.144207},
    {"iteration": 3060001, "current_time_ms": 94423, "exploitability": 0.144178},
    {"iteration": 3070001, "current_time_ms": 94610, "exploitability": 0.144152},
    {"iteration": 3080001, "current_time_ms": 94800, "exploitability": 0.144137},
    {"iteration": 3090001, "current_time_ms": 94990, "exploitability": 0.144134},
    {"iteration": 3100001, "current_time_ms": 95176, "exploitability": 0.144147},
    {"iteration": 3110001, "current_time_ms": 95366, "exploitability": 0.144168},
    {"iteration": 3120001, "current_time_ms": 95588, "exploitability": 0.144196},
    {"iteration": 3130001, "current_time_ms": 95925, "exploitability": 0.14421},
    {"iteration": 3140001, "current_time_ms": 96279, "exploitability": 0.144185},
    {"iteration": 3150001, "current_time_ms": 96602, "exploitability": 0.14413},
    {"iteration": 3160001, "current_time_ms": 96790, "exploitability": 0.14407},
    {"iteration": 3170001, "current_time_ms": 96986, "exploitability": 0.144038},
    {"iteration": 3180001, "current_time_ms": 97204, "exploitability": 0.14404},
    {"iteration": 3190001, "current_time_ms": 97392, "exploitability": 0.144089},
    {"iteration": 3200001, "current_time_ms": 97594, "exploitability": 0.144138},
    {"iteration": 3210001, "current_time_ms": 97789, "exploitability": 0.144149},
    {"iteration": 3220001, "current_time_ms": 97978, "exploitability": 0.144123},
    {"iteration": 3230001, "current_time_ms": 98167, "exploitability": 0.144075},
    {"iteration": 3240001, "current_time_ms": 98356, "exploitability": 0.144026},
    {"iteration": 3250001, "current_time_ms": 98552, "exploitability": 0.143987},
    {"iteration": 3260001, "current_time_ms": 98742, "exploitability": 0.143982},
    {"iteration": 3270001, "current_time_ms": 98930, "exploitability": 0.144022},
    {"iteration": 3280001, "current_time_ms": 99118, "exploitability": 0.144075},
    {"iteration": 3290001, "current_time_ms": 99314, "exploitability": 0.144092},
    {"iteration": 3300001, "current_time_ms": 99508, "exploitability": 0.144065},
    {"iteration": 3310001, "current_time_ms": 99705, "exploitability": 0.144011},
    {"iteration": 3320001, "current_time_ms": 99892, "exploitability": 0.143961},
    {"iteration": 3330001, "current_time_ms": 100077, "exploitability": 0.143932},
    {"iteration": 3340001, "current_time_ms": 100263, "exploitability": 0.143934},
    {"iteration": 3350001, "current_time_ms": 100446, "exploitability": 0.143961},
    {"iteration": 3360001, "current_time_ms": 100636, "exploitability": 0.143991},
    {"iteration": 3370001, "current_time_ms": 100822, "exploitability": 0.144014},
    {"iteration": 3380001, "current_time_ms": 101010, "exploitability": 0.144001},
    {"iteration": 3390001, "current_time_ms": 101206, "exploitability": 0.143963},
    {"iteration": 3400001, "current_time_ms": 101394, "exploitability": 0.143925},
    {"iteration": 3410001, "current_time_ms": 101585, "exploitability": 0.143901},
    {"iteration": 3420001, "current_time_ms": 101770, "exploitability": 0.143901},
    {"iteration": 3430001, "current_time_ms": 101961, "exploitability": 0.143914},
    {"iteration": 3440001, "current_time_ms": 102160, "exploitability": 0.143925},
    {"iteration": 3450001, "current_time_ms": 102352, "exploitability": 0.143919},
    {"iteration": 3460001, "current_time_ms": 102571, "exploitability": 0.143903},
    {"iteration": 3470001, "current_time_ms": 102932, "exploitability": 0.143878},
    {"iteration": 3480001, "current_time_ms": 103287, "exploitability": 0.143862},
    {"iteration": 3490001, "current_time_ms": 103628, "exploitability": 0.143856},
    {"iteration": 3500001, "current_time_ms": 103982, "exploitability": 0.143864},
    {"iteration": 3510001, "current_time_ms": 104337, "exploitability": 0.143874},
    {"iteration": 3520001, "current_time_ms": 104702, "exploitability": 0.143875},
    {"iteration": 3530001, "current_time_ms": 105040, "exploitability": 0.143861},
    {"iteration": 3540001, "current_time_ms": 105393, "exploitability": 0.143853},
    {"iteration": 3550001, "current_time_ms": 105764, "exploitability": 0.143858},
    {"iteration": 3560001, "current_time_ms": 106097, "exploitability": 0.143851},
    {"iteration": 3570001, "current_time_ms": 106450, "exploitability": 0.143823},
    {"iteration": 3580001, "current_time_ms": 106813, "exploitability": 0.143782},
    {"iteration": 3590001, "current_time_ms": 107163, "exploitability": 0.143746},
    {"iteration": 3600001, "current_time_ms": 107538, "exploitability": 0.143726},
    {"iteration": 3610001, "current_time_ms": 107921, "exploitability": 0.143741},
    {"iteration": 3620001, "current_time_ms": 108265, "exploitability": 0.143774},
    {"iteration": 3630001, "current_time_ms": 108644, "exploitability": 0.143807},
    {"iteration": 3640001, "current_time_ms": 109013, "exploitability": 0.143811},
    {"iteration": 3650001, "current_time_ms": 109437, "exploitability": 0.143788},
    {"iteration": 3660001, "current_time_ms": 109812, "exploitability": 0.143757},
    {"iteration": 3670001, "current_time_ms": 110183, "exploitability": 0.143725},
    {"iteration": 3680001, "current_time_ms": 110549, "exploitability": 0.143689},
    {"iteration": 3690001, "current_time_ms": 110912, "exploitability": 0.143668},
    {"iteration": 3700001, "current_time_ms": 111278, "exploitability": 0.143685},
    {"iteration": 3710001, "current_time_ms": 111595, "exploitability": 0.143748},
    {"iteration": 3720001, "current_time_ms": 111955, "exploitability": 0.14379},
    {"iteration": 3730001, "current_time_ms": 112284, "exploitability": 0.143798},
    {"iteration": 3740001, "current_time_ms": 112659, "exploitability": 0.143778},
    {"iteration": 3750001, "current_time_ms": 113022, "exploitability": 0.143748},
    {"iteration": 3760001, "current_time_ms": 113384, "exploitability": 0.143719},
    {"iteration": 3770001, "current_time_ms": 113769, "exploitability": 0.143688},
    {"iteration": 3780001, "current_time_ms": 114191, "exploitability": 0.143668},
    {"iteration": 3790001, "current_time_ms": 114602, "exploitability": 0.143679},
    {"iteration": 3800001, "current_time_ms": 115028, "exploitability": 0.143736},
    {"iteration": 3810001, "current_time_ms": 115406, "exploitability": 0.143782},
    {"iteration": 3820001, "current_time_ms": 115776, "exploitability": 0.14379},
    {"iteration": 3830001, "current_time_ms": 116150, "exploitability": 0.143768},
    {"iteration": 3840001, "current_time_ms": 116527, "exploitability": 0.14373},
    {"iteration": 3850001, "current_time_ms": 116930, "exploitability": 0.143683},
    {"iteration": 3860001, "current_time_ms": 117292, "exploitability": 0.143634},
    {"iteration": 3870001, "current_time_ms": 117612, "exploitability": 0.143602},
    {"iteration": 3880001, "current_time_ms": 117953, "exploitability": 0.143589},
    {"iteration": 3890001, "current_time_ms": 118281, "exploitability": 0.143606},
    {"iteration": 3900001, "current_time_ms": 118627, "exploitability": 0.143651},
    {"iteration": 3910001, "current_time_ms": 118985, "exploitability": 0.143691},
    {"iteration": 3920001, "current_time_ms": 119344, "exploitability": 0.143701},
    {"iteration": 3930001, "current_time_ms": 119687, "exploitability": 0.143683},
    {"iteration": 3940001, "current_time_ms": 120040, "exploitability": 0.143644},
    {"iteration": 3950001, "current_time_ms": 120390, "exploitability": 0.143604},
    {"iteration": 3960001, "current_time_ms": 120797, "exploitability": 0.143581},
    {"iteration": 3970001, "current_time_ms": 121208, "exploitability": 0.143569},
    {"iteration": 3980001, "current_time_ms": 121607, "exploitability": 0.14358},
    {"iteration": 3990001, "current_time_ms": 121995, "exploitability": 0.143626},
    {"iteration": 4000001, "current_time_ms": 122406, "exploitability": 0.143665},
    {"iteration": 4010001, "current_time_ms": 122778, "exploitability": 0.143676},
    {"iteration": 4020001, "current_time_ms": 123098, "exploitability": 0.143653},
    {"iteration": 4030001, "current_time_ms": 123420, "exploitability": 0.143612},
    {"iteration": 4040001, "current_time_ms": 123763, "exploitability": 0.143569},
    {"iteration": 4050001, "current_time_ms": 124160, "exploitability": 0.143535},
    {"iteration": 4060001, "current_time_ms": 124381, "exploitability": 0.143521},
    {"iteration": 4070001, "current_time_ms": 124569, "exploitability": 0.143535},
    {"iteration": 4080001, "current_time_ms": 124760, "exploitability": 0.143569},
    {"iteration": 4090001, "current_time_ms": 124946, "exploitability": 0.143607},
    {"iteration": 4100001, "current_time_ms": 125146, "exploitability": 0.143628},
    {"iteration": 4110001, "current_time_ms": 125335, "exploitability": 0.143623},
    {"iteration": 4120001, "current_time_ms": 125525, "exploitability": 0.143591},
    {"iteration": 4130001, "current_time_ms": 125718, "exploitability": 0.143557},
    {"iteration": 4140001, "current_time_ms": 125940, "exploitability": 0.143528},
    {"iteration": 4150001, "current_time_ms": 126134, "exploitability": 0.143516},
    {"iteration": 4160001, "current_time_ms": 126331, "exploitability": 0.143529},
    {"iteration": 4170001, "current_time_ms": 126526, "exploitability": 0.143558},
    {"iteration": 4180001, "current_time_ms": 126723, "exploitability": 0.143593},
    {"iteration": 4190001, "current_time_ms": 126934, "exploitability": 0.143615},
    {"iteration": 4200001, "current_time_ms": 127127, "exploitability": 0.143615},
    {"iteration": 4210001, "current_time_ms": 127323, "exploitability": 0.143592},
    {"iteration": 4220001, "current_time_ms": 127514, "exploitability": 0.143558},
    {"iteration": 4230001, "current_time_ms": 127705, "exploitability": 0.143522},
    {"iteration": 4240001, "current_time_ms": 127894, "exploitability": 0.143497},
    {"iteration": 4250001, "current_time_ms": 128088, "exploitability": 0.143488},
    {"iteration": 4260001, "current_time_ms": 128294, "exploitability": 0.1435},
    {"iteration": 4270001, "current_time_ms": 128493, "exploitability": 0.143544},
    {"iteration": 4280001, "current_time_ms": 128702, "exploitability": 0.143581},
    {"iteration": 4290001, "current_time_ms": 128915, "exploitability": 0.143604},
    {"iteration": 4300001, "current_time_ms": 129114, "exploitability": 0.143603},
    {"iteration": 4310001, "current_time_ms": 129316, "exploitability": 0.143587},
    {"iteration": 4320001, "current_time_ms": 129507, "exploitability": 0.143554},
    {"iteration": 4330001, "current_time_ms": 129694, "exploitability": 0.143515},
    {"iteration": 4340001, "current_time_ms": 129885, "exploitability": 0.143483},
    {"iteration": 4350001, "current_time_ms": 130085, "exploitability": 0.143465},
    {"iteration": 4360001, "current_time_ms": 130273, "exploitability": 0.143473},
    {"iteration": 4370001, "current_time_ms": 130471, "exploitability": 0.143507},
    {"iteration": 4380001, "current_time_ms": 130655, "exploitability": 0.143541},
    {"iteration": 4390001, "current_time_ms": 130848, "exploitability": 0.14358},
    {"iteration": 4400001, "current_time_ms": 131049, "exploitability": 0.143598},
    {"iteration": 4410001, "current_time_ms": 131241, "exploitability": 0.143584},
    {"iteration": 4420001, "current_time_ms": 131441, "exploitability": 0.143555},
    {"iteration": 4430001, "current_time_ms": 131646, "exploitability": 0.143522},
    {"iteration": 4440001, "current_time_ms": 131847, "exploitability": 0.143497},
    {"iteration": 4450001, "current_time_ms": 132060, "exploitability": 0.143476},
    {"iteration": 4460001, "current_time_ms": 132244, "exploitability": 0.143472},
    {"iteration": 4470001, "current_time_ms": 132446, "exploitability": 0.143489},
    {"iteration": 4480001, "current_time_ms": 132647, "exploitability": 0.143524},
    {"iteration": 4490001, "current_time_ms": 132842, "exploitability": 0.14354},
    {"iteration": 4500001, "current_time_ms": 133046, "exploitability": 0.143534},
    {"iteration": 4510001, "current_time_ms": 133244, "exploitability": 0.143516},
    {"iteration": 4520001, "current_time_ms": 133441, "exploitability": 0.143495},
    {"iteration": 4530001, "current_time_ms": 133641, "exploitability": 0.143475},
    {"iteration": 4540001, "current_time_ms": 133838, "exploitability": 0.143459},
    {"iteration": 4550001, "current_time_ms": 134032, "exploitability": 0.143455},
    {"iteration": 4560001, "current_time_ms": 134234, "exploitability": 0.143459},
    {"iteration": 4570001, "current_time_ms": 134429, "exploitability": 0.143472},
    {"iteration": 4580001, "current_time_ms": 134621, "exploitability": 0.143474},
    {"iteration": 4590001, "current_time_ms": 134815, "exploitability": 0.143469},
    {"iteration": 4600001, "current_time_ms": 135017, "exploitability": 0.143458},
    {"iteration": 4610001, "current_time_ms": 135210, "exploitability": 0.143437},
    {"iteration": 4620001, "current_time_ms": 135402, "exploitability": 0.143418},
    {"iteration": 4630001, "current_time_ms": 135596, "exploitability": 0.143408},
    {"iteration": 4640001, "current_time_ms": 135795, "exploitability": 0.143411},
    {"iteration": 4650001, "current_time_ms": 135995, "exploitability": 0.143423},
    {"iteration": 4660001, "current_time_ms": 136190, "exploitability": 0.143435},
    {"iteration": 4670001, "current_time_ms": 136449, "exploitability": 0.143449},
    {"iteration": 4680001, "current_time_ms": 136697, "exploitability": 0.143452},
    {"iteration": 4690001, "current_time_ms": 136943, "exploitability": 0.143447},
    {"iteration": 4700001, "current_time_ms": 137190, "exploitability": 0.143442},
    {"iteration": 4710001, "current_time_ms": 137455, "exploitability": 0.143428},
    {"iteration": 4720001, "current_time_ms": 137682, "exploitability": 0.143416},
    {"iteration": 4730001, "current_time_ms": 137927, "exploitability": 0.14341},
    {"iteration": 4740001, "current_time_ms": 138150, "exploitability": 0.143407},
    {"iteration": 4750001, "current_time_ms": 138380, "exploitability": 0.143405},
    {"iteration": 4760001, "current_time_ms": 138612, "exploitability": 0.1434},
    {"iteration": 4770001, "current_time_ms": 138816, "exploitability": 0.143397},
    {"iteration": 4780001, "current_time_ms": 139027, "exploitability": 0.143395},
    {"iteration": 4790001, "current_time_ms": 139225, "exploitability": 0.143389},
    {"iteration": 4800001, "current_time_ms": 139425, "exploitability": 0.143384},
    {"iteration": 4810001, "current_time_ms": 139621, "exploitability": 0.143376},
    {"iteration": 4820001, "current_time_ms": 139835, "exploitability": 0.143373},
    {"iteration": 4830001, "current_time_ms": 140035, "exploitability": 0.143377},
    {"iteration": 4840001, "current_time_ms": 140245, "exploitability": 0.143384},
    {"iteration": 4850001, "current_time_ms": 140434, "exploitability": 0.143396},
    {"iteration": 4860001, "current_time_ms": 140649, "exploitability": 0.143402},
    {"iteration": 4870001, "current_time_ms": 140889, "exploitability": 0.1434},
    {"iteration": 4880001, "current_time_ms": 141094, "exploitability": 0.143392},
    {"iteration": 4890001, "current_time_ms": 141307, "exploitability": 0.143381},
    {"iteration": 4900001, "current_time_ms": 141489, "exploitability": 0.143365},
    {"iteration": 4910001, "current_time_ms": 141685, "exploitability": 0.143349},
    {"iteration": 4920001, "current_time_ms": 141870, "exploitability": 0.143336},
    {"iteration": 4930001, "current_time_ms": 142060, "exploitability": 0.143327},
    {"iteration": 4940001, "current_time_ms": 142248, "exploitability": 0.143321},
    {"iteration": 4950001, "current_time_ms": 142418, "exploitability": 0.143325},
    {"iteration": 4960001, "current_time_ms": 142583, "exploitability": 0.143332},
    {"iteration": 4970001, "current_time_ms": 142742, "exploitability": 0.143335},
    {"iteration": 4980001, "current_time_ms": 142921, "exploitability": 0.143329},
    {"iteration": 4990001, "current_time_ms": 143066, "exploitability": 0.143316},
    {"iteration": 5000001, "current_time_ms": 143228, "exploitability": 0.143299},
  ]
}


==> plots/backup/os_mccfr__50_k0.1_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 50,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 452, "exploitability": 0.0661576},
    {"iteration": 20001, "current_time_ms": 693, "exploitability": 0.0621153},
    {"iteration": 30001, "current_time_ms": 910, "exploitability": 0.062864},
    {"iteration": 40001, "current_time_ms": 1142, "exploitability": 0.0570712},
    {"iteration": 50001, "current_time_ms": 1631, "exploitability": 0.0504944},
    {"iteration": 60001, "current_time_ms": 1837, "exploitability": 0.0470213},
    {"iteration": 70001, "current_time_ms": 2120, "exploitability": 0.0455147},
    {"iteration": 80001, "current_time_ms": 2365, "exploitability": 0.0434414},
    {"iteration": 90001, "current_time_ms": 2582, "exploitability": 0.0411332},
    {"iteration": 100001, "current_time_ms": 2828, "exploitability": 0.041942},
    {"iteration": 110001, "current_time_ms": 3032, "exploitability": 0.0423602},
    {"iteration": 120001, "current_time_ms": 3350, "exploitability": 0.0416017},
    {"iteration": 130001, "current_time_ms": 3552, "exploitability": 0.0389457},
    {"iteration": 140001, "current_time_ms": 3765, "exploitability": 0.0394298},
    {"iteration": 150001, "current_time_ms": 4001, "exploitability": 0.0383071},
    {"iteration": 160001, "current_time_ms": 4253, "exploitability": 0.036815},
    {"iteration": 170001, "current_time_ms": 4672, "exploitability": 0.0370312},
    {"iteration": 180001, "current_time_ms": 5032, "exploitability": 0.0360292},
    {"iteration": 190001, "current_time_ms": 5233, "exploitability": 0.0351813},
    {"iteration": 200001, "current_time_ms": 5599, "exploitability": 0.0338701},
    {"iteration": 210001, "current_time_ms": 5826, "exploitability": 0.0336839},
    {"iteration": 220001, "current_time_ms": 6021, "exploitability": 0.0337059},
    {"iteration": 230001, "current_time_ms": 6275, "exploitability": 0.033526},
    {"iteration": 240001, "current_time_ms": 6541, "exploitability": 0.0327159},
    {"iteration": 250001, "current_time_ms": 6737, "exploitability": 0.0325937},
    {"iteration": 260001, "current_time_ms": 6934, "exploitability": 0.0326895},
    {"iteration": 270001, "current_time_ms": 7127, "exploitability": 0.0316221},
    {"iteration": 280001, "current_time_ms": 7323, "exploitability": 0.031905},
    {"iteration": 290001, "current_time_ms": 7575, "exploitability": 0.0313324},
    {"iteration": 300001, "current_time_ms": 7810, "exploitability": 0.0307022},
    {"iteration": 310001, "current_time_ms": 8025, "exploitability": 0.030144},
    {"iteration": 320001, "current_time_ms": 8236, "exploitability": 0.030586},
    {"iteration": 330001, "current_time_ms": 8432, "exploitability": 0.0301724},
    {"iteration": 340001, "current_time_ms": 8645, "exploitability": 0.0297742},
    {"iteration": 350001, "current_time_ms": 8847, "exploitability": 0.0295208},
    {"iteration": 360001, "current_time_ms": 9051, "exploitability": 0.0292435},
    {"iteration": 370001, "current_time_ms": 9258, "exploitability": 0.0292048},
    {"iteration": 380001, "current_time_ms": 9463, "exploitability": 0.0288347},
    {"iteration": 390001, "current_time_ms": 9654, "exploitability": 0.0285743},
    {"iteration": 400001, "current_time_ms": 9839, "exploitability": 0.0282136},
    {"iteration": 410001, "current_time_ms": 10017, "exploitability": 0.0283307},
    {"iteration": 420001, "current_time_ms": 10202, "exploitability": 0.0281161},
    {"iteration": 430001, "current_time_ms": 10405, "exploitability": 0.0281376},
    {"iteration": 440001, "current_time_ms": 10597, "exploitability": 0.0275762},
    {"iteration": 450001, "current_time_ms": 10789, "exploitability": 0.0280989},
    {"iteration": 460001, "current_time_ms": 10982, "exploitability": 0.0277195},
    {"iteration": 470001, "current_time_ms": 11174, "exploitability": 0.0271693},
    {"iteration": 480001, "current_time_ms": 11376, "exploitability": 0.0274721},
    {"iteration": 490001, "current_time_ms": 11578, "exploitability": 0.0270028},
    {"iteration": 500001, "current_time_ms": 11775, "exploitability": 0.0270022},
    {"iteration": 510001, "current_time_ms": 11972, "exploitability": 0.0270523},
    {"iteration": 520001, "current_time_ms": 12171, "exploitability": 0.0263744},
    {"iteration": 530001, "current_time_ms": 12365, "exploitability": 0.0268288},
    {"iteration": 540001, "current_time_ms": 12576, "exploitability": 0.0260706},
    {"iteration": 550001, "current_time_ms": 12773, "exploitability": 0.0257167},
    {"iteration": 560001, "current_time_ms": 12960, "exploitability": 0.0258537},
    {"iteration": 570001, "current_time_ms": 13154, "exploitability": 0.0252747},
    {"iteration": 580001, "current_time_ms": 13352, "exploitability": 0.025679},
    {"iteration": 590001, "current_time_ms": 13545, "exploitability": 0.0257202},
    {"iteration": 600001, "current_time_ms": 13742, "exploitability": 0.0250636},
    {"iteration": 610001, "current_time_ms": 13932, "exploitability": 0.0248484},
    {"iteration": 620001, "current_time_ms": 14129, "exploitability": 0.0253029},
    {"iteration": 630001, "current_time_ms": 14345, "exploitability": 0.0244349},
    {"iteration": 640001, "current_time_ms": 14719, "exploitability": 0.0242174},
    {"iteration": 650001, "current_time_ms": 15069, "exploitability": 0.0248765},
    {"iteration": 660001, "current_time_ms": 15430, "exploitability": 0.0241513},
    {"iteration": 670001, "current_time_ms": 15773, "exploitability": 0.0240428},
    {"iteration": 680001, "current_time_ms": 16135, "exploitability": 0.0247262},
    {"iteration": 690001, "current_time_ms": 16530, "exploitability": 0.0246313},
    {"iteration": 700001, "current_time_ms": 16900, "exploitability": 0.0243782},
    {"iteration": 710001, "current_time_ms": 17329, "exploitability": 0.0246027},
    {"iteration": 720001, "current_time_ms": 17791, "exploitability": 0.0247677},
    {"iteration": 730001, "current_time_ms": 18299, "exploitability": 0.0245488},
    {"iteration": 740001, "current_time_ms": 18901, "exploitability": 0.0238632},
    {"iteration": 750001, "current_time_ms": 19444, "exploitability": 0.0242205},
    {"iteration": 760001, "current_time_ms": 19873, "exploitability": 0.0248493},
    {"iteration": 770001, "current_time_ms": 20325, "exploitability": 0.0245903},
    {"iteration": 780001, "current_time_ms": 20756, "exploitability": 0.0241918},
    {"iteration": 790001, "current_time_ms": 21173, "exploitability": 0.0242197},
    {"iteration": 800001, "current_time_ms": 21627, "exploitability": 0.0243765},
    {"iteration": 810001, "current_time_ms": 22039, "exploitability": 0.0244256},
    {"iteration": 820001, "current_time_ms": 22426, "exploitability": 0.0245543},
    {"iteration": 830001, "current_time_ms": 22858, "exploitability": 0.024341},
    {"iteration": 840001, "current_time_ms": 23281, "exploitability": 0.0240659},
    {"iteration": 850001, "current_time_ms": 23641, "exploitability": 0.0241138},
    {"iteration": 860001, "current_time_ms": 23995, "exploitability": 0.0238512},
    {"iteration": 870001, "current_time_ms": 24330, "exploitability": 0.0238486},
    {"iteration": 880001, "current_time_ms": 24682, "exploitability": 0.0239905},
    {"iteration": 890001, "current_time_ms": 25056, "exploitability": 0.023754},
    {"iteration": 900001, "current_time_ms": 25451, "exploitability": 0.0234748},
    {"iteration": 910001, "current_time_ms": 25657, "exploitability": 0.0232827},
    {"iteration": 920001, "current_time_ms": 25848, "exploitability": 0.0236979},
    {"iteration": 930001, "current_time_ms": 26045, "exploitability": 0.0236621},
    {"iteration": 940001, "current_time_ms": 26248, "exploitability": 0.023351},
    {"iteration": 950001, "current_time_ms": 26444, "exploitability": 0.0232395},
    {"iteration": 960001, "current_time_ms": 26640, "exploitability": 0.0232453},
    {"iteration": 970001, "current_time_ms": 26841, "exploitability": 0.0231965},
    {"iteration": 980001, "current_time_ms": 27047, "exploitability": 0.0230409},
    {"iteration": 990001, "current_time_ms": 27249, "exploitability": 0.0229588},
    {"iteration": 1000001, "current_time_ms": 27459, "exploitability": 0.0229745},
    {"iteration": 1010001, "current_time_ms": 27865, "exploitability": 0.0230189},
    {"iteration": 1020001, "current_time_ms": 28261, "exploitability": 0.0231385},
    {"iteration": 1030001, "current_time_ms": 28681, "exploitability": 0.0229662},
    {"iteration": 1040001, "current_time_ms": 29070, "exploitability": 0.022722},
    {"iteration": 1050001, "current_time_ms": 29444, "exploitability": 0.0226934},
    {"iteration": 1060001, "current_time_ms": 29853, "exploitability": 0.0228979},
    {"iteration": 1070001, "current_time_ms": 30190, "exploitability": 0.0227132},
    {"iteration": 1080001, "current_time_ms": 30640, "exploitability": 0.0223318},
    {"iteration": 1090001, "current_time_ms": 31091, "exploitability": 0.022473},
    {"iteration": 1100001, "current_time_ms": 31529, "exploitability": 0.0225722},
    {"iteration": 1110001, "current_time_ms": 31928, "exploitability": 0.0224455},
    {"iteration": 1120001, "current_time_ms": 32333, "exploitability": 0.0222167},
    {"iteration": 1130001, "current_time_ms": 32722, "exploitability": 0.0224476},
    {"iteration": 1140001, "current_time_ms": 33078, "exploitability": 0.0226778},
    {"iteration": 1150001, "current_time_ms": 33459, "exploitability": 0.0223962},
    {"iteration": 1160001, "current_time_ms": 33835, "exploitability": 0.0220284},
    {"iteration": 1170001, "current_time_ms": 34256, "exploitability": 0.022064},
    {"iteration": 1180001, "current_time_ms": 34634, "exploitability": 0.0223232},
    {"iteration": 1190001, "current_time_ms": 34974, "exploitability": 0.022254},
    {"iteration": 1200001, "current_time_ms": 35297, "exploitability": 0.0219822},
    {"iteration": 1210001, "current_time_ms": 35666, "exploitability": 0.0218094},
    {"iteration": 1220001, "current_time_ms": 36131, "exploitability": 0.0221507},
    {"iteration": 1230001, "current_time_ms": 36585, "exploitability": 0.0221522},
    {"iteration": 1240001, "current_time_ms": 36877, "exploitability": 0.0218678},
    {"iteration": 1250001, "current_time_ms": 37076, "exploitability": 0.0217936},
    {"iteration": 1260001, "current_time_ms": 37276, "exploitability": 0.0219003},
    {"iteration": 1270001, "current_time_ms": 37483, "exploitability": 0.0215769},
    {"iteration": 1280001, "current_time_ms": 37684, "exploitability": 0.0212132},
    {"iteration": 1290001, "current_time_ms": 37886, "exploitability": 0.021319},
    {"iteration": 1300001, "current_time_ms": 38078, "exploitability": 0.0214688},
    {"iteration": 1310001, "current_time_ms": 38262, "exploitability": 0.0213696},
    {"iteration": 1320001, "current_time_ms": 38439, "exploitability": 0.0211292},
    {"iteration": 1330001, "current_time_ms": 38617, "exploitability": 0.0211801},
    {"iteration": 1340001, "current_time_ms": 38805, "exploitability": 0.0213298},
    {"iteration": 1350001, "current_time_ms": 38997, "exploitability": 0.0212409},
    {"iteration": 1360001, "current_time_ms": 39194, "exploitability": 0.0210122},
    {"iteration": 1370001, "current_time_ms": 39394, "exploitability": 0.020893},
    {"iteration": 1380001, "current_time_ms": 39592, "exploitability": 0.0210179},
    {"iteration": 1390001, "current_time_ms": 39787, "exploitability": 0.021109},
    {"iteration": 1400001, "current_time_ms": 39978, "exploitability": 0.0210529},
    {"iteration": 1410001, "current_time_ms": 40172, "exploitability": 0.0208769},
    {"iteration": 1420001, "current_time_ms": 40372, "exploitability": 0.0207111},
    {"iteration": 1430001, "current_time_ms": 40574, "exploitability": 0.0208256},
    {"iteration": 1440001, "current_time_ms": 40768, "exploitability": 0.0210201},
    {"iteration": 1450001, "current_time_ms": 40965, "exploitability": 0.0209808},
    {"iteration": 1460001, "current_time_ms": 41167, "exploitability": 0.0207481},
    {"iteration": 1470001, "current_time_ms": 41368, "exploitability": 0.020505},
    {"iteration": 1480001, "current_time_ms": 41561, "exploitability": 0.0206416},
    {"iteration": 1490001, "current_time_ms": 41757, "exploitability": 0.0207774},
    {"iteration": 1500001, "current_time_ms": 41954, "exploitability": 0.020621},
    {"iteration": 1510001, "current_time_ms": 42168, "exploitability": 0.0204348},
    {"iteration": 1520001, "current_time_ms": 42364, "exploitability": 0.0203417},
    {"iteration": 1530001, "current_time_ms": 42563, "exploitability": 0.0206907},
    {"iteration": 1540001, "current_time_ms": 42757, "exploitability": 0.0208888},
    {"iteration": 1550001, "current_time_ms": 42982, "exploitability": 0.0206331},
    {"iteration": 1560001, "current_time_ms": 43182, "exploitability": 0.0202681},
    {"iteration": 1570001, "current_time_ms": 43383, "exploitability": 0.0202128},
    {"iteration": 1580001, "current_time_ms": 43574, "exploitability": 0.0204602},
    {"iteration": 1590001, "current_time_ms": 43762, "exploitability": 0.0205781},
    {"iteration": 1600001, "current_time_ms": 43952, "exploitability": 0.0204838},
    {"iteration": 1610001, "current_time_ms": 44153, "exploitability": 0.0203789},
    {"iteration": 1620001, "current_time_ms": 44347, "exploitability": 0.0204942},
    {"iteration": 1630001, "current_time_ms": 44543, "exploitability": 0.0205218},
    {"iteration": 1640001, "current_time_ms": 44734, "exploitability": 0.0203886},
    {"iteration": 1650001, "current_time_ms": 44928, "exploitability": 0.0202692},
    {"iteration": 1660001, "current_time_ms": 45122, "exploitability": 0.0202158},
    {"iteration": 1670001, "current_time_ms": 45320, "exploitability": 0.0202911},
    {"iteration": 1680001, "current_time_ms": 45515, "exploitability": 0.0204844},
    {"iteration": 1690001, "current_time_ms": 45715, "exploitability": 0.0204379},
    {"iteration": 1700001, "current_time_ms": 45916, "exploitability": 0.0202859},
    {"iteration": 1710001, "current_time_ms": 46108, "exploitability": 0.0201635},
    {"iteration": 1720001, "current_time_ms": 46298, "exploitability": 0.0201828},
    {"iteration": 1730001, "current_time_ms": 46493, "exploitability": 0.0201844},
    {"iteration": 1740001, "current_time_ms": 46685, "exploitability": 0.0202131},
    {"iteration": 1750001, "current_time_ms": 46883, "exploitability": 0.0201754},
    {"iteration": 1760001, "current_time_ms": 47079, "exploitability": 0.0201337},
    {"iteration": 1770001, "current_time_ms": 47276, "exploitability": 0.0201156},
    {"iteration": 1780001, "current_time_ms": 47476, "exploitability": 0.0200246},
    {"iteration": 1790001, "current_time_ms": 47672, "exploitability": 0.0198144},
    {"iteration": 1800001, "current_time_ms": 47866, "exploitability": 0.0197645},
    {"iteration": 1810001, "current_time_ms": 48065, "exploitability": 0.0199155},
    {"iteration": 1820001, "current_time_ms": 48263, "exploitability": 0.0200439},
    {"iteration": 1830001, "current_time_ms": 48466, "exploitability": 0.0199394},
    {"iteration": 1840001, "current_time_ms": 48659, "exploitability": 0.0196802},
    {"iteration": 1850001, "current_time_ms": 48857, "exploitability": 0.019504},
    {"iteration": 1860001, "current_time_ms": 49048, "exploitability": 0.0197079},
    {"iteration": 1870001, "current_time_ms": 49249, "exploitability": 0.0198916},
    {"iteration": 1880001, "current_time_ms": 49450, "exploitability": 0.0199236},
    {"iteration": 1890001, "current_time_ms": 49644, "exploitability": 0.019808},
    {"iteration": 1900001, "current_time_ms": 49835, "exploitability": 0.0197621},
    {"iteration": 1910001, "current_time_ms": 50025, "exploitability": 0.0197765},
    {"iteration": 1920001, "current_time_ms": 50228, "exploitability": 0.0197681},
    {"iteration": 1930001, "current_time_ms": 50430, "exploitability": 0.019743},
    {"iteration": 1940001, "current_time_ms": 50624, "exploitability": 0.0197111},
    {"iteration": 1950001, "current_time_ms": 50821, "exploitability": 0.0195927},
    {"iteration": 1960001, "current_time_ms": 51015, "exploitability": 0.0195291},
    {"iteration": 1970001, "current_time_ms": 51207, "exploitability": 0.0195486},
    {"iteration": 1980001, "current_time_ms": 51403, "exploitability": 0.0195987},
    {"iteration": 1990001, "current_time_ms": 51600, "exploitability": 0.0195703},
    {"iteration": 2000001, "current_time_ms": 51799, "exploitability": 0.0195191},
    {"iteration": 2010001, "current_time_ms": 51998, "exploitability": 0.0194816},
    {"iteration": 2020001, "current_time_ms": 52321, "exploitability": 0.0195936},
    {"iteration": 2030001, "current_time_ms": 52709, "exploitability": 0.0196182},
    {"iteration": 2040001, "current_time_ms": 53063, "exploitability": 0.019524},
    {"iteration": 2050001, "current_time_ms": 53418, "exploitability": 0.0194534},
    {"iteration": 2060001, "current_time_ms": 53779, "exploitability": 0.0194602},
    {"iteration": 2070001, "current_time_ms": 54158, "exploitability": 0.0195647},
    {"iteration": 2080001, "current_time_ms": 54543, "exploitability": 0.0196452},
    {"iteration": 2090001, "current_time_ms": 54912, "exploitability": 0.0196363},
    {"iteration": 2100001, "current_time_ms": 55434, "exploitability": 0.0195148},
    {"iteration": 2110001, "current_time_ms": 55807, "exploitability": 0.0192938},
    {"iteration": 2120001, "current_time_ms": 56270, "exploitability": 0.0192115},
    {"iteration": 2130001, "current_time_ms": 56665, "exploitability": 0.019361},
    {"iteration": 2140001, "current_time_ms": 57042, "exploitability": 0.0195097},
    {"iteration": 2150001, "current_time_ms": 57411, "exploitability": 0.0194554},
    {"iteration": 2160001, "current_time_ms": 57782, "exploitability": 0.0193682},
    {"iteration": 2170001, "current_time_ms": 58156, "exploitability": 0.0193025},
    {"iteration": 2180001, "current_time_ms": 58534, "exploitability": 0.0192368},
    {"iteration": 2190001, "current_time_ms": 58885, "exploitability": 0.019269},
    {"iteration": 2200001, "current_time_ms": 59243, "exploitability": 0.0193189},
    {"iteration": 2210001, "current_time_ms": 59612, "exploitability": 0.0192286},
    {"iteration": 2220001, "current_time_ms": 59969, "exploitability": 0.0191094},
    {"iteration": 2230001, "current_time_ms": 60321, "exploitability": 0.0190638},
    {"iteration": 2240001, "current_time_ms": 60717, "exploitability": 0.0191606},
    {"iteration": 2250001, "current_time_ms": 61066, "exploitability": 0.0192994},
    {"iteration": 2260001, "current_time_ms": 61400, "exploitability": 0.0192234},
    {"iteration": 2270001, "current_time_ms": 61716, "exploitability": 0.0190614},
    {"iteration": 2280001, "current_time_ms": 62038, "exploitability": 0.0188687},
    {"iteration": 2290001, "current_time_ms": 62390, "exploitability": 0.0187783},
    {"iteration": 2300001, "current_time_ms": 62632, "exploitability": 0.0188738},
    {"iteration": 2310001, "current_time_ms": 62856, "exploitability": 0.0190439},
    {"iteration": 2320001, "current_time_ms": 63077, "exploitability": 0.0191232},
    {"iteration": 2330001, "current_time_ms": 63299, "exploitability": 0.0189732},
    {"iteration": 2340001, "current_time_ms": 63512, "exploitability": 0.0187502},
    {"iteration": 2350001, "current_time_ms": 63723, "exploitability": 0.018628},
    {"iteration": 2360001, "current_time_ms": 63945, "exploitability": 0.0186565},
    {"iteration": 2370001, "current_time_ms": 64329, "exploitability": 0.0188043},
    {"iteration": 2380001, "current_time_ms": 64684, "exploitability": 0.0189554},
    {"iteration": 2390001, "current_time_ms": 64890, "exploitability": 0.0189643},
    {"iteration": 2400001, "current_time_ms": 65099, "exploitability": 0.0188791},
    {"iteration": 2410001, "current_time_ms": 65300, "exploitability": 0.0188101},
    {"iteration": 2420001, "current_time_ms": 65497, "exploitability": 0.0188164},
    {"iteration": 2430001, "current_time_ms": 65696, "exploitability": 0.0188214},
    {"iteration": 2440001, "current_time_ms": 65894, "exploitability": 0.0188397},
    {"iteration": 2450001, "current_time_ms": 66100, "exploitability": 0.0188714},
    {"iteration": 2460001, "current_time_ms": 66293, "exploitability": 0.0188917},
    {"iteration": 2470001, "current_time_ms": 66491, "exploitability": 0.018887},
    {"iteration": 2480001, "current_time_ms": 66685, "exploitability": 0.0188067},
    {"iteration": 2490001, "current_time_ms": 66883, "exploitability": 0.0187259},
    {"iteration": 2500001, "current_time_ms": 67090, "exploitability": 0.0186891},
    {"iteration": 2510001, "current_time_ms": 67288, "exploitability": 0.0187145},
    {"iteration": 2520001, "current_time_ms": 67494, "exploitability": 0.0188036},
    {"iteration": 2530001, "current_time_ms": 67701, "exploitability": 0.0188923},
    {"iteration": 2540001, "current_time_ms": 67900, "exploitability": 0.0188991},
    {"iteration": 2550001, "current_time_ms": 68097, "exploitability": 0.0188418},
    {"iteration": 2560001, "current_time_ms": 68293, "exploitability": 0.0187772},
    {"iteration": 2570001, "current_time_ms": 68489, "exploitability": 0.0187277},
    {"iteration": 2580001, "current_time_ms": 68796, "exploitability": 0.0187243},
    {"iteration": 2590001, "current_time_ms": 69145, "exploitability": 0.0188157},
    {"iteration": 2600001, "current_time_ms": 69527, "exploitability": 0.0189483},
    {"iteration": 2610001, "current_time_ms": 69895, "exploitability": 0.0190213},
    {"iteration": 2620001, "current_time_ms": 70251, "exploitability": 0.018987},
    {"iteration": 2630001, "current_time_ms": 70602, "exploitability": 0.0188548},
    {"iteration": 2640001, "current_time_ms": 70984, "exploitability": 0.0187202},
    {"iteration": 2650001, "current_time_ms": 71177, "exploitability": 0.0186749},
    {"iteration": 2660001, "current_time_ms": 71370, "exploitability": 0.0187212},
    {"iteration": 2670001, "current_time_ms": 71562, "exploitability": 0.0188366},
    {"iteration": 2680001, "current_time_ms": 71761, "exploitability": 0.018968},
    {"iteration": 2690001, "current_time_ms": 71999, "exploitability": 0.018995},
    {"iteration": 2700001, "current_time_ms": 72238, "exploitability": 0.0188343},
    {"iteration": 2710001, "current_time_ms": 72460, "exploitability": 0.0186951},
    {"iteration": 2720001, "current_time_ms": 72674, "exploitability": 0.0186222},
    {"iteration": 2730001, "current_time_ms": 72928, "exploitability": 0.0186946},
    {"iteration": 2740001, "current_time_ms": 73326, "exploitability": 0.0188804},
    {"iteration": 2750001, "current_time_ms": 73693, "exploitability": 0.0189073},
    {"iteration": 2760001, "current_time_ms": 74114, "exploitability": 0.0188294},
    {"iteration": 2770001, "current_time_ms": 74439, "exploitability": 0.0186992},
    {"iteration": 2780001, "current_time_ms": 74798, "exploitability": 0.0185894},
    {"iteration": 2790001, "current_time_ms": 75167, "exploitability": 0.0185766},
    {"iteration": 2800001, "current_time_ms": 75549, "exploitability": 0.0186496},
    {"iteration": 2810001, "current_time_ms": 75915, "exploitability": 0.018741},
    {"iteration": 2820001, "current_time_ms": 76290, "exploitability": 0.0188254},
    {"iteration": 2830001, "current_time_ms": 76684, "exploitability": 0.0188238},
    {"iteration": 2840001, "current_time_ms": 77061, "exploitability": 0.0186988},
    {"iteration": 2850001, "current_time_ms": 77409, "exploitability": 0.0185797},
    {"iteration": 2860001, "current_time_ms": 77782, "exploitability": 0.0185213},
    {"iteration": 2870001, "current_time_ms": 78171, "exploitability": 0.0185638},
    {"iteration": 2880001, "current_time_ms": 78527, "exploitability": 0.0186579},
    {"iteration": 2890001, "current_time_ms": 78904, "exploitability": 0.0186671},
    {"iteration": 2900001, "current_time_ms": 79276, "exploitability": 0.0184807},
    {"iteration": 2910001, "current_time_ms": 79640, "exploitability": 0.0182644},
    {"iteration": 2920001, "current_time_ms": 80013, "exploitability": 0.0181679},
    {"iteration": 2930001, "current_time_ms": 80405, "exploitability": 0.0182193},
    {"iteration": 2940001, "current_time_ms": 80798, "exploitability": 0.0184329},
    {"iteration": 2950001, "current_time_ms": 81154, "exploitability": 0.0185903},
    {"iteration": 2960001, "current_time_ms": 81533, "exploitability": 0.0185908},
    {"iteration": 2970001, "current_time_ms": 81869, "exploitability": 0.0184946},
    {"iteration": 2980001, "current_time_ms": 82249, "exploitability": 0.0183742},
    {"iteration": 2990001, "current_time_ms": 82620, "exploitability": 0.0183353},
    {"iteration": 3000001, "current_time_ms": 82986, "exploitability": 0.0184015},
    {"iteration": 3010001, "current_time_ms": 83377, "exploitability": 0.018403},
    {"iteration": 3020001, "current_time_ms": 83732, "exploitability": 0.0184244},
    {"iteration": 3030001, "current_time_ms": 84116, "exploitability": 0.0184077},
    {"iteration": 3040001, "current_time_ms": 84486, "exploitability": 0.0183687},
    {"iteration": 3050001, "current_time_ms": 84848, "exploitability": 0.0183546},
    {"iteration": 3060001, "current_time_ms": 85259, "exploitability": 0.0183775},
    {"iteration": 3070001, "current_time_ms": 85647, "exploitability": 0.0184027},
    {"iteration": 3080001, "current_time_ms": 86022, "exploitability": 0.0183887},
    {"iteration": 3090001, "current_time_ms": 86381, "exploitability": 0.0183809},
    {"iteration": 3100001, "current_time_ms": 86761, "exploitability": 0.018402},
    {"iteration": 3110001, "current_time_ms": 87111, "exploitability": 0.018435},
    {"iteration": 3120001, "current_time_ms": 87429, "exploitability": 0.0184412},
    {"iteration": 3130001, "current_time_ms": 87789, "exploitability": 0.0183871},
    {"iteration": 3140001, "current_time_ms": 88152, "exploitability": 0.0183},
    {"iteration": 3150001, "current_time_ms": 88572, "exploitability": 0.0182476},
    {"iteration": 3160001, "current_time_ms": 88929, "exploitability": 0.0182461},
    {"iteration": 3170001, "current_time_ms": 89275, "exploitability": 0.0183316},
    {"iteration": 3180001, "current_time_ms": 89654, "exploitability": 0.0184175},
    {"iteration": 3190001, "current_time_ms": 90012, "exploitability": 0.0184212},
    {"iteration": 3200001, "current_time_ms": 90375, "exploitability": 0.0183706},
    {"iteration": 3210001, "current_time_ms": 90705, "exploitability": 0.0183176},
    {"iteration": 3220001, "current_time_ms": 91040, "exploitability": 0.0182788},
    {"iteration": 3230001, "current_time_ms": 91410, "exploitability": 0.0182761},
    {"iteration": 3240001, "current_time_ms": 91757, "exploitability": 0.0182958},
    {"iteration": 3250001, "current_time_ms": 92132, "exploitability": 0.0183364},
    {"iteration": 3260001, "current_time_ms": 92484, "exploitability": 0.0183555},
    {"iteration": 3270001, "current_time_ms": 92847, "exploitability": 0.0183585},
    {"iteration": 3280001, "current_time_ms": 93226, "exploitability": 0.0183294},
    {"iteration": 3290001, "current_time_ms": 93588, "exploitability": 0.0182915},
    {"iteration": 3300001, "current_time_ms": 93951, "exploitability": 0.0182359},
    {"iteration": 3310001, "current_time_ms": 94341, "exploitability": 0.0181763},
    {"iteration": 3320001, "current_time_ms": 94850, "exploitability": 0.018136},
    {"iteration": 3330001, "current_time_ms": 95241, "exploitability": 0.0181138},
    {"iteration": 3340001, "current_time_ms": 95681, "exploitability": 0.0181239},
    {"iteration": 3350001, "current_time_ms": 96099, "exploitability": 0.0181528},
    {"iteration": 3360001, "current_time_ms": 96502, "exploitability": 0.0181737},
    {"iteration": 3370001, "current_time_ms": 96927, "exploitability": 0.0181824},
    {"iteration": 3380001, "current_time_ms": 97319, "exploitability": 0.0181415},
    {"iteration": 3390001, "current_time_ms": 97739, "exploitability": 0.0180603},
    {"iteration": 3400001, "current_time_ms": 98106, "exploitability": 0.0180169},
    {"iteration": 3410001, "current_time_ms": 98440, "exploitability": 0.017991},
    {"iteration": 3420001, "current_time_ms": 98795, "exploitability": 0.0180071},
    {"iteration": 3430001, "current_time_ms": 99162, "exploitability": 0.018076},
    {"iteration": 3440001, "current_time_ms": 99531, "exploitability": 0.0181299},
    {"iteration": 3450001, "current_time_ms": 99900, "exploitability": 0.0181414},
    {"iteration": 3460001, "current_time_ms": 100262, "exploitability": 0.018097},
    {"iteration": 3470001, "current_time_ms": 100618, "exploitability": 0.0180454},
    {"iteration": 3480001, "current_time_ms": 101008, "exploitability": 0.017991},
    {"iteration": 3490001, "current_time_ms": 101393, "exploitability": 0.0179632},
    {"iteration": 3500001, "current_time_ms": 101763, "exploitability": 0.0179804},
    {"iteration": 3510001, "current_time_ms": 102134, "exploitability": 0.0180357},
    {"iteration": 3520001, "current_time_ms": 102485, "exploitability": 0.0180671},
    {"iteration": 3530001, "current_time_ms": 102882, "exploitability": 0.0180258},
    {"iteration": 3540001, "current_time_ms": 103265, "exploitability": 0.0179459},
    {"iteration": 3550001, "current_time_ms": 103658, "exploitability": 0.0179013},
    {"iteration": 3560001, "current_time_ms": 104036, "exploitability": 0.0178927},
    {"iteration": 3570001, "current_time_ms": 104439, "exploitability": 0.0179141},
    {"iteration": 3580001, "current_time_ms": 104816, "exploitability": 0.0179364},
    {"iteration": 3590001, "current_time_ms": 105171, "exploitability": 0.0179798},
    {"iteration": 3600001, "current_time_ms": 105482, "exploitability": 0.0180098},
    {"iteration": 3610001, "current_time_ms": 105837, "exploitability": 0.017983},
    {"iteration": 3620001, "current_time_ms": 106215, "exploitability": 0.0179471},
    {"iteration": 3630001, "current_time_ms": 106575, "exploitability": 0.0178964},
    {"iteration": 3640001, "current_time_ms": 106942, "exploitability": 0.0178531},
    {"iteration": 3650001, "current_time_ms": 107354, "exploitability": 0.0178175},
    {"iteration": 3660001, "current_time_ms": 107707, "exploitability": 0.0178282},
    {"iteration": 3670001, "current_time_ms": 108084, "exploitability": 0.0178477},
    {"iteration": 3680001, "current_time_ms": 108460, "exploitability": 0.0178523},
    {"iteration": 3690001, "current_time_ms": 108817, "exploitability": 0.0178362},
    {"iteration": 3700001, "current_time_ms": 109192, "exploitability": 0.0178099},
    {"iteration": 3710001, "current_time_ms": 109575, "exploitability": 0.0178181},
    {"iteration": 3720001, "current_time_ms": 109952, "exploitability": 0.0178651},
    {"iteration": 3730001, "current_time_ms": 110331, "exploitability": 0.0179146},
    {"iteration": 3740001, "current_time_ms": 110665, "exploitability": 0.0178985},
    {"iteration": 3750001, "current_time_ms": 111039, "exploitability": 0.0178171},
    {"iteration": 3760001, "current_time_ms": 111408, "exploitability": 0.017725},
    {"iteration": 3770001, "current_time_ms": 111769, "exploitability": 0.0176854},
    {"iteration": 3780001, "current_time_ms": 112136, "exploitability": 0.017716},
    {"iteration": 3790001, "current_time_ms": 112516, "exploitability": 0.0177687},
    {"iteration": 3800001, "current_time_ms": 112852, "exploitability": 0.0178138},
    {"iteration": 3810001, "current_time_ms": 113212, "exploitability": 0.017846},
    {"iteration": 3820001, "current_time_ms": 113574, "exploitability": 0.0178554},
    {"iteration": 3830001, "current_time_ms": 113928, "exploitability": 0.017826},
    {"iteration": 3840001, "current_time_ms": 114296, "exploitability": 0.0177506},
    {"iteration": 3850001, "current_time_ms": 114657, "exploitability": 0.017689},
    {"iteration": 3860001, "current_time_ms": 115032, "exploitability": 0.0176679},
    {"iteration": 3870001, "current_time_ms": 115357, "exploitability": 0.0176639},
    {"iteration": 3880001, "current_time_ms": 115714, "exploitability": 0.0176661},
    {"iteration": 3890001, "current_time_ms": 116110, "exploitability": 0.017679},
    {"iteration": 3900001, "current_time_ms": 116482, "exploitability": 0.0176998},
    {"iteration": 3910001, "current_time_ms": 116858, "exploitability": 0.0177113},
    {"iteration": 3920001, "current_time_ms": 117223, "exploitability": 0.0177126},
    {"iteration": 3930001, "current_time_ms": 117587, "exploitability": 0.0177494},
    {"iteration": 3940001, "current_time_ms": 117955, "exploitability": 0.0177484},
    {"iteration": 3950001, "current_time_ms": 118340, "exploitability": 0.0176877},
    {"iteration": 3960001, "current_time_ms": 118693, "exploitability": 0.0175801},
    {"iteration": 3970001, "current_time_ms": 119062, "exploitability": 0.0174929},
    {"iteration": 3980001, "current_time_ms": 119414, "exploitability": 0.0174407},
    {"iteration": 3990001, "current_time_ms": 119815, "exploitability": 0.0174576},
    {"iteration": 4000001, "current_time_ms": 120011, "exploitability": 0.0175562},
    {"iteration": 4010001, "current_time_ms": 120236, "exploitability": 0.0176842},
    {"iteration": 4020001, "current_time_ms": 120433, "exploitability": 0.0177317},
    {"iteration": 4030001, "current_time_ms": 120640, "exploitability": 0.0176734},
    {"iteration": 4040001, "current_time_ms": 120835, "exploitability": 0.017556},
    {"iteration": 4050001, "current_time_ms": 121030, "exploitability": 0.0174471},
    {"iteration": 4060001, "current_time_ms": 121227, "exploitability": 0.0173953},
    {"iteration": 4070001, "current_time_ms": 121428, "exploitability": 0.0174224},
    {"iteration": 4080001, "current_time_ms": 121627, "exploitability": 0.0174903},
    {"iteration": 4090001, "current_time_ms": 121825, "exploitability": 0.0175797},
    {"iteration": 4100001, "current_time_ms": 122026, "exploitability": 0.0175734},
    {"iteration": 4110001, "current_time_ms": 122235, "exploitability": 0.0175091},
    {"iteration": 4120001, "current_time_ms": 122440, "exploitability": 0.0174285},
    {"iteration": 4130001, "current_time_ms": 122637, "exploitability": 0.0173926},
    {"iteration": 4140001, "current_time_ms": 122848, "exploitability": 0.0174127},
    {"iteration": 4150001, "current_time_ms": 123107, "exploitability": 0.0174468},
    {"iteration": 4160001, "current_time_ms": 123346, "exploitability": 0.0174654},
    {"iteration": 4170001, "current_time_ms": 123554, "exploitability": 0.0174612},
    {"iteration": 4180001, "current_time_ms": 123749, "exploitability": 0.0174461},
    {"iteration": 4190001, "current_time_ms": 123953, "exploitability": 0.0174155},
    {"iteration": 4200001, "current_time_ms": 124150, "exploitability": 0.0173893},
    {"iteration": 4210001, "current_time_ms": 124350, "exploitability": 0.0173796},
    {"iteration": 4220001, "current_time_ms": 124546, "exploitability": 0.0174156},
    {"iteration": 4230001, "current_time_ms": 124744, "exploitability": 0.0174807},
    {"iteration": 4240001, "current_time_ms": 124951, "exploitability": 0.0174838},
    {"iteration": 4250001, "current_time_ms": 125150, "exploitability": 0.0174426},
    {"iteration": 4260001, "current_time_ms": 125344, "exploitability": 0.0173885},
    {"iteration": 4270001, "current_time_ms": 125545, "exploitability": 0.017338},
    {"iteration": 4280001, "current_time_ms": 125761, "exploitability": 0.0173365},
    {"iteration": 4290001, "current_time_ms": 125958, "exploitability": 0.0173724},
    {"iteration": 4300001, "current_time_ms": 126160, "exploitability": 0.0174361},
    {"iteration": 4310001, "current_time_ms": 126356, "exploitability": 0.0174966},
    {"iteration": 4320001, "current_time_ms": 126545, "exploitability": 0.0174956},
    {"iteration": 4330001, "current_time_ms": 126741, "exploitability": 0.0174483},
    {"iteration": 4340001, "current_time_ms": 126935, "exploitability": 0.0173666},
    {"iteration": 4350001, "current_time_ms": 127128, "exploitability": 0.0172871},
    {"iteration": 4360001, "current_time_ms": 127336, "exploitability": 0.0172248},
    {"iteration": 4370001, "current_time_ms": 127534, "exploitability": 0.0172218},
    {"iteration": 4380001, "current_time_ms": 127736, "exploitability": 0.0173085},
    {"iteration": 4390001, "current_time_ms": 127924, "exploitability": 0.0174349},
    {"iteration": 4400001, "current_time_ms": 128125, "exploitability": 0.0174802},
    {"iteration": 4410001, "current_time_ms": 128331, "exploitability": 0.0174039},
    {"iteration": 4420001, "current_time_ms": 128528, "exploitability": 0.0172843},
    {"iteration": 4430001, "current_time_ms": 128725, "exploitability": 0.0171872},
    {"iteration": 4440001, "current_time_ms": 128938, "exploitability": 0.0171237},
    {"iteration": 4450001, "current_time_ms": 129144, "exploitability": 0.0171156},
    {"iteration": 4460001, "current_time_ms": 129337, "exploitability": 0.0171699},
    {"iteration": 4470001, "current_time_ms": 129534, "exploitability": 0.0172487},
    {"iteration": 4480001, "current_time_ms": 129738, "exploitability": 0.0173197},
    {"iteration": 4490001, "current_time_ms": 129941, "exploitability": 0.0173614},
    {"iteration": 4500001, "current_time_ms": 130146, "exploitability": 0.0173341},
    {"iteration": 4510001, "current_time_ms": 130343, "exploitability": 0.0172699},
    {"iteration": 4520001, "current_time_ms": 130541, "exploitability": 0.0171934},
    {"iteration": 4530001, "current_time_ms": 130738, "exploitability": 0.0171625},
    {"iteration": 4540001, "current_time_ms": 130937, "exploitability": 0.0171893},
    {"iteration": 4550001, "current_time_ms": 131155, "exploitability": 0.0172503},
    {"iteration": 4560001, "current_time_ms": 131355, "exploitability": 0.0173229},
    {"iteration": 4570001, "current_time_ms": 131560, "exploitability": 0.0173363},
    {"iteration": 4580001, "current_time_ms": 131763, "exploitability": 0.0172751},
    {"iteration": 4590001, "current_time_ms": 131963, "exploitability": 0.0171951},
    {"iteration": 4600001, "current_time_ms": 132169, "exploitability": 0.0171347},
    {"iteration": 4610001, "current_time_ms": 132370, "exploitability": 0.0171188},
    {"iteration": 4620001, "current_time_ms": 132586, "exploitability": 0.0171749},
    {"iteration": 4630001, "current_time_ms": 132808, "exploitability": 0.0172565},
    {"iteration": 4640001, "current_time_ms": 133010, "exploitability": 0.0172874},
    {"iteration": 4650001, "current_time_ms": 133284, "exploitability": 0.0172937},
    {"iteration": 4660001, "current_time_ms": 133552, "exploitability": 0.0172462},
    {"iteration": 4670001, "current_time_ms": 133769, "exploitability": 0.0171448},
    {"iteration": 4680001, "current_time_ms": 134039, "exploitability": 0.0170526},
    {"iteration": 4690001, "current_time_ms": 134245, "exploitability": 0.0170241},
    {"iteration": 4700001, "current_time_ms": 134452, "exploitability": 0.0170863},
    {"iteration": 4710001, "current_time_ms": 134656, "exploitability": 0.0172015},
    {"iteration": 4720001, "current_time_ms": 134860, "exploitability": 0.017273},
    {"iteration": 4730001, "current_time_ms": 135085, "exploitability": 0.0172483},
    {"iteration": 4740001, "current_time_ms": 135295, "exploitability": 0.0171689},
    {"iteration": 4750001, "current_time_ms": 135509, "exploitability": 0.0170845},
    {"iteration": 4760001, "current_time_ms": 135712, "exploitability": 0.0170348},
    {"iteration": 4770001, "current_time_ms": 135963, "exploitability": 0.0170675},
    {"iteration": 4780001, "current_time_ms": 136210, "exploitability": 0.0171654},
    {"iteration": 4790001, "current_time_ms": 136484, "exploitability": 0.0172487},
    {"iteration": 4800001, "current_time_ms": 136817, "exploitability": 0.0172687},
    {"iteration": 4810001, "current_time_ms": 137213, "exploitability": 0.0172444},
    {"iteration": 4820001, "current_time_ms": 137500, "exploitability": 0.0171815},
    {"iteration": 4830001, "current_time_ms": 137848, "exploitability": 0.0171098},
    {"iteration": 4840001, "current_time_ms": 138129, "exploitability": 0.0170672},
    {"iteration": 4850001, "current_time_ms": 138382, "exploitability": 0.0170776},
    {"iteration": 4860001, "current_time_ms": 138636, "exploitability": 0.0171416},
    {"iteration": 4870001, "current_time_ms": 138883, "exploitability": 0.0171907},
    {"iteration": 4880001, "current_time_ms": 139151, "exploitability": 0.0172144},
    {"iteration": 4890001, "current_time_ms": 139422, "exploitability": 0.0171932},
    {"iteration": 4900001, "current_time_ms": 139702, "exploitability": 0.0171485},
    {"iteration": 4910001, "current_time_ms": 139952, "exploitability": 0.0171073},
    {"iteration": 4920001, "current_time_ms": 140185, "exploitability": 0.0170612},
    {"iteration": 4930001, "current_time_ms": 140420, "exploitability": 0.0170393},
    {"iteration": 4940001, "current_time_ms": 140677, "exploitability": 0.0170533},
    {"iteration": 4950001, "current_time_ms": 140911, "exploitability": 0.0170908},
    {"iteration": 4960001, "current_time_ms": 141165, "exploitability": 0.0171395},
    {"iteration": 4970001, "current_time_ms": 141383, "exploitability": 0.017156},
    {"iteration": 4980001, "current_time_ms": 141623, "exploitability": 0.0171361},
    {"iteration": 4990001, "current_time_ms": 141874, "exploitability": 0.0170938},
    {"iteration": 5000001, "current_time_ms": 142123, "exploitability": 0.0170569},
  ]
}


==> plots/backup/os_mccfr__50_k0.4_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 50,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 611, "exploitability": 0.117348},
    {"iteration": 20001, "current_time_ms": 891, "exploitability": 0.123849},
    {"iteration": 30001, "current_time_ms": 1100, "exploitability": 0.124226},
    {"iteration": 40001, "current_time_ms": 1317, "exploitability": 0.124671},
    {"iteration": 50001, "current_time_ms": 1575, "exploitability": 0.124009},
    {"iteration": 60001, "current_time_ms": 1833, "exploitability": 0.125634},
    {"iteration": 70001, "current_time_ms": 2347, "exploitability": 0.123766},
    {"iteration": 80001, "current_time_ms": 2853, "exploitability": 0.126391},
    {"iteration": 90001, "current_time_ms": 3267, "exploitability": 0.12814},
    {"iteration": 100001, "current_time_ms": 3712, "exploitability": 0.126401},
    {"iteration": 110001, "current_time_ms": 4116, "exploitability": 0.127241},
    {"iteration": 120001, "current_time_ms": 4387, "exploitability": 0.128123},
    {"iteration": 130001, "current_time_ms": 4578, "exploitability": 0.12767},
    {"iteration": 140001, "current_time_ms": 4958, "exploitability": 0.128829},
    {"iteration": 150001, "current_time_ms": 5246, "exploitability": 0.130285},
    {"iteration": 160001, "current_time_ms": 5440, "exploitability": 0.131119},
    {"iteration": 170001, "current_time_ms": 5908, "exploitability": 0.132109},
    {"iteration": 180001, "current_time_ms": 6395, "exploitability": 0.13133},
    {"iteration": 190001, "current_time_ms": 6975, "exploitability": 0.131242},
    {"iteration": 200001, "current_time_ms": 7241, "exploitability": 0.132224},
    {"iteration": 210001, "current_time_ms": 7439, "exploitability": 0.132756},
    {"iteration": 220001, "current_time_ms": 7642, "exploitability": 0.132496},
    {"iteration": 230001, "current_time_ms": 7833, "exploitability": 0.132214},
    {"iteration": 240001, "current_time_ms": 8024, "exploitability": 0.130456},
    {"iteration": 250001, "current_time_ms": 8235, "exploitability": 0.129532},
    {"iteration": 260001, "current_time_ms": 8441, "exploitability": 0.129948},
    {"iteration": 270001, "current_time_ms": 8623, "exploitability": 0.131054},
    {"iteration": 280001, "current_time_ms": 8805, "exploitability": 0.131844},
    {"iteration": 290001, "current_time_ms": 8987, "exploitability": 0.132166},
    {"iteration": 300001, "current_time_ms": 9180, "exploitability": 0.131821},
    {"iteration": 310001, "current_time_ms": 9371, "exploitability": 0.131329},
    {"iteration": 320001, "current_time_ms": 9619, "exploitability": 0.130633},
    {"iteration": 330001, "current_time_ms": 9837, "exploitability": 0.13047},
    {"iteration": 340001, "current_time_ms": 10059, "exploitability": 0.130365},
    {"iteration": 350001, "current_time_ms": 10517, "exploitability": 0.130042},
    {"iteration": 360001, "current_time_ms": 11040, "exploitability": 0.129947},
    {"iteration": 370001, "current_time_ms": 11427, "exploitability": 0.129913},
    {"iteration": 380001, "current_time_ms": 11852, "exploitability": 0.12973},
    {"iteration": 390001, "current_time_ms": 12240, "exploitability": 0.129998},
    {"iteration": 400001, "current_time_ms": 12610, "exploitability": 0.130519},
    {"iteration": 410001, "current_time_ms": 12990, "exploitability": 0.130807},
    {"iteration": 420001, "current_time_ms": 13384, "exploitability": 0.131079},
    {"iteration": 430001, "current_time_ms": 13750, "exploitability": 0.13131},
    {"iteration": 440001, "current_time_ms": 14130, "exploitability": 0.13154},
    {"iteration": 450001, "current_time_ms": 14478, "exploitability": 0.131712},
    {"iteration": 460001, "current_time_ms": 15066, "exploitability": 0.13166},
    {"iteration": 470001, "current_time_ms": 15694, "exploitability": 0.131945},
    {"iteration": 480001, "current_time_ms": 16219, "exploitability": 0.132186},
    {"iteration": 490001, "current_time_ms": 16669, "exploitability": 0.132317},
    {"iteration": 500001, "current_time_ms": 17031, "exploitability": 0.131887},
    {"iteration": 510001, "current_time_ms": 17474, "exploitability": 0.131515},
    {"iteration": 520001, "current_time_ms": 17860, "exploitability": 0.131213},
    {"iteration": 530001, "current_time_ms": 18275, "exploitability": 0.131165},
    {"iteration": 540001, "current_time_ms": 18682, "exploitability": 0.131033},
    {"iteration": 550001, "current_time_ms": 19139, "exploitability": 0.131084},
    {"iteration": 560001, "current_time_ms": 19533, "exploitability": 0.131023},
    {"iteration": 570001, "current_time_ms": 19933, "exploitability": 0.13075},
    {"iteration": 580001, "current_time_ms": 20266, "exploitability": 0.13062},
    {"iteration": 590001, "current_time_ms": 20677, "exploitability": 0.130428},
    {"iteration": 600001, "current_time_ms": 21074, "exploitability": 0.130085},
    {"iteration": 610001, "current_time_ms": 21434, "exploitability": 0.130355},
    {"iteration": 620001, "current_time_ms": 21816, "exploitability": 0.130642},
    {"iteration": 630001, "current_time_ms": 22226, "exploitability": 0.13079},
    {"iteration": 640001, "current_time_ms": 22621, "exploitability": 0.131014},
    {"iteration": 650001, "current_time_ms": 22995, "exploitability": 0.131416},
    {"iteration": 660001, "current_time_ms": 23404, "exploitability": 0.131656},
    {"iteration": 670001, "current_time_ms": 23793, "exploitability": 0.131351},
    {"iteration": 680001, "current_time_ms": 24017, "exploitability": 0.131096},
    {"iteration": 690001, "current_time_ms": 24211, "exploitability": 0.131043},
    {"iteration": 700001, "current_time_ms": 24418, "exploitability": 0.130999},
    {"iteration": 710001, "current_time_ms": 24607, "exploitability": 0.131082},
    {"iteration": 720001, "current_time_ms": 24806, "exploitability": 0.131275},
    {"iteration": 730001, "current_time_ms": 24998, "exploitability": 0.131405},
    {"iteration": 740001, "current_time_ms": 25195, "exploitability": 0.131408},
    {"iteration": 750001, "current_time_ms": 25407, "exploitability": 0.131154},
    {"iteration": 760001, "current_time_ms": 25610, "exploitability": 0.130728},
    {"iteration": 770001, "current_time_ms": 25804, "exploitability": 0.130176},
    {"iteration": 780001, "current_time_ms": 25990, "exploitability": 0.129848},
    {"iteration": 790001, "current_time_ms": 26170, "exploitability": 0.129757},
    {"iteration": 800001, "current_time_ms": 26363, "exploitability": 0.129908},
    {"iteration": 810001, "current_time_ms": 26552, "exploitability": 0.130149},
    {"iteration": 820001, "current_time_ms": 26753, "exploitability": 0.130359},
    {"iteration": 830001, "current_time_ms": 26950, "exploitability": 0.130607},
    {"iteration": 840001, "current_time_ms": 27157, "exploitability": 0.130585},
    {"iteration": 850001, "current_time_ms": 27380, "exploitability": 0.130539},
    {"iteration": 860001, "current_time_ms": 27580, "exploitability": 0.130554},
    {"iteration": 870001, "current_time_ms": 27784, "exploitability": 0.130571},
    {"iteration": 880001, "current_time_ms": 27982, "exploitability": 0.130446},
    {"iteration": 890001, "current_time_ms": 28190, "exploitability": 0.130352},
    {"iteration": 900001, "current_time_ms": 28383, "exploitability": 0.130459},
    {"iteration": 910001, "current_time_ms": 28585, "exploitability": 0.13056},
    {"iteration": 920001, "current_time_ms": 28781, "exploitability": 0.13071},
    {"iteration": 930001, "current_time_ms": 28993, "exploitability": 0.130978},
    {"iteration": 940001, "current_time_ms": 29205, "exploitability": 0.13128},
    {"iteration": 950001, "current_time_ms": 29402, "exploitability": 0.131452},
    {"iteration": 960001, "current_time_ms": 29596, "exploitability": 0.131709},
    {"iteration": 970001, "current_time_ms": 29823, "exploitability": 0.131808},
    {"iteration": 980001, "current_time_ms": 30072, "exploitability": 0.131893},
    {"iteration": 990001, "current_time_ms": 30292, "exploitability": 0.132067},
    {"iteration": 1000001, "current_time_ms": 30515, "exploitability": 0.132089},
    {"iteration": 1010001, "current_time_ms": 30739, "exploitability": 0.132202},
    {"iteration": 1020001, "current_time_ms": 31071, "exploitability": 0.13247},
    {"iteration": 1030001, "current_time_ms": 31293, "exploitability": 0.132475},
    {"iteration": 1040001, "current_time_ms": 31553, "exploitability": 0.132493},
    {"iteration": 1050001, "current_time_ms": 31747, "exploitability": 0.132586},
    {"iteration": 1060001, "current_time_ms": 31944, "exploitability": 0.132578},
    {"iteration": 1070001, "current_time_ms": 32119, "exploitability": 0.132491},
    {"iteration": 1080001, "current_time_ms": 32289, "exploitability": 0.132413},
    {"iteration": 1090001, "current_time_ms": 32466, "exploitability": 0.132396},
    {"iteration": 1100001, "current_time_ms": 32644, "exploitability": 0.132419},
    {"iteration": 1110001, "current_time_ms": 33007, "exploitability": 0.132334},
    {"iteration": 1120001, "current_time_ms": 33386, "exploitability": 0.132358},
    {"iteration": 1130001, "current_time_ms": 33705, "exploitability": 0.132382},
    {"iteration": 1140001, "current_time_ms": 34085, "exploitability": 0.132601},
    {"iteration": 1150001, "current_time_ms": 34479, "exploitability": 0.132747},
    {"iteration": 1160001, "current_time_ms": 34859, "exploitability": 0.132814},
    {"iteration": 1170001, "current_time_ms": 35277, "exploitability": 0.132719},
    {"iteration": 1180001, "current_time_ms": 35693, "exploitability": 0.132547},
    {"iteration": 1190001, "current_time_ms": 36080, "exploitability": 0.132288},
    {"iteration": 1200001, "current_time_ms": 36434, "exploitability": 0.132105},
    {"iteration": 1210001, "current_time_ms": 36831, "exploitability": 0.132145},
    {"iteration": 1220001, "current_time_ms": 37201, "exploitability": 0.132273},
    {"iteration": 1230001, "current_time_ms": 37695, "exploitability": 0.132393},
    {"iteration": 1240001, "current_time_ms": 38084, "exploitability": 0.132607},
    {"iteration": 1250001, "current_time_ms": 38433, "exploitability": 0.132778},
    {"iteration": 1260001, "current_time_ms": 38799, "exploitability": 0.132918},
    {"iteration": 1270001, "current_time_ms": 39162, "exploitability": 0.133001},
    {"iteration": 1280001, "current_time_ms": 39543, "exploitability": 0.133102},
    {"iteration": 1290001, "current_time_ms": 39922, "exploitability": 0.1333},
    {"iteration": 1300001, "current_time_ms": 40298, "exploitability": 0.133438},
    {"iteration": 1310001, "current_time_ms": 40798, "exploitability": 0.133449},
    {"iteration": 1320001, "current_time_ms": 41189, "exploitability": 0.133524},
    {"iteration": 1330001, "current_time_ms": 41558, "exploitability": 0.133665},
    {"iteration": 1340001, "current_time_ms": 41916, "exploitability": 0.133816},
    {"iteration": 1350001, "current_time_ms": 42300, "exploitability": 0.134011},
    {"iteration": 1360001, "current_time_ms": 42683, "exploitability": 0.134163},
    {"iteration": 1370001, "current_time_ms": 43066, "exploitability": 0.134279},
    {"iteration": 1380001, "current_time_ms": 43441, "exploitability": 0.134354},
    {"iteration": 1390001, "current_time_ms": 43802, "exploitability": 0.134346},
    {"iteration": 1400001, "current_time_ms": 44170, "exploitability": 0.1343},
    {"iteration": 1410001, "current_time_ms": 44562, "exploitability": 0.134278},
    {"iteration": 1420001, "current_time_ms": 44906, "exploitability": 0.13437},
    {"iteration": 1430001, "current_time_ms": 45304, "exploitability": 0.134426},
    {"iteration": 1440001, "current_time_ms": 45705, "exploitability": 0.134366},
    {"iteration": 1450001, "current_time_ms": 46094, "exploitability": 0.134166},
    {"iteration": 1460001, "current_time_ms": 46460, "exploitability": 0.133927},
    {"iteration": 1470001, "current_time_ms": 46812, "exploitability": 0.133683},
    {"iteration": 1480001, "current_time_ms": 47186, "exploitability": 0.133432},
    {"iteration": 1490001, "current_time_ms": 47561, "exploitability": 0.133161},
    {"iteration": 1500001, "current_time_ms": 47962, "exploitability": 0.132968},
    {"iteration": 1510001, "current_time_ms": 48501, "exploitability": 0.132957},
    {"iteration": 1520001, "current_time_ms": 48957, "exploitability": 0.133078},
    {"iteration": 1530001, "current_time_ms": 49372, "exploitability": 0.133215},
    {"iteration": 1540001, "current_time_ms": 49578, "exploitability": 0.133212},
    {"iteration": 1550001, "current_time_ms": 49763, "exploitability": 0.133195},
    {"iteration": 1560001, "current_time_ms": 49938, "exploitability": 0.133126},
    {"iteration": 1570001, "current_time_ms": 50115, "exploitability": 0.133111},
    {"iteration": 1580001, "current_time_ms": 50310, "exploitability": 0.133253},
    {"iteration": 1590001, "current_time_ms": 50511, "exploitability": 0.133408},
    {"iteration": 1600001, "current_time_ms": 50711, "exploitability": 0.133559},
    {"iteration": 1610001, "current_time_ms": 50907, "exploitability": 0.133668},
    {"iteration": 1620001, "current_time_ms": 51109, "exploitability": 0.133842},
    {"iteration": 1630001, "current_time_ms": 51297, "exploitability": 0.133984},
    {"iteration": 1640001, "current_time_ms": 51491, "exploitability": 0.134138},
    {"iteration": 1650001, "current_time_ms": 51688, "exploitability": 0.134258},
    {"iteration": 1660001, "current_time_ms": 51883, "exploitability": 0.134415},
    {"iteration": 1670001, "current_time_ms": 52080, "exploitability": 0.134572},
    {"iteration": 1680001, "current_time_ms": 52272, "exploitability": 0.134696},
    {"iteration": 1690001, "current_time_ms": 52470, "exploitability": 0.134807},
    {"iteration": 1700001, "current_time_ms": 52669, "exploitability": 0.134909},
    {"iteration": 1710001, "current_time_ms": 52861, "exploitability": 0.13501},
    {"iteration": 1720001, "current_time_ms": 53059, "exploitability": 0.135086},
    {"iteration": 1730001, "current_time_ms": 53254, "exploitability": 0.135101},
    {"iteration": 1740001, "current_time_ms": 53479, "exploitability": 0.135062},
    {"iteration": 1750001, "current_time_ms": 53675, "exploitability": 0.134992},
    {"iteration": 1760001, "current_time_ms": 53884, "exploitability": 0.134987},
    {"iteration": 1770001, "current_time_ms": 54085, "exploitability": 0.134972},
    {"iteration": 1780001, "current_time_ms": 54280, "exploitability": 0.135002},
    {"iteration": 1790001, "current_time_ms": 54472, "exploitability": 0.135018},
    {"iteration": 1800001, "current_time_ms": 54672, "exploitability": 0.135085},
    {"iteration": 1810001, "current_time_ms": 54865, "exploitability": 0.135172},
    {"iteration": 1820001, "current_time_ms": 55055, "exploitability": 0.135218},
    {"iteration": 1830001, "current_time_ms": 55242, "exploitability": 0.135252},
    {"iteration": 1840001, "current_time_ms": 55433, "exploitability": 0.135295},
    {"iteration": 1850001, "current_time_ms": 55621, "exploitability": 0.135403},
    {"iteration": 1860001, "current_time_ms": 55816, "exploitability": 0.135532},
    {"iteration": 1870001, "current_time_ms": 56014, "exploitability": 0.135623},
    {"iteration": 1880001, "current_time_ms": 56200, "exploitability": 0.135634},
    {"iteration": 1890001, "current_time_ms": 56586, "exploitability": 0.135686},
    {"iteration": 1900001, "current_time_ms": 56834, "exploitability": 0.135689},
    {"iteration": 1910001, "current_time_ms": 57029, "exploitability": 0.135685},
    {"iteration": 1920001, "current_time_ms": 57223, "exploitability": 0.135691},
    {"iteration": 1930001, "current_time_ms": 57419, "exploitability": 0.13567},
    {"iteration": 1940001, "current_time_ms": 57615, "exploitability": 0.135583},
    {"iteration": 1950001, "current_time_ms": 57825, "exploitability": 0.135457},
    {"iteration": 1960001, "current_time_ms": 58023, "exploitability": 0.135298},
    {"iteration": 1970001, "current_time_ms": 58221, "exploitability": 0.135174},
    {"iteration": 1980001, "current_time_ms": 58416, "exploitability": 0.135114},
    {"iteration": 1990001, "current_time_ms": 58609, "exploitability": 0.1351},
    {"iteration": 2000001, "current_time_ms": 58836, "exploitability": 0.135117},
    {"iteration": 2010001, "current_time_ms": 59146, "exploitability": 0.135127},
    {"iteration": 2020001, "current_time_ms": 59512, "exploitability": 0.135188},
    {"iteration": 2030001, "current_time_ms": 59858, "exploitability": 0.135243},
    {"iteration": 2040001, "current_time_ms": 60222, "exploitability": 0.135264},
    {"iteration": 2050001, "current_time_ms": 60750, "exploitability": 0.135296},
    {"iteration": 2060001, "current_time_ms": 61159, "exploitability": 0.135334},
    {"iteration": 2070001, "current_time_ms": 61527, "exploitability": 0.135354},
    {"iteration": 2080001, "current_time_ms": 61893, "exploitability": 0.13538},
    {"iteration": 2090001, "current_time_ms": 62236, "exploitability": 0.135417},
    {"iteration": 2100001, "current_time_ms": 62599, "exploitability": 0.13545},
    {"iteration": 2110001, "current_time_ms": 62975, "exploitability": 0.135504},
    {"iteration": 2120001, "current_time_ms": 63343, "exploitability": 0.135565},
    {"iteration": 2130001, "current_time_ms": 63698, "exploitability": 0.135619},
    {"iteration": 2140001, "current_time_ms": 64064, "exploitability": 0.13567},
    {"iteration": 2150001, "current_time_ms": 64396, "exploitability": 0.135631},
    {"iteration": 2160001, "current_time_ms": 64757, "exploitability": 0.135562},
    {"iteration": 2170001, "current_time_ms": 65141, "exploitability": 0.135457},
    {"iteration": 2180001, "current_time_ms": 65501, "exploitability": 0.135342},
    {"iteration": 2190001, "current_time_ms": 65833, "exploitability": 0.135251},
    {"iteration": 2200001, "current_time_ms": 66176, "exploitability": 0.135116},
    {"iteration": 2210001, "current_time_ms": 66548, "exploitability": 0.134972},
    {"iteration": 2220001, "current_time_ms": 66971, "exploitability": 0.134795},
    {"iteration": 2230001, "current_time_ms": 67407, "exploitability": 0.134596},
    {"iteration": 2240001, "current_time_ms": 67754, "exploitability": 0.134422},
    {"iteration": 2250001, "current_time_ms": 68122, "exploitability": 0.134279},
    {"iteration": 2260001, "current_time_ms": 68517, "exploitability": 0.134198},
    {"iteration": 2270001, "current_time_ms": 68883, "exploitability": 0.134133},
    {"iteration": 2280001, "current_time_ms": 69268, "exploitability": 0.134124},
    {"iteration": 2290001, "current_time_ms": 69596, "exploitability": 0.134118},
    {"iteration": 2300001, "current_time_ms": 69973, "exploitability": 0.134147},
    {"iteration": 2310001, "current_time_ms": 70345, "exploitability": 0.134183},
    {"iteration": 2320001, "current_time_ms": 70702, "exploitability": 0.1342},
    {"iteration": 2330001, "current_time_ms": 71036, "exploitability": 0.134176},
    {"iteration": 2340001, "current_time_ms": 71397, "exploitability": 0.134155},
    {"iteration": 2350001, "current_time_ms": 71780, "exploitability": 0.134147},
    {"iteration": 2360001, "current_time_ms": 72275, "exploitability": 0.134116},
    {"iteration": 2370001, "current_time_ms": 72675, "exploitability": 0.134055},
    {"iteration": 2380001, "current_time_ms": 73052, "exploitability": 0.133991},
    {"iteration": 2390001, "current_time_ms": 73492, "exploitability": 0.133948},
    {"iteration": 2400001, "current_time_ms": 73851, "exploitability": 0.133969},
    {"iteration": 2410001, "current_time_ms": 74190, "exploitability": 0.13402},
    {"iteration": 2420001, "current_time_ms": 74519, "exploitability": 0.134075},
    {"iteration": 2430001, "current_time_ms": 74876, "exploitability": 0.13413},
    {"iteration": 2440001, "current_time_ms": 75235, "exploitability": 0.134218},
    {"iteration": 2450001, "current_time_ms": 75565, "exploitability": 0.134298},
    {"iteration": 2460001, "current_time_ms": 75938, "exploitability": 0.134379},
    {"iteration": 2470001, "current_time_ms": 76336, "exploitability": 0.134433},
    {"iteration": 2480001, "current_time_ms": 76740, "exploitability": 0.134486},
    {"iteration": 2490001, "current_time_ms": 77172, "exploitability": 0.134498},
    {"iteration": 2500001, "current_time_ms": 77539, "exploitability": 0.134485},
    {"iteration": 2510001, "current_time_ms": 77907, "exploitability": 0.134489},
    {"iteration": 2520001, "current_time_ms": 78242, "exploitability": 0.134499},
    {"iteration": 2530001, "current_time_ms": 78617, "exploitability": 0.134511},
    {"iteration": 2540001, "current_time_ms": 78977, "exploitability": 0.134479},
    {"iteration": 2550001, "current_time_ms": 79289, "exploitability": 0.134434},
    {"iteration": 2560001, "current_time_ms": 79677, "exploitability": 0.134414},
    {"iteration": 2570001, "current_time_ms": 80085, "exploitability": 0.134402},
    {"iteration": 2580001, "current_time_ms": 80455, "exploitability": 0.134427},
    {"iteration": 2590001, "current_time_ms": 80845, "exploitability": 0.134517},
    {"iteration": 2600001, "current_time_ms": 81180, "exploitability": 0.134605},
    {"iteration": 2610001, "current_time_ms": 81559, "exploitability": 0.134686},
    {"iteration": 2620001, "current_time_ms": 81934, "exploitability": 0.134779},
    {"iteration": 2630001, "current_time_ms": 82332, "exploitability": 0.134871},
    {"iteration": 2640001, "current_time_ms": 82768, "exploitability": 0.134951},
    {"iteration": 2650001, "current_time_ms": 83207, "exploitability": 0.135009},
    {"iteration": 2660001, "current_time_ms": 83669, "exploitability": 0.135069},
    {"iteration": 2670001, "current_time_ms": 84142, "exploitability": 0.135114},
    {"iteration": 2680001, "current_time_ms": 84509, "exploitability": 0.135169},
    {"iteration": 2690001, "current_time_ms": 84852, "exploitability": 0.135229},
    {"iteration": 2700001, "current_time_ms": 85226, "exploitability": 0.135299},
    {"iteration": 2710001, "current_time_ms": 85636, "exploitability": 0.135379},
    {"iteration": 2720001, "current_time_ms": 85987, "exploitability": 0.13547},
    {"iteration": 2730001, "current_time_ms": 86348, "exploitability": 0.135533},
    {"iteration": 2740001, "current_time_ms": 86711, "exploitability": 0.135523},
    {"iteration": 2750001, "current_time_ms": 87060, "exploitability": 0.1355},
    {"iteration": 2760001, "current_time_ms": 87424, "exploitability": 0.135485},
    {"iteration": 2770001, "current_time_ms": 87765, "exploitability": 0.135492},
    {"iteration": 2780001, "current_time_ms": 88133, "exploitability": 0.135503},
    {"iteration": 2790001, "current_time_ms": 88497, "exploitability": 0.135511},
    {"iteration": 2800001, "current_time_ms": 88892, "exploitability": 0.135523},
    {"iteration": 2810001, "current_time_ms": 89272, "exploitability": 0.135525},
    {"iteration": 2820001, "current_time_ms": 89644, "exploitability": 0.135489},
    {"iteration": 2830001, "current_time_ms": 89982, "exploitability": 0.135455},
    {"iteration": 2840001, "current_time_ms": 90341, "exploitability": 0.135423},
    {"iteration": 2850001, "current_time_ms": 90708, "exploitability": 0.135421},
    {"iteration": 2860001, "current_time_ms": 91119, "exploitability": 0.135456},
    {"iteration": 2870001, "current_time_ms": 91485, "exploitability": 0.135469},
    {"iteration": 2880001, "current_time_ms": 91849, "exploitability": 0.13551},
    {"iteration": 2890001, "current_time_ms": 92243, "exploitability": 0.135565},
    {"iteration": 2900001, "current_time_ms": 92632, "exploitability": 0.135648},
    {"iteration": 2910001, "current_time_ms": 92988, "exploitability": 0.135718},
    {"iteration": 2920001, "current_time_ms": 93323, "exploitability": 0.135754},
    {"iteration": 2930001, "current_time_ms": 93698, "exploitability": 0.135761},
    {"iteration": 2940001, "current_time_ms": 94059, "exploitability": 0.135736},
    {"iteration": 2950001, "current_time_ms": 94406, "exploitability": 0.135692},
    {"iteration": 2960001, "current_time_ms": 94804, "exploitability": 0.135638},
    {"iteration": 2970001, "current_time_ms": 95167, "exploitability": 0.135566},
    {"iteration": 2980001, "current_time_ms": 95532, "exploitability": 0.135484},
    {"iteration": 2990001, "current_time_ms": 95899, "exploitability": 0.135384},
    {"iteration": 3000001, "current_time_ms": 96259, "exploitability": 0.135296},
    {"iteration": 3010001, "current_time_ms": 96588, "exploitability": 0.135203},
    {"iteration": 3020001, "current_time_ms": 96989, "exploitability": 0.135116},
    {"iteration": 3030001, "current_time_ms": 97441, "exploitability": 0.13507},
    {"iteration": 3040001, "current_time_ms": 97639, "exploitability": 0.135016},
    {"iteration": 3050001, "current_time_ms": 97828, "exploitability": 0.13496},
    {"iteration": 3060001, "current_time_ms": 98171, "exploitability": 0.134937},
    {"iteration": 3070001, "current_time_ms": 98411, "exploitability": 0.134905},
    {"iteration": 3080001, "current_time_ms": 98598, "exploitability": 0.134893},
    {"iteration": 3090001, "current_time_ms": 98796, "exploitability": 0.134876},
    {"iteration": 3100001, "current_time_ms": 98992, "exploitability": 0.134849},
    {"iteration": 3110001, "current_time_ms": 99197, "exploitability": 0.134802},
    {"iteration": 3120001, "current_time_ms": 99387, "exploitability": 0.134747},
    {"iteration": 3130001, "current_time_ms": 99575, "exploitability": 0.134713},
    {"iteration": 3140001, "current_time_ms": 99772, "exploitability": 0.134701},
    {"iteration": 3150001, "current_time_ms": 99969, "exploitability": 0.134694},
    {"iteration": 3160001, "current_time_ms": 100167, "exploitability": 0.134674},
    {"iteration": 3170001, "current_time_ms": 100366, "exploitability": 0.134664},
    {"iteration": 3180001, "current_time_ms": 100567, "exploitability": 0.13464},
    {"iteration": 3190001, "current_time_ms": 100754, "exploitability": 0.134637},
    {"iteration": 3200001, "current_time_ms": 100947, "exploitability": 0.134598},
    {"iteration": 3210001, "current_time_ms": 101141, "exploitability": 0.134519},
    {"iteration": 3220001, "current_time_ms": 101340, "exploitability": 0.134404},
    {"iteration": 3230001, "current_time_ms": 101528, "exploitability": 0.134258},
    {"iteration": 3240001, "current_time_ms": 101710, "exploitability": 0.134107},
    {"iteration": 3250001, "current_time_ms": 101892, "exploitability": 0.133986},
    {"iteration": 3260001, "current_time_ms": 102090, "exploitability": 0.133886},
    {"iteration": 3270001, "current_time_ms": 102283, "exploitability": 0.133803},
    {"iteration": 3280001, "current_time_ms": 102475, "exploitability": 0.133726},
    {"iteration": 3290001, "current_time_ms": 102665, "exploitability": 0.133659},
    {"iteration": 3300001, "current_time_ms": 102852, "exploitability": 0.133614},
    {"iteration": 3310001, "current_time_ms": 103048, "exploitability": 0.133593},
    {"iteration": 3320001, "current_time_ms": 103254, "exploitability": 0.133599},
    {"iteration": 3330001, "current_time_ms": 103441, "exploitability": 0.133628},
    {"iteration": 3340001, "current_time_ms": 103634, "exploitability": 0.133681},
    {"iteration": 3350001, "current_time_ms": 103823, "exploitability": 0.133764},
    {"iteration": 3360001, "current_time_ms": 104016, "exploitability": 0.133841},
    {"iteration": 3370001, "current_time_ms": 104209, "exploitability": 0.133917},
    {"iteration": 3380001, "current_time_ms": 104399, "exploitability": 0.13396},
    {"iteration": 3390001, "current_time_ms": 104585, "exploitability": 0.134031},
    {"iteration": 3400001, "current_time_ms": 104772, "exploitability": 0.134094},
    {"iteration": 3410001, "current_time_ms": 104962, "exploitability": 0.134134},
    {"iteration": 3420001, "current_time_ms": 105159, "exploitability": 0.134156},
    {"iteration": 3430001, "current_time_ms": 105358, "exploitability": 0.134151},
    {"iteration": 3440001, "current_time_ms": 105551, "exploitability": 0.134137},
    {"iteration": 3450001, "current_time_ms": 105744, "exploitability": 0.134098},
    {"iteration": 3460001, "current_time_ms": 105949, "exploitability": 0.134034},
    {"iteration": 3470001, "current_time_ms": 106140, "exploitability": 0.13391},
    {"iteration": 3480001, "current_time_ms": 106353, "exploitability": 0.133777},
    {"iteration": 3490001, "current_time_ms": 106701, "exploitability": 0.133654},
    {"iteration": 3500001, "current_time_ms": 107034, "exploitability": 0.13355},
    {"iteration": 3510001, "current_time_ms": 107397, "exploitability": 0.133448},
    {"iteration": 3520001, "current_time_ms": 107867, "exploitability": 0.133397},
    {"iteration": 3530001, "current_time_ms": 108291, "exploitability": 0.133371},
    {"iteration": 3540001, "current_time_ms": 108689, "exploitability": 0.133342},
    {"iteration": 3550001, "current_time_ms": 109070, "exploitability": 0.133351},
    {"iteration": 3560001, "current_time_ms": 109523, "exploitability": 0.133354},
    {"iteration": 3570001, "current_time_ms": 109891, "exploitability": 0.133376},
    {"iteration": 3580001, "current_time_ms": 110235, "exploitability": 0.133388},
    {"iteration": 3590001, "current_time_ms": 110606, "exploitability": 0.133425},
    {"iteration": 3600001, "current_time_ms": 110937, "exploitability": 0.133474},
    {"iteration": 3610001, "current_time_ms": 111336, "exploitability": 0.133501},
    {"iteration": 3620001, "current_time_ms": 111730, "exploitability": 0.133463},
    {"iteration": 3630001, "current_time_ms": 112082, "exploitability": 0.133397},
    {"iteration": 3640001, "current_time_ms": 112455, "exploitability": 0.133326},
    {"iteration": 3650001, "current_time_ms": 112779, "exploitability": 0.133256},
    {"iteration": 3660001, "current_time_ms": 113167, "exploitability": 0.133196},
    {"iteration": 3670001, "current_time_ms": 113548, "exploitability": 0.133154},
    {"iteration": 3680001, "current_time_ms": 113900, "exploitability": 0.133123},
    {"iteration": 3690001, "current_time_ms": 114233, "exploitability": 0.133078},
    {"iteration": 3700001, "current_time_ms": 114623, "exploitability": 0.133033},
    {"iteration": 3710001, "current_time_ms": 114993, "exploitability": 0.133},
    {"iteration": 3720001, "current_time_ms": 115348, "exploitability": 0.132985},
    {"iteration": 3730001, "current_time_ms": 115712, "exploitability": 0.132982},
    {"iteration": 3740001, "current_time_ms": 116071, "exploitability": 0.133},
    {"iteration": 3750001, "current_time_ms": 116464, "exploitability": 0.133029},
    {"iteration": 3760001, "current_time_ms": 116874, "exploitability": 0.133033},
    {"iteration": 3770001, "current_time_ms": 117195, "exploitability": 0.133006},
    {"iteration": 3780001, "current_time_ms": 117568, "exploitability": 0.132961},
    {"iteration": 3790001, "current_time_ms": 117902, "exploitability": 0.132903},
    {"iteration": 3800001, "current_time_ms": 118230, "exploitability": 0.132824},
    {"iteration": 3810001, "current_time_ms": 118583, "exploitability": 0.132738},
    {"iteration": 3820001, "current_time_ms": 118948, "exploitability": 0.132662},
    {"iteration": 3830001, "current_time_ms": 119294, "exploitability": 0.132592},
    {"iteration": 3840001, "current_time_ms": 119723, "exploitability": 0.132522},
    {"iteration": 3850001, "current_time_ms": 120080, "exploitability": 0.132426},
    {"iteration": 3860001, "current_time_ms": 120436, "exploitability": 0.132336},
    {"iteration": 3870001, "current_time_ms": 120821, "exploitability": 0.13225},
    {"iteration": 3880001, "current_time_ms": 121148, "exploitability": 0.132173},
    {"iteration": 3890001, "current_time_ms": 121496, "exploitability": 0.13209},
    {"iteration": 3900001, "current_time_ms": 121868, "exploitability": 0.132039},
    {"iteration": 3910001, "current_time_ms": 122240, "exploitability": 0.132005},
    {"iteration": 3920001, "current_time_ms": 122593, "exploitability": 0.131977},
    {"iteration": 3930001, "current_time_ms": 122926, "exploitability": 0.131953},
    {"iteration": 3940001, "current_time_ms": 123273, "exploitability": 0.131943},
    {"iteration": 3950001, "current_time_ms": 123619, "exploitability": 0.131937},
    {"iteration": 3960001, "current_time_ms": 123969, "exploitability": 0.131931},
    {"iteration": 3970001, "current_time_ms": 124341, "exploitability": 0.13194},
    {"iteration": 3980001, "current_time_ms": 124698, "exploitability": 0.131941},
    {"iteration": 3990001, "current_time_ms": 125160, "exploitability": 0.131946},
    {"iteration": 4000001, "current_time_ms": 125579, "exploitability": 0.131942},
    {"iteration": 4010001, "current_time_ms": 125930, "exploitability": 0.131927},
    {"iteration": 4020001, "current_time_ms": 126297, "exploitability": 0.131917},
    {"iteration": 4030001, "current_time_ms": 126696, "exploitability": 0.131888},
    {"iteration": 4040001, "current_time_ms": 127010, "exploitability": 0.131847},
    {"iteration": 4050001, "current_time_ms": 127324, "exploitability": 0.131803},
    {"iteration": 4060001, "current_time_ms": 127693, "exploitability": 0.131765},
    {"iteration": 4070001, "current_time_ms": 128104, "exploitability": 0.131725},
    {"iteration": 4080001, "current_time_ms": 128476, "exploitability": 0.131678},
    {"iteration": 4090001, "current_time_ms": 128835, "exploitability": 0.131636},
    {"iteration": 4100001, "current_time_ms": 129172, "exploitability": 0.131596},
    {"iteration": 4110001, "current_time_ms": 129534, "exploitability": 0.131564},
    {"iteration": 4120001, "current_time_ms": 129895, "exploitability": 0.131527},
    {"iteration": 4130001, "current_time_ms": 130262, "exploitability": 0.131493},
    {"iteration": 4140001, "current_time_ms": 130590, "exploitability": 0.131479},
    {"iteration": 4150001, "current_time_ms": 130958, "exploitability": 0.131497},
    {"iteration": 4160001, "current_time_ms": 131343, "exploitability": 0.131517},
    {"iteration": 4170001, "current_time_ms": 131668, "exploitability": 0.131535},
    {"iteration": 4180001, "current_time_ms": 131978, "exploitability": 0.131535},
    {"iteration": 4190001, "current_time_ms": 132307, "exploitability": 0.131526},
    {"iteration": 4200001, "current_time_ms": 132612, "exploitability": 0.131515},
    {"iteration": 4210001, "current_time_ms": 132937, "exploitability": 0.131495},
    {"iteration": 4220001, "current_time_ms": 133237, "exploitability": 0.131473},
    {"iteration": 4230001, "current_time_ms": 133608, "exploitability": 0.131447},
    {"iteration": 4240001, "current_time_ms": 134015, "exploitability": 0.131415},
    {"iteration": 4250001, "current_time_ms": 134356, "exploitability": 0.131381},
    {"iteration": 4260001, "current_time_ms": 134745, "exploitability": 0.13135},
    {"iteration": 4270001, "current_time_ms": 135220, "exploitability": 0.131319},
    {"iteration": 4280001, "current_time_ms": 135548, "exploitability": 0.131286},
    {"iteration": 4290001, "current_time_ms": 135851, "exploitability": 0.131272},
    {"iteration": 4300001, "current_time_ms": 136220, "exploitability": 0.13127},
    {"iteration": 4310001, "current_time_ms": 136530, "exploitability": 0.131286},
    {"iteration": 4320001, "current_time_ms": 136840, "exploitability": 0.131289},
    {"iteration": 4330001, "current_time_ms": 137154, "exploitability": 0.131288},
    {"iteration": 4340001, "current_time_ms": 137465, "exploitability": 0.13129},
    {"iteration": 4350001, "current_time_ms": 137779, "exploitability": 0.13129},
    {"iteration": 4360001, "current_time_ms": 138058, "exploitability": 0.131301},
    {"iteration": 4370001, "current_time_ms": 138315, "exploitability": 0.131328},
    {"iteration": 4380001, "current_time_ms": 138541, "exploitability": 0.131354},
    {"iteration": 4390001, "current_time_ms": 138742, "exploitability": 0.131385},
    {"iteration": 4400001, "current_time_ms": 138946, "exploitability": 0.131426},
    {"iteration": 4410001, "current_time_ms": 139148, "exploitability": 0.131468},
    {"iteration": 4420001, "current_time_ms": 139339, "exploitability": 0.131521},
    {"iteration": 4430001, "current_time_ms": 139529, "exploitability": 0.131575},
    {"iteration": 4440001, "current_time_ms": 139752, "exploitability": 0.131628},
    {"iteration": 4450001, "current_time_ms": 139953, "exploitability": 0.131657},
    {"iteration": 4460001, "current_time_ms": 140153, "exploitability": 0.131669},
    {"iteration": 4470001, "current_time_ms": 140353, "exploitability": 0.13164},
    {"iteration": 4480001, "current_time_ms": 140569, "exploitability": 0.131594},
    {"iteration": 4490001, "current_time_ms": 140760, "exploitability": 0.131525},
    {"iteration": 4500001, "current_time_ms": 140954, "exploitability": 0.13145},
    {"iteration": 4510001, "current_time_ms": 141152, "exploitability": 0.131368},
    {"iteration": 4520001, "current_time_ms": 141365, "exploitability": 0.131292},
    {"iteration": 4530001, "current_time_ms": 141573, "exploitability": 0.131212},
    {"iteration": 4540001, "current_time_ms": 141779, "exploitability": 0.131154},
    {"iteration": 4550001, "current_time_ms": 141987, "exploitability": 0.131116},
    {"iteration": 4560001, "current_time_ms": 142190, "exploitability": 0.131096},
    {"iteration": 4570001, "current_time_ms": 142382, "exploitability": 0.131107},
    {"iteration": 4580001, "current_time_ms": 142812, "exploitability": 0.13114},
    {"iteration": 4590001, "current_time_ms": 143062, "exploitability": 0.131188},
    {"iteration": 4600001, "current_time_ms": 143411, "exploitability": 0.131231},
    {"iteration": 4610001, "current_time_ms": 143701, "exploitability": 0.131269},
    {"iteration": 4620001, "current_time_ms": 143981, "exploitability": 0.131295},
    {"iteration": 4630001, "current_time_ms": 144274, "exploitability": 0.131313},
    {"iteration": 4640001, "current_time_ms": 144600, "exploitability": 0.131343},
    {"iteration": 4650001, "current_time_ms": 144941, "exploitability": 0.13138},
    {"iteration": 4660001, "current_time_ms": 145286, "exploitability": 0.13144},
    {"iteration": 4670001, "current_time_ms": 145598, "exploitability": 0.131491},
    {"iteration": 4680001, "current_time_ms": 145897, "exploitability": 0.131518},
    {"iteration": 4690001, "current_time_ms": 146130, "exploitability": 0.131523},
    {"iteration": 4700001, "current_time_ms": 146384, "exploitability": 0.131521},
    {"iteration": 4710001, "current_time_ms": 146632, "exploitability": 0.131501},
    {"iteration": 4720001, "current_time_ms": 146908, "exploitability": 0.131465},
    {"iteration": 4730001, "current_time_ms": 147198, "exploitability": 0.131431},
    {"iteration": 4740001, "current_time_ms": 147507, "exploitability": 0.131386},
    {"iteration": 4750001, "current_time_ms": 147721, "exploitability": 0.131353},
    {"iteration": 4760001, "current_time_ms": 147953, "exploitability": 0.131327},
    {"iteration": 4770001, "current_time_ms": 148275, "exploitability": 0.131314},
    {"iteration": 4780001, "current_time_ms": 148514, "exploitability": 0.131332},
    {"iteration": 4790001, "current_time_ms": 148733, "exploitability": 0.131346},
    {"iteration": 4800001, "current_time_ms": 148953, "exploitability": 0.131342},
    {"iteration": 4810001, "current_time_ms": 149164, "exploitability": 0.131323},
    {"iteration": 4820001, "current_time_ms": 149389, "exploitability": 0.131295},
    {"iteration": 4830001, "current_time_ms": 149626, "exploitability": 0.131255},
    {"iteration": 4840001, "current_time_ms": 149919, "exploitability": 0.131208},
    {"iteration": 4850001, "current_time_ms": 150164, "exploitability": 0.131135},
    {"iteration": 4860001, "current_time_ms": 150361, "exploitability": 0.131044},
    {"iteration": 4870001, "current_time_ms": 150571, "exploitability": 0.130957},
    {"iteration": 4880001, "current_time_ms": 150809, "exploitability": 0.130897},
    {"iteration": 4890001, "current_time_ms": 151050, "exploitability": 0.130867},
    {"iteration": 4900001, "current_time_ms": 151248, "exploitability": 0.130858},
    {"iteration": 4910001, "current_time_ms": 151451, "exploitability": 0.130875},
    {"iteration": 4920001, "current_time_ms": 151643, "exploitability": 0.130886},
    {"iteration": 4930001, "current_time_ms": 151852, "exploitability": 0.130891},
    {"iteration": 4940001, "current_time_ms": 152066, "exploitability": 0.130877},
    {"iteration": 4950001, "current_time_ms": 152278, "exploitability": 0.130877},
    {"iteration": 4960001, "current_time_ms": 152482, "exploitability": 0.130883},
    {"iteration": 4970001, "current_time_ms": 152687, "exploitability": 0.130887},
    {"iteration": 4980001, "current_time_ms": 152885, "exploitability": 0.130897},
    {"iteration": 4990001, "current_time_ms": 153056, "exploitability": 0.130885},
    {"iteration": 5000001, "current_time_ms": 153231, "exploitability": 0.130857},
  ]
}


==> plots/backup/os_mccfr__50_k0_kuhn.json <==
{
  "game": "/mnt/c/Users/gabrf/research/efg_lib/game_instances/kuhn.txt",
  "seed": 50,
  "data": [
    {"iteration": 1, "current_time_ms": 0, "exploitability": 0.458333},
    {"iteration": 10001, "current_time_ms": 488, "exploitability": 0.117634},
    {"iteration": 20001, "current_time_ms": 884, "exploitability": 0.110855},
    {"iteration": 30001, "current_time_ms": 1384, "exploitability": 0.106749},
    {"iteration": 40001, "current_time_ms": 1597, "exploitability": 0.104245},
    {"iteration": 50001, "current_time_ms": 2104, "exploitability": 0.102355},
    {"iteration": 60001, "current_time_ms": 2454, "exploitability": 0.0976906},
    {"iteration": 70001, "current_time_ms": 2669, "exploitability": 0.0964292},
    {"iteration": 80001, "current_time_ms": 2874, "exploitability": 0.0917589},
    {"iteration": 90001, "current_time_ms": 3070, "exploitability": 0.0922105},
    {"iteration": 100001, "current_time_ms": 3266, "exploitability": 0.0907553},
    {"iteration": 110001, "current_time_ms": 3468, "exploitability": 0.0894676},
    {"iteration": 120001, "current_time_ms": 3933, "exploitability": 0.0878997},
    {"iteration": 130001, "current_time_ms": 4322, "exploitability": 0.0859589},
    {"iteration": 140001, "current_time_ms": 4848, "exploitability": 0.0854341},
    {"iteration": 150001, "current_time_ms": 5295, "exploitability": 0.0853812},
    {"iteration": 160001, "current_time_ms": 5900, "exploitability": 0.0836448},
    {"iteration": 170001, "current_time_ms": 6476, "exploitability": 0.0833497},
    {"iteration": 180001, "current_time_ms": 6969, "exploitability": 0.0821199},
    {"iteration": 190001, "current_time_ms": 7382, "exploitability": 0.0826004},
    {"iteration": 200001, "current_time_ms": 7916, "exploitability": 0.0805108},
    {"iteration": 210001, "current_time_ms": 8314, "exploitability": 0.0817522},
    {"iteration": 220001, "current_time_ms": 8684, "exploitability": 0.080954},
    {"iteration": 230001, "current_time_ms": 9067, "exploitability": 0.0814161},
    {"iteration": 240001, "current_time_ms": 9392, "exploitability": 0.0806423},
    {"iteration": 250001, "current_time_ms": 9752, "exploitability": 0.0803806},
    {"iteration": 260001, "current_time_ms": 10150, "exploitability": 0.0795019},
    {"iteration": 270001, "current_time_ms": 10524, "exploitability": 0.0804912},
    {"iteration": 280001, "current_time_ms": 10885, "exploitability": 0.0796098},
    {"iteration": 290001, "current_time_ms": 11282, "exploitability": 0.079238},
    {"iteration": 300001, "current_time_ms": 11640, "exploitability": 0.0788247},
    {"iteration": 310001, "current_time_ms": 11860, "exploitability": 0.0784221},
    {"iteration": 320001, "current_time_ms": 12061, "exploitability": 0.0782815},
    {"iteration": 330001, "current_time_ms": 12263, "exploitability": 0.078044},
    {"iteration": 340001, "current_time_ms": 12457, "exploitability": 0.0777292},
    {"iteration": 350001, "current_time_ms": 12650, "exploitability": 0.0777928},
    {"iteration": 360001, "current_time_ms": 12849, "exploitability": 0.0781861},
    {"iteration": 370001, "current_time_ms": 13042, "exploitability": 0.0776657},
    {"iteration": 380001, "current_time_ms": 13236, "exploitability": 0.0773985},
    {"iteration": 390001, "current_time_ms": 13436, "exploitability": 0.0771909},
    {"iteration": 400001, "current_time_ms": 13639, "exploitability": 0.0771492},
    {"iteration": 410001, "current_time_ms": 13831, "exploitability": 0.0772611},
    {"iteration": 420001, "current_time_ms": 14026, "exploitability": 0.0766597},
    {"iteration": 430001, "current_time_ms": 14222, "exploitability": 0.0765359},
    {"iteration": 440001, "current_time_ms": 14419, "exploitability": 0.076584},
    {"iteration": 450001, "current_time_ms": 14613, "exploitability": 0.0762408},
    {"iteration": 460001, "current_time_ms": 14812, "exploitability": 0.0762898},
    {"iteration": 470001, "current_time_ms": 15018, "exploitability": 0.0757749},
    {"iteration": 480001, "current_time_ms": 15217, "exploitability": 0.0753364},
    {"iteration": 490001, "current_time_ms": 15423, "exploitability": 0.075287},
    {"iteration": 500001, "current_time_ms": 15621, "exploitability": 0.0752947},
    {"iteration": 510001, "current_time_ms": 15817, "exploitability": 0.0749552},
    {"iteration": 520001, "current_time_ms": 16020, "exploitability": 0.0744928},
    {"iteration": 530001, "current_time_ms": 16226, "exploitability": 0.0745865},
    {"iteration": 540001, "current_time_ms": 16420, "exploitability": 0.074276},
    {"iteration": 550001, "current_time_ms": 16615, "exploitability": 0.0736472},
    {"iteration": 560001, "current_time_ms": 16814, "exploitability": 0.0736846},
    {"iteration": 570001, "current_time_ms": 17015, "exploitability": 0.0739817},
    {"iteration": 580001, "current_time_ms": 17354, "exploitability": 0.073712},
    {"iteration": 590001, "current_time_ms": 17726, "exploitability": 0.0731002},
    {"iteration": 600001, "current_time_ms": 18061, "exploitability": 0.0729584},
    {"iteration": 610001, "current_time_ms": 18257, "exploitability": 0.0730409},
    {"iteration": 620001, "current_time_ms": 18452, "exploitability": 0.0727542},
    {"iteration": 630001, "current_time_ms": 18654, "exploitability": 0.0725627},
    {"iteration": 640001, "current_time_ms": 18848, "exploitability": 0.072467},
    {"iteration": 650001, "current_time_ms": 19051, "exploitability": 0.0720592},
    {"iteration": 660001, "current_time_ms": 19248, "exploitability": 0.0720976},
    {"iteration": 670001, "current_time_ms": 19439, "exploitability": 0.0721894},
    {"iteration": 680001, "current_time_ms": 19635, "exploitability": 0.0722145},
    {"iteration": 690001, "current_time_ms": 19837, "exploitability": 0.072001},
    {"iteration": 700001, "current_time_ms": 20040, "exploitability": 0.0718215},
    {"iteration": 710001, "current_time_ms": 20248, "exploitability": 0.0716618},
    {"iteration": 720001, "current_time_ms": 20440, "exploitability": 0.0718889},
    {"iteration": 730001, "current_time_ms": 20635, "exploitability": 0.0718197},
    {"iteration": 740001, "current_time_ms": 20830, "exploitability": 0.0717048},
    {"iteration": 750001, "current_time_ms": 21029, "exploitability": 0.0716275},
    {"iteration": 760001, "current_time_ms": 21229, "exploitability": 0.0714498},
    {"iteration": 770001, "current_time_ms": 21425, "exploitability": 0.0713079},
    {"iteration": 780001, "current_time_ms": 21628, "exploitability": 0.071637},
    {"iteration": 790001, "current_time_ms": 21829, "exploitability": 0.0713783},
    {"iteration": 800001, "current_time_ms": 22029, "exploitability": 0.070955},
    {"iteration": 810001, "current_time_ms": 22241, "exploitability": 0.07111},
    {"iteration": 820001, "current_time_ms": 22436, "exploitability": 0.0714918},
    {"iteration": 830001, "current_time_ms": 22634, "exploitability": 0.0711789},
    {"iteration": 840001, "current_time_ms": 22836, "exploitability": 0.0707205},
    {"iteration": 850001, "current_time_ms": 23033, "exploitability": 0.0705212},
    {"iteration": 860001, "current_time_ms": 23230, "exploitability": 0.0708041},
    {"iteration": 870001, "current_time_ms": 23424, "exploitability": 0.0708641},
    {"iteration": 880001, "current_time_ms": 23620, "exploitability": 0.0705364},
    {"iteration": 890001, "current_time_ms": 23823, "exploitability": 0.0703539},
    {"iteration": 900001, "current_time_ms": 24025, "exploitability": 0.0704096},
    {"iteration": 910001, "current_time_ms": 24228, "exploitability": 0.0705573},
    {"iteration": 920001, "current_time_ms": 24426, "exploitability": 0.0707087},
    {"iteration": 930001, "current_time_ms": 24619, "exploitability": 0.0703611},
    {"iteration": 940001, "current_time_ms": 24818, "exploitability": 0.0701442},
    {"iteration": 950001, "current_time_ms": 25010, "exploitability": 0.0700822},
    {"iteration": 960001, "current_time_ms": 25205, "exploitability": 0.0702294},
    {"iteration": 970001, "current_time_ms": 25406, "exploitability": 0.0703827},
    {"iteration": 980001, "current_time_ms": 25597, "exploitability": 0.0704339},
    {"iteration": 990001, "current_time_ms": 25792, "exploitability": 0.0703142},
    {"iteration": 1000001, "current_time_ms": 25991, "exploitability": 0.0702056},
    {"iteration": 1010001, "current_time_ms": 26200, "exploitability": 0.0700359},
    {"iteration": 1020001, "current_time_ms": 26421, "exploitability": 0.0698628},
    {"iteration": 1030001, "current_time_ms": 26628, "exploitability": 0.0698193},
    {"iteration": 1040001, "current_time_ms": 26824, "exploitability": 0.0696338},
    {"iteration": 1050001, "current_time_ms": 27024, "exploitability": 0.069577},
    {"iteration": 1060001, "current_time_ms": 27221, "exploitability": 0.0697823},
    {"iteration": 1070001, "current_time_ms": 27420, "exploitability": 0.0698073},
    {"iteration": 1080001, "current_time_ms": 27620, "exploitability": 0.0696873},
    {"iteration": 1090001, "current_time_ms": 27824, "exploitability": 0.0697147},
    {"iteration": 1100001, "current_time_ms": 28024, "exploitability": 0.069855},
    {"iteration": 1110001, "current_time_ms": 28219, "exploitability": 0.0699254},
    {"iteration": 1120001, "current_time_ms": 28412, "exploitability": 0.0695447},
    {"iteration": 1130001, "current_time_ms": 28607, "exploitability": 0.0691915},
    {"iteration": 1140001, "current_time_ms": 28808, "exploitability": 0.0692355},
    {"iteration": 1150001, "current_time_ms": 29012, "exploitability": 0.0696676},
    {"iteration": 1160001, "current_time_ms": 29202, "exploitability": 0.0697843},
    {"iteration": 1170001, "current_time_ms": 29404, "exploitability": 0.0695176},
    {"iteration": 1180001, "current_time_ms": 29604, "exploitability": 0.0693408},
    {"iteration": 1190001, "current_time_ms": 29803, "exploitability": 0.0693112},
    {"iteration": 1200001, "current_time_ms": 29994, "exploitability": 0.0694586},
    {"iteration": 1210001, "current_time_ms": 30194, "exploitability": 0.0696351},
    {"iteration": 1220001, "current_time_ms": 30390, "exploitability": 0.0695565},
    {"iteration": 1230001, "current_time_ms": 30588, "exploitability": 0.0691232},
    {"iteration": 1240001, "current_time_ms": 30783, "exploitability": 0.0687906},
    {"iteration": 1250001, "current_time_ms": 30984, "exploitability": 0.0687705},
    {"iteration": 1260001, "current_time_ms": 31183, "exploitability": 0.0691359},
    {"iteration": 1270001, "current_time_ms": 31390, "exploitability": 0.0692585},
    {"iteration": 1280001, "current_time_ms": 31595, "exploitability": 0.0689524},
    {"iteration": 1290001, "current_time_ms": 31794, "exploitability": 0.0687131},
    {"iteration": 1300001, "current_time_ms": 32001, "exploitability": 0.0686884},
    {"iteration": 1310001, "current_time_ms": 32201, "exploitability": 0.0687423},
    {"iteration": 1320001, "current_time_ms": 32394, "exploitability": 0.0688481},
    {"iteration": 1330001, "current_time_ms": 32596, "exploitability": 0.0688592},
    {"iteration": 1340001, "current_time_ms": 32793, "exploitability": 0.0686914},
    {"iteration": 1350001, "current_time_ms": 32993, "exploitability": 0.0685276},
    {"iteration": 1360001, "current_time_ms": 33194, "exploitability": 0.0685145},
    {"iteration": 1370001, "current_time_ms": 33391, "exploitability": 0.0686469},
    {"iteration": 1380001, "current_time_ms": 33590, "exploitability": 0.0687047},
    {"iteration": 1390001, "current_time_ms": 33791, "exploitability": 0.0687109},
    {"iteration": 1400001, "current_time_ms": 33992, "exploitability": 0.068698},
    {"iteration": 1410001, "current_time_ms": 34201, "exploitability": 0.0686767},
    {"iteration": 1420001, "current_time_ms": 34407, "exploitability": 0.0686474},
    {"iteration": 1430001, "current_time_ms": 34613, "exploitability": 0.0685775},
    {"iteration": 1440001, "current_time_ms": 34814, "exploitability": 0.0686452},
    {"iteration": 1450001, "current_time_ms": 35015, "exploitability": 0.0687343},
    {"iteration": 1460001, "current_time_ms": 35217, "exploitability": 0.0687035},
    {"iteration": 1470001, "current_time_ms": 35491, "exploitability": 0.0685411},
    {"iteration": 1480001, "current_time_ms": 35690, "exploitability": 0.0684575},
    {"iteration": 1490001, "current_time_ms": 35889, "exploitability": 0.0684581},
    {"iteration": 1500001, "current_time_ms": 36096, "exploitability": 0.0684559},
    {"iteration": 1510001, "current_time_ms": 36304, "exploitability": 0.0684881},
    {"iteration": 1520001, "current_time_ms": 36509, "exploitability": 0.0685272},
    {"iteration": 1530001, "current_time_ms": 36716, "exploitability": 0.0685234},
    {"iteration": 1540001, "current_time_ms": 36913, "exploitability": 0.0684005},
    {"iteration": 1550001, "current_time_ms": 37107, "exploitability": 0.0683016},
    {"iteration": 1560001, "current_time_ms": 37303, "exploitability": 0.0682709},
    {"iteration": 1570001, "current_time_ms": 37500, "exploitability": 0.068448},
    {"iteration": 1580001, "current_time_ms": 37692, "exploitability": 0.0686217},
    {"iteration": 1590001, "current_time_ms": 37889, "exploitability": 0.0685804},
    {"iteration": 1600001, "current_time_ms": 38093, "exploitability": 0.0683365},
    {"iteration": 1610001, "current_time_ms": 38292, "exploitability": 0.0681381},
    {"iteration": 1620001, "current_time_ms": 38497, "exploitability": 0.0680698},
    {"iteration": 1630001, "current_time_ms": 38702, "exploitability": 0.0681459},
    {"iteration": 1640001, "current_time_ms": 38928, "exploitability": 0.0683118},
    {"iteration": 1650001, "current_time_ms": 39126, "exploitability": 0.0685247},
    {"iteration": 1660001, "current_time_ms": 39329, "exploitability": 0.068402},
    {"iteration": 1670001, "current_time_ms": 39537, "exploitability": 0.0682027},
    {"iteration": 1680001, "current_time_ms": 39734, "exploitability": 0.0680736},
    {"iteration": 1690001, "current_time_ms": 39963, "exploitability": 0.0680745},
    {"iteration": 1700001, "current_time_ms": 40335, "exploitability": 0.0681535},
    {"iteration": 1710001, "current_time_ms": 40726, "exploitability": 0.0682792},
    {"iteration": 1720001, "current_time_ms": 41120, "exploitability": 0.0683273},
    {"iteration": 1730001, "current_time_ms": 41476, "exploitability": 0.0682254},
    {"iteration": 1740001, "current_time_ms": 41841, "exploitability": 0.0680111},
    {"iteration": 1750001, "current_time_ms": 42206, "exploitability": 0.0678762},
    {"iteration": 1760001, "current_time_ms": 42573, "exploitability": 0.0678584},
    {"iteration": 1770001, "current_time_ms": 42939, "exploitability": 0.0679201},
    {"iteration": 1780001, "current_time_ms": 43308, "exploitability": 0.0679662},
    {"iteration": 1790001, "current_time_ms": 43659, "exploitability": 0.0679685},
    {"iteration": 1800001, "current_time_ms": 44025, "exploitability": 0.0678205},
    {"iteration": 1810001, "current_time_ms": 44390, "exploitability": 0.0676311},
    {"iteration": 1820001, "current_time_ms": 44747, "exploitability": 0.0675783},
    {"iteration": 1830001, "current_time_ms": 45120, "exploitability": 0.0676501},
    {"iteration": 1840001, "current_time_ms": 45483, "exploitability": 0.0677748},
    {"iteration": 1850001, "current_time_ms": 45853, "exploitability": 0.0677967},
    {"iteration": 1860001, "current_time_ms": 46215, "exploitability": 0.0676601},
    {"iteration": 1870001, "current_time_ms": 46587, "exploitability": 0.0675266},
    {"iteration": 1880001, "current_time_ms": 46966, "exploitability": 0.0674669},
    {"iteration": 1890001, "current_time_ms": 47342, "exploitability": 0.067503},
    {"iteration": 1900001, "current_time_ms": 47726, "exploitability": 0.0676106},
    {"iteration": 1910001, "current_time_ms": 48072, "exploitability": 0.0677127},
    {"iteration": 1920001, "current_time_ms": 48404, "exploitability": 0.0676622},
    {"iteration": 1930001, "current_time_ms": 48603, "exploitability": 0.0675273},
    {"iteration": 1940001, "current_time_ms": 48806, "exploitability": 0.0674014},
    {"iteration": 1950001, "current_time_ms": 49004, "exploitability": 0.0673574},
    {"iteration": 1960001, "current_time_ms": 49205, "exploitability": 0.0674246},
    {"iteration": 1970001, "current_time_ms": 49404, "exploitability": 0.0675515},
    {"iteration": 1980001, "current_time_ms": 49603, "exploitability": 0.0676322},
    {"iteration": 1990001, "current_time_ms": 49926, "exploitability": 0.0675121},
    {"iteration": 2000001, "current_time_ms": 50304, "exploitability": 0.0673542},
    {"iteration": 2010001, "current_time_ms": 50676, "exploitability": 0.0671682},
    {"iteration": 2020001, "current_time_ms": 51039, "exploitability": 0.0670644},
    {"iteration": 2030001, "current_time_ms": 51413, "exploitability": 0.0671015},
    {"iteration": 2040001, "current_time_ms": 51797, "exploitability": 0.0672286},
    {"iteration": 2050001, "current_time_ms": 52154, "exploitability": 0.0673783},
    {"iteration": 2060001, "current_time_ms": 52505, "exploitability": 0.0673676},
    {"iteration": 2070001, "current_time_ms": 52767, "exploitability": 0.067241},
    {"iteration": 2080001, "current_time_ms": 52969, "exploitability": 0.0670391},
    {"iteration": 2090001, "current_time_ms": 53172, "exploitability": 0.0669515},
    {"iteration": 2100001, "current_time_ms": 53432, "exploitability": 0.0669937},
    {"iteration": 2110001, "current_time_ms": 53799, "exploitability": 0.0671131},
    {"iteration": 2120001, "current_time_ms": 54179, "exploitability": 0.0671879},
    {"iteration": 2130001, "current_time_ms": 54525, "exploitability": 0.0671019},
    {"iteration": 2140001, "current_time_ms": 54890, "exploitability": 0.0669499},
    {"iteration": 2150001, "current_time_ms": 55282, "exploitability": 0.0668526},
    {"iteration": 2160001, "current_time_ms": 55646, "exploitability": 0.0668111},
    {"iteration": 2170001, "current_time_ms": 56039, "exploitability": 0.0668136},
    {"iteration": 2180001, "current_time_ms": 56401, "exploitability": 0.0668801},
    {"iteration": 2190001, "current_time_ms": 56753, "exploitability": 0.0670163},
    {"iteration": 2200001, "current_time_ms": 57116, "exploitability": 0.0670404},
    {"iteration": 2210001, "current_time_ms": 57481, "exploitability": 0.0669371},
    {"iteration": 2220001, "current_time_ms": 57842, "exploitability": 0.0667812},
    {"iteration": 2230001, "current_time_ms": 58207, "exploitability": 0.0666094},
    {"iteration": 2240001, "current_time_ms": 58553, "exploitability": 0.0664888},
    {"iteration": 2250001, "current_time_ms": 58920, "exploitability": 0.0664777},
    {"iteration": 2260001, "current_time_ms": 59271, "exploitability": 0.0665327},
    {"iteration": 2270001, "current_time_ms": 59639, "exploitability": 0.0666677},
    {"iteration": 2280001, "current_time_ms": 60010, "exploitability": 0.0667744},
    {"iteration": 2290001, "current_time_ms": 60386, "exploitability": 0.0668214},
    {"iteration": 2300001, "current_time_ms": 60705, "exploitability": 0.0667468},
    {"iteration": 2310001, "current_time_ms": 61055, "exploitability": 0.0666297},
    {"iteration": 2320001, "current_time_ms": 61424, "exploitability": 0.0665368},
    {"iteration": 2330001, "current_time_ms": 61779, "exploitability": 0.0664898},
    {"iteration": 2340001, "current_time_ms": 62172, "exploitability": 0.0664918},
    {"iteration": 2350001, "current_time_ms": 62540, "exploitability": 0.0665072},
    {"iteration": 2360001, "current_time_ms": 62924, "exploitability": 0.0665687},
    {"iteration": 2370001, "current_time_ms": 63267, "exploitability": 0.066647},
    {"iteration": 2380001, "current_time_ms": 63626, "exploitability": 0.0666178},
    {"iteration": 2390001, "current_time_ms": 64009, "exploitability": 0.0665296},
    {"iteration": 2400001, "current_time_ms": 64381, "exploitability": 0.0664414},
    {"iteration": 2410001, "current_time_ms": 64758, "exploitability": 0.0663757},
    {"iteration": 2420001, "current_time_ms": 65178, "exploitability": 0.0663462},
    {"iteration": 2430001, "current_time_ms": 65497, "exploitability": 0.0663736},
    {"iteration": 2440001, "current_time_ms": 65864, "exploitability": 0.0664586},
    {"iteration": 2450001, "current_time_ms": 66239, "exploitability": 0.0665125},
    {"iteration": 2460001, "current_time_ms": 66649, "exploitability": 0.0664478},
    {"iteration": 2470001, "current_time_ms": 67014, "exploitability": 0.0663462},
    {"iteration": 2480001, "current_time_ms": 67359, "exploitability": 0.0662668},
    {"iteration": 2490001, "current_time_ms": 67745, "exploitability": 0.0662292},
    {"iteration": 2500001, "current_time_ms": 68109, "exploitability": 0.0662533},
    {"iteration": 2510001, "current_time_ms": 68486, "exploitability": 0.0663513},
    {"iteration": 2520001, "current_time_ms": 68838, "exploitability": 0.0664216},
    {"iteration": 2530001, "current_time_ms": 69198, "exploitability": 0.0664349},
    {"iteration": 2540001, "current_time_ms": 69567, "exploitability": 0.0663871},
    {"iteration": 2550001, "current_time_ms": 69938, "exploitability": 0.0662858},
    {"iteration": 2560001, "current_time_ms": 70305, "exploitability": 0.0662279},
    {"iteration": 2570001, "current_time_ms": 70682, "exploitability": 0.0661808},
    {"iteration": 2580001, "current_time_ms": 71066, "exploitability": 0.0661796},
    {"iteration": 2590001, "current_time_ms": 71425, "exploitability": 0.0662228},
    {"iteration": 2600001, "current_time_ms": 71777, "exploitability": 0.0662909},
    {"iteration": 2610001, "current_time_ms": 72210, "exploitability": 0.0662972},
    {"iteration": 2620001, "current_time_ms": 72572, "exploitability": 0.0662461},
    {"iteration": 2630001, "current_time_ms": 72945, "exploitability": 0.066186},
    {"iteration": 2640001, "current_time_ms": 73341, "exploitability": 0.0661826},
    {"iteration": 2650001, "current_time_ms": 73780, "exploitability": 0.0662451},
    {"iteration": 2660001, "current_time_ms": 74213, "exploitability": 0.0662992},
    {"iteration": 2670001, "current_time_ms": 74638, "exploitability": 0.0663223},
    {"iteration": 2680001, "current_time_ms": 75034, "exploitability": 0.0662974},
    {"iteration": 2690001, "current_time_ms": 75475, "exploitability": 0.0662409},
    {"iteration": 2700001, "current_time_ms": 75887, "exploitability": 0.066188},
    {"iteration": 2710001, "current_time_ms": 76259, "exploitability": 0.0661539},
    {"iteration": 2720001, "current_time_ms": 76676, "exploitability": 0.0661124},
    {"iteration": 2730001, "current_time_ms": 77112, "exploitability": 0.0660742},
    {"iteration": 2740001, "current_time_ms": 77530, "exploitability": 0.0660566},
    {"iteration": 2750001, "current_time_ms": 77971, "exploitability": 0.0660764},
    {"iteration": 2760001, "current_time_ms": 78475, "exploitability": 0.066112},
    {"iteration": 2770001, "current_time_ms": 78900, "exploitability": 0.0661423},
    {"iteration": 2780001, "current_time_ms": 79334, "exploitability": 0.0661373},
    {"iteration": 2790001, "current_time_ms": 79748, "exploitability": 0.0661088},
    {"iteration": 2800001, "current_time_ms": 80190, "exploitability": 0.066082},
    {"iteration": 2810001, "current_time_ms": 80611, "exploitability": 0.0660559},
    {"iteration": 2820001, "current_time_ms": 81047, "exploitability": 0.0660124},
    {"iteration": 2830001, "current_time_ms": 81309, "exploitability": 0.0659633},
    {"iteration": 2840001, "current_time_ms": 81507, "exploitability": 0.065931},
    {"iteration": 2850001, "current_time_ms": 81757, "exploitability": 0.0659406},
    {"iteration": 2860001, "current_time_ms": 82134, "exploitability": 0.0659735},
    {"iteration": 2870001, "current_time_ms": 82567, "exploitability": 0.0660532},
    {"iteration": 2880001, "current_time_ms": 82989, "exploitability": 0.0660796},
    {"iteration": 2890001, "current_time_ms": 83363, "exploitability": 0.0660303},
    {"iteration": 2900001, "current_time_ms": 83783, "exploitability": 0.0659507},
    {"iteration": 2910001, "current_time_ms": 84181, "exploitability": 0.0658708},
    {"iteration": 2920001, "current_time_ms": 84581, "exploitability": 0.0658219},
    {"iteration": 2930001, "current_time_ms": 85006, "exploitability": 0.0658175},
    {"iteration": 2940001, "current_time_ms": 85421, "exploitability": 0.0658872},
    {"iteration": 2950001, "current_time_ms": 85834, "exploitability": 0.0659709},
    {"iteration": 2960001, "current_time_ms": 86248, "exploitability": 0.0660056},
    {"iteration": 2970001, "current_time_ms": 86659, "exploitability": 0.0659784},
    {"iteration": 2980001, "current_time_ms": 87080, "exploitability": 0.0658829},
    {"iteration": 2990001, "current_time_ms": 87499, "exploitability": 0.0658117},
    {"iteration": 3000001, "current_time_ms": 87993, "exploitability": 0.0657945},
    {"iteration": 3010001, "current_time_ms": 88418, "exploitability": 0.0658482},
    {"iteration": 3020001, "current_time_ms": 88794, "exploitability": 0.0659604},
    {"iteration": 3030001, "current_time_ms": 89176, "exploitability": 0.0660213},
    {"iteration": 3040001, "current_time_ms": 89534, "exploitability": 0.065938},
    {"iteration": 3050001, "current_time_ms": 89905, "exploitability": 0.0657909},
    {"iteration": 3060001, "current_time_ms": 90279, "exploitability": 0.0656365},
    {"iteration": 3070001, "current_time_ms": 90643, "exploitability": 0.0655452},
    {"iteration": 3080001, "current_time_ms": 91014, "exploitability": 0.065553},
    {"iteration": 3090001, "current_time_ms": 91380, "exploitability": 0.0656743},
    {"iteration": 3100001, "current_time_ms": 91731, "exploitability": 0.0658415},
    {"iteration": 3110001, "current_time_ms": 92114, "exploitability": 0.0659402},
    {"iteration": 3120001, "current_time_ms": 92472, "exploitability": 0.0659512},
    {"iteration": 3130001, "current_time_ms": 92819, "exploitability": 0.0658561},
    {"iteration": 3140001, "current_time_ms": 93194, "exploitability": 0.0657094},
    {"iteration": 3150001, "current_time_ms": 93562, "exploitability": 0.0655724},
    {"iteration": 3160001, "current_time_ms": 93952, "exploitability": 0.0654973},
    {"iteration": 3170001, "current_time_ms": 94304, "exploitability": 0.0655294},
    {"iteration": 3180001, "current_time_ms": 94676, "exploitability": 0.0656716},
    {"iteration": 3190001, "current_time_ms": 95039, "exploitability": 0.0658087},
    {"iteration": 3200001, "current_time_ms": 95416, "exploitability": 0.0658646},
    {"iteration": 3210001, "current_time_ms": 95782, "exploitability": 0.0657888},
    {"iteration": 3220001, "current_time_ms": 96142, "exploitability": 0.0656531},
    {"iteration": 3230001, "current_time_ms": 96524, "exploitability": 0.0655118},
    {"iteration": 3240001, "current_time_ms": 96945, "exploitability": 0.0654184},
    {"iteration": 3250001, "current_time_ms": 97298, "exploitability": 0.0653765},
    {"iteration": 3260001, "current_time_ms": 97701, "exploitability": 0.0654033},
    {"iteration": 3270001, "current_time_ms": 98073, "exploitability": 0.0655144},
    {"iteration": 3280001, "current_time_ms": 98449, "exploitability": 0.065645},
    {"iteration": 3290001, "current_time_ms": 98888, "exploitability": 0.0657096},
    {"iteration": 3300001, "current_time_ms": 99304, "exploitability": 0.0656583},
    {"iteration": 3310001, "current_time_ms": 99658, "exploitability": 0.0655461},
    {"iteration": 3320001, "current_time_ms": 100023, "exploitability": 0.0654424},
    {"iteration": 3330001, "current_time_ms": 100397, "exploitability": 0.0653771},
    {"iteration": 3340001, "current_time_ms": 100758, "exploitability": 0.0653745},
    {"iteration": 3350001, "current_time_ms": 101129, "exploitability": 0.0654357},
    {"iteration": 3360001, "current_time_ms": 101464, "exploitability": 0.0655095},
    {"iteration": 3370001, "current_time_ms": 101842, "exploitability": 0.065565},
    {"iteration": 3380001, "current_time_ms": 102207, "exploitability": 0.0655962},
    {"iteration": 3390001, "current_time_ms": 102417, "exploitability": 0.0655739},
    {"iteration": 3400001, "current_time_ms": 102617, "exploitability": 0.0655064},
    {"iteration": 3410001, "current_time_ms": 102813, "exploitability": 0.0654089},
    {"iteration": 3420001, "current_time_ms": 103014, "exploitability": 0.065313},
    {"iteration": 3430001, "current_time_ms": 103216, "exploitability": 0.0652649},
    {"iteration": 3440001, "current_time_ms": 103432, "exploitability": 0.0652592},
    {"iteration": 3450001, "current_time_ms": 103637, "exploitability": 0.0652873},
    {"iteration": 3460001, "current_time_ms": 103838, "exploitability": 0.0653388},
    {"iteration": 3470001, "current_time_ms": 104040, "exploitability": 0.065399},
    {"iteration": 3480001, "current_time_ms": 104239, "exploitability": 0.0654529},
    {"iteration": 3490001, "current_time_ms": 104439, "exploitability": 0.0654253},
    {"iteration": 3500001, "current_time_ms": 104634, "exploitability": 0.0653548},
    {"iteration": 3510001, "current_time_ms": 104827, "exploitability": 0.0652872},
    {"iteration": 3520001, "current_time_ms": 105029, "exploitability": 0.0652458},
    {"iteration": 3530001, "current_time_ms": 105223, "exploitability": 0.0652247},
    {"iteration": 3540001, "current_time_ms": 105415, "exploitability": 0.0652231},
    {"iteration": 3550001, "current_time_ms": 105612, "exploitability": 0.0652581},
    {"iteration": 3560001, "current_time_ms": 105813, "exploitability": 0.0653027},
    {"iteration": 3570001, "current_time_ms": 106010, "exploitability": 0.0653313},
    {"iteration": 3580001, "current_time_ms": 106219, "exploitability": 0.0653099},
    {"iteration": 3590001, "current_time_ms": 106417, "exploitability": 0.0652494},
    {"iteration": 3600001, "current_time_ms": 106633, "exploitability": 0.0652054},
    {"iteration": 3610001, "current_time_ms": 106841, "exploitability": 0.0651837},
    {"iteration": 3620001, "current_time_ms": 107059, "exploitability": 0.0651834},
    {"iteration": 3630001, "current_time_ms": 107275, "exploitability": 0.0651978},
    {"iteration": 3640001, "current_time_ms": 107477, "exploitability": 0.0652268},
    {"iteration": 3650001, "current_time_ms": 107679, "exploitability": 0.0652473},
    {"iteration": 3660001, "current_time_ms": 107884, "exploitability": 0.0652232},
    {"iteration": 3670001, "current_time_ms": 108090, "exploitability": 0.0651645},
    {"iteration": 3680001, "current_time_ms": 108305, "exploitability": 0.0651023},
    {"iteration": 3690001, "current_time_ms": 108521, "exploitability": 0.065065},
    {"iteration": 3700001, "current_time_ms": 108726, "exploitability": 0.0650627},
    {"iteration": 3710001, "current_time_ms": 108955, "exploitability": 0.0650896},
    {"iteration": 3720001, "current_time_ms": 109192, "exploitability": 0.0651334},
    {"iteration": 3730001, "current_time_ms": 109412, "exploitability": 0.0651826},
    {"iteration": 3740001, "current_time_ms": 109627, "exploitability": 0.0651808},
    {"iteration": 3750001, "current_time_ms": 109832, "exploitability": 0.0651284},
    {"iteration": 3760001, "current_time_ms": 110073, "exploitability": 0.0650662},
    {"iteration": 3770001, "current_time_ms": 110281, "exploitability": 0.0650132},
    {"iteration": 3780001, "current_time_ms": 110494, "exploitability": 0.0649645},
    {"iteration": 3790001, "current_time_ms": 110709, "exploitability": 0.0649311},
    {"iteration": 3800001, "current_time_ms": 110917, "exploitability": 0.0649452},
    {"iteration": 3810001, "current_time_ms": 111120, "exploitability": 0.0650248},
    {"iteration": 3820001, "current_time_ms": 111297, "exploitability": 0.0651126},
    {"iteration": 3830001, "current_time_ms": 111485, "exploitability": 0.0651703},
    {"iteration": 3840001, "current_time_ms": 111677, "exploitability": 0.0651831},
    {"iteration": 3850001, "current_time_ms": 111877, "exploitability": 0.0651382},
    {"iteration": 3860001, "current_time_ms": 112079, "exploitability": 0.0650497},
    {"iteration": 3870001, "current_time_ms": 112278, "exploitability": 0.0649571},
    {"iteration": 3880001, "current_time_ms": 112478, "exploitability": 0.0648842},
    {"iteration": 3890001, "current_time_ms": 112686, "exploitability": 0.064848},
    {"iteration": 3900001, "current_time_ms": 113113, "exploitability": 0.0648442},
    {"iteration": 3910001, "current_time_ms": 113522, "exploitability": 0.0648734},
    {"iteration": 3920001, "current_time_ms": 113997, "exploitability": 0.0649592},
    {"iteration": 3930001, "current_time_ms": 114335, "exploitability": 0.0650683},
    {"iteration": 3940001, "current_time_ms": 114540, "exploitability": 0.0651066},
    {"iteration": 3950001, "current_time_ms": 114752, "exploitability": 0.0650554},
    {"iteration": 3960001, "current_time_ms": 114957, "exploitability": 0.0649785},
    {"iteration": 3970001, "current_time_ms": 115164, "exploitability": 0.0648717},
    {"iteration": 3980001, "current_time_ms": 115373, "exploitability": 0.0647853},
    {"iteration": 3990001, "current_time_ms": 115577, "exploitability": 0.0647487},
    {"iteration": 4000001, "current_time_ms": 115787, "exploitability": 0.0647509},
    {"iteration": 4010001, "current_time_ms": 115992, "exploitability": 0.0647771},
    {"iteration": 4020001, "current_time_ms": 116202, "exploitability": 0.0648146},
    {"iteration": 4030001, "current_time_ms": 116427, "exploitability": 0.0648671},
    {"iteration": 4040001, "current_time_ms": 116854, "exploitability": 0.0649162},
    {"iteration": 4050001, "current_time_ms": 117175, "exploitability": 0.0649062},
    {"iteration": 4060001, "current_time_ms": 117521, "exploitability": 0.0648463},
    {"iteration": 4070001, "current_time_ms": 117883, "exploitability": 0.064773},
    {"iteration": 4080001, "current_time_ms": 118246, "exploitability": 0.0647009},
    {"iteration": 4090001, "current_time_ms": 118520, "exploitability": 0.0646579},
    {"iteration": 4100001, "current_time_ms": 118732, "exploitability": 0.0646387},
    {"iteration": 4110001, "current_time_ms": 118927, "exploitability": 0.0646556},
    {"iteration": 4120001, "current_time_ms": 119126, "exploitability": 0.0647096},
    {"iteration": 4130001, "current_time_ms": 119328, "exploitability": 0.0648291},
    {"iteration": 4140001, "current_time_ms": 119522, "exploitability": 0.0649302},
    {"iteration": 4150001, "current_time_ms": 119720, "exploitability": 0.0649699},
    {"iteration": 4160001, "current_time_ms": 119916, "exploitability": 0.0649458},
    {"iteration": 4170001, "current_time_ms": 120127, "exploitability": 0.0648884},
    {"iteration": 4180001, "current_time_ms": 120335, "exploitability": 0.0648095},
    {"iteration": 4190001, "current_time_ms": 120601, "exploitability": 0.0647366},
    {"iteration": 4200001, "current_time_ms": 120834, "exploitability": 0.0646858},
    {"iteration": 4210001, "current_time_ms": 121049, "exploitability": 0.0646596},
    {"iteration": 4220001, "current_time_ms": 121262, "exploitability": 0.0646651},
    {"iteration": 4230001, "current_time_ms": 121475, "exploitability": 0.0647005},
    {"iteration": 4240001, "current_time_ms": 121713, "exploitability": 0.0647488},
    {"iteration": 4250001, "current_time_ms": 122125, "exploitability": 0.0648047},
    {"iteration": 4260001, "current_time_ms": 122479, "exploitability": 0.0648322},
    {"iteration": 4270001, "current_time_ms": 122833, "exploitability": 0.0648291},
    {"iteration": 4280001, "current_time_ms": 123159, "exploitability": 0.0648106},
    {"iteration": 4290001, "current_time_ms": 123503, "exploitability": 0.0647788},
    {"iteration": 4300001, "current_time_ms": 123893, "exploitability": 0.0647362},
    {"iteration": 4310001, "current_time_ms": 124253, "exploitability": 0.0647104},
    {"iteration": 4320001, "current_time_ms": 124628, "exploitability": 0.0646817},
    {"iteration": 4330001, "current_time_ms": 124988, "exploitability": 0.0646605},
    {"iteration": 4340001, "current_time_ms": 125343, "exploitability": 0.0646533},
    {"iteration": 4350001, "current_time_ms": 125672, "exploitability": 0.0646655},
    {"iteration": 4360001, "current_time_ms": 126002, "exploitability": 0.0646943},
    {"iteration": 4370001, "current_time_ms": 126374, "exploitability": 0.0647078},
    {"iteration": 4380001, "current_time_ms": 126731, "exploitability": 0.064713},
    {"iteration": 4390001, "current_time_ms": 127075, "exploitability": 0.0647091},
    {"iteration": 4400001, "current_time_ms": 127431, "exploitability": 0.0646986},
    {"iteration": 4410001, "current_time_ms": 127751, "exploitability": 0.0646677},
    {"iteration": 4420001, "current_time_ms": 128031, "exploitability": 0.0646272},
    {"iteration": 4430001, "current_time_ms": 128334, "exploitability": 0.0645962},
    {"iteration": 4440001, "current_time_ms": 128622, "exploitability": 0.0645863},
    {"iteration": 4450001, "current_time_ms": 128903, "exploitability": 0.0645835},
    {"iteration": 4460001, "current_time_ms": 129222, "exploitability": 0.0646013},
    {"iteration": 4470001, "current_time_ms": 129513, "exploitability": 0.0646165},
    {"iteration": 4480001, "current_time_ms": 129787, "exploitability": 0.0646138},
    {"iteration": 4490001, "current_time_ms": 130074, "exploitability": 0.0645895},
    {"iteration": 4500001, "current_time_ms": 130413, "exploitability": 0.0645633},
    {"iteration": 4510001, "current_time_ms": 130715, "exploitability": 0.0645324},
    {"iteration": 4520001, "current_time_ms": 131029, "exploitability": 0.0645245},
    {"iteration": 4530001, "current_time_ms": 131329, "exploitability": 0.0645272},
    {"iteration": 4540001, "current_time_ms": 131616, "exploitability": 0.0645408},
    {"iteration": 4550001, "current_time_ms": 131880, "exploitability": 0.0645567},
    {"iteration": 4560001, "current_time_ms": 132160, "exploitability": 0.0645715},
    {"iteration": 4570001, "current_time_ms": 132378, "exploitability": 0.0645742},
    {"iteration": 4580001, "current_time_ms": 132658, "exploitability": 0.0645577},
    {"iteration": 4590001, "current_time_ms": 132940, "exploitability": 0.0645375},
    {"iteration": 4600001, "current_time_ms": 133219, "exploitability": 0.064514},
    {"iteration": 4610001, "current_time_ms": 133521, "exploitability": 0.0644988},
    {"iteration": 4620001, "current_time_ms": 133791, "exploitability": 0.0644807},
    {"iteration": 4630001, "current_time_ms": 134055, "exploitability": 0.0644687},
    {"iteration": 4640001, "current_time_ms": 134340, "exploitability": 0.0644527},
    {"iteration": 4650001, "current_time_ms": 134595, "exploitability": 0.0644357},
    {"iteration": 4660001, "current_time_ms": 134843, "exploitability": 0.0644055},
    {"iteration": 4670001, "current_time_ms": 135108, "exploitability": 0.0643769},
    {"iteration": 4680001, "current_time_ms": 135397, "exploitability": 0.0643472},
    {"iteration": 4690001, "current_time_ms": 135688, "exploitability": 0.0643291},
    {"iteration": 4700001, "current_time_ms": 135991, "exploitability": 0.0643225},
    {"iteration": 4710001, "current_time_ms": 136246, "exploitability": 0.0643211},
    {"iteration": 4720001, "current_time_ms": 136507, "exploitability": 0.0643336},
    {"iteration": 4730001, "current_time_ms": 136751, "exploitability": 0.0643566},
    {"iteration": 4740001, "current_time_ms": 137019, "exploitability": 0.0643815},
    {"iteration": 4750001, "current_time_ms": 137278, "exploitability": 0.0643888},
    {"iteration": 4760001, "current_time_ms": 137513, "exploitability": 0.0643732},
    {"iteration": 4770001, "current_time_ms": 137734, "exploitability": 0.0643284},
    {"iteration": 4780001, "current_time_ms": 137964, "exploitability": 0.0642573},
    {"iteration": 4790001, "current_time_ms": 138227, "exploitability": 0.0641988},
    {"iteration": 4800001, "current_time_ms": 138468, "exploitability": 0.0641558},
    {"iteration": 4810001, "current_time_ms": 138721, "exploitability": 0.0641371},
    {"iteration": 4820001, "current_time_ms": 138937, "exploitability": 0.0641503},
    {"iteration": 4830001, "current_time_ms": 139141, "exploitability": 0.064189},
    {"iteration": 4840001, "current_time_ms": 139333, "exploitability": 0.0642258},
    {"iteration": 4850001, "current_time_ms": 139535, "exploitability": 0.0642571},
    {"iteration": 4860001, "current_time_ms": 139731, "exploitability": 0.0642601},
    {"iteration": 4870001, "current_time_ms": 139931, "exploitability": 0.0642541},
    {"iteration": 4880001, "current_time_ms": 140132, "exploitability": 0.064229},
    {"iteration": 4890001, "current_time_ms": 140338, "exploitability": 0.0641751},
    {"iteration": 4900001, "current_time_ms": 140561, "exploitability": 0.0641016},
    {"iteration": 4910001, "current_time_ms": 140779, "exploitability": 0.0640336},
    {"iteration": 4920001, "current_time_ms": 140998, "exploitability": 0.0639862},
    {"iteration": 4930001, "current_time_ms": 141196, "exploitability": 0.0639751},
    {"iteration": 4940001, "current_time_ms": 141390, "exploitability": 0.0640154},
    {"iteration": 4950001, "current_time_ms": 141600, "exploitability": 0.064085},
    {"iteration": 4960001, "current_time_ms": 141798, "exploitability": 0.0641345},
    {"iteration": 4970001, "current_time_ms": 141997, "exploitability": 0.0641681},
    {"iteration": 4980001, "current_time_ms": 142156, "exploitability": 0.0641847},
    {"iteration": 4990001, "current_time_ms": 142317, "exploitability": 0.0641456},
    {"iteration": 5000001, "current_time_ms": 142466, "exploitability": 0.0640629},
  ]
}

